An unstructured finite-volume level set / front tracking method for two-phase flows with large density-ratios

We extend the unstructured LEvel set / froNT tracking (LENT) method for handling two-phase flows with strongly different densities (high-density ratios) by providing the theoretical basis for the numerical consistency between the mass and momentum conservation in the collocated Finite Volume discretization of the single-field two-phase Navier-Stokes equations. Our analysis provides the theoretical basis for the mass conservation equation introduced by Ghods and Herrmann [3] and used in [4, 5, 6, 7, 8]. We use a mass flux that is consistent with mass conservation in the implicit Finite Volume discretization of the two-phase momentum convection term, and solve the single-field Navier-Stokes equations with our SAAMPLE segregated solution algorithm [2]. The proposed $\rho$LENT method recovers exact numerical stability for the two-phase momentum advection of a spherical droplet with density ratios ranging in $[1, 10^4]$. Numerical stability is demonstrated for in terms of the relative $L_\infty$ velocity error norm, for density-ratios in the range of $[1, 10^4]$, dynamic viscosity-ratios in the range of $[1, 10^4]$ and very strong surface tension forces, for challenging mercury/air and water/air fluid pairings. In addition, the solver performs well in cases characterized by strong interaction between two phases, i.e., oscillating droplets and rising bubbles. The proposed $\rho$LENT method is applicable to any other two-phase flow simulation method that discretizes the single-field two-phase Navier-Stokes Equations using the collocated unstructured Finite Volume Method but does not solve an advection equation for the phase indicator using a flux-based approach, by adding the proposed geometrical approximation of the mass flux and the auxiliary mass conservation equation to the solution algorithm.

==> figures/LBO.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'LBO.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}   (1,0.50661338)
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{250.03621025bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{LBO.pdf}}%
    \put(0.68411944,0.14419766){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13498045\unitlength}\raggedright \end{minipage}}}%
    %%\put(0,0){\includegraphics[width=\unitlength,page=2]{LBO.pdf}}%
    \put(0.67260465,0.1922253){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec{S}_{f}$\end{tabular}}}}%
    \put(0.45508886,0.35159048){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\nabla{\phi_{f}}$\end{tabular}}}}%
    \put(0.18555594,0.18616484){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$O_{f}$\end{tabular}}}}%
    \put(0.35850379,0.13491196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\nabla{\phi_{f,\perp}}$\end{tabular}}}}%
    \put(0.33821714,0.38632993){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\nabla{\phi_{f,\parallel}}$\end{tabular}}}}%
    \put(0.47401998,0.19199938){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$N_{f}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/Table2_ExcutionTimeAndIterationComparison_interIso.csv <==
study name,resolution,time step,iterations,excution time
Trinh1982SiliconoilWater,16,1,183.0,0.18
Trinh1982SiliconoilWater,16,2,183.0,0.07
Trinh1982SiliconoilWater,16,3,183.0,0.06
Trinh1982SiliconoilWater,16,4,182.0,0.08000000000000002
Trinh1982SiliconoilWater,16,5,183.0,0.06
Trinh1982SiliconoilWater,16,6,182.0,0.08000000000000002
Trinh1982SiliconoilWater,16,7,183.0,0.07999999999999996
Trinh1982SiliconoilWater,16,8,184.0,0.07000000000000006
Trinh1982SiliconoilWater,16,9,183.0,0.05999999999999994
Trinh1982SiliconoilWater,16,10,183.0,0.07999999999999996
Trinh1982SiliconoilWater,16,11,180.0,0.07000000000000006
Trinh1982SiliconoilWater,16,12,183.0,0.06999999999999995
Trinh1982SiliconoilWater,16,13,184.0,0.06000000000000005
Trinh1982SiliconoilWater,16,14,182.0,0.08000000000000007
Trinh1982SiliconoilWater,16,15,185.0,0.06999999999999984
Trinh1982SiliconoilWater,16,16,183.0,0.06000000000000005
Trinh1982SiliconoilWater,16,17,179.0,0.08000000000000007
Trinh1982SiliconoilWater,16,18,182.0,0.06999999999999984
Trinh1982SiliconoilWater,16,19,182.0,0.07000000000000006
Trinh1982SiliconoilWater,16,20,184.0,0.07000000000000006
Trinh1982SiliconoilWater,16,21,183.0,0.07000000000000006
Trinh1982SiliconoilWater,16,22,182.0,0.06999999999999984
Trinh1982SiliconoilWater,16,23,183.0,0.07000000000000006
Trinh1982SiliconoilWater,16,24,183.0,0.07000000000000006
Trinh1982SiliconoilWater,16,25,180.0,0.06000000000000005
Trinh1982SiliconoilWater,16,26,182.0,0.07999999999999985
Trinh1982SiliconoilWater,16,27,185.0,0.08000000000000007
Trinh1982SiliconoilWater,16,28,183.0,0.06999999999999984
Trinh1982SiliconoilWater,16,29,183.0,0.08000000000000007
Trinh1982SiliconoilWater,16,30,183.0,0.07000000000000028
Trinh1982SiliconoilWater,16,31,184.0,0.06999999999999984
Trinh1982SiliconoilWater,16,32,182.0,0.08000000000000007
Trinh1982SiliconoilWater,16,33,184.0,0.08000000000000007
Trinh1982SiliconoilWater,16,34,183.0,0.06999999999999984
Trinh1982SiliconoilWater,16,35,182.0,0.06999999999999984
Trinh1982SiliconoilWater,16,36,184.0,0.08000000000000007
Trinh1982SiliconoilWater,16,37,183.0,0.06999999999999984
Trinh1982SiliconoilWater,16,38,182.0,0.08000000000000007
Trinh1982SiliconoilWater,16,39,182.0,0.08000000000000007
Trinh1982SiliconoilWater,16,40,183.0,0.07000000000000028
Trinh1982SiliconoilWater,16,41,183.0,0.06999999999999984
Trinh1982SiliconoilWater,16,42,182.0,0.08999999999999986
Trinh1982SiliconoilWater,16,43,183.0,0.07000000000000028
Trinh1982SiliconoilWater,16,44,184.0,0.07999999999999963
Trinh1982SiliconoilWater,16,45,183.0,0.0900000000000003
Trinh1982SiliconoilWater,16,46,180.0,0.08000000000000007
Trinh1982SiliconoilWater,16,47,182.0,0.06999999999999984
Trinh1982SiliconoilWater,16,48,183.0,0.08000000000000007
Trinh1982SiliconoilWater,16,49,181.0,0.08999999999999986
Trinh1982SiliconoilWater,16,50,181.0,0.08000000000000007
Trinh1982SiliconoilWater,16,51,183.0,0.08000000000000007
Trinh1982SiliconoilWater,16,52,182.0,0.08000000000000007
Trinh1982SiliconoilWater,16,53,183.0,0.08999999999999986
Trinh1982SiliconoilWater,16,54,182.0,0.08000000000000007
Trinh1982SiliconoilWater,16,55,184.0,0.08000000000000007
Trinh1982SiliconoilWater,16,56,183.0,0.08999999999999986
Trinh1982SiliconoilWater,16,57,184.0,0.08000000000000007
Trinh1982SiliconoilWater,16,58,183.0,0.08000000000000007
Trinh1982SiliconoilWater,16,59,182.0,0.08000000000000007
Trinh1982SiliconoilWater,16,60,182.0,0.08000000000000007
Trinh1982SiliconoilWater,16,61,181.0,0.08000000000000007
Trinh1982SiliconoilWater,16,62,183.0,0.07999999999999918
Trinh1982SiliconoilWater,16,63,182.0,0.09000000000000075
Trinh1982SiliconoilWater,16,64,181.0,0.08000000000000007
Trinh1982SiliconoilWater,16,65,180.0,0.0699999999999994
Trinh1982SiliconoilWater,16,66,182.0,0.08999999999999986
Trinh1982SiliconoilWater,16,67,184.0,0.09000000000000075
Trinh1982SiliconoilWater,16,68,183.0,0.07999999999999918
Trinh1982SiliconoilWater,16,69,183.0,0.08000000000000007
Trinh1982SiliconoilWater,16,70,184.0,0.08000000000000007
Trinh1982SiliconoilWater,16,71,182.0,0.08000000000000007
Trinh1982SiliconoilWater,16,72,185.0,0.08000000000000007
Trinh1982SiliconoilWater,16,73,184.0,0.08999999999999986
Trinh1982SiliconoilWater,16,74,184.0,0.08000000000000007
Trinh1982SiliconoilWater,16,75,182.0,0.08000000000000007
Trinh1982SiliconoilWater,16,76,182.0,0.08999999999999986
Trinh1982SiliconoilWater,16,77,181.0,0.08999999999999986
Trinh1982SiliconoilWater,16,78,182.0,0.08000000000000007
Trinh1982SiliconoilWater,16,79,182.0,0.08000000000000007
Trinh1982SiliconoilWater,16,80,183.0,0.08999999999999986
Trinh1982SiliconoilWater,16,81,183.0,0.08000000000000007
Trinh1982SiliconoilWater,16,82,183.0,0.08000000000000007
Trinh1982SiliconoilWater,16,83,184.0,0.08000000000000007
Trinh1982SiliconoilWater,16,84,180.0,0.08000000000000007
Trinh1982SiliconoilWater,16,85,183.0,0.08000000000000007
Trinh1982SiliconoilWater,16,86,183.0,0.09999999999999964
Trinh1982SiliconoilWater,16,87,182.0,0.09000000000000075
Trinh1982SiliconoilWater,16,88,183.0,0.0699999999999994
Trinh1982SiliconoilWater,16,89,182.0,0.08999999999999986
Trinh1982SiliconoilWater,16,90,180.0,0.10000000000000053
Trinh1982SiliconoilWater,16,91,179.0,0.08999999999999986
Trinh1982SiliconoilWater,16,92,181.0,0.08999999999999986
Trinh1982SiliconoilWater,16,93,185.0,0.08999999999999986
Trinh1982SiliconoilWater,16,94,181.0,0.10000000000000053
Trinh1982SiliconoilWater,16,95,184.0,0.08999999999999986
Trinh1982SiliconoilWater,16,96,183.0,0.09999999999999964
Trinh1982SiliconoilWater,32,1,358.0,1.52
Trinh1982SiliconoilWater,32,2,362.0,1.08
Trinh1982SiliconoilWater,32,3,362.0,1.0499999999999998
Trinh1982SiliconoilWater,32,4,359.0,1.1199999999999997
Trinh1982SiliconoilWater,32,5,361.0,1.2700000000000005
Trinh1982SiliconoilWater,32,6,352.0,1.2699999999999996
Trinh1982SiliconoilWater,32,7,364.0,1.2000000000000002
Trinh1982SiliconoilWater,32,8,362.0,1.2599999999999998
Trinh1982SiliconoilWater,32,9,357.0,1.1799999999999997
Trinh1982SiliconoilWater,32,10,361.0,1.17
Trinh1982SiliconoilWater,32,11,358.0,1.0900000000000016
Trinh1982SiliconoilWater,32,12,363.0,1.3499999999999996
Trinh1982SiliconoilWater,32,13,359.0,1.3200000000000003
Trinh1982SiliconoilWater,32,14,360.0,1.3899999999999988
Trinh1982SiliconoilWater,32,15,360.0,1.2600000000000016
Trinh1982SiliconoilWater,32,16,352.0,1.3499999999999979
Trinh1982SiliconoilWater,32,17,359.0,1.3000000000000007
Trinh1982SiliconoilWater,32,18,359.0,1.2800000000000011
Trinh1982SiliconoilWater,32,19,359.0,1.2899999999999991
Trinh1982SiliconoilWater,32,20,361.0,1.2699999999999996
Trinh1982SiliconoilWater,32,21,355.0,1.2300000000000004
Trinh1982SiliconoilWater,32,22,364.0,1.4100000000000001
Trinh1982SiliconoilWater,32,23,362.0,1.2899999999999991
Trinh1982SiliconoilWater,32,24,359.0,1.2100000000000009
Trinh1982SiliconoilWater,32,25,360.0,1.3399999999999999
Trinh1982SiliconoilWater,32,26,358.0,1.259999999999998
Trinh1982SiliconoilWater,32,27,363.0,1.1900000000000048
Trinh1982SiliconoilWater,32,28,358.0,1.3799999999999955
Trinh1982SiliconoilWater,32,29,364.0,1.1799999999999997
Trinh1982SiliconoilWater,32,30,361.0,1.2000000000000028
Trinh1982SiliconoilWater,32,31,356.0,1.1799999999999997
Trinh1982SiliconoilWater,32,32,350.0,1.1599999999999966
Trinh1982SiliconoilWater,32,33,357.0,1.2600000000000051
Trinh1982SiliconoilWater,32,34,363.0,1.1999999999999957
Trinh1982SiliconoilWater,32,35,360.0,1.230000000000004
Trinh1982SiliconoilWater,32,36,357.0,1.1599999999999966
Trinh1982SiliconoilWater,32,37,362.0,1.3700000000000045
Trinh1982SiliconoilWater,32,38,357.0,1.259999999999998
Trinh1982SiliconoilWater,32,39,360.0,1.1799999999999997
Trinh1982SiliconoilWater,32,40,357.0,1.3299999999999983
Trinh1982SiliconoilWater,32,41,362.0,1.25
Trinh1982SiliconoilWater,32,42,362.0,1.1700000000000017
Trinh1982SiliconoilWater,32,43,350.0,1.1999999999999957
Trinh1982SiliconoilWater,32,44,360.0,1.230000000000004
Trinh1982SiliconoilWater,32,45,352.0,1.2299999999999969
Trinh1982SiliconoilWater,32,46,355.0,1.3900000000000006
Trinh1982SiliconoilWater,32,47,362.0,1.2000000000000028
Trinh1982SiliconoilWater,32,48,356.0,1.1999999999999957
Trinh1982SiliconoilWater,32,49,358.0,1.3800000000000026
Trinh1982SiliconoilWater,32,50,359.0,1.2800000000000011
Trinh1982SiliconoilWater,32,51,361.0,1.25
Trinh1982SiliconoilWater,32,52,360.0,1.3699999999999974
Trinh1982SiliconoilWater,32,53,359.0,1.269999999999996
Trinh1982SiliconoilWater,32,54,360.0,1.3200000000000074
Trinh1982SiliconoilWater,32,55,357.0,1.2199999999999989
Trinh1982SiliconoilWater,32,56,360.0,1.1700000000000017
Trinh1982SiliconoilWater,32,57,361.0,1.2099999999999937
Trinh1982SiliconoilWater,32,58,350.0,1.4100000000000108
Trinh1982SiliconoilWater,32,59,358.0,1.3399999999999892
Trinh1982SiliconoilWater,32,60,360.0,1.2900000000000063
Trinh1982SiliconoilWater,32,61,356.0,1.4099999999999966
Trinh1982SiliconoilWater,32,62,350.0,1.2900000000000063
Trinh1982SiliconoilWater,32,63,358.0,1.269999999999996
Trinh1982SiliconoilWater,32,64,360.0,1.4500000000000028
Trinh1982SiliconoilWater,32,65,356.0,1.3499999999999943
Trinh1982SiliconoilWater,32,66,362.0,1.2199999999999989
Trinh1982SiliconoilWater,32,67,360.0,1.2700000000000102
Trinh1982SiliconoilWater,32,68,359.0,1.309999999999988
Trinh1982SiliconoilWater,32,69,360.0,1.240000000000009
Trinh1982SiliconoilWater,32,70,362.0,1.2800000000000011
Trinh1982SiliconoilWater,32,71,360.0,1.3299999999999983
Trinh1982SiliconoilWater,32,72,359.0,1.269999999999996
Trinh1982SiliconoilWater,32,73,360.0,1.2900000000000063
Trinh1982SiliconoilWater,32,74,353.0,1.309999999999988
Trinh1982SiliconoilWater,32,75,360.0,1.2900000000000063
Trinh1982SiliconoilWater,32,76,358.0,1.25
Trinh1982SiliconoilWater,32,77,361.0,1.3100000000000023
Trinh1982SiliconoilWater,32,78,362.0,1.259999999999991
Trinh1982SiliconoilWater,32,79,358.0,1.220000000000013
Trinh1982SiliconoilWater,32,80,361.0,1.2399999999999949
Trinh1982SiliconoilWater,32,81,359.0,1.1500000000000057
Trinh1982SiliconoilWater,32,82,362.0,1.1899999999999977
Trinh1982SiliconoilWater,32,83,362.0,1.2399999999999949
Trinh1982SiliconoilWater,32,84,360.0,1.1400000000000006
Trinh1982SiliconoilWater,32,85,356.0,1.2000000000000028
Trinh1982SiliconoilWater,32,86,364.0,1.25
Trinh1982SiliconoilWater,32,87,353.0,1.2199999999999989
Trinh1982SiliconoilWater,32,88,352.0,1.2199999999999989
Trinh1982SiliconoilWater,32,89,356.0,1.2900000000000063
Trinh1982SiliconoilWater,32,90,360.0,1.2299999999999898
Trinh1982SiliconoilWater,32,91,361.0,1.230000000000004
Trinh1982SiliconoilWater,32,92,359.0,1.2999999999999972
Trinh1982SiliconoilWater,32,93,359.0,1.2000000000000028
Trinh1982SiliconoilWater,32,94,359.0,1.2000000000000028
Trinh1982SiliconoilWater,32,95,361.0,1.25
Trinh1982SiliconoilWater,32,96,356.0,1.1899999999999977
Trinh1982SiliconoilWater,32,97,344.0,1.1599999999999966
Trinh1982SiliconoilWater,32,98,362.0,1.2999999999999972
Trinh1982SiliconoilWater,32,99,361.0,1.230000000000004
Trinh1982SiliconoilWater,32,100,359.0,1.2399999999999949
Trinh1982SiliconoilWater,32,101,357.0,1.2900000000000063
Trinh1982SiliconoilWater,32,102,363.0,1.2299999999999898
Trinh1982SiliconoilWater,32,103,362.0,1.25
Trinh1982SiliconoilWater,32,104,362.0,1.2800000000000011
Trinh1982SiliconoilWater,32,105,358.0,1.200000000000017
Trinh1982SiliconoilWater,32,106,357.0,1.2199999999999989
Trinh1982SiliconoilWater,32,107,359.0,1.2800000000000011
Trinh1982SiliconoilWater,32,108,361.0,1.25
Trinh1982SiliconoilWater,32,109,360.0,1.259999999999991
Trinh1982SiliconoilWater,32,110,357.0,1.3000000000000114
Trinh1982SiliconoilWater,32,111,358.0,1.2299999999999898
Trinh1982SiliconoilWater,32,112,361.0,1.2199999999999989
Trinh1982SiliconoilWater,32,113,362.0,1.3199999999999932
Trinh1982SiliconoilWater,32,114,350.0,1.200000000000017
Trinh1982SiliconoilWater,32,115,360.0,1.259999999999991
Trinh1982SiliconoilWater,32,116,360.0,1.2700000000000102
Trinh1982SiliconoilWater,32,117,360.0,1.1699999999999875
Trinh1982SiliconoilWater,32,118,346.0,1.240000000000009
Trinh1982SiliconoilWater,32,119,360.0,1.289999999999992
Trinh1982SiliconoilWater,32,120,360.0,1.25
Trinh1982SiliconoilWater,32,121,363.0,1.25
Trinh1982SiliconoilWater,32,122,360.0,1.3000000000000114
Trinh1982SiliconoilWater,32,123,356.0,1.2299999999999898
Trinh1982SiliconoilWater,32,124,362.0,1.2700000000000102
Trinh1982SiliconoilWater,32,125,357.0,1.3199999999999932
Trinh1982SiliconoilWater,32,126,359.0,1.259999999999991
Trinh1982SiliconoilWater,32,127,356.0,1.2700000000000102
Trinh1982SiliconoilWater,32,128,355.0,1.2699999999999818
Trinh1982SiliconoilWater,32,129,361.0,1.240000000000009
Trinh1982SiliconoilWater,32,130,362.0,1.240000000000009
Trinh1982SiliconoilWater,32,131,364.0,1.299999999999983
Trinh1982SiliconoilWater,32,132,357.0,1.1500000000000057
Trinh1982SiliconoilWater,32,133,356.0,1.2199999999999989
Trinh1982SiliconoilWater,32,134,360.0,1.3000000000000114
Trinh1982SiliconoilWater,32,135,347.0,1.1899999999999977
Trinh1982SiliconoilWater,32,136,361.0,1.2299999999999898
Trinh1982SiliconoilWater,32,137,351.0,1.2600000000000193
Trinh1982SiliconoilWater,32,138,360.0,1.1999999999999886
Trinh1982SiliconoilWater,32,139,358.0,1.1899999999999977
Trinh1982SiliconoilWater,32,140,357.0,1.2199999999999989
Trinh1982SiliconoilWater,32,141,359.0,1.1599999999999966
Trinh1982SiliconoilWater,32,142,359.0,1.1800000000000068
Trinh1982SiliconoilWater,32,143,360.0,1.2299999999999898
Trinh1982SiliconoilWater,32,144,361.0,1.200000000000017
Trinh1982SiliconoilWater,32,145,361.0,1.1800000000000068
Trinh1982SiliconoilWater,32,146,362.0,1.2299999999999898
Trinh1982SiliconoilWater,32,147,358.0,1.1599999999999966
Trinh1982SiliconoilWater,32,148,357.0,1.1699999999999875
Trinh1982SiliconoilWater,32,149,362.0,1.2300000000000182
Trinh1982SiliconoilWater,32,150,362.0,1.1999999999999886
Trinh1982SiliconoilWater,32,151,358.0,1.2300000000000182
Trinh1982SiliconoilWater,32,152,356.0,1.289999999999992
Trinh1982SiliconoilWater,32,153,362.0,1.25
Trinh1982SiliconoilWater,32,154,360.0,1.2700000000000102
Trinh1982SiliconoilWater,32,155,361.0,1.2799999999999727
Trinh1982SiliconoilWater,32,156,361.0,1.25
Trinh1982SiliconoilWater,32,157,358.0,1.25
Trinh1982SiliconoilWater,32,158,359.0,1.2900000000000205
Trinh1982SiliconoilWater,32,159,360.0,1.2199999999999989
Trinh1982SiliconoilWater,32,160,359.0,1.2199999999999989
Trinh1982SiliconoilWater,32,161,362.0,1.2699999999999818
Trinh1982SiliconoilWater,32,162,359.0,1.200000000000017
Trinh1982SiliconoilWater,32,163,357.0,1.210000000000008
Trinh1982SiliconoilWater,32,164,362.0,1.259999999999991
Trinh1982SiliconoilWater,32,165,362.0,1.259999999999991
Trinh1982SiliconoilWater,32,166,353.0,1.240000000000009
Trinh1982SiliconoilWater,32,167,357.0,1.289999999999992
Trinh1982SiliconoilWater,32,168,356.0,1.2199999999999989
Trinh1982SiliconoilWater,32,169,361.0,1.210000000000008
Trinh1982SiliconoilWater,32,170,356.0,1.289999999999992
Trinh1982SiliconoilWater,32,171,354.0,1.2199999999999989
Trinh1982SiliconoilWater,32,172,358.0,1.2300000000000182
Trinh1982SiliconoilWater,32,173,363.0,1.3100000000000023
Trinh1982SiliconoilWater,32,174,359.0,1.2299999999999898
Trinh1982SiliconoilWater,32,175,350.0,1.210000000000008
Trinh1982SiliconoilWater,32,176,362.0,1.3100000000000023
Trinh1982SiliconoilWater,32,177,358.0,1.2199999999999989
Trinh1982SiliconoilWater,32,178,359.0,1.2199999999999989
Trinh1982SiliconoilWater,32,179,357.0,1.3100000000000023
Trinh1982SiliconoilWater,32,180,358.0,1.1899999999999977
Trinh1982SiliconoilWater,32,181,353.0,1.2099999999999795
Trinh1982SiliconoilWater,32,182,363.0,1.3000000000000114
Trinh1982SiliconoilWater,32,183,361.0,1.2299999999999898
Trinh1982SiliconoilWater,32,184,361.0,1.25
Trinh1982SiliconoilWater,32,185,359.0,1.2800000000000011
Trinh1982SiliconoilWater,32,186,353.0,1.2300000000000182
Trinh1982SiliconoilWater,32,187,355.0,1.25
Trinh1982SiliconoilWater,32,188,355.0,1.289999999999992
Trinh1982SiliconoilWater,32,189,358.0,1.2299999999999898
Trinh1982SiliconoilWater,32,190,362.0,1.240000000000009
Trinh1982SiliconoilWater,32,191,359.0,1.3100000000000023
Trinh1982SiliconoilWater,32,192,361.0,1.240000000000009
Trinh1982SiliconoilWater,64,1,687.0,27.03
Trinh1982SiliconoilWater,64,2,711.0,20.759999999999998
Trinh1982SiliconoilWater,64,3,687.0,18.369999999999997
Trinh1982SiliconoilWater,64,4,688.0,18.89
Trinh1982SiliconoilWater,64,5,699.0,19.310000000000002
Trinh1982SiliconoilWater,64,6,687.0,20.340000000000003
Trinh1982SiliconoilWater,64,7,666.0,20.439999999999984
Trinh1982SiliconoilWater,64,8,693.0,19.620000000000005
Trinh1982SiliconoilWater,64,9,694.0,20.79000000000002
Trinh1982SiliconoilWater,64,10,677.0,19.799999999999983
Trinh1982SiliconoilWater,64,11,675.0,20.640000000000015
Trinh1982SiliconoilWater,64,12,695.0,19.97999999999999
Trinh1982SiliconoilWater,64,13,674.0,16.900000000000006
Trinh1982SiliconoilWater,64,14,668.0,16.589999999999975
Trinh1982SiliconoilWater,64,15,681.0,17.04000000000002
Trinh1982SiliconoilWater,64,16,690.0,17.80000000000001
Trinh1982SiliconoilWater,64,17,676.0,14.870000000000005
Trinh1982SiliconoilWater,64,18,689.0,14.560000000000002
Trinh1982SiliconoilWater,64,19,707.0,15.0
Trinh1982SiliconoilWater,64,20,692.0,14.870000000000005
Trinh1982SiliconoilWater,64,21,693.0,15.370000000000005
Trinh1982SiliconoilWater,64,22,684.0,13.649999999999977
Trinh1982SiliconoilWater,64,23,694.0,14.850000000000023
Trinh1982SiliconoilWater,64,24,696.0,14.549999999999955
Trinh1982SiliconoilWater,64,25,678.0,14.700000000000045
Trinh1982SiliconoilWater,64,26,709.0,15.199999999999989
Trinh1982SiliconoilWater,64,27,703.0,14.099999999999966
Trinh1982SiliconoilWater,64,28,701.0,14.850000000000023
Trinh1982SiliconoilWater,64,29,699.0,17.579999999999984
Trinh1982SiliconoilWater,64,30,698.0,23.380000000000052
Trinh1982SiliconoilWater,64,31,684.0,26.18999999999994
Trinh1982SiliconoilWater,64,32,701.0,25.5
Trinh1982SiliconoilWater,64,33,678.0,24.730000000000018
Trinh1982SiliconoilWater,64,34,704.0,25.67999999999995
Trinh1982SiliconoilWater,64,35,696.0,25.610000000000014
Trinh1982SiliconoilWater,64,36,682.0,24.680000000000064
Trinh1982SiliconoilWater,64,37,672.0,24.569999999999936
Trinh1982SiliconoilWater,64,38,685.0,25.0
Trinh1982SiliconoilWater,64,39,697.0,25.629999999999995
Trinh1982SiliconoilWater,64,40,680.0,25.230000000000018
Trinh1982SiliconoilWater,64,41,691.0,24.970000000000027
Trinh1982SiliconoilWater,64,42,699.0,23.25999999999999
Trinh1982SiliconoilWater,64,43,686.0,20.32000000000005
Trinh1982SiliconoilWater,64,44,698.0,19.329999999999927
Trinh1982SiliconoilWater,64,45,674.0,16.950000000000045
Trinh1982SiliconoilWater,64,46,679.0,18.389999999999986
Trinh1982SiliconoilWater,64,47,691.0,17.43999999999994
Trinh1982SiliconoilWater,64,48,687.0,17.850000000000023
Trinh1982SiliconoilWater,64,49,695.0,18.75999999999999
Trinh1982SiliconoilWater,64,50,700.0,18.960000000000036
Trinh1982SiliconoilWater,64,51,686.0,17.940000000000055
Trinh1982SiliconoilWater,64,52,700.0,19.289999999999964
Trinh1982SiliconoilWater,64,53,695.0,18.199999999999932
Trinh1982SiliconoilWater,64,54,698.0,19.13000000000011
Trinh1982SiliconoilWater,64,55,688.0,19.09999999999991
Trinh1982SiliconoilWater,64,56,706.0,19.340000000000146
Trinh1982SiliconoilWater,64,57,693.0,17.789999999999964
Trinh1982SiliconoilWater,64,58,677.0,17.169999999999845
Trinh1982SiliconoilWater,64,59,703.0,19.180000000000064
Trinh1982SiliconoilWater,64,60,700.0,19.37000000000012
Trinh1982SiliconoilWater,64,61,697.0,17.439999999999827
Trinh1982SiliconoilWater,64,62,680.0,18.40000000000009
Trinh1982SiliconoilWater,64,63,711.0,17.90000000000009
Trinh1982SiliconoilWater,64,64,686.0,19.159999999999854
Trinh1982SiliconoilWater,64,65,691.0,18.90000000000009
Trinh1982SiliconoilWater,64,66,692.0,18.149999999999864
Trinh1982SiliconoilWater,64,67,697.0,18.930000000000064
Trinh1982SiliconoilWater,64,68,683.0,18.289999999999964
Trinh1982SiliconoilWater,64,69,675.0,17.8900000000001
Trinh1982SiliconoilWater,64,70,701.0,18.970000000000027
Trinh1982SiliconoilWater,64,71,693.0,18.289999999999964
Trinh1982SiliconoilWater,64,72,707.0,18.549999999999955
Trinh1982SiliconoilWater,64,73,693.0,18.37000000000012
Trinh1982SiliconoilWater,64,74,698.0,18.649999999999864
Trinh1982SiliconoilWater,64,75,693.0,18.3900000000001
Trinh1982SiliconoilWater,64,76,694.0,17.730000000000018
Trinh1982SiliconoilWater,64,77,710.0,19.299999999999955
Trinh1982SiliconoilWater,64,78,683.0,17.49000000000001
Trinh1982SiliconoilWater,64,79,690.0,17.99000000000001
Trinh1982SiliconoilWater,64,80,692.0,19.480000000000018
Trinh1982SiliconoilWater,64,81,678.0,17.589999999999918
Trinh1982SiliconoilWater,64,82,696.0,18.63000000000011
Trinh1982SiliconoilWater,64,83,677.0,18.139999999999873
Trinh1982SiliconoilWater,64,84,699.0,19.059999999999945
Trinh1982SiliconoilWater,64,85,682.0,18.88000000000011
Trinh1982SiliconoilWater,64,86,698.0,17.649999999999864
Trinh1982SiliconoilWater,64,87,681.0,17.8900000000001
Trinh1982SiliconoilWater,64,88,692.0,19.180000000000064
Trinh1982SiliconoilWater,64,89,692.0,18.0
Trinh1982SiliconoilWater,64,90,676.0,18.700000000000045
Trinh1982SiliconoilWater,64,91,695.0,18.3599999999999
Trinh1982SiliconoilWater,64,92,662.0,18.25999999999999
Trinh1982SiliconoilWater,64,93,676.0,18.569999999999936
Trinh1982SiliconoilWater,64,94,682.0,18.65000000000009
Trinh1982SiliconoilWater,64,95,711.0,17.62999999999988
Trinh1982SiliconoilWater,64,96,699.0,18.060000000000173
Trinh1982SiliconoilWater,64,97,701.0,19.220000000000027
Trinh1982SiliconoilWater,64,98,707.0,19.199999999999818
Trinh1982SiliconoilWater,64,99,688.0,19.190000000000055
Trinh1982SiliconoilWater,64,100,693.0,19.15000000000009
Trinh1982SiliconoilWater,64,101,692.0,18.639999999999873
Trinh1982SiliconoilWater,64,102,664.0,17.87000000000012
Trinh1982SiliconoilWater,64,103,676.0,18.1099999999999
Trinh1982SiliconoilWater,64,104,695.0,18.8900000000001
Trinh1982SiliconoilWater,64,105,691.0,18.399999999999864
Trinh1982SiliconoilWater,64,106,685.0,19.090000000000146
Trinh1982SiliconoilWater,64,107,679.0,18.74000000000001
Trinh1982SiliconoilWater,64,108,708.0,18.939999999999827
Trinh1982SiliconoilWater,64,109,693.0,18.769999999999982
Trinh1982SiliconoilWater,64,110,707.0,18.86999999999989
Trinh1982SiliconoilWater,64,111,680.0,19.01000000000022
Trinh1982SiliconoilWater,64,112,690.0,18.7800000000002
Trinh1982SiliconoilWater,64,113,690.0,18.389999999999873
Trinh1982SiliconoilWater,64,114,678.0,18.259999999999764
Trinh1982SiliconoilWater,64,115,705.0,19.220000000000255
Trinh1982SiliconoilWater,64,116,694.0,19.009999999999764
Trinh1982SiliconoilWater,64,117,678.0,17.610000000000127
Trinh1982SiliconoilWater,64,118,688.0,18.269999999999982
Trinh1982SiliconoilWater,64,119,681.0,18.820000000000164
Trinh1982SiliconoilWater,64,120,705.0,19.179999999999836
Trinh1982SiliconoilWater,64,121,698.0,19.63000000000011
Trinh1982SiliconoilWater,64,122,699.0,18.389999999999873
Trinh1982SiliconoilWater,64,123,688.0,17.519999999999982
Trinh1982SiliconoilWater,64,124,687.0,18.490000000000236
Trinh1982SiliconoilWater,64,125,688.0,18.899999999999636
Trinh1982SiliconoilWater,64,126,693.0,19.860000000000127
Trinh1982SiliconoilWater,64,127,688.0,18.070000000000164
Trinh1982SiliconoilWater,64,128,700.0,19.4699999999998
Trinh1982SiliconoilWater,64,129,694.0,18.670000000000073
Trinh1982SiliconoilWater,64,130,705.0,19.440000000000055
Trinh1982SiliconoilWater,64,131,691.0,18.690000000000055
Trinh1982SiliconoilWater,64,132,706.0,19.210000000000036
Trinh1982SiliconoilWater,64,133,695.0,17.029999999999745
Trinh1982SiliconoilWater,64,134,694.0,18.720000000000255
Trinh1982SiliconoilWater,64,135,687.0,18.230000000000018
Trinh1982SiliconoilWater,64,136,680.0,18.699999999999818
Trinh1982SiliconoilWater,64,137,705.0,18.710000000000036
Trinh1982SiliconoilWater,64,138,692.0,17.960000000000036
Trinh1982SiliconoilWater,64,139,693.0,18.340000000000146
Trinh1982SiliconoilWater,64,140,698.0,18.149999999999636
Trinh1982SiliconoilWater,64,141,684.0,17.940000000000055
Trinh1982SiliconoilWater,64,142,683.0,18.640000000000327
Trinh1982SiliconoilWater,64,143,704.0,18.579999999999927
Trinh1982SiliconoilWater,64,144,691.0,19.109999999999673
Trinh1982SiliconoilWater,64,145,708.0,19.0300000000002
Trinh1982SiliconoilWater,64,146,696.0,17.079999999999927
Trinh1982SiliconoilWater,64,147,687.0,18.5300000000002
Trinh1982SiliconoilWater,64,148,696.0,18.389999999999873
Trinh1982SiliconoilWater,64,149,690.0,18.990000000000236
Trinh1982SiliconoilWater,64,150,691.0,18.45999999999958
Trinh1982SiliconoilWater,64,151,678.0,18.090000000000146
Trinh1982SiliconoilWater,64,152,689.0,18.5300000000002
Trinh1982SiliconoilWater,64,153,694.0,19.659999999999854
Trinh1982SiliconoilWater,64,154,684.0,19.269999999999982
Trinh1982SiliconoilWater,64,155,685.0,19.25
Trinh1982SiliconoilWater,64,156,690.0,18.420000000000073
Trinh1982SiliconoilWater,64,157,707.0,17.960000000000036
Trinh1982SiliconoilWater,64,158,708.0,18.509999999999764
Trinh1982SiliconoilWater,64,159,685.0,18.079999999999927
Trinh1982SiliconoilWater,64,160,705.0,17.240000000000236
Trinh1982SiliconoilWater,64,161,679.0,18.929999999999836
Trinh1982SiliconoilWater,64,162,693.0,18.460000000000036
Trinh1982SiliconoilWater,64,163,709.0,19.480000000000018
Trinh1982SiliconoilWater,64,164,704.0,18.68000000000029
Trinh1982SiliconoilWater,64,165,688.0,18.730000000000018
Trinh1982SiliconoilWater,64,166,700.0,19.389999999999873
Trinh1982SiliconoilWater,64,167,711.0,19.63000000000011
Trinh1982SiliconoilWater,64,168,710.0,17.669999999999618
Trinh1982SiliconoilWater,64,169,702.0,18.26000000000022
Trinh1982SiliconoilWater,64,170,683.0,18.679999999999836
Trinh1982SiliconoilWater,64,171,691.0,18.740000000000236
Trinh1982SiliconoilWater,64,172,690.0,18.519999999999982
Trinh1982SiliconoilWater,64,173,695.0,18.009999999999764
Trinh1982SiliconoilWater,64,174,688.0,18.0
Trinh1982SiliconoilWater,64,175,700.0,19.309999999999945
Trinh1982SiliconoilWater,64,176,695.0,18.600000000000364
Trinh1982SiliconoilWater,64,177,697.0,18.769999999999982
Trinh1982SiliconoilWater,64,178,704.0,18.609999999999673
Trinh1982SiliconoilWater,64,179,693.0,17.360000000000127
Trinh1982SiliconoilWater,64,180,695.0,18.190000000000055
Trinh1982SiliconoilWater,64,181,707.0,19.300000000000182
Trinh1982SiliconoilWater,64,182,704.0,19.609999999999673
Trinh1982SiliconoilWater,64,183,689.0,19.090000000000146
Trinh1982SiliconoilWater,64,184,704.0,18.309999999999945
Trinh1982SiliconoilWater,64,185,690.0,17.159999999999854
Trinh1982SiliconoilWater,64,186,704.0,18.200000000000273
Trinh1982SiliconoilWater,64,187,694.0,18.920000000000073
Trinh1982SiliconoilWater,64,188,699.0,18.889999999999873
Trinh1982SiliconoilWater,64,189,706.0,17.769999999999982
Trinh1982SiliconoilWater,64,190,688.0,17.9699999999998
Trinh1982SiliconoilWater,64,191,709.0,18.51000000000022
Trinh1982SiliconoilWater,64,192,691.0,17.98999999999978
Trinh1982SiliconoilWater,64,193,692.0,18.470000000000255
Trinh1982SiliconoilWater,64,194,710.0,19.460000000000036
Trinh1982SiliconoilWater,64,195,712.0,19.139999999999873
Trinh1982SiliconoilWater,64,196,673.0,18.670000000000073
Trinh1982SiliconoilWater,64,197,683.0,18.509999999999764
Trinh1982SiliconoilWater,64,198,682.0,19.090000000000146
Trinh1982SiliconoilWater,64,199,703.0,19.269999999999982
Trinh1982SiliconoilWater,64,200,688.0,19.559999999999945
Trinh1982SiliconoilWater,64,201,702.0,19.88000000000011
Trinh1982SiliconoilWater,64,202,698.0,18.240000000000236
Trinh1982SiliconoilWater,64,203,686.0,18.699999999999818
Trinh1982SiliconoilWater,64,204,708.0,17.960000000000036
Trinh1982SiliconoilWater,64,205,702.0,19.75
Trinh1982SiliconoilWater,64,206,676.0,19.440000000000055
Trinh1982SiliconoilWater,64,207,685.0,19.460000000000036
Trinh1982SiliconoilWater,64,208,696.0,20.09999999999991
Trinh1982SiliconoilWater,64,209,687.0,19.179999999999836
Trinh1982SiliconoilWater,64,210,692.0,17.740000000000236
Trinh1982SiliconoilWater,64,211,692.0,18.690000000000055
Trinh1982SiliconoilWater,64,212,699.0,19.09999999999991
Trinh1982SiliconoilWater,64,213,680.0,17.06999999999971
Trinh1982SiliconoilWater,64,214,689.0,18.570000000000164
Trinh1982SiliconoilWater,64,215,708.0,18.809999999999945
Trinh1982SiliconoilWater,64,216,692.0,17.579999999999927
Trinh1982SiliconoilWater,64,217,691.0,19.730000000000018
Trinh1982SiliconoilWater,64,218,693.0,18.5300000000002
Trinh1982SiliconoilWater,64,219,702.0,19.539999999999964
Trinh1982SiliconoilWater,64,220,709.0,18.779999999999745
Trinh1982SiliconoilWater,64,221,714.0,18.75
Trinh1982SiliconoilWater,64,222,710.0,18.530000000000655
Trinh1982SiliconoilWater,64,223,705.0,19.609999999999673
Trinh1982SiliconoilWater,64,224,686.0,17.800000000000182
Trinh1982SiliconoilWater,64,225,691.0,19.00999999999931
Trinh1982SiliconoilWater,64,226,708.0,20.19000000000051
Trinh1982SiliconoilWater,64,227,692.0,19.38000000000011
Trinh1982SiliconoilWater,64,228,672.0,19.05999999999949
Trinh1982SiliconoilWater,64,229,705.0,19.579999999999927
Trinh1982SiliconoilWater,64,230,688.0,18.660000000000764
Trinh1982SiliconoilWater,64,231,691.0,18.61999999999989
Trinh1982SiliconoilWater,64,232,702.0,19.409999999999854
Trinh1982SiliconoilWater,64,233,692.0,18.090000000000146
Trinh1982SiliconoilWater,64,234,694.0,18.25999999999931
Trinh1982SiliconoilWater,64,235,692.0,18.650000000000546
Trinh1982SiliconoilWater,64,236,695.0,18.829999999999927
Trinh1982SiliconoilWater,64,237,701.0,19.0
Trinh1982SiliconoilWater,64,238,702.0,19.329999999999927
Trinh1982SiliconoilWater,64,239,699.0,19.88000000000011
Trinh1982SiliconoilWater,64,240,707.0,17.019999999999527
Trinh1982SiliconoilWater,64,241,693.0,18.32000000000062
Trinh1982SiliconoilWater,64,242,693.0,17.30999999999949
Trinh1982SiliconoilWater,64,243,676.0,17.530000000000655
Trinh1982SiliconoilWater,64,244,691.0,19.029999999999745
Trinh1982SiliconoilWater,64,245,704.0,20.18000000000029
Trinh1982SiliconoilWater,64,246,705.0,19.42999999999938
Trinh1982SiliconoilWater,64,247,696.0,19.840000000000146
Trinh1982SiliconoilWater,64,248,699.0,17.949999999999818
Trinh1982SiliconoilWater,64,249,710.0,19.93000000000029
Trinh1982SiliconoilWater,64,250,702.0,17.329999999999927
Trinh1982SiliconoilWater,64,251,696.0,18.970000000000255
Trinh1982SiliconoilWater,64,252,672.0,18.11999999999989
Trinh1982SiliconoilWater,64,253,692.0,19.26000000000022
Trinh1982SiliconoilWater,64,254,694.0,18.399999999999636
Trinh1982SiliconoilWater,64,255,691.0,18.960000000000036
Trinh1982SiliconoilWater,64,256,698.0,18.93000000000029
Trinh1982SiliconoilWater,64,257,709.0,20.199999999999818
Trinh1982SiliconoilWater,64,258,692.0,19.48999999999978
Trinh1982SiliconoilWater,64,259,695.0,20.0
Trinh1982SiliconoilWater,64,260,694.0,19.270000000000437
Trinh1982SiliconoilWater,64,261,702.0,19.0
Trinh1982SiliconoilWater,64,262,700.0,18.0
Trinh1982SiliconoilWater,64,263,687.0,18.109999999999673
Trinh1982SiliconoilWater,64,264,690.0,17.850000000000364
Trinh1982SiliconoilWater,64,265,706.0,19.25
Trinh1982SiliconoilWater,64,266,668.0,18.919999999999163
Trinh1982SiliconoilWater,64,267,695.0,19.390000000000327
Trinh1982SiliconoilWater,64,268,692.0,19.920000000000073
Trinh1982SiliconoilWater,64,269,690.0,18.980000000000473
Trinh1982SiliconoilWater,64,270,692.0,17.889999999999418
Trinh1982SiliconoilWater,64,271,690.0,19.610000000000582
Trinh1982SiliconoilWater,64,272,680.0,19.169999999999163
Trinh1982SiliconoilWater,64,273,690.0,19.539999999999964
Trinh1982SiliconoilWater,64,274,693.0,19.3700000000008
Trinh1982SiliconoilWater,64,275,710.0,20.639999999999418
Trinh1982SiliconoilWater,64,276,705.0,18.23999999999978
Trinh1982SiliconoilWater,64,277,712.0,19.730000000000473
Trinh1982SiliconoilWater,64,278,681.0,18.48999999999978
Trinh1982SiliconoilWater,64,279,685.0,18.88000000000011
Trinh1982SiliconoilWater,64,280,687.0,19.359999999999673
Trinh1982SiliconoilWater,64,281,688.0,19.43000000000029
Trinh1982SiliconoilWater,64,282,700.0,20.01000000000022
Trinh1982SiliconoilWater,64,283,690.0,19.149999999999636
Trinh1982SiliconoilWater,64,284,682.0,19.090000000000146
Trinh1982SiliconoilWater,64,285,683.0,19.26000000000022
Trinh1982SiliconoilWater,64,286,707.0,19.48999999999978
Trinh1982SiliconoilWater,64,287,701.0,19.409999999999854
Trinh1982SiliconoilWater,64,288,712.0,19.63000000000011
Trinh1982SiliconoilWater,64,289,694.0,18.039999999999964
Trinh1982SiliconoilWater,64,290,702.0,18.890000000000327
Trinh1982SiliconoilWater,64,291,707.0,20.399999999999636
Trinh1982SiliconoilWater,64,292,715.0,19.770000000000437
Trinh1982SiliconoilWater,64,293,708.0,18.449999999999818
Trinh1982SiliconoilWater,64,294,705.0,17.769999999999527
Trinh1982SiliconoilWater,64,295,708.0,20.450000000000728
Trinh1982SiliconoilWater,64,296,700.0,19.960000000000036
Trinh1982SiliconoilWater,64,297,709.0,20.019999999999527
Trinh1982SiliconoilWater,64,298,695.0,18.01000000000022
Trinh1982SiliconoilWater,64,299,694.0,17.840000000000146
Trinh1982SiliconoilWater,64,300,700.0,18.399999999999636
Trinh1982SiliconoilWater,64,301,699.0,18.86999999999989
Trinh1982SiliconoilWater,64,302,697.0,18.57000000000062
Trinh1982SiliconoilWater,64,303,680.0,17.099999999999454
Trinh1982SiliconoilWater,64,304,681.0,18.550000000000182
Trinh1982SiliconoilWater,64,305,700.0,19.649999999999636
Trinh1982SiliconoilWater,64,306,694.0,19.32000000000062
Trinh1982SiliconoilWater,64,307,697.0,19.25
Trinh1982SiliconoilWater,64,308,693.0,19.529999999999745
Trinh1982SiliconoilWater,64,309,691.0,19.38000000000011
Trinh1982SiliconoilWater,64,310,693.0,18.76000000000022
Trinh1982SiliconoilWater,64,311,696.0,18.549999999999272
Trinh1982SiliconoilWater,64,312,690.0,19.300000000000182
Trinh1982SiliconoilWater,64,313,687.0,19.5600000000004
Trinh1982SiliconoilWater,64,314,680.0,18.659999999999854
Trinh1982SiliconoilWater,64,315,698.0,19.01000000000022
Trinh1982SiliconoilWater,64,316,707.0,18.5
Trinh1982SiliconoilWater,64,317,695.0,19.729999999999563
Trinh1982SiliconoilWater,64,318,694.0,19.400000000000546
Trinh1982SiliconoilWater,64,319,692.0,19.799999999999272
Trinh1982SiliconoilWater,64,320,709.0,20.1200000000008
Trinh1982SiliconoilWater,64,321,695.0,19.669999999999163
Trinh1982SiliconoilWater,64,322,705.0,19.18000000000029
Trinh1982SiliconoilWater,64,323,681.0,18.75
Trinh1982SiliconoilWater,64,324,689.0,16.73999999999978
Trinh1982SiliconoilWater,64,325,691.0,18.210000000000036
Trinh1982SiliconoilWater,64,326,708.0,19.400000000000546
Trinh1982SiliconoilWater,64,327,691.0,18.960000000000036
Trinh1982SiliconoilWater,64,328,685.0,17.889999999999418
Trinh1982SiliconoilWater,64,329,707.0,17.980000000000473
Trinh1982SiliconoilWater,64,330,704.0,19.519999999999527
Trinh1982SiliconoilWater,64,331,696.0,19.38000000000011
Trinh1982SiliconoilWater,64,332,710.0,17.170000000000073
Trinh1982SiliconoilWater,64,333,693.0,19.470000000000255
Trinh1982SiliconoilWater,64,334,694.0,18.23999999999978
Trinh1982SiliconoilWater,64,335,700.0,17.8100000000004
Trinh1982SiliconoilWater,64,336,715.0,20.11999999999989
Trinh1982SiliconoilWater,64,337,700.0,19.670000000000073
Trinh1982SiliconoilWater,64,338,701.0,19.649999999999636
Trinh1982SiliconoilWater,64,339,703.0,16.88000000000011
Trinh1982SiliconoilWater,64,340,699.0,19.409999999999854
Trinh1982SiliconoilWater,64,341,708.0,19.289999999999964
Trinh1982SiliconoilWater,64,342,701.0,19.56999999999971
Trinh1982SiliconoilWater,64,343,706.0,16.920000000000073
Trinh1982SiliconoilWater,64,344,686.0,17.660000000000764
Trinh1982SiliconoilWater,64,345,707.0,18.169999999999163
Trinh1982SiliconoilWater,64,346,696.0,19.43000000000029
Trinh1982SiliconoilWater,64,347,695.0,19.270000000000437
Trinh1982SiliconoilWater,64,348,705.0,19.149999999999636
Trinh1982SiliconoilWater,64,349,689.0,19.390000000000327
Trinh1982SiliconoilWater,64,350,665.0,17.779999999999745
Trinh1982SiliconoilWater,64,351,704.0,19.279999999999745
Trinh1982SiliconoilWater,64,352,682.0,18.699999999999818
Trinh1982SiliconoilWater,64,353,686.0,16.710000000000036
Trinh1982SiliconoilWater,64,354,686.0,16.420000000000073
Trinh1982SiliconoilWater,64,355,680.0,18.890000000000327
Trinh1982SiliconoilWater,64,356,682.0,18.11999999999989
Trinh1982SiliconoilWater,64,357,699.0,18.5
Trinh1982SiliconoilWater,64,358,694.0,19.579999999999927
Trinh1982SiliconoilWater,64,359,689.0,19.350000000000364
Trinh1982SiliconoilWater,64,360,665.0,16.449999999999818
Trinh1982SiliconoilWater,64,361,692.0,17.979999999999563
Trinh1982SiliconoilWater,64,362,699.0,18.850000000000364
Trinh1982SiliconoilWater,64,363,691.0,18.840000000000146
Trinh1982SiliconoilWater,64,364,691.0,17.519999999999527
Trinh1982SiliconoilWater,64,365,706.0,17.220000000000255
Trinh1982SiliconoilWater,64,366,692.0,17.350000000000364
Trinh1982SiliconoilWater,64,367,695.0,18.449999999999818
Trinh1982SiliconoilWater,64,368,704.0,20.079999999999927
Trinh1982SiliconoilWater,64,369,686.0,19.140000000000327
Trinh1982SiliconoilWater,64,370,679.0,18.50999999999931
Trinh1982SiliconoilWater,64,371,693.0,18.99000000000069
Trinh1982SiliconoilWater,64,372,688.0,19.279999999999745
Trinh1982SiliconoilWater,64,373,697.0,18.149999999999636
Trinh1982SiliconoilWater,64,374,679.0,18.220000000000255
Trinh1982SiliconoilWater,64,375,699.0,19.51000000000022
Trinh1982SiliconoilWater,64,376,689.0,17.769999999999527
Trinh1982SiliconoilWater,64,377,701.0,19.3100000000004
Trinh1982SiliconoilWater,64,378,694.0,19.840000000000146
Trinh1982SiliconoilWater,64,379,693.0,19.31999999999971
Trinh1982SiliconoilWater,64,380,686.0,18.399999999999636
Trinh1982SiliconoilWater,64,381,680.0,17.580000000000837
Trinh1982SiliconoilWater,64,382,711.0,19.599999999999454
Trinh1982SiliconoilWater,64,383,686.0,17.0
Trinh1982SiliconoilWater,64,384,684.0,18.670000000000073
waterAirDropletTranslation,16,1,200.0,0.18
waterAirDropletTranslation,16,2,199.0,0.08000000000000002
waterAirDropletTranslation,16,3,201.0,0.07
waterAirDropletTranslation,16,4,203.0,0.07999999999999996
waterAirDropletTranslation,16,5,203.0,0.07
waterAirDropletTranslation,16,6,205.0,0.07000000000000006
waterAirDropletTranslation,16,7,200.0,0.07999999999999996
waterAirDropletTranslation,16,8,202.0,0.06999999999999995
waterAirDropletTranslation,16,9,202.0,0.08000000000000007
waterAirDropletTranslation,16,10,202.0,0.06999999999999995
waterAirDropletTranslation,16,11,201.0,0.07000000000000006
waterAirDropletTranslation,16,12,202.0,0.07999999999999996
waterAirDropletTranslation,16,13,203.0,0.08000000000000007
waterAirDropletTranslation,16,14,198.0,0.06999999999999984
waterAirDropletTranslation,16,15,198.0,0.07000000000000006
waterAirDropletTranslation,16,16,200.0,0.08000000000000007
waterAirDropletTranslation,16,17,200.0,0.07000000000000006
waterAirDropletTranslation,16,18,201.0,0.06999999999999984
waterAirDropletTranslation,16,19,200.0,0.08000000000000007
waterAirDropletTranslation,16,20,198.0,0.07000000000000006
waterAirDropletTranslation,16,21,199.0,0.06999999999999984
waterAirDropletTranslation,16,22,199.0,0.08000000000000007
waterAirDropletTranslation,16,23,197.0,0.08000000000000007
waterAirDropletTranslation,16,24,200.0,0.06999999999999984
waterAirDropletTranslation,16,25,201.0,0.07000000000000006
waterAirDropletTranslation,16,26,198.0,0.08000000000000007
waterAirDropletTranslation,16,27,200.0,0.06999999999999984
waterAirDropletTranslation,16,28,201.0,0.08000000000000007
waterAirDropletTranslation,16,29,200.0,0.08000000000000007
waterAirDropletTranslation,16,30,201.0,0.08000000000000007
waterAirDropletTranslation,16,31,200.0,0.06999999999999984
waterAirDropletTranslation,16,32,198.0,0.08999999999999986
waterAirDropletTranslation,16,33,202.0,0.07000000000000028
waterAirDropletTranslation,16,34,202.0,0.08000000000000007
waterAirDropletTranslation,16,35,199.0,0.06999999999999984
waterAirDropletTranslation,16,36,201.0,0.08999999999999986
waterAirDropletTranslation,16,37,201.0,0.07000000000000028
waterAirDropletTranslation,16,38,201.0,0.08999999999999986
waterAirDropletTranslation,16,39,202.0,0.06999999999999984
waterAirDropletTranslation,16,40,199.0,0.08000000000000007
waterAirDropletTranslation,16,41,200.0,0.07000000000000028
waterAirDropletTranslation,16,42,200.0,0.08999999999999986
waterAirDropletTranslation,16,43,200.0,0.08000000000000007
waterAirDropletTranslation,16,44,201.0,0.06999999999999984
waterAirDropletTranslation,16,45,198.0,0.08000000000000007
waterAirDropletTranslation,16,46,200.0,0.08000000000000007
waterAirDropletTranslation,16,47,200.0,0.08000000000000007
waterAirDropletTranslation,16,48,201.0,0.08999999999999986
waterAirDropletTranslation,16,49,196.0,0.08000000000000007
waterAirDropletTranslation,16,50,200.0,0.06999999999999984
waterAirDropletTranslation,16,51,197.0,0.08999999999999986
waterAirDropletTranslation,16,52,197.0,0.07000000000000028
waterAirDropletTranslation,16,53,200.0,0.08000000000000007
waterAirDropletTranslation,16,54,196.0,0.08999999999999986
waterAirDropletTranslation,16,55,200.0,0.08000000000000007
waterAirDropletTranslation,16,56,200.0,0.08000000000000007
waterAirDropletTranslation,16,57,199.0,0.08000000000000007
waterAirDropletTranslation,16,58,200.0,0.08000000000000007
waterAirDropletTranslation,16,59,196.0,0.08000000000000007
waterAirDropletTranslation,16,60,199.0,0.08999999999999986
waterAirDropletTranslation,16,61,196.0,0.08000000000000007
waterAirDropletTranslation,16,62,201.0,0.08000000000000007
waterAirDropletTranslation,16,63,201.0,0.08000000000000007
waterAirDropletTranslation,16,64,201.0,0.08999999999999986
waterAirDropletTranslation,16,65,201.0,0.08000000000000007
waterAirDropletTranslation,16,66,199.0,0.0699999999999994
waterAirDropletTranslation,16,67,200.0,0.10000000000000053
waterAirDropletTranslation,16,68,200.0,0.08000000000000007
waterAirDropletTranslation,16,69,200.0,0.08000000000000007
waterAirDropletTranslation,16,70,200.0,0.08999999999999986
waterAirDropletTranslation,16,71,196.0,0.08000000000000007
waterAirDropletTranslation,16,72,196.0,0.09999999999999964
waterAirDropletTranslation,16,73,198.0,0.08000000000000007
waterAirDropletTranslation,16,74,197.0,0.08999999999999986
waterAirDropletTranslation,16,75,198.0,0.09999999999999964
waterAirDropletTranslation,16,76,197.0,0.08000000000000007
waterAirDropletTranslation,16,77,199.0,0.08000000000000007
waterAirDropletTranslation,16,78,202.0,0.08999999999999986
waterAirDropletTranslation,16,79,201.0,0.09000000000000075
waterAirDropletTranslation,16,80,200.0,0.08999999999999986
waterAirDropletTranslation,16,81,199.0,0.08999999999999986
waterAirDropletTranslation,16,82,195.0,0.08000000000000007
waterAirDropletTranslation,16,83,198.0,0.09999999999999964
waterAirDropletTranslation,16,84,202.0,0.08999999999999986
waterAirDropletTranslation,16,85,202.0,0.09000000000000075
waterAirDropletTranslation,16,86,202.0,0.08999999999999986
waterAirDropletTranslation,16,87,198.0,0.08999999999999986
waterAirDropletTranslation,16,88,202.0,0.08000000000000007
waterAirDropletTranslation,16,89,202.0,0.08999999999999986
waterAirDropletTranslation,16,90,203.0,0.09999999999999964
waterAirDropletTranslation,16,91,201.0,0.08000000000000007
waterAirDropletTranslation,16,92,201.0,0.10000000000000053
waterAirDropletTranslation,16,93,203.0,0.08999999999999986
waterAirDropletTranslation,16,94,207.0,0.08000000000000007
waterAirDropletTranslation,16,95,204.0,0.08999999999999986
waterAirDropletTranslation,16,96,202.0,0.08999999999999986
waterAirDropletTranslation,32,1,383.0,1.69
waterAirDropletTranslation,32,2,383.0,1.15
waterAirDropletTranslation,32,3,385.0,1.12
waterAirDropletTranslation,32,4,390.0,1.13
waterAirDropletTranslation,32,5,389.0,1.0499999999999998
waterAirDropletTranslation,32,6,391.0,1.1900000000000004
waterAirDropletTranslation,32,7,384.0,1.3200000000000003
waterAirDropletTranslation,32,8,390.0,1.3100000000000005
waterAirDropletTranslation,32,9,387.0,1.3499999999999996
waterAirDropletTranslation,32,10,382.0,1.33
waterAirDropletTranslation,32,11,388.0,1.3200000000000003
waterAirDropletTranslation,32,12,384.0,1.0699999999999985
waterAirDropletTranslation,32,13,384.0,1.410000000000002
waterAirDropletTranslation,32,14,391.0,1.4599999999999973
waterAirDropletTranslation,32,15,388.0,1.4299999999999997
waterAirDropletTranslation,32,16,388.0,1.3800000000000026
waterAirDropletTranslation,32,17,393.0,1.3999999999999986
waterAirDropletTranslation,32,18,388.0,1.4200000000000017
waterAirDropletTranslation,32,19,384.0,1.6400000000000006
waterAirDropletTranslation,32,20,387.0,1.6499999999999986
waterAirDropletTranslation,32,21,387.0,1.7199999999999989
waterAirDropletTranslation,32,22,385.0,1.8100000000000023
waterAirDropletTranslation,32,23,393.0,1.7999999999999972
waterAirDropletTranslation,32,24,385.0,1.7700000000000031
waterAirDropletTranslation,32,25,391.0,1.8299999999999983
waterAirDropletTranslation,32,26,387.0,1.7899999999999991
waterAirDropletTranslation,32,27,384.0,1.75
waterAirDropletTranslation,32,28,386.0,1.6499999999999986
waterAirDropletTranslation,32,29,378.0,1.6400000000000006
waterAirDropletTranslation,32,30,388.0,1.6099999999999994
waterAirDropletTranslation,32,31,387.0,1.6099999999999994
waterAirDropletTranslation,32,32,383.0,1.6000000000000014
waterAirDropletTranslation,32,33,387.0,1.6300000000000026
waterAirDropletTranslation,32,34,387.0,1.7100000000000009
waterAirDropletTranslation,32,35,382.0,1.6899999999999977
waterAirDropletTranslation,32,36,384.0,1.6600000000000037
waterAirDropletTranslation,32,37,383.0,1.6299999999999955
waterAirDropletTranslation,32,38,381.0,1.6099999999999994
waterAirDropletTranslation,32,39,384.0,1.6499999999999986
waterAirDropletTranslation,32,40,382.0,1.6400000000000006
waterAirDropletTranslation,32,41,381.0,1.5700000000000003
waterAirDropletTranslation,32,42,385.0,1.6000000000000014
waterAirDropletTranslation,32,43,385.0,1.5800000000000054
waterAirDropletTranslation,32,44,376.0,1.5300000000000011
waterAirDropletTranslation,32,45,387.0,1.5699999999999932
waterAirDropletTranslation,32,46,384.0,1.6899999999999977
waterAirDropletTranslation,32,47,380.0,1.6800000000000068
waterAirDropletTranslation,32,48,381.0,1.6499999999999915
waterAirDropletTranslation,32,49,388.0,1.6400000000000006
waterAirDropletTranslation,32,50,383.0,1.5799999999999983
waterAirDropletTranslation,32,51,389.0,1.6600000000000108
waterAirDropletTranslation,32,52,383.0,1.7199999999999989
waterAirDropletTranslation,32,53,385.0,1.6599999999999966
waterAirDropletTranslation,32,54,380.0,1.6299999999999955
waterAirDropletTranslation,32,55,383.0,1.5600000000000023
waterAirDropletTranslation,32,56,387.0,1.6599999999999966
waterAirDropletTranslation,32,57,381.0,1.6500000000000057
waterAirDropletTranslation,32,58,389.0,1.6899999999999977
waterAirDropletTranslation,32,59,388.0,1.710000000000008
waterAirDropletTranslation,32,60,390.0,1.6599999999999966
waterAirDropletTranslation,32,61,391.0,1.769999999999996
waterAirDropletTranslation,32,62,384.0,1.6899999999999977
waterAirDropletTranslation,32,63,385.0,1.7000000000000028
waterAirDropletTranslation,32,64,386.0,1.7000000000000028
waterAirDropletTranslation,32,65,388.0,1.730000000000004
waterAirDropletTranslation,32,66,383.0,1.6899999999999977
waterAirDropletTranslation,32,67,382.0,1.6400000000000006
waterAirDropletTranslation,32,68,384.0,1.7299999999999898
waterAirDropletTranslation,32,69,391.0,1.720000000000013
waterAirDropletTranslation,32,70,388.0,1.6899999999999977
waterAirDropletTranslation,32,71,381.0,1.7399999999999949
waterAirDropletTranslation,32,72,384.0,1.6800000000000068
waterAirDropletTranslation,32,73,387.0,1.75
waterAirDropletTranslation,32,74,390.0,1.6899999999999977
waterAirDropletTranslation,32,75,389.0,1.6799999999999926
waterAirDropletTranslation,32,76,384.0,1.6700000000000017
waterAirDropletTranslation,32,77,393.0,1.7600000000000051
waterAirDropletTranslation,32,78,387.0,1.7000000000000028
waterAirDropletTranslation,32,79,386.0,1.7099999999999937
waterAirDropletTranslation,32,80,387.0,1.6899999999999977
waterAirDropletTranslation,32,81,381.0,1.7299999999999898
waterAirDropletTranslation,32,82,392.0,1.710000000000008
waterAirDropletTranslation,32,83,394.0,1.789999999999992
waterAirDropletTranslation,32,84,388.0,1.6500000000000057
waterAirDropletTranslation,32,85,397.0,1.7300000000000182
waterAirDropletTranslation,32,86,390.0,1.6299999999999955
waterAirDropletTranslation,32,87,392.0,1.6800000000000068
waterAirDropletTranslation,32,88,391.0,1.5999999999999943
waterAirDropletTranslation,32,89,395.0,1.6999999999999886
waterAirDropletTranslation,32,90,390.0,1.6400000000000148
waterAirDropletTranslation,32,91,395.0,1.6999999999999886
waterAirDropletTranslation,32,92,386.0,1.6200000000000045
waterAirDropletTranslation,32,93,382.0,1.6599999999999966
waterAirDropletTranslation,32,94,392.0,1.6599999999999966
waterAirDropletTranslation,32,95,394.0,1.6999999999999886
waterAirDropletTranslation,32,96,391.0,1.6500000000000057
waterAirDropletTranslation,32,97,390.0,1.710000000000008
waterAirDropletTranslation,32,98,388.0,1.6599999999999966
waterAirDropletTranslation,32,99,391.0,1.710000000000008
waterAirDropletTranslation,32,100,393.0,1.6299999999999955
waterAirDropletTranslation,32,101,387.0,1.710000000000008
waterAirDropletTranslation,32,102,393.0,1.6999999999999886
waterAirDropletTranslation,32,103,386.0,1.740000000000009
waterAirDropletTranslation,32,104,391.0,1.6800000000000068
waterAirDropletTranslation,32,105,389.0,1.6699999999999875
waterAirDropletTranslation,32,106,388.0,1.6500000000000057
waterAirDropletTranslation,32,107,395.0,1.75
waterAirDropletTranslation,32,108,390.0,1.6800000000000068
waterAirDropletTranslation,32,109,393.0,1.7399999999999807
waterAirDropletTranslation,32,110,391.0,1.6800000000000068
waterAirDropletTranslation,32,111,392.0,1.6999999999999886
waterAirDropletTranslation,32,112,394.0,1.660000000000025
waterAirDropletTranslation,32,113,397.0,1.7099999999999795
waterAirDropletTranslation,32,114,395.0,1.6299999999999955
waterAirDropletTranslation,32,115,398.0,1.740000000000009
waterAirDropletTranslation,32,116,397.0,1.6400000000000148
waterAirDropletTranslation,32,117,395.0,1.6899999999999977
waterAirDropletTranslation,32,118,400.0,1.6799999999999784
waterAirDropletTranslation,32,119,400.0,1.710000000000008
waterAirDropletTranslation,32,120,402.0,1.670000000000016
waterAirDropletTranslation,32,121,400.0,1.75
waterAirDropletTranslation,32,122,392.0,1.7399999999999807
waterAirDropletTranslation,32,123,400.0,1.8499999999999943
waterAirDropletTranslation,32,124,401.0,1.7700000000000102
waterAirDropletTranslation,32,125,400.0,1.789999999999992
waterAirDropletTranslation,32,126,398.0,1.670000000000016
waterAirDropletTranslation,32,127,399.0,1.7699999999999818
waterAirDropletTranslation,32,128,393.0,1.6900000000000261
waterAirDropletTranslation,32,129,401.0,1.7299999999999898
waterAirDropletTranslation,32,130,396.0,1.789999999999992
waterAirDropletTranslation,32,131,396.0,1.6899999999999977
waterAirDropletTranslation,32,132,401.0,1.7199999999999989
waterAirDropletTranslation,32,133,392.0,1.710000000000008
waterAirDropletTranslation,32,134,396.0,1.740000000000009
waterAirDropletTranslation,32,135,403.0,1.829999999999984
waterAirDropletTranslation,32,136,392.0,1.6400000000000148
waterAirDropletTranslation,32,137,401.0,1.75
waterAirDropletTranslation,32,138,393.0,1.6699999999999875
waterAirDropletTranslation,32,139,404.0,1.6599999999999966
waterAirDropletTranslation,32,140,395.0,1.710000000000008
waterAirDropletTranslation,32,141,400.0,1.6800000000000068
waterAirDropletTranslation,32,142,404.0,1.6800000000000068
waterAirDropletTranslation,32,143,393.0,1.6499999999999773
waterAirDropletTranslation,32,144,398.0,1.6599999999999966
waterAirDropletTranslation,32,145,397.0,1.670000000000016
waterAirDropletTranslation,32,146,403.0,1.7199999999999989
waterAirDropletTranslation,32,147,397.0,1.6599999999999966
waterAirDropletTranslation,32,148,410.0,1.6999999999999886
waterAirDropletTranslation,32,149,406.0,1.7700000000000102
waterAirDropletTranslation,32,150,403.0,1.6800000000000068
waterAirDropletTranslation,32,151,407.0,1.6800000000000068
waterAirDropletTranslation,32,152,402.0,1.7199999999999989
waterAirDropletTranslation,32,153,408.0,1.6899999999999977
waterAirDropletTranslation,32,154,408.0,1.7699999999999818
waterAirDropletTranslation,32,155,398.0,1.7800000000000011
waterAirDropletTranslation,32,156,401.0,1.6899999999999977
waterAirDropletTranslation,32,157,400.0,1.6999999999999886
waterAirDropletTranslation,32,158,403.0,1.75
waterAirDropletTranslation,32,159,402.0,1.7000000000000455
waterAirDropletTranslation,32,160,402.0,1.7199999999999704
waterAirDropletTranslation,32,161,397.0,1.7300000000000182
waterAirDropletTranslation,32,162,402.0,1.6800000000000068
waterAirDropletTranslation,32,163,397.0,1.6800000000000068
waterAirDropletTranslation,32,164,405.0,1.759999999999991
waterAirDropletTranslation,32,165,406.0,1.669999999999959
waterAirDropletTranslation,32,166,404.0,1.6300000000000523
waterAirDropletTranslation,32,167,406.0,1.7299999999999613
waterAirDropletTranslation,32,168,399.0,1.6399999999999864
waterAirDropletTranslation,32,169,406.0,1.670000000000016
waterAirDropletTranslation,32,170,410.0,1.75
waterAirDropletTranslation,32,171,404.0,1.6299999999999955
waterAirDropletTranslation,32,172,408.0,1.650000000000034
waterAirDropletTranslation,32,173,401.0,1.75
waterAirDropletTranslation,32,174,410.0,1.6800000000000068
waterAirDropletTranslation,32,175,411.0,1.6899999999999977
waterAirDropletTranslation,32,176,403.0,1.7299999999999613
waterAirDropletTranslation,32,177,409.0,1.6800000000000068
waterAirDropletTranslation,32,178,411.0,1.7200000000000273
waterAirDropletTranslation,32,179,415.0,1.829999999999984
waterAirDropletTranslation,32,180,408.0,1.7199999999999704
waterAirDropletTranslation,32,181,401.0,1.7000000000000455
waterAirDropletTranslation,32,182,393.0,1.6899999999999977
waterAirDropletTranslation,32,183,399.0,1.6399999999999864
waterAirDropletTranslation,32,184,402.0,1.6800000000000068
waterAirDropletTranslation,32,185,400.0,1.75
waterAirDropletTranslation,32,186,407.0,1.670000000000016
waterAirDropletTranslation,32,187,399.0,1.6199999999999477
waterAirDropletTranslation,32,188,397.0,1.740000000000009
waterAirDropletTranslation,32,189,400.0,1.6299999999999955
waterAirDropletTranslation,32,190,397.0,1.650000000000034
waterAirDropletTranslation,32,191,389.0,1.6899999999999977
waterAirDropletTranslation,32,192,399.0,1.6499999999999773
waterAirDropletTranslation,64,1,739.0,32.82
waterAirDropletTranslation,64,2,749.0,27.369999999999997
waterAirDropletTranslation,64,3,748.0,25.379999999999995
waterAirDropletTranslation,64,4,749.0,25.74000000000001
waterAirDropletTranslation,64,5,729.0,25.590000000000003
waterAirDropletTranslation,64,6,745.0,26.97
waterAirDropletTranslation,64,7,745.0,26.650000000000006
waterAirDropletTranslation,64,8,737.0,25.97
waterAirDropletTranslation,64,9,743.0,26.519999999999982
waterAirDropletTranslation,64,10,736.0,26.650000000000034
waterAirDropletTranslation,64,11,749.0,26.69999999999999
waterAirDropletTranslation,64,12,727.0,25.159999999999968
waterAirDropletTranslation,64,13,739.0,21.77000000000004
waterAirDropletTranslation,64,14,742.0,20.20999999999998
waterAirDropletTranslation,64,15,753.0,20.410000000000025
waterAirDropletTranslation,64,16,723.0,18.899999999999977
waterAirDropletTranslation,64,17,721.0,19.560000000000002
waterAirDropletTranslation,64,18,750.0,19.659999999999968
waterAirDropletTranslation,64,19,713.0,18.620000000000005
waterAirDropletTranslation,64,20,739.0,19.170000000000016
waterAirDropletTranslation,64,21,727.0,19.00999999999999
waterAirDropletTranslation,64,22,743.0,18.650000000000034
waterAirDropletTranslation,64,23,739.0,19.360000000000014
waterAirDropletTranslation,64,24,733.0,19.949999999999932
waterAirDropletTranslation,64,25,749.0,20.019999999999982
waterAirDropletTranslation,64,26,754.0,19.980000000000018
waterAirDropletTranslation,64,27,731.0,18.50999999999999
waterAirDropletTranslation,64,28,726.0,18.879999999999995
waterAirDropletTranslation,64,29,736.0,18.610000000000014
waterAirDropletTranslation,64,30,728.0,18.960000000000036
waterAirDropletTranslation,64,31,731.0,19.860000000000014
waterAirDropletTranslation,64,32,740.0,19.41999999999996
waterAirDropletTranslation,64,33,724.0,19.300000000000068
waterAirDropletTranslation,64,34,735.0,18.870000000000005
waterAirDropletTranslation,64,35,734.0,19.959999999999923
waterAirDropletTranslation,64,36,741.0,19.100000000000023
waterAirDropletTranslation,64,37,721.0,19.129999999999995
waterAirDropletTranslation,64,38,734.0,18.779999999999973
waterAirDropletTranslation,64,39,740.0,19.24000000000001
waterAirDropletTranslation,64,40,742.0,19.50999999999999
waterAirDropletTranslation,64,41,748.0,19.700000000000045
waterAirDropletTranslation,64,42,752.0,18.850000000000023
waterAirDropletTranslation,64,43,734.0,19.120000000000005
waterAirDropletTranslation,64,44,713.0,18.66999999999996
waterAirDropletTranslation,64,45,740.0,19.269999999999982
waterAirDropletTranslation,64,46,745.0,19.50999999999999
waterAirDropletTranslation,64,47,746.0,19.920000000000073
waterAirDropletTranslation,64,48,717.0,19.329999999999927
waterAirDropletTranslation,64,49,726.0,18.210000000000036
waterAirDropletTranslation,64,50,747.0,20.190000000000055
waterAirDropletTranslation,64,51,744.0,19.34999999999991
waterAirDropletTranslation,64,52,741.0,19.090000000000146
waterAirDropletTranslation,64,53,745.0,18.579999999999927
waterAirDropletTranslation,64,54,737.0,19.09999999999991
waterAirDropletTranslation,64,55,727.0,19.289999999999964
waterAirDropletTranslation,64,56,705.0,17.090000000000146
waterAirDropletTranslation,64,57,750.0,19.8599999999999
waterAirDropletTranslation,64,58,724.0,18.410000000000082
waterAirDropletTranslation,64,59,732.0,18.559999999999945
waterAirDropletTranslation,64,60,745.0,19.690000000000055
waterAirDropletTranslation,64,61,727.0,19.170000000000073
waterAirDropletTranslation,64,62,736.0,17.95999999999981
waterAirDropletTranslation,64,63,721.0,17.63000000000011
waterAirDropletTranslation,64,64,744.0,18.589999999999918
waterAirDropletTranslation,64,65,718.0,18.24000000000001
waterAirDropletTranslation,64,66,725.0,18.730000000000018
waterAirDropletTranslation,64,67,719.0,17.90000000000009
waterAirDropletTranslation,64,68,735.0,19.87999999999988
waterAirDropletTranslation,64,69,732.0,19.820000000000164
waterAirDropletTranslation,64,70,716.0,19.199999999999818
waterAirDropletTranslation,64,71,728.0,19.160000000000082
waterAirDropletTranslation,64,72,722.0,19.1400000000001
waterAirDropletTranslation,64,73,733.0,19.199999999999818
waterAirDropletTranslation,64,74,723.0,19.65000000000009
waterAirDropletTranslation,64,75,740.0,20.299999999999955
waterAirDropletTranslation,64,76,732.0,19.309999999999945
waterAirDropletTranslation,64,77,731.0,18.590000000000146
waterAirDropletTranslation,64,78,741.0,19.12999999999988
waterAirDropletTranslation,64,79,749.0,19.600000000000136
waterAirDropletTranslation,64,80,702.0,18.62999999999988
waterAirDropletTranslation,64,81,711.0,19.450000000000045
waterAirDropletTranslation,64,82,717.0,19.37999999999988
waterAirDropletTranslation,64,83,748.0,18.840000000000146
waterAirDropletTranslation,64,84,743.0,18.559999999999945
waterAirDropletTranslation,64,85,743.0,20.170000000000073
waterAirDropletTranslation,64,86,740.0,18.62999999999988
waterAirDropletTranslation,64,87,746.0,18.87000000000012
waterAirDropletTranslation,64,88,746.0,19.710000000000036
waterAirDropletTranslation,64,89,726.0,18.449999999999818
waterAirDropletTranslation,64,90,752.0,18.940000000000055
waterAirDropletTranslation,64,91,754.0,19.910000000000082
waterAirDropletTranslation,64,92,750.0,19.200000000000045
waterAirDropletTranslation,64,93,741.0,18.639999999999873
waterAirDropletTranslation,64,94,755.0,19.279999999999973
waterAirDropletTranslation,64,95,742.0,17.950000000000045
waterAirDropletTranslation,64,96,746.0,17.470000000000027
waterAirDropletTranslation,64,97,749.0,18.779999999999973
waterAirDropletTranslation,64,98,749.0,19.13000000000011
waterAirDropletTranslation,64,99,757.0,19.699999999999818
waterAirDropletTranslation,64,100,760.0,19.930000000000064
waterAirDropletTranslation,64,101,747.0,19.0
waterAirDropletTranslation,64,102,754.0,19.789999999999964
waterAirDropletTranslation,64,103,754.0,19.839999999999918
waterAirDropletTranslation,64,104,757.0,20.210000000000036
waterAirDropletTranslation,64,105,759.0,19.730000000000018
waterAirDropletTranslation,64,106,755.0,19.450000000000273
waterAirDropletTranslation,64,107,757.0,19.059999999999945
waterAirDropletTranslation,64,108,752.0,19.65000000000009
waterAirDropletTranslation,64,109,746.0,18.759999999999764
waterAirDropletTranslation,64,110,745.0,19.0300000000002
waterAirDropletTranslation,64,111,758.0,18.230000000000018
waterAirDropletTranslation,64,112,747.0,18.109999999999673
waterAirDropletTranslation,64,113,741.0,20.329999999999927
waterAirDropletTranslation,64,114,754.0,19.670000000000073
waterAirDropletTranslation,64,115,734.0,19.579999999999927
waterAirDropletTranslation,64,116,764.0,20.610000000000127
waterAirDropletTranslation,64,117,748.0,19.90000000000009
waterAirDropletTranslation,64,118,771.0,20.509999999999764
waterAirDropletTranslation,64,119,752.0,18.5600000000004
waterAirDropletTranslation,64,120,766.0,20.039999999999964
waterAirDropletTranslation,64,121,770.0,18.019999999999982
waterAirDropletTranslation,64,122,753.0,20.440000000000055
waterAirDropletTranslation,64,123,782.0,19.949999999999818
waterAirDropletTranslation,64,124,778.0,19.84999999999991
waterAirDropletTranslation,64,125,773.0,20.360000000000127
waterAirDropletTranslation,64,126,758.0,20.259999999999764
waterAirDropletTranslation,64,127,771.0,19.960000000000036
waterAirDropletTranslation,64,128,785.0,21.140000000000327
waterAirDropletTranslation,64,129,779.0,19.23999999999978
waterAirDropletTranslation,64,130,780.0,20.84999999999991
waterAirDropletTranslation,64,131,789.0,21.100000000000364
waterAirDropletTranslation,64,132,772.0,19.879999999999654
waterAirDropletTranslation,64,133,782.0,21.170000000000073
waterAirDropletTranslation,64,134,775.0,20.460000000000036
waterAirDropletTranslation,64,135,771.0,19.11999999999989
waterAirDropletTranslation,64,136,778.0,20.16000000000031
waterAirDropletTranslation,64,137,772.0,20.629999999999654
waterAirDropletTranslation,64,138,778.0,20.25
waterAirDropletTranslation,64,139,764.0,20.350000000000364
waterAirDropletTranslation,64,140,778.0,19.4699999999998
waterAirDropletTranslation,64,141,779.0,20.320000000000164
waterAirDropletTranslation,64,142,776.0,20.230000000000018
waterAirDropletTranslation,64,143,787.0,21.08999999999969
waterAirDropletTranslation,64,144,774.0,20.450000000000273
waterAirDropletTranslation,64,145,770.0,20.170000000000073
waterAirDropletTranslation,64,146,772.0,19.0
waterAirDropletTranslation,64,147,775.0,18.449999999999818
waterAirDropletTranslation,64,148,789.0,19.539999999999964
waterAirDropletTranslation,64,149,778.0,20.170000000000073
waterAirDropletTranslation,64,150,770.0,19.86999999999989
waterAirDropletTranslation,64,151,784.0,21.070000000000164
waterAirDropletTranslation,64,152,790.0,19.699999999999818
waterAirDropletTranslation,64,153,801.0,21.09999999999991
waterAirDropletTranslation,64,154,797.0,21.059999999999945
waterAirDropletTranslation,64,155,791.0,20.76000000000022
waterAirDropletTranslation,64,156,787.0,19.059999999999945
waterAirDropletTranslation,64,157,782.0,20.65000000000009
waterAirDropletTranslation,64,158,806.0,20.090000000000146
waterAirDropletTranslation,64,159,794.0,19.84999999999991
waterAirDropletTranslation,64,160,793.0,20.88000000000011
waterAirDropletTranslation,64,161,782.0,19.669999999999618
waterAirDropletTranslation,64,162,780.0,21.090000000000146
waterAirDropletTranslation,64,163,804.0,20.38000000000011
waterAirDropletTranslation,64,164,800.0,19.670000000000073
waterAirDropletTranslation,64,165,785.0,19.919999999999618
waterAirDropletTranslation,64,166,802.0,21.850000000000364
waterAirDropletTranslation,64,167,779.0,20.56999999999971
waterAirDropletTranslation,64,168,780.0,18.470000000000255
waterAirDropletTranslation,64,169,793.0,19.06999999999971
waterAirDropletTranslation,64,170,785.0,19.93000000000029
waterAirDropletTranslation,64,171,795.0,21.09999999999991
waterAirDropletTranslation,64,172,790.0,19.65000000000009
waterAirDropletTranslation,64,173,807.0,20.9699999999998
waterAirDropletTranslation,64,174,790.0,19.840000000000146
waterAirDropletTranslation,64,175,784.0,21.529999999999745
waterAirDropletTranslation,64,176,769.0,19.269999999999982
waterAirDropletTranslation,64,177,793.0,21.04000000000042
waterAirDropletTranslation,64,178,808.0,20.759999999999764
waterAirDropletTranslation,64,179,792.0,19.909999999999854
waterAirDropletTranslation,64,180,783.0,20.470000000000255
waterAirDropletTranslation,64,181,785.0,20.81999999999971
waterAirDropletTranslation,64,182,799.0,21.730000000000018
waterAirDropletTranslation,64,183,820.0,20.40000000000009
waterAirDropletTranslation,64,184,801.0,21.0300000000002
waterAirDropletTranslation,64,185,791.0,18.509999999999764
waterAirDropletTranslation,64,186,794.0,20.16000000000031
waterAirDropletTranslation,64,187,793.0,18.909999999999854
waterAirDropletTranslation,64,188,813.0,20.429999999999836
waterAirDropletTranslation,64,189,801.0,22.0300000000002
waterAirDropletTranslation,64,190,796.0,21.98999999999978
waterAirDropletTranslation,64,191,790.0,21.76000000000022
waterAirDropletTranslation,64,192,792.0,20.409999999999854
waterAirDropletTranslation,64,193,806.0,20.68000000000029
waterAirDropletTranslation,64,194,797.0,20.11999999999989
waterAirDropletTranslation,64,195,794.0,21.210000000000036
waterAirDropletTranslation,64,196,798.0,20.779999999999745
waterAirDropletTranslation,64,197,779.0,21.059999999999945
waterAirDropletTranslation,64,198,791.0,20.390000000000327
waterAirDropletTranslation,64,199,789.0,20.769999999999982
waterAirDropletTranslation,64,200,780.0,21.190000000000055
waterAirDropletTranslation,64,201,798.0,21.6899999999996
waterAirDropletTranslation,64,202,774.0,21.580000000000382
waterAirDropletTranslation,64,203,789.0,19.73999999999978
waterAirDropletTranslation,64,204,789.0,21.000000000000455
waterAirDropletTranslation,64,205,781.0,20.659999999999854
waterAirDropletTranslation,64,206,781.0,19.899999999999636
waterAirDropletTranslation,64,207,779.0,20.279999999999745
waterAirDropletTranslation,64,208,788.0,21.460000000000036
waterAirDropletTranslation,64,209,781.0,21.420000000000073
waterAirDropletTranslation,64,210,780.0,21.270000000000437
waterAirDropletTranslation,64,211,780.0,21.199999999999818
waterAirDropletTranslation,64,212,792.0,19.93000000000029
waterAirDropletTranslation,64,213,815.0,19.469999999999345
waterAirDropletTranslation,64,214,784.0,19.789999999999964
waterAirDropletTranslation,64,215,772.0,20.950000000000728
waterAirDropletTranslation,64,216,791.0,21.30999999999949
waterAirDropletTranslation,64,217,785.0,19.860000000000582
waterAirDropletTranslation,64,218,805.0,21.359999999999673
waterAirDropletTranslation,64,219,799.0,21.1899999999996
waterAirDropletTranslation,64,220,796.0,21.340000000000146
waterAirDropletTranslation,64,221,790.0,20.409999999999854
waterAirDropletTranslation,64,222,784.0,19.82000000000062
waterAirDropletTranslation,64,223,812.0,19.779999999999745
waterAirDropletTranslation,64,224,796.0,20.649999999999636
waterAirDropletTranslation,64,225,802.0,20.01000000000022
waterAirDropletTranslation,64,226,792.0,19.909999999999854
waterAirDropletTranslation,64,227,789.0,19.400000000000546
waterAirDropletTranslation,64,228,792.0,20.779999999999745
waterAirDropletTranslation,64,229,797.0,20.539999999999964
waterAirDropletTranslation,64,230,799.0,20.460000000000036
waterAirDropletTranslation,64,231,803.0,19.199999999999818
waterAirDropletTranslation,64,232,792.0,18.720000000000255
waterAirDropletTranslation,64,233,805.0,22.43000000000029
waterAirDropletTranslation,64,234,787.0,21.11999999999989
waterAirDropletTranslation,64,235,788.0,20.840000000000146
waterAirDropletTranslation,64,236,780.0,20.30999999999949
waterAirDropletTranslation,64,237,784.0,21.460000000000036
waterAirDropletTranslation,64,238,790.0,19.01000000000022
waterAirDropletTranslation,64,239,795.0,19.56999999999971
waterAirDropletTranslation,64,240,789.0,21.210000000000036
waterAirDropletTranslation,64,241,786.0,20.76000000000022
waterAirDropletTranslation,64,242,779.0,20.840000000000146
waterAirDropletTranslation,64,243,797.0,21.210000000000036
waterAirDropletTranslation,64,244,759.0,19.5
waterAirDropletTranslation,64,245,769.0,20.389999999999418
waterAirDropletTranslation,64,246,783.0,19.840000000000146
waterAirDropletTranslation,64,247,782.0,18.88000000000011
waterAirDropletTranslation,64,248,783.0,20.23999999999978
waterAirDropletTranslation,64,249,787.0,21.86999999999989
waterAirDropletTranslation,64,250,791.0,20.579999999999927
waterAirDropletTranslation,64,251,790.0,18.700000000000728
waterAirDropletTranslation,64,252,771.0,20.86999999999989
waterAirDropletTranslation,64,253,780.0,21.079999999999927
waterAirDropletTranslation,64,254,791.0,20.649999999999636
waterAirDropletTranslation,64,255,780.0,21.539999999999964
waterAirDropletTranslation,64,256,781.0,20.480000000000473
waterAirDropletTranslation,64,257,774.0,20.11999999999989
waterAirDropletTranslation,64,258,787.0,21.140000000000327
waterAirDropletTranslation,64,259,779.0,20.719999999999345
waterAirDropletTranslation,64,260,778.0,19.030000000000655
waterAirDropletTranslation,64,261,786.0,20.579999999999927
waterAirDropletTranslation,64,262,784.0,20.949999999999818
waterAirDropletTranslation,64,263,798.0,22.109999999999673
waterAirDropletTranslation,64,264,771.0,20.210000000000036
waterAirDropletTranslation,64,265,782.0,20.36999999999989
waterAirDropletTranslation,64,266,771.0,20.900000000000546
waterAirDropletTranslation,64,267,783.0,20.579999999999927
waterAirDropletTranslation,64,268,800.0,21.579999999999927
waterAirDropletTranslation,64,269,783.0,21.079999999999927
waterAirDropletTranslation,64,270,790.0,21.48999999999978
waterAirDropletTranslation,64,271,775.0,20.079999999999927
waterAirDropletTranslation,64,272,779.0,21.470000000000255
waterAirDropletTranslation,64,273,786.0,19.949999999999818
waterAirDropletTranslation,64,274,772.0,21.289999999999964
waterAirDropletTranslation,64,275,766.0,21.06999999999971
waterAirDropletTranslation,64,276,792.0,21.24000000000069
waterAirDropletTranslation,64,277,772.0,21.170000000000073
waterAirDropletTranslation,64,278,793.0,21.579999999999927
waterAirDropletTranslation,64,279,790.0,21.359999999999673
waterAirDropletTranslation,64,280,779.0,19.390000000000327
waterAirDropletTranslation,64,281,792.0,20.539999999999964
waterAirDropletTranslation,64,282,781.0,19.399999999999636
waterAirDropletTranslation,64,283,788.0,21.640000000000327
waterAirDropletTranslation,64,284,783.0,21.699999999999818
waterAirDropletTranslation,64,285,781.0,21.390000000000327
waterAirDropletTranslation,64,286,784.0,21.359999999999673
waterAirDropletTranslation,64,287,774.0,20.109999999999673
waterAirDropletTranslation,64,288,778.0,18.470000000000255
waterAirDropletTranslation,64,289,778.0,21.480000000000473
waterAirDropletTranslation,64,290,776.0,21.289999999999964
waterAirDropletTranslation,64,291,788.0,21.779999999999745
waterAirDropletTranslation,64,292,789.0,21.420000000000073
waterAirDropletTranslation,64,293,808.0,21.86999999999989
waterAirDropletTranslation,64,294,783.0,19.5
waterAirDropletTranslation,64,295,783.0,21.079999999999927
waterAirDropletTranslation,64,296,796.0,21.449999999999818
waterAirDropletTranslation,64,297,776.0,21.32000000000062
waterAirDropletTranslation,64,298,791.0,20.969999999999345
waterAirDropletTranslation,64,299,785.0,21.420000000000073
waterAirDropletTranslation,64,300,797.0,21.579999999999927
waterAirDropletTranslation,64,301,798.0,21.390000000000327
waterAirDropletTranslation,64,302,781.0,21.039999999999964
waterAirDropletTranslation,64,303,809.0,22.269999999999527
waterAirDropletTranslation,64,304,793.0,21.44000000000051
waterAirDropletTranslation,64,305,788.0,21.529999999999745
waterAirDropletTranslation,64,306,799.0,21.840000000000146
waterAirDropletTranslation,64,307,776.0,19.829999999999927
waterAirDropletTranslation,64,308,791.0,19.960000000000036
waterAirDropletTranslation,64,309,798.0,22.340000000000146
waterAirDropletTranslation,64,310,786.0,21.420000000000073
waterAirDropletTranslation,64,311,804.0,19.25
waterAirDropletTranslation,64,312,790.0,20.210000000000036
waterAirDropletTranslation,64,313,800.0,20.859999999999673
waterAirDropletTranslation,64,314,793.0,21.48999999999978
waterAirDropletTranslation,64,315,789.0,21.579999999999927
waterAirDropletTranslation,64,316,784.0,20.400000000000546
waterAirDropletTranslation,64,317,781.0,19.199999999999818
waterAirDropletTranslation,64,318,783.0,20.970000000000255
waterAirDropletTranslation,64,319,780.0,18.61999999999989
waterAirDropletTranslation,64,320,779.0,21.13000000000011
waterAirDropletTranslation,64,321,778.0,19.81999999999971
waterAirDropletTranslation,64,322,784.0,21.359999999999673
waterAirDropletTranslation,64,323,809.0,20.520000000000437
waterAirDropletTranslation,64,324,790.0,18.4399999999996
waterAirDropletTranslation,64,325,776.0,18.480000000000473
waterAirDropletTranslation,64,326,794.0,18.51000000000022
waterAirDropletTranslation,64,327,782.0,18.81999999999971
waterAirDropletTranslation,64,328,819.0,20.61999999999989
waterAirDropletTranslation,64,329,798.0,20.710000000000036
waterAirDropletTranslation,64,330,787.0,21.909999999999854
waterAirDropletTranslation,64,331,804.0,21.38000000000011
waterAirDropletTranslation,64,332,797.0,17.36999999999989
waterAirDropletTranslation,64,333,814.0,18.11999999999989
waterAirDropletTranslation,64,334,784.0,15.860000000000582
waterAirDropletTranslation,64,335,796.0,18.0
waterAirDropletTranslation,64,336,813.0,15.039999999999964
waterAirDropletTranslation,64,337,800.0,18.06999999999971
waterAirDropletTranslation,64,338,803.0,16.770000000000437
waterAirDropletTranslation,64,339,789.0,15.519999999999527
waterAirDropletTranslation,64,340,799.0,15.779999999999745
waterAirDropletTranslation,64,341,814.0,18.26000000000022
waterAirDropletTranslation,64,342,798.0,15.069999999999709
waterAirDropletTranslation,64,343,799.0,14.490000000000691
waterAirDropletTranslation,64,344,800.0,14.88000000000011
waterAirDropletTranslation,64,345,793.0,16.8799999999992
waterAirDropletTranslation,64,346,780.0,17.3700000000008
waterAirDropletTranslation,64,347,770.0,14.899999999999636
waterAirDropletTranslation,64,348,773.0,16.729999999999563
waterAirDropletTranslation,64,349,782.0,17.44000000000051
waterAirDropletTranslation,64,350,781.0,17.300000000000182
waterAirDropletTranslation,64,351,793.0,17.48999999999978
waterAirDropletTranslation,64,352,787.0,17.340000000000146
waterAirDropletTranslation,64,353,797.0,17.219999999999345
waterAirDropletTranslation,64,354,780.0,15.510000000000218
waterAirDropletTranslation,64,355,773.0,15.720000000000255
waterAirDropletTranslation,64,356,765.0,16.899999999999636
waterAirDropletTranslation,64,357,774.0,14.450000000000728
waterAirDropletTranslation,64,358,794.0,16.919999999999163
waterAirDropletTranslation,64,359,789.0,17.610000000000582
waterAirDropletTranslation,64,360,793.0,15.800000000000182
waterAirDropletTranslation,64,361,807.0,16.659999999999854
waterAirDropletTranslation,64,362,797.0,16.889999999999418
waterAirDropletTranslation,64,363,805.0,16.670000000000073
waterAirDropletTranslation,64,364,813.0,16.800000000000182
waterAirDropletTranslation,64,365,799.0,15.710000000000036
waterAirDropletTranslation,64,366,801.0,17.050000000000182
waterAirDropletTranslation,64,367,789.0,16.149999999999636
waterAirDropletTranslation,64,368,801.0,16.520000000000437
waterAirDropletTranslation,64,369,795.0,15.430000000000291
waterAirDropletTranslation,64,370,785.0,17.86999999999989
waterAirDropletTranslation,64,371,801.0,16.839999999999236
waterAirDropletTranslation,64,372,791.0,15.570000000000618
waterAirDropletTranslation,64,373,788.0,15.569999999999709
waterAirDropletTranslation,64,374,787.0,15.730000000000473
waterAirDropletTranslation,64,375,774.0,16.549999999999272
waterAirDropletTranslation,64,376,790.0,17.520000000000437
waterAirDropletTranslation,64,377,774.0,15.149999999999636
waterAirDropletTranslation,64,378,768.0,16.93000000000029
waterAirDropletTranslation,64,379,777.0,16.1899999999996
waterAirDropletTranslation,64,380,785.0,14.920000000000073
waterAirDropletTranslation,64,381,756.0,15.090000000000146
waterAirDropletTranslation,64,382,780.0,16.360000000000582
waterAirDropletTranslation,64,383,796.0,17.039999999999964
waterAirDropletTranslation,64,384,771.0,17.1899999999996
mercuryAirDropletTranslation,16,1,200.0,0.18
mercuryAirDropletTranslation,16,2,202.0,0.08000000000000002
mercuryAirDropletTranslation,16,3,202.0,0.07
mercuryAirDropletTranslation,16,4,203.0,0.07
mercuryAirDropletTranslation,16,5,203.0,0.07999999999999996
mercuryAirDropletTranslation,16,6,205.0,0.07000000000000006
mercuryAirDropletTranslation,16,7,203.0,0.07999999999999996
mercuryAirDropletTranslation,16,8,204.0,0.06999999999999995
mercuryAirDropletTranslation,16,9,204.0,0.07000000000000006
mercuryAirDropletTranslation,16,10,201.0,0.07999999999999996
mercuryAirDropletTranslation,16,11,205.0,0.07000000000000006
mercuryAirDropletTranslation,16,12,205.0,0.06999999999999995
mercuryAirDropletTranslation,16,13,203.0,0.08000000000000007
mercuryAirDropletTranslation,16,14,204.0,0.06999999999999984
mercuryAirDropletTranslation,16,15,202.0,0.07000000000000006
mercuryAirDropletTranslation,16,16,202.0,0.09000000000000008
mercuryAirDropletTranslation,16,17,202.0,0.07000000000000006
mercuryAirDropletTranslation,16,18,201.0,0.06999999999999984
mercuryAirDropletTranslation,16,19,201.0,0.07000000000000006
mercuryAirDropletTranslation,16,20,202.0,0.08000000000000007
mercuryAirDropletTranslation,16,21,202.0,0.06999999999999984
mercuryAirDropletTranslation,16,22,201.0,0.08000000000000007
mercuryAirDropletTranslation,16,23,201.0,0.07000000000000006
mercuryAirDropletTranslation,16,24,198.0,0.06999999999999984
mercuryAirDropletTranslation,16,25,201.0,0.07000000000000006
mercuryAirDropletTranslation,16,26,198.0,0.07000000000000006
mercuryAirDropletTranslation,16,27,202.0,0.08000000000000007
mercuryAirDropletTranslation,16,28,202.0,0.06999999999999984
mercuryAirDropletTranslation,16,29,204.0,0.08000000000000007
mercuryAirDropletTranslation,16,30,202.0,0.06999999999999984
mercuryAirDropletTranslation,16,31,203.0,0.07000000000000028
mercuryAirDropletTranslation,16,32,204.0,0.08000000000000007
mercuryAirDropletTranslation,16,33,200.0,0.06999999999999984
mercuryAirDropletTranslation,16,34,203.0,0.06999999999999984
mercuryAirDropletTranslation,16,35,202.0,0.06000000000000005
mercuryAirDropletTranslation,16,36,199.0,0.08000000000000007
mercuryAirDropletTranslation,16,37,201.0,0.08000000000000007
mercuryAirDropletTranslation,16,38,202.0,0.06999999999999984
mercuryAirDropletTranslation,16,39,202.0,0.08000000000000007
mercuryAirDropletTranslation,16,40,201.0,0.06999999999999984
mercuryAirDropletTranslation,16,41,202.0,0.07000000000000028
mercuryAirDropletTranslation,16,42,201.0,0.08999999999999986
mercuryAirDropletTranslation,16,43,199.0,0.06999999999999984
mercuryAirDropletTranslation,16,44,202.0,0.07000000000000028
mercuryAirDropletTranslation,16,45,198.0,0.08999999999999986
mercuryAirDropletTranslation,16,46,200.0,0.06999999999999984
mercuryAirDropletTranslation,16,47,198.0,0.08000000000000007
mercuryAirDropletTranslation,16,48,196.0,0.08000000000000007
mercuryAirDropletTranslation,16,49,199.0,0.08000000000000007
mercuryAirDropletTranslation,16,50,199.0,0.08000000000000007
mercuryAirDropletTranslation,16,51,195.0,0.06999999999999984
mercuryAirDropletTranslation,16,52,197.0,0.08000000000000007
mercuryAirDropletTranslation,16,53,199.0,0.0900000000000003
mercuryAirDropletTranslation,16,54,200.0,0.0699999999999994
mercuryAirDropletTranslation,16,55,199.0,0.08000000000000007
mercuryAirDropletTranslation,16,56,202.0,0.07000000000000028
mercuryAirDropletTranslation,16,57,200.0,0.08000000000000007
mercuryAirDropletTranslation,16,58,198.0,0.08000000000000007
mercuryAirDropletTranslation,16,59,200.0,0.08000000000000007
mercuryAirDropletTranslation,16,60,200.0,0.0699999999999994
mercuryAirDropletTranslation,16,61,201.0,0.08000000000000007
mercuryAirDropletTranslation,16,62,193.0,0.08000000000000007
mercuryAirDropletTranslation,16,63,195.0,0.08000000000000007
mercuryAirDropletTranslation,16,64,200.0,0.07000000000000028
mercuryAirDropletTranslation,16,65,199.0,0.08000000000000007
mercuryAirDropletTranslation,16,66,200.0,0.08000000000000007
mercuryAirDropletTranslation,16,67,198.0,0.08000000000000007
mercuryAirDropletTranslation,16,68,202.0,0.08000000000000007
mercuryAirDropletTranslation,16,69,202.0,0.07999999999999918
mercuryAirDropletTranslation,16,70,198.0,0.07000000000000028
mercuryAirDropletTranslation,16,71,194.0,0.08000000000000007
mercuryAirDropletTranslation,16,72,193.0,0.08999999999999986
mercuryAirDropletTranslation,16,73,196.0,0.07000000000000028
mercuryAirDropletTranslation,16,74,196.0,0.08000000000000007
mercuryAirDropletTranslation,16,75,194.0,0.08000000000000007
mercuryAirDropletTranslation,16,76,197.0,0.0699999999999994
mercuryAirDropletTranslation,16,77,192.0,0.08000000000000007
mercuryAirDropletTranslation,16,78,201.0,0.08000000000000007
mercuryAirDropletTranslation,16,79,202.0,0.08000000000000007
mercuryAirDropletTranslation,16,80,197.0,0.08000000000000007
mercuryAirDropletTranslation,16,81,196.0,0.08000000000000007
mercuryAirDropletTranslation,16,82,196.0,0.07000000000000028
mercuryAirDropletTranslation,16,83,201.0,0.08000000000000007
mercuryAirDropletTranslation,16,84,199.0,0.08999999999999986
mercuryAirDropletTranslation,16,85,200.0,0.0699999999999994
mercuryAirDropletTranslation,16,86,200.0,0.07000000000000028
mercuryAirDropletTranslation,16,87,199.0,0.08999999999999986
mercuryAirDropletTranslation,16,88,200.0,0.08000000000000007
mercuryAirDropletTranslation,16,89,199.0,0.07000000000000028
mercuryAirDropletTranslation,16,90,193.0,0.07000000000000028
mercuryAirDropletTranslation,16,91,195.0,0.08999999999999986
mercuryAirDropletTranslation,16,92,198.0,0.0699999999999994
mercuryAirDropletTranslation,16,93,200.0,0.09000000000000075
mercuryAirDropletTranslation,16,94,198.0,0.07999999999999918
mercuryAirDropletTranslation,16,95,196.0,0.07000000000000028
mercuryAirDropletTranslation,16,96,195.0,0.08000000000000007
mercuryAirDropletTranslation,32,1,382.0,1.15
mercuryAirDropletTranslation,32,2,392.0,0.76
mercuryAirDropletTranslation,32,3,390.0,0.7500000000000002
mercuryAirDropletTranslation,32,4,385.0,0.7599999999999998
mercuryAirDropletTranslation,32,5,390.0,0.75
mercuryAirDropletTranslation,32,6,393.0,0.7800000000000002
mercuryAirDropletTranslation,32,7,387.0,0.75
mercuryAirDropletTranslation,32,8,392.0,0.7699999999999996
mercuryAirDropletTranslation,32,9,388.0,0.8399999999999999
mercuryAirDropletTranslation,32,10,390.0,0.8700000000000001
mercuryAirDropletTranslation,32,11,388.0,0.8399999999999999
mercuryAirDropletTranslation,32,12,384.0,0.870000000000001
mercuryAirDropletTranslation,32,13,388.0,0.9199999999999999
mercuryAirDropletTranslation,32,14,387.0,0.879999999999999
mercuryAirDropletTranslation,32,15,381.0,0.8600000000000012
mercuryAirDropletTranslation,32,16,392.0,0.879999999999999
mercuryAirDropletTranslation,32,17,388.0,0.8800000000000008
mercuryAirDropletTranslation,32,18,386.0,0.879999999999999
mercuryAirDropletTranslation,32,19,385.0,0.9300000000000015
mercuryAirDropletTranslation,32,20,390.0,0.9599999999999973
mercuryAirDropletTranslation,32,21,386.0,0.860000000000003
mercuryAirDropletTranslation,32,22,379.0,0.8099999999999987
mercuryAirDropletTranslation,32,23,388.0,0.879999999999999
mercuryAirDropletTranslation,32,24,389.0,0.8300000000000018
mercuryAirDropletTranslation,32,25,377.0,0.8499999999999979
mercuryAirDropletTranslation,32,26,385.0,0.8900000000000006
mercuryAirDropletTranslation,32,27,390.0,0.8200000000000003
mercuryAirDropletTranslation,32,28,383.0,0.8599999999999994
mercuryAirDropletTranslation,32,29,383.0,0.870000000000001
mercuryAirDropletTranslation,32,30,384.0,0.7899999999999991
mercuryAirDropletTranslation,32,31,385.0,0.8599999999999994
mercuryAirDropletTranslation,32,32,378.0,0.8500000000000014
mercuryAirDropletTranslation,32,33,385.0,0.7800000000000011
mercuryAirDropletTranslation,32,34,386.0,0.8399999999999999
mercuryAirDropletTranslation,32,35,382.0,0.8399999999999999
mercuryAirDropletTranslation,32,36,385.0,0.7899999999999991
mercuryAirDropletTranslation,32,37,377.0,0.8299999999999983
mercuryAirDropletTranslation,32,38,385.0,0.8599999999999994
mercuryAirDropletTranslation,32,39,379.0,0.7899999999999991
mercuryAirDropletTranslation,32,40,385.0,0.8600000000000065
mercuryAirDropletTranslation,32,41,383.0,0.7999999999999972
mercuryAirDropletTranslation,32,42,382.0,0.8399999999999963
mercuryAirDropletTranslation,32,43,381.0,0.7900000000000063
mercuryAirDropletTranslation,32,44,385.0,0.7899999999999991
mercuryAirDropletTranslation,32,45,384.0,0.7999999999999972
mercuryAirDropletTranslation,32,46,378.0,0.8299999999999983
mercuryAirDropletTranslation,32,47,382.0,0.8400000000000034
mercuryAirDropletTranslation,32,48,376.0,0.7800000000000011
mercuryAirDropletTranslation,32,49,385.0,0.8499999999999943
mercuryAirDropletTranslation,32,50,378.0,0.8600000000000065
mercuryAirDropletTranslation,32,51,382.0,0.7999999999999972
mercuryAirDropletTranslation,32,52,381.0,0.8599999999999994
mercuryAirDropletTranslation,32,53,383.0,0.8200000000000003
mercuryAirDropletTranslation,32,54,385.0,0.8100000000000023
mercuryAirDropletTranslation,32,55,388.0,0.8599999999999994
mercuryAirDropletTranslation,32,56,379.0,0.8699999999999974
mercuryAirDropletTranslation,32,57,386.0,0.8100000000000023
mercuryAirDropletTranslation,32,58,386.0,0.8699999999999974
mercuryAirDropletTranslation,32,59,385.0,0.8700000000000045
mercuryAirDropletTranslation,32,60,390.0,0.8199999999999932
mercuryAirDropletTranslation,32,61,388.0,0.8100000000000023
mercuryAirDropletTranslation,32,62,383.0,0.9100000000000037
mercuryAirDropletTranslation,32,63,383.0,0.8099999999999952
mercuryAirDropletTranslation,32,64,382.0,0.8500000000000014
mercuryAirDropletTranslation,32,65,386.0,0.8299999999999983
mercuryAirDropletTranslation,32,66,392.0,0.8800000000000026
mercuryAirDropletTranslation,32,67,391.0,0.8299999999999983
mercuryAirDropletTranslation,32,68,385.0,0.8599999999999994
mercuryAirDropletTranslation,32,69,387.0,0.8400000000000034
mercuryAirDropletTranslation,32,70,387.0,0.8799999999999955
mercuryAirDropletTranslation,32,71,391.0,0.8300000000000054
mercuryAirDropletTranslation,32,72,394.0,0.8799999999999955
mercuryAirDropletTranslation,32,73,396.0,0.8900000000000006
mercuryAirDropletTranslation,32,74,388.0,0.8100000000000023
mercuryAirDropletTranslation,32,75,390.0,0.8699999999999974
mercuryAirDropletTranslation,32,76,396.0,0.8500000000000085
mercuryAirDropletTranslation,32,77,403.0,0.9099999999999966
mercuryAirDropletTranslation,32,78,396.0,0.8599999999999994
mercuryAirDropletTranslation,32,79,400.0,0.8700000000000045
mercuryAirDropletTranslation,32,80,390.0,0.8199999999999932
mercuryAirDropletTranslation,32,81,386.0,0.8799999999999955
mercuryAirDropletTranslation,32,82,390.0,0.8800000000000097
mercuryAirDropletTranslation,32,83,385.0,0.8199999999999932
mercuryAirDropletTranslation,32,84,374.0,0.8500000000000085
mercuryAirDropletTranslation,32,85,378.0,0.8599999999999994
mercuryAirDropletTranslation,32,86,383.0,0.8299999999999983
mercuryAirDropletTranslation,32,87,386.0,0.8599999999999994
mercuryAirDropletTranslation,32,88,385.0,0.8799999999999955
mercuryAirDropletTranslation,32,89,385.0,0.7999999999999972
mercuryAirDropletTranslation,32,90,380.0,0.8599999999999994
mercuryAirDropletTranslation,32,91,383.0,0.8400000000000034
mercuryAirDropletTranslation,32,92,380.0,0.7900000000000063
mercuryAirDropletTranslation,32,93,377.0,0.8299999999999983
mercuryAirDropletTranslation,32,94,375.0,0.8299999999999983
mercuryAirDropletTranslation,32,95,370.0,0.789999999999992
mercuryAirDropletTranslation,32,96,380.0,0.8400000000000034
mercuryAirDropletTranslation,32,97,378.0,0.7999999999999972
mercuryAirDropletTranslation,32,98,377.0,0.8299999999999983
mercuryAirDropletTranslation,32,99,380.0,0.8200000000000074
mercuryAirDropletTranslation,32,100,372.0,0.8199999999999932
mercuryAirDropletTranslation,32,101,376.0,0.7900000000000063
mercuryAirDropletTranslation,32,102,375.0,0.8400000000000034
mercuryAirDropletTranslation,32,103,376.0,0.8400000000000034
mercuryAirDropletTranslation,32,104,379.0,0.7799999999999869
mercuryAirDropletTranslation,32,105,378.0,0.8200000000000074
mercuryAirDropletTranslation,32,106,374.0,0.8199999999999932
mercuryAirDropletTranslation,32,107,380.0,0.8300000000000125
mercuryAirDropletTranslation,32,108,384.0,0.8399999999999892
mercuryAirDropletTranslation,32,109,377.0,0.7999999999999972
mercuryAirDropletTranslation,32,110,383.0,0.8200000000000074
mercuryAirDropletTranslation,32,111,377.0,0.8199999999999932
mercuryAirDropletTranslation,32,112,387.0,0.7900000000000063
mercuryAirDropletTranslation,32,113,381.0,0.8400000000000034
mercuryAirDropletTranslation,32,114,382.0,0.8100000000000023
mercuryAirDropletTranslation,32,115,389.0,0.8299999999999983
mercuryAirDropletTranslation,32,116,380.0,0.8100000000000023
mercuryAirDropletTranslation,32,117,389.0,0.7999999999999972
mercuryAirDropletTranslation,32,118,389.0,0.8100000000000023
mercuryAirDropletTranslation,32,119,392.0,0.8399999999999892
mercuryAirDropletTranslation,32,120,396.0,0.8700000000000045
mercuryAirDropletTranslation,32,121,393.0,0.7999999999999972
mercuryAirDropletTranslation,32,122,386.0,0.8500000000000085
mercuryAirDropletTranslation,32,123,389.0,0.8399999999999892
mercuryAirDropletTranslation,32,124,401.0,0.8400000000000034
mercuryAirDropletTranslation,32,125,397.0,0.8400000000000034
mercuryAirDropletTranslation,32,126,389.0,0.8199999999999932
mercuryAirDropletTranslation,32,127,390.0,0.8000000000000114
mercuryAirDropletTranslation,32,128,385.0,0.8399999999999892
mercuryAirDropletTranslation,32,129,391.0,0.8700000000000045
mercuryAirDropletTranslation,32,130,395.0,0.8100000000000023
mercuryAirDropletTranslation,32,131,389.0,0.8700000000000045
mercuryAirDropletTranslation,32,132,386.0,0.8699999999999903
mercuryAirDropletTranslation,32,133,380.0,0.8500000000000085
mercuryAirDropletTranslation,32,134,384.0,0.8299999999999983
mercuryAirDropletTranslation,32,135,381.0,0.8599999999999994
mercuryAirDropletTranslation,32,136,372.0,0.8299999999999983
mercuryAirDropletTranslation,32,137,378.0,0.789999999999992
mercuryAirDropletTranslation,32,138,385.0,0.8200000000000074
mercuryAirDropletTranslation,32,139,382.0,0.8700000000000045
mercuryAirDropletTranslation,32,140,383.0,0.8099999999999881
mercuryAirDropletTranslation,32,141,376.0,0.8000000000000114
mercuryAirDropletTranslation,32,142,377.0,0.8599999999999994
mercuryAirDropletTranslation,32,143,379.0,0.8100000000000023
mercuryAirDropletTranslation,32,144,382.0,0.8099999999999881
mercuryAirDropletTranslation,32,145,377.0,0.8599999999999994
mercuryAirDropletTranslation,32,146,375.0,0.7800000000000011
mercuryAirDropletTranslation,32,147,386.0,0.8100000000000023
mercuryAirDropletTranslation,32,148,380.0,0.8500000000000085
mercuryAirDropletTranslation,32,149,379.0,0.7800000000000011
mercuryAirDropletTranslation,32,150,377.0,0.7999999999999972
mercuryAirDropletTranslation,32,151,374.0,0.8299999999999983
mercuryAirDropletTranslation,32,152,383.0,0.7999999999999972
mercuryAirDropletTranslation,32,153,379.0,0.7900000000000063
mercuryAirDropletTranslation,32,154,390.0,0.8700000000000045
mercuryAirDropletTranslation,32,155,386.0,0.8100000000000023
mercuryAirDropletTranslation,32,156,391.0,0.8099999999999739
mercuryAirDropletTranslation,32,157,390.0,0.8600000000000136
mercuryAirDropletTranslation,32,158,389.0,0.8000000000000114
mercuryAirDropletTranslation,32,159,391.0,0.8100000000000023
mercuryAirDropletTranslation,32,160,391.0,0.8699999999999761
mercuryAirDropletTranslation,32,161,387.0,0.8100000000000023
mercuryAirDropletTranslation,32,162,393.0,0.8200000000000216
mercuryAirDropletTranslation,32,163,406.0,0.8899999999999864
mercuryAirDropletTranslation,32,164,410.0,0.8400000000000034
mercuryAirDropletTranslation,32,165,409.0,0.8400000000000034
mercuryAirDropletTranslation,32,166,408.0,0.9000000000000057
mercuryAirDropletTranslation,32,167,396.0,0.8199999999999932
mercuryAirDropletTranslation,32,168,391.0,0.8100000000000023
mercuryAirDropletTranslation,32,169,395.0,0.8899999999999864
mercuryAirDropletTranslation,32,170,383.0,0.8199999999999932
mercuryAirDropletTranslation,32,171,376.0,0.7800000000000011
mercuryAirDropletTranslation,32,172,383.0,0.8600000000000136
mercuryAirDropletTranslation,32,173,379.0,0.789999999999992
mercuryAirDropletTranslation,32,174,383.0,0.8000000000000114
mercuryAirDropletTranslation,32,175,381.0,0.8499999999999943
mercuryAirDropletTranslation,32,176,377.0,0.7800000000000011
mercuryAirDropletTranslation,32,177,380.0,0.7800000000000011
mercuryAirDropletTranslation,32,178,364.0,0.8400000000000034
mercuryAirDropletTranslation,32,179,383.0,0.8100000000000023
mercuryAirDropletTranslation,32,180,375.0,0.789999999999992
mercuryAirDropletTranslation,32,181,370.0,0.8400000000000034
mercuryAirDropletTranslation,32,182,385.0,0.789999999999992
mercuryAirDropletTranslation,32,183,375.0,0.8000000000000114
mercuryAirDropletTranslation,32,184,370.0,0.8499999999999943
mercuryAirDropletTranslation,32,185,373.0,0.789999999999992
mercuryAirDropletTranslation,32,186,379.0,0.8100000000000023
mercuryAirDropletTranslation,32,187,386.0,0.8700000000000045
mercuryAirDropletTranslation,32,188,385.0,0.8000000000000114
mercuryAirDropletTranslation,32,189,387.0,0.799999999999983
mercuryAirDropletTranslation,32,190,381.0,0.8600000000000136
mercuryAirDropletTranslation,32,191,371.0,0.7800000000000011
mercuryAirDropletTranslation,32,192,376.0,0.8100000000000023
mercuryAirDropletTranslation,64,1,717.0,19.13
mercuryAirDropletTranslation,64,2,746.0,15.540000000000003
mercuryAirDropletTranslation,64,3,723.0,12.659999999999997
mercuryAirDropletTranslation,64,4,708.0,12.450000000000003
mercuryAirDropletTranslation,64,5,737.0,13.560000000000002
mercuryAirDropletTranslation,64,6,725.0,15.099999999999994
mercuryAirDropletTranslation,64,7,730.0,14.89
mercuryAirDropletTranslation,64,8,733.0,13.549999999999997
mercuryAirDropletTranslation,64,9,743.0,14.860000000000014
mercuryAirDropletTranslation,64,10,738.0,14.939999999999998
mercuryAirDropletTranslation,64,11,723.0,14.169999999999987
mercuryAirDropletTranslation,64,12,724.0,14.140000000000015
mercuryAirDropletTranslation,64,13,737.0,13.949999999999989
mercuryAirDropletTranslation,64,14,740.0,14.409999999999997
mercuryAirDropletTranslation,64,15,728.0,13.599999999999994
mercuryAirDropletTranslation,64,16,751.0,13.780000000000001
mercuryAirDropletTranslation,64,17,735.0,14.04000000000002
mercuryAirDropletTranslation,64,18,735.0,13.049999999999983
mercuryAirDropletTranslation,64,19,741.0,12.980000000000018
mercuryAirDropletTranslation,64,20,738.0,13.699999999999989
mercuryAirDropletTranslation,64,21,738.0,13.779999999999973
mercuryAirDropletTranslation,64,22,750.0,12.970000000000027
mercuryAirDropletTranslation,64,23,726.0,12.899999999999977
mercuryAirDropletTranslation,64,24,724.0,13.07000000000005
mercuryAirDropletTranslation,64,25,748.0,14.029999999999973
mercuryAirDropletTranslation,64,26,737.0,14.180000000000007
mercuryAirDropletTranslation,64,27,749.0,13.159999999999968
mercuryAirDropletTranslation,64,28,734.0,13.130000000000052
mercuryAirDropletTranslation,64,29,747.0,13.649999999999977
mercuryAirDropletTranslation,64,30,732.0,13.389999999999986
mercuryAirDropletTranslation,64,31,743.0,13.800000000000011
mercuryAirDropletTranslation,64,32,734.0,13.20999999999998
mercuryAirDropletTranslation,64,33,721.0,13.480000000000018
mercuryAirDropletTranslation,64,34,740.0,12.279999999999973
mercuryAirDropletTranslation,64,35,745.0,12.53000000000003
mercuryAirDropletTranslation,64,36,746.0,13.149999999999977
mercuryAirDropletTranslation,64,37,698.0,11.960000000000036
mercuryAirDropletTranslation,64,38,732.0,11.759999999999934
mercuryAirDropletTranslation,64,39,729.0,13.129999999999995
mercuryAirDropletTranslation,64,40,735.0,13.110000000000014
mercuryAirDropletTranslation,64,41,729.0,13.420000000000073
mercuryAirDropletTranslation,64,42,726.0,13.43999999999994
mercuryAirDropletTranslation,64,43,744.0,12.56000000000006
mercuryAirDropletTranslation,64,44,726.0,13.559999999999945
mercuryAirDropletTranslation,64,45,727.0,13.480000000000018
mercuryAirDropletTranslation,64,46,738.0,13.81000000000006
mercuryAirDropletTranslation,64,47,733.0,12.93999999999994
mercuryAirDropletTranslation,64,48,732.0,14.610000000000014
mercuryAirDropletTranslation,64,49,730.0,13.899999999999977
mercuryAirDropletTranslation,64,50,734.0,12.710000000000036
mercuryAirDropletTranslation,64,51,730.0,11.970000000000027
mercuryAirDropletTranslation,64,52,744.0,14.809999999999945
mercuryAirDropletTranslation,64,53,712.0,13.31000000000006
mercuryAirDropletTranslation,64,54,723.0,14.449999999999932
mercuryAirDropletTranslation,64,55,733.0,13.56000000000006
mercuryAirDropletTranslation,64,56,720.0,13.459999999999923
mercuryAirDropletTranslation,64,57,734.0,14.519999999999982
mercuryAirDropletTranslation,64,58,723.0,14.330000000000041
mercuryAirDropletTranslation,64,59,711.0,14.190000000000055
mercuryAirDropletTranslation,64,60,719.0,13.5
mercuryAirDropletTranslation,64,61,732.0,11.899999999999977
mercuryAirDropletTranslation,64,62,724.0,14.449999999999932
mercuryAirDropletTranslation,64,63,733.0,14.610000000000014
mercuryAirDropletTranslation,64,64,714.0,14.300000000000068
mercuryAirDropletTranslation,64,65,734.0,14.579999999999927
mercuryAirDropletTranslation,64,66,733.0,14.540000000000077
mercuryAirDropletTranslation,64,67,733.0,14.529999999999973
mercuryAirDropletTranslation,64,68,729.0,14.559999999999945
mercuryAirDropletTranslation,64,69,727.0,14.389999999999986
mercuryAirDropletTranslation,64,70,733.0,13.600000000000023
mercuryAirDropletTranslation,64,71,737.0,13.670000000000073
mercuryAirDropletTranslation,64,72,720.0,14.279999999999973
mercuryAirDropletTranslation,64,73,711.0,14.169999999999959
mercuryAirDropletTranslation,64,74,706.0,12.759999999999991
mercuryAirDropletTranslation,64,75,714.0,12.25
mercuryAirDropletTranslation,64,76,699.0,14.029999999999973
mercuryAirDropletTranslation,64,77,712.0,12.590000000000146
mercuryAirDropletTranslation,64,78,710.0,14.199999999999818
mercuryAirDropletTranslation,64,79,717.0,13.160000000000082
mercuryAirDropletTranslation,64,80,710.0,13.519999999999982
mercuryAirDropletTranslation,64,81,723.0,14.430000000000064
mercuryAirDropletTranslation,64,82,723.0,14.430000000000064
mercuryAirDropletTranslation,64,83,728.0,13.6099999999999
mercuryAirDropletTranslation,64,84,719.0,14.3599999999999
mercuryAirDropletTranslation,64,85,724.0,13.560000000000173
mercuryAirDropletTranslation,64,86,735.0,14.61999999999989
mercuryAirDropletTranslation,64,87,724.0,13.549999999999955
mercuryAirDropletTranslation,64,88,732.0,14.560000000000173
mercuryAirDropletTranslation,64,89,717.0,13.429999999999836
mercuryAirDropletTranslation,64,90,723.0,14.509999999999991
mercuryAirDropletTranslation,64,91,738.0,13.810000000000173
mercuryAirDropletTranslation,64,92,730.0,14.559999999999945
mercuryAirDropletTranslation,64,93,740.0,11.759999999999991
mercuryAirDropletTranslation,64,94,718.0,11.710000000000036
mercuryAirDropletTranslation,64,95,715.0,12.379999999999882
mercuryAirDropletTranslation,64,96,747.0,13.519999999999982
mercuryAirDropletTranslation,64,97,739.0,14.769999999999982
mercuryAirDropletTranslation,64,98,722.0,14.38000000000011
mercuryAirDropletTranslation,64,99,735.0,14.6400000000001
mercuryAirDropletTranslation,64,100,742.0,14.739999999999782
mercuryAirDropletTranslation,64,101,747.0,14.800000000000182
mercuryAirDropletTranslation,64,102,748.0,14.909999999999854
mercuryAirDropletTranslation,64,103,751.0,14.920000000000073
mercuryAirDropletTranslation,64,104,743.0,14.779999999999973
mercuryAirDropletTranslation,64,105,758.0,15.019999999999982
mercuryAirDropletTranslation,64,106,773.0,15.269999999999982
mercuryAirDropletTranslation,64,107,765.0,15.180000000000064
mercuryAirDropletTranslation,64,108,782.0,15.440000000000055
mercuryAirDropletTranslation,64,109,777.0,14.25
mercuryAirDropletTranslation,64,110,777.0,13.899999999999864
mercuryAirDropletTranslation,64,111,776.0,15.300000000000182
mercuryAirDropletTranslation,64,112,776.0,14.829999999999927
mercuryAirDropletTranslation,64,113,781.0,13.579999999999927
mercuryAirDropletTranslation,64,114,782.0,13.910000000000082
mercuryAirDropletTranslation,64,115,777.0,15.349999999999909
mercuryAirDropletTranslation,64,116,779.0,15.360000000000127
mercuryAirDropletTranslation,64,117,787.0,15.490000000000009
mercuryAirDropletTranslation,64,118,774.0,13.36999999999989
mercuryAirDropletTranslation,64,119,762.0,13.279999999999973
mercuryAirDropletTranslation,64,120,784.0,14.650000000000091
mercuryAirDropletTranslation,64,121,764.0,15.1099999999999
mercuryAirDropletTranslation,64,122,782.0,15.440000000000055
mercuryAirDropletTranslation,64,123,790.0,14.559999999999945
mercuryAirDropletTranslation,64,124,777.0,15.360000000000127
mercuryAirDropletTranslation,64,125,787.0,14.490000000000009
mercuryAirDropletTranslation,64,126,795.0,15.639999999999873
mercuryAirDropletTranslation,64,127,779.0,14.370000000000118
mercuryAirDropletTranslation,64,128,779.0,15.389999999999873
mercuryAirDropletTranslation,64,129,778.0,14.360000000000127
mercuryAirDropletTranslation,64,130,769.0,15.189999999999827
mercuryAirDropletTranslation,64,131,771.0,14.220000000000027
mercuryAirDropletTranslation,64,132,777.0,15.340000000000146
mercuryAirDropletTranslation,64,133,786.0,14.460000000000036
mercuryAirDropletTranslation,64,134,781.0,15.399999999999864
mercuryAirDropletTranslation,64,135,780.0,15.370000000000118
mercuryAirDropletTranslation,64,136,774.0,13.889999999999873
mercuryAirDropletTranslation,64,137,777.0,14.350000000000136
mercuryAirDropletTranslation,64,138,787.0,14.480000000000018
mercuryAirDropletTranslation,64,139,780.0,14.439999999999827
mercuryAirDropletTranslation,64,140,793.0,13.610000000000127
mercuryAirDropletTranslation,64,141,790.0,15.529999999999973
mercuryAirDropletTranslation,64,142,790.0,15.549999999999955
mercuryAirDropletTranslation,64,143,779.0,15.349999999999909
mercuryAirDropletTranslation,64,144,767.0,13.75
mercuryAirDropletTranslation,64,145,763.0,14.080000000000155
mercuryAirDropletTranslation,64,146,762.0,15.049999999999727
mercuryAirDropletTranslation,64,147,753.0,12.040000000000418
mercuryAirDropletTranslation,64,148,768.0,14.819999999999709
mercuryAirDropletTranslation,64,149,773.0,13.480000000000018
mercuryAirDropletTranslation,64,150,777.0,14.320000000000164
mercuryAirDropletTranslation,64,151,772.0,15.230000000000018
mercuryAirDropletTranslation,64,152,765.0,15.139999999999873
mercuryAirDropletTranslation,64,153,770.0,13.210000000000036
mercuryAirDropletTranslation,64,154,732.0,11.840000000000146
mercuryAirDropletTranslation,64,155,774.0,13.480000000000018
mercuryAirDropletTranslation,64,156,761.0,13.829999999999927
mercuryAirDropletTranslation,64,157,768.0,14.179999999999836
mercuryAirDropletTranslation,64,158,759.0,13.110000000000127
mercuryAirDropletTranslation,64,159,741.0,14.650000000000091
mercuryAirDropletTranslation,64,160,779.0,15.329999999999927
mercuryAirDropletTranslation,64,161,783.0,15.409999999999854
mercuryAirDropletTranslation,64,162,772.0,15.260000000000218
mercuryAirDropletTranslation,64,163,786.0,15.440000000000055
mercuryAirDropletTranslation,64,164,773.0,15.239999999999782
mercuryAirDropletTranslation,64,165,778.0,15.300000000000182
mercuryAirDropletTranslation,64,166,767.0,15.159999999999854
mercuryAirDropletTranslation,64,167,784.0,15.409999999999854
mercuryAirDropletTranslation,64,168,791.0,15.5300000000002
mercuryAirDropletTranslation,64,169,785.0,15.460000000000036
mercuryAirDropletTranslation,64,170,785.0,15.5
mercuryAirDropletTranslation,64,171,803.0,15.789999999999964
mercuryAirDropletTranslation,64,172,785.0,15.509999999999764
mercuryAirDropletTranslation,64,173,792.0,15.519999999999982
mercuryAirDropletTranslation,64,174,786.0,15.440000000000055
mercuryAirDropletTranslation,64,175,777.0,15.2800000000002
mercuryAirDropletTranslation,64,176,776.0,15.289999999999964
mercuryAirDropletTranslation,64,177,765.0,15.059999999999945
mercuryAirDropletTranslation,64,178,770.0,15.190000000000055
mercuryAirDropletTranslation,64,179,782.0,15.36999999999989
mercuryAirDropletTranslation,64,180,776.0,15.300000000000182
mercuryAirDropletTranslation,64,181,779.0,15.309999999999945
mercuryAirDropletTranslation,64,182,762.0,15.069999999999709
mercuryAirDropletTranslation,64,183,766.0,15.090000000000146
mercuryAirDropletTranslation,64,184,765.0,15.099999999999909
mercuryAirDropletTranslation,64,185,770.0,15.140000000000327
mercuryAirDropletTranslation,64,186,757.0,15.009999999999764
mercuryAirDropletTranslation,64,187,761.0,15.0
mercuryAirDropletTranslation,64,188,758.0,14.950000000000273
mercuryAirDropletTranslation,64,189,755.0,14.879999999999654
mercuryAirDropletTranslation,64,190,740.0,14.680000000000291
mercuryAirDropletTranslation,64,191,752.0,14.819999999999709
mercuryAirDropletTranslation,64,192,735.0,14.66000000000031
mercuryAirDropletTranslation,64,193,751.0,14.86999999999989
mercuryAirDropletTranslation,64,194,741.0,14.670000000000073
mercuryAirDropletTranslation,64,195,754.0,14.900000000000091
mercuryAirDropletTranslation,64,196,766.0,15.109999999999673
mercuryAirDropletTranslation,64,197,745.0,14.730000000000018
mercuryAirDropletTranslation,64,198,751.0,14.860000000000127
mercuryAirDropletTranslation,64,199,754.0,14.86999999999989
mercuryAirDropletTranslation,64,200,747.0,14.789999999999964
mercuryAirDropletTranslation,64,201,752.0,14.840000000000146
mercuryAirDropletTranslation,64,202,752.0,14.86999999999989
mercuryAirDropletTranslation,64,203,757.0,14.930000000000291
mercuryAirDropletTranslation,64,204,750.0,14.889999999999873
mercuryAirDropletTranslation,64,205,768.0,15.159999999999854
mercuryAirDropletTranslation,64,206,738.0,14.670000000000073
mercuryAirDropletTranslation,64,207,756.0,15.009999999999764
mercuryAirDropletTranslation,64,208,782.0,15.440000000000055
mercuryAirDropletTranslation,64,209,776.0,15.330000000000382
mercuryAirDropletTranslation,64,210,789.0,15.519999999999982
mercuryAirDropletTranslation,64,211,782.0,15.36999999999989
mercuryAirDropletTranslation,64,212,791.0,15.569999999999709
mercuryAirDropletTranslation,64,213,788.0,15.480000000000018
mercuryAirDropletTranslation,64,214,766.0,15.150000000000091
mercuryAirDropletTranslation,64,215,783.0,15.420000000000073
mercuryAirDropletTranslation,64,216,779.0,15.349999999999909
mercuryAirDropletTranslation,64,217,780.0,15.320000000000164
mercuryAirDropletTranslation,64,218,782.0,15.409999999999854
mercuryAirDropletTranslation,64,219,758.0,15.019999999999982
mercuryAirDropletTranslation,64,220,744.0,14.820000000000164
mercuryAirDropletTranslation,64,221,759.0,15.029999999999745
mercuryAirDropletTranslation,64,222,742.0,14.700000000000273
mercuryAirDropletTranslation,64,223,747.0,14.769999999999982
mercuryAirDropletTranslation,64,224,736.0,14.610000000000127
mercuryAirDropletTranslation,64,225,747.0,14.759999999999764
mercuryAirDropletTranslation,64,226,741.0,14.730000000000018
mercuryAirDropletTranslation,64,227,737.0,14.650000000000091
mercuryAirDropletTranslation,64,228,744.0,14.739999999999782
mercuryAirDropletTranslation,64,229,741.0,14.700000000000273
mercuryAirDropletTranslation,64,230,744.0,14.75
mercuryAirDropletTranslation,64,231,742.0,14.690000000000055
mercuryAirDropletTranslation,64,232,740.0,14.669999999999618
mercuryAirDropletTranslation,64,233,735.0,14.550000000000182
mercuryAirDropletTranslation,64,234,744.0,14.730000000000018
mercuryAirDropletTranslation,64,235,717.0,14.25
mercuryAirDropletTranslation,64,236,751.0,14.860000000000127
mercuryAirDropletTranslation,64,237,739.0,14.61999999999989
mercuryAirDropletTranslation,64,238,731.0,14.510000000000218
mercuryAirDropletTranslation,64,239,742.0,14.679999999999836
mercuryAirDropletTranslation,64,240,752.0,14.86999999999989
mercuryAirDropletTranslation,64,241,750.0,14.88000000000011
mercuryAirDropletTranslation,64,242,749.0,14.820000000000164
mercuryAirDropletTranslation,64,243,769.0,15.1899999999996
mercuryAirDropletTranslation,64,244,767.0,15.180000000000291
mercuryAirDropletTranslation,64,245,779.0,15.33999999999969
mercuryAirDropletTranslation,64,246,766.0,15.120000000000346
mercuryAirDropletTranslation,64,247,778.0,15.299999999999727
mercuryAirDropletTranslation,64,248,776.0,15.289999999999964
mercuryAirDropletTranslation,64,249,749.0,14.820000000000164
mercuryAirDropletTranslation,64,250,765.0,15.090000000000146
mercuryAirDropletTranslation,64,251,746.0,14.809999999999945
mercuryAirDropletTranslation,64,252,769.0,15.2199999999998
mercuryAirDropletTranslation,64,253,752.0,14.920000000000073
mercuryAirDropletTranslation,64,254,738.0,14.679999999999836
mercuryAirDropletTranslation,64,255,741.0,14.730000000000018
mercuryAirDropletTranslation,64,256,723.0,14.430000000000291
mercuryAirDropletTranslation,64,257,750.0,14.83999999999969
mercuryAirDropletTranslation,64,258,741.0,13.640000000000327
mercuryAirDropletTranslation,64,259,714.0,12.75
mercuryAirDropletTranslation,64,260,753.0,14.949999999999818
mercuryAirDropletTranslation,64,261,739.0,14.679999999999836
mercuryAirDropletTranslation,64,262,744.0,13.850000000000364
mercuryAirDropletTranslation,64,263,747.0,13.429999999999836
mercuryAirDropletTranslation,64,264,753.0,13.990000000000236
mercuryAirDropletTranslation,64,265,770.0,14.299999999999727
mercuryAirDropletTranslation,64,266,766.0,13.220000000000255
mercuryAirDropletTranslation,64,267,759.0,15.039999999999964
mercuryAirDropletTranslation,64,268,757.0,13.079999999999927
mercuryAirDropletTranslation,64,269,731.0,14.63000000000011
mercuryAirDropletTranslation,64,270,759.0,14.039999999999964
mercuryAirDropletTranslation,64,271,761.0,14.690000000000055
mercuryAirDropletTranslation,64,272,762.0,15.08999999999969
mercuryAirDropletTranslation,64,273,766.0,13.180000000000291
mercuryAirDropletTranslation,64,274,770.0,14.899999999999636
mercuryAirDropletTranslation,64,275,782.0,14.340000000000146
mercuryAirDropletTranslation,64,276,769.0,14.300000000000182
mercuryAirDropletTranslation,64,277,769.0,15.049999999999727
mercuryAirDropletTranslation,64,278,759.0,15.059999999999945
mercuryAirDropletTranslation,64,279,741.0,14.730000000000018
mercuryAirDropletTranslation,64,280,750.0,14.890000000000327
mercuryAirDropletTranslation,64,281,754.0,14.9399999999996
mercuryAirDropletTranslation,64,282,754.0,13.25
mercuryAirDropletTranslation,64,283,754.0,14.91000000000031
mercuryAirDropletTranslation,64,284,751.0,14.0
mercuryAirDropletTranslation,64,285,758.0,14.120000000000346
mercuryAirDropletTranslation,64,286,756.0,15.319999999999709
mercuryAirDropletTranslation,64,287,772.0,15.340000000000146
mercuryAirDropletTranslation,64,288,777.0,15.460000000000036
mercuryAirDropletTranslation,64,289,788.0,15.529999999999745
mercuryAirDropletTranslation,64,290,766.0,15.170000000000073
mercuryAirDropletTranslation,64,291,773.0,13.449999999999818
mercuryAirDropletTranslation,64,292,783.0,15.409999999999854
mercuryAirDropletTranslation,64,293,776.0,14.230000000000473
mercuryAirDropletTranslation,64,294,763.0,14.210000000000036
mercuryAirDropletTranslation,64,295,761.0,15.359999999999673
mercuryAirDropletTranslation,64,296,767.0,15.199999999999818
mercuryAirDropletTranslation,64,297,759.0,15.100000000000364
mercuryAirDropletTranslation,64,298,761.0,15.05999999999949
mercuryAirDropletTranslation,64,299,760.0,15.070000000000618
mercuryAirDropletTranslation,64,300,762.0,13.269999999999527
mercuryAirDropletTranslation,64,301,778.0,15.340000000000146
mercuryAirDropletTranslation,64,302,793.0,14.529999999999745
mercuryAirDropletTranslation,64,303,766.0,14.220000000000255
mercuryAirDropletTranslation,64,304,782.0,15.720000000000255
mercuryAirDropletTranslation,64,305,795.0,15.6899999999996
mercuryAirDropletTranslation,64,306,777.0,15.390000000000327
mercuryAirDropletTranslation,64,307,776.0,15.349999999999454
mercuryAirDropletTranslation,64,308,777.0,15.360000000000582
mercuryAirDropletTranslation,64,309,759.0,13.25
mercuryAirDropletTranslation,64,310,780.0,15.359999999999673
mercuryAirDropletTranslation,64,311,771.0,14.199999999999818
mercuryAirDropletTranslation,64,312,752.0,14.0600000000004
mercuryAirDropletTranslation,64,313,780.0,15.75
mercuryAirDropletTranslation,64,314,753.0,14.960000000000036
mercuryAirDropletTranslation,64,315,774.0,15.359999999999673
mercuryAirDropletTranslation,64,316,777.0,15.340000000000146
mercuryAirDropletTranslation,64,317,756.0,14.989999999999782
mercuryAirDropletTranslation,64,318,753.0,13.180000000000291
mercuryAirDropletTranslation,64,319,774.0,15.260000000000218
mercuryAirDropletTranslation,64,320,802.0,14.659999999999854
mercuryAirDropletTranslation,64,321,788.0,14.590000000000146
mercuryAirDropletTranslation,64,322,789.0,15.859999999999673
mercuryAirDropletTranslation,64,323,778.0,15.44000000000051
mercuryAirDropletTranslation,64,324,771.0,15.299999999999272
mercuryAirDropletTranslation,64,325,796.0,15.670000000000073
mercuryAirDropletTranslation,64,326,786.0,15.510000000000218
mercuryAirDropletTranslation,64,327,796.0,13.8100000000004
mercuryAirDropletTranslation,64,328,772.0,15.25
mercuryAirDropletTranslation,64,329,789.0,14.449999999999818
mercuryAirDropletTranslation,64,330,782.0,14.519999999999527
mercuryAirDropletTranslation,64,331,779.0,15.720000000000255
mercuryAirDropletTranslation,64,332,799.0,15.739999999999782
mercuryAirDropletTranslation,64,333,804.0,15.86999999999989
mercuryAirDropletTranslation,64,334,792.0,15.610000000000582
mercuryAirDropletTranslation,64,335,792.0,15.679999999999382
mercuryAirDropletTranslation,64,336,775.0,13.610000000000582
mercuryAirDropletTranslation,64,337,762.0,15.090000000000146
mercuryAirDropletTranslation,64,338,773.0,14.199999999999818
mercuryAirDropletTranslation,64,339,769.0,14.269999999999527
mercuryAirDropletTranslation,64,340,770.0,15.530000000000655
mercuryAirDropletTranslation,64,341,763.0,15.11999999999989
mercuryAirDropletTranslation,64,342,768.0,15.25
mercuryAirDropletTranslation,64,343,772.0,15.269999999999527
mercuryAirDropletTranslation,64,344,749.0,14.900000000000546
mercuryAirDropletTranslation,64,345,759.0,13.25
mercuryAirDropletTranslation,64,346,749.0,14.9399999999996
mercuryAirDropletTranslation,64,347,746.0,13.779999999999745
mercuryAirDropletTranslation,64,348,775.0,14.390000000000327
mercuryAirDropletTranslation,64,349,799.0,16.029999999999745
mercuryAirDropletTranslation,64,350,787.0,15.530000000000655
mercuryAirDropletTranslation,64,351,764.0,15.179999999999382
mercuryAirDropletTranslation,64,352,769.0,15.199999999999818
mercuryAirDropletTranslation,64,353,779.0,15.390000000000327
mercuryAirDropletTranslation,64,354,783.0,13.640000000000327
mercuryAirDropletTranslation,64,355,765.0,15.109999999999673
mercuryAirDropletTranslation,64,356,751.0,13.819999999999709
mercuryAirDropletTranslation,64,357,779.0,14.450000000000728
mercuryAirDropletTranslation,64,358,759.0,15.339999999999236
mercuryAirDropletTranslation,64,359,765.0,15.160000000000764
mercuryAirDropletTranslation,64,360,751.0,14.949999999999818
mercuryAirDropletTranslation,64,361,750.0,14.9399999999996
mercuryAirDropletTranslation,64,362,765.0,15.210000000000036
mercuryAirDropletTranslation,64,363,772.0,13.470000000000255
mercuryAirDropletTranslation,64,364,755.0,14.949999999999818
mercuryAirDropletTranslation,64,365,765.0,14.100000000000364
mercuryAirDropletTranslation,64,366,772.0,14.329999999999927
mercuryAirDropletTranslation,64,367,753.0,15.220000000000255
mercuryAirDropletTranslation,64,368,760.0,15.079999999999927
mercuryAirDropletTranslation,64,369,759.0,15.11999999999989
mercuryAirDropletTranslation,64,370,745.0,14.849999999999454
mercuryAirDropletTranslation,64,371,760.0,15.150000000000546
mercuryAirDropletTranslation,64,372,750.0,13.139999999999418
mercuryAirDropletTranslation,64,373,784.0,15.480000000000473
mercuryAirDropletTranslation,64,374,791.0,14.479999999999563
mercuryAirDropletTranslation,64,375,779.0,14.480000000000473
mercuryAirDropletTranslation,64,376,763.0,15.449999999999818
mercuryAirDropletTranslation,64,377,777.0,15.430000000000291
mercuryAirDropletTranslation,64,378,770.0,15.349999999999454
mercuryAirDropletTranslation,64,379,771.0,15.270000000000437
mercuryAirDropletTranslation,64,380,772.0,15.260000000000218
mercuryAirDropletTranslation,64,381,786.0,13.649999999999636
mercuryAirDropletTranslation,64,382,770.0,15.25
mercuryAirDropletTranslation,64,383,774.0,14.220000000000255
mercuryAirDropletTranslation,64,384,778.0,14.429999999999382
siliconoilAirDropletTranslation,16,1,199.0,0.3
siliconoilAirDropletTranslation,16,2,205.0,0.10999999999999999
siliconoilAirDropletTranslation,16,3,201.0,0.12000000000000005
siliconoilAirDropletTranslation,16,4,201.0,0.10999999999999999
siliconoilAirDropletTranslation,16,5,204.0,0.10999999999999999
siliconoilAirDropletTranslation,16,6,201.0,0.13
siliconoilAirDropletTranslation,16,7,200.0,0.10999999999999999
siliconoilAirDropletTranslation,16,8,200.0,0.1200000000000001
siliconoilAirDropletTranslation,16,9,201.0,0.09999999999999987
siliconoilAirDropletTranslation,16,10,200.0,0.1200000000000001
siliconoilAirDropletTranslation,16,11,201.0,0.10999999999999988
siliconoilAirDropletTranslation,16,12,200.0,0.1200000000000001
siliconoilAirDropletTranslation,16,13,200.0,0.10999999999999988
siliconoilAirDropletTranslation,16,14,203.0,0.1200000000000001
siliconoilAirDropletTranslation,16,15,198.0,0.10999999999999988
siliconoilAirDropletTranslation,16,16,201.0,0.1200000000000001
siliconoilAirDropletTranslation,16,17,199.0,0.10999999999999988
siliconoilAirDropletTranslation,16,18,199.0,0.10000000000000009
siliconoilAirDropletTranslation,16,19,199.0,0.1299999999999999
siliconoilAirDropletTranslation,16,20,200.0,0.11000000000000032
siliconoilAirDropletTranslation,16,21,199.0,0.10999999999999988
siliconoilAirDropletTranslation,16,22,198.0,0.1299999999999999
siliconoilAirDropletTranslation,16,23,199.0,0.10999999999999988
siliconoilAirDropletTranslation,16,24,200.0,0.11000000000000032
siliconoilAirDropletTranslation,16,25,200.0,0.10999999999999988
siliconoilAirDropletTranslation,16,26,201.0,0.1200000000000001
siliconoilAirDropletTranslation,16,27,201.0,0.10999999999999988
siliconoilAirDropletTranslation,16,28,201.0,0.10999999999999988
siliconoilAirDropletTranslation,16,29,201.0,0.1200000000000001
siliconoilAirDropletTranslation,16,30,198.0,0.10000000000000009
siliconoilAirDropletTranslation,16,31,200.0,0.1200000000000001
siliconoilAirDropletTranslation,16,32,199.0,0.11999999999999966
siliconoilAirDropletTranslation,16,33,200.0,0.11000000000000032
siliconoilAirDropletTranslation,16,34,201.0,0.10999999999999943
siliconoilAirDropletTranslation,16,35,199.0,0.1200000000000001
siliconoilAirDropletTranslation,16,36,200.0,0.1200000000000001
siliconoilAirDropletTranslation,16,37,200.0,0.1200000000000001
siliconoilAirDropletTranslation,16,38,199.0,0.1200000000000001
siliconoilAirDropletTranslation,16,39,201.0,0.11000000000000032
siliconoilAirDropletTranslation,16,40,202.0,0.10999999999999943
siliconoilAirDropletTranslation,16,41,201.0,0.11000000000000032
siliconoilAirDropletTranslation,16,42,197.0,0.1200000000000001
siliconoilAirDropletTranslation,16,43,199.0,0.10999999999999943
siliconoilAirDropletTranslation,16,44,200.0,0.10000000000000053
siliconoilAirDropletTranslation,16,45,199.0,0.10999999999999943
siliconoilAirDropletTranslation,16,46,199.0,0.1200000000000001
siliconoilAirDropletTranslation,16,47,201.0,0.1200000000000001
siliconoilAirDropletTranslation,16,48,201.0,0.1200000000000001
siliconoilAirDropletTranslation,16,49,200.0,0.1200000000000001
siliconoilAirDropletTranslation,16,50,200.0,0.11000000000000032
siliconoilAirDropletTranslation,16,51,197.0,0.1299999999999999
siliconoilAirDropletTranslation,16,52,198.0,0.10999999999999943
siliconoilAirDropletTranslation,16,53,199.0,0.1299999999999999
siliconoilAirDropletTranslation,16,54,197.0,0.1200000000000001
siliconoilAirDropletTranslation,16,55,200.0,0.1200000000000001
siliconoilAirDropletTranslation,16,56,201.0,0.11000000000000032
siliconoilAirDropletTranslation,16,57,201.0,0.1200000000000001
siliconoilAirDropletTranslation,16,58,198.0,0.1200000000000001
siliconoilAirDropletTranslation,16,59,200.0,0.1200000000000001
siliconoilAirDropletTranslation,16,60,200.0,0.11999999999999922
siliconoilAirDropletTranslation,16,61,198.0,0.13000000000000078
siliconoilAirDropletTranslation,16,62,200.0,0.1299999999999999
siliconoilAirDropletTranslation,16,63,196.0,0.10999999999999943
siliconoilAirDropletTranslation,16,64,197.0,0.1200000000000001
siliconoilAirDropletTranslation,16,65,197.0,0.1299999999999999
siliconoilAirDropletTranslation,16,66,202.0,0.11000000000000032
siliconoilAirDropletTranslation,16,67,200.0,0.1200000000000001
siliconoilAirDropletTranslation,16,68,198.0,0.1200000000000001
siliconoilAirDropletTranslation,16,69,196.0,0.10999999999999943
siliconoilAirDropletTranslation,16,70,198.0,0.120000000000001
siliconoilAirDropletTranslation,16,71,199.0,0.11999999999999922
siliconoilAirDropletTranslation,16,72,198.0,0.10999999999999943
siliconoilAirDropletTranslation,16,73,197.0,0.120000000000001
siliconoilAirDropletTranslation,16,74,197.0,0.11999999999999922
siliconoilAirDropletTranslation,16,75,194.0,0.13000000000000078
siliconoilAirDropletTranslation,16,76,199.0,0.10999999999999943
siliconoilAirDropletTranslation,16,77,196.0,0.13000000000000078
siliconoilAirDropletTranslation,16,78,202.0,0.11999999999999922
siliconoilAirDropletTranslation,16,79,200.0,0.10999999999999943
siliconoilAirDropletTranslation,16,80,199.0,0.11000000000000121
siliconoilAirDropletTranslation,16,81,199.0,0.129999999999999
siliconoilAirDropletTranslation,16,82,201.0,0.11000000000000121
siliconoilAirDropletTranslation,16,83,203.0,0.129999999999999
siliconoilAirDropletTranslation,16,84,202.0,0.120000000000001
siliconoilAirDropletTranslation,16,85,195.0,0.11999999999999922
siliconoilAirDropletTranslation,16,86,202.0,0.120000000000001
siliconoilAirDropletTranslation,16,87,199.0,0.11999999999999922
siliconoilAirDropletTranslation,16,88,197.0,0.11999999999999922
siliconoilAirDropletTranslation,16,89,203.0,0.120000000000001
siliconoilAirDropletTranslation,16,90,201.0,0.11999999999999922
siliconoilAirDropletTranslation,16,91,200.0,0.120000000000001
siliconoilAirDropletTranslation,16,92,199.0,0.10999999999999943
siliconoilAirDropletTranslation,16,93,201.0,0.11999999999999922
siliconoilAirDropletTranslation,16,94,198.0,0.11000000000000121
siliconoilAirDropletTranslation,16,95,197.0,0.11999999999999922
siliconoilAirDropletTranslation,16,96,197.0,0.120000000000001
siliconoilAirDropletTranslation,32,1,382.0,2.39
siliconoilAirDropletTranslation,32,2,386.0,1.69
siliconoilAirDropletTranslation,32,3,387.0,1.8200000000000003
siliconoilAirDropletTranslation,32,4,382.0,1.8999999999999995
siliconoilAirDropletTranslation,32,5,385.0,1.8099999999999996
siliconoilAirDropletTranslation,32,6,386.0,1.8800000000000008
siliconoilAirDropletTranslation,32,7,389.0,1.8499999999999996
siliconoilAirDropletTranslation,32,8,389.0,1.83
siliconoilAirDropletTranslation,32,9,383.0,1.8199999999999985
siliconoilAirDropletTranslation,32,10,385.0,1.7000000000000028
siliconoilAirDropletTranslation,32,11,387.0,1.6600000000000001
siliconoilAirDropletTranslation,32,12,392.0,1.7399999999999984
siliconoilAirDropletTranslation,32,13,392.0,1.6400000000000006
siliconoilAirDropletTranslation,32,14,390.0,1.6699999999999982
siliconoilAirDropletTranslation,32,15,381.0,1.6799999999999997
siliconoilAirDropletTranslation,32,16,389.0,1.6400000000000006
siliconoilAirDropletTranslation,32,17,390.0,1.7000000000000028
siliconoilAirDropletTranslation,32,18,391.0,1.7100000000000009
siliconoilAirDropletTranslation,32,19,389.0,1.6699999999999946
siliconoilAirDropletTranslation,32,20,388.0,1.6700000000000017
siliconoilAirDropletTranslation,32,21,388.0,1.6000000000000014
siliconoilAirDropletTranslation,32,22,381.0,1.6499999999999986
siliconoilAirDropletTranslation,32,23,377.0,1.6300000000000026
siliconoilAirDropletTranslation,32,24,386.0,1.6899999999999977
siliconoilAirDropletTranslation,32,25,389.0,1.6499999999999986
siliconoilAirDropletTranslation,32,26,388.0,1.5900000000000034
siliconoilAirDropletTranslation,32,27,387.0,1.7100000000000009
siliconoilAirDropletTranslation,32,28,387.0,1.6499999999999986
siliconoilAirDropletTranslation,32,29,388.0,1.6899999999999977
siliconoilAirDropletTranslation,32,30,385.0,1.6900000000000048
siliconoilAirDropletTranslation,32,31,390.0,1.6599999999999966
siliconoilAirDropletTranslation,32,32,384.0,1.7100000000000009
siliconoilAirDropletTranslation,32,33,383.0,1.7199999999999989
siliconoilAirDropletTranslation,32,34,386.0,1.6499999999999986
siliconoilAirDropletTranslation,32,35,386.0,1.740000000000002
siliconoilAirDropletTranslation,32,36,383.0,1.6700000000000017
siliconoilAirDropletTranslation,32,37,384.0,1.6700000000000017
siliconoilAirDropletTranslation,32,38,385.0,1.6799999999999926
siliconoilAirDropletTranslation,32,39,385.0,1.6600000000000108
siliconoilAirDropletTranslation,32,40,376.0,1.6499999999999915
siliconoilAirDropletTranslation,32,41,378.0,1.5799999999999983
siliconoilAirDropletTranslation,32,42,385.0,1.6500000000000057
siliconoilAirDropletTranslation,32,43,385.0,1.6700000000000017
siliconoilAirDropletTranslation,32,44,384.0,1.7399999999999949
siliconoilAirDropletTranslation,32,45,386.0,1.7399999999999949
siliconoilAirDropletTranslation,32,46,383.0,1.6500000000000057
siliconoilAirDropletTranslation,32,47,383.0,1.7199999999999989
siliconoilAirDropletTranslation,32,48,380.0,1.730000000000004
siliconoilAirDropletTranslation,32,49,387.0,1.6899999999999977
siliconoilAirDropletTranslation,32,50,386.0,1.7399999999999949
siliconoilAirDropletTranslation,32,51,384.0,1.710000000000008
siliconoilAirDropletTranslation,32,52,384.0,1.6899999999999977
siliconoilAirDropletTranslation,32,53,385.0,1.7600000000000051
siliconoilAirDropletTranslation,32,54,385.0,1.7399999999999949
siliconoilAirDropletTranslation,32,55,385.0,1.6799999999999926
siliconoilAirDropletTranslation,32,56,388.0,1.6500000000000057
siliconoilAirDropletTranslation,32,57,384.0,1.730000000000004
siliconoilAirDropletTranslation,32,58,384.0,1.6799999999999926
siliconoilAirDropletTranslation,32,59,384.0,1.740000000000009
siliconoilAirDropletTranslation,32,60,383.0,1.6400000000000006
siliconoilAirDropletTranslation,32,61,390.0,1.6799999999999926
siliconoilAirDropletTranslation,32,62,388.0,1.75
siliconoilAirDropletTranslation,32,63,390.0,1.7600000000000051
siliconoilAirDropletTranslation,32,64,387.0,1.7000000000000028
siliconoilAirDropletTranslation,32,65,385.0,1.6499999999999915
siliconoilAirDropletTranslation,32,66,388.0,1.7000000000000028
siliconoilAirDropletTranslation,32,67,390.0,1.6299999999999955
siliconoilAirDropletTranslation,32,68,381.0,1.5799999999999983
siliconoilAirDropletTranslation,32,69,388.0,1.6600000000000108
siliconoilAirDropletTranslation,32,70,384.0,1.5999999999999943
siliconoilAirDropletTranslation,32,71,383.0,1.5499999999999972
siliconoilAirDropletTranslation,32,72,386.0,1.6899999999999977
siliconoilAirDropletTranslation,32,73,380.0,1.5800000000000125
siliconoilAirDropletTranslation,32,74,389.0,1.6199999999999903
siliconoilAirDropletTranslation,32,75,383.0,1.6800000000000068
siliconoilAirDropletTranslation,32,76,389.0,1.5999999999999943
siliconoilAirDropletTranslation,32,77,386.0,1.6200000000000045
siliconoilAirDropletTranslation,32,78,387.0,1.7199999999999989
siliconoilAirDropletTranslation,32,79,388.0,1.6500000000000057
siliconoilAirDropletTranslation,32,80,393.0,1.6399999999999864
siliconoilAirDropletTranslation,32,81,386.0,1.6800000000000068
siliconoilAirDropletTranslation,32,82,390.0,1.6299999999999955
siliconoilAirDropletTranslation,32,83,381.0,1.6599999999999966
siliconoilAirDropletTranslation,32,84,387.0,1.75
siliconoilAirDropletTranslation,32,85,392.0,1.6899999999999977
siliconoilAirDropletTranslation,32,86,391.0,1.6400000000000148
siliconoilAirDropletTranslation,32,87,389.0,1.6800000000000068
siliconoilAirDropletTranslation,32,88,379.0,1.6299999999999955
siliconoilAirDropletTranslation,32,89,385.0,1.6599999999999966
siliconoilAirDropletTranslation,32,90,390.0,1.759999999999991
siliconoilAirDropletTranslation,32,91,384.0,1.6200000000000045
siliconoilAirDropletTranslation,32,92,388.0,1.6400000000000148
siliconoilAirDropletTranslation,32,93,380.0,1.6699999999999875
siliconoilAirDropletTranslation,32,94,389.0,1.6299999999999955
siliconoilAirDropletTranslation,32,95,390.0,1.6200000000000045
siliconoilAirDropletTranslation,32,96,377.0,1.6200000000000045
siliconoilAirDropletTranslation,32,97,391.0,1.6399999999999864
siliconoilAirDropletTranslation,32,98,387.0,1.5999999999999943
siliconoilAirDropletTranslation,32,99,389.0,1.700000000000017
siliconoilAirDropletTranslation,32,100,390.0,1.6200000000000045
siliconoilAirDropletTranslation,32,101,389.0,1.5900000000000034
siliconoilAirDropletTranslation,32,102,390.0,1.7199999999999989
siliconoilAirDropletTranslation,32,103,388.0,1.5900000000000034
siliconoilAirDropletTranslation,32,104,390.0,1.6899999999999977
siliconoilAirDropletTranslation,32,105,385.0,1.7199999999999989
siliconoilAirDropletTranslation,32,106,393.0,1.6699999999999875
siliconoilAirDropletTranslation,32,107,387.0,1.6599999999999966
siliconoilAirDropletTranslation,32,108,393.0,1.710000000000008
siliconoilAirDropletTranslation,32,109,391.0,1.6699999999999875
siliconoilAirDropletTranslation,32,110,398.0,1.7199999999999989
siliconoilAirDropletTranslation,32,111,396.0,1.7700000000000102
siliconoilAirDropletTranslation,32,112,394.0,1.710000000000008
siliconoilAirDropletTranslation,32,113,391.0,1.6800000000000068
siliconoilAirDropletTranslation,32,114,396.0,1.759999999999991
siliconoilAirDropletTranslation,32,115,398.0,1.7299999999999898
siliconoilAirDropletTranslation,32,116,396.0,1.710000000000008
siliconoilAirDropletTranslation,32,117,393.0,1.789999999999992
siliconoilAirDropletTranslation,32,118,386.0,1.6400000000000148
siliconoilAirDropletTranslation,32,119,393.0,1.6899999999999977
siliconoilAirDropletTranslation,32,120,388.0,1.7199999999999989
siliconoilAirDropletTranslation,32,121,382.0,1.5999999999999943
siliconoilAirDropletTranslation,32,122,391.0,1.6299999999999955
siliconoilAirDropletTranslation,32,123,388.0,1.6800000000000068
siliconoilAirDropletTranslation,32,124,393.0,1.6200000000000045
siliconoilAirDropletTranslation,32,125,397.0,1.6200000000000045
siliconoilAirDropletTranslation,32,126,392.0,1.7199999999999989
siliconoilAirDropletTranslation,32,127,403.0,1.6599999999999966
siliconoilAirDropletTranslation,32,128,399.0,1.6500000000000057
siliconoilAirDropletTranslation,32,129,401.0,1.7399999999999807
siliconoilAirDropletTranslation,32,130,399.0,1.6800000000000068
siliconoilAirDropletTranslation,32,131,401.0,1.6800000000000068
siliconoilAirDropletTranslation,32,132,403.0,1.7699999999999818
siliconoilAirDropletTranslation,32,133,399.0,1.6800000000000068
siliconoilAirDropletTranslation,32,134,403.0,1.6599999999999966
siliconoilAirDropletTranslation,32,135,397.0,1.7600000000000193
siliconoilAirDropletTranslation,32,136,401.0,1.7099999999999795
siliconoilAirDropletTranslation,32,137,397.0,1.740000000000009
siliconoilAirDropletTranslation,32,138,403.0,1.8100000000000023
siliconoilAirDropletTranslation,32,139,400.0,1.7299999999999898
siliconoilAirDropletTranslation,32,140,397.0,1.6599999999999966
siliconoilAirDropletTranslation,32,141,395.0,1.7700000000000102
siliconoilAirDropletTranslation,32,142,397.0,1.6999999999999886
siliconoilAirDropletTranslation,32,143,396.0,1.660000000000025
siliconoilAirDropletTranslation,32,144,397.0,1.759999999999991
siliconoilAirDropletTranslation,32,145,391.0,1.6699999999999875
siliconoilAirDropletTranslation,32,146,399.0,1.6800000000000068
siliconoilAirDropletTranslation,32,147,392.0,1.75
siliconoilAirDropletTranslation,32,148,398.0,1.6500000000000057
siliconoilAirDropletTranslation,32,149,402.0,1.6399999999999864
siliconoilAirDropletTranslation,32,150,402.0,1.7300000000000182
siliconoilAirDropletTranslation,32,151,397.0,1.6399999999999864
siliconoilAirDropletTranslation,32,152,399.0,1.6500000000000057
siliconoilAirDropletTranslation,32,153,401.0,1.7300000000000182
siliconoilAirDropletTranslation,32,154,403.0,1.669999999999959
siliconoilAirDropletTranslation,32,155,398.0,1.650000000000034
siliconoilAirDropletTranslation,32,156,395.0,1.740000000000009
siliconoilAirDropletTranslation,32,157,399.0,1.6800000000000068
siliconoilAirDropletTranslation,32,158,403.0,1.67999999999995
siliconoilAirDropletTranslation,32,159,398.0,1.7300000000000182
siliconoilAirDropletTranslation,32,160,408.0,1.7300000000000182
siliconoilAirDropletTranslation,32,161,404.0,1.7199999999999704
siliconoilAirDropletTranslation,32,162,403.0,1.7900000000000205
siliconoilAirDropletTranslation,32,163,408.0,1.75
siliconoilAirDropletTranslation,32,164,403.0,1.6800000000000068
siliconoilAirDropletTranslation,32,165,408.0,1.740000000000009
siliconoilAirDropletTranslation,32,166,408.0,1.7299999999999613
siliconoilAirDropletTranslation,32,167,406.0,1.7100000000000364
siliconoilAirDropletTranslation,32,168,406.0,1.7699999999999818
siliconoilAirDropletTranslation,32,169,407.0,1.6399999999999864
siliconoilAirDropletTranslation,32,170,407.0,1.6999999999999886
siliconoilAirDropletTranslation,32,171,414.0,1.7800000000000296
siliconoilAirDropletTranslation,32,172,405.0,1.6800000000000068
siliconoilAirDropletTranslation,32,173,412.0,1.7199999999999704
siliconoilAirDropletTranslation,32,174,412.0,1.7800000000000296
siliconoilAirDropletTranslation,32,175,409.0,1.4399999999999977
siliconoilAirDropletTranslation,32,176,402.0,1.420000000000016
siliconoilAirDropletTranslation,32,177,401.0,1.4899999999999523
siliconoilAirDropletTranslation,32,178,408.0,1.410000000000025
siliconoilAirDropletTranslation,32,179,405.0,1.3999999999999773
siliconoilAirDropletTranslation,32,180,408.0,1.4800000000000182
siliconoilAirDropletTranslation,32,181,398.0,1.339999999999975
siliconoilAirDropletTranslation,32,182,402.0,1.3500000000000227
siliconoilAirDropletTranslation,32,183,406.0,1.4599999999999795
siliconoilAirDropletTranslation,32,184,402.0,1.330000000000041
siliconoilAirDropletTranslation,32,185,404.0,1.3799999999999955
siliconoilAirDropletTranslation,32,186,398.0,1.4399999999999977
siliconoilAirDropletTranslation,32,187,406.0,1.349999999999966
siliconoilAirDropletTranslation,32,188,407.0,1.3600000000000136
siliconoilAirDropletTranslation,32,189,403.0,1.4499999999999886
siliconoilAirDropletTranslation,32,190,401.0,1.3600000000000136
siliconoilAirDropletTranslation,32,191,399.0,1.3799999999999955
siliconoilAirDropletTranslation,32,192,397.0,1.4800000000000182
siliconoilAirDropletTranslation,64,1,731.0,20.06
siliconoilAirDropletTranslation,64,2,745.0,16.540000000000003
siliconoilAirDropletTranslation,64,3,747.0,13.600000000000001
siliconoilAirDropletTranslation,64,4,749.0,13.68
siliconoilAirDropletTranslation,64,5,731.0,13.859999999999992
siliconoilAirDropletTranslation,64,6,754.0,16.63000000000001
siliconoilAirDropletTranslation,64,7,747.0,16.179999999999993
siliconoilAirDropletTranslation,64,8,743.0,14.269999999999996
siliconoilAirDropletTranslation,64,9,731.0,15.52000000000001
siliconoilAirDropletTranslation,64,10,730.0,15.620000000000005
siliconoilAirDropletTranslation,64,11,724.0,15.409999999999997
siliconoilAirDropletTranslation,64,12,734.0,16.419999999999987
siliconoilAirDropletTranslation,64,13,732.0,15.939999999999998
siliconoilAirDropletTranslation,64,14,736.0,16.52000000000001
siliconoilAirDropletTranslation,64,15,747.0,15.969999999999999
siliconoilAirDropletTranslation,64,16,733.0,15.610000000000014
siliconoilAirDropletTranslation,64,17,745.0,16.28
siliconoilAirDropletTranslation,64,18,737.0,15.0
siliconoilAirDropletTranslation,64,19,714.0,14.419999999999959
siliconoilAirDropletTranslation,64,20,742.0,15.620000000000005
siliconoilAirDropletTranslation,64,21,748.0,15.770000000000039
siliconoilAirDropletTranslation,64,22,736.0,14.409999999999968
siliconoilAirDropletTranslation,64,23,740.0,14.350000000000023
siliconoilAirDropletTranslation,64,24,722.0,15.79000000000002
siliconoilAirDropletTranslation,64,25,719.0,15.189999999999998
siliconoilAirDropletTranslation,64,26,730.0,15.5
siliconoilAirDropletTranslation,64,27,750.0,14.369999999999948
siliconoilAirDropletTranslation,64,28,752.0,14.640000000000043
siliconoilAirDropletTranslation,64,29,746.0,14.639999999999986
siliconoilAirDropletTranslation,64,30,754.0,14.819999999999993
siliconoilAirDropletTranslation,64,31,746.0,15.560000000000002
siliconoilAirDropletTranslation,64,32,739.0,14.569999999999993
siliconoilAirDropletTranslation,64,33,736.0,15.460000000000036
siliconoilAirDropletTranslation,64,34,730.0,14.649999999999977
siliconoilAirDropletTranslation,64,35,728.0,15.590000000000032
siliconoilAirDropletTranslation,64,36,736.0,16.269999999999982
siliconoilAirDropletTranslation,64,37,732.0,15.449999999999932
siliconoilAirDropletTranslation,64,38,735.0,15.220000000000027
siliconoilAirDropletTranslation,64,39,735.0,14.57000000000005
siliconoilAirDropletTranslation,64,40,737.0,15.169999999999959
siliconoilAirDropletTranslation,64,41,754.0,16.450000000000045
siliconoilAirDropletTranslation,64,42,747.0,15.629999999999995
siliconoilAirDropletTranslation,64,43,723.0,16.019999999999982
siliconoilAirDropletTranslation,64,44,736.0,14.809999999999945
siliconoilAirDropletTranslation,64,45,751.0,15.200000000000045
siliconoilAirDropletTranslation,64,46,730.0,15.149999999999977
siliconoilAirDropletTranslation,64,47,749.0,16.25999999999999
siliconoilAirDropletTranslation,64,48,751.0,14.530000000000086
siliconoilAirDropletTranslation,64,49,736.0,15.589999999999918
siliconoilAirDropletTranslation,64,50,728.0,14.690000000000055
siliconoilAirDropletTranslation,64,51,715.0,13.879999999999995
siliconoilAirDropletTranslation,64,52,739.0,15.43999999999994
siliconoilAirDropletTranslation,64,53,736.0,15.400000000000091
siliconoilAirDropletTranslation,64,54,741.0,15.5
siliconoilAirDropletTranslation,64,55,746.0,15.11999999999989
siliconoilAirDropletTranslation,64,56,745.0,15.410000000000082
siliconoilAirDropletTranslation,64,57,754.0,16.43999999999994
siliconoilAirDropletTranslation,64,58,746.0,15.710000000000036
siliconoilAirDropletTranslation,64,59,741.0,16.100000000000023
siliconoilAirDropletTranslation,64,60,739.0,15.759999999999991
siliconoilAirDropletTranslation,64,61,735.0,16.269999999999982
siliconoilAirDropletTranslation,64,62,745.0,15.67999999999995
siliconoilAirDropletTranslation,64,63,734.0,15.420000000000073
siliconoilAirDropletTranslation,64,64,721.0,15.610000000000014
siliconoilAirDropletTranslation,64,65,741.0,14.829999999999927
siliconoilAirDropletTranslation,64,66,714.0,14.230000000000018
siliconoilAirDropletTranslation,64,67,730.0,15.329999999999927
siliconoilAirDropletTranslation,64,68,744.0,15.63000000000011
siliconoilAirDropletTranslation,64,69,738.0,14.460000000000036
siliconoilAirDropletTranslation,64,70,736.0,14.279999999999973
siliconoilAirDropletTranslation,64,71,726.0,15.0
siliconoilAirDropletTranslation,64,72,728.0,15.529999999999973
siliconoilAirDropletTranslation,64,73,731.0,14.88000000000011
siliconoilAirDropletTranslation,64,74,714.0,14.539999999999964
siliconoilAirDropletTranslation,64,75,736.0,15.480000000000018
siliconoilAirDropletTranslation,64,76,735.0,15.179999999999836
siliconoilAirDropletTranslation,64,77,742.0,15.039999999999964
siliconoilAirDropletTranslation,64,78,732.0,15.77000000000021
siliconoilAirDropletTranslation,64,79,734.0,15.599999999999909
siliconoilAirDropletTranslation,64,80,741.0,15.650000000000091
siliconoilAirDropletTranslation,64,81,734.0,15.389999999999873
siliconoilAirDropletTranslation,64,82,746.0,15.759999999999991
siliconoilAirDropletTranslation,64,83,736.0,16.3900000000001
siliconoilAirDropletTranslation,64,84,753.0,14.529999999999973
siliconoilAirDropletTranslation,64,85,734.0,15.470000000000027
siliconoilAirDropletTranslation,64,86,734.0,13.980000000000018
siliconoilAirDropletTranslation,64,87,733.0,15.929999999999836
siliconoilAirDropletTranslation,64,88,750.0,14.600000000000136
siliconoilAirDropletTranslation,64,89,740.0,15.460000000000036
siliconoilAirDropletTranslation,64,90,733.0,14.579999999999927
siliconoilAirDropletTranslation,64,91,733.0,13.220000000000027
siliconoilAirDropletTranslation,64,92,731.0,14.279999999999973
siliconoilAirDropletTranslation,64,93,745.0,14.099999999999909
siliconoilAirDropletTranslation,64,94,748.0,15.050000000000182
siliconoilAirDropletTranslation,64,95,745.0,14.659999999999854
siliconoilAirDropletTranslation,64,96,760.0,15.789999999999964
siliconoilAirDropletTranslation,64,97,751.0,15.38000000000011
siliconoilAirDropletTranslation,64,98,759.0,16.269999999999982
siliconoilAirDropletTranslation,64,99,756.0,15.089999999999918
siliconoilAirDropletTranslation,64,100,755.0,15.870000000000118
siliconoilAirDropletTranslation,64,101,753.0,13.389999999999873
siliconoilAirDropletTranslation,64,102,748.0,15.910000000000082
siliconoilAirDropletTranslation,64,103,766.0,15.559999999999945
siliconoilAirDropletTranslation,64,104,756.0,14.650000000000091
siliconoilAirDropletTranslation,64,105,765.0,15.25
siliconoilAirDropletTranslation,64,106,772.0,16.74000000000001
siliconoilAirDropletTranslation,64,107,768.0,16.549999999999955
siliconoilAirDropletTranslation,64,108,772.0,15.759999999999991
siliconoilAirDropletTranslation,64,109,760.0,16.170000000000073
siliconoilAirDropletTranslation,64,110,751.0,14.319999999999936
siliconoilAirDropletTranslation,64,111,762.0,15.1400000000001
siliconoilAirDropletTranslation,64,112,763.0,16.329999999999927
siliconoilAirDropletTranslation,64,113,769.0,13.639999999999873
siliconoilAirDropletTranslation,64,114,756.0,14.300000000000182
siliconoilAirDropletTranslation,64,115,765.0,15.319999999999936
siliconoilAirDropletTranslation,64,116,770.0,16.11999999999989
siliconoilAirDropletTranslation,64,117,760.0,15.620000000000118
siliconoilAirDropletTranslation,64,118,764.0,14.970000000000027
siliconoilAirDropletTranslation,64,119,765.0,15.379999999999882
siliconoilAirDropletTranslation,64,120,758.0,16.029999999999973
siliconoilAirDropletTranslation,64,121,771.0,16.87000000000012
siliconoilAirDropletTranslation,64,122,770.0,16.5
siliconoilAirDropletTranslation,64,123,774.0,15.670000000000073
siliconoilAirDropletTranslation,64,124,768.0,16.029999999999973
siliconoilAirDropletTranslation,64,125,765.0,13.629999999999882
siliconoilAirDropletTranslation,64,126,754.0,13.579999999999927
siliconoilAirDropletTranslation,64,127,751.0,14.570000000000164
siliconoilAirDropletTranslation,64,128,762.0,16.49000000000001
siliconoilAirDropletTranslation,64,129,778.0,15.669999999999845
siliconoilAirDropletTranslation,64,130,779.0,16.700000000000045
siliconoilAirDropletTranslation,64,131,779.0,13.75
siliconoilAirDropletTranslation,64,132,775.0,16.910000000000082
siliconoilAirDropletTranslation,64,133,787.0,17.069999999999936
siliconoilAirDropletTranslation,64,134,777.0,13.870000000000118
siliconoilAirDropletTranslation,64,135,772.0,16.269999999999982
siliconoilAirDropletTranslation,64,136,774.0,15.989999999999782
siliconoilAirDropletTranslation,64,137,786.0,16.360000000000127
siliconoilAirDropletTranslation,64,138,787.0,16.5
siliconoilAirDropletTranslation,64,139,781.0,16.039999999999964
siliconoilAirDropletTranslation,64,140,769.0,15.300000000000182
siliconoilAirDropletTranslation,64,141,786.0,14.699999999999818
siliconoilAirDropletTranslation,64,142,782.0,15.5300000000002
siliconoilAirDropletTranslation,64,143,786.0,16.629999999999654
siliconoilAirDropletTranslation,64,144,785.0,15.13000000000011
siliconoilAirDropletTranslation,64,145,775.0,16.5300000000002
siliconoilAirDropletTranslation,64,146,792.0,17.15000000000009
siliconoilAirDropletTranslation,64,147,778.0,16.09999999999991
siliconoilAirDropletTranslation,64,148,787.0,15.559999999999945
siliconoilAirDropletTranslation,64,149,774.0,16.309999999999945
siliconoilAirDropletTranslation,64,150,775.0,16.38000000000011
siliconoilAirDropletTranslation,64,151,780.0,16.190000000000055
siliconoilAirDropletTranslation,64,152,770.0,16.11999999999989
siliconoilAirDropletTranslation,64,153,779.0,16.179999999999836
siliconoilAirDropletTranslation,64,154,760.0,16.7800000000002
siliconoilAirDropletTranslation,64,155,766.0,16.309999999999945
siliconoilAirDropletTranslation,64,156,774.0,17.009999999999764
siliconoilAirDropletTranslation,64,157,780.0,16.330000000000382
siliconoilAirDropletTranslation,64,158,791.0,16.419999999999618
siliconoilAirDropletTranslation,64,159,801.0,17.15000000000009
siliconoilAirDropletTranslation,64,160,781.0,15.510000000000218
siliconoilAirDropletTranslation,64,161,782.0,15.359999999999673
siliconoilAirDropletTranslation,64,162,778.0,16.190000000000055
siliconoilAirDropletTranslation,64,163,799.0,16.640000000000327
siliconoilAirDropletTranslation,64,164,787.0,15.2199999999998
siliconoilAirDropletTranslation,64,165,778.0,15.019999999999982
siliconoilAirDropletTranslation,64,166,782.0,16.920000000000073
siliconoilAirDropletTranslation,64,167,786.0,16.429999999999836
siliconoilAirDropletTranslation,64,168,805.0,16.809999999999945
siliconoilAirDropletTranslation,64,169,807.0,15.320000000000164
siliconoilAirDropletTranslation,64,170,797.0,15.349999999999909
siliconoilAirDropletTranslation,64,171,789.0,15.430000000000291
siliconoilAirDropletTranslation,64,172,784.0,15.289999999999964
siliconoilAirDropletTranslation,64,173,784.0,16.329999999999927
siliconoilAirDropletTranslation,64,174,789.0,15.400000000000091
siliconoilAirDropletTranslation,64,175,788.0,16.440000000000055
siliconoilAirDropletTranslation,64,176,799.0,15.86999999999989
siliconoilAirDropletTranslation,64,177,770.0,16.440000000000055
siliconoilAirDropletTranslation,64,178,796.0,17.480000000000018
siliconoilAirDropletTranslation,64,179,789.0,16.539999999999964
siliconoilAirDropletTranslation,64,180,784.0,16.11999999999989
siliconoilAirDropletTranslation,64,181,792.0,15.509999999999764
siliconoilAirDropletTranslation,64,182,781.0,16.0
siliconoilAirDropletTranslation,64,183,785.0,17.0600000000004
siliconoilAirDropletTranslation,64,184,779.0,16.2199999999998
siliconoilAirDropletTranslation,64,185,781.0,17.13000000000011
siliconoilAirDropletTranslation,64,186,785.0,15.610000000000127
siliconoilAirDropletTranslation,64,187,769.0,15.519999999999982
siliconoilAirDropletTranslation,64,188,778.0,16.06999999999971
siliconoilAirDropletTranslation,64,189,784.0,16.920000000000073
siliconoilAirDropletTranslation,64,190,778.0,14.079999999999927
siliconoilAirDropletTranslation,64,191,789.0,16.559999999999945
siliconoilAirDropletTranslation,64,192,786.0,15.75
siliconoilAirDropletTranslation,64,193,789.0,15.090000000000146
siliconoilAirDropletTranslation,64,194,784.0,16.230000000000018
siliconoilAirDropletTranslation,64,195,782.0,16.139999999999873
siliconoilAirDropletTranslation,64,196,785.0,16.309999999999945
siliconoilAirDropletTranslation,64,197,784.0,15.789999999999964
siliconoilAirDropletTranslation,64,198,799.0,16.40000000000009
siliconoilAirDropletTranslation,64,199,796.0,17.289999999999964
siliconoilAirDropletTranslation,64,200,790.0,16.480000000000018
siliconoilAirDropletTranslation,64,201,796.0,17.13000000000011
siliconoilAirDropletTranslation,64,202,787.0,16.679999999999836
siliconoilAirDropletTranslation,64,203,796.0,17.40000000000009
siliconoilAirDropletTranslation,64,204,776.0,16.240000000000236
siliconoilAirDropletTranslation,64,205,782.0,16.230000000000018
siliconoilAirDropletTranslation,64,206,796.0,17.019999999999982
siliconoilAirDropletTranslation,64,207,783.0,15.489999999999782
siliconoilAirDropletTranslation,64,208,789.0,15.470000000000255
siliconoilAirDropletTranslation,64,209,782.0,16.259999999999764
siliconoilAirDropletTranslation,64,210,782.0,16.360000000000127
siliconoilAirDropletTranslation,64,211,789.0,15.2199999999998
siliconoilAirDropletTranslation,64,212,778.0,15.0300000000002
siliconoilAirDropletTranslation,64,213,793.0,17.15000000000009
siliconoilAirDropletTranslation,64,214,788.0,16.460000000000036
siliconoilAirDropletTranslation,64,215,792.0,16.5
siliconoilAirDropletTranslation,64,216,786.0,14.980000000000018
siliconoilAirDropletTranslation,64,217,774.0,15.009999999999764
siliconoilAirDropletTranslation,64,218,792.0,15.420000000000073
siliconoilAirDropletTranslation,64,219,786.0,16.59999999999991
siliconoilAirDropletTranslation,64,220,783.0,13.929999999999836
siliconoilAirDropletTranslation,64,221,772.0,14.670000000000073
siliconoilAirDropletTranslation,64,222,781.0,15.510000000000218
siliconoilAirDropletTranslation,64,223,789.0,15.739999999999782
siliconoilAirDropletTranslation,64,224,785.0,15.099999999999909
siliconoilAirDropletTranslation,64,225,763.0,13.700000000000273
siliconoilAirDropletTranslation,64,226,798.0,16.409999999999854
siliconoilAirDropletTranslation,64,227,776.0,16.190000000000055
siliconoilAirDropletTranslation,64,228,810.0,17.170000000000073
siliconoilAirDropletTranslation,64,229,791.0,15.86999999999989
siliconoilAirDropletTranslation,64,230,798.0,16.309999999999945
siliconoilAirDropletTranslation,64,231,790.0,16.920000000000073
siliconoilAirDropletTranslation,64,232,784.0,16.920000000000073
siliconoilAirDropletTranslation,64,233,800.0,15.190000000000055
siliconoilAirDropletTranslation,64,234,800.0,16.920000000000073
siliconoilAirDropletTranslation,64,235,785.0,16.679999999999836
siliconoilAirDropletTranslation,64,236,800.0,16.51000000000022
siliconoilAirDropletTranslation,64,237,777.0,16.139999999999873
siliconoilAirDropletTranslation,64,238,805.0,16.13000000000011
siliconoilAirDropletTranslation,64,239,782.0,16.049999999999727
siliconoilAirDropletTranslation,64,240,776.0,16.860000000000127
siliconoilAirDropletTranslation,64,241,784.0,16.36999999999989
siliconoilAirDropletTranslation,64,242,774.0,16.670000000000073
siliconoilAirDropletTranslation,64,243,771.0,16.38000000000011
siliconoilAirDropletTranslation,64,244,785.0,17.190000000000055
siliconoilAirDropletTranslation,64,245,776.0,16.23999999999978
siliconoilAirDropletTranslation,64,246,781.0,16.200000000000273
siliconoilAirDropletTranslation,64,247,773.0,16.45999999999958
siliconoilAirDropletTranslation,64,248,784.0,16.04000000000042
siliconoilAirDropletTranslation,64,249,784.0,15.509999999999764
siliconoilAirDropletTranslation,64,250,785.0,16.179999999999836
siliconoilAirDropletTranslation,64,251,774.0,13.66000000000031
siliconoilAirDropletTranslation,64,252,776.0,16.279999999999745
siliconoilAirDropletTranslation,64,253,783.0,16.2800000000002
siliconoilAirDropletTranslation,64,254,779.0,15.299999999999727
siliconoilAirDropletTranslation,64,255,780.0,16.670000000000073
siliconoilAirDropletTranslation,64,256,784.0,16.940000000000055
siliconoilAirDropletTranslation,64,257,780.0,15.170000000000073
siliconoilAirDropletTranslation,64,258,796.0,15.570000000000164
siliconoilAirDropletTranslation,64,259,790.0,16.559999999999945
siliconoilAirDropletTranslation,64,260,791.0,16.730000000000018
siliconoilAirDropletTranslation,64,261,787.0,16.499999999999545
siliconoilAirDropletTranslation,64,262,787.0,16.270000000000437
siliconoilAirDropletTranslation,64,263,786.0,14.86999999999989
siliconoilAirDropletTranslation,64,264,777.0,15.86999999999989
siliconoilAirDropletTranslation,64,265,788.0,14.760000000000218
siliconoilAirDropletTranslation,64,266,781.0,16.38000000000011
siliconoilAirDropletTranslation,64,267,754.0,16.769999999999527
siliconoilAirDropletTranslation,64,268,793.0,16.400000000000546
siliconoilAirDropletTranslation,64,269,775.0,16.6899999999996
siliconoilAirDropletTranslation,64,270,769.0,13.890000000000327
siliconoilAirDropletTranslation,64,271,781.0,15.179999999999382
siliconoilAirDropletTranslation,64,272,775.0,16.150000000000546
siliconoilAirDropletTranslation,64,273,778.0,17.159999999999854
siliconoilAirDropletTranslation,64,274,776.0,17.170000000000073
siliconoilAirDropletTranslation,64,275,772.0,17.029999999999745
siliconoilAirDropletTranslation,64,276,776.0,17.090000000000146
siliconoilAirDropletTranslation,64,277,769.0,14.859999999999673
siliconoilAirDropletTranslation,64,278,778.0,17.140000000000327
siliconoilAirDropletTranslation,64,279,774.0,17.100000000000364
siliconoilAirDropletTranslation,64,280,781.0,17.299999999999272
siliconoilAirDropletTranslation,64,281,776.0,17.150000000000546
siliconoilAirDropletTranslation,64,282,760.0,16.800000000000182
siliconoilAirDropletTranslation,64,283,783.0,17.349999999999454
siliconoilAirDropletTranslation,64,284,773.0,17.0600000000004
siliconoilAirDropletTranslation,64,285,777.0,17.109999999999673
siliconoilAirDropletTranslation,64,286,782.0,17.25
siliconoilAirDropletTranslation,64,287,770.0,17.0
siliconoilAirDropletTranslation,64,288,786.0,17.43000000000029
siliconoilAirDropletTranslation,64,289,767.0,16.949999999999818
siliconoilAirDropletTranslation,64,290,791.0,16.779999999999745
siliconoilAirDropletTranslation,64,291,791.0,15.980000000000473
siliconoilAirDropletTranslation,64,292,789.0,17.359999999999673
siliconoilAirDropletTranslation,64,293,783.0,16.840000000000146
siliconoilAirDropletTranslation,64,294,771.0,15.050000000000182
siliconoilAirDropletTranslation,64,295,784.0,15.1899999999996
siliconoilAirDropletTranslation,64,296,795.0,17.420000000000073
siliconoilAirDropletTranslation,64,297,766.0,16.960000000000036
siliconoilAirDropletTranslation,64,298,802.0,17.609999999999673
siliconoilAirDropletTranslation,64,299,770.0,14.950000000000728
siliconoilAirDropletTranslation,64,300,769.0,15.090000000000146
siliconoilAirDropletTranslation,64,301,785.0,16.31999999999971
siliconoilAirDropletTranslation,64,302,783.0,13.960000000000036
siliconoilAirDropletTranslation,64,303,774.0,14.970000000000255
siliconoilAirDropletTranslation,64,304,779.0,17.31999999999971
siliconoilAirDropletTranslation,64,305,775.0,16.269999999999527
siliconoilAirDropletTranslation,64,306,795.0,15.320000000000618
siliconoilAirDropletTranslation,64,307,778.0,15.75
siliconoilAirDropletTranslation,64,308,789.0,17.359999999999673
siliconoilAirDropletTranslation,64,309,786.0,15.890000000000327
siliconoilAirDropletTranslation,64,310,776.0,17.109999999999673
siliconoilAirDropletTranslation,64,311,781.0,15.770000000000437
siliconoilAirDropletTranslation,64,312,786.0,16.269999999999527
siliconoilAirDropletTranslation,64,313,795.0,17.470000000000255
siliconoilAirDropletTranslation,64,314,788.0,15.340000000000146
siliconoilAirDropletTranslation,64,315,783.0,16.849999999999454
siliconoilAirDropletTranslation,64,316,801.0,17.199999999999818
siliconoilAirDropletTranslation,64,317,775.0,16.76000000000022
siliconoilAirDropletTranslation,64,318,793.0,17.420000000000073
siliconoilAirDropletTranslation,64,319,790.0,16.650000000000546
siliconoilAirDropletTranslation,64,320,798.0,17.639999999999418
siliconoilAirDropletTranslation,64,321,800.0,17.610000000000582
siliconoilAirDropletTranslation,64,322,781.0,14.459999999999127
siliconoilAirDropletTranslation,64,323,789.0,17.700000000000728
siliconoilAirDropletTranslation,64,324,773.0,16.729999999999563
siliconoilAirDropletTranslation,64,325,790.0,15.489999999999782
siliconoilAirDropletTranslation,64,326,805.0,17.730000000000473
siliconoilAirDropletTranslation,64,327,778.0,16.460000000000036
siliconoilAirDropletTranslation,64,328,802.0,16.710000000000036
siliconoilAirDropletTranslation,64,329,760.0,13.359999999999673
siliconoilAirDropletTranslation,64,330,782.0,17.199999999999818
siliconoilAirDropletTranslation,64,331,796.0,17.43000000000029
siliconoilAirDropletTranslation,64,332,779.0,17.18000000000029
siliconoilAirDropletTranslation,64,333,791.0,17.420000000000073
siliconoilAirDropletTranslation,64,334,771.0,17.039999999999964
siliconoilAirDropletTranslation,64,335,770.0,16.969999999999345
siliconoilAirDropletTranslation,64,336,797.0,17.539999999999964
siliconoilAirDropletTranslation,64,337,789.0,17.3700000000008
siliconoilAirDropletTranslation,64,338,788.0,17.349999999999454
siliconoilAirDropletTranslation,64,339,780.0,15.610000000000582
siliconoilAirDropletTranslation,64,340,777.0,15.339999999999236
siliconoilAirDropletTranslation,64,341,792.0,17.450000000000728
siliconoilAirDropletTranslation,64,342,790.0,16.919999999999163
siliconoilAirDropletTranslation,64,343,782.0,15.210000000000036
siliconoilAirDropletTranslation,64,344,790.0,16.3100000000004
siliconoilAirDropletTranslation,64,345,768.0,15.390000000000327
siliconoilAirDropletTranslation,64,346,792.0,17.460000000000036
siliconoilAirDropletTranslation,64,347,788.0,17.3799999999992
siliconoilAirDropletTranslation,64,348,792.0,16.050000000000182
siliconoilAirDropletTranslation,64,349,786.0,15.260000000000218
siliconoilAirDropletTranslation,64,350,797.0,17.230000000000473
siliconoilAirDropletTranslation,64,351,795.0,14.349999999999454
siliconoilAirDropletTranslation,64,352,772.0,17.0600000000004
siliconoilAirDropletTranslation,64,353,795.0,16.079999999999927
siliconoilAirDropletTranslation,64,354,792.0,17.5
siliconoilAirDropletTranslation,64,355,781.0,15.859999999999673
siliconoilAirDropletTranslation,64,356,794.0,14.260000000000218
siliconoilAirDropletTranslation,64,357,774.0,13.890000000000327
siliconoilAirDropletTranslation,64,358,805.0,14.579999999999927
siliconoilAirDropletTranslation,64,359,773.0,14.6899999999996
siliconoilAirDropletTranslation,64,360,769.0,15.260000000000218
siliconoilAirDropletTranslation,64,361,788.0,16.4399999999996
siliconoilAirDropletTranslation,64,362,781.0,17.329999999999927
siliconoilAirDropletTranslation,64,363,790.0,17.43000000000029
siliconoilAirDropletTranslation,64,364,774.0,16.710000000000036
siliconoilAirDropletTranslation,64,365,778.0,17.289999999999964
siliconoilAirDropletTranslation,64,366,783.0,15.239999999999782
siliconoilAirDropletTranslation,64,367,767.0,16.93000000000029
siliconoilAirDropletTranslation,64,368,783.0,13.769999999999527
siliconoilAirDropletTranslation,64,369,778.0,17.140000000000327
siliconoilAirDropletTranslation,64,370,754.0,15.36999999999989
siliconoilAirDropletTranslation,64,371,756.0,14.650000000000546
siliconoilAirDropletTranslation,64,372,763.0,14.989999999999782
siliconoilAirDropletTranslation,64,373,761.0,16.899999999999636
siliconoilAirDropletTranslation,64,374,771.0,14.460000000000036
siliconoilAirDropletTranslation,64,375,758.0,13.640000000000327
siliconoilAirDropletTranslation,64,376,784.0,14.149999999999636
siliconoilAirDropletTranslation,64,377,769.0,16.350000000000364
siliconoilAirDropletTranslation,64,378,791.0,17.029999999999745
siliconoilAirDropletTranslation,64,379,782.0,14.920000000000073
siliconoilAirDropletTranslation,64,380,795.0,16.63000000000011
siliconoilAirDropletTranslation,64,381,796.0,17.529999999999745
siliconoilAirDropletTranslation,64,382,761.0,16.88000000000011
siliconoilAirDropletTranslation,64,383,788.0,17.390000000000327
siliconoilAirDropletTranslation,64,384,785.0,17.4399999999996


==> figures/Table2_ExcutionTimeAndIterationComparison_lent.csv <==
study name,resolution,time step,iterations,excution time
Trinh1982SiliconoilWater,16,1,0,0.2
Trinh1982SiliconoilWater,16,2,0,0.07
Trinh1982SiliconoilWater,16,3,0,0.06
Trinh1982SiliconoilWater,16,4,0,0.07
Trinh1982SiliconoilWater,16,5,0,0.06
Trinh1982SiliconoilWater,16,6,0,0.07
Trinh1982SiliconoilWater,16,7,0,0.06999999999999995
Trinh1982SiliconoilWater,16,8,0,0.06000000000000005
Trinh1982SiliconoilWater,16,9,0,0.05999999999999994
Trinh1982SiliconoilWater,16,10,0,0.07000000000000006
Trinh1982SiliconoilWater,16,11,0,0.05999999999999994
Trinh1982SiliconoilWater,16,12,0,0.06000000000000005
Trinh1982SiliconoilWater,16,13,0,0.05999999999999994
Trinh1982SiliconoilWater,16,14,0,0.07000000000000006
Trinh1982SiliconoilWater,16,15,0,0.06000000000000005
Trinh1982SiliconoilWater,16,16,0,0.05999999999999983
Trinh1982SiliconoilWater,16,17,0,0.07000000000000006
Trinh1982SiliconoilWater,16,18,0,0.06000000000000005
Trinh1982SiliconoilWater,16,19,0,0.07000000000000006
Trinh1982SiliconoilWater,16,20,0,0.05999999999999983
Trinh1982SiliconoilWater,16,21,0,0.06000000000000005
Trinh1982SiliconoilWater,16,22,0,0.07000000000000006
Trinh1982SiliconoilWater,16,23,0,0.07000000000000006
Trinh1982SiliconoilWater,16,24,0,0.05999999999999983
Trinh1982SiliconoilWater,16,25,0,0.06000000000000005
Trinh1982SiliconoilWater,16,26,0,0.08000000000000007
Trinh1982SiliconoilWater,16,27,0,0.05999999999999983
Trinh1982SiliconoilWater,16,28,0,0.06000000000000005
Trinh1982SiliconoilWater,16,29,0,0.06999999999999984
Trinh1982SiliconoilWater,16,30,0,0.07000000000000028
Trinh1982SiliconoilWater,16,31,0,0.06000000000000005
Trinh1982SiliconoilWater,16,32,0,0.06999999999999984
Trinh1982SiliconoilWater,16,33,0,0.06000000000000005
Trinh1982SiliconoilWater,16,34,0,0.06000000000000005
Trinh1982SiliconoilWater,16,35,0,0.06999999999999984
Trinh1982SiliconoilWater,16,36,0,0.07000000000000028
Trinh1982SiliconoilWater,16,37,0,0.05999999999999961
Trinh1982SiliconoilWater,16,38,0,0.07000000000000028
Trinh1982SiliconoilWater,16,39,0,0.06000000000000005
Trinh1982SiliconoilWater,16,40,0,0.06999999999999984
Trinh1982SiliconoilWater,16,41,0,0.06000000000000005
Trinh1982SiliconoilWater,16,42,0,0.06999999999999984
Trinh1982SiliconoilWater,16,43,0,0.07000000000000028
Trinh1982SiliconoilWater,16,44,0,0.06000000000000005
Trinh1982SiliconoilWater,16,45,0,0.07999999999999963
Trinh1982SiliconoilWater,16,46,0,0.07000000000000028
Trinh1982SiliconoilWater,16,47,0,0.06000000000000005
Trinh1982SiliconoilWater,16,48,0,0.06999999999999984
Trinh1982SiliconoilWater,16,49,0,0.06999999999999984
Trinh1982SiliconoilWater,16,50,0,0.07000000000000028
Trinh1982SiliconoilWater,16,51,0,0.08000000000000007
Trinh1982SiliconoilWater,16,52,0,0.05999999999999961
Trinh1982SiliconoilWater,16,53,0,0.06000000000000005
Trinh1982SiliconoilWater,16,54,0,0.0900000000000003
Trinh1982SiliconoilWater,16,55,0,0.06999999999999984
Trinh1982SiliconoilWater,16,56,0,0.06000000000000005
Trinh1982SiliconoilWater,16,57,0,0.06000000000000005
Trinh1982SiliconoilWater,16,58,0,0.08000000000000007
Trinh1982SiliconoilWater,16,59,0,0.07999999999999963
Trinh1982SiliconoilWater,16,60,0,0.0600000000000005
Trinh1982SiliconoilWater,16,61,0,0.08000000000000007
Trinh1982SiliconoilWater,16,62,0,0.05999999999999961
Trinh1982SiliconoilWater,16,63,0,0.05999999999999961
Trinh1982SiliconoilWater,16,64,0,0.08000000000000007
Trinh1982SiliconoilWater,16,65,0,0.07000000000000028
Trinh1982SiliconoilWater,16,66,0,0.05999999999999961
Trinh1982SiliconoilWater,16,67,0,0.08000000000000007
Trinh1982SiliconoilWater,16,68,0,0.07000000000000028
Trinh1982SiliconoilWater,16,69,0,0.0600000000000005
Trinh1982SiliconoilWater,16,70,0,0.07999999999999918
Trinh1982SiliconoilWater,16,71,0,0.07000000000000028
Trinh1982SiliconoilWater,16,72,0,0.0600000000000005
Trinh1982SiliconoilWater,16,73,0,0.0699999999999994
Trinh1982SiliconoilWater,16,74,0,0.07000000000000028
Trinh1982SiliconoilWater,16,75,0,0.07000000000000028
Trinh1982SiliconoilWater,16,76,0,0.05999999999999961
Trinh1982SiliconoilWater,16,77,0,0.08000000000000007
Trinh1982SiliconoilWater,16,78,0,0.07000000000000028
Trinh1982SiliconoilWater,16,79,0,0.0699999999999994
Trinh1982SiliconoilWater,16,80,0,0.08000000000000007
Trinh1982SiliconoilWater,16,81,0,0.0600000000000005
Trinh1982SiliconoilWater,16,82,0,0.0699999999999994
Trinh1982SiliconoilWater,16,83,0,0.08000000000000007
Trinh1982SiliconoilWater,16,84,0,0.07000000000000028
Trinh1982SiliconoilWater,16,85,0,0.07000000000000028
Trinh1982SiliconoilWater,16,86,0,0.0699999999999994
Trinh1982SiliconoilWater,16,87,0,0.07000000000000028
Trinh1982SiliconoilWater,16,88,0,0.07000000000000028
Trinh1982SiliconoilWater,16,89,0,0.0699999999999994
Trinh1982SiliconoilWater,16,90,0,0.07000000000000028
Trinh1982SiliconoilWater,16,91,0,0.05999999999999961
Trinh1982SiliconoilWater,16,92,0,0.07000000000000028
Trinh1982SiliconoilWater,16,93,0,0.07000000000000028
Trinh1982SiliconoilWater,16,94,0,0.08000000000000007
Trinh1982SiliconoilWater,16,95,0,0.05999999999999961
Trinh1982SiliconoilWater,16,96,0,0.07000000000000028
Trinh1982SiliconoilWater,32,1,0,0.96
Trinh1982SiliconoilWater,32,2,0,0.3400000000000001
Trinh1982SiliconoilWater,32,3,0,0.34999999999999987
Trinh1982SiliconoilWater,32,4,0,0.3500000000000001
Trinh1982SiliconoilWater,32,5,0,0.3599999999999999
Trinh1982SiliconoilWater,32,6,0,0.3600000000000003
Trinh1982SiliconoilWater,32,7,0,0.34999999999999964
Trinh1982SiliconoilWater,32,8,0,0.3400000000000003
Trinh1982SiliconoilWater,32,9,0,0.3599999999999999
Trinh1982SiliconoilWater,32,10,0,0.3500000000000001
Trinh1982SiliconoilWater,32,11,0,0.33999999999999986
Trinh1982SiliconoilWater,32,12,0,0.34999999999999964
Trinh1982SiliconoilWater,32,13,0,0.3600000000000003
Trinh1982SiliconoilWater,32,14,0,0.34999999999999964
Trinh1982SiliconoilWater,32,15,0,0.34000000000000075
Trinh1982SiliconoilWater,32,16,0,0.33999999999999986
Trinh1982SiliconoilWater,32,17,0,0.33999999999999986
Trinh1982SiliconoilWater,32,18,0,0.34999999999999964
Trinh1982SiliconoilWater,32,19,0,0.39000000000000057
Trinh1982SiliconoilWater,32,20,0,0.34999999999999964
Trinh1982SiliconoilWater,32,21,0,0.33999999999999986
Trinh1982SiliconoilWater,32,22,0,0.34000000000000075
Trinh1982SiliconoilWater,32,23,0,0.33999999999999986
Trinh1982SiliconoilWater,32,24,0,0.34999999999999964
Trinh1982SiliconoilWater,32,25,0,0.33999999999999986
Trinh1982SiliconoilWater,32,26,0,0.370000000000001
Trinh1982SiliconoilWater,32,27,0,0.34999999999999964
Trinh1982SiliconoilWater,32,28,0,0.33999999999999986
Trinh1982SiliconoilWater,32,29,0,0.34999999999999964
Trinh1982SiliconoilWater,32,30,0,0.33999999999999986
Trinh1982SiliconoilWater,32,31,0,0.34999999999999964
Trinh1982SiliconoilWater,32,32,0,0.370000000000001
Trinh1982SiliconoilWater,32,33,0,0.3699999999999992
Trinh1982SiliconoilWater,32,34,0,0.3800000000000008
Trinh1982SiliconoilWater,32,35,0,0.3699999999999992
Trinh1982SiliconoilWater,32,36,0,0.39000000000000057
Trinh1982SiliconoilWater,32,37,0,0.39000000000000057
Trinh1982SiliconoilWater,32,38,0,0.40999999999999837
Trinh1982SiliconoilWater,32,39,0,0.39000000000000057
Trinh1982SiliconoilWater,32,40,0,0.39000000000000057
Trinh1982SiliconoilWater,32,41,0,0.41000000000000014
Trinh1982SiliconoilWater,32,42,0,0.3899999999999988
Trinh1982SiliconoilWater,32,43,0,0.39000000000000057
Trinh1982SiliconoilWater,32,44,0,0.379999999999999
Trinh1982SiliconoilWater,32,45,0,0.4200000000000017
Trinh1982SiliconoilWater,32,46,0,0.39000000000000057
Trinh1982SiliconoilWater,32,47,0,0.379999999999999
Trinh1982SiliconoilWater,32,48,0,0.35999999999999943
Trinh1982SiliconoilWater,32,49,0,0.35999999999999943
Trinh1982SiliconoilWater,32,50,0,0.38000000000000256
Trinh1982SiliconoilWater,32,51,0,0.389999999999997
Trinh1982SiliconoilWater,32,52,0,0.360000000000003
Trinh1982SiliconoilWater,32,53,0,0.35999999999999943
Trinh1982SiliconoilWater,32,54,0,0.36999999999999744
Trinh1982SiliconoilWater,32,55,0,0.40000000000000213
Trinh1982SiliconoilWater,32,56,0,0.3999999999999986
Trinh1982SiliconoilWater,32,57,0,0.39000000000000057
Trinh1982SiliconoilWater,32,58,0,0.4200000000000017
Trinh1982SiliconoilWater,32,59,0,0.36999999999999744
Trinh1982SiliconoilWater,32,60,0,0.35999999999999943
Trinh1982SiliconoilWater,32,61,0,0.370000000000001
Trinh1982SiliconoilWater,32,62,0,0.379999999999999
Trinh1982SiliconoilWater,32,63,0,0.40000000000000213
Trinh1982SiliconoilWater,32,64,0,0.41000000000000014
Trinh1982SiliconoilWater,32,65,0,0.41000000000000014
Trinh1982SiliconoilWater,32,66,0,0.35999999999999943
Trinh1982SiliconoilWater,32,67,0,0.35999999999999943
Trinh1982SiliconoilWater,32,68,0,0.379999999999999
Trinh1982SiliconoilWater,32,69,0,0.39000000000000057
Trinh1982SiliconoilWater,32,70,0,0.4200000000000017
Trinh1982SiliconoilWater,32,71,0,0.41000000000000014
Trinh1982SiliconoilWater,32,72,0,0.35999999999999943
Trinh1982SiliconoilWater,32,73,0,0.370000000000001
Trinh1982SiliconoilWater,32,74,0,0.379999999999999
Trinh1982SiliconoilWater,32,75,0,0.3999999999999986
Trinh1982SiliconoilWater,32,76,0,0.39000000000000057
Trinh1982SiliconoilWater,32,77,0,0.4299999999999997
Trinh1982SiliconoilWater,32,78,0,0.379999999999999
Trinh1982SiliconoilWater,32,79,0,0.360000000000003
Trinh1982SiliconoilWater,32,80,0,0.34999999999999787
Trinh1982SiliconoilWater,32,81,0,0.40000000000000213
Trinh1982SiliconoilWater,32,82,0,0.3999999999999986
Trinh1982SiliconoilWater,32,83,0,0.4200000000000017
Trinh1982SiliconoilWater,32,84,0,0.41000000000000014
Trinh1982SiliconoilWater,32,85,0,0.3500000000000014
Trinh1982SiliconoilWater,32,86,0,0.36999999999999744
Trinh1982SiliconoilWater,32,87,0,0.39000000000000057
Trinh1982SiliconoilWater,32,88,0,0.3999999999999986
Trinh1982SiliconoilWater,32,89,0,0.3999999999999986
Trinh1982SiliconoilWater,32,90,0,0.44000000000000483
Trinh1982SiliconoilWater,32,91,0,0.36999999999999744
Trinh1982SiliconoilWater,32,92,0,0.35999999999999943
Trinh1982SiliconoilWater,32,93,0,0.38000000000000256
Trinh1982SiliconoilWater,32,94,0,0.3999999999999986
Trinh1982SiliconoilWater,32,95,0,0.39000000000000057
Trinh1982SiliconoilWater,32,96,0,0.4299999999999997
Trinh1982SiliconoilWater,32,97,0,0.37999999999999545
Trinh1982SiliconoilWater,32,98,0,0.37000000000000455
Trinh1982SiliconoilWater,32,99,0,0.35999999999999943
Trinh1982SiliconoilWater,32,100,0,0.39000000000000057
Trinh1982SiliconoilWater,32,101,0,0.3999999999999986
Trinh1982SiliconoilWater,32,102,0,0.4200000000000017
Trinh1982SiliconoilWater,32,103,0,0.4099999999999966
Trinh1982SiliconoilWater,32,104,0,0.35999999999999943
Trinh1982SiliconoilWater,32,105,0,0.35999999999999943
Trinh1982SiliconoilWater,32,106,0,0.39000000000000057
Trinh1982SiliconoilWater,32,107,0,0.39000000000000057
Trinh1982SiliconoilWater,32,108,0,0.3999999999999986
Trinh1982SiliconoilWater,32,109,0,0.4299999999999997
Trinh1982SiliconoilWater,32,110,0,0.37000000000000455
Trinh1982SiliconoilWater,32,111,0,0.35999999999999943
Trinh1982SiliconoilWater,32,112,0,0.38000000000000256
Trinh1982SiliconoilWater,32,113,0,0.3999999999999986
Trinh1982SiliconoilWater,32,114,0,0.3999999999999986
Trinh1982SiliconoilWater,32,115,0,0.4299999999999997
Trinh1982SiliconoilWater,32,116,0,0.3999999999999986
Trinh1982SiliconoilWater,32,117,0,0.38000000000000256
Trinh1982SiliconoilWater,32,118,0,0.37999999999999545
Trinh1982SiliconoilWater,32,119,0,0.4100000000000037
Trinh1982SiliconoilWater,32,120,0,0.4099999999999966
Trinh1982SiliconoilWater,32,121,0,0.4200000000000017
Trinh1982SiliconoilWater,32,122,0,0.45000000000000284
Trinh1982SiliconoilWater,32,123,0,0.35999999999999943
Trinh1982SiliconoilWater,32,124,0,0.35999999999999943
Trinh1982SiliconoilWater,32,125,0,0.38000000000000256
Trinh1982SiliconoilWater,32,126,0,0.3999999999999986
Trinh1982SiliconoilWater,32,127,0,0.39000000000000057
Trinh1982SiliconoilWater,32,128,0,0.4399999999999977
Trinh1982SiliconoilWater,32,129,0,0.36999999999999744
Trinh1982SiliconoilWater,32,130,0,0.35999999999999943
Trinh1982SiliconoilWater,32,131,0,0.39000000000000057
Trinh1982SiliconoilWater,32,132,0,0.4000000000000057
Trinh1982SiliconoilWater,32,133,0,0.3999999999999986
Trinh1982SiliconoilWater,32,134,0,0.4399999999999977
Trinh1982SiliconoilWater,32,135,0,0.39000000000000057
Trinh1982SiliconoilWater,32,136,0,0.35999999999999943
Trinh1982SiliconoilWater,32,137,0,0.3500000000000014
Trinh1982SiliconoilWater,32,138,0,0.39000000000000057
Trinh1982SiliconoilWater,32,139,0,0.3999999999999986
Trinh1982SiliconoilWater,32,140,0,0.3999999999999986
Trinh1982SiliconoilWater,32,141,0,0.44000000000000483
Trinh1982SiliconoilWater,32,142,0,0.37999999999999545
Trinh1982SiliconoilWater,32,143,0,0.35999999999999943
Trinh1982SiliconoilWater,32,144,0,0.39000000000000057
Trinh1982SiliconoilWater,32,145,0,0.3999999999999986
Trinh1982SiliconoilWater,32,146,0,0.4000000000000057
Trinh1982SiliconoilWater,32,147,0,0.4299999999999997
Trinh1982SiliconoilWater,32,148,0,0.35999999999999943
Trinh1982SiliconoilWater,32,149,0,0.35999999999999943
Trinh1982SiliconoilWater,32,150,0,0.37999999999999545
Trinh1982SiliconoilWater,32,151,0,0.4000000000000057
Trinh1982SiliconoilWater,32,152,0,0.3999999999999986
Trinh1982SiliconoilWater,32,153,0,0.3999999999999986
Trinh1982SiliconoilWater,32,154,0,0.4399999999999977
Trinh1982SiliconoilWater,32,155,0,0.37000000000000455
Trinh1982SiliconoilWater,32,156,0,0.36999999999999744
Trinh1982SiliconoilWater,32,157,0,0.3999999999999986
Trinh1982SiliconoilWater,32,158,0,0.3999999999999986
Trinh1982SiliconoilWater,32,159,0,0.39000000000000057
Trinh1982SiliconoilWater,32,160,0,0.44000000000000483
Trinh1982SiliconoilWater,32,161,0,0.36999999999999744
Trinh1982SiliconoilWater,32,162,0,0.35999999999999943
Trinh1982SiliconoilWater,32,163,0,0.3999999999999986
Trinh1982SiliconoilWater,32,164,0,0.4100000000000037
Trinh1982SiliconoilWater,32,165,0,0.39000000000000057
Trinh1982SiliconoilWater,32,166,0,0.4399999999999977
Trinh1982SiliconoilWater,32,167,0,0.37000000000000455
Trinh1982SiliconoilWater,32,168,0,0.35999999999999943
Trinh1982SiliconoilWater,32,169,0,0.37999999999999545
Trinh1982SiliconoilWater,32,170,0,0.4099999999999966
Trinh1982SiliconoilWater,32,171,0,0.4000000000000057
Trinh1982SiliconoilWater,32,172,0,0.4099999999999966
Trinh1982SiliconoilWater,32,173,0,0.4300000000000068
Trinh1982SiliconoilWater,32,174,0,0.35999999999999943
Trinh1982SiliconoilWater,32,175,0,0.35999999999999943
Trinh1982SiliconoilWater,32,176,0,0.39000000000000057
Trinh1982SiliconoilWater,32,177,0,0.3999999999999915
Trinh1982SiliconoilWater,32,178,0,0.4000000000000057
Trinh1982SiliconoilWater,32,179,0,0.4399999999999977
Trinh1982SiliconoilWater,32,180,0,0.35999999999999943
Trinh1982SiliconoilWater,32,181,0,0.35999999999999943
Trinh1982SiliconoilWater,32,182,0,0.4000000000000057
Trinh1982SiliconoilWater,32,183,0,0.4099999999999966
Trinh1982SiliconoilWater,32,184,0,0.4000000000000057
Trinh1982SiliconoilWater,32,185,0,0.3999999999999915
Trinh1982SiliconoilWater,32,186,0,0.4000000000000057
Trinh1982SiliconoilWater,32,187,0,0.36999999999999034
Trinh1982SiliconoilWater,32,188,0,0.39000000000000057
Trinh1982SiliconoilWater,32,189,0,0.4000000000000057
Trinh1982SiliconoilWater,32,190,0,0.4099999999999966
Trinh1982SiliconoilWater,32,191,0,0.4000000000000057
Trinh1982SiliconoilWater,32,192,0,0.4200000000000017
Trinh1982SiliconoilWater,64,1,0,9.72
Trinh1982SiliconoilWater,64,2,0,2.549999999999999
Trinh1982SiliconoilWater,64,3,0,2.540000000000001
Trinh1982SiliconoilWater,64,4,0,2.5299999999999994
Trinh1982SiliconoilWater,64,5,0,2.539999999999999
Trinh1982SiliconoilWater,64,6,0,2.5500000000000007
Trinh1982SiliconoilWater,64,7,0,2.5500000000000007
Trinh1982SiliconoilWater,64,8,0,2.5199999999999996
Trinh1982SiliconoilWater,64,9,0,2.5500000000000007
Trinh1982SiliconoilWater,64,10,0,2.5500000000000007
Trinh1982SiliconoilWater,64,11,0,2.6199999999999974
Trinh1982SiliconoilWater,64,12,0,2.5600000000000023
Trinh1982SiliconoilWater,64,13,0,2.6299999999999955
Trinh1982SiliconoilWater,64,14,0,2.5500000000000043
Trinh1982SiliconoilWater,64,15,0,2.539999999999999
Trinh1982SiliconoilWater,64,16,0,2.549999999999997
Trinh1982SiliconoilWater,64,17,0,2.5700000000000003
Trinh1982SiliconoilWater,64,18,0,2.5600000000000023
Trinh1982SiliconoilWater,64,19,0,2.5600000000000023
Trinh1982SiliconoilWater,64,20,0,2.549999999999997
Trinh1982SiliconoilWater,64,21,0,2.5500000000000043
Trinh1982SiliconoilWater,64,22,0,2.559999999999995
Trinh1982SiliconoilWater,64,23,0,2.440000000000005
Trinh1982SiliconoilWater,64,24,0,2.3799999999999955
Trinh1982SiliconoilWater,64,25,0,2.3799999999999955
Trinh1982SiliconoilWater,64,26,0,2.430000000000007
Trinh1982SiliconoilWater,64,27,0,2.3799999999999955
Trinh1982SiliconoilWater,64,28,0,2.3900000000000006
Trinh1982SiliconoilWater,64,29,0,2.3599999999999994
Trinh1982SiliconoilWater,64,30,0,2.3800000000000097
Trinh1982SiliconoilWater,64,31,0,2.3799999999999955
Trinh1982SiliconoilWater,64,32,0,2.3599999999999994
Trinh1982SiliconoilWater,64,33,0,2.3900000000000006
Trinh1982SiliconoilWater,64,34,0,2.3599999999999994
Trinh1982SiliconoilWater,64,35,0,2.4099999999999966
Trinh1982SiliconoilWater,64,36,0,2.3799999999999955
Trinh1982SiliconoilWater,64,37,0,2.3900000000000006
Trinh1982SiliconoilWater,64,38,0,2.440000000000012
Trinh1982SiliconoilWater,64,39,0,2.3900000000000006
Trinh1982SiliconoilWater,64,40,0,2.3900000000000006
Trinh1982SiliconoilWater,64,41,0,2.3899999999999864
Trinh1982SiliconoilWater,64,42,0,2.3800000000000097
Trinh1982SiliconoilWater,64,43,0,2.3799999999999955
Trinh1982SiliconoilWater,64,44,0,2.3799999999999955
Trinh1982SiliconoilWater,64,45,0,2.3900000000000006
Trinh1982SiliconoilWater,64,46,0,2.3800000000000097
Trinh1982SiliconoilWater,64,47,0,2.3999999999999915
Trinh1982SiliconoilWater,64,48,0,2.3800000000000097
Trinh1982SiliconoilWater,64,49,0,2.3900000000000006
Trinh1982SiliconoilWater,64,50,0,2.3899999999999864
Trinh1982SiliconoilWater,64,51,0,2.469999999999999
Trinh1982SiliconoilWater,64,52,0,2.3700000000000045
Trinh1982SiliconoilWater,64,53,0,2.4099999999999966
Trinh1982SiliconoilWater,64,54,0,2.420000000000016
Trinh1982SiliconoilWater,64,55,0,2.3899999999999864
Trinh1982SiliconoilWater,64,56,0,2.4000000000000057
Trinh1982SiliconoilWater,64,57,0,2.3799999999999955
Trinh1982SiliconoilWater,64,58,0,2.390000000000015
Trinh1982SiliconoilWater,64,59,0,2.3999999999999773
Trinh1982SiliconoilWater,64,60,0,2.390000000000015
Trinh1982SiliconoilWater,64,61,0,2.3899999999999864
Trinh1982SiliconoilWater,64,62,0,2.380000000000024
Trinh1982SiliconoilWater,64,63,0,2.3999999999999773
Trinh1982SiliconoilWater,64,64,0,2.490000000000009
Trinh1982SiliconoilWater,64,65,0,2.390000000000015
Trinh1982SiliconoilWater,64,66,0,2.369999999999976
Trinh1982SiliconoilWater,64,67,0,2.380000000000024
Trinh1982SiliconoilWater,64,68,0,2.3899999999999864
Trinh1982SiliconoilWater,64,69,0,2.3899999999999864
Trinh1982SiliconoilWater,64,70,0,2.380000000000024
Trinh1982SiliconoilWater,64,71,0,2.369999999999976
Trinh1982SiliconoilWater,64,72,0,2.380000000000024
Trinh1982SiliconoilWater,64,73,0,2.3899999999999864
Trinh1982SiliconoilWater,64,74,0,2.3799999999999955
Trinh1982SiliconoilWater,64,75,0,2.3700000000000045
Trinh1982SiliconoilWater,64,76,0,2.3700000000000045
Trinh1982SiliconoilWater,64,77,0,2.460000000000008
Trinh1982SiliconoilWater,64,78,0,2.3799999999999955
Trinh1982SiliconoilWater,64,79,0,2.3899999999999864
Trinh1982SiliconoilWater,64,80,0,2.3700000000000045
Trinh1982SiliconoilWater,64,81,0,2.3700000000000045
Trinh1982SiliconoilWater,64,82,0,2.3799999999999955
Trinh1982SiliconoilWater,64,83,0,2.3799999999999955
Trinh1982SiliconoilWater,64,84,0,2.4000000000000057
Trinh1982SiliconoilWater,64,85,0,2.390000000000015
Trinh1982SiliconoilWater,64,86,0,2.3799999999999955
Trinh1982SiliconoilWater,64,87,0,2.3899999999999864
Trinh1982SiliconoilWater,64,88,0,2.4099999999999966
Trinh1982SiliconoilWater,64,89,0,2.4000000000000057
Trinh1982SiliconoilWater,64,90,0,2.450000000000017
Trinh1982SiliconoilWater,64,91,0,2.3799999999999955
Trinh1982SiliconoilWater,64,92,0,2.3799999999999955
Trinh1982SiliconoilWater,64,93,0,2.3899999999999864
Trinh1982SiliconoilWater,64,94,0,2.380000000000024
Trinh1982SiliconoilWater,64,95,0,2.3899999999999864
Trinh1982SiliconoilWater,64,96,0,2.3799999999999955
Trinh1982SiliconoilWater,64,97,0,2.4099999999999966
Trinh1982SiliconoilWater,64,98,0,2.390000000000015
Trinh1982SiliconoilWater,64,99,0,2.3799999999999955
Trinh1982SiliconoilWater,64,100,0,2.3799999999999955
Trinh1982SiliconoilWater,64,101,0,2.3799999999999955
Trinh1982SiliconoilWater,64,102,0,2.450000000000017
Trinh1982SiliconoilWater,64,103,0,2.379999999999967
Trinh1982SiliconoilWater,64,104,0,2.3700000000000045
Trinh1982SiliconoilWater,64,105,0,2.3799999999999955
Trinh1982SiliconoilWater,64,106,0,2.3799999999999955
Trinh1982SiliconoilWater,64,107,0,2.390000000000043
Trinh1982SiliconoilWater,64,108,0,2.3899999999999864
Trinh1982SiliconoilWater,64,109,0,2.3999999999999773
Trinh1982SiliconoilWater,64,110,0,2.390000000000043
Trinh1982SiliconoilWater,64,111,0,2.3899999999999864
Trinh1982SiliconoilWater,64,112,0,2.3799999999999955
Trinh1982SiliconoilWater,64,113,0,2.3999999999999773
Trinh1982SiliconoilWater,64,114,0,2.410000000000025
Trinh1982SiliconoilWater,64,115,0,2.4599999999999795
Trinh1982SiliconoilWater,64,116,0,2.3799999999999955
Trinh1982SiliconoilWater,64,117,0,2.3799999999999955
Trinh1982SiliconoilWater,64,118,0,2.3700000000000045
Trinh1982SiliconoilWater,64,119,0,2.390000000000043
Trinh1982SiliconoilWater,64,120,0,2.3999999999999773
Trinh1982SiliconoilWater,64,121,0,2.3999999999999773
Trinh1982SiliconoilWater,64,122,0,2.400000000000034
Trinh1982SiliconoilWater,64,123,0,2.3899999999999864
Trinh1982SiliconoilWater,64,124,0,2.3799999999999955
Trinh1982SiliconoilWater,64,125,0,2.3799999999999955
Trinh1982SiliconoilWater,64,126,0,2.3899999999999864
Trinh1982SiliconoilWater,64,127,0,2.390000000000043
Trinh1982SiliconoilWater,64,128,0,2.4399999999999977
Trinh1982SiliconoilWater,64,129,0,2.3899999999999864
Trinh1982SiliconoilWater,64,130,0,2.3899999999999864
Trinh1982SiliconoilWater,64,131,0,2.410000000000025
Trinh1982SiliconoilWater,64,132,0,2.3899999999999864
Trinh1982SiliconoilWater,64,133,0,2.3700000000000045
Trinh1982SiliconoilWater,64,134,0,2.3899999999999864
Trinh1982SiliconoilWater,64,135,0,2.3899999999999864
Trinh1982SiliconoilWater,64,136,0,2.3799999999999955
Trinh1982SiliconoilWater,64,137,0,2.3700000000000045
Trinh1982SiliconoilWater,64,138,0,2.3700000000000045
Trinh1982SiliconoilWater,64,139,0,2.390000000000043
Trinh1982SiliconoilWater,64,140,0,2.3799999999999955
Trinh1982SiliconoilWater,64,141,0,2.4499999999999886
Trinh1982SiliconoilWater,64,142,0,2.3799999999999955
Trinh1982SiliconoilWater,64,143,0,2.3799999999999955
Trinh1982SiliconoilWater,64,144,0,2.3700000000000045
Trinh1982SiliconoilWater,64,145,0,2.3999999999999773
Trinh1982SiliconoilWater,64,146,0,2.3799999999999955
Trinh1982SiliconoilWater,64,147,0,2.400000000000034
Trinh1982SiliconoilWater,64,148,0,2.3799999999999955
Trinh1982SiliconoilWater,64,149,0,2.3799999999999955
Trinh1982SiliconoilWater,64,150,0,2.3799999999999955
Trinh1982SiliconoilWater,64,151,0,2.3799999999999955
Trinh1982SiliconoilWater,64,152,0,2.3700000000000045
Trinh1982SiliconoilWater,64,153,0,2.3799999999999955
Trinh1982SiliconoilWater,64,154,0,2.4499999999999886
Trinh1982SiliconoilWater,64,155,0,2.390000000000043
Trinh1982SiliconoilWater,64,156,0,2.3799999999999955
Trinh1982SiliconoilWater,64,157,0,2.3799999999999955
Trinh1982SiliconoilWater,64,158,0,2.3899999999999864
Trinh1982SiliconoilWater,64,159,0,2.409999999999968
Trinh1982SiliconoilWater,64,160,0,2.390000000000043
Trinh1982SiliconoilWater,64,161,0,2.3999999999999773
Trinh1982SiliconoilWater,64,162,0,2.3799999999999955
Trinh1982SiliconoilWater,64,163,0,2.3899999999999864
Trinh1982SiliconoilWater,64,164,0,2.3800000000000523
Trinh1982SiliconoilWater,64,165,0,2.3999999999999773
Trinh1982SiliconoilWater,64,166,0,2.4499999999999886
Trinh1982SiliconoilWater,64,167,0,2.3799999999999955
Trinh1982SiliconoilWater,64,168,0,2.3899999999999864
Trinh1982SiliconoilWater,64,169,0,2.390000000000043
Trinh1982SiliconoilWater,64,170,0,2.3799999999999955
Trinh1982SiliconoilWater,64,171,0,2.3899999999999864
Trinh1982SiliconoilWater,64,172,0,2.3999999999999773
Trinh1982SiliconoilWater,64,173,0,2.3799999999999955
Trinh1982SiliconoilWater,64,174,0,2.400000000000034
Trinh1982SiliconoilWater,64,175,0,2.3899999999999864
Trinh1982SiliconoilWater,64,176,0,2.3700000000000045
Trinh1982SiliconoilWater,64,177,0,2.3899999999999864
Trinh1982SiliconoilWater,64,178,0,2.3799999999999955
Trinh1982SiliconoilWater,64,179,0,2.4600000000000364
Trinh1982SiliconoilWater,64,180,0,2.3999999999999773
Trinh1982SiliconoilWater,64,181,0,2.420000000000016
Trinh1982SiliconoilWater,64,182,0,2.3899999999999864
Trinh1982SiliconoilWater,64,183,0,2.410000000000025
Trinh1982SiliconoilWater,64,184,0,2.3999999999999773
Trinh1982SiliconoilWater,64,185,0,2.3999999999999773
Trinh1982SiliconoilWater,64,186,0,2.390000000000043
Trinh1982SiliconoilWater,64,187,0,2.3899999999999864
Trinh1982SiliconoilWater,64,188,0,2.3799999999999955
Trinh1982SiliconoilWater,64,189,0,2.3999999999999773
Trinh1982SiliconoilWater,64,190,0,2.400000000000034
Trinh1982SiliconoilWater,64,191,0,2.3899999999999864
Trinh1982SiliconoilWater,64,192,0,2.4599999999999795
Trinh1982SiliconoilWater,64,193,0,2.410000000000025
Trinh1982SiliconoilWater,64,194,0,2.3899999999999864
Trinh1982SiliconoilWater,64,195,0,2.3799999999999955
Trinh1982SiliconoilWater,64,196,0,2.400000000000034
Trinh1982SiliconoilWater,64,197,0,2.3999999999999773
Trinh1982SiliconoilWater,64,198,0,2.3799999999999955
Trinh1982SiliconoilWater,64,199,0,2.400000000000034
Trinh1982SiliconoilWater,64,200,0,2.3699999999999477
Trinh1982SiliconoilWater,64,201,0,2.390000000000043
Trinh1982SiliconoilWater,64,202,0,2.3899999999999864
Trinh1982SiliconoilWater,64,203,0,2.3899999999999864
Trinh1982SiliconoilWater,64,204,0,2.3799999999999955
Trinh1982SiliconoilWater,64,205,0,2.4600000000000364
Trinh1982SiliconoilWater,64,206,0,2.3899999999999864
Trinh1982SiliconoilWater,64,207,0,2.3999999999999773
Trinh1982SiliconoilWater,64,208,0,2.400000000000034
Trinh1982SiliconoilWater,64,209,0,2.409999999999968
Trinh1982SiliconoilWater,64,210,0,2.3899999999999864
Trinh1982SiliconoilWater,64,211,0,2.3999999999999773
Trinh1982SiliconoilWater,64,212,0,2.3900000000001
Trinh1982SiliconoilWater,64,213,0,2.3899999999999864
Trinh1982SiliconoilWater,64,214,0,2.3899999999999864
Trinh1982SiliconoilWater,64,215,0,2.3799999999999955
Trinh1982SiliconoilWater,64,216,0,2.3899999999999864
Trinh1982SiliconoilWater,64,217,0,2.3899999999999864
Trinh1982SiliconoilWater,64,218,0,2.4600000000000364
Trinh1982SiliconoilWater,64,219,0,2.3999999999999773
Trinh1982SiliconoilWater,64,220,0,2.3799999999999955
Trinh1982SiliconoilWater,64,221,0,2.409999999999968
Trinh1982SiliconoilWater,64,222,0,2.3899999999999864
Trinh1982SiliconoilWater,64,223,0,2.3900000000001
Trinh1982SiliconoilWater,64,224,0,2.3899999999999864
Trinh1982SiliconoilWater,64,225,0,2.3899999999999864
Trinh1982SiliconoilWater,64,226,0,2.3799999999999955
Trinh1982SiliconoilWater,64,227,0,2.3999999999999773
Trinh1982SiliconoilWater,64,228,0,2.3799999999999955
Trinh1982SiliconoilWater,64,229,0,2.3899999999999864
Trinh1982SiliconoilWater,64,230,0,2.4700000000000273
Trinh1982SiliconoilWater,64,231,0,2.3999999999999773
Trinh1982SiliconoilWater,64,232,0,2.3899999999999864
Trinh1982SiliconoilWater,64,233,0,2.3999999999999773
Trinh1982SiliconoilWater,64,234,0,2.3900000000001
Trinh1982SiliconoilWater,64,235,0,2.3999999999999773
Trinh1982SiliconoilWater,64,236,0,2.3700000000000045
Trinh1982SiliconoilWater,64,237,0,2.3999999999999773
Trinh1982SiliconoilWater,64,238,0,2.3799999999999955
Trinh1982SiliconoilWater,64,239,0,2.3899999999999864
Trinh1982SiliconoilWater,64,240,0,2.3999999999999773
Trinh1982SiliconoilWater,64,241,0,2.3799999999999955
Trinh1982SiliconoilWater,64,242,0,2.3899999999999864
Trinh1982SiliconoilWater,64,243,0,2.480000000000018
Trinh1982SiliconoilWater,64,244,0,2.3899999999999864
Trinh1982SiliconoilWater,64,245,0,2.400000000000091
Trinh1982SiliconoilWater,64,246,0,2.42999999999995
Trinh1982SiliconoilWater,64,247,0,2.419999999999959
Trinh1982SiliconoilWater,64,248,0,2.3900000000001
Trinh1982SiliconoilWater,64,249,0,2.3899999999999864
Trinh1982SiliconoilWater,64,250,0,2.3899999999999864
Trinh1982SiliconoilWater,64,251,0,2.3799999999999955
Trinh1982SiliconoilWater,64,252,0,2.419999999999959
Trinh1982SiliconoilWater,64,253,0,2.3899999999999864
Trinh1982SiliconoilWater,64,254,0,2.3899999999999864
Trinh1982SiliconoilWater,64,255,0,2.3900000000001
Trinh1982SiliconoilWater,64,256,0,2.4599999999999227
Trinh1982SiliconoilWater,64,257,0,2.3899999999999864
Trinh1982SiliconoilWater,64,258,0,2.3700000000000045
Trinh1982SiliconoilWater,64,259,0,2.3999999999999773
Trinh1982SiliconoilWater,64,260,0,2.3700000000000045
Trinh1982SiliconoilWater,64,261,0,2.400000000000091
Trinh1982SiliconoilWater,64,262,0,2.3700000000000045
Trinh1982SiliconoilWater,64,263,0,2.3700000000000045
Trinh1982SiliconoilWater,64,264,0,2.3899999999999864
Trinh1982SiliconoilWater,64,265,0,2.409999999999968
Trinh1982SiliconoilWater,64,266,0,2.3799999999999955
Trinh1982SiliconoilWater,64,267,0,2.3799999999999955
Trinh1982SiliconoilWater,64,268,0,2.3700000000000045
Trinh1982SiliconoilWater,64,269,0,2.4600000000000364
Trinh1982SiliconoilWater,64,270,0,2.3700000000000045
Trinh1982SiliconoilWater,64,271,0,2.3799999999999955
Trinh1982SiliconoilWater,64,272,0,2.3899999999999864
Trinh1982SiliconoilWater,64,273,0,2.3700000000000045
Trinh1982SiliconoilWater,64,274,0,2.3999999999999773
Trinh1982SiliconoilWater,64,275,0,2.3799999999999955
Trinh1982SiliconoilWater,64,276,0,2.3700000000000045
Trinh1982SiliconoilWater,64,277,0,2.3899999999999864
Trinh1982SiliconoilWater,64,278,0,2.3799999999999955
Trinh1982SiliconoilWater,64,279,0,2.3799999999999955
Trinh1982SiliconoilWater,64,280,0,2.3700000000000045
Trinh1982SiliconoilWater,64,281,0,2.3700000000000045
Trinh1982SiliconoilWater,64,282,0,2.4600000000000364
Trinh1982SiliconoilWater,64,283,0,2.3799999999999955
Trinh1982SiliconoilWater,64,284,0,2.42999999999995
Trinh1982SiliconoilWater,64,285,0,2.3999999999999773
Trinh1982SiliconoilWater,64,286,0,2.400000000000091
Trinh1982SiliconoilWater,64,287,0,2.3799999999999955
Trinh1982SiliconoilWater,64,288,0,2.3799999999999955
Trinh1982SiliconoilWater,64,289,0,2.3899999999999864
Trinh1982SiliconoilWater,64,290,0,2.3899999999999864
Trinh1982SiliconoilWater,64,291,0,2.3700000000000045
Trinh1982SiliconoilWater,64,292,0,2.3799999999999955
Trinh1982SiliconoilWater,64,293,0,2.3799999999999955
Trinh1982SiliconoilWater,64,294,0,2.4600000000000364
Trinh1982SiliconoilWater,64,295,0,2.3899999999999864
Trinh1982SiliconoilWater,64,296,0,2.3899999999999864
Trinh1982SiliconoilWater,64,297,0,2.3799999999999955
Trinh1982SiliconoilWater,64,298,0,2.3899999999999864
Trinh1982SiliconoilWater,64,299,0,2.409999999999968
Trinh1982SiliconoilWater,64,300,0,2.3899999999999864
Trinh1982SiliconoilWater,64,301,0,2.3900000000001
Trinh1982SiliconoilWater,64,302,0,2.3799999999999955
Trinh1982SiliconoilWater,64,303,0,2.3899999999999864
Trinh1982SiliconoilWater,64,304,0,2.3899999999999864
Trinh1982SiliconoilWater,64,305,0,2.3700000000000045
Trinh1982SiliconoilWater,64,306,0,2.3899999999999864
Trinh1982SiliconoilWater,64,307,0,2.4600000000000364
Trinh1982SiliconoilWater,64,308,0,2.3899999999999864
Trinh1982SiliconoilWater,64,309,0,2.3899999999999864
Trinh1982SiliconoilWater,64,310,0,2.3999999999999773
Trinh1982SiliconoilWater,64,311,0,2.409999999999968
Trinh1982SiliconoilWater,64,312,0,2.3700000000000045
Trinh1982SiliconoilWater,64,313,0,2.3799999999999955
Trinh1982SiliconoilWater,64,314,0,2.3899999999999864
Trinh1982SiliconoilWater,64,315,0,2.380000000000109
Trinh1982SiliconoilWater,64,316,0,2.3899999999999864
Trinh1982SiliconoilWater,64,317,0,2.3899999999999864
Trinh1982SiliconoilWater,64,318,0,2.3700000000000045
Trinh1982SiliconoilWater,64,319,0,2.3799999999999955
Trinh1982SiliconoilWater,64,320,0,2.4599999999999227
Trinh1982SiliconoilWater,64,321,0,2.3900000000001
Trinh1982SiliconoilWater,64,322,0,2.3700000000000045
Trinh1982SiliconoilWater,64,323,0,2.3799999999999955
Trinh1982SiliconoilWater,64,324,0,2.3999999999999773
Trinh1982SiliconoilWater,64,325,0,2.3799999999999955
Trinh1982SiliconoilWater,64,326,0,2.3700000000000045
Trinh1982SiliconoilWater,64,327,0,2.3799999999999955
Trinh1982SiliconoilWater,64,328,0,2.3799999999999955
Trinh1982SiliconoilWater,64,329,0,2.3700000000000045
Trinh1982SiliconoilWater,64,330,0,2.3899999999999864
Trinh1982SiliconoilWater,64,331,0,2.3799999999999955
Trinh1982SiliconoilWater,64,332,0,2.3799999999999955
Trinh1982SiliconoilWater,64,333,0,2.4400000000000546
Trinh1982SiliconoilWater,64,334,0,2.3999999999999773
Trinh1982SiliconoilWater,64,335,0,2.3899999999999864
Trinh1982SiliconoilWater,64,336,0,2.409999999999968
Trinh1982SiliconoilWater,64,337,0,2.3799999999999955
Trinh1982SiliconoilWater,64,338,0,2.3899999999999864
Trinh1982SiliconoilWater,64,339,0,2.3799999999999955
Trinh1982SiliconoilWater,64,340,0,2.400000000000091
Trinh1982SiliconoilWater,64,341,0,2.3799999999999955
Trinh1982SiliconoilWater,64,342,0,2.3799999999999955
Trinh1982SiliconoilWater,64,343,0,2.3799999999999955
Trinh1982SiliconoilWater,64,344,0,2.3700000000000045
Trinh1982SiliconoilWater,64,345,0,2.3899999999999864
Trinh1982SiliconoilWater,64,346,0,2.449999999999932
Trinh1982SiliconoilWater,64,347,0,2.3899999999999864
Trinh1982SiliconoilWater,64,348,0,2.3799999999999955
Trinh1982SiliconoilWater,64,349,0,2.410000000000082
Trinh1982SiliconoilWater,64,350,0,2.3799999999999955
Trinh1982SiliconoilWater,64,351,0,2.3799999999999955
Trinh1982SiliconoilWater,64,352,0,2.3799999999999955
Trinh1982SiliconoilWater,64,353,0,2.3899999999999864
Trinh1982SiliconoilWater,64,354,0,2.3700000000000045
Trinh1982SiliconoilWater,64,355,0,2.3799999999999955
Trinh1982SiliconoilWater,64,356,0,2.3700000000000045
Trinh1982SiliconoilWater,64,357,0,2.3799999999999955
Trinh1982SiliconoilWater,64,358,0,2.4500000000000455
Trinh1982SiliconoilWater,64,359,0,2.3999999999999773
Trinh1982SiliconoilWater,64,360,0,2.3799999999999955
Trinh1982SiliconoilWater,64,361,0,2.419999999999959
Trinh1982SiliconoilWater,64,362,0,2.3799999999999955
Trinh1982SiliconoilWater,64,363,0,2.3799999999999955
Trinh1982SiliconoilWater,64,364,0,2.3799999999999955
Trinh1982SiliconoilWater,64,365,0,2.400000000000091
Trinh1982SiliconoilWater,64,366,0,2.3799999999999955
Trinh1982SiliconoilWater,64,367,0,2.3899999999999864
Trinh1982SiliconoilWater,64,368,0,2.3799999999999955
Trinh1982SiliconoilWater,64,369,0,2.3899999999999864
Trinh1982SiliconoilWater,64,370,0,2.3799999999999955
Trinh1982SiliconoilWater,64,371,0,2.4700000000000273
Trinh1982SiliconoilWater,64,372,0,2.3899999999999864
Trinh1982SiliconoilWater,64,373,0,2.3899999999999864
Trinh1982SiliconoilWater,64,374,0,2.409999999999968
Trinh1982SiliconoilWater,64,375,0,2.3899999999999864
Trinh1982SiliconoilWater,64,376,0,2.3799999999999955
Trinh1982SiliconoilWater,64,377,0,2.400000000000091
Trinh1982SiliconoilWater,64,378,0,2.3899999999999864
Trinh1982SiliconoilWater,64,379,0,2.3899999999999864
Trinh1982SiliconoilWater,64,380,0,2.3999999999999773
Trinh1982SiliconoilWater,64,381,0,2.3899999999999864
Trinh1982SiliconoilWater,64,382,0,2.3899999999999864
Trinh1982SiliconoilWater,64,383,0,2.3999999999999773
Trinh1982SiliconoilWater,64,384,0,2.490000000000009
waterAirDropletTranslation,16,1,0,0.22
waterAirDropletTranslation,16,2,0,0.06999999999999998
waterAirDropletTranslation,16,3,0,0.09000000000000002
waterAirDropletTranslation,16,4,0,0.08000000000000002
waterAirDropletTranslation,16,5,0,0.07
waterAirDropletTranslation,16,6,0,0.07999999999999996
waterAirDropletTranslation,16,7,0,0.07999999999999996
waterAirDropletTranslation,16,8,0,0.08000000000000007
waterAirDropletTranslation,16,9,0,0.07999999999999996
waterAirDropletTranslation,16,10,0,0.08000000000000007
waterAirDropletTranslation,16,11,0,0.06999999999999995
waterAirDropletTranslation,16,12,0,0.08000000000000007
waterAirDropletTranslation,16,13,0,0.08999999999999986
waterAirDropletTranslation,16,14,0,0.08000000000000007
waterAirDropletTranslation,16,15,0,0.07000000000000006
waterAirDropletTranslation,16,16,0,0.07999999999999985
waterAirDropletTranslation,16,17,0,0.08000000000000007
waterAirDropletTranslation,16,18,0,0.09000000000000008
waterAirDropletTranslation,16,19,0,0.08999999999999986
waterAirDropletTranslation,16,20,0,0.07000000000000006
waterAirDropletTranslation,16,21,0,0.07000000000000006
waterAirDropletTranslation,16,22,0,0.08999999999999986
waterAirDropletTranslation,16,23,0,0.08000000000000007
waterAirDropletTranslation,16,24,0,0.07999999999999985
waterAirDropletTranslation,16,25,0,0.07000000000000028
waterAirDropletTranslation,16,26,0,0.08000000000000007
waterAirDropletTranslation,16,27,0,0.08999999999999986
waterAirDropletTranslation,16,28,0,0.08000000000000007
waterAirDropletTranslation,16,29,0,0.08000000000000007
waterAirDropletTranslation,16,30,0,0.07999999999999963
waterAirDropletTranslation,16,31,0,0.07000000000000028
waterAirDropletTranslation,16,32,0,0.08000000000000007
waterAirDropletTranslation,16,33,0,0.06999999999999984
waterAirDropletTranslation,16,34,0,0.08000000000000007
waterAirDropletTranslation,16,35,0,0.06999999999999984
waterAirDropletTranslation,16,36,0,0.07000000000000028
waterAirDropletTranslation,16,37,0,0.06999999999999984
waterAirDropletTranslation,16,38,0,0.08999999999999986
waterAirDropletTranslation,16,39,0,0.08000000000000007
waterAirDropletTranslation,16,40,0,0.06999999999999984
waterAirDropletTranslation,16,41,0,0.07000000000000028
waterAirDropletTranslation,16,42,0,0.08999999999999986
waterAirDropletTranslation,16,43,0,0.06999999999999984
waterAirDropletTranslation,16,44,0,0.08000000000000007
waterAirDropletTranslation,16,45,0,0.0900000000000003
waterAirDropletTranslation,16,46,0,0.06999999999999984
waterAirDropletTranslation,16,47,0,0.08000000000000007
waterAirDropletTranslation,16,48,0,0.08000000000000007
waterAirDropletTranslation,16,49,0,0.08999999999999986
waterAirDropletTranslation,16,50,0,0.07000000000000028
waterAirDropletTranslation,16,51,0,0.08000000000000007
waterAirDropletTranslation,16,52,0,0.08000000000000007
waterAirDropletTranslation,16,53,0,0.0699999999999994
waterAirDropletTranslation,16,54,0,0.08999999999999986
waterAirDropletTranslation,16,55,0,0.07000000000000028
waterAirDropletTranslation,16,56,0,0.08000000000000007
waterAirDropletTranslation,16,57,0,0.07000000000000028
waterAirDropletTranslation,16,58,0,0.08999999999999986
waterAirDropletTranslation,16,59,0,0.0699999999999994
waterAirDropletTranslation,16,60,0,0.07000000000000028
waterAirDropletTranslation,16,61,0,0.08000000000000007
waterAirDropletTranslation,16,62,0,0.08000000000000007
waterAirDropletTranslation,16,63,0,0.07000000000000028
waterAirDropletTranslation,16,64,0,0.08999999999999986
waterAirDropletTranslation,16,65,0,0.08000000000000007
waterAirDropletTranslation,16,66,0,0.0699999999999994
waterAirDropletTranslation,16,67,0,0.08000000000000007
waterAirDropletTranslation,16,68,0,0.09000000000000075
waterAirDropletTranslation,16,69,0,0.0699999999999994
waterAirDropletTranslation,16,70,0,0.08000000000000007
waterAirDropletTranslation,16,71,0,0.08000000000000007
waterAirDropletTranslation,16,72,0,0.08000000000000007
waterAirDropletTranslation,16,73,0,0.08999999999999986
waterAirDropletTranslation,16,74,0,0.08000000000000007
waterAirDropletTranslation,16,75,0,0.08000000000000007
waterAirDropletTranslation,16,76,0,0.08000000000000007
waterAirDropletTranslation,16,77,0,0.08999999999999986
waterAirDropletTranslation,16,78,0,0.08000000000000007
waterAirDropletTranslation,16,79,0,0.07000000000000028
waterAirDropletTranslation,16,80,0,0.09999999999999964
waterAirDropletTranslation,16,81,0,0.08999999999999986
waterAirDropletTranslation,16,82,0,0.07000000000000028
waterAirDropletTranslation,16,83,0,0.08000000000000007
waterAirDropletTranslation,16,84,0,0.08999999999999986
waterAirDropletTranslation,16,85,0,0.08999999999999986
waterAirDropletTranslation,16,86,0,0.08999999999999986
waterAirDropletTranslation,16,87,0,0.08000000000000007
waterAirDropletTranslation,16,88,0,0.08000000000000007
waterAirDropletTranslation,16,89,0,0.08000000000000007
waterAirDropletTranslation,16,90,0,0.09999999999999964
waterAirDropletTranslation,16,91,0,0.08000000000000007
waterAirDropletTranslation,16,92,0,0.07000000000000028
waterAirDropletTranslation,16,93,0,0.08000000000000007
waterAirDropletTranslation,16,94,0,0.07000000000000028
waterAirDropletTranslation,16,95,0,0.08000000000000007
waterAirDropletTranslation,16,96,0,0.07999999999999918
waterAirDropletTranslation,32,1,0,1.02
waterAirDropletTranslation,32,2,0,0.3699999999999999
waterAirDropletTranslation,32,3,0,0.3900000000000001
waterAirDropletTranslation,32,4,0,0.3899999999999999
waterAirDropletTranslation,32,5,0,0.3999999999999999
waterAirDropletTranslation,32,6,0,0.43999999999999995
waterAirDropletTranslation,32,7,0,0.41000000000000014
waterAirDropletTranslation,32,8,0,0.43000000000000016
waterAirDropletTranslation,32,9,0,0.43000000000000016
waterAirDropletTranslation,32,10,0,0.41999999999999993
waterAirDropletTranslation,32,11,0,0.4399999999999995
waterAirDropletTranslation,32,12,0,0.41999999999999993
waterAirDropletTranslation,32,13,0,0.45999999999999996
waterAirDropletTranslation,32,14,0,0.40000000000000036
waterAirDropletTranslation,32,15,0,0.40000000000000036
waterAirDropletTranslation,32,16,0,0.41000000000000014
waterAirDropletTranslation,32,17,0,0.39999999999999947
waterAirDropletTranslation,32,18,0,0.3899999999999997
waterAirDropletTranslation,32,19,0,0.41999999999999993
waterAirDropletTranslation,32,20,0,0.39000000000000057
waterAirDropletTranslation,32,21,0,0.40000000000000036
waterAirDropletTranslation,32,22,0,0.41999999999999993
waterAirDropletTranslation,32,23,0,0.41999999999999993
waterAirDropletTranslation,32,24,0,0.4399999999999995
waterAirDropletTranslation,32,25,0,0.41999999999999993
waterAirDropletTranslation,32,26,0,0.47000000000000064
waterAirDropletTranslation,32,27,0,0.40000000000000036
waterAirDropletTranslation,32,28,0,0.3899999999999988
waterAirDropletTranslation,32,29,0,0.41000000000000014
waterAirDropletTranslation,32,30,0,0.4299999999999997
waterAirDropletTranslation,32,31,0,0.41999999999999993
waterAirDropletTranslation,32,32,0,0.46000000000000085
waterAirDropletTranslation,32,33,0,0.41000000000000014
waterAirDropletTranslation,32,34,0,0.3699999999999992
waterAirDropletTranslation,32,35,0,0.39000000000000057
waterAirDropletTranslation,32,36,0,0.4499999999999993
waterAirDropletTranslation,32,37,0,0.45000000000000107
waterAirDropletTranslation,32,38,0,0.46999999999999886
waterAirDropletTranslation,32,39,0,0.46000000000000085
waterAirDropletTranslation,32,40,0,0.3999999999999986
waterAirDropletTranslation,32,41,0,0.39000000000000057
waterAirDropletTranslation,32,42,0,0.4299999999999997
waterAirDropletTranslation,32,43,0,0.4499999999999993
waterAirDropletTranslation,32,44,0,0.43000000000000327
waterAirDropletTranslation,32,45,0,0.4799999999999969
waterAirDropletTranslation,32,46,0,0.4200000000000017
waterAirDropletTranslation,32,47,0,0.41000000000000014
waterAirDropletTranslation,32,48,0,0.4400000000000013
waterAirDropletTranslation,32,49,0,0.41999999999999815
waterAirDropletTranslation,32,50,0,0.4200000000000017
waterAirDropletTranslation,32,51,0,0.46999999999999886
waterAirDropletTranslation,32,52,0,0.3999999999999986
waterAirDropletTranslation,32,53,0,0.41000000000000014
waterAirDropletTranslation,32,54,0,0.4800000000000004
waterAirDropletTranslation,32,55,0,0.5199999999999996
waterAirDropletTranslation,32,56,0,0.5100000000000016
waterAirDropletTranslation,32,57,0,0.5300000000000011
waterAirDropletTranslation,32,58,0,0.5
waterAirDropletTranslation,32,59,0,0.4399999999999977
waterAirDropletTranslation,32,60,0,0.490000000000002
waterAirDropletTranslation,32,61,0,0.5199999999999996
waterAirDropletTranslation,32,62,0,0.5199999999999996
waterAirDropletTranslation,32,63,0,0.5199999999999996
waterAirDropletTranslation,32,64,0,0.5599999999999987
waterAirDropletTranslation,32,65,0,0.45000000000000284
waterAirDropletTranslation,32,66,0,0.4099999999999966
waterAirDropletTranslation,32,67,0,0.45000000000000284
waterAirDropletTranslation,32,68,0,0.5
waterAirDropletTranslation,32,69,0,0.4599999999999973
waterAirDropletTranslation,32,70,0,0.490000000000002
waterAirDropletTranslation,32,71,0,0.41999999999999815
waterAirDropletTranslation,32,72,0,0.4100000000000037
waterAirDropletTranslation,32,73,0,0.509999999999998
waterAirDropletTranslation,32,74,0,0.5399999999999991
waterAirDropletTranslation,32,75,0,0.5700000000000003
waterAirDropletTranslation,32,76,0,0.5600000000000023
waterAirDropletTranslation,32,77,0,0.5399999999999991
waterAirDropletTranslation,32,78,0,0.4099999999999966
waterAirDropletTranslation,32,79,0,0.4299999999999997
waterAirDropletTranslation,32,80,0,0.5399999999999991
waterAirDropletTranslation,32,81,0,0.5700000000000003
waterAirDropletTranslation,32,82,0,0.5500000000000043
waterAirDropletTranslation,32,83,0,0.6099999999999994
waterAirDropletTranslation,32,84,0,0.4399999999999977
waterAirDropletTranslation,32,85,0,0.3999999999999986
waterAirDropletTranslation,32,86,0,0.490000000000002
waterAirDropletTranslation,32,87,0,0.5500000000000043
waterAirDropletTranslation,32,88,0,0.5399999999999991
waterAirDropletTranslation,32,89,0,0.5499999999999972
waterAirDropletTranslation,32,90,0,0.5300000000000011
waterAirDropletTranslation,32,91,0,0.4799999999999969
waterAirDropletTranslation,32,92,0,0.5600000000000023
waterAirDropletTranslation,32,93,0,0.5399999999999991
waterAirDropletTranslation,32,94,0,0.5700000000000003
waterAirDropletTranslation,32,95,0,0.5200000000000031
waterAirDropletTranslation,32,96,0,0.44999999999999574
waterAirDropletTranslation,32,97,0,0.44000000000000483
waterAirDropletTranslation,32,98,0,0.509999999999998
waterAirDropletTranslation,32,99,0,0.5600000000000023
waterAirDropletTranslation,32,100,0,0.5399999999999991
waterAirDropletTranslation,32,101,0,0.519999999999996
waterAirDropletTranslation,32,102,0,0.46999999999999886
waterAirDropletTranslation,32,103,0,0.4100000000000037
waterAirDropletTranslation,32,104,0,0.4399999999999977
waterAirDropletTranslation,32,105,0,0.5500000000000043
waterAirDropletTranslation,32,106,0,0.529999999999994
waterAirDropletTranslation,32,107,0,0.5300000000000011
waterAirDropletTranslation,32,108,0,0.5300000000000011
waterAirDropletTranslation,32,109,0,0.4299999999999997
waterAirDropletTranslation,32,110,0,0.4100000000000037
waterAirDropletTranslation,32,111,0,0.509999999999998
waterAirDropletTranslation,32,112,0,0.5300000000000011
waterAirDropletTranslation,32,113,0,0.5399999999999991
waterAirDropletTranslation,32,114,0,0.5300000000000011
waterAirDropletTranslation,32,115,0,0.4899999999999949
waterAirDropletTranslation,32,116,0,0.4299999999999997
waterAirDropletTranslation,32,117,0,0.44000000000000483
waterAirDropletTranslation,32,118,0,0.519999999999996
waterAirDropletTranslation,32,119,0,0.5399999999999991
waterAirDropletTranslation,32,120,0,0.5200000000000031
waterAirDropletTranslation,32,121,0,0.5399999999999991
waterAirDropletTranslation,32,122,0,0.4399999999999977
waterAirDropletTranslation,32,123,0,0.4100000000000037
waterAirDropletTranslation,32,124,0,0.490000000000002
waterAirDropletTranslation,32,125,0,0.5300000000000011
waterAirDropletTranslation,32,126,0,0.5399999999999991
waterAirDropletTranslation,32,127,0,0.529999999999994
waterAirDropletTranslation,32,128,0,0.5
waterAirDropletTranslation,32,129,0,0.4000000000000057
waterAirDropletTranslation,32,130,0,0.4399999999999977
waterAirDropletTranslation,32,131,0,0.509999999999998
waterAirDropletTranslation,32,132,0,0.5399999999999991
waterAirDropletTranslation,32,133,0,0.5200000000000031
waterAirDropletTranslation,32,134,0,0.5600000000000023
waterAirDropletTranslation,32,135,0,0.4399999999999977
waterAirDropletTranslation,32,136,0,0.38999999999999346
waterAirDropletTranslation,32,137,0,0.4900000000000091
waterAirDropletTranslation,32,138,0,0.4200000000000017
waterAirDropletTranslation,32,139,0,0.44999999999998863
waterAirDropletTranslation,32,140,0,0.5600000000000023
waterAirDropletTranslation,32,141,0,0.5900000000000034
waterAirDropletTranslation,32,142,0,0.5700000000000074
waterAirDropletTranslation,32,143,0,0.519999999999996
waterAirDropletTranslation,32,144,0,0.3999999999999915
waterAirDropletTranslation,32,145,0,0.4200000000000017
waterAirDropletTranslation,32,146,0,0.5200000000000102
waterAirDropletTranslation,32,147,0,0.5699999999999932
waterAirDropletTranslation,32,148,0,0.5499999999999972
waterAirDropletTranslation,32,149,0,0.5600000000000023
waterAirDropletTranslation,32,150,0,0.4399999999999977
waterAirDropletTranslation,32,151,0,0.4000000000000057
waterAirDropletTranslation,32,152,0,0.45000000000000284
waterAirDropletTranslation,32,153,0,0.5099999999999909
waterAirDropletTranslation,32,154,0,0.5799999999999983
waterAirDropletTranslation,32,155,0,0.5500000000000114
waterAirDropletTranslation,32,156,0,0.47999999999998977
waterAirDropletTranslation,32,157,0,0.4200000000000017
waterAirDropletTranslation,32,158,0,0.4399999999999977
waterAirDropletTranslation,32,159,0,0.480000000000004
waterAirDropletTranslation,32,160,0,0.5600000000000023
waterAirDropletTranslation,32,161,0,0.5600000000000023
waterAirDropletTranslation,32,162,0,0.5300000000000011
waterAirDropletTranslation,32,163,0,0.45000000000000284
waterAirDropletTranslation,32,164,0,0.3999999999999915
waterAirDropletTranslation,32,165,0,0.4399999999999977
waterAirDropletTranslation,32,166,0,0.5400000000000063
waterAirDropletTranslation,32,167,0,0.5499999999999972
waterAirDropletTranslation,32,168,0,0.5300000000000011
waterAirDropletTranslation,32,169,0,0.45000000000000284
waterAirDropletTranslation,32,170,0,0.4099999999999966
waterAirDropletTranslation,32,171,0,0.4300000000000068
waterAirDropletTranslation,32,172,0,0.44999999999998863
waterAirDropletTranslation,32,173,0,0.5400000000000063
waterAirDropletTranslation,32,174,0,0.539999999999992
waterAirDropletTranslation,32,175,0,0.5100000000000051
waterAirDropletTranslation,32,176,0,0.4399999999999977
waterAirDropletTranslation,32,177,0,0.4000000000000057
waterAirDropletTranslation,32,178,0,0.4200000000000017
waterAirDropletTranslation,32,179,0,0.5300000000000011
waterAirDropletTranslation,32,180,0,0.5300000000000011
waterAirDropletTranslation,32,181,0,0.519999999999996
waterAirDropletTranslation,32,182,0,0.4899999999999949
waterAirDropletTranslation,32,183,0,0.45000000000000284
waterAirDropletTranslation,32,184,0,0.4000000000000057
waterAirDropletTranslation,32,185,0,0.45999999999999375
waterAirDropletTranslation,32,186,0,0.5799999999999983
waterAirDropletTranslation,32,187,0,0.5400000000000063
waterAirDropletTranslation,32,188,0,0.5300000000000011
waterAirDropletTranslation,32,189,0,0.45999999999999375
waterAirDropletTranslation,32,190,0,0.4000000000000057
waterAirDropletTranslation,32,191,0,0.44999999999998863
waterAirDropletTranslation,32,192,0,0.5700000000000074
waterAirDropletTranslation,64,1,0,10.28
waterAirDropletTranslation,64,2,0,2.7700000000000014
waterAirDropletTranslation,64,3,0,2.7799999999999994
waterAirDropletTranslation,64,4,0,2.8499999999999996
waterAirDropletTranslation,64,5,0,2.7699999999999996
waterAirDropletTranslation,64,6,0,3.240000000000002
waterAirDropletTranslation,64,7,0,3.299999999999997
waterAirDropletTranslation,64,8,0,3.020000000000003
waterAirDropletTranslation,64,9,0,3.2799999999999976
waterAirDropletTranslation,64,10,0,3.3699999999999974
waterAirDropletTranslation,64,11,0,3.4000000000000057
waterAirDropletTranslation,64,12,0,3.3200000000000003
waterAirDropletTranslation,64,13,0,3.3999999999999986
waterAirDropletTranslation,64,14,0,3.299999999999997
waterAirDropletTranslation,64,15,0,3.3400000000000034
waterAirDropletTranslation,64,16,0,3.280000000000001
waterAirDropletTranslation,64,17,0,3.3399999999999963
waterAirDropletTranslation,64,18,0,3.259999999999998
waterAirDropletTranslation,64,19,0,2.980000000000004
waterAirDropletTranslation,64,20,0,3.239999999999995
waterAirDropletTranslation,64,21,0,3.280000000000001
waterAirDropletTranslation,64,22,0,3.3299999999999983
waterAirDropletTranslation,64,23,0,3.200000000000003
waterAirDropletTranslation,64,24,0,3.269999999999996
waterAirDropletTranslation,64,25,0,3.190000000000012
waterAirDropletTranslation,64,26,0,3.319999999999993
waterAirDropletTranslation,64,27,0,3.25
waterAirDropletTranslation,64,28,0,3.1200000000000045
waterAirDropletTranslation,64,29,0,3.009999999999991
waterAirDropletTranslation,64,30,0,3.0200000000000102
waterAirDropletTranslation,64,31,0,3.0
waterAirDropletTranslation,64,32,0,3.1700000000000017
waterAirDropletTranslation,64,33,0,3.3999999999999915
waterAirDropletTranslation,64,34,0,3.260000000000005
waterAirDropletTranslation,64,35,0,3.1899999999999977
waterAirDropletTranslation,64,36,0,3.200000000000003
waterAirDropletTranslation,64,37,0,3.25
waterAirDropletTranslation,64,38,0,3.3299999999999983
waterAirDropletTranslation,64,39,0,3.1999999999999886
waterAirDropletTranslation,64,40,0,3.0800000000000125
waterAirDropletTranslation,64,41,0,3.109999999999985
waterAirDropletTranslation,64,42,0,3.0900000000000034
waterAirDropletTranslation,64,43,0,3.0600000000000023
waterAirDropletTranslation,64,44,0,3.030000000000001
waterAirDropletTranslation,64,45,0,3.0500000000000114
waterAirDropletTranslation,64,46,0,3.079999999999984
waterAirDropletTranslation,64,47,0,3.0400000000000205
waterAirDropletTranslation,64,48,0,3.030000000000001
waterAirDropletTranslation,64,49,0,3.019999999999982
waterAirDropletTranslation,64,50,0,3.0100000000000193
waterAirDropletTranslation,64,51,0,3.1399999999999864
waterAirDropletTranslation,64,52,0,3.009999999999991
waterAirDropletTranslation,64,53,0,3.0200000000000102
waterAirDropletTranslation,64,54,0,3.3400000000000034
waterAirDropletTranslation,64,55,0,4.009999999999991
waterAirDropletTranslation,64,56,0,4.289999999999992
waterAirDropletTranslation,64,57,0,3.880000000000024
waterAirDropletTranslation,64,58,0,4.399999999999977
waterAirDropletTranslation,64,59,0,4.52000000000001
waterAirDropletTranslation,64,60,0,4.4199999999999875
waterAirDropletTranslation,64,61,0,4.5
waterAirDropletTranslation,64,62,0,4.5
waterAirDropletTranslation,64,63,0,4.5400000000000205
waterAirDropletTranslation,64,64,0,4.609999999999985
waterAirDropletTranslation,64,65,0,4.5400000000000205
waterAirDropletTranslation,64,66,0,4.409999999999997
waterAirDropletTranslation,64,67,0,4.280000000000001
waterAirDropletTranslation,64,68,0,4.25
waterAirDropletTranslation,64,69,0,4.189999999999998
waterAirDropletTranslation,64,70,0,4.109999999999985
waterAirDropletTranslation,64,71,0,4.0800000000000125
waterAirDropletTranslation,64,72,0,4.139999999999986
waterAirDropletTranslation,64,73,0,4.140000000000015
waterAirDropletTranslation,64,74,0,4.240000000000009
waterAirDropletTranslation,64,75,0,4.199999999999989
waterAirDropletTranslation,64,76,0,4.1299999999999955
waterAirDropletTranslation,64,77,0,4.310000000000002
waterAirDropletTranslation,64,78,0,4.110000000000014
waterAirDropletTranslation,64,79,0,4.159999999999968
waterAirDropletTranslation,64,80,0,4.230000000000018
waterAirDropletTranslation,64,81,0,4.230000000000018
waterAirDropletTranslation,64,82,0,4.149999999999977
waterAirDropletTranslation,64,83,0,4.110000000000014
waterAirDropletTranslation,64,84,0,4.180000000000007
waterAirDropletTranslation,64,85,0,4.149999999999977
waterAirDropletTranslation,64,86,0,4.2900000000000205
waterAirDropletTranslation,64,87,0,4.240000000000009
waterAirDropletTranslation,64,88,0,4.259999999999991
waterAirDropletTranslation,64,89,0,4.21999999999997
waterAirDropletTranslation,64,90,0,4.259999999999991
waterAirDropletTranslation,64,91,0,4.25
waterAirDropletTranslation,64,92,0,4.2900000000000205
waterAirDropletTranslation,64,93,0,4.329999999999984
waterAirDropletTranslation,64,94,0,3.980000000000018
waterAirDropletTranslation,64,95,0,3.6000000000000227
waterAirDropletTranslation,64,96,0,3.6299999999999955
waterAirDropletTranslation,64,97,0,3.6299999999999955
waterAirDropletTranslation,64,98,0,3.6100000000000136
waterAirDropletTranslation,64,99,0,3.6499999999999773
waterAirDropletTranslation,64,100,0,3.680000000000007
waterAirDropletTranslation,64,101,0,3.6999999999999886
waterAirDropletTranslation,64,102,0,3.7900000000000205
waterAirDropletTranslation,64,103,0,3.6899999999999977
waterAirDropletTranslation,64,104,0,3.6899999999999977
waterAirDropletTranslation,64,105,0,3.6899999999999977
waterAirDropletTranslation,64,106,0,3.680000000000007
waterAirDropletTranslation,64,107,0,3.819999999999993
waterAirDropletTranslation,64,108,0,3.8100000000000023
waterAirDropletTranslation,64,109,0,3.859999999999957
waterAirDropletTranslation,64,110,0,3.830000000000041
waterAirDropletTranslation,64,111,0,3.829999999999984
waterAirDropletTranslation,64,112,0,3.6999999999999886
waterAirDropletTranslation,64,113,0,3.7100000000000364
waterAirDropletTranslation,64,114,0,3.7299999999999613
waterAirDropletTranslation,64,115,0,3.8100000000000023
waterAirDropletTranslation,64,116,0,3.7900000000000205
waterAirDropletTranslation,64,117,0,3.819999999999993
waterAirDropletTranslation,64,118,0,3.7200000000000273
waterAirDropletTranslation,64,119,0,3.7399999999999523
waterAirDropletTranslation,64,120,0,3.730000000000018
waterAirDropletTranslation,64,121,0,3.740000000000009
waterAirDropletTranslation,64,122,0,3.7099999999999795
waterAirDropletTranslation,64,123,0,3.75
waterAirDropletTranslation,64,124,0,3.7900000000000205
waterAirDropletTranslation,64,125,0,3.6999999999999886
waterAirDropletTranslation,64,126,0,3.7200000000000273
waterAirDropletTranslation,64,127,0,3.7399999999999523
waterAirDropletTranslation,64,128,0,3.8500000000000227
waterAirDropletTranslation,64,129,0,3.7200000000000273
waterAirDropletTranslation,64,130,0,3.6899999999999977
waterAirDropletTranslation,64,131,0,3.659999999999968
waterAirDropletTranslation,64,132,0,3.670000000000016
waterAirDropletTranslation,64,133,0,3.6499999999999773
waterAirDropletTranslation,64,134,0,3.490000000000009
waterAirDropletTranslation,64,135,0,3.519999999999982
waterAirDropletTranslation,64,136,0,3.5
waterAirDropletTranslation,64,137,0,3.4600000000000364
waterAirDropletTranslation,64,138,0,3.509999999999991
waterAirDropletTranslation,64,139,0,3.5400000000000205
waterAirDropletTranslation,64,140,0,3.519999999999982
waterAirDropletTranslation,64,141,0,3.659999999999968
waterAirDropletTranslation,64,142,0,3.5299999999999727
waterAirDropletTranslation,64,143,0,3.5300000000000864
waterAirDropletTranslation,64,144,0,3.5399999999999636
waterAirDropletTranslation,64,145,0,3.5299999999999727
waterAirDropletTranslation,64,146,0,3.57000000000005
waterAirDropletTranslation,64,147,0,3.5299999999999727
waterAirDropletTranslation,64,148,0,3.590000000000032
waterAirDropletTranslation,64,149,0,3.75
waterAirDropletTranslation,64,150,0,3.509999999999991
waterAirDropletTranslation,64,151,0,3.67999999999995
waterAirDropletTranslation,64,152,0,3.1800000000000637
waterAirDropletTranslation,64,153,0,3.6299999999999955
waterAirDropletTranslation,64,154,0,3.730000000000018
waterAirDropletTranslation,64,155,0,3.599999999999909
waterAirDropletTranslation,64,156,0,3.660000000000082
waterAirDropletTranslation,64,157,0,3.730000000000018
waterAirDropletTranslation,64,158,0,3.7399999999998954
waterAirDropletTranslation,64,159,0,3.7700000000000955
waterAirDropletTranslation,64,160,0,3.67999999999995
waterAirDropletTranslation,64,161,0,3.659999999999968
waterAirDropletTranslation,64,162,0,3.7900000000000773
waterAirDropletTranslation,64,163,0,3.759999999999991
waterAirDropletTranslation,64,164,0,3.6499999999999773
waterAirDropletTranslation,64,165,0,3.7799999999999727
waterAirDropletTranslation,64,166,0,3.8500000000000227
waterAirDropletTranslation,64,167,0,3.7799999999999727
waterAirDropletTranslation,64,168,0,3.8600000000000136
waterAirDropletTranslation,64,169,0,3.8500000000000227
waterAirDropletTranslation,64,170,0,3.8099999999999454
waterAirDropletTranslation,64,171,0,3.75
waterAirDropletTranslation,64,172,0,3.75
waterAirDropletTranslation,64,173,0,3.82000000000005
waterAirDropletTranslation,64,174,0,3.759999999999991
waterAirDropletTranslation,64,175,0,3.830000000000041
waterAirDropletTranslation,64,176,0,3.7999999999999545
waterAirDropletTranslation,64,177,0,3.740000000000009
waterAirDropletTranslation,64,178,0,3.7799999999999727
waterAirDropletTranslation,64,179,0,3.830000000000041
waterAirDropletTranslation,64,180,0,3.7999999999999545
waterAirDropletTranslation,64,181,0,3.840000000000032
waterAirDropletTranslation,64,182,0,3.7200000000000273
waterAirDropletTranslation,64,183,0,3.759999999999991
waterAirDropletTranslation,64,184,0,3.75
waterAirDropletTranslation,64,185,0,3.769999999999982
waterAirDropletTranslation,64,186,0,3.6499999999999773
waterAirDropletTranslation,64,187,0,3.6200000000000045
waterAirDropletTranslation,64,188,0,3.730000000000018
waterAirDropletTranslation,64,189,0,3.3600000000000136
waterAirDropletTranslation,64,190,0,3.17999999999995
waterAirDropletTranslation,64,191,0,3.1800000000000637
waterAirDropletTranslation,64,192,0,3.3099999999999454
waterAirDropletTranslation,64,193,0,3.2100000000000364
waterAirDropletTranslation,64,194,0,3.2799999999999727
waterAirDropletTranslation,64,195,0,3.2899999999999636
waterAirDropletTranslation,64,196,0,3.2600000000001046
waterAirDropletTranslation,64,197,0,3.2299999999999045
waterAirDropletTranslation,64,198,0,3.2100000000000364
waterAirDropletTranslation,64,199,0,3.259999999999991
waterAirDropletTranslation,64,200,0,3.259999999999991
waterAirDropletTranslation,64,201,0,3.2900000000000773
waterAirDropletTranslation,64,202,0,3.269999999999982
waterAirDropletTranslation,64,203,0,3.240000000000009
waterAirDropletTranslation,64,204,0,3.2199999999999136
waterAirDropletTranslation,64,205,0,3.310000000000059
waterAirDropletTranslation,64,206,0,3.240000000000009
waterAirDropletTranslation,64,207,0,3.240000000000009
waterAirDropletTranslation,64,208,0,3.240000000000009
waterAirDropletTranslation,64,209,0,3.25
waterAirDropletTranslation,64,210,0,3.240000000000009
waterAirDropletTranslation,64,211,0,3.2399999999998954
waterAirDropletTranslation,64,212,0,3.2200000000000273
waterAirDropletTranslation,64,213,0,3.1700000000000728
waterAirDropletTranslation,64,214,0,3.159999999999968
waterAirDropletTranslation,64,215,0,3.230000000000018
waterAirDropletTranslation,64,216,0,3.159999999999968
waterAirDropletTranslation,64,217,0,3.1200000000000045
waterAirDropletTranslation,64,218,0,3.25
waterAirDropletTranslation,64,219,0,3.1399999999999864
waterAirDropletTranslation,64,220,0,3.2100000000000364
waterAirDropletTranslation,64,221,0,3.230000000000018
waterAirDropletTranslation,64,222,0,3.199999999999932
waterAirDropletTranslation,64,223,0,3.1900000000000546
waterAirDropletTranslation,64,224,0,3.1399999999999864
waterAirDropletTranslation,64,225,0,3.159999999999968
waterAirDropletTranslation,64,226,0,3.1800000000000637
waterAirDropletTranslation,64,227,0,3.199999999999932
waterAirDropletTranslation,64,228,0,3.1800000000000637
waterAirDropletTranslation,64,229,0,3.199999999999932
waterAirDropletTranslation,64,230,0,3.269999999999982
waterAirDropletTranslation,64,231,0,3.1800000000000637
waterAirDropletTranslation,64,232,0,3.199999999999932
waterAirDropletTranslation,64,233,0,3.2000000000000455
waterAirDropletTranslation,64,234,0,3.1900000000000546
waterAirDropletTranslation,64,235,0,3.1499999999999773
waterAirDropletTranslation,64,236,0,3.189999999999941
waterAirDropletTranslation,64,237,0,3.1800000000000637
waterAirDropletTranslation,64,238,0,3.189999999999941
waterAirDropletTranslation,64,239,0,3.1399999999999864
waterAirDropletTranslation,64,240,0,3.1000000000000227
waterAirDropletTranslation,64,241,0,3.1200000000000045
waterAirDropletTranslation,64,242,0,3.2000000000000455
waterAirDropletTranslation,64,243,0,3.2099999999999227
waterAirDropletTranslation,64,244,0,3.090000000000032
waterAirDropletTranslation,64,245,0,3.1200000000000045
waterAirDropletTranslation,64,246,0,3.1299999999999955
waterAirDropletTranslation,64,247,0,3.1900000000000546
waterAirDropletTranslation,64,248,0,3.189999999999941
waterAirDropletTranslation,64,249,0,3.1800000000000637
waterAirDropletTranslation,64,250,0,3.1399999999999864
waterAirDropletTranslation,64,251,0,3.1200000000000045
waterAirDropletTranslation,64,252,0,3.159999999999968
waterAirDropletTranslation,64,253,0,3.1200000000000045
waterAirDropletTranslation,64,254,0,3.1000000000000227
waterAirDropletTranslation,64,255,0,3.0799999999999272
waterAirDropletTranslation,64,256,0,3.2000000000000455
waterAirDropletTranslation,64,257,0,3.1000000000000227
waterAirDropletTranslation,64,258,0,3.1499999999999773
waterAirDropletTranslation,64,259,0,3.1000000000000227
waterAirDropletTranslation,64,260,0,3.1200000000000045
waterAirDropletTranslation,64,261,0,3.199999999999932
waterAirDropletTranslation,64,262,0,3.1700000000000728
waterAirDropletTranslation,64,263,0,3.159999999999968
waterAirDropletTranslation,64,264,0,3.169999999999959
waterAirDropletTranslation,64,265,0,3.2200000000000273
waterAirDropletTranslation,64,266,0,3.2200000000000273
waterAirDropletTranslation,64,267,0,3.2200000000000273
waterAirDropletTranslation,64,268,0,3.159999999999968
waterAirDropletTranslation,64,269,0,3.269999999999982
waterAirDropletTranslation,64,270,0,3.17999999999995
waterAirDropletTranslation,64,271,0,3.1900000000000546
waterAirDropletTranslation,64,272,0,3.17999999999995
waterAirDropletTranslation,64,273,0,3.1800000000000637
waterAirDropletTranslation,64,274,0,3.189999999999941
waterAirDropletTranslation,64,275,0,3.1700000000000728
waterAirDropletTranslation,64,276,0,3.25
waterAirDropletTranslation,64,277,0,3.240000000000009
waterAirDropletTranslation,64,278,0,3.240000000000009
waterAirDropletTranslation,64,279,0,3.2399999999998954
waterAirDropletTranslation,64,280,0,3.240000000000009
waterAirDropletTranslation,64,281,0,3.2000000000000455
waterAirDropletTranslation,64,282,0,3.3099999999999454
waterAirDropletTranslation,64,283,0,3.2000000000000455
waterAirDropletTranslation,64,284,0,3.2000000000000455
waterAirDropletTranslation,64,285,0,3.1299999999999955
waterAirDropletTranslation,64,286,0,3.169999999999959
waterAirDropletTranslation,64,287,0,3.2200000000000273
waterAirDropletTranslation,64,288,0,3.17999999999995
waterAirDropletTranslation,64,289,0,3.1399999999999864
waterAirDropletTranslation,64,290,0,3.1400000000001
waterAirDropletTranslation,64,291,0,3.1099999999999
waterAirDropletTranslation,64,292,0,3.1200000000001182
waterAirDropletTranslation,64,293,0,3.1099999999999
waterAirDropletTranslation,64,294,0,3.2100000000000364
waterAirDropletTranslation,64,295,0,3.1299999999998818
waterAirDropletTranslation,64,296,0,3.1700000000000728
waterAirDropletTranslation,64,297,0,3.1000000000001364
waterAirDropletTranslation,64,298,0,3.119999999999891
waterAirDropletTranslation,64,299,0,3.089999999999918
waterAirDropletTranslation,64,300,0,3.1100000000001273
waterAirDropletTranslation,64,301,0,3.089999999999918
waterAirDropletTranslation,64,302,0,3.1100000000001273
waterAirDropletTranslation,64,303,0,3.099999999999909
waterAirDropletTranslation,64,304,0,3.130000000000109
waterAirDropletTranslation,64,305,0,3.1099999999999
waterAirDropletTranslation,64,306,0,3.099999999999909
waterAirDropletTranslation,64,307,0,3.2000000000000455
waterAirDropletTranslation,64,308,0,3.130000000000109
waterAirDropletTranslation,64,309,0,3.1799999999998363
waterAirDropletTranslation,64,310,0,3.1700000000000728
waterAirDropletTranslation,64,311,0,3.1900000000000546
waterAirDropletTranslation,64,312,0,3.1399999999998727
waterAirDropletTranslation,64,313,0,3.1000000000001364
waterAirDropletTranslation,64,314,0,3.1599999999998545
waterAirDropletTranslation,64,315,0,3.1900000000000546
waterAirDropletTranslation,64,316,0,3.130000000000109
waterAirDropletTranslation,64,317,0,3.119999999999891
waterAirDropletTranslation,64,318,0,3.150000000000091
waterAirDropletTranslation,64,319,0,3.1399999999998727
waterAirDropletTranslation,64,320,0,3.259999999999991
waterAirDropletTranslation,64,321,0,3.1700000000000728
waterAirDropletTranslation,64,322,0,3.1900000000000546
waterAirDropletTranslation,64,323,0,3.160000000000082
waterAirDropletTranslation,64,324,0,3.099999999999909
waterAirDropletTranslation,64,325,0,3.1099999999999
waterAirDropletTranslation,64,326,0,3.2100000000000364
waterAirDropletTranslation,64,327,0,3.1200000000001182
waterAirDropletTranslation,64,328,0,3.089999999999918
waterAirDropletTranslation,64,329,0,3.130000000000109
waterAirDropletTranslation,64,330,0,3.1499999999998636
waterAirDropletTranslation,64,331,0,3.1400000000001
waterAirDropletTranslation,64,332,0,3.1399999999998727
waterAirDropletTranslation,64,333,0,3.269999999999982
waterAirDropletTranslation,64,334,0,3.150000000000091
waterAirDropletTranslation,64,335,0,3.150000000000091
waterAirDropletTranslation,64,336,0,3.1599999999998545
waterAirDropletTranslation,64,337,0,3.160000000000082
waterAirDropletTranslation,64,338,0,3.1900000000000546
waterAirDropletTranslation,64,339,0,3.1699999999998454
waterAirDropletTranslation,64,340,0,3.1700000000000728
waterAirDropletTranslation,64,341,0,3.2200000000000273
waterAirDropletTranslation,64,342,0,3.2100000000000364
waterAirDropletTranslation,64,343,0,3.199999999999818
waterAirDropletTranslation,64,344,0,3.2200000000000273
waterAirDropletTranslation,64,345,0,3.2200000000000273
waterAirDropletTranslation,64,346,0,3.380000000000109
waterAirDropletTranslation,64,347,0,3.2200000000000273
waterAirDropletTranslation,64,348,0,3.240000000000009
waterAirDropletTranslation,64,349,0,3.259999999999991
waterAirDropletTranslation,64,350,0,3.2799999999999727
waterAirDropletTranslation,64,351,0,3.339999999999918
waterAirDropletTranslation,64,352,0,3.2999999999999545
waterAirDropletTranslation,64,353,0,3.2899999999999636
waterAirDropletTranslation,64,354,0,3.3600000000001273
waterAirDropletTranslation,64,355,0,3.3299999999999272
waterAirDropletTranslation,64,356,0,3.3099999999999454
waterAirDropletTranslation,64,357,0,3.3300000000001546
waterAirDropletTranslation,64,358,0,3.4099999999998545
waterAirDropletTranslation,64,359,0,3.3600000000001273
waterAirDropletTranslation,64,360,0,3.3599999999999
waterAirDropletTranslation,64,361,0,3.3500000000001364
waterAirDropletTranslation,64,362,0,3.3899999999998727
waterAirDropletTranslation,64,363,0,3.380000000000109
waterAirDropletTranslation,64,364,0,3.3899999999998727
waterAirDropletTranslation,64,365,0,3.380000000000109
waterAirDropletTranslation,64,366,0,3.369999999999891
waterAirDropletTranslation,64,367,0,3.3700000000001182
waterAirDropletTranslation,64,368,0,3.369999999999891
waterAirDropletTranslation,64,369,0,3.3300000000001546
waterAirDropletTranslation,64,370,0,3.349999999999909
waterAirDropletTranslation,64,371,0,3.4300000000000637
waterAirDropletTranslation,64,372,0,3.349999999999909
waterAirDropletTranslation,64,373,0,3.3600000000001273
waterAirDropletTranslation,64,374,0,3.2999999999999545
waterAirDropletTranslation,64,375,0,3.259999999999991
waterAirDropletTranslation,64,376,0,3.2799999999999727
waterAirDropletTranslation,64,377,0,3.3599999999999
waterAirDropletTranslation,64,378,0,3.259999999999991
waterAirDropletTranslation,64,379,0,3.240000000000009
waterAirDropletTranslation,64,380,0,3.25
waterAirDropletTranslation,64,381,0,3.269999999999982
waterAirDropletTranslation,64,382,0,3.3400000000001455
waterAirDropletTranslation,64,383,0,3.2799999999999727
waterAirDropletTranslation,64,384,0,3.3900000000001
mercuryAirDropletTranslation,16,1,0,0.23
mercuryAirDropletTranslation,16,2,0,0.07999999999999999
mercuryAirDropletTranslation,16,3,0,0.08000000000000002
mercuryAirDropletTranslation,16,4,0,0.07
mercuryAirDropletTranslation,16,5,0,0.08000000000000002
mercuryAirDropletTranslation,16,6,0,0.08999999999999997
mercuryAirDropletTranslation,16,7,0,0.07999999999999996
mercuryAirDropletTranslation,16,8,0,0.07000000000000006
mercuryAirDropletTranslation,16,9,0,0.06999999999999995
mercuryAirDropletTranslation,16,10,0,0.08999999999999997
mercuryAirDropletTranslation,16,11,0,0.08000000000000007
mercuryAirDropletTranslation,16,12,0,0.07000000000000006
mercuryAirDropletTranslation,16,13,0,0.07999999999999985
mercuryAirDropletTranslation,16,14,0,0.09000000000000008
mercuryAirDropletTranslation,16,15,0,0.07000000000000006
mercuryAirDropletTranslation,16,16,0,0.07999999999999985
mercuryAirDropletTranslation,16,17,0,0.07000000000000006
mercuryAirDropletTranslation,16,18,0,0.08000000000000007
mercuryAirDropletTranslation,16,19,0,0.07999999999999985
mercuryAirDropletTranslation,16,20,0,0.07000000000000006
mercuryAirDropletTranslation,16,21,0,0.07000000000000006
mercuryAirDropletTranslation,16,22,0,0.08000000000000007
mercuryAirDropletTranslation,16,23,0,0.06999999999999984
mercuryAirDropletTranslation,16,24,0,0.07000000000000006
mercuryAirDropletTranslation,16,25,0,0.08000000000000007
mercuryAirDropletTranslation,16,26,0,0.08000000000000007
mercuryAirDropletTranslation,16,27,0,0.08000000000000007
mercuryAirDropletTranslation,16,28,0,0.06999999999999984
mercuryAirDropletTranslation,16,29,0,0.06999999999999984
mercuryAirDropletTranslation,16,30,0,0.08000000000000007
mercuryAirDropletTranslation,16,31,0,0.06999999999999984
mercuryAirDropletTranslation,16,32,0,0.0900000000000003
mercuryAirDropletTranslation,16,33,0,0.06999999999999984
mercuryAirDropletTranslation,16,34,0,0.06999999999999984
mercuryAirDropletTranslation,16,35,0,0.07000000000000028
mercuryAirDropletTranslation,16,36,0,0.08000000000000007
mercuryAirDropletTranslation,16,37,0,0.06999999999999984
mercuryAirDropletTranslation,16,38,0,0.08999999999999986
mercuryAirDropletTranslation,16,39,0,0.07000000000000028
mercuryAirDropletTranslation,16,40,0,0.06999999999999984
mercuryAirDropletTranslation,16,41,0,0.08000000000000007
mercuryAirDropletTranslation,16,42,0,0.08000000000000007
mercuryAirDropletTranslation,16,43,0,0.08000000000000007
mercuryAirDropletTranslation,16,44,0,0.06999999999999984
mercuryAirDropletTranslation,16,45,0,0.08000000000000007
mercuryAirDropletTranslation,16,46,0,0.08000000000000007
mercuryAirDropletTranslation,16,47,0,0.06999999999999984
mercuryAirDropletTranslation,16,48,0,0.08999999999999986
mercuryAirDropletTranslation,16,49,0,0.07000000000000028
mercuryAirDropletTranslation,16,50,0,0.06999999999999984
mercuryAirDropletTranslation,16,51,0,0.0900000000000003
mercuryAirDropletTranslation,16,52,0,0.08000000000000007
mercuryAirDropletTranslation,16,53,0,0.0699999999999994
mercuryAirDropletTranslation,16,54,0,0.08000000000000007
mercuryAirDropletTranslation,16,55,0,0.08000000000000007
mercuryAirDropletTranslation,16,56,0,0.07000000000000028
mercuryAirDropletTranslation,16,57,0,0.08000000000000007
mercuryAirDropletTranslation,16,58,0,0.08999999999999986
mercuryAirDropletTranslation,16,59,0,0.08000000000000007
mercuryAirDropletTranslation,16,60,0,0.0699999999999994
mercuryAirDropletTranslation,16,61,0,0.10000000000000053
mercuryAirDropletTranslation,16,62,0,0.08000000000000007
mercuryAirDropletTranslation,16,63,0,0.0699999999999994
mercuryAirDropletTranslation,16,64,0,0.09000000000000075
mercuryAirDropletTranslation,16,65,0,0.08999999999999986
mercuryAirDropletTranslation,16,66,0,0.08000000000000007
mercuryAirDropletTranslation,16,67,0,0.08999999999999986
mercuryAirDropletTranslation,16,68,0,0.08000000000000007
mercuryAirDropletTranslation,16,69,0,0.08000000000000007
mercuryAirDropletTranslation,16,70,0,0.08000000000000007
mercuryAirDropletTranslation,16,71,0,0.08999999999999986
mercuryAirDropletTranslation,16,72,0,0.08000000000000007
mercuryAirDropletTranslation,16,73,0,0.0699999999999994
mercuryAirDropletTranslation,16,74,0,0.09000000000000075
mercuryAirDropletTranslation,16,75,0,0.08999999999999986
mercuryAirDropletTranslation,16,76,0,0.08000000000000007
mercuryAirDropletTranslation,16,77,0,0.08000000000000007
mercuryAirDropletTranslation,16,78,0,0.07999999999999918
mercuryAirDropletTranslation,16,79,0,0.08000000000000007
mercuryAirDropletTranslation,16,80,0,0.08000000000000007
mercuryAirDropletTranslation,16,81,0,0.08000000000000007
mercuryAirDropletTranslation,16,82,0,0.07000000000000028
mercuryAirDropletTranslation,16,83,0,0.08000000000000007
mercuryAirDropletTranslation,16,84,0,0.08000000000000007
mercuryAirDropletTranslation,16,85,0,0.0699999999999994
mercuryAirDropletTranslation,16,86,0,0.09000000000000075
mercuryAirDropletTranslation,16,87,0,0.0699999999999994
mercuryAirDropletTranslation,16,88,0,0.07000000000000028
mercuryAirDropletTranslation,16,89,0,0.08000000000000007
mercuryAirDropletTranslation,16,90,0,0.08000000000000007
mercuryAirDropletTranslation,16,91,0,0.08999999999999986
mercuryAirDropletTranslation,16,92,0,0.08000000000000007
mercuryAirDropletTranslation,16,93,0,0.08000000000000007
mercuryAirDropletTranslation,16,94,0,0.08000000000000007
mercuryAirDropletTranslation,16,95,0,0.08999999999999986
mercuryAirDropletTranslation,16,96,0,0.08999999999999986
mercuryAirDropletTranslation,32,1,0,1.11
mercuryAirDropletTranslation,32,2,0,0.45999999999999996
mercuryAirDropletTranslation,32,3,0,0.47
mercuryAirDropletTranslation,32,4,0,0.4500000000000002
mercuryAirDropletTranslation,32,5,0,0.45999999999999996
mercuryAirDropletTranslation,32,6,0,0.41999999999999993
mercuryAirDropletTranslation,32,7,0,0.4099999999999997
mercuryAirDropletTranslation,32,8,0,0.4500000000000006
mercuryAirDropletTranslation,32,9,0,0.4399999999999995
mercuryAirDropletTranslation,32,10,0,0.4400000000000004
mercuryAirDropletTranslation,32,11,0,0.45999999999999996
mercuryAirDropletTranslation,32,12,0,0.41000000000000014
mercuryAirDropletTranslation,32,13,0,0.41999999999999993
mercuryAirDropletTranslation,32,14,0,0.4499999999999993
mercuryAirDropletTranslation,32,15,0,0.41999999999999993
mercuryAirDropletTranslation,32,16,0,0.4300000000000006
mercuryAirDropletTranslation,32,17,0,0.4300000000000006
mercuryAirDropletTranslation,32,18,0,0.40999999999999837
mercuryAirDropletTranslation,32,19,0,0.4400000000000013
mercuryAirDropletTranslation,32,20,0,0.4299999999999997
mercuryAirDropletTranslation,32,21,0,0.5099999999999998
mercuryAirDropletTranslation,32,22,0,0.5299999999999994
mercuryAirDropletTranslation,32,23,0,0.5100000000000016
mercuryAirDropletTranslation,32,24,0,0.5399999999999991
mercuryAirDropletTranslation,32,25,0,0.4499999999999993
mercuryAirDropletTranslation,32,26,0,0.4900000000000002
mercuryAirDropletTranslation,32,27,0,0.5
mercuryAirDropletTranslation,32,28,0,0.5300000000000011
mercuryAirDropletTranslation,32,29,0,0.5199999999999996
mercuryAirDropletTranslation,32,30,0,0.5299999999999994
mercuryAirDropletTranslation,32,31,0,0.5
mercuryAirDropletTranslation,32,32,0,0.46000000000000085
mercuryAirDropletTranslation,32,33,0,0.4299999999999997
mercuryAirDropletTranslation,32,34,0,0.46000000000000085
mercuryAirDropletTranslation,32,35,0,0.48999999999999844
mercuryAirDropletTranslation,32,36,0,0.46000000000000085
mercuryAirDropletTranslation,32,37,0,0.46999999999999886
mercuryAirDropletTranslation,32,38,0,0.4299999999999997
mercuryAirDropletTranslation,32,39,0,0.4299999999999997
mercuryAirDropletTranslation,32,40,0,0.5100000000000016
mercuryAirDropletTranslation,32,41,0,0.5399999999999991
mercuryAirDropletTranslation,32,42,0,0.5600000000000023
mercuryAirDropletTranslation,32,43,0,0.5699999999999967
mercuryAirDropletTranslation,32,44,0,0.490000000000002
mercuryAirDropletTranslation,32,45,0,0.4400000000000013
mercuryAirDropletTranslation,32,46,0,0.4499999999999993
mercuryAirDropletTranslation,32,47,0,0.5500000000000007
mercuryAirDropletTranslation,32,48,0,0.5699999999999967
mercuryAirDropletTranslation,32,49,0,0.5500000000000007
mercuryAirDropletTranslation,32,50,0,0.5600000000000023
mercuryAirDropletTranslation,32,51,0,0.46999999999999886
mercuryAirDropletTranslation,32,52,0,0.41000000000000014
mercuryAirDropletTranslation,32,53,0,0.5199999999999996
mercuryAirDropletTranslation,32,54,0,0.5500000000000007
mercuryAirDropletTranslation,32,55,0,0.5599999999999987
mercuryAirDropletTranslation,32,56,0,0.5500000000000007
mercuryAirDropletTranslation,32,57,0,0.4800000000000004
mercuryAirDropletTranslation,32,58,0,0.509999999999998
mercuryAirDropletTranslation,32,59,0,0.5600000000000023
mercuryAirDropletTranslation,32,60,0,0.5500000000000007
mercuryAirDropletTranslation,32,61,0,0.5499999999999972
mercuryAirDropletTranslation,32,62,0,0.5200000000000031
mercuryAirDropletTranslation,32,63,0,0.41999999999999815
mercuryAirDropletTranslation,32,64,0,0.46000000000000085
mercuryAirDropletTranslation,32,65,0,0.5299999999999976
mercuryAirDropletTranslation,32,66,0,0.5600000000000023
mercuryAirDropletTranslation,32,67,0,0.5399999999999991
mercuryAirDropletTranslation,32,68,0,0.5399999999999991
mercuryAirDropletTranslation,32,69,0,0.4299999999999997
mercuryAirDropletTranslation,32,70,0,0.4299999999999997
mercuryAirDropletTranslation,32,71,0,0.5100000000000051
mercuryAirDropletTranslation,32,72,0,0.529999999999994
mercuryAirDropletTranslation,32,73,0,0.5399999999999991
mercuryAirDropletTranslation,32,74,0,0.5400000000000063
mercuryAirDropletTranslation,32,75,0,0.4899999999999949
mercuryAirDropletTranslation,32,76,0,0.4100000000000037
mercuryAirDropletTranslation,32,77,0,0.4399999999999977
mercuryAirDropletTranslation,32,78,0,0.5300000000000011
mercuryAirDropletTranslation,32,79,0,0.5499999999999972
mercuryAirDropletTranslation,32,80,0,0.5200000000000031
mercuryAirDropletTranslation,32,81,0,0.5499999999999972
mercuryAirDropletTranslation,32,82,0,0.44000000000000483
mercuryAirDropletTranslation,32,83,0,0.4399999999999977
mercuryAirDropletTranslation,32,84,0,0.46999999999999886
mercuryAirDropletTranslation,32,85,0,0.5399999999999991
mercuryAirDropletTranslation,32,86,0,0.5300000000000011
mercuryAirDropletTranslation,32,87,0,0.5399999999999991
mercuryAirDropletTranslation,32,88,0,0.5
mercuryAirDropletTranslation,32,89,0,0.4100000000000037
mercuryAirDropletTranslation,32,90,0,0.4399999999999977
mercuryAirDropletTranslation,32,91,0,0.5300000000000011
mercuryAirDropletTranslation,32,92,0,0.5399999999999991
mercuryAirDropletTranslation,32,93,0,0.5300000000000011
mercuryAirDropletTranslation,32,94,0,0.5499999999999972
mercuryAirDropletTranslation,32,95,0,0.44000000000000483
mercuryAirDropletTranslation,32,96,0,0.4299999999999997
mercuryAirDropletTranslation,32,97,0,0.44999999999999574
mercuryAirDropletTranslation,32,98,0,0.5300000000000011
mercuryAirDropletTranslation,32,99,0,0.5300000000000011
mercuryAirDropletTranslation,32,100,0,0.5399999999999991
mercuryAirDropletTranslation,32,101,0,0.5
mercuryAirDropletTranslation,32,102,0,0.45000000000000284
mercuryAirDropletTranslation,32,103,0,0.509999999999998
mercuryAirDropletTranslation,32,104,0,0.4099999999999966
mercuryAirDropletTranslation,32,105,0,0.46999999999999886
mercuryAirDropletTranslation,32,106,0,0.5600000000000023
mercuryAirDropletTranslation,32,107,0,0.5500000000000043
mercuryAirDropletTranslation,32,108,0,0.5799999999999983
mercuryAirDropletTranslation,32,109,0,0.5599999999999952
mercuryAirDropletTranslation,32,110,0,0.4300000000000068
mercuryAirDropletTranslation,32,111,0,0.4399999999999977
mercuryAirDropletTranslation,32,112,0,0.5300000000000011
mercuryAirDropletTranslation,32,113,0,0.5599999999999952
mercuryAirDropletTranslation,32,114,0,0.5500000000000043
mercuryAirDropletTranslation,32,115,0,0.5799999999999983
mercuryAirDropletTranslation,32,116,0,0.46000000000000085
mercuryAirDropletTranslation,32,117,0,0.3999999999999986
mercuryAirDropletTranslation,32,118,0,0.4399999999999977
mercuryAirDropletTranslation,32,119,0,0.5300000000000011
mercuryAirDropletTranslation,32,120,0,0.5399999999999991
mercuryAirDropletTranslation,32,121,0,0.5600000000000023
mercuryAirDropletTranslation,32,122,0,0.509999999999998
mercuryAirDropletTranslation,32,123,0,0.4100000000000037
mercuryAirDropletTranslation,32,124,0,0.44999999999999574
mercuryAirDropletTranslation,32,125,0,0.5200000000000031
mercuryAirDropletTranslation,32,126,0,0.5399999999999991
mercuryAirDropletTranslation,32,127,0,0.5600000000000023
mercuryAirDropletTranslation,32,128,0,0.5399999999999991
mercuryAirDropletTranslation,32,129,0,0.4299999999999997
mercuryAirDropletTranslation,32,130,0,0.4200000000000017
mercuryAirDropletTranslation,32,131,0,0.45999999999999375
mercuryAirDropletTranslation,32,132,0,0.5300000000000011
mercuryAirDropletTranslation,32,133,0,0.5499999999999972
mercuryAirDropletTranslation,32,134,0,0.5700000000000074
mercuryAirDropletTranslation,32,135,0,0.45000000000000284
mercuryAirDropletTranslation,32,136,0,0.3999999999999915
mercuryAirDropletTranslation,32,137,0,0.4399999999999977
mercuryAirDropletTranslation,32,138,0,0.5
mercuryAirDropletTranslation,32,139,0,0.5300000000000011
mercuryAirDropletTranslation,32,140,0,0.5300000000000011
mercuryAirDropletTranslation,32,141,0,0.5100000000000051
mercuryAirDropletTranslation,32,142,0,0.4200000000000017
mercuryAirDropletTranslation,32,143,0,0.4200000000000017
mercuryAirDropletTranslation,32,144,0,0.45999999999999375
mercuryAirDropletTranslation,32,145,0,0.5300000000000011
mercuryAirDropletTranslation,32,146,0,0.519999999999996
mercuryAirDropletTranslation,32,147,0,0.5300000000000011
mercuryAirDropletTranslation,32,148,0,0.46999999999999886
mercuryAirDropletTranslation,32,149,0,0.4100000000000108
mercuryAirDropletTranslation,32,150,0,0.44999999999998863
mercuryAirDropletTranslation,32,151,0,0.5300000000000011
mercuryAirDropletTranslation,32,152,0,0.5400000000000063
mercuryAirDropletTranslation,32,153,0,0.539999999999992
mercuryAirDropletTranslation,32,154,0,0.5100000000000051
mercuryAirDropletTranslation,32,155,0,0.4200000000000017
mercuryAirDropletTranslation,32,156,0,0.45000000000000284
mercuryAirDropletTranslation,32,157,0,0.5300000000000011
mercuryAirDropletTranslation,32,158,0,0.5
mercuryAirDropletTranslation,32,159,0,0.5
mercuryAirDropletTranslation,32,160,0,0.5
mercuryAirDropletTranslation,32,161,0,0.4099999999999966
mercuryAirDropletTranslation,32,162,0,0.4099999999999966
mercuryAirDropletTranslation,32,163,0,0.45000000000000284
mercuryAirDropletTranslation,32,164,0,0.4899999999999949
mercuryAirDropletTranslation,32,165,0,0.5
mercuryAirDropletTranslation,32,166,0,0.5200000000000102
mercuryAirDropletTranslation,32,167,0,0.4299999999999926
mercuryAirDropletTranslation,32,168,0,0.39000000000000057
mercuryAirDropletTranslation,32,169,0,0.4200000000000017
mercuryAirDropletTranslation,32,170,0,0.480000000000004
mercuryAirDropletTranslation,32,171,0,0.5099999999999909
mercuryAirDropletTranslation,32,172,0,0.5
mercuryAirDropletTranslation,32,173,0,0.46999999999999886
mercuryAirDropletTranslation,32,174,0,0.4000000000000057
mercuryAirDropletTranslation,32,175,0,0.4200000000000017
mercuryAirDropletTranslation,32,176,0,0.480000000000004
mercuryAirDropletTranslation,32,177,0,0.5
mercuryAirDropletTranslation,32,178,0,0.5
mercuryAirDropletTranslation,32,179,0,0.5099999999999909
mercuryAirDropletTranslation,32,180,0,0.4200000000000017
mercuryAirDropletTranslation,32,181,0,0.4200000000000017
mercuryAirDropletTranslation,32,182,0,0.45000000000000284
mercuryAirDropletTranslation,32,183,0,0.519999999999996
mercuryAirDropletTranslation,32,184,0,0.519999999999996
mercuryAirDropletTranslation,32,185,0,0.5700000000000074
mercuryAirDropletTranslation,32,186,0,0.5
mercuryAirDropletTranslation,32,187,0,0.4200000000000017
mercuryAirDropletTranslation,32,188,0,0.46999999999999886
mercuryAirDropletTranslation,32,189,0,0.5499999999999972
mercuryAirDropletTranslation,32,190,0,0.5799999999999983
mercuryAirDropletTranslation,32,191,0,0.5600000000000023
mercuryAirDropletTranslation,32,192,0,0.539999999999992
mercuryAirDropletTranslation,64,1,0,12.34
mercuryAirDropletTranslation,64,2,0,3.42
mercuryAirDropletTranslation,64,3,0,3.380000000000001
mercuryAirDropletTranslation,64,4,0,3.34
mercuryAirDropletTranslation,64,5,0,3.3200000000000003
mercuryAirDropletTranslation,64,6,0,3.370000000000001
mercuryAirDropletTranslation,64,7,0,3.3399999999999963
mercuryAirDropletTranslation,64,8,0,3.3400000000000034
mercuryAirDropletTranslation,64,9,0,3.299999999999997
mercuryAirDropletTranslation,64,10,0,3.3400000000000034
mercuryAirDropletTranslation,64,11,0,2.9399999999999977
mercuryAirDropletTranslation,64,12,0,3.3100000000000023
mercuryAirDropletTranslation,64,13,0,3.3799999999999955
mercuryAirDropletTranslation,64,14,0,3.3000000000000043
mercuryAirDropletTranslation,64,15,0,3.259999999999998
mercuryAirDropletTranslation,64,16,0,3.25
mercuryAirDropletTranslation,64,17,0,3.250000000000007
mercuryAirDropletTranslation,64,18,0,3.219999999999999
mercuryAirDropletTranslation,64,19,0,3.280000000000001
mercuryAirDropletTranslation,64,20,0,3.0999999999999943
mercuryAirDropletTranslation,64,21,0,2.989999999999995
mercuryAirDropletTranslation,64,22,0,3.030000000000001
mercuryAirDropletTranslation,64,23,0,3.010000000000005
mercuryAirDropletTranslation,64,24,0,3.219999999999999
mercuryAirDropletTranslation,64,25,0,3.4099999999999966
mercuryAirDropletTranslation,64,26,0,3.3400000000000034
mercuryAirDropletTranslation,64,27,0,3.25
mercuryAirDropletTranslation,64,28,0,3.200000000000003
mercuryAirDropletTranslation,64,29,0,3.25
mercuryAirDropletTranslation,64,30,0,3.219999999999999
mercuryAirDropletTranslation,64,31,0,3.259999999999991
mercuryAirDropletTranslation,64,32,0,3.0800000000000125
mercuryAirDropletTranslation,64,33,0,3.0999999999999943
mercuryAirDropletTranslation,64,34,0,3.0999999999999943
mercuryAirDropletTranslation,64,35,0,3.1000000000000085
mercuryAirDropletTranslation,64,36,0,3.069999999999993
mercuryAirDropletTranslation,64,37,0,3.0600000000000023
mercuryAirDropletTranslation,64,38,0,3.1500000000000057
mercuryAirDropletTranslation,64,39,0,3.069999999999993
mercuryAirDropletTranslation,64,40,0,3.0500000000000114
mercuryAirDropletTranslation,64,41,0,3.039999999999992
mercuryAirDropletTranslation,64,42,0,3.0500000000000114
mercuryAirDropletTranslation,64,43,0,3.079999999999984
mercuryAirDropletTranslation,64,44,0,3.030000000000001
mercuryAirDropletTranslation,64,45,0,3.0800000000000125
mercuryAirDropletTranslation,64,46,0,3.4399999999999977
mercuryAirDropletTranslation,64,47,0,4.159999999999997
mercuryAirDropletTranslation,64,48,0,4.349999999999994
mercuryAirDropletTranslation,64,49,0,3.8499999999999943
mercuryAirDropletTranslation,64,50,0,4.560000000000002
mercuryAirDropletTranslation,64,51,0,4.700000000000017
mercuryAirDropletTranslation,64,52,0,4.539999999999992
mercuryAirDropletTranslation,64,53,0,4.490000000000009
mercuryAirDropletTranslation,64,54,0,4.589999999999975
mercuryAirDropletTranslation,64,55,0,4.5400000000000205
mercuryAirDropletTranslation,64,56,0,4.590000000000003
mercuryAirDropletTranslation,64,57,0,4.549999999999983
mercuryAirDropletTranslation,64,58,0,4.390000000000015
mercuryAirDropletTranslation,64,59,0,4.269999999999982
mercuryAirDropletTranslation,64,60,0,4.300000000000011
mercuryAirDropletTranslation,64,61,0,4.259999999999991
mercuryAirDropletTranslation,64,62,0,4.159999999999997
mercuryAirDropletTranslation,64,63,0,4.219999999999999
mercuryAirDropletTranslation,64,64,0,4.3300000000000125
mercuryAirDropletTranslation,64,65,0,4.259999999999991
mercuryAirDropletTranslation,64,66,0,4.360000000000014
mercuryAirDropletTranslation,64,67,0,4.25
mercuryAirDropletTranslation,64,68,0,4.22999999999999
mercuryAirDropletTranslation,64,69,0,4.190000000000026
mercuryAirDropletTranslation,64,70,0,4.21999999999997
mercuryAirDropletTranslation,64,71,0,4.310000000000002
mercuryAirDropletTranslation,64,72,0,4.329999999999984
mercuryAirDropletTranslation,64,73,0,4.189999999999998
mercuryAirDropletTranslation,64,74,0,4.2000000000000455
mercuryAirDropletTranslation,64,75,0,4.199999999999989
mercuryAirDropletTranslation,64,76,0,4.149999999999977
mercuryAirDropletTranslation,64,77,0,4.430000000000007
mercuryAirDropletTranslation,64,78,0,4.300000000000011
mercuryAirDropletTranslation,64,79,0,4.329999999999984
mercuryAirDropletTranslation,64,80,0,4.259999999999991
mercuryAirDropletTranslation,64,81,0,4.230000000000018
mercuryAirDropletTranslation,64,82,0,4.2900000000000205
mercuryAirDropletTranslation,64,83,0,4.3799999999999955
mercuryAirDropletTranslation,64,84,0,4.359999999999957
mercuryAirDropletTranslation,64,85,0,4.160000000000025
mercuryAirDropletTranslation,64,86,0,3.680000000000007
mercuryAirDropletTranslation,64,87,0,3.670000000000016
mercuryAirDropletTranslation,64,88,0,3.6499999999999773
mercuryAirDropletTranslation,64,89,0,3.680000000000007
mercuryAirDropletTranslation,64,90,0,3.769999999999982
mercuryAirDropletTranslation,64,91,0,3.730000000000018
mercuryAirDropletTranslation,64,92,0,3.75
mercuryAirDropletTranslation,64,93,0,3.769999999999982
mercuryAirDropletTranslation,64,94,0,3.6999999999999886
mercuryAirDropletTranslation,64,95,0,3.740000000000009
mercuryAirDropletTranslation,64,96,0,3.740000000000009
mercuryAirDropletTranslation,64,97,0,3.75
mercuryAirDropletTranslation,64,98,0,3.8799999999999955
mercuryAirDropletTranslation,64,99,0,3.8799999999999955
mercuryAirDropletTranslation,64,100,0,3.8799999999999955
mercuryAirDropletTranslation,64,101,0,3.8700000000000045
mercuryAirDropletTranslation,64,102,0,4.009999999999991
mercuryAirDropletTranslation,64,103,0,3.730000000000018
mercuryAirDropletTranslation,64,104,0,3.740000000000009
mercuryAirDropletTranslation,64,105,0,3.740000000000009
mercuryAirDropletTranslation,64,106,0,3.680000000000007
mercuryAirDropletTranslation,64,107,0,3.819999999999993
mercuryAirDropletTranslation,64,108,0,3.839999999999975
mercuryAirDropletTranslation,64,109,0,3.75
mercuryAirDropletTranslation,64,110,0,3.75
mercuryAirDropletTranslation,64,111,0,3.7700000000000387
mercuryAirDropletTranslation,64,112,0,3.759999999999991
mercuryAirDropletTranslation,64,113,0,3.7299999999999613
mercuryAirDropletTranslation,64,114,0,3.7700000000000387
mercuryAirDropletTranslation,64,115,0,3.909999999999968
mercuryAirDropletTranslation,64,116,0,3.7200000000000273
mercuryAirDropletTranslation,64,117,0,3.7199999999999704
mercuryAirDropletTranslation,64,118,0,3.7900000000000205
mercuryAirDropletTranslation,64,119,0,3.759999999999991
mercuryAirDropletTranslation,64,120,0,3.7200000000000273
mercuryAirDropletTranslation,64,121,0,3.7199999999999704
mercuryAirDropletTranslation,64,122,0,3.680000000000007
mercuryAirDropletTranslation,64,123,0,3.680000000000007
mercuryAirDropletTranslation,64,124,0,3.6299999999999955
mercuryAirDropletTranslation,64,125,0,3.2900000000000205
mercuryAirDropletTranslation,64,126,0,3.5600000000000023
mercuryAirDropletTranslation,64,127,0,3.5499999999999545
mercuryAirDropletTranslation,64,128,0,3.660000000000025
mercuryAirDropletTranslation,64,129,0,3.5400000000000205
mercuryAirDropletTranslation,64,130,0,3.5399999999999636
mercuryAirDropletTranslation,64,131,0,3.590000000000032
mercuryAirDropletTranslation,64,132,0,3.579999999999984
mercuryAirDropletTranslation,64,133,0,3.579999999999984
mercuryAirDropletTranslation,64,134,0,3.580000000000041
mercuryAirDropletTranslation,64,135,0,3.579999999999984
mercuryAirDropletTranslation,64,136,0,3.579999999999984
mercuryAirDropletTranslation,64,137,0,3.590000000000032
mercuryAirDropletTranslation,64,138,0,3.589999999999918
mercuryAirDropletTranslation,64,139,0,3.7000000000000455
mercuryAirDropletTranslation,64,140,0,3.7799999999999727
mercuryAirDropletTranslation,64,141,0,3.6900000000000546
mercuryAirDropletTranslation,64,142,0,3.740000000000009
mercuryAirDropletTranslation,64,143,0,3.6499999999999773
mercuryAirDropletTranslation,64,144,0,3.7000000000000455
mercuryAirDropletTranslation,64,145,0,3.6499999999999773
mercuryAirDropletTranslation,64,146,0,3.699999999999932
mercuryAirDropletTranslation,64,147,0,3.800000000000068
mercuryAirDropletTranslation,64,148,0,3.7799999999999727
mercuryAirDropletTranslation,64,149,0,3.82000000000005
mercuryAirDropletTranslation,64,150,0,3.75
mercuryAirDropletTranslation,64,151,0,3.699999999999932
mercuryAirDropletTranslation,64,152,0,3.830000000000041
mercuryAirDropletTranslation,64,153,0,3.8099999999999454
mercuryAirDropletTranslation,64,154,0,3.8500000000000227
mercuryAirDropletTranslation,64,155,0,3.810000000000059
mercuryAirDropletTranslation,64,156,0,3.7799999999999727
mercuryAirDropletTranslation,64,157,0,3.7899999999999636
mercuryAirDropletTranslation,64,158,0,3.8899999999999864
mercuryAirDropletTranslation,64,159,0,3.8999999999999773
mercuryAirDropletTranslation,64,160,0,3.8600000000000136
mercuryAirDropletTranslation,64,161,0,3.7900000000000773
mercuryAirDropletTranslation,64,162,0,3.769999999999982
mercuryAirDropletTranslation,64,163,0,3.8899999999999864
mercuryAirDropletTranslation,64,164,0,3.7799999999999727
mercuryAirDropletTranslation,64,165,0,3.840000000000032
mercuryAirDropletTranslation,64,166,0,3.949999999999932
mercuryAirDropletTranslation,64,167,0,3.7900000000000773
mercuryAirDropletTranslation,64,168,0,3.769999999999982
mercuryAirDropletTranslation,64,169,0,3.769999999999982
mercuryAirDropletTranslation,64,170,0,3.830000000000041
mercuryAirDropletTranslation,64,171,0,3.8299999999999272
mercuryAirDropletTranslation,64,172,0,3.7700000000000955
mercuryAirDropletTranslation,64,173,0,3.769999999999982
mercuryAirDropletTranslation,64,174,0,3.7799999999999727
mercuryAirDropletTranslation,64,175,0,3.7799999999999727
mercuryAirDropletTranslation,64,176,0,3.6700000000000728
mercuryAirDropletTranslation,64,177,0,3.6299999999999955
mercuryAirDropletTranslation,64,178,0,3.689999999999941
mercuryAirDropletTranslation,64,179,0,3.4500000000000455
mercuryAirDropletTranslation,64,180,0,3.189999999999941
mercuryAirDropletTranslation,64,181,0,3.2000000000000455
mercuryAirDropletTranslation,64,182,0,3.230000000000018
mercuryAirDropletTranslation,64,183,0,3.240000000000009
mercuryAirDropletTranslation,64,184,0,3.3199999999999363
mercuryAirDropletTranslation,64,185,0,3.2799999999999727
mercuryAirDropletTranslation,64,186,0,3.2900000000000773
mercuryAirDropletTranslation,64,187,0,3.2099999999999227
mercuryAirDropletTranslation,64,188,0,3.2100000000000364
mercuryAirDropletTranslation,64,189,0,3.2799999999999727
mercuryAirDropletTranslation,64,190,0,3.2800000000000864
mercuryAirDropletTranslation,64,191,0,3.2899999999999636
mercuryAirDropletTranslation,64,192,0,3.3600000000000136
mercuryAirDropletTranslation,64,193,0,3.2799999999999727
mercuryAirDropletTranslation,64,194,0,3.230000000000018
mercuryAirDropletTranslation,64,195,0,3.240000000000009
mercuryAirDropletTranslation,64,196,0,3.269999999999982
mercuryAirDropletTranslation,64,197,0,3.25
mercuryAirDropletTranslation,64,198,0,3.25
mercuryAirDropletTranslation,64,199,0,3.240000000000009
mercuryAirDropletTranslation,64,200,0,3.259999999999991
mercuryAirDropletTranslation,64,201,0,3.25
mercuryAirDropletTranslation,64,202,0,3.2200000000000273
mercuryAirDropletTranslation,64,203,0,3.169999999999959
mercuryAirDropletTranslation,64,204,0,3.2000000000000455
mercuryAirDropletTranslation,64,205,0,3.3299999999999272
mercuryAirDropletTranslation,64,206,0,3.160000000000082
mercuryAirDropletTranslation,64,207,0,3.1399999999999864
mercuryAirDropletTranslation,64,208,0,3.169999999999959
mercuryAirDropletTranslation,64,209,0,3.169999999999959
mercuryAirDropletTranslation,64,210,0,3.230000000000018
mercuryAirDropletTranslation,64,211,0,3.230000000000018
mercuryAirDropletTranslation,64,212,0,3.2200000000000273
mercuryAirDropletTranslation,64,213,0,3.17999999999995
mercuryAirDropletTranslation,64,214,0,3.1499999999999773
mercuryAirDropletTranslation,64,215,0,3.2100000000000364
mercuryAirDropletTranslation,64,216,0,3.2200000000000273
mercuryAirDropletTranslation,64,217,0,3.2000000000000455
mercuryAirDropletTranslation,64,218,0,3.2999999999999545
mercuryAirDropletTranslation,64,219,0,3.2100000000000364
mercuryAirDropletTranslation,64,220,0,3.199999999999932
mercuryAirDropletTranslation,64,221,0,3.2000000000000455
mercuryAirDropletTranslation,64,222,0,3.199999999999932
mercuryAirDropletTranslation,64,223,0,3.2200000000000273
mercuryAirDropletTranslation,64,224,0,3.2000000000000455
mercuryAirDropletTranslation,64,225,0,3.17999999999995
mercuryAirDropletTranslation,64,226,0,3.1900000000000546
mercuryAirDropletTranslation,64,227,0,3.2199999999999136
mercuryAirDropletTranslation,64,228,0,3.2100000000000364
mercuryAirDropletTranslation,64,229,0,3.1299999999999955
mercuryAirDropletTranslation,64,230,0,3.2200000000000273
mercuryAirDropletTranslation,64,231,0,3.2000000000000455
mercuryAirDropletTranslation,64,232,0,3.17999999999995
mercuryAirDropletTranslation,64,233,0,3.1000000000000227
mercuryAirDropletTranslation,64,234,0,3.159999999999968
mercuryAirDropletTranslation,64,235,0,3.1399999999999864
mercuryAirDropletTranslation,64,236,0,3.1800000000000637
mercuryAirDropletTranslation,64,237,0,3.2299999999999045
mercuryAirDropletTranslation,64,238,0,3.230000000000018
mercuryAirDropletTranslation,64,239,0,3.230000000000018
mercuryAirDropletTranslation,64,240,0,3.1499999999999773
mercuryAirDropletTranslation,64,241,0,3.160000000000082
mercuryAirDropletTranslation,64,242,0,3.159999999999968
mercuryAirDropletTranslation,64,243,0,3.25
mercuryAirDropletTranslation,64,244,0,3.1399999999999864
mercuryAirDropletTranslation,64,245,0,3.1299999999999955
mercuryAirDropletTranslation,64,246,0,3.090000000000032
mercuryAirDropletTranslation,64,247,0,3.1200000000000045
mercuryAirDropletTranslation,64,248,0,3.169999999999959
mercuryAirDropletTranslation,64,249,0,3.159999999999968
mercuryAirDropletTranslation,64,250,0,3.2100000000000364
mercuryAirDropletTranslation,64,251,0,3.2100000000000364
mercuryAirDropletTranslation,64,252,0,3.2200000000000273
mercuryAirDropletTranslation,64,253,0,3.2799999999999727
mercuryAirDropletTranslation,64,254,0,3.25
mercuryAirDropletTranslation,64,255,0,3.230000000000018
mercuryAirDropletTranslation,64,256,0,3.3199999999999363
mercuryAirDropletTranslation,64,257,0,3.1900000000000546
mercuryAirDropletTranslation,64,258,0,3.189999999999941
mercuryAirDropletTranslation,64,259,0,3.1900000000000546
mercuryAirDropletTranslation,64,260,0,3.189999999999941
mercuryAirDropletTranslation,64,261,0,3.2100000000000364
mercuryAirDropletTranslation,64,262,0,3.2100000000000364
mercuryAirDropletTranslation,64,263,0,3.2099999999999227
mercuryAirDropletTranslation,64,264,0,3.2100000000000364
mercuryAirDropletTranslation,64,265,0,3.25
mercuryAirDropletTranslation,64,266,0,3.259999999999991
mercuryAirDropletTranslation,64,267,0,3.259999999999991
mercuryAirDropletTranslation,64,268,0,3.240000000000009
mercuryAirDropletTranslation,64,269,0,3.3500000000000227
mercuryAirDropletTranslation,64,270,0,3.230000000000018
mercuryAirDropletTranslation,64,271,0,3.230000000000018
mercuryAirDropletTranslation,64,272,0,3.2399999999998954
mercuryAirDropletTranslation,64,273,0,3.1800000000000637
mercuryAirDropletTranslation,64,274,0,3.159999999999968
mercuryAirDropletTranslation,64,275,0,3.2200000000000273
mercuryAirDropletTranslation,64,276,0,3.240000000000009
mercuryAirDropletTranslation,64,277,0,3.17999999999995
mercuryAirDropletTranslation,64,278,0,3.160000000000082
mercuryAirDropletTranslation,64,279,0,3.1499999999999773
mercuryAirDropletTranslation,64,280,0,3.1399999999999864
mercuryAirDropletTranslation,64,281,0,3.1399999999999864
mercuryAirDropletTranslation,64,282,0,3.2000000000000455
mercuryAirDropletTranslation,64,283,0,3.159999999999968
mercuryAirDropletTranslation,64,284,0,3.1499999999999773
mercuryAirDropletTranslation,64,285,0,3.1499999999999773
mercuryAirDropletTranslation,64,286,0,3.1100000000000136
mercuryAirDropletTranslation,64,287,0,3.1200000000000045
mercuryAirDropletTranslation,64,288,0,3.1100000000000136
mercuryAirDropletTranslation,64,289,0,3.1400000000001
mercuryAirDropletTranslation,64,290,0,3.1299999999998818
mercuryAirDropletTranslation,64,291,0,3.1400000000001
mercuryAirDropletTranslation,64,292,0,3.119999999999891
mercuryAirDropletTranslation,64,293,0,3.1900000000000546
mercuryAirDropletTranslation,64,294,0,3.2200000000000273
mercuryAirDropletTranslation,64,295,0,3.1599999999998545
mercuryAirDropletTranslation,64,296,0,3.130000000000109
mercuryAirDropletTranslation,64,297,0,3.1800000000000637
mercuryAirDropletTranslation,64,298,0,3.240000000000009
mercuryAirDropletTranslation,64,299,0,3.2199999999998
mercuryAirDropletTranslation,64,300,0,3.1900000000000546
mercuryAirDropletTranslation,64,301,0,3.160000000000082
mercuryAirDropletTranslation,64,302,0,3.1399999999998727
mercuryAirDropletTranslation,64,303,0,3.2100000000000364
mercuryAirDropletTranslation,64,304,0,3.2100000000000364
mercuryAirDropletTranslation,64,305,0,3.130000000000109
mercuryAirDropletTranslation,64,306,0,3.1499999999998636
mercuryAirDropletTranslation,64,307,0,3.3200000000001637
mercuryAirDropletTranslation,64,308,0,3.2199999999998
mercuryAirDropletTranslation,64,309,0,3.1900000000000546
mercuryAirDropletTranslation,64,310,0,3.2200000000000273
mercuryAirDropletTranslation,64,311,0,3.2200000000000273
mercuryAirDropletTranslation,64,312,0,3.119999999999891
mercuryAirDropletTranslation,64,313,0,3.1400000000001
mercuryAirDropletTranslation,64,314,0,3.2200000000000273
mercuryAirDropletTranslation,64,315,0,3.1900000000000546
mercuryAirDropletTranslation,64,316,0,3.119999999999891
mercuryAirDropletTranslation,64,317,0,3.1700000000000728
mercuryAirDropletTranslation,64,318,0,3.1699999999998454
mercuryAirDropletTranslation,64,319,0,3.1800000000000637
mercuryAirDropletTranslation,64,320,0,3.269999999999982
mercuryAirDropletTranslation,64,321,0,3.2100000000000364
mercuryAirDropletTranslation,64,322,0,3.1700000000000728
mercuryAirDropletTranslation,64,323,0,3.1900000000000546
mercuryAirDropletTranslation,64,324,0,3.189999999999827
mercuryAirDropletTranslation,64,325,0,3.1900000000000546
mercuryAirDropletTranslation,64,326,0,3.2000000000000455
mercuryAirDropletTranslation,64,327,0,3.2000000000000455
mercuryAirDropletTranslation,64,328,0,3.209999999999809
mercuryAirDropletTranslation,64,329,0,3.240000000000009
mercuryAirDropletTranslation,64,330,0,3.240000000000009
mercuryAirDropletTranslation,64,331,0,3.240000000000009
mercuryAirDropletTranslation,64,332,0,3.25
mercuryAirDropletTranslation,64,333,0,3.3500000000001364
mercuryAirDropletTranslation,64,334,0,3.3199999999999363
mercuryAirDropletTranslation,64,335,0,3.25
mercuryAirDropletTranslation,64,336,0,3.2899999999999636
mercuryAirDropletTranslation,64,337,0,3.2899999999999636
mercuryAirDropletTranslation,64,338,0,3.310000000000173
mercuryAirDropletTranslation,64,339,0,3.3799999999998818
mercuryAirDropletTranslation,64,340,0,3.339999999999918
mercuryAirDropletTranslation,64,341,0,3.3200000000001637
mercuryAirDropletTranslation,64,342,0,3.3799999999998818
mercuryAirDropletTranslation,64,343,0,3.400000000000091
mercuryAirDropletTranslation,64,344,0,3.349999999999909
mercuryAirDropletTranslation,64,345,0,3.3400000000001455
mercuryAirDropletTranslation,64,346,0,3.4299999999998363
mercuryAirDropletTranslation,64,347,0,3.380000000000109
mercuryAirDropletTranslation,64,348,0,3.3899999999998727
mercuryAirDropletTranslation,64,349,0,3.3900000000001
mercuryAirDropletTranslation,64,350,0,3.4300000000000637
mercuryAirDropletTranslation,64,351,0,3.4099999999998545
mercuryAirDropletTranslation,64,352,0,3.3900000000001
mercuryAirDropletTranslation,64,353,0,3.4200000000000728
mercuryAirDropletTranslation,64,354,0,3.3899999999998727
mercuryAirDropletTranslation,64,355,0,3.3600000000001273
mercuryAirDropletTranslation,64,356,0,3.4099999999998545
mercuryAirDropletTranslation,64,357,0,3.3600000000001273
mercuryAirDropletTranslation,64,358,0,3.439999999999827
mercuryAirDropletTranslation,64,359,0,3.3600000000001273
mercuryAirDropletTranslation,64,360,0,3.3599999999999
mercuryAirDropletTranslation,64,361,0,3.3500000000001364
mercuryAirDropletTranslation,64,362,0,3.3099999999999454
mercuryAirDropletTranslation,64,363,0,3.2799999999999727
mercuryAirDropletTranslation,64,364,0,3.339999999999918
mercuryAirDropletTranslation,64,365,0,3.3500000000001364
mercuryAirDropletTranslation,64,366,0,3.2799999999999727
mercuryAirDropletTranslation,64,367,0,3.240000000000009
mercuryAirDropletTranslation,64,368,0,3.2899999999999636
mercuryAirDropletTranslation,64,369,0,3.2899999999999636
mercuryAirDropletTranslation,64,370,0,3.3300000000001546
mercuryAirDropletTranslation,64,371,0,3.3999999999998636
mercuryAirDropletTranslation,64,372,0,3.3500000000001364
mercuryAirDropletTranslation,64,373,0,2.8799999999998818
mercuryAirDropletTranslation,64,374,0,2.839999999999918
mercuryAirDropletTranslation,64,375,0,2.880000000000109
mercuryAirDropletTranslation,64,376,0,2.8900000000001
mercuryAirDropletTranslation,64,377,0,2.849999999999909
mercuryAirDropletTranslation,64,378,0,2.8799999999998818
mercuryAirDropletTranslation,64,379,0,2.900000000000091
mercuryAirDropletTranslation,64,380,0,2.8700000000001182
mercuryAirDropletTranslation,64,381,0,2.839999999999918
mercuryAirDropletTranslation,64,382,0,2.8599999999999
mercuryAirDropletTranslation,64,383,0,2.8400000000001455
mercuryAirDropletTranslation,64,384,0,2.939999999999827
siliconoilAirDropletTranslation,16,1,0,0.21
siliconoilAirDropletTranslation,16,2,0,0.07000000000000003
siliconoilAirDropletTranslation,16,3,0,0.06999999999999995
siliconoilAirDropletTranslation,16,4,0,0.07
siliconoilAirDropletTranslation,16,5,0,0.08000000000000002
siliconoilAirDropletTranslation,16,6,0,0.06999999999999995
siliconoilAirDropletTranslation,16,7,0,0.08000000000000007
siliconoilAirDropletTranslation,16,8,0,0.05999999999999994
siliconoilAirDropletTranslation,16,9,0,0.07000000000000006
siliconoilAirDropletTranslation,16,10,0,0.07999999999999996
siliconoilAirDropletTranslation,16,11,0,0.07999999999999996
siliconoilAirDropletTranslation,16,12,0,0.06000000000000005
siliconoilAirDropletTranslation,16,13,0,0.07000000000000006
siliconoilAirDropletTranslation,16,14,0,0.07999999999999985
siliconoilAirDropletTranslation,16,15,0,0.06000000000000005
siliconoilAirDropletTranslation,16,16,0,0.08000000000000007
siliconoilAirDropletTranslation,16,17,0,0.08000000000000007
siliconoilAirDropletTranslation,16,18,0,0.06999999999999984
siliconoilAirDropletTranslation,16,19,0,0.07000000000000006
siliconoilAirDropletTranslation,16,20,0,0.07000000000000006
siliconoilAirDropletTranslation,16,21,0,0.06999999999999984
siliconoilAirDropletTranslation,16,22,0,0.08000000000000007
siliconoilAirDropletTranslation,16,23,0,0.07000000000000006
siliconoilAirDropletTranslation,16,24,0,0.07000000000000006
siliconoilAirDropletTranslation,16,25,0,0.06999999999999984
siliconoilAirDropletTranslation,16,26,0,0.08000000000000007
siliconoilAirDropletTranslation,16,27,0,0.06999999999999984
siliconoilAirDropletTranslation,16,28,0,0.08000000000000007
siliconoilAirDropletTranslation,16,29,0,0.07000000000000028
siliconoilAirDropletTranslation,16,30,0,0.06999999999999984
siliconoilAirDropletTranslation,16,31,0,0.06999999999999984
siliconoilAirDropletTranslation,16,32,0,0.08000000000000007
siliconoilAirDropletTranslation,16,33,0,0.06999999999999984
siliconoilAirDropletTranslation,16,34,0,0.07000000000000028
siliconoilAirDropletTranslation,16,35,0,0.08000000000000007
siliconoilAirDropletTranslation,16,36,0,0.06999999999999984
siliconoilAirDropletTranslation,16,37,0,0.06999999999999984
siliconoilAirDropletTranslation,16,38,0,0.07000000000000028
siliconoilAirDropletTranslation,16,39,0,0.06999999999999984
siliconoilAirDropletTranslation,16,40,0,0.06999999999999984
siliconoilAirDropletTranslation,16,41,0,0.08000000000000007
siliconoilAirDropletTranslation,16,42,0,0.08000000000000007
siliconoilAirDropletTranslation,16,43,0,0.08000000000000007
siliconoilAirDropletTranslation,16,44,0,0.06999999999999984
siliconoilAirDropletTranslation,16,45,0,0.07000000000000028
siliconoilAirDropletTranslation,16,46,0,0.08000000000000007
siliconoilAirDropletTranslation,16,47,0,0.07999999999999963
siliconoilAirDropletTranslation,16,48,0,0.07000000000000028
siliconoilAirDropletTranslation,16,49,0,0.08000000000000007
siliconoilAirDropletTranslation,16,50,0,0.06999999999999984
siliconoilAirDropletTranslation,16,51,0,0.08999999999999986
siliconoilAirDropletTranslation,16,52,0,0.07000000000000028
siliconoilAirDropletTranslation,16,53,0,0.08000000000000007
siliconoilAirDropletTranslation,16,54,0,0.0699999999999994
siliconoilAirDropletTranslation,16,55,0,0.07000000000000028
siliconoilAirDropletTranslation,16,56,0,0.08000000000000007
siliconoilAirDropletTranslation,16,57,0,0.07000000000000028
siliconoilAirDropletTranslation,16,58,0,0.08000000000000007
siliconoilAirDropletTranslation,16,59,0,0.0699999999999994
siliconoilAirDropletTranslation,16,60,0,0.07000000000000028
siliconoilAirDropletTranslation,16,61,0,0.08999999999999986
siliconoilAirDropletTranslation,16,62,0,0.07000000000000028
siliconoilAirDropletTranslation,16,63,0,0.08000000000000007
siliconoilAirDropletTranslation,16,64,0,0.0699999999999994
siliconoilAirDropletTranslation,16,65,0,0.08000000000000007
siliconoilAirDropletTranslation,16,66,0,0.07000000000000028
siliconoilAirDropletTranslation,16,67,0,0.08000000000000007
siliconoilAirDropletTranslation,16,68,0,0.07000000000000028
siliconoilAirDropletTranslation,16,69,0,0.08000000000000007
siliconoilAirDropletTranslation,16,70,0,0.07999999999999918
siliconoilAirDropletTranslation,16,71,0,0.07000000000000028
siliconoilAirDropletTranslation,16,72,0,0.07000000000000028
siliconoilAirDropletTranslation,16,73,0,0.08000000000000007
siliconoilAirDropletTranslation,16,74,0,0.08000000000000007
siliconoilAirDropletTranslation,16,75,0,0.08000000000000007
siliconoilAirDropletTranslation,16,76,0,0.0699999999999994
siliconoilAirDropletTranslation,16,77,0,0.08000000000000007
siliconoilAirDropletTranslation,16,78,0,0.07000000000000028
siliconoilAirDropletTranslation,16,79,0,0.07000000000000028
siliconoilAirDropletTranslation,16,80,0,0.07999999999999918
siliconoilAirDropletTranslation,16,81,0,0.09000000000000075
siliconoilAirDropletTranslation,16,82,0,0.0699999999999994
siliconoilAirDropletTranslation,16,83,0,0.08000000000000007
siliconoilAirDropletTranslation,16,84,0,0.07000000000000028
siliconoilAirDropletTranslation,16,85,0,0.08000000000000007
siliconoilAirDropletTranslation,16,86,0,0.08000000000000007
siliconoilAirDropletTranslation,16,87,0,0.0699999999999994
siliconoilAirDropletTranslation,16,88,0,0.08000000000000007
siliconoilAirDropletTranslation,16,89,0,0.07000000000000028
siliconoilAirDropletTranslation,16,90,0,0.08999999999999986
siliconoilAirDropletTranslation,16,91,0,0.07000000000000028
siliconoilAirDropletTranslation,16,92,0,0.08000000000000007
siliconoilAirDropletTranslation,16,93,0,0.08000000000000007
siliconoilAirDropletTranslation,16,94,0,0.08999999999999986
siliconoilAirDropletTranslation,16,95,0,0.07000000000000028
siliconoilAirDropletTranslation,16,96,0,0.07999999999999918
siliconoilAirDropletTranslation,32,1,0,1.15
siliconoilAirDropletTranslation,32,2,0,0.41000000000000014
siliconoilAirDropletTranslation,32,3,0,0.3899999999999999
siliconoilAirDropletTranslation,32,4,0,0.3899999999999999
siliconoilAirDropletTranslation,32,5,0,0.3900000000000001
siliconoilAirDropletTranslation,32,6,0,0.41999999999999993
siliconoilAirDropletTranslation,32,7,0,0.41999999999999993
siliconoilAirDropletTranslation,32,8,0,0.41000000000000014
siliconoilAirDropletTranslation,32,9,0,0.4200000000000004
siliconoilAirDropletTranslation,32,10,0,0.4299999999999997
siliconoilAirDropletTranslation,32,11,0,0.41999999999999993
siliconoilAirDropletTranslation,32,12,0,0.41999999999999993
siliconoilAirDropletTranslation,32,13,0,0.40000000000000036
siliconoilAirDropletTranslation,32,14,0,0.39999999999999947
siliconoilAirDropletTranslation,32,15,0,0.4400000000000004
siliconoilAirDropletTranslation,32,16,0,0.41999999999999993
siliconoilAirDropletTranslation,32,17,0,0.4399999999999995
siliconoilAirDropletTranslation,32,18,0,0.41999999999999993
siliconoilAirDropletTranslation,32,19,0,0.41999999999999993
siliconoilAirDropletTranslation,32,20,0,0.39000000000000057
siliconoilAirDropletTranslation,32,21,0,0.41000000000000014
siliconoilAirDropletTranslation,32,22,0,0.4299999999999997
siliconoilAirDropletTranslation,32,23,0,0.41999999999999993
siliconoilAirDropletTranslation,32,24,0,0.4299999999999997
siliconoilAirDropletTranslation,32,25,0,0.41999999999999993
siliconoilAirDropletTranslation,32,26,0,0.41000000000000014
siliconoilAirDropletTranslation,32,27,0,0.40000000000000036
siliconoilAirDropletTranslation,32,28,0,0.4299999999999997
siliconoilAirDropletTranslation,32,29,0,0.4299999999999997
siliconoilAirDropletTranslation,32,30,0,0.4300000000000015
siliconoilAirDropletTranslation,32,31,0,0.4299999999999997
siliconoilAirDropletTranslation,32,32,0,0.41999999999999993
siliconoilAirDropletTranslation,32,33,0,0.3899999999999988
siliconoilAirDropletTranslation,32,34,0,0.41999999999999993
siliconoilAirDropletTranslation,32,35,0,0.41999999999999993
siliconoilAirDropletTranslation,32,36,0,0.4200000000000017
siliconoilAirDropletTranslation,32,37,0,0.4299999999999997
siliconoilAirDropletTranslation,32,38,0,0.4299999999999997
siliconoilAirDropletTranslation,32,39,0,0.39000000000000057
siliconoilAirDropletTranslation,32,40,0,0.41000000000000014
siliconoilAirDropletTranslation,32,41,0,0.4299999999999997
siliconoilAirDropletTranslation,32,42,0,0.4299999999999997
siliconoilAirDropletTranslation,32,43,0,0.41999999999999815
siliconoilAirDropletTranslation,32,44,0,0.4299999999999997
siliconoilAirDropletTranslation,32,45,0,0.41000000000000014
siliconoilAirDropletTranslation,32,46,0,0.41000000000000014
siliconoilAirDropletTranslation,32,47,0,0.4200000000000017
siliconoilAirDropletTranslation,32,48,0,0.4299999999999997
siliconoilAirDropletTranslation,32,49,0,0.4200000000000017
siliconoilAirDropletTranslation,32,50,0,0.41999999999999815
siliconoilAirDropletTranslation,32,51,0,0.4200000000000017
siliconoilAirDropletTranslation,32,52,0,0.41999999999999815
siliconoilAirDropletTranslation,32,53,0,0.4200000000000017
siliconoilAirDropletTranslation,32,54,0,0.41999999999999815
siliconoilAirDropletTranslation,32,55,0,0.4299999999999997
siliconoilAirDropletTranslation,32,56,0,0.4499999999999993
siliconoilAirDropletTranslation,32,57,0,0.39000000000000057
siliconoilAirDropletTranslation,32,58,0,0.41000000000000014
siliconoilAirDropletTranslation,32,59,0,0.4200000000000017
siliconoilAirDropletTranslation,32,60,0,0.4399999999999977
siliconoilAirDropletTranslation,32,61,0,0.4299999999999997
siliconoilAirDropletTranslation,32,62,0,0.4400000000000013
siliconoilAirDropletTranslation,32,63,0,0.3999999999999986
siliconoilAirDropletTranslation,32,64,0,0.4200000000000017
siliconoilAirDropletTranslation,32,65,0,0.41000000000000014
siliconoilAirDropletTranslation,32,66,0,0.4299999999999997
siliconoilAirDropletTranslation,32,67,0,0.4299999999999997
siliconoilAirDropletTranslation,32,68,0,0.41000000000000014
siliconoilAirDropletTranslation,32,69,0,0.4299999999999997
siliconoilAirDropletTranslation,32,70,0,0.46000000000000085
siliconoilAirDropletTranslation,32,71,0,0.4400000000000013
siliconoilAirDropletTranslation,32,72,0,0.389999999999997
siliconoilAirDropletTranslation,32,73,0,0.39000000000000057
siliconoilAirDropletTranslation,32,74,0,0.41000000000000014
siliconoilAirDropletTranslation,32,75,0,0.43000000000000327
siliconoilAirDropletTranslation,32,76,0,0.4199999999999946
siliconoilAirDropletTranslation,32,77,0,0.47000000000000597
siliconoilAirDropletTranslation,32,78,0,0.4099999999999966
siliconoilAirDropletTranslation,32,79,0,0.39000000000000057
siliconoilAirDropletTranslation,32,80,0,0.39000000000000057
siliconoilAirDropletTranslation,32,81,0,0.4299999999999997
siliconoilAirDropletTranslation,32,82,0,0.4299999999999997
siliconoilAirDropletTranslation,32,83,0,0.45000000000000284
siliconoilAirDropletTranslation,32,84,0,0.4199999999999946
siliconoilAirDropletTranslation,32,85,0,0.39000000000000057
siliconoilAirDropletTranslation,32,86,0,0.39000000000000057
siliconoilAirDropletTranslation,32,87,0,0.4200000000000017
siliconoilAirDropletTranslation,32,88,0,0.4399999999999977
siliconoilAirDropletTranslation,32,89,0,0.4200000000000017
siliconoilAirDropletTranslation,32,90,0,0.46000000000000085
siliconoilAirDropletTranslation,32,91,0,0.4200000000000017
siliconoilAirDropletTranslation,32,92,0,0.3999999999999986
siliconoilAirDropletTranslation,32,93,0,0.4099999999999966
siliconoilAirDropletTranslation,32,94,0,0.4299999999999997
siliconoilAirDropletTranslation,32,95,0,0.4299999999999997
siliconoilAirDropletTranslation,32,96,0,0.47000000000000597
siliconoilAirDropletTranslation,32,97,0,0.4199999999999946
siliconoilAirDropletTranslation,32,98,0,0.39000000000000057
siliconoilAirDropletTranslation,32,99,0,0.39000000000000057
siliconoilAirDropletTranslation,32,100,0,0.4200000000000017
siliconoilAirDropletTranslation,32,101,0,0.4299999999999997
siliconoilAirDropletTranslation,32,102,0,0.46000000000000085
siliconoilAirDropletTranslation,32,103,0,0.4200000000000017
siliconoilAirDropletTranslation,32,104,0,0.3999999999999986
siliconoilAirDropletTranslation,32,105,0,0.3999999999999986
siliconoilAirDropletTranslation,32,106,0,0.4200000000000017
siliconoilAirDropletTranslation,32,107,0,0.4299999999999997
siliconoilAirDropletTranslation,32,108,0,0.4299999999999997
siliconoilAirDropletTranslation,32,109,0,0.44999999999999574
siliconoilAirDropletTranslation,32,110,0,0.4000000000000057
siliconoilAirDropletTranslation,32,111,0,0.39000000000000057
siliconoilAirDropletTranslation,32,112,0,0.4299999999999997
siliconoilAirDropletTranslation,32,113,0,0.4299999999999997
siliconoilAirDropletTranslation,32,114,0,0.4199999999999946
siliconoilAirDropletTranslation,32,115,0,0.46000000000000085
siliconoilAirDropletTranslation,32,116,0,0.4100000000000037
siliconoilAirDropletTranslation,32,117,0,0.3999999999999986
siliconoilAirDropletTranslation,32,118,0,0.4099999999999966
siliconoilAirDropletTranslation,32,119,0,0.44000000000000483
siliconoilAirDropletTranslation,32,120,0,0.4200000000000017
siliconoilAirDropletTranslation,32,121,0,0.4399999999999977
siliconoilAirDropletTranslation,32,122,0,0.4299999999999997
siliconoilAirDropletTranslation,32,123,0,0.39000000000000057
siliconoilAirDropletTranslation,32,124,0,0.4099999999999966
siliconoilAirDropletTranslation,32,125,0,0.4299999999999997
siliconoilAirDropletTranslation,32,126,0,0.44000000000000483
siliconoilAirDropletTranslation,32,127,0,0.4299999999999997
siliconoilAirDropletTranslation,32,128,0,0.4399999999999977
siliconoilAirDropletTranslation,32,129,0,0.4099999999999966
siliconoilAirDropletTranslation,32,130,0,0.39000000000000057
siliconoilAirDropletTranslation,32,131,0,0.4200000000000017
siliconoilAirDropletTranslation,32,132,0,0.4299999999999997
siliconoilAirDropletTranslation,32,133,0,0.4299999999999997
siliconoilAirDropletTranslation,32,134,0,0.46000000000000085
siliconoilAirDropletTranslation,32,135,0,0.39000000000000057
siliconoilAirDropletTranslation,32,136,0,0.3999999999999986
siliconoilAirDropletTranslation,32,137,0,0.4200000000000017
siliconoilAirDropletTranslation,32,138,0,0.4299999999999997
siliconoilAirDropletTranslation,32,139,0,0.4299999999999997
siliconoilAirDropletTranslation,32,140,0,0.4299999999999997
siliconoilAirDropletTranslation,32,141,0,0.4200000000000017
siliconoilAirDropletTranslation,32,142,0,0.3999999999999986
siliconoilAirDropletTranslation,32,143,0,0.4200000000000017
siliconoilAirDropletTranslation,32,144,0,0.4399999999999977
siliconoilAirDropletTranslation,32,145,0,0.4299999999999997
siliconoilAirDropletTranslation,32,146,0,0.4299999999999997
siliconoilAirDropletTranslation,32,147,0,0.4299999999999997
siliconoilAirDropletTranslation,32,148,0,0.4100000000000037
siliconoilAirDropletTranslation,32,149,0,0.4399999999999977
siliconoilAirDropletTranslation,32,150,0,0.480000000000004
siliconoilAirDropletTranslation,32,151,0,0.4899999999999949
siliconoilAirDropletTranslation,32,152,0,0.4899999999999949
siliconoilAirDropletTranslation,32,153,0,0.4700000000000131
siliconoilAirDropletTranslation,32,154,0,0.4399999999999977
siliconoilAirDropletTranslation,32,155,0,0.45000000000000284
siliconoilAirDropletTranslation,32,156,0,0.46999999999999886
siliconoilAirDropletTranslation,32,157,0,0.4899999999999949
siliconoilAirDropletTranslation,32,158,0,0.5
siliconoilAirDropletTranslation,32,159,0,0.5100000000000051
siliconoilAirDropletTranslation,32,160,0,0.44999999999998863
siliconoilAirDropletTranslation,32,161,0,0.4100000000000108
siliconoilAirDropletTranslation,32,162,0,0.4299999999999926
siliconoilAirDropletTranslation,32,163,0,0.45000000000000284
siliconoilAirDropletTranslation,32,164,0,0.4399999999999977
siliconoilAirDropletTranslation,32,165,0,0.4300000000000068
siliconoilAirDropletTranslation,32,166,0,0.4299999999999926
siliconoilAirDropletTranslation,32,167,0,0.4000000000000057
siliconoilAirDropletTranslation,32,168,0,0.4399999999999977
siliconoilAirDropletTranslation,32,169,0,0.480000000000004
siliconoilAirDropletTranslation,32,170,0,0.5
siliconoilAirDropletTranslation,32,171,0,0.5099999999999909
siliconoilAirDropletTranslation,32,172,0,0.5
siliconoilAirDropletTranslation,32,173,0,0.45000000000000284
siliconoilAirDropletTranslation,32,174,0,0.46000000000000796
siliconoilAirDropletTranslation,32,175,0,0.5099999999999909
siliconoilAirDropletTranslation,32,176,0,0.5100000000000051
siliconoilAirDropletTranslation,32,177,0,0.5
siliconoilAirDropletTranslation,32,178,0,0.4399999999999977
siliconoilAirDropletTranslation,32,179,0,0.4299999999999926
siliconoilAirDropletTranslation,32,180,0,0.4200000000000017
siliconoilAirDropletTranslation,32,181,0,0.4900000000000091
siliconoilAirDropletTranslation,32,182,0,0.5
siliconoilAirDropletTranslation,32,183,0,0.5
siliconoilAirDropletTranslation,32,184,0,0.5099999999999909
siliconoilAirDropletTranslation,32,185,0,0.44000000000001194
siliconoilAirDropletTranslation,32,186,0,0.45999999999999375
siliconoilAirDropletTranslation,32,187,0,0.4899999999999949
siliconoilAirDropletTranslation,32,188,0,0.5100000000000051
siliconoilAirDropletTranslation,32,189,0,0.4899999999999949
siliconoilAirDropletTranslation,32,190,0,0.4300000000000068
siliconoilAirDropletTranslation,32,191,0,0.4099999999999966
siliconoilAirDropletTranslation,32,192,0,0.46000000000000796
siliconoilAirDropletTranslation,64,1,0,10.4
siliconoilAirDropletTranslation,64,2,0,2.7699999999999996
siliconoilAirDropletTranslation,64,3,0,2.6999999999999993
siliconoilAirDropletTranslation,64,4,0,2.709999999999999
siliconoilAirDropletTranslation,64,5,0,2.7300000000000004
siliconoilAirDropletTranslation,64,6,0,2.7200000000000024
siliconoilAirDropletTranslation,64,7,0,2.719999999999999
siliconoilAirDropletTranslation,64,8,0,2.710000000000001
siliconoilAirDropletTranslation,64,9,0,2.719999999999999
siliconoilAirDropletTranslation,64,10,0,2.6700000000000017
siliconoilAirDropletTranslation,64,11,0,2.6799999999999997
siliconoilAirDropletTranslation,64,12,0,2.710000000000001
siliconoilAirDropletTranslation,64,13,0,2.780000000000001
siliconoilAirDropletTranslation,64,14,0,2.729999999999997
siliconoilAirDropletTranslation,64,15,0,2.710000000000001
siliconoilAirDropletTranslation,64,16,0,2.6899999999999977
siliconoilAirDropletTranslation,64,17,0,2.719999999999999
siliconoilAirDropletTranslation,64,18,0,2.700000000000003
siliconoilAirDropletTranslation,64,19,0,2.710000000000001
siliconoilAirDropletTranslation,64,20,0,2.729999999999997
siliconoilAirDropletTranslation,64,21,0,2.710000000000001
siliconoilAirDropletTranslation,64,22,0,2.710000000000008
siliconoilAirDropletTranslation,64,23,0,2.7099999999999937
siliconoilAirDropletTranslation,64,24,0,2.969999999999999
siliconoilAirDropletTranslation,64,25,0,3.030000000000001
siliconoilAirDropletTranslation,64,26,0,2.9099999999999966
siliconoilAirDropletTranslation,64,27,0,3.010000000000005
siliconoilAirDropletTranslation,64,28,0,3.1299999999999955
siliconoilAirDropletTranslation,64,29,0,3.0600000000000023
siliconoilAirDropletTranslation,64,30,0,3.010000000000005
siliconoilAirDropletTranslation,64,31,0,2.8999999999999915
siliconoilAirDropletTranslation,64,32,0,2.7700000000000102
siliconoilAirDropletTranslation,64,33,0,2.9099999999999966
siliconoilAirDropletTranslation,64,34,0,2.769999999999996
siliconoilAirDropletTranslation,64,35,0,2.9099999999999966
siliconoilAirDropletTranslation,64,36,0,2.8400000000000034
siliconoilAirDropletTranslation,64,37,0,2.9200000000000017
siliconoilAirDropletTranslation,64,38,0,2.8700000000000045
siliconoilAirDropletTranslation,64,39,0,2.9199999999999875
siliconoilAirDropletTranslation,64,40,0,2.8200000000000074
siliconoilAirDropletTranslation,64,41,0,2.9099999999999966
siliconoilAirDropletTranslation,64,42,0,2.760000000000005
siliconoilAirDropletTranslation,64,43,0,2.9099999999999966
siliconoilAirDropletTranslation,64,44,0,2.7700000000000102
siliconoilAirDropletTranslation,64,45,0,2.8999999999999773
siliconoilAirDropletTranslation,64,46,0,2.7700000000000102
siliconoilAirDropletTranslation,64,47,0,2.930000000000007
siliconoilAirDropletTranslation,64,48,0,2.780000000000001
siliconoilAirDropletTranslation,64,49,0,2.9099999999999966
siliconoilAirDropletTranslation,64,50,0,2.789999999999992
siliconoilAirDropletTranslation,64,51,0,3.0
siliconoilAirDropletTranslation,64,52,0,2.8400000000000034
siliconoilAirDropletTranslation,64,53,0,2.969999999999999
siliconoilAirDropletTranslation,64,54,0,3.180000000000007
siliconoilAirDropletTranslation,64,55,0,3.930000000000007
siliconoilAirDropletTranslation,64,56,0,4.049999999999983
siliconoilAirDropletTranslation,64,57,0,3.3700000000000045
siliconoilAirDropletTranslation,64,58,0,4.1200000000000045
siliconoilAirDropletTranslation,64,59,0,4.060000000000002
siliconoilAirDropletTranslation,64,60,0,4.109999999999985
siliconoilAirDropletTranslation,64,61,0,3.880000000000024
siliconoilAirDropletTranslation,64,62,0,4.189999999999998
siliconoilAirDropletTranslation,64,63,0,3.859999999999985
siliconoilAirDropletTranslation,64,64,0,4.099999999999994
siliconoilAirDropletTranslation,64,65,0,3.5600000000000023
siliconoilAirDropletTranslation,64,66,0,3.8400000000000034
siliconoilAirDropletTranslation,64,67,0,3.670000000000016
siliconoilAirDropletTranslation,64,68,0,3.9399999999999977
siliconoilAirDropletTranslation,64,69,0,3.7299999999999898
siliconoilAirDropletTranslation,64,70,0,3.819999999999993
siliconoilAirDropletTranslation,64,71,0,3.75
siliconoilAirDropletTranslation,64,72,0,3.8799999999999955
siliconoilAirDropletTranslation,64,73,0,3.910000000000025
siliconoilAirDropletTranslation,64,74,0,3.7099999999999795
siliconoilAirDropletTranslation,64,75,0,3.9399999999999977
siliconoilAirDropletTranslation,64,76,0,3.8500000000000227
siliconoilAirDropletTranslation,64,77,0,3.969999999999999
siliconoilAirDropletTranslation,64,78,0,3.780000000000001
siliconoilAirDropletTranslation,64,79,0,3.969999999999999
siliconoilAirDropletTranslation,64,80,0,3.6200000000000045
siliconoilAirDropletTranslation,64,81,0,3.8899999999999864
siliconoilAirDropletTranslation,64,82,0,3.6999999999999886
siliconoilAirDropletTranslation,64,83,0,3.8799999999999955
siliconoilAirDropletTranslation,64,84,0,3.569999999999993
siliconoilAirDropletTranslation,64,85,0,3.9600000000000364
siliconoilAirDropletTranslation,64,86,0,3.680000000000007
siliconoilAirDropletTranslation,64,87,0,3.9699999999999704
siliconoilAirDropletTranslation,64,88,0,3.660000000000025
siliconoilAirDropletTranslation,64,89,0,3.75
siliconoilAirDropletTranslation,64,90,0,3.859999999999957
siliconoilAirDropletTranslation,64,91,0,3.7900000000000205
siliconoilAirDropletTranslation,64,92,0,3.819999999999993
siliconoilAirDropletTranslation,64,93,0,3.730000000000018
siliconoilAirDropletTranslation,64,94,0,3.8700000000000045
siliconoilAirDropletTranslation,64,95,0,3.740000000000009
siliconoilAirDropletTranslation,64,96,0,3.8700000000000045
siliconoilAirDropletTranslation,64,97,0,3.75
siliconoilAirDropletTranslation,64,98,0,3.9399999999999977
siliconoilAirDropletTranslation,64,99,0,3.67999999999995
siliconoilAirDropletTranslation,64,100,0,3.8700000000000045
siliconoilAirDropletTranslation,64,101,0,3.5600000000000023
siliconoilAirDropletTranslation,64,102,0,3.930000000000007
siliconoilAirDropletTranslation,64,103,0,3.580000000000041
siliconoilAirDropletTranslation,64,104,0,3.8699999999999477
siliconoilAirDropletTranslation,64,105,0,3.4500000000000455
siliconoilAirDropletTranslation,64,106,0,3.8100000000000023
siliconoilAirDropletTranslation,64,107,0,3.9699999999999704
siliconoilAirDropletTranslation,64,108,0,3.6899999999999977
siliconoilAirDropletTranslation,64,109,0,3.8700000000000045
siliconoilAirDropletTranslation,64,110,0,3.6000000000000227
siliconoilAirDropletTranslation,64,111,0,3.819999999999993
siliconoilAirDropletTranslation,64,112,0,3.5500000000000114
siliconoilAirDropletTranslation,64,113,0,3.859999999999957
siliconoilAirDropletTranslation,64,114,0,3.569999999999993
siliconoilAirDropletTranslation,64,115,0,3.9500000000000455
siliconoilAirDropletTranslation,64,116,0,3.5499999999999545
siliconoilAirDropletTranslation,64,117,0,3.8600000000000136
siliconoilAirDropletTranslation,64,118,0,3.6200000000000045
siliconoilAirDropletTranslation,64,119,0,3.8100000000000023
siliconoilAirDropletTranslation,64,120,0,3.75
siliconoilAirDropletTranslation,64,121,0,3.7200000000000273
siliconoilAirDropletTranslation,64,122,0,3.8799999999999955
siliconoilAirDropletTranslation,64,123,0,3.8700000000000045
siliconoilAirDropletTranslation,64,124,0,3.909999999999968
siliconoilAirDropletTranslation,64,125,0,3.8100000000000023
siliconoilAirDropletTranslation,64,126,0,3.8500000000000227
siliconoilAirDropletTranslation,64,127,0,3.579999999999984
siliconoilAirDropletTranslation,64,128,0,4.050000000000011
siliconoilAirDropletTranslation,64,129,0,3.589999999999975
siliconoilAirDropletTranslation,64,130,0,3.830000000000041
siliconoilAirDropletTranslation,64,131,0,3.569999999999993
siliconoilAirDropletTranslation,64,132,0,3.8799999999999955
siliconoilAirDropletTranslation,64,133,0,3.579999999999984
siliconoilAirDropletTranslation,64,134,0,3.910000000000025
siliconoilAirDropletTranslation,64,135,0,3.7899999999999636
siliconoilAirDropletTranslation,64,136,0,3.8100000000000023
siliconoilAirDropletTranslation,64,137,0,3.7800000000000296
siliconoilAirDropletTranslation,64,138,0,3.829999999999984
siliconoilAirDropletTranslation,64,139,0,3.9499999999999886
siliconoilAirDropletTranslation,64,140,0,3.910000000000025
siliconoilAirDropletTranslation,64,141,0,4.050000000000011
siliconoilAirDropletTranslation,64,142,0,3.829999999999984
siliconoilAirDropletTranslation,64,143,0,3.930000000000007
siliconoilAirDropletTranslation,64,144,0,3.7299999999999613
siliconoilAirDropletTranslation,64,145,0,3.9700000000000273
siliconoilAirDropletTranslation,64,146,0,3.6399999999999864
siliconoilAirDropletTranslation,64,147,0,3.930000000000007
siliconoilAirDropletTranslation,64,148,0,3.840000000000032
siliconoilAirDropletTranslation,64,149,0,3.8600000000000136
siliconoilAirDropletTranslation,64,150,0,3.75
siliconoilAirDropletTranslation,64,151,0,3.8799999999999955
siliconoilAirDropletTranslation,64,152,0,3.839999999999918
siliconoilAirDropletTranslation,64,153,0,3.9200000000000728
siliconoilAirDropletTranslation,64,154,0,3.8600000000000136
siliconoilAirDropletTranslation,64,155,0,3.9599999999999227
siliconoilAirDropletTranslation,64,156,0,3.660000000000082
siliconoilAirDropletTranslation,64,157,0,3.939999999999941
siliconoilAirDropletTranslation,64,158,0,3.6399999999999864
siliconoilAirDropletTranslation,64,159,0,3.9300000000000637
siliconoilAirDropletTranslation,64,160,0,3.6399999999999864
siliconoilAirDropletTranslation,64,161,0,3.8999999999999773
siliconoilAirDropletTranslation,64,162,0,3.730000000000018
siliconoilAirDropletTranslation,64,163,0,3.8899999999999864
siliconoilAirDropletTranslation,64,164,0,3.8199999999999363
siliconoilAirDropletTranslation,64,165,0,3.7700000000000955
siliconoilAirDropletTranslation,64,166,0,3.92999999999995
siliconoilAirDropletTranslation,64,167,0,3.840000000000032
siliconoilAirDropletTranslation,64,168,0,3.939999999999941
siliconoilAirDropletTranslation,64,169,0,3.759999999999991
siliconoilAirDropletTranslation,64,170,0,3.830000000000041
siliconoilAirDropletTranslation,64,171,0,3.7899999999999636
siliconoilAirDropletTranslation,64,172,0,3.910000000000082
siliconoilAirDropletTranslation,64,173,0,3.5799999999999272
siliconoilAirDropletTranslation,64,174,0,3.8500000000000227
siliconoilAirDropletTranslation,64,175,0,3.560000000000059
siliconoilAirDropletTranslation,64,176,0,3.8999999999999773
siliconoilAirDropletTranslation,64,177,0,3.67999999999995
siliconoilAirDropletTranslation,64,178,0,3.8700000000000045
siliconoilAirDropletTranslation,64,179,0,3.659999999999968
siliconoilAirDropletTranslation,64,180,0,3.3600000000000136
siliconoilAirDropletTranslation,64,181,0,3.1700000000000728
siliconoilAirDropletTranslation,64,182,0,3.409999999999968
siliconoilAirDropletTranslation,64,183,0,3.3500000000000227
siliconoilAirDropletTranslation,64,184,0,3.2899999999999636
siliconoilAirDropletTranslation,64,185,0,3.2999999999999545
siliconoilAirDropletTranslation,64,186,0,3.3900000000001
siliconoilAirDropletTranslation,64,187,0,3.439999999999941
siliconoilAirDropletTranslation,64,188,0,3.419999999999959
siliconoilAirDropletTranslation,64,189,0,3.3700000000000045
siliconoilAirDropletTranslation,64,190,0,3.2800000000000864
siliconoilAirDropletTranslation,64,191,0,3.3700000000000045
siliconoilAirDropletTranslation,64,192,0,3.2899999999999636
siliconoilAirDropletTranslation,64,193,0,3.3899999999999864
siliconoilAirDropletTranslation,64,194,0,3.1800000000000637
siliconoilAirDropletTranslation,64,195,0,3.3599999999999
siliconoilAirDropletTranslation,64,196,0,3.1200000000000045
siliconoilAirDropletTranslation,64,197,0,3.3799999999999955
siliconoilAirDropletTranslation,64,198,0,3.1299999999999955
siliconoilAirDropletTranslation,64,199,0,3.4400000000000546
siliconoilAirDropletTranslation,64,200,0,3.189999999999941
siliconoilAirDropletTranslation,64,201,0,3.4700000000000273
siliconoilAirDropletTranslation,64,202,0,3.2200000000000273
siliconoilAirDropletTranslation,64,203,0,3.32000000000005
siliconoilAirDropletTranslation,64,204,0,3.269999999999982
siliconoilAirDropletTranslation,64,205,0,3.5
siliconoilAirDropletTranslation,64,206,0,3.2799999999999727
siliconoilAirDropletTranslation,64,207,0,3.3099999999999454
siliconoilAirDropletTranslation,64,208,0,3.3500000000000227
siliconoilAirDropletTranslation,64,209,0,3.269999999999982
siliconoilAirDropletTranslation,64,210,0,3.3799999999999955
siliconoilAirDropletTranslation,64,211,0,3.32000000000005
siliconoilAirDropletTranslation,64,212,0,3.4400000000000546
siliconoilAirDropletTranslation,64,213,0,3.3299999999999272
siliconoilAirDropletTranslation,64,214,0,3.3700000000000045
siliconoilAirDropletTranslation,64,215,0,3.159999999999968
siliconoilAirDropletTranslation,64,216,0,3.3700000000000045
siliconoilAirDropletTranslation,64,217,0,3.1399999999999864
siliconoilAirDropletTranslation,64,218,0,3.5400000000000773
siliconoilAirDropletTranslation,64,219,0,3.2099999999999227
siliconoilAirDropletTranslation,64,220,0,3.3700000000000045
siliconoilAirDropletTranslation,64,221,0,3.1299999999999955
siliconoilAirDropletTranslation,64,222,0,3.400000000000091
siliconoilAirDropletTranslation,64,223,0,3.1499999999999773
siliconoilAirDropletTranslation,64,224,0,3.3500000000000227
siliconoilAirDropletTranslation,64,225,0,3.199999999999932
siliconoilAirDropletTranslation,64,226,0,3.4200000000000728
siliconoilAirDropletTranslation,64,227,0,3.339999999999918
siliconoilAirDropletTranslation,64,228,0,3.32000000000005
siliconoilAirDropletTranslation,64,229,0,3.3600000000000136
siliconoilAirDropletTranslation,64,230,0,3.3600000000000136
siliconoilAirDropletTranslation,64,231,0,3.3700000000000045
siliconoilAirDropletTranslation,64,232,0,3.3799999999999955
siliconoilAirDropletTranslation,64,233,0,3.449999999999932
siliconoilAirDropletTranslation,64,234,0,3.269999999999982
siliconoilAirDropletTranslation,64,235,0,3.3700000000000045
siliconoilAirDropletTranslation,64,236,0,3.32000000000005
siliconoilAirDropletTranslation,64,237,0,3.4600000000000364
siliconoilAirDropletTranslation,64,238,0,3.25
siliconoilAirDropletTranslation,64,239,0,3.4599999999999227
siliconoilAirDropletTranslation,64,240,0,3.2100000000000364
siliconoilAirDropletTranslation,64,241,0,3.3799999999999955
siliconoilAirDropletTranslation,64,242,0,3.1399999999999864
siliconoilAirDropletTranslation,64,243,0,3.4700000000000273
siliconoilAirDropletTranslation,64,244,0,3.1299999999999955
siliconoilAirDropletTranslation,64,245,0,3.3500000000000227
siliconoilAirDropletTranslation,64,246,0,3.17999999999995
siliconoilAirDropletTranslation,64,247,0,3.409999999999968
siliconoilAirDropletTranslation,64,248,0,3.3500000000000227
siliconoilAirDropletTranslation,64,249,0,3.340000000000032
siliconoilAirDropletTranslation,64,250,0,3.340000000000032
siliconoilAirDropletTranslation,64,251,0,3.2899999999999636
siliconoilAirDropletTranslation,64,252,0,3.3500000000000227
siliconoilAirDropletTranslation,64,253,0,3.3199999999999363
siliconoilAirDropletTranslation,64,254,0,3.3600000000000136
siliconoilAirDropletTranslation,64,255,0,3.310000000000059
siliconoilAirDropletTranslation,64,256,0,3.4700000000000273
siliconoilAirDropletTranslation,64,257,0,3.269999999999982
siliconoilAirDropletTranslation,64,258,0,3.349999999999909
siliconoilAirDropletTranslation,64,259,0,3.2100000000000364
siliconoilAirDropletTranslation,64,260,0,3.230000000000018
siliconoilAirDropletTranslation,64,261,0,3.409999999999968
siliconoilAirDropletTranslation,64,262,0,3.3700000000000045
siliconoilAirDropletTranslation,64,263,0,3.3999999999999773
siliconoilAirDropletTranslation,64,264,0,3.3600000000000136
siliconoilAirDropletTranslation,64,265,0,3.310000000000059
siliconoilAirDropletTranslation,64,266,0,3.340000000000032
siliconoilAirDropletTranslation,64,267,0,3.2399999999998954
siliconoilAirDropletTranslation,64,268,0,3.3799999999999955
siliconoilAirDropletTranslation,64,269,0,3.300000000000068
siliconoilAirDropletTranslation,64,270,0,3.4600000000000364
siliconoilAirDropletTranslation,64,271,0,3.2399999999998954
siliconoilAirDropletTranslation,64,272,0,3.5200000000000955
siliconoilAirDropletTranslation,64,273,0,3.2099999999999227
siliconoilAirDropletTranslation,64,274,0,3.3799999999999955
siliconoilAirDropletTranslation,64,275,0,3.1700000000000728
siliconoilAirDropletTranslation,64,276,0,3.3999999999999773
siliconoilAirDropletTranslation,64,277,0,3.169999999999959
siliconoilAirDropletTranslation,64,278,0,3.3799999999999955
siliconoilAirDropletTranslation,64,279,0,3.1700000000000728
siliconoilAirDropletTranslation,64,280,0,3.449999999999932
siliconoilAirDropletTranslation,64,281,0,3.269999999999982
siliconoilAirDropletTranslation,64,282,0,3.5300000000000864
siliconoilAirDropletTranslation,64,283,0,3.3199999999999363
siliconoilAirDropletTranslation,64,284,0,3.3799999999999955
siliconoilAirDropletTranslation,64,285,0,3.300000000000068
siliconoilAirDropletTranslation,64,286,0,3.2999999999999545
siliconoilAirDropletTranslation,64,287,0,3.4600000000000364
siliconoilAirDropletTranslation,64,288,0,3.3700000000000045
siliconoilAirDropletTranslation,64,289,0,3.3700000000000045
siliconoilAirDropletTranslation,64,290,0,3.3199999999999363
siliconoilAirDropletTranslation,64,291,0,3.480000000000018
siliconoilAirDropletTranslation,64,292,0,3.2899999999999636
siliconoilAirDropletTranslation,64,293,0,3.3799999999999955
siliconoilAirDropletTranslation,64,294,0,3.32000000000005
siliconoilAirDropletTranslation,64,295,0,3.4600000000000364
siliconoilAirDropletTranslation,64,296,0,3.25
siliconoilAirDropletTranslation,64,297,0,3.4400000000000546
siliconoilAirDropletTranslation,64,298,0,3.1399999999998727
siliconoilAirDropletTranslation,64,299,0,3.3500000000001364
siliconoilAirDropletTranslation,64,300,0,3.199999999999818
siliconoilAirDropletTranslation,64,301,0,3.4600000000000364
siliconoilAirDropletTranslation,64,302,0,3.2100000000000364
siliconoilAirDropletTranslation,64,303,0,3.410000000000082
siliconoilAirDropletTranslation,64,304,0,3.199999999999818
siliconoilAirDropletTranslation,64,305,0,3.3200000000001637
siliconoilAirDropletTranslation,64,306,0,3.259999999999991
siliconoilAirDropletTranslation,64,307,0,3.3799999999998818
siliconoilAirDropletTranslation,64,308,0,3.3400000000001455
siliconoilAirDropletTranslation,64,309,0,3.2999999999999545
siliconoilAirDropletTranslation,64,310,0,3.4300000000000637
siliconoilAirDropletTranslation,64,311,0,3.3599999999999
siliconoilAirDropletTranslation,64,312,0,3.3900000000001
siliconoilAirDropletTranslation,64,313,0,3.339999999999918
siliconoilAirDropletTranslation,64,314,0,3.400000000000091
siliconoilAirDropletTranslation,64,315,0,3.25
siliconoilAirDropletTranslation,64,316,0,3.3999999999998636
siliconoilAirDropletTranslation,64,317,0,3.1700000000000728
siliconoilAirDropletTranslation,64,318,0,3.3599999999999
siliconoilAirDropletTranslation,64,319,0,3.1400000000001
siliconoilAirDropletTranslation,64,320,0,3.4600000000000364
siliconoilAirDropletTranslation,64,321,0,3.1099999999999
siliconoilAirDropletTranslation,64,322,0,3.3900000000001
siliconoilAirDropletTranslation,64,323,0,3.1299999999998818
siliconoilAirDropletTranslation,64,324,0,3.3900000000001
siliconoilAirDropletTranslation,64,325,0,3.1399999999998727
siliconoilAirDropletTranslation,64,326,0,3.3400000000001455
siliconoilAirDropletTranslation,64,327,0,3.2899999999999636
siliconoilAirDropletTranslation,64,328,0,3.3199999999999363
siliconoilAirDropletTranslation,64,329,0,3.3700000000001182
siliconoilAirDropletTranslation,64,330,0,3.3099999999999454
siliconoilAirDropletTranslation,64,331,0,3.3999999999998636
siliconoilAirDropletTranslation,64,332,0,3.3400000000001455
siliconoilAirDropletTranslation,64,333,0,3.4600000000000364
siliconoilAirDropletTranslation,64,334,0,3.3199999999999363
siliconoilAirDropletTranslation,64,335,0,3.369999999999891
siliconoilAirDropletTranslation,64,336,0,3.259999999999991
siliconoilAirDropletTranslation,64,337,0,3.4700000000000273
siliconoilAirDropletTranslation,64,338,0,3.2200000000000273
siliconoilAirDropletTranslation,64,339,0,3.3900000000001
siliconoilAirDropletTranslation,64,340,0,3.2000000000000455
siliconoilAirDropletTranslation,64,341,0,3.449999999999818
siliconoilAirDropletTranslation,64,342,0,3.1700000000000728
siliconoilAirDropletTranslation,64,343,0,3.410000000000082
siliconoilAirDropletTranslation,64,344,0,3.1299999999998818
siliconoilAirDropletTranslation,64,345,0,3.3700000000001182
siliconoilAirDropletTranslation,64,346,0,3.2799999999999727
siliconoilAirDropletTranslation,64,347,0,3.369999999999891
siliconoilAirDropletTranslation,64,348,0,3.2200000000000273
siliconoilAirDropletTranslation,64,349,0,3.3199999999999363
siliconoilAirDropletTranslation,64,350,0,3.310000000000173
siliconoilAirDropletTranslation,64,351,0,3.2799999999999727
siliconoilAirDropletTranslation,64,352,0,3.4099999999998545
siliconoilAirDropletTranslation,64,353,0,3.310000000000173
siliconoilAirDropletTranslation,64,354,0,3.3899999999998727
siliconoilAirDropletTranslation,64,355,0,3.2999999999999545
siliconoilAirDropletTranslation,64,356,0,3.3600000000001273
siliconoilAirDropletTranslation,64,357,0,3.259999999999991
siliconoilAirDropletTranslation,64,358,0,3.490000000000009
siliconoilAirDropletTranslation,64,359,0,3.2200000000000273
siliconoilAirDropletTranslation,64,360,0,3.3899999999998727
siliconoilAirDropletTranslation,64,361,0,3.160000000000082
siliconoilAirDropletTranslation,64,362,0,3.369999999999891
siliconoilAirDropletTranslation,64,363,0,3.160000000000082
siliconoilAirDropletTranslation,64,364,0,3.380000000000109
siliconoilAirDropletTranslation,64,365,0,3.209999999999809
siliconoilAirDropletTranslation,64,366,0,3.4300000000000637
siliconoilAirDropletTranslation,64,367,0,3.160000000000082
siliconoilAirDropletTranslation,64,368,0,3.3799999999998818
siliconoilAirDropletTranslation,64,369,0,3.230000000000018
siliconoilAirDropletTranslation,64,370,0,3.3500000000001364
siliconoilAirDropletTranslation,64,371,0,3.459999999999809
siliconoilAirDropletTranslation,64,372,0,3.380000000000109
siliconoilAirDropletTranslation,64,373,0,3.400000000000091
siliconoilAirDropletTranslation,64,374,0,3.369999999999891
siliconoilAirDropletTranslation,64,375,0,3.4600000000000364
siliconoilAirDropletTranslation,64,376,0,3.4200000000000728
siliconoilAirDropletTranslation,64,377,0,3.4099999999998545
siliconoilAirDropletTranslation,64,378,0,3.2799999999999727
siliconoilAirDropletTranslation,64,379,0,3.380000000000109
siliconoilAirDropletTranslation,64,380,0,3.2100000000000364
siliconoilAirDropletTranslation,64,381,0,3.4199999999998454
siliconoilAirDropletTranslation,64,382,0,3.230000000000018
siliconoilAirDropletTranslation,64,383,0,3.380000000000109
siliconoilAirDropletTranslation,64,384,0,3.2200000000000273


==> figures/Trans_densityRatioInfluence_noRhoEquation_noMomentumPredictor_limitedLinearV0.5.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.001,0,0.0631579,0.0,1.0,1.0,0.49997299999999995,0.49997600000000003,0.400883
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.002,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997700000000006,0.401876
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.003,0,0.0631579,0.0,1.0,1.0,0.499978,0.49998000000000004,0.402871
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.004,0,0.0631579,0.0,1.0,1.0,0.49998100000000006,0.499982,0.40386700000000003
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.005,0,0.0631579,0.0,1.0,1.0,0.499985,0.499986,0.40486500000000003
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006,0,0.0631579,0.0,1.0,1.0,0.499988,0.49999,0.405866
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006999999999999999,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499992,0.406873
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.008,0,0.0631579,0.0,1.0,1.0,0.49999399999999994,0.49999399999999994,0.407882
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.009000000000000001,0,0.0631579,0.0,1.0,1.0,0.499997,0.499996,0.408895
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.01,0,0.0631579,0.0,1.0,1.0,0.5,0.5,0.40991000000000005
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.011000000000000001,0,0.0631579,0.0,1.0,1.0,0.500004,0.500003,0.41092700000000004
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.012,0,0.0631579,0.0,1.0,1.0,0.500007,0.5000060000000001,0.411944
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013000000000000001,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.500009,0.412962
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013999999999999999,0,0.0631579,0.0,1.0,1.0,0.500012,0.500013,0.41398199999999996
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.015,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500016,0.41500299999999996
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.016,0,0.0631579,0.0,1.0,1.0,0.500016,0.500019,0.416024
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.017,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.500021,0.41704399999999997
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.018000000000000002,0,0.0631579,0.0,1.0,1.0,0.500019,0.500024,0.418063
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.019,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.41908100000000004
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.02,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.42009799999999997
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.021,0,0.0631579,0.0,1.0,1.0,0.500023,0.500028,0.42111400000000004
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.022000000000000002,0,0.0631579,0.0,1.0,1.0,0.500024,0.500029,0.42212799999999995
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.023,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.42313900000000004
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.024,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.42414700000000005
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.025,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.425151
8.340030000000001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.026000000000000002,0,0.0631579,0.0,1.0,1.0,0.500024,0.500033,0.426151
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027000000000000003,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.42715
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027999999999999997,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.428148
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.028999999999999998,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.429142
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.03,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.430134
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.031,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.431125
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.032,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.43211099999999997
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.033,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.43309
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.034,0,0.0631579,0.0,1.0,1.0,0.500021,0.500023,0.434068
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.035,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500021,0.435047
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.036000000000000004,0,0.0631579,0.0,1.0,1.0,0.50002,0.50002,0.436032
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.037000000000000005,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.5000180000000001,0.43701899999999994
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.038,0,0.0631579,0.0,1.0,1.0,0.500016,0.500015,0.43801
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.039,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500012,0.439003
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.04,0,0.0631579,0.0,1.0,1.0,0.500011,0.5000100000000001,0.439996
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.040999999999999995,0,0.0631579,0.0,1.0,1.0,0.500008,0.5000060000000001,0.440989
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.042,0,0.0631579,0.0,1.0,1.0,0.5000060000000001,0.500003,0.441983
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.043,0,0.0631579,0.0,1.0,1.0,0.500003,0.5,0.44297700000000007
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.044000000000000004,0,0.0631579,0.0,1.0,1.0,0.5,0.499997,0.443971
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.045,0,0.0631579,0.0,1.0,1.0,0.499997,0.49999399999999994,0.444964
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.046,0,0.0631579,0.0,1.0,1.0,0.49999399999999994,0.49999099999999996,0.44595799999999997
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.047,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499988,0.446952
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.048,0,0.0631579,0.0,1.0,1.0,0.499988,0.499986,0.44794700000000004
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.049,0,0.0631579,0.0,1.0,1.0,0.499985,0.499983,0.44894399999999995
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.05,0,0.0631579,0.0,1.0,1.0,0.499982,0.49998000000000004,0.449941
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.051,0,0.0631579,0.0,1.0,1.0,0.499978,0.499978,0.450938
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.052000000000000005,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997600000000003,0.45193599999999995
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.053,0,0.0631579,0.0,1.0,1.0,0.49997299999999995,0.499974,0.45293199999999995
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.054000000000000006,0,0.0631579,0.0,1.0,1.0,0.499971,0.499971,0.453928
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49996899999999994,0.45492299999999997
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055999999999999994,0,0.0631579,0.0,1.0,1.0,0.499968,0.499968,0.455917
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.057,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.499968,0.45691099999999996
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.057999999999999996,0,0.0631579,0.0,1.0,1.0,0.49996499999999994,0.499968,0.45790600000000004
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.059000000000000004,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.49996899999999994,0.45890200000000003
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.06,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996999999999997,0.4599
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.061,0,0.0631579,0.0,1.0,1.0,0.499968,0.499971,0.460897
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.062,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49997299999999995,0.46189300000000005
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.063,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499974,0.46288999999999997
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.064,0,0.0631579,0.0,1.0,1.0,0.499972,0.499975,0.463884
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.065,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997700000000006,0.46487700000000004
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.066,0,0.0631579,0.0,1.0,1.0,0.499978,0.499979,0.465872
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.067,0,0.0631579,0.0,1.0,1.0,0.49998100000000006,0.499982,0.46686700000000003
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.068,0,0.0631579,0.0,1.0,1.0,0.499985,0.499986,0.467865
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.069,0,0.0631579,0.0,1.0,1.0,0.499988,0.499989,0.468866
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499992,0.469871
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.071,0,0.0631579,0.0,1.0,1.0,0.499993,0.49999399999999994,0.47088
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07200000000000001,0,0.0631579,0.0,1.0,1.0,0.499997,0.499996,0.47189200000000003
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.073,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.47290699999999997
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07400000000000001,0,0.0631579,0.0,1.0,1.0,0.500003,0.5000020000000001,0.47392399999999996
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.075,0,0.0631579,0.0,1.0,1.0,0.5000060000000001,0.500005,0.474941
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.076,0,0.0631579,0.0,1.0,1.0,0.500009,0.500009,0.475959
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.077,0,0.0631579,0.0,1.0,1.0,0.500012,0.500012,0.47697799999999996
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.078,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500015,0.47799899999999995
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.079,0,0.0631579,0.0,1.0,1.0,0.500016,0.5000180000000001,0.47902
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08,0,0.0631579,0.0,1.0,1.0,0.500017,0.500021,0.480041
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.081,0,0.0631579,0.0,1.0,1.0,0.500019,0.500023,0.48106000000000004
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08199999999999999,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.482079
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.083,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.483096
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.084,0,0.0631579,0.0,1.0,1.0,0.500023,0.500028,0.484112
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.085,0,0.0631579,0.0,1.0,1.0,0.500024,0.500029,0.485126
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.086,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.486138
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.087,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.487146
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08800000000000001,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.488151
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08900000000000001,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.489151
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.490151
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.091,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.491148
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.092,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.49214300000000005
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09300000000000001,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.49313500000000005
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.094,0,0.0631579,0.0,1.0,1.0,0.500021,0.500029,0.49412700000000004
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.095,0,0.0631579,0.0,1.0,1.0,0.500021,0.500027,0.49511400000000005
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.096,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.496094
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09699999999999999,0,0.0631579,0.0,1.0,1.0,0.500021,0.500024,0.497071
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.098,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000220000000001,0.49805
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.099,0,0.0631579,0.0,1.0,1.0,0.500021,0.50002,0.49903400000000003
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.1,0,0.0631579,0.0,1.0,1.0,0.500019,0.5000180000000001,0.500021
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10099999999999999,0,0.0631579,0.0,1.0,1.0,0.500017,0.500015,0.501011
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.102,0,0.0631579,0.0,1.0,1.0,0.500015,0.500013,0.502004
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10300000000000001,0,0.0631579,0.0,1.0,1.0,0.500012,0.5000100000000001,0.502997
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10400000000000001,0,0.0631579,0.0,1.0,1.0,0.500009,0.500007,0.5039899999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.105,0,0.0631579,0.0,1.0,1.0,0.5000060000000001,0.500003,0.504984
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.106,0,0.0631579,0.0,1.0,1.0,0.500004,0.5,0.5059779999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.107,0,0.0631579,0.0,1.0,1.0,0.5,0.49999799999999994,0.506972
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10800000000000001,0,0.0631579,0.0,1.0,1.0,0.499997,0.49999499999999997,0.507965
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.109,0,0.0631579,0.0,1.0,1.0,0.49999399999999994,0.499992,0.508959
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499989,0.509953
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.111,0,0.0631579,0.0,1.0,1.0,0.499988,0.499986,0.510948
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11199999999999999,0,0.0631579,0.0,1.0,1.0,0.499985,0.49998400000000004,0.511944
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.113,0,0.0631579,0.0,1.0,1.0,0.499982,0.49998100000000006,0.512941
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.114,0,0.0631579,0.0,1.0,1.0,0.499979,0.499979,0.513939
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.115,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997600000000003,0.514936
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11599999999999999,0,0.0631579,0.0,1.0,1.0,0.499974,0.499974,0.515933
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11699999999999999,0,0.0631579,0.0,1.0,1.0,0.499971,0.499972,0.516929
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11800000000000001,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.49996899999999994,0.5179239999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11900000000000001,0,0.0631579,0.0,1.0,1.0,0.499968,0.49996899999999994,0.518918
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.519912
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.121,0,0.0631579,0.0,1.0,1.0,0.49996499999999994,0.499968,0.520907
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.122,0,0.0631579,0.0,1.0,1.0,0.49996499999999994,0.49996899999999994,0.521903
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12300000000000001,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996899999999994,0.5229
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.124,0,0.0631579,0.0,1.0,1.0,0.499967,0.499971,0.523898
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.125,0,0.0631579,0.0,1.0,1.0,0.499968,0.499972,0.524894
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.126,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499974,0.52589
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.127,0,0.0631579,0.0,1.0,1.0,0.499972,0.499975,0.526885
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.128,0,0.0631579,0.0,1.0,1.0,0.499975,0.49997600000000003,0.527878
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.129,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.499979,0.5288729999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13,0,0.0631579,0.0,1.0,1.0,0.49998000000000004,0.49998100000000006,0.529868
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.131,0,0.0631579,0.0,1.0,1.0,0.49998400000000004,0.499985,0.5308649999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.132,0,0.0631579,0.0,1.0,1.0,0.499987,0.499989,0.5318649999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.133,0,0.0631579,0.0,1.0,1.0,0.49999,0.49999099999999996,0.53287
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.134,0,0.0631579,0.0,1.0,1.0,0.499993,0.49999399999999994,0.533879
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.135,0,0.0631579,0.0,1.0,1.0,0.499996,0.499996,0.53489
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.136,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.535905
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13699999999999998,0,0.0631579,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.536921
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.138,0,0.0631579,0.0,1.0,1.0,0.5000060000000001,0.500005,0.537938
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.139,0,0.0631579,0.0,1.0,1.0,0.500009,0.500008,0.538956
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14,0,0.0631579,0.0,1.0,1.0,0.500011,0.500012,0.539975
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.141,0,0.0631579,0.0,1.0,1.0,0.500013,0.500015,0.540996
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.142,0,0.0631579,0.0,1.0,1.0,0.500015,0.5000180000000001,0.542017
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14300000000000002,0,0.0631579,0.0,1.0,1.0,0.500017,0.500021,0.543038
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14400000000000002,0,0.0631579,0.0,1.0,1.0,0.500019,0.500023,0.544057
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.145,0,0.0631579,0.0,1.0,1.0,0.500021,0.500025,0.545076
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.146,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.546093
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.147,0,0.0631579,0.0,1.0,1.0,0.500023,0.500028,0.5471090000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14800000000000002,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.548124
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.149,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.549136
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.15,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.550145
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.151,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.55115
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.152,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.5521510000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.153,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.5531510000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.154,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.554149
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.155,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.555144
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.156,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.556137
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.157,0,0.0631579,0.0,1.0,1.0,0.500021,0.500029,0.557128
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.158,0,0.0631579,0.0,1.0,1.0,0.500021,0.500027,0.558117
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.159,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.5590970000000001
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16,0,0.0631579,0.0,1.0,1.0,0.500021,0.500024,0.560075
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.161,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000220000000001,0.561053
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.162,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50002,0.562036
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.163,0,0.0631579,0.0,1.0,1.0,0.500019,0.500019,0.5630229999999999
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16399999999999998,0,0.0631579,0.0,1.0,1.0,0.500017,0.500016,0.564013
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.165,0,0.0631579,0.0,1.0,1.0,0.500015,0.500013,0.565005
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.166,0,0.0631579,0.0,1.0,1.0,0.500012,0.500011,0.565998
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16699999999999998,0,0.0631579,0.0,1.0,1.0,0.500009,0.500008,0.566991
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.168,0,0.0631579,0.0,1.0,1.0,0.500007,0.500004,0.5679850000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16899999999999998,0,0.0631579,0.0,1.0,1.0,0.500004,0.500001,0.568979
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17,0,0.0631579,0.0,1.0,1.0,0.500001,0.49999799999999994,0.569973
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.171,0,0.0631579,0.0,1.0,1.0,0.49999799999999994,0.49999499999999997,0.570966
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.172,0,0.0631579,0.0,1.0,1.0,0.49999499999999997,0.499992,0.57196
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17300000000000001,0,0.0631579,0.0,1.0,1.0,0.499992,0.499989,0.572954
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.174,0,0.0631579,0.0,1.0,1.0,0.499989,0.499987,0.5739479999999999
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.175,0,0.0631579,0.0,1.0,1.0,0.499985,0.49998400000000004,0.5749449999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17600000000000002,0,0.0631579,0.0,1.0,1.0,0.499982,0.49998100000000006,0.575942
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.177,0,0.0631579,0.0,1.0,1.0,0.499979,0.499979,0.576939
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17800000000000002,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.49997600000000003,0.577937
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.179,0,0.0631579,0.0,1.0,1.0,0.499974,0.499974,0.578933
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18,0,0.0631579,0.0,1.0,1.0,0.499971,0.499972,0.5799300000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18100000000000002,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.49996999999999997,0.580925
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.182,0,0.0631579,0.0,1.0,1.0,0.499968,0.49996899999999994,0.581919
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.183,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.582913
8.340030000000001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.184,0,0.0631579,0.0,1.0,1.0,0.49996499999999994,0.499968,0.583908
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.185,0,0.0631579,0.0,1.0,1.0,0.499964,0.49996899999999994,0.584904
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18600000000000003,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996899999999994,0.585901
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.187,0,0.0631579,0.0,1.0,1.0,0.499967,0.499971,0.5868979999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.188,0,0.0631579,0.0,1.0,1.0,0.499968,0.499972,0.5878939999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18899999999999997,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499974,0.5888909999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19,0,0.0631579,0.0,1.0,1.0,0.499971,0.499975,0.589886
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.191,0,0.0631579,0.0,1.0,1.0,0.499975,0.49997600000000003,0.5908800000000001
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.192,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.499979,0.591874
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.193,0,0.0631579,0.0,1.0,1.0,0.49998000000000004,0.49998100000000006,0.592869
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19399999999999998,0,0.0631579,0.0,1.0,1.0,0.49998400000000004,0.499985,0.593865
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.195,0,0.0631579,0.0,1.0,1.0,0.499987,0.499988,0.594865
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.196,0,0.0631579,0.0,1.0,1.0,0.49999,0.49999099999999996,0.595869
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19699999999999998,0,0.0631579,0.0,1.0,1.0,0.499992,0.49999399999999994,0.596877
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.198,0,0.0631579,0.0,1.0,1.0,0.499996,0.49999499999999997,0.597888
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19899999999999998,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.49999799999999994,0.598902
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.2,0,0.0631579,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.599919
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.201,0,0.0631579,0.0,1.0,1.0,0.500005,0.500004,0.6009359999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.20199999999999999,0,0.0631579,0.0,1.0,1.0,0.500008,0.500008,0.601953
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.203,0,0.0631579,0.0,1.0,1.0,0.500011,0.500011,0.6029720000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.204,0,0.0631579,0.0,1.0,1.0,0.500013,0.5000140000000001,0.603993
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.205,0,0.0631579,0.0,1.0,1.0,0.500015,0.500017,0.605014
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20600000000000002,0,0.0631579,0.0,1.0,1.0,0.500017,0.50002,0.606035
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.207,0,0.0631579,0.0,1.0,1.0,0.500019,0.500023,0.607054
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20800000000000002,0,0.0631579,0.0,1.0,1.0,0.500021,0.500025,0.608073
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.209,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.6090909999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21,0,0.0631579,0.0,1.0,1.0,0.500023,0.500028,0.610107
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21100000000000002,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.611121
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.212,0,0.0631579,0.0,1.0,1.0,0.500025,0.500029,0.6121340000000001
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.213,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.6131439999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.214,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.61415
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.215,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.615151
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21600000000000003,0,0.0631579,0.0,1.0,1.0,0.500023,0.500033,0.616151
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.217,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.617149
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.218,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.618145
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21899999999999997,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.619138
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22,0,0.0631579,0.0,1.0,1.0,0.500021,0.500029,0.620129
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.221,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.621119
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.222,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.622101
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.223,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500024,0.623078
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22399999999999998,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500023,0.624056
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.225,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500021,0.625039
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.226,0,0.0631579,0.0,1.0,1.0,0.500019,0.500019,0.626025
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22699999999999998,0,0.0631579,0.0,1.0,1.0,0.500017,0.500016,0.6270140000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.228,0,0.0631579,0.0,1.0,1.0,0.500015,0.5000140000000001,0.6280060000000001
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22899999999999998,0,0.0631579,0.0,1.0,1.0,0.500013,0.500011,0.628999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.500008,0.629992
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.231,0,0.0631579,0.0,1.0,1.0,0.500007,0.500004,0.6309859999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23199999999999998,0,0.0631579,0.0,1.0,1.0,0.500005,0.500001,0.63198
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.233,0,0.0631579,0.0,1.0,1.0,0.500001,0.49999799999999994,0.6329739999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.23399999999999999,0,0.0631579,0.0,1.0,1.0,0.49999799999999994,0.499996,0.6339670000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.235,0,0.0631579,0.0,1.0,1.0,0.49999499999999997,0.499993,0.634961
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23600000000000002,0,0.0631579,0.0,1.0,1.0,0.499992,0.49999,0.635955
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.237,0,0.0631579,0.0,1.0,1.0,0.499989,0.499987,0.636949
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23800000000000002,0,0.0631579,0.0,1.0,1.0,0.499986,0.499985,0.637945
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.239,0,0.0631579,0.0,1.0,1.0,0.499983,0.499982,0.638942
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24,0,0.0631579,0.0,1.0,1.0,0.49998000000000004,0.499979,0.63994
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24100000000000002,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.49997700000000006,0.640937
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.242,0,0.0631579,0.0,1.0,1.0,0.499974,0.499975,0.641934
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.243,0,0.0631579,0.0,1.0,1.0,0.499972,0.499972,0.64293
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.244,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.49996999999999997,0.643926
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.245,0,0.0631579,0.0,1.0,1.0,0.499968,0.49996899999999994,0.6449199999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.24600000000000002,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.645914
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.247,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.499968,0.6469090000000001
9.73004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.248,0,0.0631579,0.0,1.0,1.0,0.499964,0.499968,0.647904
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.249,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.49996899999999994,0.6489010000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.25,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996999999999997,0.649898
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.251,0,0.0631579,0.0,1.0,1.0,0.499968,0.499972,0.650895
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.252,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49997299999999995,0.651891
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.253,0,0.0631579,0.0,1.0,1.0,0.499971,0.499975,0.652887
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.254,0,0.0631579,0.0,1.0,1.0,0.499974,0.49997600000000003,0.653881
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.255,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.499978,0.654874
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.256,0,0.0631579,0.0,1.0,1.0,0.499979,0.49998100000000006,0.6558689999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.257,0,0.0631579,0.0,1.0,1.0,0.499983,0.49998400000000004,0.656866
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.258,0,0.0631579,0.0,1.0,1.0,0.499986,0.499988,0.6578649999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.259,0,0.0631579,0.0,1.0,1.0,0.499989,0.49999099999999996,0.658868
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26,0,0.0631579,0.0,1.0,1.0,0.499992,0.499993,0.659876
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.261,0,0.0631579,0.0,1.0,1.0,0.49999499999999997,0.49999499999999997,0.660886
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.262,0,0.0631579,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.6619
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.263,0,0.0631579,0.0,1.0,1.0,0.500001,0.500001,0.662916
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.264,0,0.0631579,0.0,1.0,1.0,0.500005,0.500004,0.663933
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.265,0,0.0631579,0.0,1.0,1.0,0.500008,0.500007,0.66495
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.266,0,0.0631579,0.0,1.0,1.0,0.500011,0.500011,0.6659689999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.267,0,0.0631579,0.0,1.0,1.0,0.500013,0.5000140000000001,0.666989
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.268,0,0.0631579,0.0,1.0,1.0,0.500015,0.500017,0.66801
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.26899999999999996,0,0.0631579,0.0,1.0,1.0,0.500017,0.50002,0.669031
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.5000220000000001,0.6700510000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.271,0,0.0631579,0.0,1.0,1.0,0.50002,0.500025,0.6710699999999999
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.272,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.672088
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.273,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500028,0.673104
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.27399999999999997,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.6741189999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.275,0,0.0631579,0.0,1.0,1.0,0.500025,0.500029,0.675132
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.276,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.676143
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27699999999999997,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.677149
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.278,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.6781510000000001
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27899999999999997,0,0.0631579,0.0,1.0,1.0,0.500023,0.500033,0.6791510000000001
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.68015
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.281,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.681146
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.282,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.682139
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.28300000000000003,0,0.0631579,0.0,1.0,1.0,0.500021,0.500029,0.683131
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.284,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.684121
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.285,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.685104
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28600000000000003,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500024,0.686082
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.287,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500023,0.687059
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.28800000000000003,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500021,0.688041
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.289,0,0.0631579,0.0,1.0,1.0,0.500019,0.50002,0.6890270000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.29,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.500017,0.690016
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29100000000000004,0,0.0631579,0.0,1.0,1.0,0.500015,0.5000140000000001,0.6910069999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.292,0,0.0631579,0.0,1.0,1.0,0.500013,0.500011,0.6920000000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.293,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.500009,0.6929930000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.294,0,0.0631579,0.0,1.0,1.0,0.500007,0.500005,0.693987
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.295,0,0.0631579,0.0,1.0,1.0,0.500005,0.5000020000000001,0.6949810000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29600000000000004,0,0.0631579,0.0,1.0,1.0,0.5000020000000001,0.49999899999999997,0.695975
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.297,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.499996,0.696969
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.298,0,0.0631579,0.0,1.0,1.0,0.499996,0.499993,0.697962
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.299,0,0.0631579,0.0,1.0,1.0,0.499993,0.49999,0.698956
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.3,0,0.0631579,0.0,1.0,1.0,0.499989,0.499987,0.69995
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.301,0,0.0631579,0.0,1.0,1.0,0.499986,0.499985,0.700946
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.302,0,0.0631579,0.0,1.0,1.0,0.499983,0.499982,0.701943
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.303,0,0.0631579,0.0,1.0,1.0,0.49998000000000004,0.49998000000000004,0.70294
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.304,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.49997700000000006,0.703937
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.305,0,0.0631579,0.0,1.0,1.0,0.499975,0.499975,0.7049350000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.306,0,0.0631579,0.0,1.0,1.0,0.499972,0.49997299999999995,0.7059310000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.307,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499971,0.7069270000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.308,0,0.0631579,0.0,1.0,1.0,0.499968,0.49996899999999994,0.707921
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.309,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.708914
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.31,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.499968,0.709909
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.311,0,0.0631579,0.0,1.0,1.0,0.499964,0.499968,0.710905
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.312,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.49996899999999994,0.711901
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.313,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996999999999997,0.712899
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.314,0,0.0631579,0.0,1.0,1.0,0.499968,0.499971,0.713896
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.315,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49997299999999995,0.714892
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.316,0,0.0631579,0.0,1.0,1.0,0.499971,0.499975,0.715888
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.317,0,0.0631579,0.0,1.0,1.0,0.499974,0.49997600000000003,0.716882
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.318,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.499978,0.717875
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.319,0,0.0631579,0.0,1.0,1.0,0.499979,0.49998000000000004,0.71887
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.32,0,0.0631579,0.0,1.0,1.0,0.499982,0.499983,0.719866
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.321,0,0.0631579,0.0,1.0,1.0,0.499986,0.499987,0.720865
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.322,0,0.0631579,0.0,1.0,1.0,0.499989,0.49999,0.721867
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32299999999999995,0,0.0631579,0.0,1.0,1.0,0.499992,0.499993,0.722874
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.324,0,0.0631579,0.0,1.0,1.0,0.49999499999999997,0.49999399999999994,0.723884
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.325,0,0.0631579,0.0,1.0,1.0,0.49999799999999994,0.499997,0.7248979999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.326,0,0.0631579,0.0,1.0,1.0,0.500001,0.500001,0.7259140000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.327,0,0.0631579,0.0,1.0,1.0,0.500004,0.500004,0.72693
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32799999999999996,0,0.0631579,0.0,1.0,1.0,0.500007,0.500007,0.727947
8.340030000000001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32899999999999996,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.5000100000000001,0.728966
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33,0,0.0631579,0.0,1.0,1.0,0.500012,0.500013,0.7299859999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.331,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500016,0.731007
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.332,0,0.0631579,0.0,1.0,1.0,0.500016,0.500019,0.732028
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33299999999999996,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.5000220000000001,0.7330479999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33399999999999996,0,0.0631579,0.0,1.0,1.0,0.50002,0.500024,0.734067
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.335,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.735085
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.336,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.736102
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.337,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.737117
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.33799999999999997,0,0.0631579,0.0,1.0,1.0,0.500025,0.500029,0.7381300000000001
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33899999999999997,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.7391409999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.34,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.7401479999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.341,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.741151
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.342,0,0.0631579,0.0,1.0,1.0,0.500024,0.500033,0.742151
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34299999999999997,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.74315
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.344,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.744147
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.345,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.7451399999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34600000000000003,0,0.0631579,0.0,1.0,1.0,0.500021,0.50003,0.746132
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.34700000000000003,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.747123
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.348,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.748107
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.349,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.749085
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35,0,0.0631579,0.0,1.0,1.0,0.500021,0.500023,0.750063
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35100000000000003,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500021,0.7510439999999999
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35200000000000004,0,0.0631579,0.0,1.0,1.0,0.50002,0.50002,0.752029
8.340030000000001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.353,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.500017,0.753017
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.354,0,0.0631579,0.0,1.0,1.0,0.500016,0.500015,0.754008
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.355,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500012,0.755001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35600000000000004,0,0.0631579,0.0,1.0,1.0,0.500011,0.500009,0.7559939999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35700000000000004,0,0.0631579,0.0,1.0,1.0,0.500008,0.5000060000000001,0.756988
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.358,0,0.0631579,0.0,1.0,1.0,0.500005,0.5000020000000001,0.7579819999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.359,0,0.0631579,0.0,1.0,1.0,0.5000020000000001,0.49999899999999997,0.758976
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.499997,0.75997
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.361,0,0.0631579,0.0,1.0,1.0,0.499996,0.49999399999999994,0.7609630000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36200000000000004,0,0.0631579,0.0,1.0,1.0,0.499993,0.49999099999999996,0.761957
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.363,0,0.0631579,0.0,1.0,1.0,0.49999,0.499988,0.762951
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.364,0,0.0631579,0.0,1.0,1.0,0.499987,0.499985,0.763946
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.365,0,0.0631579,0.0,1.0,1.0,0.49998400000000004,0.499983,0.764943
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.366,0,0.0631579,0.0,1.0,1.0,0.49998100000000006,0.49998000000000004,0.76594
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36700000000000005,0,0.0631579,0.0,1.0,1.0,0.499978,0.499978,0.766938
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.368,0,0.0631579,0.0,1.0,1.0,0.499975,0.499975,0.767935
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.369,0,0.0631579,0.0,1.0,1.0,0.49997299999999995,0.49997299999999995,0.768932
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499971,0.769928
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.371,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49996899999999994,0.770922
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37200000000000005,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.771915
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.373,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.499968,0.77291
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.374,0,0.0631579,0.0,1.0,1.0,0.499964,0.499968,0.7739060000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.375,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.49996899999999994,0.7749020000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.376,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996999999999997,0.775899
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.377,0,0.0631579,0.0,1.0,1.0,0.499968,0.499971,0.776896
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37799999999999995,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49997299999999995,0.7778930000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.379,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499975,0.778889
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38,0,0.0631579,0.0,1.0,1.0,0.49997299999999995,0.49997600000000003,0.779883
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.381,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997700000000006,0.780876
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.382,0,0.0631579,0.0,1.0,1.0,0.499978,0.49998000000000004,0.781871
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38299999999999995,0,0.0631579,0.0,1.0,1.0,0.49998100000000006,0.499983,0.782867
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.384,0,0.0631579,0.0,1.0,1.0,0.499985,0.499986,0.7838649999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.385,0,0.0631579,0.0,1.0,1.0,0.499988,0.49999,0.784866
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.386,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499992,0.7858729999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.387,0,0.0631579,0.0,1.0,1.0,0.49999399999999994,0.49999399999999994,0.786883
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.38799999999999996,0,0.0631579,0.0,1.0,1.0,0.499997,0.499997,0.787895
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.389,0,0.0631579,0.0,1.0,1.0,0.5,0.5,0.7889109999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.39,0,0.0631579,0.0,1.0,1.0,0.500004,0.500003,0.789928
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.391,0,0.0631579,0.0,1.0,1.0,0.500007,0.5000060000000001,0.790945
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.392,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.5000100000000001,0.791963
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39299999999999996,0,0.0631579,0.0,1.0,1.0,0.500012,0.500013,0.792983
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39399999999999996,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500016,0.794004
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.395,0,0.0631579,0.0,1.0,1.0,0.500016,0.500019,0.795025
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.396,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.5000220000000001,0.796045
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.397,0,0.0631579,0.0,1.0,1.0,0.50002,0.500024,0.797064
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39799999999999996,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.798082
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39899999999999997,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.799099
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.4,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.8001149999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.401,0,0.0631579,0.0,1.0,1.0,0.500024,0.500029,0.801128
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.402,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.80214
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40299999999999997,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.803148
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40399999999999997,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.8041510000000001
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.405,0,0.0631579,0.0,1.0,1.0,0.500024,0.500033,0.8051510000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.406,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.80615
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40700000000000003,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.807148
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.408,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.808142
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.409,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.809134
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.41,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.810125
0.0,0,2407,100,2.46233e+16,0.00687527,0.071727,0.013122799999999999,0.001,0,0.0631579,0.00270716,8123050000000000.0,1.16487e+16,0.49997299999999995,0.49997600000000003,0.400883
8.47459e-05,0,2407,100,2.55114e+16,0.0136434,0.14143699999999998,0.025779900000000005,0.002,0,0.0631579,0.00539702,8711230000000000.0,1.23617e+16,0.49997600000000003,0.49997700000000006,0.401879
0.000248882,0,2407,100,2.62382e+16,0.0204,0.20969400000000002,0.0380195,0.003,0,0.0631579,0.00806984,9161220000000000.0,1.29493e+16,0.499978,0.49998000000000004,0.40288
0.000486505,0,2407,100,2.68579e+16,0.027142700000000002,0.276521,0.049870099999999994,0.004,0,0.0631579,0.0107317,9490170000000000.0,1.33408e+16,0.49998100000000006,0.499982,0.403885
0.0007938460000000001,0,2407,100,2.74378e+16,0.033876800000000006,0.341756,0.061345500000000004,0.005,0,0.0631579,0.0133804,9518690000000000.0,1.36768e+16,0.499985,0.499986,0.404897
0.00116729,0,2149,100,2.80345e+16,0.0406001,0.41736999999999996,0.07245189999999999,0.006,0,0.0631579,0.0160159,1.03666e+16,1.39758e+16,0.499988,0.49999,0.40591700000000003
0.00160276,0,2149,100,2.87225e+16,0.04731130000000001,0.494924,0.0835255,0.006999999999999999,0,0.0631579,0.0186447,1.06653e+16,1.42633e+16,0.49999099999999996,0.499992,0.40694600000000003
0.00209781,0,2149,100,3.00317e+16,0.0540029,0.573723,0.0950103,0.008,0,0.0631579,0.0212638,1.09693e+16,1.45678e+16,0.49999399999999994,0.49999399999999994,0.407984
0.00264979,0,2149,100,3.1999e+16,0.06066849999999999,0.653212,0.106373,0.009000000000000001,0,0.0631579,0.0238709,1.12654e+16,1.48789e+16,0.49999899999999997,0.499997,0.409028
0.00325631,0,2406,100,3.39566e+16,0.06730119999999999,0.738028,0.117593,0.01,0,0.0631579,0.0264671,1.15541e+16,1.51232e+16,0.5000020000000001,0.5,0.410078
0.00391534,0,2406,100,3.59132e+16,0.073899,0.851979,0.128668,0.011000000000000001,0,0.0631579,0.0290495,1.18375e+16,1.53444e+16,0.500005,0.500004,0.41113599999999995
0.00462378,0,2406,100,3.78584e+16,0.0804592,0.974033,0.13959000000000002,0.012,0,0.0631579,0.0316171,1.21194e+16,1.55439e+16,0.500008,0.500007,0.41220200000000007
0.00537907,0,2406,100,3.97108e+16,0.0869591,1.0996299999999999,0.150357,0.013000000000000001,0,0.0631579,0.034168300000000006,1.23869e+16,1.57132e+16,0.500011,0.500011,0.413278
0.00617933,0,2406,100,4.15663e+16,0.09339839999999999,1.22841,0.160972,0.013999999999999999,0,0.0631579,0.0367158,1.26463e+16,1.58529e+16,0.5000140000000001,0.5000140000000001,0.414364
0.00702106,0,2406,100,4.33814e+16,0.09976460000000001,1.3598299999999999,0.171435,0.015,0,0.0631579,0.039271,1.28952e+16,1.59673e+16,0.500016,0.500017,0.41546000000000005
0.00790415,0,2406,100,4.51724e+16,0.10606700000000001,1.4933299999999998,0.18174400000000002,0.016,0,0.0631579,0.0418684,1.24826e+16,1.60603e+16,0.5000180000000001,0.50002,0.41656499999999996
0.00882813,0,2406,100,4.68224e+16,0.11233399999999999,1.62827,0.19276400000000002,0.017,0,0.0631579,0.044585400000000004,1.31066e+16,1.6159e+16,0.500019,0.500023,0.417678
0.00979291,0,2406,100,4.84155e+16,0.11863299999999999,1.76385,0.205506,0.018000000000000002,0,0.0631579,0.047443900000000004,1.33714e+16,1.6261e+16,0.50002,0.500025,0.418793
0.010793500000000001,0,2406,100,4.9968e+16,0.12506099999999998,1.89926,0.21829899999999997,0.019,0,0.0631579,0.0504464,1.36361e+16,1.63658e+16,0.500021,0.500027,0.4199
0.0118259,0,2406,100,5.1511e+16,0.131745,2.03384,0.23113499999999998,0.02,0,0.0631579,0.053609800000000006,1.38947e+16,1.64681e+16,0.500023,0.500028,0.42100000000000004
0.0128821,0,2406,100,5.30591e+16,0.138821,2.1667099999999997,0.243997,0.021,0,0.0631579,0.056943499999999994,1.41482e+16,1.65641e+16,0.500024,0.500029,0.422097
0.013952100000000002,0,2406,100,5.45808e+16,0.14636300000000002,2.2967299999999997,0.25687,0.022000000000000002,0,0.0631579,0.06042959999999999,1.43961e+16,1.66475e+16,0.500025,0.50003,0.423191
0.0150366,0,2406,100,5.59601e+16,0.15459900000000001,2.4228099999999997,0.269741,0.023,0,0.0631579,0.0641005,1.46349e+16,1.67066e+16,0.500025,0.50003,0.42428599999999994
0.0161391,0,2406,100,5.74777e+16,0.163819,2.54374,0.281951,0.024,0,0.0631579,0.0680288,1.49065e+16,1.67911e+16,0.500024,0.50003,0.42538000000000004
0.0172583,0,2406,100,5.92389e+16,0.174235,2.6586,0.293406,0.025,0,0.0631579,0.07224019999999999,1.51663e+16,1.68544e+16,0.5000220000000001,0.500029,0.42647299999999994
0.0183929,0,2406,100,6.13793e+16,0.186042,2.7669099999999998,0.304593,0.026000000000000002,0,0.0631579,0.0767603,1.54276e+16,1.75581e+16,0.5000220000000001,0.500027,0.427569
0.0195442,0,2406,100,6.43846e+16,0.199383,2.86784,0.315065,0.027000000000000003,0,0.0631579,0.08159169999999999,1.46507e+16,1.77727e+16,0.500021,0.500027,0.42866899999999997
0.0207116,0,2406,100,6.72059e+16,0.21434099999999998,2.96141,0.324908,0.027999999999999997,0,0.0631579,0.08674860000000001,1.49909e+16,1.79739e+16,0.5000180000000001,0.500024,0.429771
0.0218966,0,2391,100,6.9526e+16,0.23083800000000002,3.07175,0.334633,0.028999999999999998,0,0.0631579,0.0922814,1.56635e+16,1.84645e+16,0.500015,0.500021,0.430889
0.023119400000000002,0,2391,100,7.33194e+16,0.247959,3.44777,0.34422800000000003,0.03,0,0.0631579,0.09815839999999999,1.74266e+16,1.90399e+16,0.500011,0.500017,0.43203100000000005
0.0244224,0,2391,100,8.33943e+16,0.26702800000000004,3.77523,0.353677,0.031,0,0.0631579,0.104618,1.93371e+16,2.01755e+16,0.500005,0.500013,0.433221
0.0258808,0,2391,100,1.79376e+17,0.28736999999999996,4.04509,0.36294499999999996,0.032,0,0.0631579,0.111345,2.33976e+16,2.33081e+16,0.49999799999999994,0.500007,0.434496
0.027485000000000002,0,2391,100,3.08808e+17,0.304293,4.24794,0.371977,0.033,0,0.0631579,0.117807,3.04348e+16,3.0151e+16,0.499993,0.500001,0.435845
0.029133999999999997,0,2391,100,3.28957e+17,0.319784,4.376469999999999,0.380811,0.034,0,0.0631579,0.124419,3.44074e+16,3.35862e+16,0.499997,0.49999899999999997,0.43718900000000005
0.030831400000000002,0,2391,100,3.17458e+17,0.336251,4.43489,0.389482,0.035,0,0.0631579,0.131553,3.48041e+16,3.41119e+16,0.499996,0.499996,0.43851599999999996
0.0326024,0,2391,100,3.1393e+17,0.354456,4.42689,0.397975,0.036000000000000004,0,0.0631579,0.13913499999999998,3.60859e+16,3.43262e+16,0.49999399999999994,0.49999399999999994,0.43987600000000004
0.0344257,0,2391,100,3.21302e+17,0.374859,4.35539,0.406281,0.037000000000000005,0,0.0631579,0.147207,3.819e+16,3.46953e+16,0.49999499999999997,0.49999399999999994,0.44126499999999996
0.0362775,0,2663,100,3.44483e+17,0.397319,4.35909,0.41438500000000006,0.038,0,0.0631579,0.155563,4.12195e+16,4.3255e+16,0.499993,0.49999,0.442669
0.0381404,0,2663,100,3.71234e+17,0.42236,5.07191,0.42229399999999995,0.039,0,0.0631579,0.164101,4.37596e+16,4.35947e+16,0.499989,0.499987,0.44413100000000005
0.0400278,0,2662,100,4.05052e+17,0.449741,5.86075,0.430005,0.04,0,0.0631579,0.172693,4.62619e+16,4.38625e+16,0.499986,0.499988,0.44562700000000005
0.0419549,0,2662,100,4.45601e+17,0.478825,7.1474,0.43751599999999996,0.040999999999999995,0,0.0631579,0.181304,4.86763e+16,4.45143e+16,0.499982,0.499987,0.447146
0.043912,0,2662,100,4.88453e+17,0.507373,8.309510000000001,0.444837,0.042,0,0.0631579,0.18952,5.06077e+16,4.50191e+16,0.499982,0.499987,0.44869
0.045853500000000005,0,2662,100,5.22903e+17,0.532084,9.16647,0.495122,0.043,0,0.0631579,0.19684300000000002,5.13342e+16,4.48525e+16,0.49999499999999997,0.5,0.45021400000000006
0.0477005,0,2662,100,5.50592e+17,0.552237,9.63106,0.5650970000000001,0.044000000000000004,0,0.0631579,0.203174,5.10817e+16,4.41593e+16,0.500003,0.500004,0.45165200000000005
0.049390199999999995,0,2662,100,5.73618e+17,0.567689,9.58842,0.638364,0.045,0,0.0631579,0.208436,5.024e+16,4.3367e+16,0.5,0.500004,0.45308699999999996
0.050925599999999994,0,2662,100,5.95751e+17,0.57949,9.171660000000001,0.714603,0.046,0,0.0631579,0.212802,4.91359e+16,4.28013e+16,0.49999499999999997,0.5,0.45455100000000004
0.052280999999999994,0,2935,100,4.87249e+18,1.37238,50.7393,0.918916,0.047,0,0.0631579,0.31395300000000004,9.13494e+16,1.00849e+17,0.499988,0.49999499999999997,0.45605100000000004
0.05424980000000001,0,2952,100,2.31722e+19,2.31124,95.3047,1.35737,0.048,0,0.0631579,0.450392,1.33794e+17,2.96093e+17,0.500049,0.500091,0.45806899999999995
0.0577069,0,3270,100,1.47179e+19,7.815910000000001,279.378,1.33674,0.049,0,0.0631579,1.43503,1.86846e+16,1.32923e+16,0.49984300000000004,0.500894,0.656565
0.060436300000000005,0,3269,100,8.03155e+19,8.26716,262.883,1.24827,0.05,0,0.0631579,1.78502,2.61801e+17,2.6308e+17,0.49908100000000005,0.49971000000000004,0.653092
0.062192599999999994,0,3016,100,1.00808e+20,20.4363,511.889,1.7578099999999999,0.051,0,0.0631579,4.850169999999999,4.91985e+17,5.47512e+17,0.497939,0.497958,0.64612
0.0714671,0,3270,100,1.81131e+20,22.6364,539.24,2.55402,0.052000000000000005,0,0.0631579,6.05543,3.96829e+17,4.83394e+17,0.49269399999999997,0.49203500000000006,0.6347510000000001
0.0842074,0,2988,100,7.8462e+19,15.6345,456.06300000000005,2.0246299999999997,0.053,0,0.0631579,5.03229,2.52677e+17,2.81415e+17,0.493356,0.49321099999999996,0.638788
0.0,0,2406,1000,2.4209e+17,0.0120461,0.138471,0.0135364,0.001,0,0.0631579,0.00441236,7.36892e+16,1.09278e+17,0.49997299999999995,0.49997600000000003,0.400883
0.00011922799999999999,0,2406,1000,2.5119e+17,0.023493,0.283238,0.0265503,0.002,0,0.0631579,0.00871828,8.06748e+16,1.18289e+17,0.49997600000000003,0.49997700000000006,0.401881
0.00034941,0,2406,1000,2.58339e+17,0.034569300000000004,0.429666,0.0391194,0.003,0,0.0631579,0.0129232,8.56006e+16,1.24715e+17,0.499978,0.49998000000000004,0.402885
0.000680468,0,2406,1000,2.64879e+17,0.0452305,0.574411,0.05129349999999999,0.004,0,0.0631579,0.016999200000000003,8.96047e+16,1.29354e+17,0.49998100000000006,0.499982,0.403897
0.00110423,0,2406,1000,2.71497e+17,0.055492200000000005,0.717002,0.0631114,0.005,0,0.0631579,0.020956400000000003,9.08866e+16,1.33468e+17,0.499985,0.499986,0.404918
0.00161358,0,2406,1000,2.78541e+17,0.0653927,0.858456,0.0746117,0.006,0,0.0631579,0.024786000000000002,1.00178e+17,1.3731e+17,0.499987,0.499989,0.40595
0.00220006,0,2406,1000,2.92886e+17,0.0749627,1.00095,0.08583239999999999,0.006999999999999999,0,0.0631579,0.0285024,1.04285e+17,1.41051e+17,0.49999,0.49999099999999996,0.406994
0.00285805,0,2406,1000,3.15675e+17,0.0842202,1.14645,0.0969177,0.008,0,0.0631579,0.032110400000000004,1.0844e+17,1.45064e+17,0.499992,0.499993,0.408047
0.00358311,0,2406,1000,3.37962e+17,0.0931788,1.29514,0.10849400000000001,0.009000000000000001,0,0.0631579,0.0356211,1.12485e+17,1.48979e+17,0.499997,0.49999499999999997,0.409107
0.00437115,0,2406,1000,3.5958e+17,0.10185599999999999,1.44917,0.11991900000000001,0.01,0,0.0631579,0.0390427,1.16414e+17,1.52271e+17,0.49999899999999997,0.49999799999999994,0.410174
0.00521788,0,2406,1000,3.80625e+17,0.11023499999999999,1.60871,0.131186,0.011000000000000001,0,0.0631579,0.0423702,1.20295e+17,1.55377e+17,0.5000020000000001,0.500001,0.41125
0.00611877,0,2406,1000,4.02074e+17,0.11829400000000001,1.77335,0.142286,0.012,0,0.0631579,0.0456042,1.24117e+17,1.58022e+17,0.500004,0.500005,0.412337
0.00706952,0,2406,1000,4.24171e+17,0.126105,1.94228,0.153222,0.013000000000000001,0,0.0631579,0.048849300000000005,1.27787e+17,1.60197e+17,0.500007,0.500008,0.413434
0.00806898,0,2406,1000,4.46761e+17,0.133935,2.11449,0.163996,0.013999999999999999,0,0.0631579,0.0524944,1.31342e+17,1.62029e+17,0.500009,0.500011,0.41454300000000005
0.00912079,0,2406,1000,4.69211e+17,0.142716,2.28877,0.17461400000000002,0.015,0,0.0631579,0.057075,1.34829e+17,1.63709e+17,0.5000100000000001,0.500013,0.41566499999999995
0.010232600000000001,0,2406,1000,4.90446e+17,0.155135,2.46368,0.18507300000000002,0.016,0,0.0631579,0.063111,1.31471e+17,1.6564e+17,0.5000100000000001,0.500015,0.41680200000000006
0.0114181,0,2406,1000,5.16893e+17,0.18143499999999999,2.63732,0.195578,0.017,0,0.0631579,0.0726411,1.39823e+17,1.67781e+17,0.500011,0.500017,0.41795200000000005
0.0127003,0,2421,1000,5.50922e+17,0.24207800000000002,4.13853,0.208404,0.018000000000000002,0,0.0631579,0.0885322,1.45842e+17,1.70647e+17,0.500009,0.5000180000000001,0.41911000000000004
0.0141156,0,2421,1000,6.0435e+17,0.332451,6.423690000000001,0.221275,0.019,0,0.0631579,0.1091,1.51717e+17,1.728e+17,0.500008,0.500017,0.420289
0.0156639,0,2421,1000,6.67496e+17,0.42975399999999997,8.491719999999999,0.234171,0.02,0,0.0631579,0.131303,1.59938e+17,1.79507e+17,0.500005,0.500015,0.421496
0.017365400000000003,0,2421,1000,7.56067e+17,0.507473,9.86004,0.247074,0.021,0,0.0631579,0.151161,1.68741e+17,1.87967e+17,0.500005,0.5000140000000001,0.42273299999999997
0.019112,0,2421,1000,8.55939e+17,0.558891,10.5721,0.25997,0.022000000000000002,0,0.0631579,0.166679,1.77525e+17,1.96426e+17,0.5000020000000001,0.500012,0.42398100000000005
0.0208664,0,2391,1000,9.60559e+17,0.5901810000000001,10.8044,0.272845,0.023,0,0.0631579,0.17910399999999999,1.86495e+17,2.04377e+17,0.49999799999999994,0.500009,0.42523
0.0226216,0,2391,1000,1.06067e+18,0.606939,10.7152,0.285688,0.024,0,0.0631579,0.189053,1.95202e+17,2.11398e+17,0.499996,0.500007,0.42647700000000005
0.024401,0,2391,1000,1.15237e+18,0.613618,10.4154,0.29848800000000003,0.025,0,0.0631579,0.196942,2.03128e+17,2.17335e+17,0.49999099999999996,0.5,0.427721
0.026268299999999998,0,2391,1000,1.23521e+18,0.61342,9.990110000000001,0.31123,0.026000000000000002,0,0.0631579,0.203125,2.10146e+17,2.29002e+17,0.49998100000000006,0.499992,0.42897399999999997
0.028258799999999997,0,2472,1000,1.30376e+18,0.609,9.55875,0.323911,0.027000000000000003,0,0.0631579,0.208204,2.04296e+17,2.31678e+17,0.499972,0.499985,0.43022200000000005
0.030401400000000002,0,2472,1000,1.39586e+18,0.609166,9.08733,0.337989,0.027999999999999997,0,0.0631579,0.215598,2.25183e+17,2.48286e+17,0.499963,0.49997700000000006,0.43149
0.0328396,0,2472,1000,2.64392e+18,0.621857,8.58612,0.357721,0.028999999999999998,0,0.0631579,0.22408499999999998,3.13653e+17,3.3631e+17,0.499957,0.49996999999999997,0.432834
0.035376099999999994,0,2711,1000,3.64029e+18,0.710983,9.343069999999999,0.379065,0.03,0,0.0631579,0.25206300000000004,4.662e+17,4.42415e+17,0.49994799999999995,0.49996,0.43428999999999995
0.0385142,0,2711,1000,6.88236e+18,0.8015909999999999,13.5235,0.40402,0.031,0,0.0631579,0.27986500000000003,7.71551e+17,6.6933e+17,0.499939,0.499953,0.436012
0.0415435,0,2711,1000,9.01862e+18,0.8601629999999999,14.7341,0.42910699999999996,0.032,0,0.0631579,0.301286,9.54758e+17,8.16806e+17,0.49993999999999994,0.499946,0.437853
0.0443224,0,2712,1000,1.07047e+19,0.903021,14.9229,0.45299300000000003,0.033,0,0.0631579,0.314508,1.04206e+18,8.66352e+17,0.499945,0.49995600000000007,0.43969300000000006
0.04678909999999999,0,2712,1000,1.23661e+19,0.940032,14.6879,0.520724,0.034,0,0.0631579,0.325858,1.05773e+18,8.27431e+17,0.499949,0.49995500000000004,0.44152399999999997
0.048974000000000004,0,2695,1000,1.39717e+19,0.975766,15.1089,0.699385,0.035,0,0.0631579,0.33460300000000004,9.84686e+17,7.49069e+17,0.499946,0.499949,0.44333500000000003
0.050933400000000004,0,2695,1000,1.52711e+19,1.01262,16.575,0.910588,0.036000000000000004,0,0.0631579,0.34265,8.8597e+17,6.61561e+17,0.49995900000000004,0.499963,0.44495100000000004
0.052745400000000005,0,2695,1000,1.69738e+19,1.0518,17.7909,1.14514,0.037000000000000005,0,0.0631579,0.350615,8.2029e+17,6.20684e+17,0.49995600000000007,0.499974,0.44648999999999994
0.0544378,0,2936,1000,5.78871e+19,3.56649,170.753,1.49568,0.038,0,0.0631579,0.6238630000000001,1.09664e+18,1.23541e+18,0.500087,0.500238,0.666383
0.0577649,0,2920,1000,2.42766e+20,13.5675,591.861,1.4576799999999999,0.039,0,0.0631579,1.7505,3.48058e+17,3.56423e+17,0.500054,0.501009,0.66587
0.0617304,0,2904,1000,8.04963e+19,7.107880000000001,250.157,1.46963,0.04,0,0.0631579,1.42442,6.4564e+17,7.22184e+17,0.499137,0.508095,0.657708
0.08035729999999999,0,3111,1000,4.23923e+20,11.4682,555.135,1.52229,0.040999999999999995,0,0.0631579,1.99575,1.64191e+18,1.85637e+18,0.495299,0.5069560000000001,0.6562640000000001
0.0869402,0,2359,1000,2.31486e+20,11.6517,362.01800000000003,1.51575,0.042,0,0.0631579,3.01493,4.52463e+17,3.70791e+17,0.496147,0.505147,0.6562
0.0920767,0,3095,1000,4.14825e+20,10.6566,236.69400000000002,1.4687299999999999,0.043,0,0.0631579,3.4264900000000003,3.44954e+17,4.86826e+17,0.496472,0.505596,0.654446
0.0995607,0,3192,1000,2.8246e+21,16.6525,704.207,2.1875299999999998,0.044000000000000004,0,0.0631579,4.445,1.02745e+18,1.65497e+18,0.496917,0.508202,0.6506149999999999
0.0,0,906,10000,2.4115e+18,0.0156072,0.181069,0.0135785,0.001,0,0.0631579,0.00548778,7.21371e+17,1.07856e+18,0.49997299999999995,0.49997600000000003,0.400883
0.00013422,0,2406,10000,2.50202e+18,0.030060900000000005,0.355881,0.0266251,0.002,0,0.0631579,0.010770299999999998,7.9431e+17,1.17323e+18,0.49997600000000003,0.49997700000000006,0.40188
0.000391114,0,2406,10000,2.57357e+18,0.043709,0.524812,0.0392272,0.003,0,0.0631579,0.0158792,8.452e+17,1.23884e+18,0.499978,0.49998000000000004,0.402885
0.0007586060000000001,0,2406,10000,2.64011e+18,0.0565827,0.6831,0.05144259999999999,0.004,0,0.0631579,0.0207692,8.87764e+17,1.28716e+18,0.49998100000000006,0.499982,0.403897
0.00122526,0,2406,10000,2.70702e+18,0.06865210000000001,0.832915,0.0633197,0.005,0,0.0631579,0.0254608,9.03574e+17,1.3302e+18,0.499985,0.499986,0.404918
0.0017831,0,2406,10000,2.77777e+18,0.0800027,0.978733,0.0749054,0.006,0,0.0631579,0.029939099999999996,9.99364e+17,1.37029e+18,0.499987,0.499989,0.405951
0.00242247,0,2406,10000,2.94359e+18,0.0906508,1.12499,0.0862533,0.006999999999999999,0,0.0631579,0.034190899999999996,1.04258e+18,1.40918e+18,0.499989,0.49999099999999996,0.406994
0.00313649,0,2406,10000,3.17543e+18,0.100616,1.27473,0.097416,0.008,0,0.0631579,0.0382126,1.086e+18,1.44988e+18,0.499992,0.499993,0.408047
0.00392,0,2406,10000,3.40157e+18,0.109956,1.42824,0.10873,0.009000000000000001,0,0.0631579,0.042013999999999996,1.12807e+18,1.49103e+18,0.499997,0.49999499999999997,0.40910599999999997
0.00476787,0,2406,10000,3.62109e+18,0.118795,1.58809,0.12016900000000001,0.01,0,0.0631579,0.045641,1.16928e+18,1.52542e+18,0.49999899999999997,0.49999799999999994,0.41017299999999995
0.00567488,0,2406,10000,3.83499e+18,0.12719,1.75407,0.13145,0.011000000000000001,0,0.0631579,0.049125999999999996,1.20949e+18,1.55738e+18,0.500001,0.500001,0.41125100000000003
0.00663642,0,2406,10000,4.05613e+18,0.13517,1.9255099999999998,0.142571,0.012,0,0.0631579,0.052582500000000004,1.24874e+18,1.58432e+18,0.500003,0.500004,0.412339
0.00765006,0,2406,10000,4.29004e+18,0.145625,2.1013900000000003,0.153528,0.013000000000000001,0,0.0631579,0.0586384,1.28741e+18,1.60749e+18,0.5000060000000001,0.500007,0.413438
0.00874396,0,2421,10000,4.6025e+18,0.31111300000000003,6.84333,0.164321,0.013999999999999999,0,0.0631579,0.098229,1.3299e+18,1.62902e+18,0.500007,0.500009,0.41455699999999995
0.0101212,0,2421,10000,5.43458e+18,0.709857,15.2443,0.17493699999999998,0.015,0,0.0631579,0.177508,1.41911e+18,1.70768e+18,0.500005,0.500009,0.415761
0.011792,0,2391,10000,7.10439e+18,0.8575139999999999,17.1114,0.185358,0.016,0,0.0631579,0.21995100000000004,1.52437e+18,1.89365e+18,0.49999899999999997,0.500005,0.41709300000000005
0.013518899999999999,0,2391,10000,9.13238e+18,0.8849790000000001,16.5067,0.197903,0.017,0,0.0631579,0.243108,1.77192e+18,2.10184e+18,0.49999499999999997,0.500003,0.41845200000000005
0.0154459,0,2133,10000,1.09276e+19,1.05241,31.9834,0.21191999999999997,0.018000000000000002,0,0.0631579,0.292417,1.93669e+18,2.23059e+18,0.499988,0.49999799999999994,0.419754
0.0176405,0,2133,10000,1.23948e+19,1.7490900000000003,69.9044,0.22894299999999998,0.019,0,0.0631579,0.41883100000000006,2.08914e+18,2.34427e+18,0.49996999999999997,0.499982,0.421095
0.0204501,0,2133,10000,1.35242e+19,2.61415,86.6451,0.246935,0.02,0,0.0631579,0.604111,2.21798e+18,2.43629e+18,0.499945,0.49996199999999996,0.42250699999999997
0.024142700000000003,0,2218,10000,1.44975e+19,3.12406,79.42399999999999,0.265164,0.021,0,0.0631579,0.768202,2.33646e+18,2.51624e+18,0.49992299999999995,0.49995,0.424047
0.0283375,0,2389,10000,1.61227e+19,3.52285,82.8991,0.279013,0.022000000000000002,0,0.0631579,0.917257,2.51181e+18,2.6282e+18,0.49986899999999995,0.499896,0.425753
0.0327317,0,2389,10000,6.55209e+19,10.2424,368.824,0.299969,0.023,0,0.0631579,2.1508700000000003,3.2295e+18,3.19506e+18,0.50041,0.500783,0.6691229999999999
0.0394158,0,2394,10000,7.53587e+21,12.9447,282.631,0.323908,0.024,0,0.0631579,4.41175,1.03326e+19,1.15541e+19,0.5011800000000001,0.503703,0.668088
0.0484727,0,3158,10000,3.57798e+21,19.4098,393.06300000000005,0.348351,0.025,0,0.0631579,6.39308,2.33304e+19,2.5662e+19,0.500612,0.506224,0.6671159999999999
0.06574010000000001,0,2981,10000,1.75928e+21,24.8757,318.32099999999997,0.9086280000000001,0.026000000000000002,0,0.0631579,8.22467,9.0491e+18,1.06867e+19,0.501125,0.5073449999999999,0.665243
0.09045039999999999,0,2983,10000,1.53617e+21,61.9574,1491.99,1.58094,0.027000000000000003,0,0.0631579,15.8671,3.87851e+19,3.57189e+19,0.501255,0.5084850000000001,0.663574
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.001,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.400991
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.002,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.401987
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.003,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.402985
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.004,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.403985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.005,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.404986
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.006,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.405988
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006999999999999999,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.40699
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.008,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.407992
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.009000000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.408995
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.01,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.409998
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.011000000000000001,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.41100200000000003
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.012,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.41200600000000004
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013000000000000001,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.41301000000000004
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013999999999999999,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.414012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.015,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.41501099999999996
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.016,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.416012
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.017,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.417012
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.018000000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.418012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.019,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.41901000000000005
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.02,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.42000699999999996
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.021,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.421005
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.022000000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.42200299999999996
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.023,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.423001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.024,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.424
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.025,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.425
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.026000000000000002,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.426
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027000000000000003,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.42700000000000005
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.027999999999999997,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.428
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.028999999999999998,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.429
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.03,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.42999799999999994
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.031,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.430996
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.032,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.431993
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.033,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.432989
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.034,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.433985
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.035,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.434985
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.036000000000000004,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.435985
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.037000000000000005,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.436987
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.038,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.437988
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.039,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.43899
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.04,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.439993
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.040999999999999995,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.440996
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.042,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.442
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.043,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.443004
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.044000000000000004,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.444008
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.045,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.445011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.046,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.44601199999999996
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.047,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.447011
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.048,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.44801199999999997
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.049,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.44901199999999997
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.05,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.450011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.051,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.451009
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.052000000000000005,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.452006
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.053,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.453004
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.054000000000000006,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.454002
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.455
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055999999999999994,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.456
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.057,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.456999
1.10628e-15,0,-1,1,1.0,0.0,0.0,0.0,0.057999999999999996,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.45799999999999996
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.059000000000000004,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.45899999999999996
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.06,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.46
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.061,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.460999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.062,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.46199700000000005
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.063,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.46299399999999996
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.064,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.463991
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.065,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.464987
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.066,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.46598500000000004
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.067,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.46698500000000004
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.068,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.46798599999999996
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.069,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.468987
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.46998900000000005
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.071,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.470991
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07200000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.47199399999999997
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.073,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.472997
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07400000000000001,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.474001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.075,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.475005
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.076,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.476009
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.077,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.477012
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.078,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.478012
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.079,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.47901099999999996
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.480012
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.081,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.481012
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08199999999999999,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.48201000000000005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.083,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.483008
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.084,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.484005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.085,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.48500299999999996
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.086,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.486001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.087,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.48700000000000004
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08800000000000001,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.488
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08900000000000001,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.489
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.49
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.091,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.491
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.092,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.49200000000000005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09300000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.49299899999999997
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.094,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.493996
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.095,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.494993
1.10628e-15,0,-1,1,1.0,0.0,0.0,0.0,0.096,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.49599
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09699999999999999,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.496986
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.098,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.497985
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.099,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.498985
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.1,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.499986
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10099999999999999,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.500988
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.102,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.5019899999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10300000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.502992
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10400000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.503995
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.105,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.504999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.106,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.506003
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.107,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.507007
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10800000000000001,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.508011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.109,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.509012
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.510011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.111,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.511012
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.11199999999999999,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.512012
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.113,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.513011
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.114,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.514009
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.115,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.515007
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11599999999999999,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.516004
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11699999999999999,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.5170020000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11800000000000001,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.518001
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11900000000000001,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.519
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.519999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.121,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.521
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.122,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.522
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12300000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.523
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.124,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.523999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.125,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.524998
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.126,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.525995
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.127,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.526992
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.128,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.527988
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.129,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.528985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.529985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.131,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.530986
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.132,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.531987
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.133,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.532989
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.134,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.533991
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.135,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.534994
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.136,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.5359970000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13699999999999998,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.5370010000000001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.138,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.5380050000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.139,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.539009
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.5400119999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.141,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5410119999999999
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.142,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.542011
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14300000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5430119999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14400000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5440119999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.145,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5450109999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.146,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.5460079999999999
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.147,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.547006
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14800000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.548003
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.149,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.5490010000000001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.15,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.55
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.151,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.551
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.152,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.551999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.153,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.5529999999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.154,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.5539999999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.155,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.555
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.156,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.555999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.157,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.5569970000000001
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.158,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.557994
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.159,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.55899
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.559986
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.161,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.5609850000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.162,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.5619850000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.163,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.562986
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16399999999999998,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.563988
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.165,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.56499
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.166,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.565992
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16699999999999998,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.566995
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.168,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.567998
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16899999999999998,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.569002
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.570006
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.171,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.57101
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.172,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.572012
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17300000000000001,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5730109999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.174,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.574012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.175,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.575012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17600000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.576012
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.177,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.577009
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17800000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5780069999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.179,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.579005
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.580002
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.18100000000000002,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.581001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.182,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.5820000000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.183,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.5829989999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.184,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.584
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.185,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.585
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18600000000000003,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.586
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.187,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.5870000000000001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.188,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.5879979999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18899999999999997,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.5889949999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.589993
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.191,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.590988
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.192,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.591985
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.193,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.592985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19399999999999998,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.593986
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.195,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.594987
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.196,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.595989
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19699999999999998,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.5969909999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.198,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.597993
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19899999999999998,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.598996
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.2,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.6
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.201,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.601004
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20199999999999999,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.602008
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.203,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.603011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.204,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.604012
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.205,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.605011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20600000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.606012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.207,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.607012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20800000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.608011
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.209,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.609008
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.610006
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21100000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.611004
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.212,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.612002
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.213,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.613
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.214,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.614
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.215,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.614999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21600000000000003,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.616
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.217,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.617
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.218,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.618
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.21899999999999997,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.618999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.619997
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.221,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.6209939999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.222,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.621991
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.223,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.622987
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22399999999999998,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.623985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.225,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.624985
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.226,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.6259859999999999
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22699999999999998,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.626988
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.228,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.627989
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22899999999999998,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.628992
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.6299939999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.231,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.630998
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23199999999999998,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.6320020000000001
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.233,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.6330060000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23399999999999999,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.6340100000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.235,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.635012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23600000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.636011
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.237,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.637012
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.23800000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.638012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.239,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.639012
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.6400100000000001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24100000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.641007
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.242,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.642005
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.243,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.643003
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.244,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.644001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.245,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.645
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24600000000000002,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.6459999999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.247,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.647
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.248,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.648
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.249,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.649
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.25,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.65
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.251,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.650998
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.252,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.651996
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.253,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.652993
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.254,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.653989
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.255,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.654985
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.256,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.655985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.257,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.656985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.258,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.657987
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.259,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.658988
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.65999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.261,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.660993
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.262,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.661996
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.263,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.662999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.264,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.664003
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.265,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.665008
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.266,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.666011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.267,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.6670119999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.268,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.668011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26899999999999996,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.6690119999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.6700119999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.271,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.6710109999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.272,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.672009
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.273,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.673006
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27399999999999997,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.674004
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.275,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.675002
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.276,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.6759999999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27699999999999997,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.677
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.278,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.677999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27899999999999997,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.679
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.68
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.281,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.6809999999999999
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.282,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.681999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28300000000000003,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.682998
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.284,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.683995
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.285,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.684992
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28600000000000003,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.685987
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.287,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.6869850000000001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28800000000000003,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.6879850000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.289,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.688986
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.689987
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29100000000000004,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.6909890000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.292,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.691991
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.293,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.692994
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.294,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.693997
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.295,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.695001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29600000000000004,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.696005
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.297,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.697009
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.298,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.698012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.299,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.699012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.3,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.7000109999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.301,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.701012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.302,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.702012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.303,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.70301
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.304,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.704008
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.305,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.705005
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.306,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.7060029999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.307,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.707001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.308,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.708
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.309,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.7090000000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.31,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.71
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.311,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.711
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.312,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.7120000000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.313,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.713
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.314,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.7139989999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.315,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.714996
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.316,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.7159939999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.317,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.71699
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.318,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.717986
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.319,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.718985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.719985
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.321,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.720986
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.322,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.721988
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32299999999999995,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.7229899999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.324,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.723992
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.325,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.724995
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.326,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.725999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.327,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.727003
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32799999999999996,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.728007
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32899999999999996,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.729011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.730012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.331,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.731011
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.332,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.732012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33299999999999996,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.733012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33399999999999996,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.734012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.335,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.735009
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.336,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.736007
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.337,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.737004
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33799999999999997,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.738002
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33899999999999997,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.739001
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.74
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.341,0,0.0315789,0.0,1.0,1.0,0.500001,0.5,0.740999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.342,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.742
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34299999999999997,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.743
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.344,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.7440000000000001
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.345,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.744999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34600000000000003,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.7459979999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34700000000000003,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.746995
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.348,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.747992
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.349,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.748988
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.749985
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35100000000000003,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.750985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35200000000000004,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.7519859999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.353,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.752987
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.354,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.753989
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.355,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.754991
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35600000000000004,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.7559939999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35700000000000004,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.756997
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.358,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.758
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.359,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.759004
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.760009
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.361,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.761011
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36200000000000004,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.762012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.363,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.763011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.364,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.764012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.365,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.765012
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.366,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.766011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36700000000000005,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.767008
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.368,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.7680060000000001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.369,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.769003
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.770001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.371,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.7709999999999999
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37200000000000005,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.772
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.373,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.772999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.374,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.774
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.375,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.775
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.376,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.7759999999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.377,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.776999
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37799999999999995,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.777997
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.379,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.778994
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.779991
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.381,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.780986
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.382,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.781985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38299999999999995,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.782985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.384,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.783986
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.385,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.784988
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.386,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.78599
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.387,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.786992
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38799999999999996,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.787995
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.389,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.788998
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.7900020000000001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.391,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.791006
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.392,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.79201
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39299999999999996,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.7930119999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39399999999999996,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.794011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.395,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.7950119999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.396,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.7960119999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.397,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.7970119999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39799999999999996,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.79801
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39899999999999997,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.799007
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.4,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.800005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.401,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.801003
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.402,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.8020010000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40299999999999997,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.8029999999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40399999999999997,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.803999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.405,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.805
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.406,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.8059999999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40700000000000003,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.807
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.408,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.8079999999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.409,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.808998
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.41,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.809996
0.0,0,18924,100,2.79831e+16,0.00932707,0.167741,0.0247328,0.001,0,0.0315789,0.00284683,1.03065e+16,1.20858e+16,0.499997,0.499997,0.400991
0.00015769799999999998,0,19984,100,2.99838e+16,0.0195882,0.58735,0.049101099999999995,0.002,0,0.0315789,0.00582644,1.0985e+16,1.26423e+16,0.499997,0.499996,0.40199
0.00047468,0,19984,100,5.71078e+16,0.030586400000000003,1.15441,0.07304889999999999,0.003,0,0.0315789,0.00884786,1.1803e+16,1.37382e+16,0.499997,0.499996,0.402999
0.0009431000000000001,0,19984,100,7.52388e+16,0.0407714,1.51223,0.0965381,0.004,0,0.0315789,0.011842499999999999,1.26035e+16,1.4415e+16,0.499997,0.499996,0.40402
0.00154938,0,19984,100,9.71302e+16,0.050238599999999994,1.67324,0.12021300000000001,0.005,0,0.0315789,0.0148251,1.33187e+16,1.53625e+16,0.499997,0.499997,0.405052
0.00227735,0,19983,100,1.03636e+17,0.0599408,1.8036299999999998,0.147365,0.006,0,0.0315789,0.017843,1.38131e+16,1.58691e+16,0.49999799999999994,0.499997,0.406093
0.00311759,0,19983,100,1.07923e+17,0.06969460000000001,1.9212900000000002,0.175095,0.006999999999999999,0,0.0315789,0.0208504,1.4322e+16,1.64772e+16,0.49999799999999994,0.49999799999999994,0.407145
0.0040576,0,19983,100,1.15026e+17,0.0792034,2.03022,0.20175,0.008,0,0.0315789,0.023813099999999997,1.50298e+16,1.71737e+16,0.49999899999999997,0.49999899999999997,0.408208
0.00508404,0,17835,100,1.21606e+17,0.0883634,2.19707,0.22431199999999998,0.009000000000000001,0,0.0315789,0.0267238,1.5639e+16,1.77433e+16,0.49999899999999997,0.5,0.40928000000000003
0.00619034,0,17835,100,1.2622e+17,0.09711339999999999,2.51113,0.245835,0.01,0,0.0315789,0.0295716,1.61438e+16,1.80465e+16,0.5,0.500001,0.41036300000000003
0.00737327,0,17773,100,1.29545e+17,0.105361,2.7826,0.266459,0.011000000000000001,0,0.0315789,0.0323559,1.6456e+16,1.82759e+16,0.5,0.5000020000000001,0.41145
0.00861538,0,17773,100,1.3255e+17,0.113033,2.99554,0.286165,0.012,0,0.0315789,0.035120900000000004,1.67644e+16,1.8624e+16,0.500001,0.500003,0.412533
0.00989404,0,17773,100,1.36223e+17,0.120447,3.1475,0.30495,0.013000000000000001,0,0.0315789,0.0380161,1.728e+16,1.90799e+16,0.500001,0.5000020000000001,0.41361800000000004
0.0112048,0,17773,100,1.4067e+17,0.127999,3.2391099999999997,0.322824,0.013999999999999999,0,0.0315789,0.0411264,1.79007e+16,1.96233e+16,0.5,0.500001,0.41471099999999994
0.0125456,0,17773,100,1.44374e+17,0.136178,3.27504,0.33978800000000003,0.015,0,0.0315789,0.0445161,1.8671e+16,2.04714e+16,0.49999899999999997,0.49999899999999997,0.415822
0.0139121,0,17773,100,1.50111e+17,0.146548,3.2599400000000003,0.35883899999999996,0.016,0,0.0315789,0.0483784,1.9728e+16,2.12819e+16,0.499997,0.499997,0.41695699999999997
0.0153184,0,20975,100,2.0127e+17,0.173439,8.05022,0.379703,0.017,0,0.0315789,0.053512699999999996,2.19644e+16,2.33233e+16,0.49999399999999994,0.49999399999999994,0.41811899999999996
0.016829900000000002,0,21007,100,8.98481e+17,0.23435,15.8651,0.40665300000000004,0.018000000000000002,0,0.0315789,0.0606442,2.91877e+16,2.83035e+16,0.499992,0.499992,0.41930100000000003
0.0184967,0,21007,100,1.56102e+18,0.290084,22.4462,0.620458,0.019,0,0.0315789,0.0688275,3.43437e+16,3.22438e+16,0.499989,0.49999099999999996,0.420516
0.020200599999999996,0,21007,100,1.31571e+18,0.336881,23.9585,0.8248030000000001,0.02,0,0.0315789,0.07766060000000001,3.29242e+16,3.09348e+16,0.499989,0.49999399999999994,0.618413
0.021925200000000002,0,22031,100,6.89621e+18,1.6003,142.02100000000002,0.46561499999999995,0.021,0,0.0315789,0.147484,3.37891e+16,3.83476e+16,0.499986,0.5000020000000001,0.61811
0.024255000000000002,0,24080,100,9.54145e+18,1.4398,188.106,0.49061800000000005,0.022000000000000002,0,0.0315789,0.157371,5.68497e+16,6.25625e+16,0.49999399999999994,0.499961,0.617319
0.0292188,0,25072,100,4.5031e+18,1.12249,97.4566,0.514472,0.023,0,0.0315789,0.165339,1.39881e+16,1.39459e+16,0.49997700000000006,0.5000220000000001,0.6167819999999999
0.0332606,0,26127,100,2.09205e+19,1.8703299999999998,187.673,0.539742,0.024,0,0.0315789,0.217987,1.09865e+17,1.17908e+17,0.49995600000000007,0.500039,0.616712
0.0410948,0,24079,100,7.56025e+18,1.29721,81.564,0.566928,0.025,0,0.0315789,0.24024600000000002,8416500000000000.0,1.08239e+16,0.49981800000000004,0.49998400000000004,0.615658
0.0458969,0,25103,100,3.05107e+18,1.31331,76.953,0.58753,0.026000000000000002,0,0.0315789,0.256421,3.38988e+16,3.32735e+16,0.49986400000000003,0.49997700000000006,0.615432
0.054288699999999995,0,27151,100,8.64525e+18,2.14747,227.21200000000002,0.6096600000000001,0.027000000000000003,0,0.0315789,0.31174,9.113e+16,9.24215e+16,0.49980399999999997,0.49988699999999997,0.6152029999999999
0.06752280000000001,0,25042,100,4.3014e+19,5.08747,591.321,1.11673,0.027999999999999997,0,0.0315789,0.504145,3.24678e+17,3.53127e+17,0.49980399999999997,0.499842,0.61385
0.0740924,0,22993,100,2.2472e+20,11.7515,1025.82,8.52036,0.028999999999999998,0,0.0315789,1.2337799999999999,1.15754e+18,1.25014e+18,0.49982,0.500004,0.614081
0.140516,0,22993,100,4.82485e+19,7.43743,444.85400000000004,9.489939999999999,0.03,0,0.0315789,1.09161,4.06115e+17,4.04032e+17,0.49973599999999996,0.5003890000000001,0.613862
0.23615500000000003,0,20978,100,1.91147e+20,9.02975,700.243,12.589,0.031,0,0.0315789,1.2972299999999999,4.95077e+17,4.2016e+17,0.498809,0.5008739999999999,0.6128140000000001
0.314454,0,22122,100,1.22492e+20,8.31053,630.693,19.7758,0.032,0,0.0315789,1.38568,6.65467e+17,6.13087e+17,0.49877299999999997,0.5002800000000001,0.612247
0.38527,0,24137,100,1.68895e+28,54382.0,5419950.0,7858.66,0.033,0,0.0315789,5269.8,7.72748e+23,8.86536e+23,0.498608,0.499856,0.610699
0.0,0,19984,1000,2.73885e+17,0.0186672,0.696739,0.0253706,0.001,0,0.0315789,0.00476143,9.74088e+16,1.15329e+17,0.499997,0.499997,0.400991
0.000237445,0,19984,1000,4.2233e+17,0.0386097,1.53301,0.0503484,0.002,0,0.0315789,0.00963846,1.07318e+17,1.24143e+17,0.499997,0.499996,0.401998
0.0006961010000000001,0,17835,1000,9.16052e+17,0.057202199999999995,2.07186,0.07488589999999999,0.003,0,0.0315789,0.014426099999999999,1.18241e+17,1.38557e+17,0.499997,0.499996,0.403021
0.00135206,0,17835,1000,1.02062e+18,0.0764313,2.94274,0.101005,0.004,0,0.0315789,0.019302,1.2737e+17,1.46206e+17,0.499997,0.499996,0.404061
0.00219931,0,17835,1000,1.3434e+18,0.0944589,3.76626,0.14186300000000002,0.005,0,0.0315789,0.0239731,1.37243e+17,1.58441e+17,0.499997,0.499996,0.405118
0.00318946,0,17835,1000,1.40831e+18,0.110696,4.4668,0.188067,0.006,0,0.0315789,0.028432599999999995,1.44056e+17,1.65154e+17,0.499997,0.499996,0.406185
0.00430638,0,17835,1000,1.46563e+18,0.125604,5.00978,0.229604,0.006999999999999999,0,0.0315789,0.03281919999999999,1.51566e+17,1.7369e+17,0.499997,0.499997,0.40726100000000004
0.00553864,0,17773,1000,1.48544e+18,0.138793,5.37823,0.268094,0.008,0,0.0315789,0.036980599999999995,1.57645e+17,1.78865e+17,0.49999799999999994,0.49999799999999994,0.40835
0.00687804,0,17773,1000,1.4954e+18,0.149778,5.56573,0.304085,0.009000000000000001,0,0.0315789,0.04083030000000001,1.63687e+17,1.8394e+17,0.499997,0.49999799999999994,0.409451
0.00830444,0,17773,1000,1.50797e+18,0.159141,5.58281,0.337972,0.01,0,0.0315789,0.0444587,1.70677e+17,1.887e+17,0.499997,0.49999799999999994,0.41056099999999995
0.00978509,0,17773,1000,1.51998e+18,0.16739,5.47119,0.369139,0.011000000000000001,0,0.0315789,0.047990899999999996,1.7616e+17,1.93364e+17,0.499997,0.49999799999999994,0.411662
0.0112973,0,17773,1000,1.53133e+18,0.176066,5.25767,0.396592,0.012,0,0.0315789,0.0523495,1.81927e+17,1.99888e+17,0.499997,0.499996,0.412763
0.0128679,0,18066,1000,1.58054e+18,0.200915,4.9625699999999995,0.421652,0.013000000000000001,0,0.0315789,0.0604271,1.91609e+17,2.0801e+17,0.49999399999999994,0.499993,0.41388500000000006
0.014555100000000001,0,20975,1000,4.03548e+18,0.264925,20.0639,0.463354,0.013999999999999999,0,0.0315789,0.0697476,2.12576e+17,2.29101e+17,0.49999099999999996,0.49999,0.41505600000000004
0.0164481,0,20975,1000,3.67842e+19,0.400642,49.1593,0.9363950000000001,0.015,0,0.0315789,0.0828831,2.67376e+17,2.91275e+17,0.499983,0.49998400000000004,0.416288
0.0184993,0,20975,1000,4.13795e+19,0.49604799999999993,56.0222,1.7713,0.016,0,0.0315789,0.103121,2.89232e+17,3.06221e+17,0.499992,0.500067,0.618957
0.0205073,0,20975,1000,4.48488e+19,0.912163,56.1119,2.54394,0.017,0,0.0315789,0.196877,2.18408e+17,2.23814e+17,0.5000319999999999,0.5000359999999999,0.618758
0.0227,0,21999,1000,3.20022e+19,2.2623599999999997,261.873,1.94603,0.018000000000000002,0,0.0315789,0.285829,1.91533e+17,2.13897e+17,0.500041,0.500043,0.618458
0.0270798,0,24080,1000,2.54562e+19,1.83905,169.52,1.54365,0.019,0,0.0315789,0.334624,2.08242e+17,2.1364e+17,0.500146,0.5001180000000001,0.617255
0.030021199999999998,0,24048,1000,3.63929e+19,2.16781,110.70100000000001,1.2998,0.02,0,0.0315789,0.413764,3.04534e+17,3.07462e+17,0.500119,0.500031,0.617499
0.0320975,0,27087,1000,2.21278e+20,2.65962,143.659,1.15973,0.021,0,0.0315789,0.491983,9.62169e+17,1.01079e+18,0.5001140000000001,0.5000829999999999,0.61734
0.035682599999999995,0,23088,1000,8.39342e+22,84.8239,8136.78,264.015,0.022000000000000002,0,0.0315789,8.79628,5.15653e+19,4.4988e+19,0.500103,0.500015,0.61664
0.0,0,19984,10000,2.70642e+18,0.0290112,1.37683,0.025446,0.001,0,0.0315789,0.0063161,9.64176e+17,1.14352e+18,0.499997,0.499997,0.400991
0.000281877,0,19951,10000,4.86668e+18,0.0550009,2.34753,0.0504902,0.002,0,0.0315789,0.012129299999999999,1.07129e+18,1.23972e+18,0.499997,0.499996,0.40200199999999997
0.000795896,0,17835,10000,9.76563e+18,0.08032510000000001,3.37017,0.07627410000000001,0.003,0,0.0315789,0.018100599999999998,1.18705e+18,1.39056e+18,0.499996,0.499996,0.40302899999999997
0.00156242,0,17835,10000,1.09816e+19,0.10463499999999999,4.4722599999999995,0.105001,0.004,0,0.0315789,0.023992799999999998,1.29104e+18,1.47808e+18,0.499996,0.499996,0.404082
0.00252965,0,17835,10000,1.47005e+19,0.125927,5.34622,0.149875,0.005,0,0.0315789,0.0299077,1.40499e+18,1.61662e+18,0.499996,0.499996,0.40515100000000004
0.00365909,0,17835,10000,1.51358e+19,0.143821,5.94401,0.194852,0.006,0,0.0315789,0.0353559,1.49607e+18,1.70686e+18,0.499996,0.499996,0.40623000000000004
0.00492638,0,17835,10000,1.54065e+19,0.15929100000000002,6.28029,0.234592,0.006999999999999999,0,0.0315789,0.0405851,1.57069e+18,1.79066e+18,0.499997,0.499996,0.40731999999999996
0.00630391,0,17835,10000,1.53853e+19,0.16961199999999999,6.35008,0.271002,0.008,0,0.0315789,0.0449784,1.63277e+18,1.84132e+18,0.499997,0.499996,0.408422
0.00778377,0,17773,10000,1.53821e+19,0.194699,6.230630000000001,0.305182,0.009000000000000001,0,0.0315789,0.05200740000000001,1.69231e+18,1.892e+18,0.499996,0.499996,0.40954
0.00941939,0,15894,10000,1.54337e+19,0.235131,8.73193,0.33769699999999997,0.01,0,0.0315789,0.059949800000000004,1.76113e+18,1.93978e+18,0.499996,0.49999399999999994,0.41066400000000003
0.0111926,0,16080,10000,1.55196e+19,0.251404,9.250919999999999,0.367679,0.011000000000000001,0,0.0315789,0.065859,1.81718e+18,1.98595e+18,0.49999499999999997,0.499993,0.411792
0.013048400000000002,0,16080,10000,1.59215e+19,0.271683,8.08586,0.396646,0.012,0,0.0315789,0.0750247,1.88279e+18,2.05303e+18,0.499993,0.499989,0.412937
0.0149876,0,16747,10000,1.98621e+19,0.41169799999999995,25.165,0.431162,0.013000000000000001,0,0.0315789,0.10194199999999999,2.0249e+18,2.18522e+18,0.49999,0.499989,0.414116
0.017260400000000002,0,20976,10000,2.0645e+20,0.764128,42.7893,0.590396,0.013999999999999999,0,0.0315789,0.159781,2.46791e+18,2.65575e+18,0.49998400000000004,0.499982,0.415367
0.019997400000000002,0,20976,10000,4.43466e+20,0.8650049999999999,59.6037,1.40483,0.015,0,0.0315789,0.186388,3.03728e+18,3.23409e+18,0.499982,0.50002,0.619023
0.0226984,0,21967,10000,1.10075e+21,4.40228,413.36699999999996,1.71462,0.016,0,0.0315789,0.5913579999999999,1.96528e+18,1.99399e+18,0.49997600000000003,0.500042,0.618807
0.026933799999999997,0,22962,10000,2.74748e+24,243.359,18020.7,348.37699999999995,0.017,0,0.0315789,24.7898,2.43846e+20,1.23839e+21,0.49989700000000004,0.500092,0.618475
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.401001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.402001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.403001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.40399999999999997
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.405
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.405999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006999999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.406998
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.008,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.407998
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.009000000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.408999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.01,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.409999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.011000000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.41100000000000003
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.012,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.412001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013000000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.413001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.013999999999999999,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.41400200000000004
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.015,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.41500200000000004
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.016,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.416001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.017,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.417001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.018000000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.418001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.019,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.419001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.02,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.021,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42100000000000004
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.022000000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42199899999999996
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.023,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42299799999999993
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.024,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42399799999999993
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.025,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42499899999999996
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.026000000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42599899999999996
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027000000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42700000000000005
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027999999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.428001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.028999999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.429001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.03,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.43000200000000005
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.031,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43100200000000005
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.032,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.432001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.033,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.433001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.034,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.434001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.035,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.435001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.036000000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.436
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.037000000000000005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43699899999999997
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.038,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43799899999999997
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.039,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43899799999999994
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.04,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43999799999999994
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.040999999999999995,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.440999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.042,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.442
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.043,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44299999999999995
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.044000000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44400100000000003
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.045,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.44500200000000006
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.046,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.44600200000000007
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.047,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44700200000000007
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.048,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44800100000000004
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.049,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44900100000000004
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.05,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45000100000000004
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.051,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45100100000000004
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.052000000000000005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.452
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.053,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.452999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.054000000000000006,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.453999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45499799999999996
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055999999999999994,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45599799999999996
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.057,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.456999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.057999999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45799999999999996
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.059000000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45899999999999996
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.06,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.46000100000000005
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.061,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.461002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.062,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.462002
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.063,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.463002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.064,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.464001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.065,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.465001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.066,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.466001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.067,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.467001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.068,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.46799999999999997
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.069,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.468999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.469999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.071,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.47099799999999997
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07200000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.471999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.073,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.472999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07400000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.474
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.075,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.475
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.076,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.476001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.077,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.47700200000000004
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.078,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.47800200000000004
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.079,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.47900200000000004
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.480001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.081,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.481001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08199999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.482001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.083,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.483
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.084,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.484
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.085,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48499899999999996
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.086,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48599799999999993
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.087,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48699799999999993
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08800000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48799899999999996
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.08900000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48899899999999996
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.09,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.49
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.091,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.491001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.092,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.492001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.09300000000000001,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.49300200000000005
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.094,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.49400200000000005
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.095,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.495001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.096,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.496001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09699999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.497001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.098,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.498001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.099,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.499
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.1,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10099999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.500999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.102,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5019979999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.10300000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.502998
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10400000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.503999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.105,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.504999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.106,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.506
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.107,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.507001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10800000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.508001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.109,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.5090020000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5100020000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.111,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.511001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11199999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.512001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.113,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.513001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.114,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.514001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.115,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.515
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.11599999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.515999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11699999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.516999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11800000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.517998
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11900000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.518998
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.12,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.519999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.121,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.521
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.122,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.522
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12300000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.523001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.124,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.5240020000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.125,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.5250020000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.126,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5260020000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.127,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.527001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.128,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.528001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.129,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.529001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.530001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.131,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.531
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.132,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.531999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.133,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.532999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.134,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.533998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.135,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.534998
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.136,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.535999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13699999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.537
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.138,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5379999999999999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.139,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5390010000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.5400020000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.141,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.5410020000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.142,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5420020000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14300000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5430010000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14400000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5440010000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.145,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5450010000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.146,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5460010000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.147,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.547
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14800000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.547999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.149,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.548999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.15,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.549998
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.151,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.550999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.152,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.551999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.153,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5529999999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.154,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5540010000000001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.155,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.555001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.156,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.556002
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.157,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.557002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.158,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.558002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.159,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.559001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.560001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.161,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.561001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.162,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.562
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.163,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.563
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16399999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.563999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.165,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.564998
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.166,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.565998
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16699999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.566999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.168,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.567999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16899999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.569
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.17,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.570001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.171,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.571001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.172,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.572002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17300000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.573002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.174,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.574001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.175,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.575001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17600000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.576001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.177,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.577001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17800000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.578
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.179,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5789989999999999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5799989999999999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18100000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5809979999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.182,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5819979999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.183,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5829989999999999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.184,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5839989999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.185,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.585
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.18600000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.586001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.187,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.587002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.188,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.588002
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18899999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.589002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.590001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.191,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.591001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.192,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.592001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.193,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.593001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19399999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.594
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.195,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.594999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.196,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.595999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19699999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5969979999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.198,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5979979999999999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19899999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.598999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.2,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.201,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.601
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20199999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.602001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.203,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.603002
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.204,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.604002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.205,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.605002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20600000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.606001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.207,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.607001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20800000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.608001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.209,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.609001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.61
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.21100000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.610999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.212,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.611999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.213,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6129979999999999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.214,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6139979999999999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.215,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.614999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21600000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.616
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.217,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.617
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.218,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.618001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.21899999999999997,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.619002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.620002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.221,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.621002
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.222,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.622001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.223,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.623001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22399999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.624001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.225,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.625
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.226,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.626
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22699999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.626999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.228,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.627999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22899999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.628998
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.629999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.231,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.630999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23199999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.632
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.233,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.633001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23399999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.634001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.235,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.6350020000000001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23600000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.6360020000000001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.237,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.637001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23800000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.638001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.239,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.639001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.640001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24100000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6409999999999999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.242,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.642
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.243,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.642999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.244,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.643998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.245,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.644998
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24600000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.645999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.247,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.646999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.248,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.648
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.249,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.649001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.25,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.650001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.251,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.6510020000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.252,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.6520020000000001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.253,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.653001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.254,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.654001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.255,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.655001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.256,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6560010000000001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.257,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.657
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.258,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.657999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.259,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.658999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.659998
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.261,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.660998
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.262,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.661999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.263,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.662999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.264,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.664
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.265,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6650010000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.266,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6660020000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.267,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.6670020000000001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.268,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6680020000000001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26899999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6690010000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6700010000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.271,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6710010000000001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.272,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6720010000000001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.273,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6729999999999999
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.27399999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.673999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.275,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.674999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.276,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.675998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27699999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.676998
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.278,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.677999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27899999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.679
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.68
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.281,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.681001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.282,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.682002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28300000000000003,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.683002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.284,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.684002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.285,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.685001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28600000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.686001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.287,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.687001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28800000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.688001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.289,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6890000000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.689999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.29100000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.690999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.292,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.691998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.293,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.692998
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.294,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.693999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.295,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.695
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29600000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.696
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.297,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.697001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.298,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.698002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.299,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.699002
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.3,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.700002
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.301,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.701001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.302,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.702001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.303,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.703001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.304,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7040000000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.305,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.705
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.306,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7059989999999999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.307,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7069979999999999
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.308,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7079979999999999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.309,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7089989999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.31,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7099989999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.311,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.711
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.312,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.712001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.313,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.713001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.314,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.714002
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.315,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.715002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.316,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.716001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.317,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.717001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.318,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.718001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.319,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.719001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.32,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.72
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.321,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.721
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.322,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.721999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32299999999999995,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7229979999999999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.324,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7239979999999999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.325,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.724999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.326,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.725999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.327,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.727
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32799999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.728001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32899999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.729001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.730002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.331,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.731002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.332,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.732001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33299999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.733001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33399999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.734001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.335,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.735001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.336,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.736
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.337,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.736999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33799999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.737999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33899999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7389979999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.34,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7399979999999999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.341,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.740999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.342,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.742
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34299999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.743
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.344,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.744001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.345,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.745002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34600000000000003,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.746002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34700000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.747002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.348,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.748001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.349,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.749001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.750001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35100000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.751001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35200000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.752
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.353,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.752999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.354,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.753999
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.355,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.754998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35600000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.755998
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35700000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.756999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.358,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.758
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.359,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.759
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.760001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.361,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.7610020000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36200000000000004,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.7620020000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.363,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7630020000000001
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.364,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.764001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.365,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.765001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.366,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.766001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.36700000000000005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.767001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.368,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.768
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.369,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.768999
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.37,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.769999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.371,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.770998
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37200000000000005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.771999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.373,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.772999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.374,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.774
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.375,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.775
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.376,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.776001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.377,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.7770020000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37799999999999995,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.7780020000000001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.379,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7790020000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.38,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.780001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.381,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7810010000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.382,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7820010000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38299999999999995,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7829999999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.384,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.784
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.385,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.784999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.386,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.785998
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.387,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.786998
1.65725e-15,0,-1,1,1.0,0.0,0.0,0.0,0.38799999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.787999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.389,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.788999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.79
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.391,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7910010000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.392,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7920010000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.39299999999999996,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.7930020000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39399999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.7940020000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.395,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7950010000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.396,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7960010000000001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.397,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7970010000000001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39799999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7980010000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39899999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.799
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.4,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.8
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.401,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.800999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.402,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.801998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40299999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.802998
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40399999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.803999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.405,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.804999
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.406,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.8059999999999999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40700000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.807001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.408,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.808001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.409,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.809002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.41,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.810002
0.0,0,157728,100,9.22079e+16,0.0148477,1.44712,0.0735013,0.001,0,0.0157895,0.00300769,1.14797e+16,1.2602e+16,0.5,0.5,0.401001
0.0003128,0,157664,100,1.09799e+17,0.029861099999999998,2.19863,0.127969,0.002,0,0.0157895,0.00624867,1.2161e+16,1.32355e+16,0.5,0.5,0.402016
0.000925038,0,157664,100,1.14139e+17,0.044733800000000004,2.69893,0.167901,0.003,0,0.0157895,0.00961938,1.31089e+16,1.4175e+16,0.5,0.5,0.40305
0.00179768,0,157664,100,1.47643e+17,0.0589954,3.1202,0.23065500000000003,0.004,0,0.0157895,0.013045600000000001,1.41201e+16,1.52739e+16,0.5,0.5,0.404106
0.0028901,0,157728,100,1.64598e+17,0.0721414,3.5400400000000003,0.29199899999999995,0.005,0,0.0157895,0.0164579,1.53222e+16,1.64262e+16,0.49999899999999997,0.49999899999999997,0.405181
0.00416339,0,157728,100,1.73116e+17,0.08438939999999999,3.9179,0.349781,0.006,0,0.0157895,0.0198609,1.6341e+16,1.75952e+16,0.49999899999999997,0.49999899999999997,0.406269
0.00556386,0,157728,100,1.84027e+17,0.09662430000000001,4.27621,0.402545,0.006999999999999999,0,0.0157895,0.023352900000000003,1.74317e+16,1.87346e+16,0.49999799999999994,0.49999799999999994,0.407362
0.00706133,0,161760,100,1.94613e+18,0.162165,28.7095,0.86908,0.008,0,0.0157895,0.0285563,2.07736e+16,2.24016e+16,0.499997,0.499997,0.408478
0.00876098,0,165856,100,1.9619e+18,0.360645,93.4723,0.673643,0.009000000000000001,0,0.0157895,0.0389216,2.10474e+16,2.2246e+16,0.49999799999999994,0.500003,0.6069979999999999
0.010633700000000001,0,165856,100,2.73712e+18,0.290998,68.5029,0.67256,0.01,0,0.0157895,0.0497143,1.09556e+16,1.1583e+16,0.49999099999999996,0.49999799999999994,0.6069140000000001
0.0125163,0,182177,100,1.30146e+19,0.482763,141.601,0.709449,0.011000000000000001,0,0.0157895,0.0639754,2.83213e+16,3.01297e+16,0.49999099999999996,0.49999799999999994,0.606907
0.0145101,0,186337,100,2.73449e+18,0.446345,87.8777,0.617726,0.012,0,0.0157895,0.0716043,1.42573e+16,1.49859e+16,0.49999499999999997,0.49999799999999994,0.606903
0.0165572,0,186273,100,9.94097e+18,0.544044,148.523,0.600032,0.013000000000000001,0,0.0157895,0.0802966,3.05742e+16,3.26076e+16,0.499992,0.49999399999999994,0.606855
0.018718799999999997,0,182369,100,1.27598e+19,0.852358,165.148,0.9998309999999999,0.013999999999999999,0,0.0157895,0.10104099999999999,7.15333e+16,7.55944e+16,0.49999099999999996,0.499993,0.606812
0.023806900000000002,0,186402,100,6.40402e+18,0.8813030000000001,164.96900000000002,0.7220479999999999,0.015,0,0.0157895,0.11413,5.49715e+16,5.60646e+16,0.499989,0.499993,0.606773
0.0263923,0,165857,100,1.57881e+19,0.880677,170.86,1.1055700000000002,0.016,0,0.0157895,0.123974,2.86529e+16,2.78173e+16,0.499983,0.499988,0.606733
0.0350927,0,190497,100,2.39535e+19,1.1682700000000001,235.717,1.2796299999999998,0.017,0,0.0157895,0.14289000000000002,8.52143e+16,8.97533e+16,0.499988,0.499983,0.606689
0.0510209,0,198691,100,3.39457e+19,1.12388,205.226,1.51896,0.018000000000000002,0,0.0157895,0.158692,1.16676e+17,1.23683e+17,0.49999799999999994,0.49999499999999997,0.606587
0.06765789999999999,0,206879,100,2.15559e+19,1.21898,169.482,1.75937,0.019,0,0.0157895,0.176285,6.70281e+16,7.02169e+16,0.499992,0.499993,0.606548
0.085365,0,174239,100,2.22548e+19,1.31017,212.274,2.0872900000000003,0.02,0,0.0157895,0.19242599999999999,5.22501e+16,5.46792e+16,0.5000060000000001,0.499988,0.606538
0.111518,0,182431,100,3.27078e+19,1.2880200000000002,154.86,2.4489,0.021,0,0.0157895,0.20308099999999998,4.98964e+16,5.22629e+16,0.5,0.499983,0.606524
0.155634,0,178146,100,3.5527e+19,1.27738,182.826,2.91446,0.022000000000000002,0,0.0157895,0.210779,3.33045e+16,3.44149e+16,0.49997299999999995,0.49998100000000006,0.606417
0.201355,0,182178,100,7.44227e+19,1.58501,388.108,6.818789999999999,0.023,0,0.0157895,0.23747,1.08994e+17,1.16357e+17,0.499946,0.49996999999999997,0.606187
0.254327,0,182178,100,4.16498e+19,1.7056200000000001,417.342,9.21647,0.024,0,0.0157895,0.260332,1.55253e+17,1.65259e+17,0.49992700000000007,0.499964,0.606158
0.321678,0,227619,100,1.79317e+19,1.57277,156.373,9.352360000000001,0.025,0,0.0157895,0.273523,1.09664e+17,1.16684e+17,0.49991599999999997,0.499963,0.606059
0.39710300000000004,0,239843,100,3.67089e+19,1.74135,379.134,8.45401,0.026000000000000002,0,0.0157895,0.286649,7.8187e+16,8.2762e+16,0.49989700000000004,0.49993999999999994,0.606
0.47516899999999995,0,210851,100,4.05769e+19,1.6119299999999999,210.946,7.62564,0.027000000000000003,0,0.0157895,0.298966,7.9583e+16,8.48828e+16,0.499787,0.49988699999999997,0.6054069999999999
0.576962,0,154205,100,4.77262e+19,1.9060700000000002,257.996,6.929060000000001,0.027999999999999997,0,0.0157895,0.32805300000000004,7.22638e+16,7.62618e+16,0.49976800000000005,0.499908,0.60526
0.682408,0,154269,100,5.15636e+19,2.16131,271.756,9.653410000000001,0.028999999999999998,0,0.0157895,0.358288,1.03712e+17,1.09985e+17,0.499749,0.49988599999999994,0.605101
0.796281,0,133978,100,8.65534e+19,2.57375,421.339,17.9697,0.03,0,0.0157895,0.38869499999999996,1.12573e+17,1.19656e+17,0.499751,0.499907,0.605058
0.9669270000000001,0,190497,100,1.28904e+20,2.74617,338.25,13.3589,0.031,0,0.0157895,0.41077600000000003,8.80366e+16,9.30365e+16,0.499771,0.499882,0.6048100000000001
1.2617200000000002,0,182239,100,8.27177e+19,2.8504099999999997,322.887,17.962,0.032,0,0.0157895,0.441114,1.09175e+17,1.15454e+17,0.499721,0.499891,0.604617
1.56796,0,142043,100,4.91258e+19,3.09441,340.162,17.6112,0.033,0,0.0157895,0.48240900000000003,1.12066e+17,1.18289e+17,0.499662,0.49986099999999994,0.604457
1.92245,0,137947,100,5.77257e+19,3.08859,389.415,31.6371,0.034,0,0.0157895,0.501909,1.14192e+17,1.19128e+17,0.499637,0.49988,0.60437
2.2328200000000002,0,88618,100,9.42375e+19,3.49519,359.58,92.1217,0.035,0,0.0157895,0.540343,6.37574e+16,6.51304e+16,0.499579,0.499881,0.6043470000000001
2.62289,0,80235,100,4.4207e+19,3.25699,296.09,85.8741,0.036000000000000004,0,0.0157895,0.5566720000000001,1.62986e+17,1.72211e+17,0.49960200000000005,0.49988,0.604246
3.0726299999999998,0,121750,100,1.22188e+20,3.5078099999999997,484.838,117.84100000000001,0.037000000000000005,0,0.0157895,0.580547,1.24205e+17,1.29215e+17,0.499542,0.499904,0.604111
3.5296300000000005,0,305639,100,4.52295e+19,3.25908,237.476,104.91799999999999,0.038,0,0.0157895,0.588056,1.62962e+17,1.71021e+17,0.499497,0.49992,0.6039680000000001
4.02004,0,80044,100,6.48498e+19,3.73547,288.888,140.031,0.039,0,0.0157895,0.646989,1.37901e+17,1.4608e+17,0.499439,0.4999,0.603862
0.0,0,157728,1000,1.25235e+18,0.0338565,2.7774900000000002,0.10560699999999999,0.001,0,0.0157895,0.00547231,1.10911e+17,1.22327e+17,0.5,0.5,0.401001
0.00045845900000000004,0,157728,1000,1.68484e+18,0.06253099999999999,3.71955,0.20905700000000002,0.002,0,0.0157895,0.0110845,1.21526e+17,1.3262e+17,0.5,0.5,0.402034
0.00131284,0,140825,1000,1.64374e+18,0.0860284,4.67275,0.290689,0.003,0,0.0157895,0.0163554,1.34709e+17,1.45609e+17,0.49999899999999997,0.49999899999999997,0.403095
0.00247327,0,120659,1000,1.83982e+18,0.110503,5.89123,0.358713,0.004,0,0.0157895,0.022074400000000004,1.47964e+17,1.5987e+17,0.49999799999999994,0.49999799999999994,0.40417600000000004
0.00391379,0,141078,1000,1.95981e+18,0.13736800000000002,7.451739999999999,0.42354899999999995,0.005,0,0.0157895,0.028204700000000003,1.61195e+17,1.7296e+17,0.499997,0.499997,0.405285
0.00560116,0,161824,1000,2.50213e+18,0.167261,16.6676,0.498985,0.006,0,0.0157895,0.0344385,1.74616e+17,1.88419e+17,0.49999499999999997,0.49999499999999997,0.406415
0.00749077,0,161824,1000,4.87381e+19,0.317785,64.89399999999999,2.24103,0.006999999999999999,0,0.0157895,0.0447437,2.16953e+17,2.34393e+17,0.499993,0.499993,0.407577
0.0105757,0,165919,1000,1.41474e+20,1.14239,347.76199999999994,1.49561,0.008,0,0.0157895,0.0853547,2.12536e+17,2.26569e+17,0.500004,0.499997,0.607054
0.018537400000000002,0,170398,1000,1.61474e+20,0.867991,114.189,1.22817,0.009000000000000001,0,0.0157895,0.127333,5.88052e+16,6.07193e+16,0.500031,0.499988,0.606952
0.023449099999999997,0,161822,1000,9.56027e+19,1.13201,138.143,8.16282,0.01,0,0.0157895,0.16701,3.40507e+17,4.44768e+17,0.500043,0.499978,0.6069100000000001
0.037020599999999994,0,178525,1000,1.76483e+20,1.70308,197.05200000000002,37.9492,0.011000000000000001,0,0.0157895,0.229044,5.27655e+17,5.79781e+17,0.500039,0.499993,0.6069220000000001
0.0430839,0,182365,1000,1.28478e+20,2.11651,239.678,21.2214,0.012,0,0.0157895,0.279352,4.83181e+17,6.24097e+17,0.500031,0.49996899999999994,0.6069
0.051158300000000004,0,161762,1000,2.85554e+20,2.50909,284.86,33.2911,0.013000000000000001,0,0.0157895,0.326152,6.11772e+17,8.82282e+17,0.500024,0.49999,0.606897
0.0881974,0,165666,1000,1.07027e+22,5.57572,1435.37,112.521,0.013999999999999999,0,0.0157895,0.446262,1.76227e+17,7.37566e+17,0.500009,0.499986,0.606849
0.137679,0,165667,1000,1.21447e+22,15.2359,2830.74,59.6954,0.015,0,0.0157895,1.04801,4.92304e+18,7.36145e+18,0.49999099999999996,0.500033,0.606644
0.41352,0,153516,1000,4.31857e+26,1348.37,284238.0,1724.26,0.016,0,0.0157895,177.65900000000002,2.19499e+22,2.41717e+22,0.500225,0.499713,0.605464
0.0,0,128284,10000,1.37453e+19,0.07365110000000001,7.62517,0.112227,0.001,0,0.0157895,0.00930888,1.10402e+18,1.21839e+18,0.5,0.5,0.401001
0.00057778,0,132505,10000,1.85546e+19,0.123926,10.7784,0.23093699999999998,0.002,0,0.0157895,0.0177858,1.21771e+18,1.3293e+18,0.49999899999999997,0.49999899999999997,0.402047
0.00159766,0,132694,10000,1.75464e+19,0.159349,11.6908,0.319042,0.003,0,0.0157895,0.0261279,1.35118e+18,1.46046e+18,0.49999799999999994,0.49999799999999994,0.403123
0.00297585,0,140700,10000,1.91304e+19,0.18851300000000001,14.0588,0.388716,0.004,0,0.0157895,0.0334582,1.48972e+18,1.61054e+18,0.499996,0.499997,0.404227
0.00465838,0,125728,10000,2.05936e+19,0.22435100000000002,18.834,0.453204,0.005,0,0.0157895,0.0420176,1.62868e+18,1.74715e+18,0.49999399999999994,0.49999399999999994,0.405368
0.00666118,0,161823,10000,8.37712e+19,0.37495,50.8466,0.6055119999999999,0.006,0,0.0157895,0.06369730000000001,1.80624e+18,1.94846e+18,0.49999,0.499989,0.40653
0.00917809,0,161758,10000,7.23445e+20,1.01155,177.838,2.71705,0.006999999999999999,0,0.0157895,0.140852,2.18463e+18,2.34546e+18,0.49999899999999997,0.5,0.607103
0.013556899999999998,0,165854,10000,5.25026e+20,2.41396,470.939,1.1519,0.008,0,0.0157895,0.29598800000000003,1.27678e+18,1.27039e+18,0.49999799999999994,0.500003,0.607066
0.022548699999999998,0,165851,10000,5.94286e+26,703.5310000000001,163352.0,803.7439999999999,0.009000000000000001,0,0.0157895,34.3386,5.75879e+21,1.12671e+21,0.500038,0.500015,0.606928


==> figures/Trans_densityRatioInfluence_noRhoEquation_withMomentumPredictor_limitedLinearV0.5.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.001,0,0.0631579,0.0,1.0,1.0,0.49997299999999995,0.49997600000000003,0.400883
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.002,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997700000000006,0.401876
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.003,0,0.0631579,0.0,1.0,1.0,0.499978,0.49998000000000004,0.402871
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.004,0,0.0631579,0.0,1.0,1.0,0.49998100000000006,0.499982,0.40386700000000003
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.005,0,0.0631579,0.0,1.0,1.0,0.499985,0.499986,0.40486500000000003
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006,0,0.0631579,0.0,1.0,1.0,0.499988,0.49999,0.405866
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006999999999999999,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499992,0.406873
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.008,0,0.0631579,0.0,1.0,1.0,0.49999399999999994,0.49999399999999994,0.407882
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.009000000000000001,0,0.0631579,0.0,1.0,1.0,0.499997,0.499996,0.408895
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.01,0,0.0631579,0.0,1.0,1.0,0.5,0.5,0.40991000000000005
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.011000000000000001,0,0.0631579,0.0,1.0,1.0,0.500004,0.500003,0.41092700000000004
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.012,0,0.0631579,0.0,1.0,1.0,0.500007,0.5000060000000001,0.411944
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013000000000000001,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.500009,0.412962
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013999999999999999,0,0.0631579,0.0,1.0,1.0,0.500012,0.500013,0.41398199999999996
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.015,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500016,0.41500299999999996
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.016,0,0.0631579,0.0,1.0,1.0,0.500016,0.500019,0.416024
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.017,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.500021,0.41704399999999997
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.018000000000000002,0,0.0631579,0.0,1.0,1.0,0.500019,0.500024,0.418063
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.019,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.41908100000000004
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.02,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.42009799999999997
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.021,0,0.0631579,0.0,1.0,1.0,0.500023,0.500028,0.42111400000000004
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.022000000000000002,0,0.0631579,0.0,1.0,1.0,0.500024,0.500029,0.42212799999999995
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.023,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.42313900000000004
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.024,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.42414700000000005
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.025,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.425151
8.340030000000001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.026000000000000002,0,0.0631579,0.0,1.0,1.0,0.500024,0.500033,0.426151
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027000000000000003,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.42715
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027999999999999997,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.428148
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.028999999999999998,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.429142
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.03,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.430134
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.031,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.431125
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.032,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.43211099999999997
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.033,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.43309
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.034,0,0.0631579,0.0,1.0,1.0,0.500021,0.500023,0.434068
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.035,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500021,0.435047
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.036000000000000004,0,0.0631579,0.0,1.0,1.0,0.50002,0.50002,0.436032
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.037000000000000005,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.5000180000000001,0.43701899999999994
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.038,0,0.0631579,0.0,1.0,1.0,0.500016,0.500015,0.43801
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.039,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500012,0.439003
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.04,0,0.0631579,0.0,1.0,1.0,0.500011,0.5000100000000001,0.439996
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.040999999999999995,0,0.0631579,0.0,1.0,1.0,0.500008,0.5000060000000001,0.440989
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.042,0,0.0631579,0.0,1.0,1.0,0.5000060000000001,0.500003,0.441983
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.043,0,0.0631579,0.0,1.0,1.0,0.500003,0.5,0.44297700000000007
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.044000000000000004,0,0.0631579,0.0,1.0,1.0,0.5,0.499997,0.443971
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.045,0,0.0631579,0.0,1.0,1.0,0.499997,0.49999399999999994,0.444964
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.046,0,0.0631579,0.0,1.0,1.0,0.49999399999999994,0.49999099999999996,0.44595799999999997
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.047,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499988,0.446952
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.048,0,0.0631579,0.0,1.0,1.0,0.499988,0.499986,0.44794700000000004
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.049,0,0.0631579,0.0,1.0,1.0,0.499985,0.499983,0.44894399999999995
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.05,0,0.0631579,0.0,1.0,1.0,0.499982,0.49998000000000004,0.449941
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.051,0,0.0631579,0.0,1.0,1.0,0.499978,0.499978,0.450938
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.052000000000000005,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997600000000003,0.45193599999999995
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.053,0,0.0631579,0.0,1.0,1.0,0.49997299999999995,0.499974,0.45293199999999995
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.054000000000000006,0,0.0631579,0.0,1.0,1.0,0.499971,0.499971,0.453928
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49996899999999994,0.45492299999999997
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055999999999999994,0,0.0631579,0.0,1.0,1.0,0.499968,0.499968,0.455917
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.057,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.499968,0.45691099999999996
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.057999999999999996,0,0.0631579,0.0,1.0,1.0,0.49996499999999994,0.499968,0.45790600000000004
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.059000000000000004,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.49996899999999994,0.45890200000000003
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.06,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996999999999997,0.4599
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.061,0,0.0631579,0.0,1.0,1.0,0.499968,0.499971,0.460897
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.062,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49997299999999995,0.46189300000000005
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.063,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499974,0.46288999999999997
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.064,0,0.0631579,0.0,1.0,1.0,0.499972,0.499975,0.463884
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.065,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997700000000006,0.46487700000000004
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.066,0,0.0631579,0.0,1.0,1.0,0.499978,0.499979,0.465872
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.067,0,0.0631579,0.0,1.0,1.0,0.49998100000000006,0.499982,0.46686700000000003
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.068,0,0.0631579,0.0,1.0,1.0,0.499985,0.499986,0.467865
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.069,0,0.0631579,0.0,1.0,1.0,0.499988,0.499989,0.468866
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499992,0.469871
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.071,0,0.0631579,0.0,1.0,1.0,0.499993,0.49999399999999994,0.47088
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07200000000000001,0,0.0631579,0.0,1.0,1.0,0.499997,0.499996,0.47189200000000003
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.073,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.47290699999999997
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07400000000000001,0,0.0631579,0.0,1.0,1.0,0.500003,0.5000020000000001,0.47392399999999996
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.075,0,0.0631579,0.0,1.0,1.0,0.5000060000000001,0.500005,0.474941
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.076,0,0.0631579,0.0,1.0,1.0,0.500009,0.500009,0.475959
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.077,0,0.0631579,0.0,1.0,1.0,0.500012,0.500012,0.47697799999999996
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.078,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500015,0.47799899999999995
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.079,0,0.0631579,0.0,1.0,1.0,0.500016,0.5000180000000001,0.47902
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08,0,0.0631579,0.0,1.0,1.0,0.500017,0.500021,0.480041
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.081,0,0.0631579,0.0,1.0,1.0,0.500019,0.500023,0.48106000000000004
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08199999999999999,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.482079
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.083,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.483096
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.084,0,0.0631579,0.0,1.0,1.0,0.500023,0.500028,0.484112
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.085,0,0.0631579,0.0,1.0,1.0,0.500024,0.500029,0.485126
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.086,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.486138
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.087,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.487146
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08800000000000001,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.488151
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08900000000000001,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.489151
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.490151
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.091,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.491148
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.092,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.49214300000000005
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09300000000000001,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.49313500000000005
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.094,0,0.0631579,0.0,1.0,1.0,0.500021,0.500029,0.49412700000000004
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.095,0,0.0631579,0.0,1.0,1.0,0.500021,0.500027,0.49511400000000005
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.096,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.496094
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09699999999999999,0,0.0631579,0.0,1.0,1.0,0.500021,0.500024,0.497071
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.098,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000220000000001,0.49805
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.099,0,0.0631579,0.0,1.0,1.0,0.500021,0.50002,0.49903400000000003
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.1,0,0.0631579,0.0,1.0,1.0,0.500019,0.5000180000000001,0.500021
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10099999999999999,0,0.0631579,0.0,1.0,1.0,0.500017,0.500015,0.501011
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.102,0,0.0631579,0.0,1.0,1.0,0.500015,0.500013,0.502004
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10300000000000001,0,0.0631579,0.0,1.0,1.0,0.500012,0.5000100000000001,0.502997
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10400000000000001,0,0.0631579,0.0,1.0,1.0,0.500009,0.500007,0.5039899999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.105,0,0.0631579,0.0,1.0,1.0,0.5000060000000001,0.500003,0.504984
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.106,0,0.0631579,0.0,1.0,1.0,0.500004,0.5,0.5059779999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.107,0,0.0631579,0.0,1.0,1.0,0.5,0.49999799999999994,0.506972
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10800000000000001,0,0.0631579,0.0,1.0,1.0,0.499997,0.49999499999999997,0.507965
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.109,0,0.0631579,0.0,1.0,1.0,0.49999399999999994,0.499992,0.508959
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499989,0.509953
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.111,0,0.0631579,0.0,1.0,1.0,0.499988,0.499986,0.510948
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11199999999999999,0,0.0631579,0.0,1.0,1.0,0.499985,0.49998400000000004,0.511944
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.113,0,0.0631579,0.0,1.0,1.0,0.499982,0.49998100000000006,0.512941
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.114,0,0.0631579,0.0,1.0,1.0,0.499979,0.499979,0.513939
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.115,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997600000000003,0.514936
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11599999999999999,0,0.0631579,0.0,1.0,1.0,0.499974,0.499974,0.515933
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11699999999999999,0,0.0631579,0.0,1.0,1.0,0.499971,0.499972,0.516929
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11800000000000001,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.49996899999999994,0.5179239999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11900000000000001,0,0.0631579,0.0,1.0,1.0,0.499968,0.49996899999999994,0.518918
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.519912
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.121,0,0.0631579,0.0,1.0,1.0,0.49996499999999994,0.499968,0.520907
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.122,0,0.0631579,0.0,1.0,1.0,0.49996499999999994,0.49996899999999994,0.521903
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12300000000000001,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996899999999994,0.5229
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.124,0,0.0631579,0.0,1.0,1.0,0.499967,0.499971,0.523898
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.125,0,0.0631579,0.0,1.0,1.0,0.499968,0.499972,0.524894
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.126,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499974,0.52589
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.127,0,0.0631579,0.0,1.0,1.0,0.499972,0.499975,0.526885
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.128,0,0.0631579,0.0,1.0,1.0,0.499975,0.49997600000000003,0.527878
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.129,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.499979,0.5288729999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13,0,0.0631579,0.0,1.0,1.0,0.49998000000000004,0.49998100000000006,0.529868
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.131,0,0.0631579,0.0,1.0,1.0,0.49998400000000004,0.499985,0.5308649999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.132,0,0.0631579,0.0,1.0,1.0,0.499987,0.499989,0.5318649999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.133,0,0.0631579,0.0,1.0,1.0,0.49999,0.49999099999999996,0.53287
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.134,0,0.0631579,0.0,1.0,1.0,0.499993,0.49999399999999994,0.533879
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.135,0,0.0631579,0.0,1.0,1.0,0.499996,0.499996,0.53489
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.136,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.535905
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13699999999999998,0,0.0631579,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.536921
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.138,0,0.0631579,0.0,1.0,1.0,0.5000060000000001,0.500005,0.537938
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.139,0,0.0631579,0.0,1.0,1.0,0.500009,0.500008,0.538956
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14,0,0.0631579,0.0,1.0,1.0,0.500011,0.500012,0.539975
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.141,0,0.0631579,0.0,1.0,1.0,0.500013,0.500015,0.540996
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.142,0,0.0631579,0.0,1.0,1.0,0.500015,0.5000180000000001,0.542017
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14300000000000002,0,0.0631579,0.0,1.0,1.0,0.500017,0.500021,0.543038
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14400000000000002,0,0.0631579,0.0,1.0,1.0,0.500019,0.500023,0.544057
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.145,0,0.0631579,0.0,1.0,1.0,0.500021,0.500025,0.545076
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.146,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.546093
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.147,0,0.0631579,0.0,1.0,1.0,0.500023,0.500028,0.5471090000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14800000000000002,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.548124
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.149,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.549136
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.15,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.550145
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.151,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.55115
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.152,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.5521510000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.153,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.5531510000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.154,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.554149
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.155,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.555144
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.156,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.556137
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.157,0,0.0631579,0.0,1.0,1.0,0.500021,0.500029,0.557128
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.158,0,0.0631579,0.0,1.0,1.0,0.500021,0.500027,0.558117
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.159,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.5590970000000001
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16,0,0.0631579,0.0,1.0,1.0,0.500021,0.500024,0.560075
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.161,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000220000000001,0.561053
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.162,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50002,0.562036
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.163,0,0.0631579,0.0,1.0,1.0,0.500019,0.500019,0.5630229999999999
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16399999999999998,0,0.0631579,0.0,1.0,1.0,0.500017,0.500016,0.564013
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.165,0,0.0631579,0.0,1.0,1.0,0.500015,0.500013,0.565005
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.166,0,0.0631579,0.0,1.0,1.0,0.500012,0.500011,0.565998
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16699999999999998,0,0.0631579,0.0,1.0,1.0,0.500009,0.500008,0.566991
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.168,0,0.0631579,0.0,1.0,1.0,0.500007,0.500004,0.5679850000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16899999999999998,0,0.0631579,0.0,1.0,1.0,0.500004,0.500001,0.568979
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17,0,0.0631579,0.0,1.0,1.0,0.500001,0.49999799999999994,0.569973
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.171,0,0.0631579,0.0,1.0,1.0,0.49999799999999994,0.49999499999999997,0.570966
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.172,0,0.0631579,0.0,1.0,1.0,0.49999499999999997,0.499992,0.57196
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17300000000000001,0,0.0631579,0.0,1.0,1.0,0.499992,0.499989,0.572954
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.174,0,0.0631579,0.0,1.0,1.0,0.499989,0.499987,0.5739479999999999
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.175,0,0.0631579,0.0,1.0,1.0,0.499985,0.49998400000000004,0.5749449999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17600000000000002,0,0.0631579,0.0,1.0,1.0,0.499982,0.49998100000000006,0.575942
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.177,0,0.0631579,0.0,1.0,1.0,0.499979,0.499979,0.576939
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17800000000000002,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.49997600000000003,0.577937
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.179,0,0.0631579,0.0,1.0,1.0,0.499974,0.499974,0.578933
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18,0,0.0631579,0.0,1.0,1.0,0.499971,0.499972,0.5799300000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18100000000000002,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.49996999999999997,0.580925
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.182,0,0.0631579,0.0,1.0,1.0,0.499968,0.49996899999999994,0.581919
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.183,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.582913
8.340030000000001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.184,0,0.0631579,0.0,1.0,1.0,0.49996499999999994,0.499968,0.583908
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.185,0,0.0631579,0.0,1.0,1.0,0.499964,0.49996899999999994,0.584904
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18600000000000003,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996899999999994,0.585901
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.187,0,0.0631579,0.0,1.0,1.0,0.499967,0.499971,0.5868979999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.188,0,0.0631579,0.0,1.0,1.0,0.499968,0.499972,0.5878939999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18899999999999997,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499974,0.5888909999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19,0,0.0631579,0.0,1.0,1.0,0.499971,0.499975,0.589886
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.191,0,0.0631579,0.0,1.0,1.0,0.499975,0.49997600000000003,0.5908800000000001
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.192,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.499979,0.591874
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.193,0,0.0631579,0.0,1.0,1.0,0.49998000000000004,0.49998100000000006,0.592869
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19399999999999998,0,0.0631579,0.0,1.0,1.0,0.49998400000000004,0.499985,0.593865
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.195,0,0.0631579,0.0,1.0,1.0,0.499987,0.499988,0.594865
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.196,0,0.0631579,0.0,1.0,1.0,0.49999,0.49999099999999996,0.595869
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19699999999999998,0,0.0631579,0.0,1.0,1.0,0.499992,0.49999399999999994,0.596877
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.198,0,0.0631579,0.0,1.0,1.0,0.499996,0.49999499999999997,0.597888
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19899999999999998,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.49999799999999994,0.598902
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.2,0,0.0631579,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.599919
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.201,0,0.0631579,0.0,1.0,1.0,0.500005,0.500004,0.6009359999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.20199999999999999,0,0.0631579,0.0,1.0,1.0,0.500008,0.500008,0.601953
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.203,0,0.0631579,0.0,1.0,1.0,0.500011,0.500011,0.6029720000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.204,0,0.0631579,0.0,1.0,1.0,0.500013,0.5000140000000001,0.603993
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.205,0,0.0631579,0.0,1.0,1.0,0.500015,0.500017,0.605014
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20600000000000002,0,0.0631579,0.0,1.0,1.0,0.500017,0.50002,0.606035
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.207,0,0.0631579,0.0,1.0,1.0,0.500019,0.500023,0.607054
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20800000000000002,0,0.0631579,0.0,1.0,1.0,0.500021,0.500025,0.608073
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.209,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.6090909999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21,0,0.0631579,0.0,1.0,1.0,0.500023,0.500028,0.610107
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21100000000000002,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.611121
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.212,0,0.0631579,0.0,1.0,1.0,0.500025,0.500029,0.6121340000000001
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.213,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.6131439999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.214,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.61415
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.215,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.615151
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21600000000000003,0,0.0631579,0.0,1.0,1.0,0.500023,0.500033,0.616151
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.217,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.617149
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.218,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.618145
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21899999999999997,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.619138
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22,0,0.0631579,0.0,1.0,1.0,0.500021,0.500029,0.620129
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.221,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.621119
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.222,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.622101
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.223,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500024,0.623078
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22399999999999998,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500023,0.624056
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.225,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500021,0.625039
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.226,0,0.0631579,0.0,1.0,1.0,0.500019,0.500019,0.626025
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22699999999999998,0,0.0631579,0.0,1.0,1.0,0.500017,0.500016,0.6270140000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.228,0,0.0631579,0.0,1.0,1.0,0.500015,0.5000140000000001,0.6280060000000001
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22899999999999998,0,0.0631579,0.0,1.0,1.0,0.500013,0.500011,0.628999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.500008,0.629992
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.231,0,0.0631579,0.0,1.0,1.0,0.500007,0.500004,0.6309859999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23199999999999998,0,0.0631579,0.0,1.0,1.0,0.500005,0.500001,0.63198
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.233,0,0.0631579,0.0,1.0,1.0,0.500001,0.49999799999999994,0.6329739999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.23399999999999999,0,0.0631579,0.0,1.0,1.0,0.49999799999999994,0.499996,0.6339670000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.235,0,0.0631579,0.0,1.0,1.0,0.49999499999999997,0.499993,0.634961
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23600000000000002,0,0.0631579,0.0,1.0,1.0,0.499992,0.49999,0.635955
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.237,0,0.0631579,0.0,1.0,1.0,0.499989,0.499987,0.636949
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23800000000000002,0,0.0631579,0.0,1.0,1.0,0.499986,0.499985,0.637945
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.239,0,0.0631579,0.0,1.0,1.0,0.499983,0.499982,0.638942
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24,0,0.0631579,0.0,1.0,1.0,0.49998000000000004,0.499979,0.63994
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24100000000000002,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.49997700000000006,0.640937
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.242,0,0.0631579,0.0,1.0,1.0,0.499974,0.499975,0.641934
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.243,0,0.0631579,0.0,1.0,1.0,0.499972,0.499972,0.64293
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.244,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.49996999999999997,0.643926
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.245,0,0.0631579,0.0,1.0,1.0,0.499968,0.49996899999999994,0.6449199999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.24600000000000002,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.645914
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.247,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.499968,0.6469090000000001
9.73004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.248,0,0.0631579,0.0,1.0,1.0,0.499964,0.499968,0.647904
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.249,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.49996899999999994,0.6489010000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.25,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996999999999997,0.649898
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.251,0,0.0631579,0.0,1.0,1.0,0.499968,0.499972,0.650895
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.252,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49997299999999995,0.651891
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.253,0,0.0631579,0.0,1.0,1.0,0.499971,0.499975,0.652887
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.254,0,0.0631579,0.0,1.0,1.0,0.499974,0.49997600000000003,0.653881
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.255,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.499978,0.654874
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.256,0,0.0631579,0.0,1.0,1.0,0.499979,0.49998100000000006,0.6558689999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.257,0,0.0631579,0.0,1.0,1.0,0.499983,0.49998400000000004,0.656866
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.258,0,0.0631579,0.0,1.0,1.0,0.499986,0.499988,0.6578649999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.259,0,0.0631579,0.0,1.0,1.0,0.499989,0.49999099999999996,0.658868
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26,0,0.0631579,0.0,1.0,1.0,0.499992,0.499993,0.659876
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.261,0,0.0631579,0.0,1.0,1.0,0.49999499999999997,0.49999499999999997,0.660886
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.262,0,0.0631579,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.6619
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.263,0,0.0631579,0.0,1.0,1.0,0.500001,0.500001,0.662916
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.264,0,0.0631579,0.0,1.0,1.0,0.500005,0.500004,0.663933
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.265,0,0.0631579,0.0,1.0,1.0,0.500008,0.500007,0.66495
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.266,0,0.0631579,0.0,1.0,1.0,0.500011,0.500011,0.6659689999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.267,0,0.0631579,0.0,1.0,1.0,0.500013,0.5000140000000001,0.666989
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.268,0,0.0631579,0.0,1.0,1.0,0.500015,0.500017,0.66801
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.26899999999999996,0,0.0631579,0.0,1.0,1.0,0.500017,0.50002,0.669031
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.5000220000000001,0.6700510000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.271,0,0.0631579,0.0,1.0,1.0,0.50002,0.500025,0.6710699999999999
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.272,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.672088
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.273,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500028,0.673104
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.27399999999999997,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.6741189999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.275,0,0.0631579,0.0,1.0,1.0,0.500025,0.500029,0.675132
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.276,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.676143
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27699999999999997,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.677149
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.278,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.6781510000000001
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27899999999999997,0,0.0631579,0.0,1.0,1.0,0.500023,0.500033,0.6791510000000001
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.68015
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.281,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.681146
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.282,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.682139
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.28300000000000003,0,0.0631579,0.0,1.0,1.0,0.500021,0.500029,0.683131
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.284,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.684121
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.285,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.685104
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28600000000000003,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500024,0.686082
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.287,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500023,0.687059
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.28800000000000003,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500021,0.688041
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.289,0,0.0631579,0.0,1.0,1.0,0.500019,0.50002,0.6890270000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.29,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.500017,0.690016
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29100000000000004,0,0.0631579,0.0,1.0,1.0,0.500015,0.5000140000000001,0.6910069999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.292,0,0.0631579,0.0,1.0,1.0,0.500013,0.500011,0.6920000000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.293,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.500009,0.6929930000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.294,0,0.0631579,0.0,1.0,1.0,0.500007,0.500005,0.693987
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.295,0,0.0631579,0.0,1.0,1.0,0.500005,0.5000020000000001,0.6949810000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29600000000000004,0,0.0631579,0.0,1.0,1.0,0.5000020000000001,0.49999899999999997,0.695975
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.297,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.499996,0.696969
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.298,0,0.0631579,0.0,1.0,1.0,0.499996,0.499993,0.697962
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.299,0,0.0631579,0.0,1.0,1.0,0.499993,0.49999,0.698956
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.3,0,0.0631579,0.0,1.0,1.0,0.499989,0.499987,0.69995
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.301,0,0.0631579,0.0,1.0,1.0,0.499986,0.499985,0.700946
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.302,0,0.0631579,0.0,1.0,1.0,0.499983,0.499982,0.701943
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.303,0,0.0631579,0.0,1.0,1.0,0.49998000000000004,0.49998000000000004,0.70294
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.304,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.49997700000000006,0.703937
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.305,0,0.0631579,0.0,1.0,1.0,0.499975,0.499975,0.7049350000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.306,0,0.0631579,0.0,1.0,1.0,0.499972,0.49997299999999995,0.7059310000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.307,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499971,0.7069270000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.308,0,0.0631579,0.0,1.0,1.0,0.499968,0.49996899999999994,0.707921
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.309,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.708914
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.31,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.499968,0.709909
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.311,0,0.0631579,0.0,1.0,1.0,0.499964,0.499968,0.710905
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.312,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.49996899999999994,0.711901
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.313,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996999999999997,0.712899
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.314,0,0.0631579,0.0,1.0,1.0,0.499968,0.499971,0.713896
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.315,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49997299999999995,0.714892
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.316,0,0.0631579,0.0,1.0,1.0,0.499971,0.499975,0.715888
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.317,0,0.0631579,0.0,1.0,1.0,0.499974,0.49997600000000003,0.716882
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.318,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.499978,0.717875
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.319,0,0.0631579,0.0,1.0,1.0,0.499979,0.49998000000000004,0.71887
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.32,0,0.0631579,0.0,1.0,1.0,0.499982,0.499983,0.719866
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.321,0,0.0631579,0.0,1.0,1.0,0.499986,0.499987,0.720865
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.322,0,0.0631579,0.0,1.0,1.0,0.499989,0.49999,0.721867
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32299999999999995,0,0.0631579,0.0,1.0,1.0,0.499992,0.499993,0.722874
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.324,0,0.0631579,0.0,1.0,1.0,0.49999499999999997,0.49999399999999994,0.723884
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.325,0,0.0631579,0.0,1.0,1.0,0.49999799999999994,0.499997,0.7248979999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.326,0,0.0631579,0.0,1.0,1.0,0.500001,0.500001,0.7259140000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.327,0,0.0631579,0.0,1.0,1.0,0.500004,0.500004,0.72693
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32799999999999996,0,0.0631579,0.0,1.0,1.0,0.500007,0.500007,0.727947
8.340030000000001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32899999999999996,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.5000100000000001,0.728966
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33,0,0.0631579,0.0,1.0,1.0,0.500012,0.500013,0.7299859999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.331,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500016,0.731007
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.332,0,0.0631579,0.0,1.0,1.0,0.500016,0.500019,0.732028
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33299999999999996,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.5000220000000001,0.7330479999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33399999999999996,0,0.0631579,0.0,1.0,1.0,0.50002,0.500024,0.734067
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.335,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.735085
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.336,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.736102
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.337,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.737117
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.33799999999999997,0,0.0631579,0.0,1.0,1.0,0.500025,0.500029,0.7381300000000001
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33899999999999997,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.7391409999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.34,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.7401479999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.341,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.741151
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.342,0,0.0631579,0.0,1.0,1.0,0.500024,0.500033,0.742151
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34299999999999997,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.74315
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.344,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.744147
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.345,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.7451399999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34600000000000003,0,0.0631579,0.0,1.0,1.0,0.500021,0.50003,0.746132
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.34700000000000003,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.747123
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.348,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.748107
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.349,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.749085
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35,0,0.0631579,0.0,1.0,1.0,0.500021,0.500023,0.750063
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35100000000000003,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500021,0.7510439999999999
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35200000000000004,0,0.0631579,0.0,1.0,1.0,0.50002,0.50002,0.752029
8.340030000000001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.353,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.500017,0.753017
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.354,0,0.0631579,0.0,1.0,1.0,0.500016,0.500015,0.754008
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.355,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500012,0.755001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35600000000000004,0,0.0631579,0.0,1.0,1.0,0.500011,0.500009,0.7559939999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35700000000000004,0,0.0631579,0.0,1.0,1.0,0.500008,0.5000060000000001,0.756988
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.358,0,0.0631579,0.0,1.0,1.0,0.500005,0.5000020000000001,0.7579819999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.359,0,0.0631579,0.0,1.0,1.0,0.5000020000000001,0.49999899999999997,0.758976
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.499997,0.75997
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.361,0,0.0631579,0.0,1.0,1.0,0.499996,0.49999399999999994,0.7609630000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36200000000000004,0,0.0631579,0.0,1.0,1.0,0.499993,0.49999099999999996,0.761957
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.363,0,0.0631579,0.0,1.0,1.0,0.49999,0.499988,0.762951
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.364,0,0.0631579,0.0,1.0,1.0,0.499987,0.499985,0.763946
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.365,0,0.0631579,0.0,1.0,1.0,0.49998400000000004,0.499983,0.764943
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.366,0,0.0631579,0.0,1.0,1.0,0.49998100000000006,0.49998000000000004,0.76594
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36700000000000005,0,0.0631579,0.0,1.0,1.0,0.499978,0.499978,0.766938
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.368,0,0.0631579,0.0,1.0,1.0,0.499975,0.499975,0.767935
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.369,0,0.0631579,0.0,1.0,1.0,0.49997299999999995,0.49997299999999995,0.768932
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499971,0.769928
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.371,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49996899999999994,0.770922
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37200000000000005,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.771915
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.373,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.499968,0.77291
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.374,0,0.0631579,0.0,1.0,1.0,0.499964,0.499968,0.7739060000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.375,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.49996899999999994,0.7749020000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.376,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996999999999997,0.775899
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.377,0,0.0631579,0.0,1.0,1.0,0.499968,0.499971,0.776896
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37799999999999995,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49997299999999995,0.7778930000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.379,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499975,0.778889
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38,0,0.0631579,0.0,1.0,1.0,0.49997299999999995,0.49997600000000003,0.779883
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.381,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997700000000006,0.780876
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.382,0,0.0631579,0.0,1.0,1.0,0.499978,0.49998000000000004,0.781871
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38299999999999995,0,0.0631579,0.0,1.0,1.0,0.49998100000000006,0.499983,0.782867
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.384,0,0.0631579,0.0,1.0,1.0,0.499985,0.499986,0.7838649999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.385,0,0.0631579,0.0,1.0,1.0,0.499988,0.49999,0.784866
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.386,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499992,0.7858729999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.387,0,0.0631579,0.0,1.0,1.0,0.49999399999999994,0.49999399999999994,0.786883
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.38799999999999996,0,0.0631579,0.0,1.0,1.0,0.499997,0.499997,0.787895
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.389,0,0.0631579,0.0,1.0,1.0,0.5,0.5,0.7889109999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.39,0,0.0631579,0.0,1.0,1.0,0.500004,0.500003,0.789928
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.391,0,0.0631579,0.0,1.0,1.0,0.500007,0.5000060000000001,0.790945
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.392,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.5000100000000001,0.791963
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39299999999999996,0,0.0631579,0.0,1.0,1.0,0.500012,0.500013,0.792983
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39399999999999996,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500016,0.794004
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.395,0,0.0631579,0.0,1.0,1.0,0.500016,0.500019,0.795025
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.396,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.5000220000000001,0.796045
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.397,0,0.0631579,0.0,1.0,1.0,0.50002,0.500024,0.797064
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39799999999999996,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.798082
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39899999999999997,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.799099
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.4,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.8001149999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.401,0,0.0631579,0.0,1.0,1.0,0.500024,0.500029,0.801128
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.402,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.80214
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40299999999999997,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.803148
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40399999999999997,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.8041510000000001
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.405,0,0.0631579,0.0,1.0,1.0,0.500024,0.500033,0.8051510000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.406,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.80615
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40700000000000003,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.807148
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.408,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.808142
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.409,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.809134
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.41,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.810125
0.0,0,2407,100,2.46233e+16,0.00687527,0.071727,0.013122799999999999,0.001,0,0.0631579,0.00270716,8123050000000000.0,1.16487e+16,0.49997299999999995,0.49997600000000003,0.400883
8.47459e-05,0,2407,100,2.55114e+16,0.0136434,0.14143699999999998,0.025779900000000005,0.002,0,0.0631579,0.00539702,8711230000000000.0,1.23617e+16,0.49997600000000003,0.49997700000000006,0.401879
0.000248882,0,2407,100,2.62382e+16,0.0204,0.20969400000000002,0.0380195,0.003,0,0.0631579,0.00806984,9161220000000000.0,1.29493e+16,0.499978,0.49998000000000004,0.40288
0.000486505,0,2407,100,2.68579e+16,0.027142700000000002,0.276521,0.049870099999999994,0.004,0,0.0631579,0.0107317,9490170000000000.0,1.33408e+16,0.49998100000000006,0.499982,0.403885
0.0007938460000000001,0,2407,100,2.74378e+16,0.033876800000000006,0.341756,0.061345500000000004,0.005,0,0.0631579,0.0133804,9518690000000000.0,1.36768e+16,0.499985,0.499986,0.404897
0.00116729,0,2149,100,2.80345e+16,0.0406001,0.41736999999999996,0.07245189999999999,0.006,0,0.0631579,0.0160159,1.03666e+16,1.39758e+16,0.499988,0.49999,0.40591700000000003
0.00160276,0,2149,100,2.87225e+16,0.04731130000000001,0.494924,0.0835255,0.006999999999999999,0,0.0631579,0.0186447,1.06653e+16,1.42633e+16,0.49999099999999996,0.499992,0.40694600000000003
0.00209781,0,2149,100,3.00317e+16,0.0540029,0.573723,0.0950103,0.008,0,0.0631579,0.0212638,1.09693e+16,1.45678e+16,0.49999399999999994,0.49999399999999994,0.407984
0.00264979,0,2149,100,3.1999e+16,0.06066849999999999,0.653212,0.106373,0.009000000000000001,0,0.0631579,0.0238709,1.12654e+16,1.48789e+16,0.49999899999999997,0.499997,0.409028
0.00325631,0,2406,100,3.39566e+16,0.06730119999999999,0.738028,0.117593,0.01,0,0.0631579,0.0264671,1.15541e+16,1.51232e+16,0.5000020000000001,0.5,0.410078
0.00391534,0,2406,100,3.59132e+16,0.073899,0.851979,0.128668,0.011000000000000001,0,0.0631579,0.0290495,1.18375e+16,1.53444e+16,0.500005,0.500004,0.41113599999999995
0.00462378,0,2406,100,3.78584e+16,0.0804592,0.974033,0.13959000000000002,0.012,0,0.0631579,0.0316171,1.21194e+16,1.55439e+16,0.500008,0.500007,0.41220200000000007
0.00537907,0,2406,100,3.97108e+16,0.0869591,1.0996299999999999,0.150357,0.013000000000000001,0,0.0631579,0.034168300000000006,1.23869e+16,1.57132e+16,0.500011,0.500011,0.413278
0.00617933,0,2406,100,4.15663e+16,0.09339839999999999,1.22841,0.160972,0.013999999999999999,0,0.0631579,0.0367158,1.26463e+16,1.58529e+16,0.5000140000000001,0.5000140000000001,0.414364
0.00702106,0,2406,100,4.33814e+16,0.09976460000000001,1.3598299999999999,0.171435,0.015,0,0.0631579,0.039271,1.28952e+16,1.59673e+16,0.500016,0.500017,0.41546000000000005
0.00790415,0,2406,100,4.51724e+16,0.10606700000000001,1.4933299999999998,0.18174400000000002,0.016,0,0.0631579,0.0418684,1.24826e+16,1.60603e+16,0.5000180000000001,0.50002,0.41656499999999996
0.00882813,0,2406,100,4.68224e+16,0.11233399999999999,1.62827,0.19276400000000002,0.017,0,0.0631579,0.044585400000000004,1.31066e+16,1.6159e+16,0.500019,0.500023,0.417678
0.00979291,0,2406,100,4.84155e+16,0.11863299999999999,1.76385,0.205506,0.018000000000000002,0,0.0631579,0.047443900000000004,1.33714e+16,1.6261e+16,0.50002,0.500025,0.418793
0.010793500000000001,0,2406,100,4.9968e+16,0.12506099999999998,1.89926,0.21829899999999997,0.019,0,0.0631579,0.0504464,1.36361e+16,1.63658e+16,0.500021,0.500027,0.4199
0.0118259,0,2406,100,5.1511e+16,0.131745,2.03384,0.23113499999999998,0.02,0,0.0631579,0.053609800000000006,1.38947e+16,1.64681e+16,0.500023,0.500028,0.42100000000000004
0.0128821,0,2406,100,5.30591e+16,0.138821,2.1667099999999997,0.243997,0.021,0,0.0631579,0.056943499999999994,1.41482e+16,1.65641e+16,0.500024,0.500029,0.422097
0.013952100000000002,0,2406,100,5.45808e+16,0.14636300000000002,2.2967299999999997,0.25687,0.022000000000000002,0,0.0631579,0.06042959999999999,1.43961e+16,1.66475e+16,0.500025,0.50003,0.423191
0.0150366,0,2406,100,5.59601e+16,0.15459900000000001,2.4228099999999997,0.269741,0.023,0,0.0631579,0.0641005,1.46349e+16,1.67066e+16,0.500025,0.50003,0.42428599999999994
0.0161391,0,2406,100,5.74777e+16,0.163819,2.54374,0.281951,0.024,0,0.0631579,0.0680288,1.49065e+16,1.67911e+16,0.500024,0.50003,0.42538000000000004
0.0172583,0,2406,100,5.92389e+16,0.174235,2.6586,0.293406,0.025,0,0.0631579,0.07224019999999999,1.51663e+16,1.68544e+16,0.5000220000000001,0.500029,0.42647299999999994
0.0183929,0,2406,100,6.13793e+16,0.186042,2.7669099999999998,0.304593,0.026000000000000002,0,0.0631579,0.0767603,1.54276e+16,1.75581e+16,0.5000220000000001,0.500027,0.427569
0.0195442,0,2406,100,6.43846e+16,0.199383,2.86784,0.315065,0.027000000000000003,0,0.0631579,0.08159169999999999,1.46507e+16,1.77727e+16,0.500021,0.500027,0.42866899999999997
0.0207116,0,2406,100,6.72059e+16,0.21434099999999998,2.96141,0.324908,0.027999999999999997,0,0.0631579,0.08674860000000001,1.49909e+16,1.79739e+16,0.5000180000000001,0.500024,0.429771
0.0218966,0,2391,100,6.9526e+16,0.23083800000000002,3.07175,0.334633,0.028999999999999998,0,0.0631579,0.0922814,1.56635e+16,1.84645e+16,0.500015,0.500021,0.430889
0.023119400000000002,0,2391,100,7.33194e+16,0.247959,3.44777,0.34422800000000003,0.03,0,0.0631579,0.09815839999999999,1.74266e+16,1.90399e+16,0.500011,0.500017,0.43203100000000005
0.0244224,0,2391,100,8.33943e+16,0.26702800000000004,3.77523,0.353677,0.031,0,0.0631579,0.104618,1.93371e+16,2.01755e+16,0.500005,0.500013,0.433221
0.0258808,0,2391,100,1.79376e+17,0.28736999999999996,4.04509,0.36294499999999996,0.032,0,0.0631579,0.111345,2.33976e+16,2.33081e+16,0.49999799999999994,0.500007,0.434496
0.027485000000000002,0,2391,100,3.08808e+17,0.304293,4.24794,0.371977,0.033,0,0.0631579,0.117807,3.04348e+16,3.0151e+16,0.499993,0.500001,0.435845
0.029133999999999997,0,2391,100,3.28957e+17,0.319784,4.376469999999999,0.380811,0.034,0,0.0631579,0.124419,3.44074e+16,3.35862e+16,0.499997,0.49999899999999997,0.43718900000000005
0.030831400000000002,0,2391,100,3.17458e+17,0.336251,4.43489,0.389482,0.035,0,0.0631579,0.131553,3.48041e+16,3.41119e+16,0.499996,0.499996,0.43851599999999996
0.0326024,0,2391,100,3.1393e+17,0.354456,4.42689,0.397975,0.036000000000000004,0,0.0631579,0.13913499999999998,3.60859e+16,3.43262e+16,0.49999399999999994,0.49999399999999994,0.43987600000000004
0.0344257,0,2391,100,3.21302e+17,0.374859,4.35539,0.406281,0.037000000000000005,0,0.0631579,0.147207,3.819e+16,3.46953e+16,0.49999499999999997,0.49999399999999994,0.44126499999999996
0.0362775,0,2663,100,3.44483e+17,0.397319,4.3591,0.41438500000000006,0.038,0,0.0631579,0.155563,4.12195e+16,4.3255e+16,0.499993,0.49999,0.442669
0.0381404,0,2663,100,3.71234e+17,0.42236,5.07191,0.42229399999999995,0.039,0,0.0631579,0.164101,4.37596e+16,4.35947e+16,0.499989,0.499987,0.44413100000000005
0.0400278,0,2662,100,4.05052e+17,0.449741,5.86075,0.430005,0.04,0,0.0631579,0.172693,4.62619e+16,4.38625e+16,0.499986,0.499988,0.44562700000000005
0.0419549,0,2662,100,4.45601e+17,0.478825,7.1474,0.43751599999999996,0.040999999999999995,0,0.0631579,0.181304,4.86763e+16,4.45143e+16,0.499982,0.499987,0.447146
0.043912,0,2662,100,4.88453e+17,0.507373,8.309510000000001,0.444837,0.042,0,0.0631579,0.18952,5.06077e+16,4.50191e+16,0.499982,0.499987,0.44869
0.045853500000000005,0,2662,100,5.22903e+17,0.532084,9.16647,0.495122,0.043,0,0.0631579,0.19684300000000002,5.13342e+16,4.48525e+16,0.49999499999999997,0.5,0.45021400000000006
0.0477005,0,2662,100,5.50592e+17,0.552237,9.63106,0.5650970000000001,0.044000000000000004,0,0.0631579,0.203174,5.10817e+16,4.41593e+16,0.500003,0.500004,0.45165200000000005
0.049390199999999995,0,2662,100,5.73618e+17,0.567689,9.58842,0.638364,0.045,0,0.0631579,0.208436,5.024e+16,4.3367e+16,0.5,0.500004,0.45308699999999996
0.050925599999999994,0,2662,100,5.95751e+17,0.57949,9.171660000000001,0.714603,0.046,0,0.0631579,0.212802,4.91359e+16,4.28013e+16,0.49999499999999997,0.5,0.45455100000000004
0.052280999999999994,0,2935,100,4.87252e+18,1.37238,50.7397,0.918917,0.047,0,0.0631579,0.31395300000000004,9.13495e+16,1.00849e+17,0.499988,0.49999499999999997,0.45605100000000004
0.05424980000000001,0,2952,100,2.31657e+19,2.3107900000000003,95.291,1.35724,0.048,0,0.0631579,0.450374,1.33768e+17,2.96028e+17,0.500049,0.500091,0.45806899999999995
0.0577077,0,2969,100,1.41455e+19,5.67994,272.939,1.34026,0.049,0,0.0631579,1.09996,5.20422e+16,6.09061e+16,0.49984300000000004,0.500894,0.656565
0.060484500000000004,0,3209,100,1.92255e+19,6.1816699999999996,213.76,1.2432,0.05,0,0.0631579,1.34711,1.48415e+17,1.31176e+17,0.49918999999999997,0.49950200000000006,0.653048
0.0617381,0,3481,100,5.88295e+19,8.43495,388.283,1.07398,0.051,0,0.0631579,1.54643,2.84605e+17,2.71587e+17,0.49836499999999995,0.49888599999999994,0.6477609999999999
0.0673433,0,3481,100,1.05839e+19,6.00012,243.11700000000002,0.969074,0.052000000000000005,0,0.0631579,1.49506,7.76419e+16,5.79784e+16,0.491737,0.491824,0.634921
0.0806176,0,2985,100,1.1444e+19,6.808330000000001,186.36700000000002,0.8841110000000001,0.053,0,0.0631579,1.75255,9.24625e+16,7.31308e+16,0.49154,0.49053900000000006,0.634955
0.09302080000000001,0,4010,100,2.40618e+19,8.93785,356.851,0.8344379999999999,0.054000000000000006,0,0.0631579,2.05067,3048300000000000.0,1.54833e+16,0.491335,0.49061099999999996,0.6338229999999999
0.0,0,2406,1000,2.4209e+17,0.0120461,0.138471,0.0135364,0.001,0,0.0631579,0.00441236,7.36892e+16,1.09278e+17,0.49997299999999995,0.49997600000000003,0.400883
0.00011922799999999999,0,2406,1000,2.5119e+17,0.023493,0.283238,0.0265503,0.002,0,0.0631579,0.00871828,8.06748e+16,1.18289e+17,0.49997600000000003,0.49997700000000006,0.401881
0.00034941,0,2406,1000,2.58339e+17,0.034569300000000004,0.429666,0.0391194,0.003,0,0.0631579,0.0129232,8.56006e+16,1.24715e+17,0.499978,0.49998000000000004,0.402885
0.000680468,0,2406,1000,2.64879e+17,0.0452305,0.574411,0.05129349999999999,0.004,0,0.0631579,0.016999200000000003,8.96047e+16,1.29354e+17,0.49998100000000006,0.499982,0.403897
0.00110423,0,2406,1000,2.71497e+17,0.055492200000000005,0.717002,0.0631114,0.005,0,0.0631579,0.020956400000000003,9.08866e+16,1.33468e+17,0.499985,0.499986,0.404918
0.00161358,0,2406,1000,2.78541e+17,0.0653927,0.858456,0.0746117,0.006,0,0.0631579,0.024786000000000002,1.00178e+17,1.3731e+17,0.499987,0.499989,0.40595
0.00220006,0,2406,1000,2.92886e+17,0.0749627,1.00095,0.08583239999999999,0.006999999999999999,0,0.0631579,0.0285024,1.04285e+17,1.41051e+17,0.49999,0.49999099999999996,0.406994
0.00285805,0,2406,1000,3.15675e+17,0.0842202,1.14645,0.0969177,0.008,0,0.0631579,0.032110400000000004,1.0844e+17,1.45064e+17,0.499992,0.499993,0.408047
0.00358311,0,2406,1000,3.37962e+17,0.0931788,1.29514,0.10849400000000001,0.009000000000000001,0,0.0631579,0.0356211,1.12485e+17,1.48979e+17,0.499997,0.49999499999999997,0.409107
0.00437115,0,2406,1000,3.5958e+17,0.10185599999999999,1.44917,0.11991900000000001,0.01,0,0.0631579,0.0390427,1.16414e+17,1.52271e+17,0.49999899999999997,0.49999799999999994,0.410174
0.00521788,0,2406,1000,3.80625e+17,0.11023499999999999,1.60871,0.131186,0.011000000000000001,0,0.0631579,0.0423702,1.20295e+17,1.55377e+17,0.5000020000000001,0.500001,0.41125
0.00611877,0,2406,1000,4.02074e+17,0.11829400000000001,1.77335,0.142286,0.012,0,0.0631579,0.0456042,1.24117e+17,1.58022e+17,0.500004,0.500005,0.412337
0.00706952,0,2406,1000,4.24171e+17,0.126105,1.94228,0.153222,0.013000000000000001,0,0.0631579,0.048849300000000005,1.27787e+17,1.60197e+17,0.500007,0.500008,0.413434
0.00806898,0,2406,1000,4.46761e+17,0.133935,2.11449,0.163996,0.013999999999999999,0,0.0631579,0.0524944,1.31342e+17,1.62029e+17,0.500009,0.500011,0.41454300000000005
0.00912079,0,2406,1000,4.69211e+17,0.142716,2.28877,0.17461400000000002,0.015,0,0.0631579,0.057075,1.34829e+17,1.63709e+17,0.5000100000000001,0.500013,0.41566499999999995
0.010232600000000001,0,2406,1000,4.90446e+17,0.155135,2.46368,0.18507300000000002,0.016,0,0.0631579,0.063111,1.31471e+17,1.6564e+17,0.5000100000000001,0.500015,0.41680200000000006
0.0114181,0,2406,1000,5.16893e+17,0.18143499999999999,2.63732,0.195578,0.017,0,0.0631579,0.0726411,1.39823e+17,1.67781e+17,0.500011,0.500017,0.41795200000000005
0.0127003,0,2421,1000,5.50922e+17,0.24207800000000002,4.13853,0.208404,0.018000000000000002,0,0.0631579,0.0885322,1.45842e+17,1.70647e+17,0.500009,0.5000180000000001,0.41911000000000004
0.0141156,0,2421,1000,6.0435e+17,0.332451,6.423690000000001,0.221275,0.019,0,0.0631579,0.1091,1.51717e+17,1.728e+17,0.500008,0.500017,0.420289
0.0156639,0,2421,1000,6.67496e+17,0.42975399999999997,8.491719999999999,0.234171,0.02,0,0.0631579,0.131303,1.59938e+17,1.79507e+17,0.500005,0.500015,0.421496
0.017365400000000003,0,2421,1000,7.56067e+17,0.507473,9.86004,0.247074,0.021,0,0.0631579,0.151161,1.68741e+17,1.87967e+17,0.500005,0.5000140000000001,0.42273299999999997
0.019112,0,2421,1000,8.55939e+17,0.558891,10.5721,0.25997,0.022000000000000002,0,0.0631579,0.166679,1.77525e+17,1.96426e+17,0.5000020000000001,0.500012,0.42398100000000005
0.0208664,0,2391,1000,9.60559e+17,0.5901810000000001,10.8044,0.272845,0.023,0,0.0631579,0.17910399999999999,1.86495e+17,2.04377e+17,0.49999799999999994,0.500009,0.42523
0.0226216,0,2391,1000,1.06067e+18,0.606939,10.7152,0.285688,0.024,0,0.0631579,0.189053,1.95202e+17,2.11398e+17,0.499996,0.500007,0.42647700000000005
0.024401,0,2391,1000,1.15237e+18,0.613618,10.4154,0.29848800000000003,0.025,0,0.0631579,0.196942,2.03128e+17,2.17335e+17,0.49999099999999996,0.5,0.427721
0.026268299999999998,0,2391,1000,1.23521e+18,0.61342,9.990110000000001,0.31123,0.026000000000000002,0,0.0631579,0.203125,2.10146e+17,2.29002e+17,0.49998100000000006,0.499992,0.42897399999999997
0.028258799999999997,0,2472,1000,1.30376e+18,0.609,9.55875,0.323911,0.027000000000000003,0,0.0631579,0.208204,2.04296e+17,2.31678e+17,0.499972,0.499985,0.43022200000000005
0.030401400000000002,0,2472,1000,1.39586e+18,0.609166,9.08733,0.337989,0.027999999999999997,0,0.0631579,0.215598,2.25183e+17,2.48286e+17,0.499963,0.49997700000000006,0.43149
0.0328396,0,2472,1000,2.64392e+18,0.621857,8.58612,0.357721,0.028999999999999998,0,0.0631579,0.22408499999999998,3.13653e+17,3.3631e+17,0.499957,0.49996999999999997,0.432834
0.035376099999999994,0,2711,1000,3.64029e+18,0.710983,9.343069999999999,0.379065,0.03,0,0.0631579,0.25206300000000004,4.662e+17,4.42415e+17,0.49994799999999995,0.49996,0.43428999999999995
0.0385142,0,2711,1000,6.88237e+18,0.8015909999999999,13.5235,0.40402,0.031,0,0.0631579,0.27986500000000003,7.71551e+17,6.6933e+17,0.499939,0.499953,0.436012
0.0415435,0,2711,1000,9.01863e+18,0.8601629999999999,14.7341,0.42910699999999996,0.032,0,0.0631579,0.301286,9.54758e+17,8.16806e+17,0.49993999999999994,0.499946,0.437853
0.0443224,0,2712,1000,1.07047e+19,0.903021,14.9229,0.45299300000000003,0.033,0,0.0631579,0.314508,1.04207e+18,8.66353e+17,0.499945,0.49995600000000007,0.43969300000000006
0.04678909999999999,0,2712,1000,1.23661e+19,0.940032,14.6879,0.520724,0.034,0,0.0631579,0.325858,1.05773e+18,8.27431e+17,0.499949,0.49995500000000004,0.44152399999999997
0.048974000000000004,0,2695,1000,1.39717e+19,0.975766,15.1089,0.699385,0.035,0,0.0631579,0.33460300000000004,9.84687e+17,7.4907e+17,0.499946,0.499949,0.44333500000000003
0.0509335,0,2695,1000,1.52711e+19,1.01262,16.575,0.910588,0.036000000000000004,0,0.0631579,0.34265,8.85971e+17,6.61561e+17,0.49995900000000004,0.499963,0.44495100000000004
0.052745400000000005,0,2695,1000,1.69738e+19,1.0518,17.7909,1.14514,0.037000000000000005,0,0.0631579,0.350615,8.2029e+17,6.20684e+17,0.49995600000000007,0.499974,0.44648999999999994
0.0544378,0,2936,1000,5.78954e+19,3.56872,170.857,1.4956,0.038,0,0.0631579,0.624078,1.09666e+18,1.23542e+18,0.500087,0.500238,0.666383
0.057766,0,2920,1000,2.43343e+20,13.5438,591.696,1.4546299999999999,0.039,0,0.0631579,1.7446,3.23517e+17,3.2435e+17,0.500054,0.501009,0.66587
0.061872199999999995,0,3688,1000,3.22479e+23,448.70099999999996,13892.9,5.40511,0.04,0,0.0631579,69.5516,2.94701e+20,3.16475e+20,0.499092,0.507462,0.657879
0.0,0,906,10000,2.4115e+18,0.0156072,0.181069,0.0135785,0.001,0,0.0631579,0.00548778,7.21371e+17,1.07856e+18,0.49997299999999995,0.49997600000000003,0.400883
0.00013422,0,2406,10000,2.50202e+18,0.030060900000000005,0.355881,0.0266251,0.002,0,0.0631579,0.010770299999999998,7.9431e+17,1.17323e+18,0.49997600000000003,0.49997700000000006,0.40188
0.000391114,0,2406,10000,2.57357e+18,0.043709,0.524812,0.0392272,0.003,0,0.0631579,0.0158792,8.452e+17,1.23884e+18,0.499978,0.49998000000000004,0.402885
0.0007586060000000001,0,2406,10000,2.64011e+18,0.0565827,0.6831,0.05144259999999999,0.004,0,0.0631579,0.0207692,8.87764e+17,1.28716e+18,0.49998100000000006,0.499982,0.403897
0.00122526,0,2406,10000,2.70702e+18,0.06865210000000001,0.832915,0.0633197,0.005,0,0.0631579,0.0254608,9.03574e+17,1.3302e+18,0.499985,0.499986,0.404918
0.0017831,0,2406,10000,2.77777e+18,0.0800027,0.978733,0.0749054,0.006,0,0.0631579,0.029939099999999996,9.99364e+17,1.37029e+18,0.499987,0.499989,0.405951
0.00242247,0,2406,10000,2.94359e+18,0.0906508,1.12499,0.0862533,0.006999999999999999,0,0.0631579,0.034190899999999996,1.04258e+18,1.40918e+18,0.499989,0.49999099999999996,0.406994
0.00313649,0,2406,10000,3.17543e+18,0.100616,1.27473,0.097416,0.008,0,0.0631579,0.0382126,1.086e+18,1.44988e+18,0.499992,0.499993,0.408047
0.00392,0,2406,10000,3.40157e+18,0.109956,1.42824,0.10873,0.009000000000000001,0,0.0631579,0.042013999999999996,1.12807e+18,1.49103e+18,0.499997,0.49999499999999997,0.40910599999999997
0.00476787,0,2406,10000,3.62109e+18,0.118795,1.58809,0.12016900000000001,0.01,0,0.0631579,0.045641,1.16928e+18,1.52542e+18,0.49999899999999997,0.49999799999999994,0.41017299999999995
0.00567488,0,2406,10000,3.83499e+18,0.12719,1.75407,0.13145,0.011000000000000001,0,0.0631579,0.049125999999999996,1.20949e+18,1.55738e+18,0.500001,0.500001,0.41125100000000003
0.00663642,0,2406,10000,4.05613e+18,0.13517,1.9255099999999998,0.142571,0.012,0,0.0631579,0.052582500000000004,1.24874e+18,1.58432e+18,0.500003,0.500004,0.412339
0.00765006,0,2406,10000,4.29004e+18,0.145625,2.1013900000000003,0.153528,0.013000000000000001,0,0.0631579,0.0586384,1.28741e+18,1.60749e+18,0.5000060000000001,0.500007,0.413438
0.00874396,0,2421,10000,4.6025e+18,0.31111300000000003,6.84333,0.164321,0.013999999999999999,0,0.0631579,0.098229,1.3299e+18,1.62902e+18,0.500007,0.500009,0.41455699999999995
0.0101212,0,2421,10000,5.43458e+18,0.709857,15.2443,0.17493699999999998,0.015,0,0.0631579,0.177508,1.41911e+18,1.70768e+18,0.500005,0.500009,0.415761
0.011792,0,2391,10000,7.10439e+18,0.8575139999999999,17.1114,0.185358,0.016,0,0.0631579,0.21995100000000004,1.52437e+18,1.89365e+18,0.49999899999999997,0.500005,0.41709300000000005
0.013518899999999999,0,2391,10000,9.13238e+18,0.8849790000000001,16.5067,0.197903,0.017,0,0.0631579,0.243108,1.77192e+18,2.10184e+18,0.49999499999999997,0.500003,0.41845200000000005
0.0154459,0,2133,10000,1.09276e+19,1.05241,31.9834,0.21191999999999997,0.018000000000000002,0,0.0631579,0.292417,1.93669e+18,2.23059e+18,0.499988,0.49999799999999994,0.419754
0.0176405,0,2133,10000,1.23948e+19,1.7490900000000003,69.9044,0.22894299999999998,0.019,0,0.0631579,0.41883100000000006,2.08914e+18,2.34427e+18,0.49996999999999997,0.499982,0.421095
0.0204501,0,2133,10000,1.35242e+19,2.61415,86.6451,0.246935,0.02,0,0.0631579,0.604111,2.21798e+18,2.43629e+18,0.499945,0.49996199999999996,0.42250699999999997
0.024142700000000003,0,2218,10000,1.44975e+19,3.12405,79.4239,0.265164,0.021,0,0.0631579,0.768201,2.33646e+18,2.51624e+18,0.49992299999999995,0.49995,0.424047
0.0283375,0,2389,10000,1.61227e+19,3.5228300000000004,82.8958,0.279013,0.022000000000000002,0,0.0631579,0.9172530000000001,2.51181e+18,2.6282e+18,0.49986899999999995,0.499896,0.425753
0.0327317,0,2389,10000,4.92848e+19,10.1927,367.267,0.29934099999999997,0.023,0,0.0631579,2.13568,3.2318e+18,3.19379e+18,0.50041,0.500783,0.6691229999999999
0.0393776,0,2394,10000,7.49967e+21,12.9581,282.91,0.322233,0.024,0,0.0631579,4.41639,7.73924e+18,8.75979e+18,0.501033,0.503553,0.6682
0.04845580000000001,0,2386,10000,3.16442e+21,18.4108,225.476,0.347512,0.025,0,0.0631579,6.22509,2.3452e+19,2.5753e+19,0.5007060000000001,0.5061260000000001,0.66714
0.06018540000000001,0,2611,10000,2.07121e+21,24.8691,316.459,0.414311,0.026000000000000002,0,0.0631579,8.16595,9.61011e+18,1.10683e+19,0.500445,0.506796,0.665866
0.0695002,0,2956,10000,3.47628e+21,41.0682,981.3710000000001,1.7171900000000002,0.027000000000000003,0,0.0631579,12.0675,1.83449e+19,1.14519e+19,0.500125,0.507455,0.6640159999999999
0.11838499999999999,0,2234,10000,7.89674e+22,66.9143,1739.71,2.25012,0.027999999999999997,0,0.0631579,19.8369,9.20735e+19,8.37382e+19,0.502209,0.506285,0.664107
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.001,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.400991
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.002,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.401987
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.003,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.402985
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.004,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.403985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.005,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.404986
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.006,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.405988
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006999999999999999,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.40699
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.008,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.407992
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.009000000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.408995
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.01,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.409998
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.011000000000000001,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.41100200000000003
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.012,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.41200600000000004
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013000000000000001,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.41301000000000004
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013999999999999999,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.414012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.015,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.41501099999999996
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.016,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.416012
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.017,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.417012
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.018000000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.418012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.019,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.41901000000000005
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.02,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.42000699999999996
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.021,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.421005
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.022000000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.42200299999999996
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.023,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.423001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.024,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.424
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.025,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.425
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.026000000000000002,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.426
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027000000000000003,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.42700000000000005
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.027999999999999997,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.428
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.028999999999999998,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.429
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.03,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.42999799999999994
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.031,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.430996
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.032,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.431993
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.033,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.432989
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.034,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.433985
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.035,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.434985
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.036000000000000004,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.435985
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.037000000000000005,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.436987
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.038,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.437988
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.039,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.43899
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.04,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.439993
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.040999999999999995,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.440996
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.042,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.442
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.043,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.443004
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.044000000000000004,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.444008
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.045,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.445011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.046,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.44601199999999996
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.047,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.447011
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.048,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.44801199999999997
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.049,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.44901199999999997
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.05,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.450011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.051,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.451009
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.052000000000000005,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.452006
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.053,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.453004
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.054000000000000006,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.454002
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.455
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055999999999999994,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.456
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.057,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.456999
1.10628e-15,0,-1,1,1.0,0.0,0.0,0.0,0.057999999999999996,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.45799999999999996
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.059000000000000004,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.45899999999999996
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.06,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.46
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.061,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.460999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.062,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.46199700000000005
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.063,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.46299399999999996
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.064,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.463991
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.065,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.464987
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.066,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.46598500000000004
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.067,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.46698500000000004
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.068,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.46798599999999996
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.069,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.468987
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.46998900000000005
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.071,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.470991
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07200000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.47199399999999997
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.073,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.472997
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07400000000000001,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.474001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.075,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.475005
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.076,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.476009
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.077,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.477012
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.078,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.478012
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.079,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.47901099999999996
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.480012
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.081,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.481012
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08199999999999999,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.48201000000000005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.083,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.483008
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.084,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.484005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.085,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.48500299999999996
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.086,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.486001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.087,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.48700000000000004
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08800000000000001,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.488
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08900000000000001,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.489
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.49
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.091,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.491
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.092,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.49200000000000005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09300000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.49299899999999997
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.094,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.493996
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.095,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.494993
1.10628e-15,0,-1,1,1.0,0.0,0.0,0.0,0.096,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.49599
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09699999999999999,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.496986
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.098,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.497985
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.099,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.498985
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.1,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.499986
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10099999999999999,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.500988
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.102,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.5019899999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10300000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.502992
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10400000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.503995
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.105,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.504999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.106,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.506003
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.107,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.507007
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10800000000000001,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.508011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.109,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.509012
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.510011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.111,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.511012
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.11199999999999999,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.512012
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.113,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.513011
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.114,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.514009
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.115,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.515007
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11599999999999999,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.516004
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11699999999999999,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.5170020000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11800000000000001,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.518001
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11900000000000001,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.519
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.519999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.121,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.521
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.122,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.522
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12300000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.523
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.124,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.523999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.125,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.524998
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.126,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.525995
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.127,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.526992
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.128,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.527988
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.129,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.528985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.529985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.131,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.530986
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.132,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.531987
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.133,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.532989
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.134,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.533991
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.135,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.534994
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.136,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.5359970000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13699999999999998,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.5370010000000001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.138,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.5380050000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.139,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.539009
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.5400119999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.141,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5410119999999999
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.142,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.542011
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14300000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5430119999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14400000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5440119999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.145,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5450109999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.146,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.5460079999999999
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.147,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.547006
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14800000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.548003
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.149,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.5490010000000001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.15,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.55
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.151,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.551
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.152,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.551999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.153,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.5529999999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.154,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.5539999999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.155,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.555
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.156,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.555999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.157,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.5569970000000001
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.158,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.557994
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.159,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.55899
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.559986
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.161,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.5609850000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.162,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.5619850000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.163,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.562986
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16399999999999998,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.563988
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.165,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.56499
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.166,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.565992
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16699999999999998,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.566995
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.168,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.567998
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16899999999999998,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.569002
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.570006
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.171,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.57101
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.172,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.572012
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17300000000000001,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5730109999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.174,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.574012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.175,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.575012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17600000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.576012
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.177,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.577009
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17800000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5780069999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.179,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.579005
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.580002
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.18100000000000002,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.581001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.182,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.5820000000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.183,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.5829989999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.184,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.584
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.185,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.585
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18600000000000003,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.586
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.187,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.5870000000000001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.188,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.5879979999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18899999999999997,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.5889949999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.589993
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.191,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.590988
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.192,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.591985
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.193,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.592985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19399999999999998,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.593986
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.195,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.594987
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.196,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.595989
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19699999999999998,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.5969909999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.198,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.597993
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19899999999999998,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.598996
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.2,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.6
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.201,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.601004
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20199999999999999,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.602008
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.203,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.603011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.204,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.604012
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.205,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.605011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20600000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.606012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.207,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.607012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20800000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.608011
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.209,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.609008
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.610006
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21100000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.611004
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.212,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.612002
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.213,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.613
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.214,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.614
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.215,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.614999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21600000000000003,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.616
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.217,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.617
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.218,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.618
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.21899999999999997,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.618999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.619997
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.221,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.6209939999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.222,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.621991
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.223,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.622987
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22399999999999998,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.623985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.225,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.624985
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.226,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.6259859999999999
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22699999999999998,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.626988
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.228,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.627989
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22899999999999998,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.628992
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.6299939999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.231,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.630998
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23199999999999998,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.6320020000000001
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.233,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.6330060000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23399999999999999,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.6340100000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.235,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.635012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23600000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.636011
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.237,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.637012
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.23800000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.638012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.239,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.639012
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.6400100000000001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24100000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.641007
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.242,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.642005
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.243,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.643003
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.244,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.644001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.245,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.645
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24600000000000002,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.6459999999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.247,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.647
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.248,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.648
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.249,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.649
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.25,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.65
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.251,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.650998
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.252,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.651996
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.253,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.652993
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.254,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.653989
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.255,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.654985
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.256,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.655985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.257,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.656985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.258,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.657987
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.259,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.658988
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.65999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.261,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.660993
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.262,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.661996
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.263,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.662999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.264,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.664003
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.265,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.665008
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.266,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.666011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.267,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.6670119999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.268,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.668011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26899999999999996,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.6690119999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.6700119999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.271,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.6710109999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.272,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.672009
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.273,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.673006
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27399999999999997,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.674004
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.275,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.675002
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.276,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.6759999999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27699999999999997,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.677
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.278,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.677999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27899999999999997,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.679
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.68
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.281,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.6809999999999999
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.282,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.681999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28300000000000003,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.682998
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.284,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.683995
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.285,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.684992
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28600000000000003,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.685987
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.287,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.6869850000000001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28800000000000003,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.6879850000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.289,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.688986
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.689987
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29100000000000004,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.6909890000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.292,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.691991
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.293,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.692994
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.294,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.693997
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.295,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.695001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29600000000000004,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.696005
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.297,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.697009
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.298,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.698012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.299,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.699012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.3,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.7000109999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.301,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.701012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.302,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.702012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.303,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.70301
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.304,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.704008
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.305,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.705005
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.306,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.7060029999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.307,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.707001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.308,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.708
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.309,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.7090000000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.31,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.71
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.311,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.711
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.312,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.7120000000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.313,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.713
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.314,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.7139989999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.315,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.714996
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.316,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.7159939999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.317,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.71699
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.318,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.717986
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.319,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.718985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.719985
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.321,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.720986
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.322,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.721988
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32299999999999995,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.7229899999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.324,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.723992
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.325,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.724995
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.326,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.725999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.327,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.727003
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32799999999999996,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.728007
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32899999999999996,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.729011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.730012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.331,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.731011
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.332,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.732012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33299999999999996,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.733012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33399999999999996,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.734012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.335,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.735009
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.336,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.736007
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.337,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.737004
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33799999999999997,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.738002
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33899999999999997,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.739001
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.74
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.341,0,0.0315789,0.0,1.0,1.0,0.500001,0.5,0.740999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.342,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.742
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34299999999999997,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.743
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.344,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.7440000000000001
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.345,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.744999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34600000000000003,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.7459979999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34700000000000003,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.746995
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.348,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.747992
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.349,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.748988
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.749985
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35100000000000003,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.750985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35200000000000004,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.7519859999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.353,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.752987
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.354,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.753989
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.355,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.754991
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35600000000000004,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.7559939999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35700000000000004,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.756997
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.358,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.758
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.359,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.759004
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.760009
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.361,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.761011
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36200000000000004,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.762012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.363,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.763011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.364,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.764012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.365,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.765012
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.366,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.766011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36700000000000005,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.767008
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.368,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.7680060000000001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.369,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.769003
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.770001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.371,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.7709999999999999
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37200000000000005,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.772
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.373,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.772999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.374,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.774
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.375,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.775
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.376,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.7759999999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.377,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.776999
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37799999999999995,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.777997
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.379,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.778994
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.779991
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.381,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.780986
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.382,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.781985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38299999999999995,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.782985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.384,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.783986
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.385,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.784988
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.386,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.78599
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.387,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.786992
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38799999999999996,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.787995
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.389,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.788998
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.7900020000000001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.391,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.791006
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.392,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.79201
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39299999999999996,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.7930119999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39399999999999996,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.794011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.395,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.7950119999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.396,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.7960119999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.397,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.7970119999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39799999999999996,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.79801
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39899999999999997,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.799007
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.4,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.800005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.401,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.801003
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.402,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.8020010000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40299999999999997,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.8029999999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40399999999999997,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.803999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.405,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.805
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.406,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.8059999999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40700000000000003,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.807
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.408,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.8079999999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.409,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.808998
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.41,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.809996
0.0,0,18924,100,2.79831e+16,0.00932707,0.167741,0.0247328,0.001,0,0.0315789,0.00284683,1.03065e+16,1.20858e+16,0.499997,0.499997,0.400991
0.00015769799999999998,0,19984,100,2.99838e+16,0.0195882,0.58735,0.049101099999999995,0.002,0,0.0315789,0.00582644,1.0985e+16,1.26423e+16,0.499997,0.499996,0.40199
0.00047468,0,19984,100,5.71078e+16,0.030586400000000003,1.15441,0.07304889999999999,0.003,0,0.0315789,0.00884786,1.1803e+16,1.37382e+16,0.499997,0.499996,0.402999
0.0009431000000000001,0,19984,100,7.52388e+16,0.0407714,1.51223,0.0965381,0.004,0,0.0315789,0.011842499999999999,1.26035e+16,1.4415e+16,0.499997,0.499996,0.40402
0.00154938,0,19984,100,9.71302e+16,0.050238599999999994,1.67324,0.12021300000000001,0.005,0,0.0315789,0.0148251,1.33187e+16,1.53625e+16,0.499997,0.499997,0.405052
0.00227735,0,19983,100,1.03636e+17,0.0599408,1.8036299999999998,0.147365,0.006,0,0.0315789,0.017843,1.38131e+16,1.58691e+16,0.49999799999999994,0.499997,0.406093
0.00311759,0,19983,100,1.07923e+17,0.06969460000000001,1.9212900000000002,0.175095,0.006999999999999999,0,0.0315789,0.0208504,1.4322e+16,1.64772e+16,0.49999799999999994,0.49999799999999994,0.407145
0.0040576,0,19983,100,1.15026e+17,0.0792034,2.03022,0.20175,0.008,0,0.0315789,0.023813099999999997,1.50298e+16,1.71737e+16,0.49999899999999997,0.49999899999999997,0.408208
0.00508404,0,17835,100,1.21606e+17,0.0883634,2.19707,0.22431199999999998,0.009000000000000001,0,0.0315789,0.0267238,1.5639e+16,1.77433e+16,0.49999899999999997,0.5,0.40928000000000003
0.00619034,0,17835,100,1.2622e+17,0.09711339999999999,2.51113,0.245835,0.01,0,0.0315789,0.0295716,1.61438e+16,1.80465e+16,0.5,0.500001,0.41036300000000003
0.00737327,0,17773,100,1.29545e+17,0.105361,2.7826,0.266459,0.011000000000000001,0,0.0315789,0.0323559,1.6456e+16,1.82759e+16,0.5,0.5000020000000001,0.41145
0.00861538,0,17773,100,1.3255e+17,0.113033,2.99554,0.286165,0.012,0,0.0315789,0.035120900000000004,1.67644e+16,1.8624e+16,0.500001,0.500003,0.412533
0.00989404,0,17773,100,1.36223e+17,0.120447,3.1475,0.30495,0.013000000000000001,0,0.0315789,0.0380161,1.728e+16,1.90799e+16,0.500001,0.5000020000000001,0.41361800000000004
0.0112048,0,17773,100,1.4067e+17,0.127999,3.2391099999999997,0.322824,0.013999999999999999,0,0.0315789,0.0411264,1.79007e+16,1.96233e+16,0.5,0.500001,0.41471099999999994
0.0125456,0,17773,100,1.44374e+17,0.136178,3.27504,0.33978800000000003,0.015,0,0.0315789,0.0445161,1.8671e+16,2.04714e+16,0.49999899999999997,0.49999899999999997,0.415822
0.0139121,0,17773,100,1.50111e+17,0.146548,3.2599400000000003,0.35883899999999996,0.016,0,0.0315789,0.0483784,1.9728e+16,2.12819e+16,0.499997,0.499997,0.41695699999999997
0.0153184,0,20975,100,2.0127e+17,0.173439,8.05022,0.379703,0.017,0,0.0315789,0.053512699999999996,2.19644e+16,2.33233e+16,0.49999399999999994,0.49999399999999994,0.41811899999999996
0.016829900000000002,0,21007,100,8.98466e+17,0.23435,15.865,0.406652,0.018000000000000002,0,0.0315789,0.0606442,2.91878e+16,2.83035e+16,0.499992,0.499992,0.41930100000000003
0.0184967,0,21007,100,1.56105e+18,0.290086,22.4469,0.6204609999999999,0.019,0,0.0315789,0.06882769999999999,3.43438e+16,3.22438e+16,0.499989,0.49999099999999996,0.420516
0.020200599999999996,0,21007,100,1.31601e+18,0.33686,23.9616,0.8248639999999999,0.02,0,0.0315789,0.0776595,3.29237e+16,3.09346e+16,0.499989,0.49999399999999994,0.618413
0.021925099999999996,0,22031,100,6.73878e+18,1.59889,138.733,0.46561499999999995,0.021,0,0.0315789,0.147542,3.40048e+16,3.85551e+16,0.499986,0.5000020000000001,0.61811
0.0242105,0,24080,100,9.13792e+18,1.45164,188.299,0.490573,0.022000000000000002,0,0.0315789,0.15802,5.74582e+16,6.31654e+16,0.500004,0.49995600000000007,0.617351
0.0291255,0,25041,100,7.24386e+18,1.4118600000000001,138.054,0.5141859999999999,0.023,0,0.0315789,0.187804,6.50249e+16,6.91051e+16,0.499982,0.5000399999999999,0.616803
0.0328542,0,26097,100,1.03347e+19,1.70902,147.644,0.538613,0.024,0,0.0315789,0.230525,1.08791e+17,1.16617e+17,0.499929,0.49998400000000004,0.616438
0.0387482,0,22963,100,1.37556e+19,1.6658,132.406,0.566511,0.025,0,0.0315789,0.271515,2.10147e+16,2.10652e+16,0.499857,0.500066,0.615631
0.042563199999999995,0,27151,100,5.94472e+18,1.8120900000000002,157.129,0.587696,0.026000000000000002,0,0.0315789,0.30284099999999997,1.2187e+17,1.27727e+17,0.499863,0.5000140000000001,0.615356
0.045320599999999996,0,29199,100,5.2703e+18,1.6908900000000002,91.4993,0.6064970000000001,0.027000000000000003,0,0.0315789,0.318173,4.70232e+16,4.52025e+16,0.49974799999999997,0.49999799999999994,0.615105
0.049018599999999996,0,30191,100,7.53914e+18,2.00372,156.773,0.6656890000000001,0.027999999999999997,0,0.0315789,0.357173,8.24104e+16,7.80677e+16,0.499679,0.500088,0.614607
0.056084400000000006,0,29165,100,1.45624e+19,2.3638,181.56900000000002,1.04243,0.028999999999999998,0,0.0315789,0.405165,6.55869e+16,5.943e+16,0.49981099999999995,0.500149,0.614322
0.0642201,0,32237,100,1.10181e+19,2.1045700000000003,189.856,1.41436,0.03,0,0.0315789,0.42304200000000003,1.25406e+17,1.23231e+17,0.4998,0.500101,0.614304
0.0711149,0,22062,100,2.19327e+19,2.7892799999999998,194.725,1.77593,0.031,0,0.0315789,0.5207350000000001,9.25324e+16,8.5435e+16,0.499721,0.5002439999999999,0.613789
0.0888506,0,22931,100,2.81361e+19,4.20824,343.954,1.40306,0.032,0,0.0315789,0.653584,1.91244e+17,2.08715e+17,0.499824,0.500259,0.613214
0.144002,0,25103,100,5.45253e+19,3.75854,287.798,1.2749,0.033,0,0.0315789,0.6801659999999999,1.83016e+17,1.95603e+17,0.49998400000000004,0.500358,0.61326
0.194606,0,31250,100,6.16693e+19,4.69179,421.255,1.26699,0.034,0,0.0315789,0.804804,2.78102e+17,2.99721e+17,0.500078,0.5003029999999999,0.612294
0.285142,0,31252,100,1.23637e+20,4.89433,440.03,1.1848299999999998,0.035,0,0.0315789,0.884416,3.03826e+17,3.25909e+17,0.49998100000000006,0.500475,0.611109
0.40479499999999996,0,31253,100,2.92563e+19,5.39329,333.537,1.03309,0.036000000000000004,0,0.0315789,0.996864,1.37516e+17,1.46253e+17,0.49994799999999995,0.500358,0.610939
0.541276,0,21868,100,1.27759e+20,7.10727,568.908,1.0705799999999999,0.037000000000000005,0,0.0315789,1.1191799999999998,1.28778e+17,1.35382e+17,0.499684,0.500293,0.610215
0.655573,0,22829,100,1.05292e+22,55.6954,6064.69,11.3246,0.038,0,0.0315789,5.63999,5.47602e+18,5.73228e+18,0.499357,0.5004,0.608771
0.7880699999999999,0,22829,100,2.74127e+21,23.8818,2218.41,55.6393,0.039,0,0.0315789,4.2388,2.78173e+17,2.57342e+17,0.49909499999999996,0.499579,0.608126
0.9151729999999999,0,26986,100,1.04087e+21,16.0313,1243.92,41.8821,0.04,0,0.0315789,3.71106,1.23235e+18,1.26725e+18,0.49931899999999996,0.500139,0.6074470000000001
1.0998299999999999,0,22995,100,2.69204e+20,14.0286,645.715,49.9108,0.040999999999999995,0,0.0315789,3.6590300000000004,2.08461e+17,1.60595e+17,0.49953800000000004,0.500201,0.6077279999999999
1.3002,0,23029,100,2.2854e+20,13.6106,721.9860000000001,45.6663,0.042,0,0.0315789,3.6570099999999996,8.6119e+16,1.14708e+17,0.49971800000000005,0.500112,0.606276
1.51095,0,3567,100,2.58781e+20,13.7481,682.8439999999999,37.3875,0.043,0,0.0315789,3.7991699999999997,3.40336e+17,3.48356e+17,0.5002310000000001,0.501102,0.605966
1.84152,0,5515,100,1.94638e+20,12.7493,524.434,30.8559,0.044000000000000004,0,0.0315789,3.7261699999999998,2.99678e+17,2.88463e+17,0.5002,0.501686,0.604965
0.0,0,19984,1000,2.73885e+17,0.0186672,0.696739,0.0253706,0.001,0,0.0315789,0.00476143,9.74088e+16,1.15329e+17,0.499997,0.499997,0.400991
0.000237445,0,19984,1000,4.2233e+17,0.0386097,1.53301,0.0503484,0.002,0,0.0315789,0.00963846,1.07318e+17,1.24143e+17,0.499997,0.499996,0.401998
0.0006961010000000001,0,17835,1000,9.16052e+17,0.057202199999999995,2.07186,0.07488589999999999,0.003,0,0.0315789,0.014426099999999999,1.18241e+17,1.38557e+17,0.499997,0.499996,0.403021
0.00135206,0,17835,1000,1.02062e+18,0.0764313,2.94274,0.101005,0.004,0,0.0315789,0.019302,1.2737e+17,1.46206e+17,0.499997,0.499996,0.404061
0.00219931,0,17835,1000,1.3434e+18,0.0944589,3.76626,0.14186300000000002,0.005,0,0.0315789,0.0239731,1.37243e+17,1.58441e+17,0.499997,0.499996,0.405118
0.00318946,0,17835,1000,1.40831e+18,0.110696,4.4668,0.188067,0.006,0,0.0315789,0.028432599999999995,1.44056e+17,1.65154e+17,0.499997,0.499996,0.406185
0.00430638,0,17835,1000,1.46563e+18,0.125604,5.00978,0.229604,0.006999999999999999,0,0.0315789,0.03281919999999999,1.51566e+17,1.7369e+17,0.499997,0.499997,0.40726100000000004
0.00553864,0,17773,1000,1.48544e+18,0.138793,5.37823,0.268094,0.008,0,0.0315789,0.036980599999999995,1.57645e+17,1.78865e+17,0.49999799999999994,0.49999799999999994,0.40835
0.00687804,0,17773,1000,1.4954e+18,0.149778,5.56573,0.304085,0.009000000000000001,0,0.0315789,0.04083030000000001,1.63687e+17,1.8394e+17,0.499997,0.49999799999999994,0.409451
0.00830444,0,17773,1000,1.50797e+18,0.159141,5.58281,0.337972,0.01,0,0.0315789,0.0444587,1.70677e+17,1.887e+17,0.499997,0.49999799999999994,0.41056099999999995
0.00978509,0,17773,1000,1.51998e+18,0.16739,5.47119,0.369139,0.011000000000000001,0,0.0315789,0.047990899999999996,1.7616e+17,1.93364e+17,0.499997,0.49999799999999994,0.411662
0.0112973,0,17773,1000,1.53133e+18,0.176066,5.25767,0.396592,0.012,0,0.0315789,0.0523495,1.81927e+17,1.99888e+17,0.499997,0.499996,0.412763
0.0128679,0,18066,1000,1.58054e+18,0.200915,4.9625699999999995,0.421652,0.013000000000000001,0,0.0315789,0.0604271,1.91609e+17,2.0801e+17,0.49999399999999994,0.499993,0.41388500000000006
0.014555100000000001,0,20975,1000,4.00641e+18,0.26464,20.0707,0.46319399999999994,0.013999999999999999,0,0.0315789,0.06970119999999999,2.12506e+17,2.29015e+17,0.49999099999999996,0.49999,0.41505600000000004
0.0164462,0,20975,1000,3.61395e+19,0.40226999999999996,48.9741,0.924149,0.015,0,0.0315789,0.08310930000000001,2.68155e+17,2.92275e+17,0.499983,0.499985,0.41628699999999996
0.0184997,0,20975,1000,4.12079e+19,0.538359,56.1613,1.7564799999999998,0.016,0,0.0315789,0.104354,2.89403e+17,3.06515e+17,0.500001,0.500062,0.618962
0.020582200000000002,0,21006,1000,4.69771e+19,1.08507,118.926,2.49708,0.017,0,0.0315789,0.202157,2.49152e+17,2.59121e+17,0.500009,0.500054,0.618785
0.023212200000000002,0,22125,1000,5.31554e+19,2.1932400000000003,170.984,1.84864,0.018000000000000002,0,0.0315789,0.307915,1.30051e+17,1.46924e+17,0.500033,0.500046,0.6185
0.0260627,0,22157,1000,3.33822e+20,3.4766,371.36300000000006,1.51871,0.019,0,0.0315789,0.43992,5.97941e+16,5.14515e+16,0.499992,0.500061,0.6182979999999999
0.0289483,0,21997,1000,1.03702e+21,9.32548,868.9680000000001,1.2703200000000001,0.02,0,0.0315789,0.922823,3.32248e+17,3.68199e+17,0.5001329999999999,0.500095,0.618073
0.05425459999999999,0,20909,1000,3.74748e+21,12.125,1409.76,16.2004,0.021,0,0.0315789,1.3719700000000001,8.44591e+18,8.47096e+18,0.500182,0.499954,0.617872
0.09435199999999999,0,20787,1000,1.0224e+21,11.6884,853.582,11.9664,0.022000000000000002,0,0.0315789,1.548,4.10268e+18,4.20428e+18,0.500344,0.500219,0.616939
0.197482,0,22991,1000,3.03343e+21,12.114,926.7589999999999,8.87935,0.023,0,0.0315789,1.7190599999999998,9.86403e+17,1.19081e+18,0.500169,0.500344,0.616682
0.39303499999999997,0,22897,1000,8.95552e+20,11.0422,574.215,7.00904,0.024,0,0.0315789,1.805,9.20348e+17,1.09717e+18,0.499884,0.500869,0.61644
0.630024,0,21843,1000,2.16294e+21,11.3824,730.5139999999999,5.6380099999999995,0.025,0,0.0315789,1.95898,1.01321e+18,1.08675e+18,0.49943999999999994,0.501437,0.6160220000000001
0.813458,0,22128,1000,5.85822e+21,26.3282,2127.49,4.99998,0.026000000000000002,0,0.0315789,3.3720800000000004,4.44382e+18,4.86665e+18,0.49944399999999994,0.501578,0.6160479999999999
1.18943,0,22002,1000,8.86769e+21,27.9086,2170.26,9.269210000000001,0.027000000000000003,0,0.0315789,3.81563,1.0407e+18,7.0987e+17,0.49955,0.5007699999999999,0.615186
1.77987,0,17878,1000,4.29063e+21,27.0719,1820.63,18.244,0.027999999999999997,0,0.0315789,4.137519999999999,2.68925e+18,2.92449e+18,0.499892,0.502156,0.61483
2.074,0,10648,1000,1.85659e+22,31.6042,2237.48,30.8203,0.028999999999999998,0,0.0315789,4.82106,1.49167e+19,1.6446e+19,0.49952299999999994,0.502205,0.6139100000000001
2.6284099999999997,0,7606,1000,1.01382e+22,31.3018,1680.64,62.4996,0.03,0,0.0315789,4.93484,1.20692e+19,1.26451e+19,0.49872700000000003,0.49967799999999996,0.6126659999999999
2.96998,0,6579,1000,5.38751e+22,56.3826,4890.52,657.7760000000001,0.031,0,0.0315789,7.308489999999999,2.26546e+19,2.35531e+19,0.497805,0.500989,0.6118100000000001
3.5440199999999997,0,6576,1000,3.65033e+22,68.3793,4344.24,840.2439999999999,0.032,0,0.0315789,7.8242199999999995,5.33109e+19,4.41295e+19,0.49616099999999996,0.501663,0.613073
0.0,0,19984,10000,2.70642e+18,0.0290112,1.37683,0.025446,0.001,0,0.0315789,0.0063161,9.64176e+17,1.14352e+18,0.499997,0.499997,0.400991
0.000281877,0,19951,10000,4.86668e+18,0.0550009,2.34753,0.0504902,0.002,0,0.0315789,0.012129299999999999,1.07129e+18,1.23972e+18,0.499997,0.499996,0.40200199999999997
0.000795896,0,17835,10000,9.76563e+18,0.08032510000000001,3.37017,0.07627410000000001,0.003,0,0.0315789,0.018100599999999998,1.18705e+18,1.39056e+18,0.499996,0.499996,0.40302899999999997
0.00156242,0,17835,10000,1.09816e+19,0.10463499999999999,4.4722599999999995,0.105001,0.004,0,0.0315789,0.023992799999999998,1.29104e+18,1.47808e+18,0.499996,0.499996,0.404082
0.00252965,0,17835,10000,1.47005e+19,0.125927,5.34622,0.149875,0.005,0,0.0315789,0.0299077,1.40499e+18,1.61662e+18,0.499996,0.499996,0.40515100000000004
0.00365909,0,17835,10000,1.51358e+19,0.143821,5.94401,0.194852,0.006,0,0.0315789,0.0353559,1.49607e+18,1.70686e+18,0.499996,0.499996,0.40623000000000004
0.00492638,0,17835,10000,1.54065e+19,0.15929100000000002,6.28029,0.234592,0.006999999999999999,0,0.0315789,0.0405851,1.57069e+18,1.79066e+18,0.499997,0.499996,0.40731999999999996
0.00630391,0,17835,10000,1.53853e+19,0.16961199999999999,6.35008,0.271002,0.008,0,0.0315789,0.0449784,1.63277e+18,1.84132e+18,0.499997,0.499996,0.408422
0.00778377,0,17773,10000,1.53821e+19,0.194699,6.230630000000001,0.305182,0.009000000000000001,0,0.0315789,0.05200740000000001,1.69231e+18,1.892e+18,0.499996,0.499996,0.40954
0.00941939,0,15894,10000,1.54337e+19,0.235131,8.73193,0.33769699999999997,0.01,0,0.0315789,0.059949800000000004,1.76113e+18,1.93978e+18,0.499996,0.49999399999999994,0.41066400000000003
0.0111926,0,16080,10000,1.55196e+19,0.251404,9.250919999999999,0.367679,0.011000000000000001,0,0.0315789,0.065859,1.81718e+18,1.98595e+18,0.49999499999999997,0.499993,0.411792
0.013048400000000002,0,16080,10000,1.59215e+19,0.271683,8.08586,0.396646,0.012,0,0.0315789,0.0750247,1.88279e+18,2.05303e+18,0.499993,0.499989,0.412937
0.0149876,0,16747,10000,1.98681e+19,0.41166499999999995,25.1649,0.431142,0.013000000000000001,0,0.0315789,0.10194299999999999,2.02484e+18,2.18515e+18,0.49999,0.499989,0.414116
0.0172601,0,20976,10000,2.06045e+20,0.764229,42.8364,0.5896680000000001,0.013999999999999999,0,0.0315789,0.15978499999999998,2.46731e+18,2.65504e+18,0.49998400000000004,0.499982,0.415367
0.0199973,0,20976,10000,4.42343e+20,0.8642350000000001,59.5915,1.40209,0.015,0,0.0315789,0.185978,3.03685e+18,3.23358e+18,0.499982,0.50002,0.619023
0.022699900000000002,0,21967,10000,3.58838e+20,3.20686,280.499,1.62122,0.016,0,0.0315789,0.5406850000000001,1.65765e+18,1.66455e+18,0.49998000000000004,0.500047,0.6188
0.025894,0,22065,10000,1.16063e+21,9.74853,691.77,1.45484,0.017,0,0.0315789,1.2167700000000001,4.19268e+18,4.34959e+18,0.49993999999999994,0.5001180000000001,0.618454
0.0314057,0,22096,10000,1.27498e+21,9.925980000000001,822.164,1.47654,0.018000000000000002,0,0.0315789,1.45554,4.47786e+18,4.69743e+18,0.499964,0.500146,0.617999
0.0798818,0,24018,10000,1.22268e+22,13.0917,956.26,2.61403,0.019,0,0.0315789,1.89727,1.27856e+19,1.31869e+19,0.499812,0.500059,0.615708
0.13363,0,17104,10000,2.77024e+25,1632.63,122706.0,335.101,0.02,0,0.0315789,155.217,4.78687e+21,5.18927e+21,0.500024,0.500029,0.615953
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.401001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.402001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.403001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.40399999999999997
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.405
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.405999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006999999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.406998
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.008,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.407998
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.009000000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.408999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.01,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.409999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.011000000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.41100000000000003
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.012,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.412001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013000000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.413001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.013999999999999999,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.41400200000000004
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.015,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.41500200000000004
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.016,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.416001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.017,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.417001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.018000000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.418001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.019,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.419001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.02,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.021,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42100000000000004
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.022000000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42199899999999996
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.023,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42299799999999993
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.024,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42399799999999993
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.025,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42499899999999996
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.026000000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42599899999999996
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027000000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42700000000000005
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027999999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.428001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.028999999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.429001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.03,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.43000200000000005
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.031,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43100200000000005
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.032,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.432001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.033,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.433001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.034,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.434001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.035,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.435001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.036000000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.436
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.037000000000000005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43699899999999997
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.038,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43799899999999997
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.039,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43899799999999994
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.04,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43999799999999994
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.040999999999999995,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.440999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.042,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.442
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.043,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44299999999999995
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.044000000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44400100000000003
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.045,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.44500200000000006
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.046,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.44600200000000007
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.047,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44700200000000007
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.048,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44800100000000004
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.049,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44900100000000004
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.05,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45000100000000004
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.051,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45100100000000004
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.052000000000000005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.452
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.053,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.452999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.054000000000000006,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.453999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45499799999999996
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055999999999999994,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45599799999999996
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.057,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.456999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.057999999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45799999999999996
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.059000000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45899999999999996
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.06,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.46000100000000005
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.061,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.461002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.062,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.462002
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.063,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.463002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.064,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.464001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.065,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.465001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.066,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.466001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.067,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.467001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.068,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.46799999999999997
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.069,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.468999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.469999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.071,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.47099799999999997
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07200000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.471999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.073,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.472999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07400000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.474
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.075,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.475
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.076,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.476001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.077,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.47700200000000004
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.078,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.47800200000000004
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.079,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.47900200000000004
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.480001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.081,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.481001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08199999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.482001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.083,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.483
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.084,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.484
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.085,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48499899999999996
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.086,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48599799999999993
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.087,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48699799999999993
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08800000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48799899999999996
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.08900000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48899899999999996
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.09,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.49
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.091,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.491001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.092,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.492001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.09300000000000001,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.49300200000000005
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.094,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.49400200000000005
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.095,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.495001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.096,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.496001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09699999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.497001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.098,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.498001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.099,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.499
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.1,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10099999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.500999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.102,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5019979999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.10300000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.502998
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10400000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.503999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.105,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.504999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.106,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.506
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.107,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.507001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10800000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.508001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.109,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.5090020000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5100020000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.111,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.511001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11199999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.512001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.113,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.513001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.114,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.514001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.115,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.515
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.11599999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.515999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11699999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.516999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11800000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.517998
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11900000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.518998
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.12,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.519999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.121,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.521
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.122,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.522
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12300000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.523001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.124,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.5240020000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.125,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.5250020000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.126,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5260020000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.127,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.527001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.128,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.528001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.129,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.529001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.530001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.131,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.531
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.132,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.531999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.133,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.532999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.134,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.533998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.135,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.534998
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.136,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.535999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13699999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.537
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.138,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5379999999999999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.139,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5390010000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.5400020000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.141,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.5410020000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.142,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5420020000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14300000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5430010000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14400000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5440010000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.145,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5450010000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.146,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5460010000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.147,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.547
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14800000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.547999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.149,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.548999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.15,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.549998
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.151,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.550999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.152,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.551999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.153,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5529999999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.154,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5540010000000001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.155,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.555001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.156,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.556002
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.157,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.557002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.158,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.558002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.159,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.559001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.560001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.161,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.561001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.162,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.562
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.163,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.563
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16399999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.563999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.165,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.564998
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.166,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.565998
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16699999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.566999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.168,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.567999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16899999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.569
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.17,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.570001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.171,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.571001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.172,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.572002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17300000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.573002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.174,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.574001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.175,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.575001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17600000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.576001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.177,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.577001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17800000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.578
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.179,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5789989999999999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5799989999999999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18100000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5809979999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.182,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5819979999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.183,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5829989999999999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.184,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5839989999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.185,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.585
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.18600000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.586001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.187,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.587002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.188,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.588002
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18899999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.589002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.590001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.191,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.591001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.192,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.592001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.193,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.593001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19399999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.594
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.195,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.594999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.196,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.595999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19699999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5969979999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.198,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5979979999999999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19899999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.598999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.2,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.201,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.601
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20199999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.602001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.203,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.603002
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.204,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.604002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.205,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.605002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20600000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.606001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.207,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.607001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20800000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.608001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.209,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.609001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.61
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.21100000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.610999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.212,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.611999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.213,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6129979999999999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.214,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6139979999999999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.215,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.614999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21600000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.616
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.217,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.617
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.218,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.618001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.21899999999999997,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.619002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.620002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.221,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.621002
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.222,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.622001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.223,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.623001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22399999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.624001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.225,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.625
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.226,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.626
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22699999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.626999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.228,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.627999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22899999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.628998
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.629999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.231,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.630999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23199999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.632
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.233,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.633001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23399999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.634001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.235,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.6350020000000001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23600000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.6360020000000001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.237,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.637001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23800000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.638001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.239,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.639001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.640001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24100000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6409999999999999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.242,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.642
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.243,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.642999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.244,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.643998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.245,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.644998
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24600000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.645999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.247,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.646999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.248,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.648
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.249,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.649001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.25,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.650001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.251,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.6510020000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.252,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.6520020000000001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.253,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.653001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.254,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.654001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.255,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.655001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.256,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6560010000000001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.257,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.657
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.258,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.657999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.259,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.658999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.659998
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.261,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.660998
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.262,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.661999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.263,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.662999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.264,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.664
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.265,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6650010000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.266,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6660020000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.267,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.6670020000000001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.268,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6680020000000001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26899999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6690010000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6700010000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.271,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6710010000000001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.272,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6720010000000001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.273,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6729999999999999
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.27399999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.673999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.275,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.674999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.276,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.675998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27699999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.676998
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.278,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.677999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27899999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.679
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.68
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.281,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.681001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.282,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.682002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28300000000000003,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.683002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.284,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.684002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.285,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.685001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28600000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.686001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.287,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.687001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28800000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.688001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.289,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6890000000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.689999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.29100000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.690999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.292,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.691998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.293,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.692998
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.294,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.693999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.295,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.695
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29600000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.696
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.297,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.697001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.298,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.698002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.299,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.699002
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.3,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.700002
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.301,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.701001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.302,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.702001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.303,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.703001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.304,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7040000000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.305,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.705
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.306,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7059989999999999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.307,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7069979999999999
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.308,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7079979999999999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.309,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7089989999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.31,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7099989999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.311,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.711
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.312,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.712001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.313,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.713001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.314,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.714002
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.315,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.715002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.316,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.716001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.317,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.717001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.318,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.718001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.319,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.719001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.32,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.72
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.321,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.721
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.322,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.721999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32299999999999995,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7229979999999999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.324,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7239979999999999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.325,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.724999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.326,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.725999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.327,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.727
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32799999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.728001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32899999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.729001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.730002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.331,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.731002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.332,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.732001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33299999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.733001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33399999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.734001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.335,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.735001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.336,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.736
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.337,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.736999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33799999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.737999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33899999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7389979999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.34,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7399979999999999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.341,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.740999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.342,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.742
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34299999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.743
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.344,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.744001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.345,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.745002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34600000000000003,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.746002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34700000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.747002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.348,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.748001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.349,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.749001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.750001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35100000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.751001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35200000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.752
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.353,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.752999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.354,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.753999
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.355,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.754998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35600000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.755998
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35700000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.756999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.358,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.758
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.359,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.759
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.760001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.361,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.7610020000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36200000000000004,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.7620020000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.363,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7630020000000001
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.364,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.764001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.365,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.765001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.366,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.766001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.36700000000000005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.767001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.368,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.768
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.369,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.768999
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.37,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.769999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.371,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.770998
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37200000000000005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.771999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.373,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.772999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.374,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.774
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.375,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.775
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.376,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.776001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.377,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.7770020000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37799999999999995,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.7780020000000001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.379,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7790020000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.38,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.780001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.381,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7810010000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.382,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7820010000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38299999999999995,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7829999999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.384,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.784
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.385,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.784999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.386,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.785998
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.387,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.786998
1.65725e-15,0,-1,1,1.0,0.0,0.0,0.0,0.38799999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.787999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.389,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.788999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.79
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.391,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7910010000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.392,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7920010000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.39299999999999996,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.7930020000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39399999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.7940020000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.395,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7950010000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.396,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7960010000000001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.397,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7970010000000001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39799999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7980010000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39899999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.799
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.4,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.8
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.401,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.800999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.402,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.801998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40299999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.802998
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40399999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.803999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.405,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.804999
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.406,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.8059999999999999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40700000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.807001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.408,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.808001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.409,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.809002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.41,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.810002
0.0,0,157728,100,9.22079e+16,0.0148477,1.44712,0.0735013,0.001,0,0.0157895,0.00300769,1.14797e+16,1.2602e+16,0.5,0.5,0.401001
0.0003128,0,157664,100,1.09799e+17,0.029861099999999998,2.19863,0.127969,0.002,0,0.0157895,0.00624867,1.2161e+16,1.32355e+16,0.5,0.5,0.402016
0.000925038,0,157664,100,1.14139e+17,0.044733800000000004,2.69893,0.167901,0.003,0,0.0157895,0.00961938,1.31089e+16,1.4175e+16,0.5,0.5,0.40305
0.00179768,0,157664,100,1.47643e+17,0.0589954,3.1202,0.23065500000000003,0.004,0,0.0157895,0.013045600000000001,1.41201e+16,1.52739e+16,0.5,0.5,0.404106
0.0028901,0,157728,100,1.64598e+17,0.0721414,3.5400400000000003,0.29199899999999995,0.005,0,0.0157895,0.0164579,1.53222e+16,1.64262e+16,0.49999899999999997,0.49999899999999997,0.405181
0.00416339,0,157728,100,1.73116e+17,0.08438939999999999,3.9179,0.349781,0.006,0,0.0157895,0.0198609,1.6341e+16,1.75952e+16,0.49999899999999997,0.49999899999999997,0.406269
0.00556386,0,157728,100,1.84027e+17,0.09662430000000001,4.27621,0.402545,0.006999999999999999,0,0.0157895,0.023352900000000003,1.74317e+16,1.87346e+16,0.49999799999999994,0.49999799999999994,0.407362
0.00706133,0,161760,100,1.94564e+18,0.162147,28.6984,0.8693790000000001,0.008,0,0.0157895,0.028555900000000002,2.07733e+16,2.24012e+16,0.499997,0.499997,0.408478
0.00876075,0,165856,100,1.75899e+18,0.36123099999999997,94.2817,0.6736300000000001,0.009000000000000001,0,0.0157895,0.0388214,2.10393e+16,2.2232e+16,0.49999799999999994,0.500003,0.6069979999999999
0.0106299,0,165856,100,2.79893e+18,0.29028400000000004,68.2924,0.673768,0.01,0,0.0157895,0.0496489,1.07839e+16,1.13966e+16,0.49999099999999996,0.49999799999999994,0.606915
0.0125036,0,182177,100,1.13515e+19,0.42274399999999995,136.422,0.71272,0.011000000000000001,0,0.0157895,0.0630088,2.51377e+16,2.67008e+16,0.49999099999999996,0.499997,0.606908
0.0144965,0,182177,100,2.04583e+18,0.39791,57.0203,0.603052,0.012,0,0.0157895,0.0708396,1.62069e+16,1.70793e+16,0.499996,0.49999799999999994,0.606904
0.016559,0,178274,100,1.17641e+19,0.596264,114.848,0.5999220000000001,0.013000000000000001,0,0.0157895,0.0820873,4.88769e+16,5.20982e+16,0.499993,0.49999499999999997,0.6068560000000001
0.0190549,0,190370,100,9.57867e+18,0.736955,116.073,0.995967,0.013999999999999999,0,0.0157895,0.0971422,3.6206e+16,3.78923e+16,0.499992,0.49999499999999997,0.606808
0.0244975,0,165919,100,4.18348e+18,0.720337,88.6229,0.721561,0.015,0,0.0157895,0.10961900000000001,4.14629e+16,4.10573e+16,0.499993,0.499993,0.606789
0.0305311,0,182306,100,1.2833e+19,0.803532,133.061,0.8733569999999999,0.016,0,0.0157895,0.121399,6.35379e+16,6.56368e+16,0.49999499999999997,0.49999499999999997,0.6067819999999999
0.035505300000000004,0,182243,100,2.64061e+19,1.0696700000000001,224.18599999999998,2.0638099999999997,0.017,0,0.0157895,0.136562,4.99687e+16,5.26843e+16,0.49999399999999994,0.499997,0.60678
0.051575800000000005,0,165918,100,2.46655e+19,1.03883,147.72899999999998,4.18085,0.018000000000000002,0,0.0157895,0.151402,7.3823e+16,7.84347e+16,0.49999899999999997,0.499997,0.606716
0.07192489999999999,0,186338,100,1.65289e+19,0.9610360000000001,108.054,3.36827,0.019,0,0.0157895,0.16109600000000002,4.314e+16,4.51609e+16,0.499986,0.49999799999999994,0.606685
0.09173730000000001,0,170080,100,1.47263e+19,1.0396100000000001,92.3243,2.7119,0.02,0,0.0157895,0.17441600000000002,6.32198e+16,6.58588e+16,0.49998000000000004,0.5000020000000001,0.606587
0.120081,0,182241,100,2.58974e+19,1.14019,147.471,2.58822,0.021,0,0.0157895,0.188914,6.21316e+16,6.41994e+16,0.49997700000000006,0.5000100000000001,0.606517
0.15655,0,198563,100,1.7789e+19,1.1456,107.14299999999999,2.94181,0.022000000000000002,0,0.0157895,0.199324,3.73511e+16,3.78426e+16,0.49996999999999997,0.500007,0.6064649999999999
0.211261,0,47259,100,1.08147e+19,1.3016299999999998,83.8824,6.778460000000001,0.023,0,0.0157895,0.217631,2.32682e+16,2.44095e+16,0.499968,0.500016,0.606377
0.258656,0,165734,100,1.34285e+19,1.3088899999999999,101.20100000000001,9.18397,0.024,0,0.0157895,0.22943400000000003,3.35164e+16,3.36597e+16,0.49994700000000003,0.500009,0.6063270000000001
0.314404,0,165670,100,1.32238e+19,1.36107,95.8995,9.331339999999999,0.025,0,0.0157895,0.241708,6.33849e+16,6.56746e+16,0.49992700000000007,0.500021,0.606254
0.363236,0,214949,100,1.22038e+19,1.34759,84.0195,8.42244,0.026000000000000002,0,0.0157895,0.248627,3.82817e+16,3.94658e+16,0.499903,0.500016,0.606193
0.42280100000000004,0,198691,100,2.23954e+19,1.4114200000000001,119.355,7.51807,0.027000000000000003,0,0.0157895,0.258803,5.72575e+16,6.06738e+16,0.499903,0.500001,0.6060989999999999
0.490174,0,202660,100,1.87103e+19,1.51868,155.624,6.91405,0.027999999999999997,0,0.0157895,0.27563000000000004,8.69513e+16,9.21053e+16,0.49988,0.49999399999999994,0.60597
0.58772,0,100241,100,3.14256e+19,2.04363,227.11900000000003,9.404010000000001,0.028999999999999998,0,0.0157895,0.314349,9.96852e+16,1.04861e+17,0.49987700000000007,0.499963,0.605897
0.697607,0,202661,100,3.53098e+19,2.10335,184.11900000000003,14.5371,0.03,0,0.0157895,0.34075900000000003,1.2699e+17,1.34485e+17,0.49986400000000003,0.49999899999999997,0.605675
0.830793,0,100241,100,2.31347e+19,2.4408,256.721,132.904,0.031,0,0.0157895,0.378185,1.29902e+17,1.35974e+17,0.49984799999999996,0.49999499999999997,0.605481
0.974326,0,91294,100,4.80548e+19,2.73293,287.915,106.64399999999999,0.032,0,0.0157895,0.41268,1.34875e+17,1.416e+17,0.499838,0.500011,0.6053470000000001
1.14134,0,83102,100,7.37221e+19,3.0789400000000002,423.13699999999994,185.50900000000001,0.033,0,0.0157895,0.455234,1.01433e+17,1.0407e+17,0.49982,0.500053,0.605196
1.3180399999999999,0,91365,100,3.37758e+19,3.21533,309.318,114.874,0.034,0,0.0157895,0.478959,7.46189e+16,7.30267e+16,0.499808,0.500077,0.605078
1.49735,0,59034,100,2.18764e+20,5.936719999999999,921.7669999999999,308.16900000000004,0.035,0,0.0157895,0.625934,1.90858e+17,1.89962e+17,0.499827,0.500027,0.60505
1.8238,0,71067,100,7.67937e+19,4.63429,538.433,223.99400000000003,0.036000000000000004,0,0.0157895,0.619926,2.45823e+17,2.39302e+17,0.499723,0.5000720000000001,0.605096
2.16134,0,68120,100,5.77556e+19,4.34661,426.031,109.21799999999999,0.037000000000000005,0,0.0157895,0.647795,2.24926e+17,2.14339e+17,0.49966499999999997,0.500145,0.6050220000000001
2.5278099999999997,0,107549,100,9.32509e+19,4.26927,400.245,129.144,0.038,0,0.0157895,0.670931,3.08648e+17,3.15475e+17,0.49967799999999996,0.500108,0.604989
3.0098599999999998,0,59039,100,1.47941e+29,88776.3,24584200.0,23877400.0,0.039,0,0.0157895,3297.59,4.35715e+24,1.15148e+23,0.49964899999999995,0.500206,0.604901
0.0,0,157728,1000,1.25235e+18,0.0338565,2.7774900000000002,0.10560699999999999,0.001,0,0.0157895,0.00547231,1.10911e+17,1.22327e+17,0.5,0.5,0.401001
0.00045845900000000004,0,157728,1000,1.68484e+18,0.06253099999999999,3.7195400000000003,0.20905700000000002,0.002,0,0.0157895,0.0110845,1.21526e+17,1.3262e+17,0.5,0.5,0.402034
0.00131284,0,140825,1000,1.64374e+18,0.0860284,4.67275,0.290689,0.003,0,0.0157895,0.0163554,1.34709e+17,1.45609e+17,0.49999899999999997,0.49999899999999997,0.403095
0.00247327,0,120659,1000,1.83982e+18,0.110503,5.89123,0.358713,0.004,0,0.0157895,0.022074400000000004,1.47964e+17,1.5987e+17,0.49999799999999994,0.49999799999999994,0.40417600000000004
0.00391379,0,141078,1000,1.95981e+18,0.13736800000000002,7.451739999999999,0.42354899999999995,0.005,0,0.0157895,0.028204700000000003,1.61195e+17,1.7296e+17,0.499997,0.499997,0.405285
0.00560116,0,161824,1000,2.50208e+18,0.167261,16.6611,0.498979,0.006,0,0.0157895,0.0344385,1.74616e+17,1.88419e+17,0.49999499999999997,0.49999499999999997,0.406415
0.00749077,0,161824,1000,4.44368e+19,0.316523,60.2578,2.06399,0.006999999999999999,0,0.0157895,0.0447959,2.18601e+17,2.36261e+17,0.499993,0.499993,0.407577
0.010449600000000002,0,165919,1000,1.26177e+20,0.975835,320.809,1.7503400000000002,0.008,0,0.0157895,0.07456180000000001,2.03253e+17,2.15612e+17,0.500004,0.49999799999999994,0.607053
0.0206689,0,174108,1000,3.35154e+22,12.6793,3577.81,6.99326,0.009000000000000001,0,0.0157895,0.322819,4.17647e+18,4.43902e+18,0.500029,0.500004,0.6069899999999999
0.0531374,0,157277,1000,3.17866e+22,16.0569,3008.74,71.0585,0.01,0,0.0157895,1.05471,2.06058e+17,7.99655e+17,0.49998000000000004,0.49999,0.606975
0.250621,0,144671,1000,2.9283e+22,17.4543,3361.23,138.762,0.011000000000000001,0,0.0157895,1.18699,6.60672e+17,1.40014e+18,0.500092,0.49995900000000004,0.6066050000000001
0.712472,0,132387,1000,1.19205e+24,109.645,25791.8,1007.69,0.012,0,0.0157895,4.96684,6.28483e+19,3.50201e+18,0.5003890000000001,0.500473,0.607087
0.0,0,128284,10000,1.37453e+19,0.07365110000000001,7.62517,0.112227,0.001,0,0.0157895,0.00930888,1.10402e+18,1.21839e+18,0.5,0.5,0.401001
0.00057778,0,132505,10000,1.85546e+19,0.123926,10.7783,0.23093699999999998,0.002,0,0.0157895,0.0177858,1.21771e+18,1.3293e+18,0.49999899999999997,0.49999899999999997,0.402047
0.00159766,0,132694,10000,1.75464e+19,0.159349,11.6908,0.319042,0.003,0,0.0157895,0.0261279,1.35118e+18,1.46046e+18,0.49999799999999994,0.49999799999999994,0.403123
0.00297585,0,140700,10000,1.91304e+19,0.18851300000000001,14.0589,0.388716,0.004,0,0.0157895,0.0334582,1.48972e+18,1.61054e+18,0.499996,0.499997,0.404227
0.00465838,0,125728,10000,2.05936e+19,0.22435100000000002,18.834,0.45320299999999997,0.005,0,0.0157895,0.0420175,1.62868e+18,1.74715e+18,0.49999399999999994,0.49999399999999994,0.405368
0.00666118,0,161823,10000,8.46972e+19,0.372613,49.4757,0.6058720000000001,0.006,0,0.0157895,0.0635945,1.8059e+18,1.94805e+18,0.49999,0.499989,0.40653
0.00917524,0,161758,10000,8.5443e+20,1.5293700000000001,321.905,3.05647,0.006999999999999999,0,0.0157895,0.16009,2.21031e+18,2.37323e+18,0.49997700000000006,0.499987,0.4078
0.0148101,0,161628,10000,6.60362e+28,23944.9,4917720.0,51079.2,0.008,0,0.0157895,2198.75,6.2454e+23,1.26894e+23,0.49999899999999997,0.49999899999999997,0.607079


==> figures/Trans_densityRatioInfluence_noRhoEquation_withMomentumPredictor_limitedLinearV0.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.001,0,0.0631579,0.0,1.0,1.0,0.49997299999999995,0.49997600000000003,0.400883
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.002,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997700000000006,0.401876
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.003,0,0.0631579,0.0,1.0,1.0,0.499978,0.49998000000000004,0.402871
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.004,0,0.0631579,0.0,1.0,1.0,0.49998100000000006,0.499982,0.40386700000000003
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.005,0,0.0631579,0.0,1.0,1.0,0.499985,0.499986,0.40486500000000003
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006,0,0.0631579,0.0,1.0,1.0,0.499988,0.49999,0.405866
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006999999999999999,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499992,0.406873
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.008,0,0.0631579,0.0,1.0,1.0,0.49999399999999994,0.49999399999999994,0.407882
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.009000000000000001,0,0.0631579,0.0,1.0,1.0,0.499997,0.499996,0.408895
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.01,0,0.0631579,0.0,1.0,1.0,0.5,0.5,0.40991000000000005
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.011000000000000001,0,0.0631579,0.0,1.0,1.0,0.500004,0.500003,0.41092700000000004
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.012,0,0.0631579,0.0,1.0,1.0,0.500007,0.5000060000000001,0.411944
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013000000000000001,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.500009,0.412962
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013999999999999999,0,0.0631579,0.0,1.0,1.0,0.500012,0.500013,0.41398199999999996
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.015,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500016,0.41500299999999996
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.016,0,0.0631579,0.0,1.0,1.0,0.500016,0.500019,0.416024
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.017,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.500021,0.41704399999999997
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.018000000000000002,0,0.0631579,0.0,1.0,1.0,0.500019,0.500024,0.418063
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.019,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.41908100000000004
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.02,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.42009799999999997
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.021,0,0.0631579,0.0,1.0,1.0,0.500023,0.500028,0.42111400000000004
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.022000000000000002,0,0.0631579,0.0,1.0,1.0,0.500024,0.500029,0.42212799999999995
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.023,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.42313900000000004
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.024,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.42414700000000005
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.025,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.425151
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.026000000000000002,0,0.0631579,0.0,1.0,1.0,0.500024,0.500033,0.426151
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027000000000000003,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.42715
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027999999999999997,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.428148
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.028999999999999998,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.429142
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.03,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.430134
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.031,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.431125
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.032,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.43211099999999997
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.033,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.43309
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.034,0,0.0631579,0.0,1.0,1.0,0.500021,0.500023,0.434068
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.035,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500021,0.435047
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.036000000000000004,0,0.0631579,0.0,1.0,1.0,0.50002,0.50002,0.436032
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.037000000000000005,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.5000180000000001,0.43701899999999994
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.038,0,0.0631579,0.0,1.0,1.0,0.500016,0.500015,0.43801
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.039,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500012,0.439003
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.04,0,0.0631579,0.0,1.0,1.0,0.500011,0.5000100000000001,0.439996
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.040999999999999995,0,0.0631579,0.0,1.0,1.0,0.500008,0.5000060000000001,0.440989
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.042,0,0.0631579,0.0,1.0,1.0,0.5000060000000001,0.500003,0.441983
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.043,0,0.0631579,0.0,1.0,1.0,0.500003,0.5,0.44297700000000007
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.044000000000000004,0,0.0631579,0.0,1.0,1.0,0.5,0.499997,0.443971
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.045,0,0.0631579,0.0,1.0,1.0,0.499997,0.49999399999999994,0.444964
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.046,0,0.0631579,0.0,1.0,1.0,0.49999399999999994,0.49999099999999996,0.44595799999999997
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.047,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499988,0.446952
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.048,0,0.0631579,0.0,1.0,1.0,0.499988,0.499986,0.44794700000000004
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.049,0,0.0631579,0.0,1.0,1.0,0.499985,0.499983,0.44894399999999995
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.05,0,0.0631579,0.0,1.0,1.0,0.499982,0.49998000000000004,0.449941
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.051,0,0.0631579,0.0,1.0,1.0,0.499978,0.499978,0.450938
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.052000000000000005,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997600000000003,0.45193599999999995
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.053,0,0.0631579,0.0,1.0,1.0,0.49997299999999995,0.499974,0.45293199999999995
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.054000000000000006,0,0.0631579,0.0,1.0,1.0,0.499971,0.499971,0.453928
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.055,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49996899999999994,0.45492299999999997
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055999999999999994,0,0.0631579,0.0,1.0,1.0,0.499968,0.499968,0.455917
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.057,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.499968,0.45691099999999996
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.057999999999999996,0,0.0631579,0.0,1.0,1.0,0.49996499999999994,0.499968,0.45790600000000004
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.059000000000000004,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.49996899999999994,0.45890200000000003
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.06,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996999999999997,0.4599
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.061,0,0.0631579,0.0,1.0,1.0,0.499968,0.499971,0.460897
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.062,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49997299999999995,0.46189300000000005
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.063,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499974,0.46288999999999997
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.064,0,0.0631579,0.0,1.0,1.0,0.499972,0.499975,0.463884
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.065,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997700000000006,0.46487700000000004
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.066,0,0.0631579,0.0,1.0,1.0,0.499978,0.499979,0.465872
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.067,0,0.0631579,0.0,1.0,1.0,0.49998100000000006,0.499982,0.46686700000000003
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.068,0,0.0631579,0.0,1.0,1.0,0.499985,0.499986,0.467865
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.069,0,0.0631579,0.0,1.0,1.0,0.499988,0.499989,0.468866
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499992,0.469871
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.071,0,0.0631579,0.0,1.0,1.0,0.499993,0.49999399999999994,0.47088
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07200000000000001,0,0.0631579,0.0,1.0,1.0,0.499997,0.499996,0.47189200000000003
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.073,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.47290699999999997
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07400000000000001,0,0.0631579,0.0,1.0,1.0,0.500003,0.5000020000000001,0.47392399999999996
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.075,0,0.0631579,0.0,1.0,1.0,0.5000060000000001,0.500005,0.474941
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.076,0,0.0631579,0.0,1.0,1.0,0.500009,0.500009,0.475959
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.077,0,0.0631579,0.0,1.0,1.0,0.500012,0.500012,0.47697799999999996
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.078,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500015,0.47799899999999995
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.079,0,0.0631579,0.0,1.0,1.0,0.500016,0.5000180000000001,0.47902
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08,0,0.0631579,0.0,1.0,1.0,0.500017,0.500021,0.480041
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.081,0,0.0631579,0.0,1.0,1.0,0.500019,0.500023,0.48106000000000004
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08199999999999999,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.482079
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.083,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.483096
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.084,0,0.0631579,0.0,1.0,1.0,0.500023,0.500028,0.484112
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.085,0,0.0631579,0.0,1.0,1.0,0.500024,0.500029,0.485126
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.086,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.486138
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.087,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.487146
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08800000000000001,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.488151
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.08900000000000001,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.489151
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.490151
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.091,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.491148
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.092,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.49214300000000005
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09300000000000001,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.49313500000000005
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.094,0,0.0631579,0.0,1.0,1.0,0.500021,0.500029,0.49412700000000004
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.095,0,0.0631579,0.0,1.0,1.0,0.500021,0.500027,0.49511400000000005
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.096,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.496094
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09699999999999999,0,0.0631579,0.0,1.0,1.0,0.500021,0.500024,0.497071
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.098,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000220000000001,0.49805
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.099,0,0.0631579,0.0,1.0,1.0,0.500021,0.50002,0.49903400000000003
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.1,0,0.0631579,0.0,1.0,1.0,0.500019,0.5000180000000001,0.500021
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.10099999999999999,0,0.0631579,0.0,1.0,1.0,0.500017,0.500015,0.501011
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.102,0,0.0631579,0.0,1.0,1.0,0.500015,0.500013,0.502004
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10300000000000001,0,0.0631579,0.0,1.0,1.0,0.500012,0.5000100000000001,0.502997
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10400000000000001,0,0.0631579,0.0,1.0,1.0,0.500009,0.500007,0.5039899999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.105,0,0.0631579,0.0,1.0,1.0,0.5000060000000001,0.500003,0.504984
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.106,0,0.0631579,0.0,1.0,1.0,0.500004,0.5,0.5059779999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.107,0,0.0631579,0.0,1.0,1.0,0.5,0.49999799999999994,0.506972
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10800000000000001,0,0.0631579,0.0,1.0,1.0,0.499997,0.49999499999999997,0.507965
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.109,0,0.0631579,0.0,1.0,1.0,0.49999399999999994,0.499992,0.508959
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499989,0.509953
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.111,0,0.0631579,0.0,1.0,1.0,0.499988,0.499986,0.510948
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11199999999999999,0,0.0631579,0.0,1.0,1.0,0.499985,0.49998400000000004,0.511944
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.113,0,0.0631579,0.0,1.0,1.0,0.499982,0.49998100000000006,0.512941
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.114,0,0.0631579,0.0,1.0,1.0,0.499979,0.499979,0.513939
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.115,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997600000000003,0.514936
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11599999999999999,0,0.0631579,0.0,1.0,1.0,0.499974,0.499974,0.515933
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11699999999999999,0,0.0631579,0.0,1.0,1.0,0.499971,0.499972,0.516929
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11800000000000001,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.49996899999999994,0.5179239999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11900000000000001,0,0.0631579,0.0,1.0,1.0,0.499968,0.49996899999999994,0.518918
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.519912
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.121,0,0.0631579,0.0,1.0,1.0,0.49996499999999994,0.499968,0.520907
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.122,0,0.0631579,0.0,1.0,1.0,0.49996499999999994,0.49996899999999994,0.521903
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12300000000000001,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996899999999994,0.5229
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.124,0,0.0631579,0.0,1.0,1.0,0.499967,0.499971,0.523898
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.125,0,0.0631579,0.0,1.0,1.0,0.499968,0.499972,0.524894
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.126,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499974,0.52589
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.127,0,0.0631579,0.0,1.0,1.0,0.499972,0.499975,0.526885
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.128,0,0.0631579,0.0,1.0,1.0,0.499975,0.49997600000000003,0.527878
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.129,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.499979,0.5288729999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13,0,0.0631579,0.0,1.0,1.0,0.49998000000000004,0.49998100000000006,0.529868
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.131,0,0.0631579,0.0,1.0,1.0,0.49998400000000004,0.499985,0.5308649999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.132,0,0.0631579,0.0,1.0,1.0,0.499987,0.499989,0.5318649999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.133,0,0.0631579,0.0,1.0,1.0,0.49999,0.49999099999999996,0.53287
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.134,0,0.0631579,0.0,1.0,1.0,0.499993,0.49999399999999994,0.533879
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.135,0,0.0631579,0.0,1.0,1.0,0.499996,0.499996,0.53489
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.136,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.535905
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13699999999999998,0,0.0631579,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.536921
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.138,0,0.0631579,0.0,1.0,1.0,0.5000060000000001,0.500005,0.537938
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.139,0,0.0631579,0.0,1.0,1.0,0.500009,0.500008,0.538956
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14,0,0.0631579,0.0,1.0,1.0,0.500011,0.500012,0.539975
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.141,0,0.0631579,0.0,1.0,1.0,0.500013,0.500015,0.540996
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.142,0,0.0631579,0.0,1.0,1.0,0.500015,0.5000180000000001,0.542017
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14300000000000002,0,0.0631579,0.0,1.0,1.0,0.500017,0.500021,0.543038
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14400000000000002,0,0.0631579,0.0,1.0,1.0,0.500019,0.500023,0.544057
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.145,0,0.0631579,0.0,1.0,1.0,0.500021,0.500025,0.545076
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.146,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.546093
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.147,0,0.0631579,0.0,1.0,1.0,0.500023,0.500028,0.5471090000000001
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14800000000000002,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.548124
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.149,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.549136
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.15,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.550145
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.151,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.55115
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.152,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.5521510000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.153,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.5531510000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.154,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.554149
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.155,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.555144
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.156,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.556137
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.157,0,0.0631579,0.0,1.0,1.0,0.500021,0.500029,0.557128
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.158,0,0.0631579,0.0,1.0,1.0,0.500021,0.500027,0.558117
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.159,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.5590970000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16,0,0.0631579,0.0,1.0,1.0,0.500021,0.500024,0.560075
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.161,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000220000000001,0.561053
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.162,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50002,0.562036
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.163,0,0.0631579,0.0,1.0,1.0,0.500019,0.500019,0.5630229999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16399999999999998,0,0.0631579,0.0,1.0,1.0,0.500017,0.500016,0.564013
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.165,0,0.0631579,0.0,1.0,1.0,0.500015,0.500013,0.565005
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.166,0,0.0631579,0.0,1.0,1.0,0.500012,0.500011,0.565998
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.16699999999999998,0,0.0631579,0.0,1.0,1.0,0.500009,0.500008,0.566991
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.168,0,0.0631579,0.0,1.0,1.0,0.500007,0.500004,0.5679850000000001
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16899999999999998,0,0.0631579,0.0,1.0,1.0,0.500004,0.500001,0.568979
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17,0,0.0631579,0.0,1.0,1.0,0.500001,0.49999799999999994,0.569973
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.171,0,0.0631579,0.0,1.0,1.0,0.49999799999999994,0.49999499999999997,0.570966
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.172,0,0.0631579,0.0,1.0,1.0,0.49999499999999997,0.499992,0.57196
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17300000000000001,0,0.0631579,0.0,1.0,1.0,0.499992,0.499989,0.572954
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.174,0,0.0631579,0.0,1.0,1.0,0.499989,0.499987,0.5739479999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.175,0,0.0631579,0.0,1.0,1.0,0.499985,0.49998400000000004,0.5749449999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17600000000000002,0,0.0631579,0.0,1.0,1.0,0.499982,0.49998100000000006,0.575942
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.177,0,0.0631579,0.0,1.0,1.0,0.499979,0.499979,0.576939
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17800000000000002,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.49997600000000003,0.577937
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.179,0,0.0631579,0.0,1.0,1.0,0.499974,0.499974,0.578933
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18,0,0.0631579,0.0,1.0,1.0,0.499971,0.499972,0.5799300000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.18100000000000002,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.49996999999999997,0.580925
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.182,0,0.0631579,0.0,1.0,1.0,0.499968,0.49996899999999994,0.581919
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.183,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.582913
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.184,0,0.0631579,0.0,1.0,1.0,0.49996499999999994,0.499968,0.583908
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.185,0,0.0631579,0.0,1.0,1.0,0.499964,0.49996899999999994,0.584904
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18600000000000003,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996899999999994,0.585901
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.187,0,0.0631579,0.0,1.0,1.0,0.499967,0.499971,0.5868979999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.188,0,0.0631579,0.0,1.0,1.0,0.499968,0.499972,0.5878939999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18899999999999997,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499974,0.5888909999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.19,0,0.0631579,0.0,1.0,1.0,0.499971,0.499975,0.589886
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.191,0,0.0631579,0.0,1.0,1.0,0.499975,0.49997600000000003,0.5908800000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.192,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.499979,0.591874
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.193,0,0.0631579,0.0,1.0,1.0,0.49998000000000004,0.49998100000000006,0.592869
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19399999999999998,0,0.0631579,0.0,1.0,1.0,0.49998400000000004,0.499985,0.593865
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.195,0,0.0631579,0.0,1.0,1.0,0.499987,0.499988,0.594865
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.196,0,0.0631579,0.0,1.0,1.0,0.49999,0.49999099999999996,0.595869
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.19699999999999998,0,0.0631579,0.0,1.0,1.0,0.499992,0.49999399999999994,0.596877
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.198,0,0.0631579,0.0,1.0,1.0,0.499996,0.49999499999999997,0.597888
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19899999999999998,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.49999799999999994,0.598902
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.2,0,0.0631579,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.599919
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.201,0,0.0631579,0.0,1.0,1.0,0.500005,0.500004,0.6009359999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.20199999999999999,0,0.0631579,0.0,1.0,1.0,0.500008,0.500008,0.601953
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.203,0,0.0631579,0.0,1.0,1.0,0.500011,0.500011,0.6029720000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.204,0,0.0631579,0.0,1.0,1.0,0.500013,0.5000140000000001,0.603993
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.205,0,0.0631579,0.0,1.0,1.0,0.500015,0.500017,0.605014
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20600000000000002,0,0.0631579,0.0,1.0,1.0,0.500017,0.50002,0.606035
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.207,0,0.0631579,0.0,1.0,1.0,0.500019,0.500023,0.607054
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20800000000000002,0,0.0631579,0.0,1.0,1.0,0.500021,0.500025,0.608073
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.209,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.6090909999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21,0,0.0631579,0.0,1.0,1.0,0.500023,0.500028,0.610107
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.21100000000000002,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.611121
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.212,0,0.0631579,0.0,1.0,1.0,0.500025,0.500029,0.6121340000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.213,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.6131439999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.214,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.61415
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.215,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.615151
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21600000000000003,0,0.0631579,0.0,1.0,1.0,0.500023,0.500033,0.616151
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.217,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.617149
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.218,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.618145
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.21899999999999997,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.619138
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.22,0,0.0631579,0.0,1.0,1.0,0.500021,0.500029,0.620129
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.221,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.621119
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.222,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.622101
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.223,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500024,0.623078
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22399999999999998,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500023,0.624056
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.225,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500021,0.625039
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.226,0,0.0631579,0.0,1.0,1.0,0.500019,0.500019,0.626025
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22699999999999998,0,0.0631579,0.0,1.0,1.0,0.500017,0.500016,0.6270140000000001
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.228,0,0.0631579,0.0,1.0,1.0,0.500015,0.5000140000000001,0.6280060000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22899999999999998,0,0.0631579,0.0,1.0,1.0,0.500013,0.500011,0.628999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.500008,0.629992
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.231,0,0.0631579,0.0,1.0,1.0,0.500007,0.500004,0.6309859999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23199999999999998,0,0.0631579,0.0,1.0,1.0,0.500005,0.500001,0.63198
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.233,0,0.0631579,0.0,1.0,1.0,0.500001,0.49999799999999994,0.6329739999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23399999999999999,0,0.0631579,0.0,1.0,1.0,0.49999799999999994,0.499996,0.6339670000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.235,0,0.0631579,0.0,1.0,1.0,0.49999499999999997,0.499993,0.634961
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23600000000000002,0,0.0631579,0.0,1.0,1.0,0.499992,0.49999,0.635955
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.237,0,0.0631579,0.0,1.0,1.0,0.499989,0.499987,0.636949
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23800000000000002,0,0.0631579,0.0,1.0,1.0,0.499986,0.499985,0.637945
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.239,0,0.0631579,0.0,1.0,1.0,0.499983,0.499982,0.638942
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24,0,0.0631579,0.0,1.0,1.0,0.49998000000000004,0.499979,0.63994
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24100000000000002,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.49997700000000006,0.640937
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.242,0,0.0631579,0.0,1.0,1.0,0.499974,0.499975,0.641934
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.243,0,0.0631579,0.0,1.0,1.0,0.499972,0.499972,0.64293
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.244,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.49996999999999997,0.643926
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.245,0,0.0631579,0.0,1.0,1.0,0.499968,0.49996899999999994,0.6449199999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24600000000000002,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.645914
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.247,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.499968,0.6469090000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.248,0,0.0631579,0.0,1.0,1.0,0.499964,0.499968,0.647904
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.249,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.49996899999999994,0.6489010000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.25,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996999999999997,0.649898
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.251,0,0.0631579,0.0,1.0,1.0,0.499968,0.499972,0.650895
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.252,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49997299999999995,0.651891
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.253,0,0.0631579,0.0,1.0,1.0,0.499971,0.499975,0.652887
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.254,0,0.0631579,0.0,1.0,1.0,0.499974,0.49997600000000003,0.653881
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.255,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.499978,0.654874
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.256,0,0.0631579,0.0,1.0,1.0,0.499979,0.49998100000000006,0.6558689999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.257,0,0.0631579,0.0,1.0,1.0,0.499983,0.49998400000000004,0.656866
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.258,0,0.0631579,0.0,1.0,1.0,0.499986,0.499988,0.6578649999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.259,0,0.0631579,0.0,1.0,1.0,0.499989,0.49999099999999996,0.658868
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26,0,0.0631579,0.0,1.0,1.0,0.499992,0.499993,0.659876
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.261,0,0.0631579,0.0,1.0,1.0,0.49999499999999997,0.49999499999999997,0.660886
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.262,0,0.0631579,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.6619
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.263,0,0.0631579,0.0,1.0,1.0,0.500001,0.500001,0.662916
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.264,0,0.0631579,0.0,1.0,1.0,0.500005,0.500004,0.663933
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.265,0,0.0631579,0.0,1.0,1.0,0.500008,0.500007,0.66495
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.266,0,0.0631579,0.0,1.0,1.0,0.500011,0.500011,0.6659689999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.267,0,0.0631579,0.0,1.0,1.0,0.500013,0.5000140000000001,0.666989
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.268,0,0.0631579,0.0,1.0,1.0,0.500015,0.500017,0.66801
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26899999999999996,0,0.0631579,0.0,1.0,1.0,0.500017,0.50002,0.669031
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.5000220000000001,0.6700510000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.271,0,0.0631579,0.0,1.0,1.0,0.50002,0.500025,0.6710699999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.272,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.672088
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.273,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500028,0.673104
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27399999999999997,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.6741189999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.275,0,0.0631579,0.0,1.0,1.0,0.500025,0.500029,0.675132
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.276,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.676143
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27699999999999997,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.677149
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.278,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.6781510000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27899999999999997,0,0.0631579,0.0,1.0,1.0,0.500023,0.500033,0.6791510000000001
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.68015
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.281,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.681146
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.282,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.682139
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28300000000000003,0,0.0631579,0.0,1.0,1.0,0.500021,0.500029,0.683131
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.284,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.684121
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.285,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.685104
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28600000000000003,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500024,0.686082
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.287,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500023,0.687059
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28800000000000003,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500021,0.688041
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.289,0,0.0631579,0.0,1.0,1.0,0.500019,0.50002,0.6890270000000001
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.500017,0.690016
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29100000000000004,0,0.0631579,0.0,1.0,1.0,0.500015,0.5000140000000001,0.6910069999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.292,0,0.0631579,0.0,1.0,1.0,0.500013,0.500011,0.6920000000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.293,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.500009,0.6929930000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.294,0,0.0631579,0.0,1.0,1.0,0.500007,0.500005,0.693987
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.295,0,0.0631579,0.0,1.0,1.0,0.500005,0.5000020000000001,0.6949810000000001
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29600000000000004,0,0.0631579,0.0,1.0,1.0,0.5000020000000001,0.49999899999999997,0.695975
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.297,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.499996,0.696969
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.298,0,0.0631579,0.0,1.0,1.0,0.499996,0.499993,0.697962
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.299,0,0.0631579,0.0,1.0,1.0,0.499993,0.49999,0.698956
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.3,0,0.0631579,0.0,1.0,1.0,0.499989,0.499987,0.69995
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.301,0,0.0631579,0.0,1.0,1.0,0.499986,0.499985,0.700946
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.302,0,0.0631579,0.0,1.0,1.0,0.499983,0.499982,0.701943
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.303,0,0.0631579,0.0,1.0,1.0,0.49998000000000004,0.49998000000000004,0.70294
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.304,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.49997700000000006,0.703937
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.305,0,0.0631579,0.0,1.0,1.0,0.499975,0.499975,0.7049350000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.306,0,0.0631579,0.0,1.0,1.0,0.499972,0.49997299999999995,0.7059310000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.307,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499971,0.7069270000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.308,0,0.0631579,0.0,1.0,1.0,0.499968,0.49996899999999994,0.707921
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.309,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.708914
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.31,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.499968,0.709909
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.311,0,0.0631579,0.0,1.0,1.0,0.499964,0.499968,0.710905
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.312,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.49996899999999994,0.711901
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.313,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996999999999997,0.712899
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.314,0,0.0631579,0.0,1.0,1.0,0.499968,0.499971,0.713896
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.315,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49997299999999995,0.714892
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.316,0,0.0631579,0.0,1.0,1.0,0.499971,0.499975,0.715888
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.317,0,0.0631579,0.0,1.0,1.0,0.499974,0.49997600000000003,0.716882
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.318,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.499978,0.717875
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.319,0,0.0631579,0.0,1.0,1.0,0.499979,0.49998000000000004,0.71887
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32,0,0.0631579,0.0,1.0,1.0,0.499982,0.499983,0.719866
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.321,0,0.0631579,0.0,1.0,1.0,0.499986,0.499987,0.720865
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.322,0,0.0631579,0.0,1.0,1.0,0.499989,0.49999,0.721867
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32299999999999995,0,0.0631579,0.0,1.0,1.0,0.499992,0.499993,0.722874
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.324,0,0.0631579,0.0,1.0,1.0,0.49999499999999997,0.49999399999999994,0.723884
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.325,0,0.0631579,0.0,1.0,1.0,0.49999799999999994,0.499997,0.7248979999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.326,0,0.0631579,0.0,1.0,1.0,0.500001,0.500001,0.7259140000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.327,0,0.0631579,0.0,1.0,1.0,0.500004,0.500004,0.72693
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32799999999999996,0,0.0631579,0.0,1.0,1.0,0.500007,0.500007,0.727947
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.32899999999999996,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.5000100000000001,0.728966
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33,0,0.0631579,0.0,1.0,1.0,0.500012,0.500013,0.7299859999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.331,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500016,0.731007
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.332,0,0.0631579,0.0,1.0,1.0,0.500016,0.500019,0.732028
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33299999999999996,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.5000220000000001,0.7330479999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33399999999999996,0,0.0631579,0.0,1.0,1.0,0.50002,0.500024,0.734067
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.335,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.735085
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.336,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.736102
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.337,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.737117
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33799999999999997,0,0.0631579,0.0,1.0,1.0,0.500025,0.500029,0.7381300000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33899999999999997,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.7391409999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.7401479999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.341,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.741151
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.342,0,0.0631579,0.0,1.0,1.0,0.500024,0.500033,0.742151
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34299999999999997,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.74315
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.344,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.744147
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.345,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.7451399999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34600000000000003,0,0.0631579,0.0,1.0,1.0,0.500021,0.50003,0.746132
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34700000000000003,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.747123
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.348,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.748107
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.349,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.749085
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35,0,0.0631579,0.0,1.0,1.0,0.500021,0.500023,0.750063
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35100000000000003,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500021,0.7510439999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35200000000000004,0,0.0631579,0.0,1.0,1.0,0.50002,0.50002,0.752029
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.353,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.500017,0.753017
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.354,0,0.0631579,0.0,1.0,1.0,0.500016,0.500015,0.754008
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.355,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500012,0.755001
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35600000000000004,0,0.0631579,0.0,1.0,1.0,0.500011,0.500009,0.7559939999999999
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35700000000000004,0,0.0631579,0.0,1.0,1.0,0.500008,0.5000060000000001,0.756988
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.358,0,0.0631579,0.0,1.0,1.0,0.500005,0.5000020000000001,0.7579819999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.359,0,0.0631579,0.0,1.0,1.0,0.5000020000000001,0.49999899999999997,0.758976
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.499997,0.75997
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.361,0,0.0631579,0.0,1.0,1.0,0.499996,0.49999399999999994,0.7609630000000001
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36200000000000004,0,0.0631579,0.0,1.0,1.0,0.499993,0.49999099999999996,0.761957
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.363,0,0.0631579,0.0,1.0,1.0,0.49999,0.499988,0.762951
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.364,0,0.0631579,0.0,1.0,1.0,0.499987,0.499985,0.763946
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.365,0,0.0631579,0.0,1.0,1.0,0.49998400000000004,0.499983,0.764943
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.366,0,0.0631579,0.0,1.0,1.0,0.49998100000000006,0.49998000000000004,0.76594
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36700000000000005,0,0.0631579,0.0,1.0,1.0,0.499978,0.499978,0.766938
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.368,0,0.0631579,0.0,1.0,1.0,0.499975,0.499975,0.767935
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.369,0,0.0631579,0.0,1.0,1.0,0.49997299999999995,0.49997299999999995,0.768932
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499971,0.769928
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.371,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49996899999999994,0.770922
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37200000000000005,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.771915
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.373,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.499968,0.77291
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.374,0,0.0631579,0.0,1.0,1.0,0.499964,0.499968,0.7739060000000001
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.375,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.49996899999999994,0.7749020000000001
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.376,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996999999999997,0.775899
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.377,0,0.0631579,0.0,1.0,1.0,0.499968,0.499971,0.776896
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37799999999999995,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49997299999999995,0.7778930000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.379,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499975,0.778889
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38,0,0.0631579,0.0,1.0,1.0,0.49997299999999995,0.49997600000000003,0.779883
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.381,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997700000000006,0.780876
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.382,0,0.0631579,0.0,1.0,1.0,0.499978,0.49998000000000004,0.781871
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38299999999999995,0,0.0631579,0.0,1.0,1.0,0.49998100000000006,0.499983,0.782867
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.384,0,0.0631579,0.0,1.0,1.0,0.499985,0.499986,0.7838649999999999
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.385,0,0.0631579,0.0,1.0,1.0,0.499988,0.49999,0.784866
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.386,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499992,0.7858729999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.387,0,0.0631579,0.0,1.0,1.0,0.49999399999999994,0.49999399999999994,0.786883
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38799999999999996,0,0.0631579,0.0,1.0,1.0,0.499997,0.499997,0.787895
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.389,0,0.0631579,0.0,1.0,1.0,0.5,0.5,0.7889109999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39,0,0.0631579,0.0,1.0,1.0,0.500004,0.500003,0.789928
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.391,0,0.0631579,0.0,1.0,1.0,0.500007,0.5000060000000001,0.790945
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.392,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.5000100000000001,0.791963
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39299999999999996,0,0.0631579,0.0,1.0,1.0,0.500012,0.500013,0.792983
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39399999999999996,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500016,0.794004
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.395,0,0.0631579,0.0,1.0,1.0,0.500016,0.500019,0.795025
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.396,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.5000220000000001,0.796045
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.397,0,0.0631579,0.0,1.0,1.0,0.50002,0.500024,0.797064
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39799999999999996,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.798082
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39899999999999997,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.799099
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.4,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.8001149999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.401,0,0.0631579,0.0,1.0,1.0,0.500024,0.500029,0.801128
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.402,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.80214
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40299999999999997,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.803148
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40399999999999997,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.8041510000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.405,0,0.0631579,0.0,1.0,1.0,0.500024,0.500033,0.8051510000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.406,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.80615
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40700000000000003,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.807148
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.408,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.808142
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.409,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.809134
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.41,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.810125
0.0,0,2407,100,2.47135e+16,0.00692205,0.0740273,0.013133500000000001,0.001,0,0.0631579,0.00271781,8132450000000000.0,1.16455e+16,0.49997299999999995,0.49997600000000003,0.400883
8.53983e-05,0,2407,100,2.57317e+16,0.0137814,0.148332,0.0258173,0.002,0,0.0631579,0.0054284,8742740000000000.0,1.23717e+16,0.49997600000000003,0.49997700000000006,0.401879
0.000251458,0,2407,100,2.65906e+16,0.0206762,0.223529,0.0381061,0.003,0,0.0631579,0.00813283,9216580000000000.0,1.29665e+16,0.499978,0.49998000000000004,0.40288
0.000492976,0,2407,100,2.73188e+16,0.0276053,0.299644,0.0500366,0.004,0,0.0631579,0.010838200000000001,9576660000000000.0,1.33681e+16,0.49998100000000006,0.499982,0.403886
0.000806918,0,2407,100,2.80249e+16,0.034576199999999994,0.37654499999999996,0.0616322,0.005,0,0.0631579,0.013541999999999998,9642630000000000.0,1.3718e+16,0.499985,0.499986,0.40489899999999995
0.00119038,0,2407,100,2.90273e+16,0.041591,0.45409700000000003,0.072912,0.006,0,0.0631579,0.0162476,1.05484e+16,1.40341e+16,0.499988,0.49999,0.405921
0.00163994,0,2407,100,3.18542e+16,0.0486546,0.532257,0.0838997,0.006999999999999999,0,0.0631579,0.018962200000000002,1.09164e+16,1.43789e+16,0.49999099999999996,0.499992,0.406953
0.00215394,0,2407,100,3.47798e+16,0.055760300000000006,0.610621,0.0950081,0.008,0,0.0631579,0.0216828,1.12853e+16,1.46817e+16,0.49999399999999994,0.49999399999999994,0.407994
0.00273069,0,2149,100,3.39066e+16,0.0624466,0.666917,0.10636500000000002,0.009000000000000001,0,0.0631579,0.0243173,1.14462e+16,1.51254e+16,0.49999799999999994,0.499997,0.409043
0.00336093,0,2149,100,3.54992e+16,0.06915410000000001,0.753212,0.117579,0.01,0,0.0631579,0.0269462,1.17398e+16,1.53715e+16,0.5000020000000001,0.5,0.41009700000000004
0.00404323,0,2406,100,3.71646e+16,0.0758847,0.844562,0.128648,0.011000000000000001,0,0.0631579,0.029570799999999998,1.20122e+16,1.55949e+16,0.500005,0.500003,0.41116
0.00477514,0,2406,100,3.91754e+16,0.08263839999999999,0.967407,0.139566,0.012,0,0.0631579,0.0321902,1.22867e+16,1.57574e+16,0.500008,0.500007,0.412232
0.00555469,0,2406,100,4.10993e+16,0.0894113,1.09917,0.150332,0.013000000000000001,0,0.0631579,0.0348115,1.2552e+16,1.58433e+16,0.500011,0.5000100000000001,0.413314
0.00638065,0,2406,100,4.27799e+16,0.0962263,1.24058,0.160945,0.013999999999999999,0,0.0631579,0.037456,1.28085e+16,1.60023e+16,0.500013,0.5000140000000001,0.41440600000000005
0.00724945,0,2406,100,4.43428e+16,0.10308599999999998,1.39224,0.171407,0.015,0,0.0631579,0.0401328,1.30754e+16,1.61683e+16,0.500015,0.500017,0.415508
0.00816226,0,2406,100,4.60737e+16,0.110009,1.55426,0.181713,0.016,0,0.0631579,0.0428749,1.26879e+16,1.63082e+16,0.500017,0.50002,0.41662
0.00911921,0,2406,100,4.78125e+16,0.117058,1.72702,0.19275499999999998,0.017,0,0.0631579,0.0457744,1.33684e+16,1.6485e+16,0.500019,0.5000220000000001,0.417741
0.010120700000000002,0,2406,100,4.96368e+16,0.12430799999999999,1.9106299999999998,0.20549800000000001,0.018000000000000002,0,0.0631579,0.0488681,1.37063e+16,1.66535e+16,0.500019,0.500024,0.418862
0.011161,0,2406,100,5.15799e+16,0.131857,2.10513,0.21828499999999998,0.019,0,0.0631579,0.052153599999999994,1.40678e+16,1.68353e+16,0.500021,0.500027,0.41997299999999993
0.0122381,0,2406,100,5.37193e+16,0.13986400000000002,2.31065,0.231106,0.02,0,0.0631579,0.055648,1.44375e+16,1.70261e+16,0.5000220000000001,0.500027,0.42108
0.0133411,0,2406,100,5.72754e+16,0.14846600000000001,2.52651,0.243954,0.021,0,0.0631579,0.05936369999999999,1.48203e+16,1.72288e+16,0.500023,0.500028,0.42218500000000003
0.0144626,0,2406,100,6.36677e+16,0.157703,2.75137,0.256799,0.022000000000000002,0,0.0631579,0.0632663,1.52495e+16,1.74145e+16,0.500023,0.500029,0.423288
0.0156036,0,2406,100,7.01741e+16,0.167736,2.98374,0.269637,0.023,0,0.0631579,0.0673707,1.56221e+16,1.75376e+16,0.500024,0.500029,0.424393
0.016767700000000003,0,2406,100,7.77595e+16,0.178825,3.22091,0.28246,0.024,0,0.0631579,0.0717396,1.6071e+16,1.76704e+16,0.500021,0.500028,0.42549899999999996
0.0179525,0,2406,100,8.52787e+16,0.191288,3.4609199999999998,0.29525,0.025,0,0.0631579,0.07645460000000001,1.64481e+16,1.77733e+16,0.500019,0.500026,0.42660600000000004
0.0191588,0,2406,100,9.37651e+16,0.20517800000000003,3.7010400000000003,0.30799899999999997,0.026000000000000002,0,0.0631579,0.0814897,1.68802e+16,1.85069e+16,0.500019,0.500025,0.427717
0.020388999999999997,0,2406,100,1.02223e+17,0.22064299999999998,3.93897,0.319757,0.027000000000000003,0,0.0631579,0.086864,1.60833e+16,1.87067e+16,0.500017,0.500023,0.428834
0.0216452,0,2406,100,1.09051e+17,0.23763800000000002,4.1683,0.329436,0.027999999999999997,0,0.0631579,0.09255989999999999,1.65415e+16,1.8856e+16,0.500013,0.50002,0.429961
0.022931200000000002,0,2406,100,9.77811e+16,0.255248,4.15811,0.339016,0.028999999999999998,0,0.0631579,0.0985418,1.71633e+16,1.93706e+16,0.5000100000000001,0.500015,0.43110699999999996
0.024264599999999997,0,2406,100,1.19699e+17,0.275296,4.3658,0.348416,0.03,0,0.0631579,0.10529200000000001,1.95603e+16,2.02153e+16,0.500004,0.500012,0.432287
0.025716700000000002,0,2406,100,1.28078e+17,0.300681,4.34007,0.35773299999999997,0.031,0,0.0631579,0.113267,2.24683e+16,2.2023e+16,0.499996,0.500005,0.43354499999999996
0.0273853,0,2391,100,3.07167e+17,0.326127,4.64539,0.366763,0.032,0,0.0631579,0.12141199999999999,2.9326e+16,2.82064e+16,0.49999099999999996,0.49999899999999997,0.43489399999999995
0.0291498,0,2391,100,4.46954e+17,0.35123899999999997,5.05264,0.37553400000000003,0.033,0,0.0631579,0.130022,3.82824e+16,3.6804e+16,0.499993,0.49999799999999994,0.436276
0.0309728,0,2391,100,4.63303e+17,0.377305,5.384519999999999,0.384116,0.034,0,0.0631579,0.13935999999999998,4.12049e+16,3.92454e+16,0.499992,0.49999399999999994,0.43763900000000006
0.0329043,0,2391,100,4.88265e+17,0.406558,5.62429,0.39260700000000004,0.035,0,0.0631579,0.149625,4.35034e+16,3.99862e+16,0.49999099999999996,0.49999099999999996,0.439038
0.0349415,0,2679,100,5.21059e+17,0.43725600000000003,5.91403,0.400864,0.036000000000000004,0,0.0631579,0.160458,4.59025e+16,4.01327e+16,0.499993,0.49999099999999996,0.44047200000000003
0.03705119999999999,0,2662,100,5.01317e+17,0.470134,6.19642,0.408947,0.037000000000000005,0,0.0631579,0.171929,4.82083e+16,4.02274e+16,0.49999,0.499988,0.44193599999999994
0.0392097,0,2662,100,4.99858e+17,0.506841,8.88556,0.41682700000000006,0.038,0,0.0631579,0.184298,4.98455e+16,4.9997e+16,0.499986,0.499985,0.44347200000000003
0.0413995,0,2662,100,5.13052e+17,0.550146,12.3779,0.436856,0.039,0,0.0631579,0.197134,5.13276e+16,4.92285e+16,0.499985,0.499988,0.44505
0.0436342,0,2662,100,5.51015e+17,0.603553,16.3959,0.504163,0.04,0,0.0631579,0.21078200000000002,5.34955e+16,4.85413e+16,0.499982,0.499987,0.446651
0.045923900000000004,0,2662,100,6.17356e+17,0.660904,19.9437,0.577862,0.040999999999999995,0,0.0631579,0.22454000000000002,5.62806e+16,4.8901e+16,0.499979,0.499986,0.448298
0.0482153,0,2662,100,7.44638e+17,0.707432,21.6451,0.6638930000000001,0.042,0,0.0631579,0.23672800000000002,5.95228e+16,5.06861e+16,0.499982,0.499989,0.449957
0.0504491,0,2662,100,8.1367e+17,0.737788,21.4984,0.7593979999999999,0.043,0,0.0631579,0.24638400000000002,6.07523e+16,5.07812e+16,0.49998100000000006,0.499983,0.451583
0.05252919999999999,0,2662,100,9.04979e+17,0.7731979999999999,17.5922,0.873317,0.044000000000000004,0,0.0631579,0.257604,6.31729e+16,5.26042e+16,0.49996999999999997,0.49997600000000003,0.453215
0.054661400000000006,0,2935,100,1.08206e+20,12.838,426.191,4.67842,0.045,0,0.0631579,2.97816,9.90322e+17,1.18036e+18,0.49995100000000003,0.49996,0.45495699999999994
0.0787544,0,3293,100,2.33368e+20,37.4852,1185.16,3.3654,0.046,0,0.0631579,10.4645,2.8603e+17,2.09526e+17,0.495299,0.497763,0.649578
0.0883273,0,4863,100,5.25469e+21,50.0204,1797.11,2.84533,0.047,0,0.0631579,15.7313,7.21686e+18,7.73895e+18,0.489314,0.491305,0.648059
0.148243,0,4863,100,1.30347e+22,85.65299999999999,2916.21,7.37175,0.048,0,0.0631579,26.1561,2.42096e+18,2.63011e+18,0.48668900000000004,0.489388,0.6417390000000001
0.24436,0,3189,100,1.70988e+22,165.965,4457.77,29.4111,0.049,0,0.0631579,52.8623,1.04445e+19,1.11206e+19,0.486896,0.48991899999999994,0.638209
0.0,0,2406,1000,2.42865e+17,0.0121294,0.142328,0.013537299999999999,0.001,0,0.0631579,0.00443647,7.37698e+16,1.09189e+17,0.49997299999999995,0.49997600000000003,0.400883
0.000120443,0,2406,1000,2.53339e+17,0.023758599999999998,0.295526,0.02655,0.002,0,0.0631579,0.00879215,8.09864e+16,1.18287e+17,0.49997600000000003,0.49997700000000006,0.401881
0.00035432199999999996,0,2406,1000,2.61863e+17,0.0351303,0.455348,0.0391121,0.003,0,0.0631579,0.013075799999999999,8.62378e+16,1.24815e+17,0.499978,0.49998000000000004,0.402886
0.000692828,0,2406,1000,2.69638e+17,0.0462077,0.618315,0.0512732,0.004,0,0.0631579,0.0172625,9.07105e+16,1.29622e+17,0.49998100000000006,0.499982,0.4039
0.00112894,0,2406,1000,2.77483e+17,0.0570158,0.784035,0.0630736,0.005,0,0.0631579,0.0213685,9.25994e+16,1.3401e+17,0.499985,0.499986,0.404923
0.00165668,0,2406,1000,3.05401e+17,0.06761030000000001,0.9554450000000001,0.074554,0.006,0,0.0631579,0.0253833,1.02908e+17,1.38276e+17,0.499987,0.499989,0.405959
0.00226836,0,2406,1000,3.40385e+17,0.0780097,1.1353,0.08575289999999999,0.006999999999999999,0,0.0631579,0.029317000000000003,1.08001e+17,1.42933e+17,0.499989,0.49999099999999996,0.407008
0.00295857,0,2406,1000,3.69778e+17,0.0882156,1.33136,0.0976962,0.008,0,0.0631579,0.0331608,1.12912e+17,1.47735e+17,0.499992,0.499992,0.408069
0.00372183,0,2406,1000,3.6734e+17,0.0981309,1.54405,0.10908699999999999,0.009000000000000001,0,0.0631579,0.0368906,1.16933e+17,1.5319e+17,0.499996,0.49999499999999997,0.409136
0.00454929,0,2406,1000,3.85324e+17,0.108049,1.77961,0.120121,0.01,0,0.0631579,0.040577800000000004,1.2171e+17,1.56956e+17,0.49999899999999997,0.49999799999999994,0.410213
0.00543778,0,2406,1000,4.11063e+17,0.11800699999999999,2.0415400000000004,0.13114800000000001,0.011000000000000001,0,0.0631579,0.0442256,1.26627e+17,1.59553e+17,0.500001,0.5,0.4113
0.00638375,0,2406,1000,4.36599e+17,0.128054,2.33337,0.142248,0.012,0,0.0631579,0.0478472,1.31651e+17,1.62789e+17,0.500003,0.500003,0.41239899999999996
0.00738457,0,2406,1000,4.89223e+17,0.138344,2.65801,0.153167,0.013000000000000001,0,0.0631579,0.0515563,1.3717e+17,1.6635e+17,0.500005,0.5000060000000001,0.41351000000000004
0.00844012,0,2406,1000,5.79806e+17,0.14921199999999998,3.01726,0.163922,0.013999999999999999,0,0.0631579,0.0557952,1.42838e+17,1.69804e+17,0.500007,0.500009,0.414637
0.00955836,0,2406,1000,6.89881e+17,0.16171,3.4119,0.174516,0.015,0,0.0631579,0.0611812,1.48708e+17,1.72899e+17,0.500008,0.500011,0.415779
0.010750200000000001,0,2406,1000,8.22989e+17,0.178756,3.84195,0.184952,0.016,0,0.0631579,0.0683114,1.4709e+17,1.75739e+17,0.500007,0.500012,0.416941
0.012035700000000002,0,2406,1000,9.82493e+17,0.21212199999999998,4.30558,0.195391,0.017,0,0.0631579,0.07974529999999999,1.58938e+17,1.78678e+17,0.500007,0.5000140000000001,0.418117
0.013446000000000001,0,2421,1000,1.68135e+19,4.5006900000000005,180.765,2.62324,0.018000000000000002,0,0.0631579,0.6782159999999999,6.50362e+17,6.25629e+17,0.500005,0.5000140000000001,0.419303
0.0158737,0,2426,1000,5.50545e+19,13.4403,294.131,2.24542,0.019,0,0.0631579,3.5318199999999997,4.35723e+18,4.51393e+18,0.500052,0.500042,0.42082600000000003
0.0196636,0,2938,1000,3.64069e+19,8.47958,140.678,2.00002,0.02,0,0.0631579,2.7823599999999997,1.42123e+18,1.49476e+18,0.499712,0.499445,0.426757
0.026672300000000003,0,3717,1000,5.24126e+22,289.139,8085.61,7.69497,0.021,0,0.0631579,93.084,6.16184e+18,8.77195e+18,0.498737,0.49773599999999996,0.666665
0.0,0,2406,10000,2.4189e+18,0.0157759,0.19103499999999998,0.013558,0.001,0,0.0631579,0.0055336000000000005,7.22039e+17,1.07743e+18,0.49997299999999995,0.49997600000000003,0.400883
0.000136174,0,2406,10000,2.52338e+18,0.0305584,0.39045,0.026556,0.002,0,0.0631579,0.010900499999999999,7.9748e+17,1.17301e+18,0.49997600000000003,0.49997700000000006,0.401881
0.000398688,0,2406,10000,2.60921e+18,0.0446771,0.58886,0.03907619999999999,0.003,0,0.0631579,0.0161334,8.52242e+17,1.23995e+18,0.499978,0.49998000000000004,0.402886
0.0007768339999999999,0,2406,10000,2.68865e+18,0.05814069999999999,0.781809,0.0511768,0.004,0,0.0631579,0.0211863,9.00738e+17,1.29069e+18,0.49998100000000006,0.499982,0.403901
0.00126014,0,2406,10000,2.76759e+18,0.0709293,0.9724209999999999,0.0629104,0.005,0,0.0631579,0.026085200000000003,9.24413e+17,1.33762e+18,0.499985,0.499985,0.404926
0.0018414999999999998,0,2406,10000,3.08668e+18,0.083148,1.16588,0.0743258,0.006,0,0.0631579,0.0308096,1.0329e+18,1.38302e+18,0.499987,0.499988,0.405964
0.00251148,0,2406,10000,3.43853e+18,0.0948833,1.37281,0.08637769999999999,0.006999999999999999,0,0.0631579,0.0353644,1.09063e+18,1.43166e+18,0.499989,0.49999099999999996,0.407015
0.00326482,0,2406,10000,3.44946e+18,0.105905,1.60027,0.09789400000000001,0.008,0,0.0631579,0.039651599999999995,1.13267e+18,1.49248e+18,0.49999099999999996,0.499992,0.408077
0.00408875,0,2406,10000,3.67147e+18,0.116624,1.8517400000000002,0.10905699999999999,0.009000000000000001,0,0.0631579,0.0437714,1.18564e+18,1.53854e+18,0.499996,0.49999399999999994,0.409145
0.00497906,0,2406,10000,3.91226e+18,0.127277,2.1352900000000004,0.120127,0.01,0,0.0631579,0.0477885,1.2387e+18,1.58036e+18,0.49999799999999994,0.499997,0.410224
0.00593184,0,2406,10000,4.22164e+18,0.137975,2.45566,0.131395,0.011000000000000001,0,0.0631579,0.0517364,1.29577e+18,1.61652e+18,0.5,0.5,0.411314
0.00694415,0,2406,10000,5.04455e+18,0.148901,2.81713,0.1425,0.012,0,0.0631579,0.055774000000000004,1.356e+18,1.65042e+18,0.5000020000000001,0.5000020000000001,0.41241700000000003
0.00801531,0,2406,10000,6.07909e+18,0.164028,3.2225900000000003,0.15343900000000002,0.013000000000000001,0,0.0631579,0.0632031,1.41792e+18,1.68726e+18,0.500003,0.500005,0.413534
0.00918238,0,2426,10000,2.3202e+21,144.588,2336.35,52.1872,0.013999999999999999,0,0.0631579,59.4934,1.22861e+20,1.26326e+20,0.500004,0.5000060000000001,0.414677
0.11725899999999999,0,2637,10000,7.51227e+28,181053.0,4461830.0,13147.4,0.015,0,0.0631579,64499.4,2.72442e+25,2.91423e+25,0.49699899999999997,0.500442,0.644622
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.001,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.400991
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.002,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.401987
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.003,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.402985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.004,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.403985
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.005,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.404986
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.405988
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006999999999999999,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.40699
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.008,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.407992
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.009000000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.408995
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.01,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.409998
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.011000000000000001,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.41100200000000003
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.012,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.41200600000000004
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013000000000000001,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.41301000000000004
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013999999999999999,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.414012
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.015,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.41501099999999996
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.016,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.416012
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.017,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.417012
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.018000000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.418012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.019,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.41901000000000005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.02,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.42000699999999996
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.021,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.421005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.022000000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.42200299999999996
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.023,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.423001
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.024,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.424
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.025,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.425
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.026000000000000002,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.426
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027000000000000003,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.42700000000000005
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027999999999999997,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.428
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.028999999999999998,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.429
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.03,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.42999799999999994
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.031,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.430996
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.032,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.431993
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.033,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.432989
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.034,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.433985
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.035,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.434985
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.036000000000000004,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.435985
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.037000000000000005,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.436987
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.038,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.437988
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.039,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.43899
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.04,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.439993
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.040999999999999995,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.440996
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.042,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.442
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.043,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.443004
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.044000000000000004,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.444008
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.045,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.445011
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.046,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.44601199999999996
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.047,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.447011
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.048,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.44801199999999997
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.049,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.44901199999999997
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.05,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.450011
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.051,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.451009
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.052000000000000005,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.452006
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.053,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.453004
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.054000000000000006,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.454002
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.455
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055999999999999994,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.456
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.057,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.456999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.057999999999999996,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.45799999999999996
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.059000000000000004,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.45899999999999996
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.06,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.46
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.061,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.460999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.062,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.46199700000000005
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.063,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.46299399999999996
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.064,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.463991
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.065,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.464987
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.066,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.46598500000000004
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.067,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.46698500000000004
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.068,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.46798599999999996
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.069,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.468987
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.07,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.46998900000000005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.071,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.470991
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07200000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.47199399999999997
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.073,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.472997
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07400000000000001,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.474001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.075,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.475005
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.076,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.476009
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.077,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.477012
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.078,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.478012
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.079,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.47901099999999996
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.480012
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.081,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.481012
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08199999999999999,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.48201000000000005
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.083,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.483008
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.084,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.484005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.085,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.48500299999999996
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.086,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.486001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.087,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.48700000000000004
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08800000000000001,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.488
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.08900000000000001,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.489
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.49
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.091,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.491
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.092,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.49200000000000005
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.09300000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.49299899999999997
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.094,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.493996
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.095,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.494993
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.096,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.49599
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.09699999999999999,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.496986
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.098,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.497985
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.099,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.498985
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.1,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.499986
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10099999999999999,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.500988
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.102,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.5019899999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10300000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.502992
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10400000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.503995
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.105,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.504999
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.106,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.506003
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.107,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.507007
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.10800000000000001,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.508011
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.109,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.509012
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.510011
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.111,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.511012
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11199999999999999,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.512012
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.113,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.513011
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.114,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.514009
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.115,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.515007
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.11599999999999999,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.516004
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11699999999999999,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.5170020000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.11800000000000001,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.518001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11900000000000001,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.519
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.519999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.121,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.521
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.122,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.522
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12300000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.523
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.124,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.523999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.125,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.524998
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.126,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.525995
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.127,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.526992
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.128,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.527988
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.129,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.528985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.529985
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.131,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.530986
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.132,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.531987
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.133,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.532989
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.134,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.533991
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.135,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.534994
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.136,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.5359970000000001
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13699999999999998,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.5370010000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.138,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.5380050000000001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.139,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.539009
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.5400119999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.141,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5410119999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.142,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.542011
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14300000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5430119999999999
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14400000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5440119999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.145,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5450109999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.146,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.5460079999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.147,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.547006
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.14800000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.548003
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.149,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.5490010000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.15,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.55
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.151,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.551
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.152,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.551999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.153,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.5529999999999999
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.154,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.5539999999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.155,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.555
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.156,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.555999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.157,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.5569970000000001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.158,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.557994
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.159,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.55899
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.559986
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.161,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.5609850000000001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.162,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.5619850000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.163,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.562986
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16399999999999998,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.563988
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.165,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.56499
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.166,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.565992
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16699999999999998,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.566995
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.168,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.567998
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16899999999999998,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.569002
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.570006
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.171,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.57101
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.172,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.572012
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.17300000000000001,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5730109999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.174,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.574012
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.175,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.575012
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17600000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.576012
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.177,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.577009
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17800000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5780069999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.179,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.579005
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.580002
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18100000000000002,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.581001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.182,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.5820000000000001
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.183,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.5829989999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.184,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.584
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.185,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.585
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.18600000000000003,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.586
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.187,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.5870000000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.188,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.5879979999999999
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18899999999999997,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.5889949999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.589993
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.191,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.590988
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.192,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.591985
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.193,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.592985
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.19399999999999998,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.593986
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.195,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.594987
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.196,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.595989
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19699999999999998,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.5969909999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.198,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.597993
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19899999999999998,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.598996
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.2,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.6
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.201,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.601004
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20199999999999999,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.602008
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.203,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.603011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.204,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.604012
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.205,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.605011
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20600000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.606012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.207,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.607012
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20800000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.608011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.209,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.609008
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.610006
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21100000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.611004
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.212,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.612002
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.213,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.613
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.214,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.614
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.215,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.614999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21600000000000003,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.616
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.217,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.617
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.218,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.618
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21899999999999997,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.618999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.619997
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.221,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.6209939999999999
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.222,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.621991
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.223,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.622987
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22399999999999998,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.623985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.225,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.624985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.226,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.6259859999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22699999999999998,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.626988
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.228,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.627989
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22899999999999998,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.628992
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.6299939999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.231,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.630998
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23199999999999998,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.6320020000000001
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.233,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.6330060000000001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23399999999999999,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.6340100000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.235,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.635012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23600000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.636011
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.237,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.637012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23800000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.638012
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.239,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.639012
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.6400100000000001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24100000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.641007
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.242,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.642005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.243,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.643003
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.244,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.644001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.245,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.645
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24600000000000002,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.6459999999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.247,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.647
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.248,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.648
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.249,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.649
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.25,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.65
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.251,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.650998
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.252,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.651996
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.253,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.652993
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.254,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.653989
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.255,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.654985
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.256,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.655985
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.257,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.656985
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.258,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.657987
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.259,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.658988
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.65999
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.261,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.660993
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.262,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.661996
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.263,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.662999
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.264,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.664003
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.265,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.665008
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.266,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.666011
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.267,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.6670119999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.268,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.668011
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26899999999999996,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.6690119999999999
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.6700119999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.271,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.6710109999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.272,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.672009
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.273,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.673006
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27399999999999997,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.674004
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.275,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.675002
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.276,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.6759999999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27699999999999997,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.677
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.278,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.677999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27899999999999997,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.679
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.68
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.281,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.6809999999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.282,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.681999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28300000000000003,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.682998
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.284,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.683995
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.285,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.684992
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28600000000000003,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.685987
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.287,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.6869850000000001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28800000000000003,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.6879850000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.289,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.688986
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.689987
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29100000000000004,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.6909890000000001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.292,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.691991
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.293,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.692994
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.294,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.693997
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.295,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.695001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29600000000000004,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.696005
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.297,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.697009
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.298,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.698012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.299,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.699012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.3,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.7000109999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.301,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.701012
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.302,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.702012
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.303,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.70301
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.304,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.704008
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.305,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.705005
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.306,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.7060029999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.307,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.707001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.308,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.708
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.309,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.7090000000000001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.31,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.71
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.311,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.711
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.312,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.7120000000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.313,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.713
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.314,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.7139989999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.315,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.714996
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.316,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.7159939999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.317,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.71699
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.318,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.717986
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.319,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.718985
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.719985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.321,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.720986
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.322,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.721988
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32299999999999995,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.7229899999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.324,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.723992
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.325,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.724995
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.326,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.725999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.327,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.727003
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32799999999999996,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.728007
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32899999999999996,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.729011
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.730012
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.331,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.731011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.332,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.732012
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33299999999999996,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.733012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33399999999999996,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.734012
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.335,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.735009
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.336,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.736007
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.337,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.737004
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33799999999999997,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.738002
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33899999999999997,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.739001
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.74
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.341,0,0.0315789,0.0,1.0,1.0,0.500001,0.5,0.740999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.342,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.742
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34299999999999997,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.743
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.344,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.7440000000000001
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.345,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.744999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34600000000000003,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.7459979999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34700000000000003,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.746995
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.348,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.747992
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.349,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.748988
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.749985
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35100000000000003,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.750985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35200000000000004,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.7519859999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.353,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.752987
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.354,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.753989
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.355,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.754991
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35600000000000004,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.7559939999999999
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35700000000000004,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.756997
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.358,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.758
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.359,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.759004
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.760009
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.361,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.761011
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36200000000000004,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.762012
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.363,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.763011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.364,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.764012
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.365,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.765012
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.366,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.766011
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36700000000000005,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.767008
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.368,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.7680060000000001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.369,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.769003
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.770001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.371,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.7709999999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37200000000000005,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.772
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.373,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.772999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.374,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.774
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.375,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.775
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.376,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.7759999999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.377,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.776999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37799999999999995,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.777997
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.379,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.778994
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.779991
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.381,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.780986
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.382,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.781985
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.38299999999999995,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.782985
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.384,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.783986
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.385,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.784988
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.386,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.78599
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.387,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.786992
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38799999999999996,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.787995
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.389,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.788998
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.7900020000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.391,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.791006
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.392,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.79201
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39299999999999996,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.7930119999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39399999999999996,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.794011
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.395,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.7950119999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.396,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.7960119999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.397,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.7970119999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39799999999999996,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.79801
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39899999999999997,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.799007
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.4,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.800005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.401,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.801003
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.402,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.8020010000000001
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40299999999999997,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.8029999999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40399999999999997,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.803999
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.405,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.805
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.406,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.8059999999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40700000000000003,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.807
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.408,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.8079999999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.409,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.808998
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.41,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.809996
0.0,0,18924,100,2.79976e+16,0.00944585,0.18118900000000002,0.024733099999999997,0.001,0,0.0315789,0.00286651,1.03081e+16,1.20829e+16,0.499997,0.499997,0.400991
0.000159141,0,19984,100,3.08176e+16,0.021009200000000002,0.84339,0.0491014,0.002,0,0.0315789,0.00596247,1.10188e+16,1.26506e+16,0.499997,0.499996,0.40199
0.000489185,0,19984,100,8.80801e+16,0.037429699999999996,2.45717,0.0730482,0.003,0,0.0315789,0.0092957,1.20746e+16,1.39486e+16,0.499997,0.499996,0.403001
0.000999268,0,19983,100,1.45904e+17,0.0474539,2.7776099999999997,0.10331900000000001,0.004,0,0.0315789,0.012464200000000002,1.33154e+16,1.51369e+16,0.499997,0.499996,0.404031
0.00164177,0,19983,100,1.88633e+17,0.056716499999999996,2.675,0.135941,0.005,0,0.0315789,0.015578700000000001,1.3967e+16,1.60356e+16,0.499997,0.499997,0.40507
0.00240093,0,19983,100,1.30681e+17,0.0670728,2.79413,0.176748,0.006,0,0.0315789,0.0187595,1.4166e+16,1.61263e+16,0.499997,0.499997,0.406118
0.00327664,0,19983,100,1.2857e+17,0.0773863,2.92162,0.214914,0.006999999999999999,0,0.0315789,0.0219075,1.45547e+16,1.66747e+16,0.49999799999999994,0.49999799999999994,0.407177
0.0042515,0,19983,100,1.2812e+17,0.0882936,3.05177,0.249365,0.008,0,0.0315789,0.025107400000000002,1.51844e+16,1.72607e+16,0.49999799999999994,0.49999899999999997,0.408246
0.005321500000000001,0,19983,100,1.28692e+17,0.0997533,3.18328,0.28065,0.009000000000000001,0,0.0315789,0.0283844,1.57015e+16,1.76437e+16,0.49999899999999997,0.5,0.409325
0.00648176,0,19983,100,1.29898e+17,0.11183499999999999,3.3158800000000004,0.312946,0.01,0,0.0315789,0.031745499999999996,1.62581e+16,1.79022e+16,0.49999899999999997,0.500001,0.41041300000000003
0.00773789,0,17773,100,1.3164e+17,0.12416600000000001,3.5636400000000004,0.34374099999999996,0.011000000000000001,0,0.0315789,0.0351092,1.68076e+16,1.8343e+16,0.5,0.500001,0.411504
0.00906026,0,17773,100,1.32081e+17,0.134568,4.12282,0.368573,0.012,0,0.0315789,0.0383794,1.69628e+16,1.86422e+16,0.500001,0.500001,0.412592
0.010409200000000002,0,17773,100,1.36732e+17,0.145845,4.6475800000000005,0.390266,0.013000000000000001,0,0.0315789,0.0418904,1.81602e+16,1.9696e+16,0.5,0.5,0.413684
0.0117968,0,17773,100,1.36533e+17,0.15604300000000002,5.05565,0.40844899999999995,0.013999999999999999,0,0.0315789,0.045675400000000005,1.87191e+16,2.02704e+16,0.49999799999999994,0.49999799999999994,0.41479399999999994
0.0132151,0,18066,100,1.56044e+17,0.169124,5.01347,0.424462,0.015,0,0.0315789,0.050006800000000004,2.04016e+16,2.21271e+16,0.49999499999999997,0.49999499999999997,0.415936
0.014693200000000002,0,20975,100,3.48134e+17,0.20795500000000003,11.54,0.437939,0.016,0,0.0315789,0.0560448,2.33189e+16,2.49545e+16,0.499993,0.499993,0.41712200000000005
0.0162969,0,20975,100,2.98345e+18,0.323651,32.6248,0.7801100000000001,0.017,0,0.0315789,0.0662035,3.20104e+16,3.4581e+16,0.49999,0.49999,0.41835500000000003
0.018136700000000002,0,20975,100,4.25571e+18,0.49331499999999995,44.2724,1.7045599999999999,0.018000000000000002,0,0.0315789,0.08211030000000001,4.61455e+16,3.95388e+16,0.499989,0.5000180000000001,0.618574
0.0200495,0,23120,100,5.89247e+20,21.3301,1587.8,2.39433,0.019,0,0.0315789,1.7114200000000002,1.37547e+17,2.03209e+17,0.500004,0.50005,0.618486
0.11401199999999999,0,22192,100,1.2082e+21,26.3735,2067.74,5.8472,0.02,0,0.0315789,3.7546699999999995,1.88526e+18,1.97017e+18,0.500207,0.500641,0.617242
0.132205,0,18825,100,3.24082e+20,33.1721,1615.77,6.67203,0.021,0,0.0315789,5.92433,3.00252e+18,3.18582e+18,0.500155,0.500754,0.617016
0.20282,0,22192,100,1.5648e+21,51.7268,2690.78,51.0778,0.022000000000000002,0,0.0315789,10.0973,5.2188e+18,5.35521e+18,0.49994399999999994,0.499305,0.616007
0.908171,0,8490,100,2.60776e+21,82.3274,3148.05,195.236,0.023,0,0.0315789,16.4882,1.20852e+19,1.28089e+19,0.5003,0.498867,0.61485
0.0,0,19951,1000,2.79836e+17,0.0349349,3.98529,0.025371200000000003,0.001,0,0.0315789,0.00550715,9.75037e+16,1.15285e+17,0.499997,0.499997,0.400991
0.00026591799999999997,0,19951,1000,1.61289e+18,0.09336649999999999,12.6512,0.0663705,0.002,0,0.0315789,0.012198899999999999,1.09246e+17,1.2558e+17,0.499996,0.49999499999999997,0.402003
0.000778092,0,19919,1000,2.4041e+18,0.534605,82.8156,0.140471,0.003,0,0.0315789,0.0404843,1.26825e+17,1.45434e+17,0.499993,0.499993,0.403037
0.00171639,0,19918,1000,2.88097e+18,1.16424,145.76,0.23535999999999999,0.004,0,0.0315789,0.108904,1.45557e+17,1.59441e+17,0.49997700000000006,0.49997600000000003,0.404122
0.00307447,0,22954,1000,5.28425e+21,18.363,1656.94,0.277304,0.005,0,0.0315789,2.30144,6.44898e+16,7.61113e+16,0.500001,0.49999799999999994,0.619698
0.00639577,0,20846,1000,8.77718e+23,371.185,26036.6,93.3922,0.006,0,0.0315789,54.8547,2.61414e+20,2.61726e+20,0.500041,0.500035,0.619675
0.0,0,19951,10000,2.99869e+18,0.217729,33.7352,0.0254468,0.001,0,0.0315789,0.0170723,9.62638e+17,1.14118e+18,0.499997,0.499997,0.400991
0.000406057,0,19951,10000,1.96538e+19,0.43418199999999996,39.6234,0.192055,0.002,0,0.0315789,0.0444903,1.1425e+18,1.31452e+18,0.49999099999999996,0.49999099999999996,0.402025
0.00131051,0,19918,10000,6.84111e+19,7.30622,643.935,0.350585,0.003,0,0.0315789,0.9477450000000001,1.25903e+18,1.43595e+18,0.49998000000000004,0.499983,0.403114
0.0116532,0,19727,10000,2.65651e+25,1254.16,90430.2,23.6234,0.004,0,0.0315789,273.91,4.30653e+20,4.61208e+20,0.499996,0.500053,0.619664
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.401001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.402001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.403001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.40399999999999997
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.405
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.405999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006999999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.406998
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.008,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.407998
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.009000000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.408999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.01,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.409999
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.011000000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.41100000000000003
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.012,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.412001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013000000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.413001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013999999999999999,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.41400200000000004
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.015,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.41500200000000004
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.016,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.416001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.017,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.417001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.018000000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.418001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.019,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.419001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.02,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.021,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42100000000000004
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.022000000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42199899999999996
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.023,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42299799999999993
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.024,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42399799999999993
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.025,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42499899999999996
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.026000000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42599899999999996
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027000000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42700000000000005
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027999999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.428001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.028999999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.429001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.03,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.43000200000000005
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.031,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43100200000000005
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.032,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.432001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.033,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.433001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.034,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.434001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.035,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.435001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.036000000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.436
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.037000000000000005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43699899999999997
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.038,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43799899999999997
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.039,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43899799999999994
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.04,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43999799999999994
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.040999999999999995,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.440999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.042,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.442
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.043,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44299999999999995
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.044000000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44400100000000003
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.045,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.44500200000000006
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.046,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.44600200000000007
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.047,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44700200000000007
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.048,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44800100000000004
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.049,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44900100000000004
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.05,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45000100000000004
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.051,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45100100000000004
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.052000000000000005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.452
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.053,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.452999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.054000000000000006,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.453999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45499799999999996
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055999999999999994,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45599799999999996
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.057,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.456999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.057999999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45799999999999996
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.059000000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45899999999999996
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.06,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.46000100000000005
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.061,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.461002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.062,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.462002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.063,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.463002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.064,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.464001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.065,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.465001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.066,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.466001
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.067,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.467001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.068,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.46799999999999997
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.069,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.468999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.469999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.071,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.47099799999999997
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07200000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.471999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.073,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.472999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07400000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.474
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.075,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.475
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.076,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.476001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.077,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.47700200000000004
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.078,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.47800200000000004
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.079,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.47900200000000004
1.65725e-15,0,-1,1,1.0,0.0,0.0,0.0,0.08,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.480001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.081,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.481001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08199999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.482001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.083,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.483
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.084,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.484
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.085,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48499899999999996
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.086,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48599799999999993
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.087,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48699799999999993
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08800000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48799899999999996
1.51915e-15,0,-1,1,1.0,0.0,0.0,0.0,0.08900000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48899899999999996
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.09,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.49
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.091,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.491001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.092,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.492001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09300000000000001,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.49300200000000005
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.094,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.49400200000000005
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.095,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.495001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.096,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.496001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.09699999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.497001
1.65725e-15,0,-1,1,1.0,0.0,0.0,0.0,0.098,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.498001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.099,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.499
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.1,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10099999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.500999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.102,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5019979999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10300000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.502998
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.10400000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.503999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.105,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.504999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.106,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.506
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.107,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.507001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10800000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.508001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.109,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.5090020000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5100020000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.111,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.511001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.11199999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.512001
1.51915e-15,0,-1,1,1.0,0.0,0.0,0.0,0.113,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.513001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.114,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.514001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.115,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.515
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.11599999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.515999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11699999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.516999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11800000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.517998
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11900000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.518998
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.12,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.519999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.121,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.521
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.122,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.522
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.12300000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.523001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.124,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.5240020000000001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.125,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.5250020000000001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.126,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5260020000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.127,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.527001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.128,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.528001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.129,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.529001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.13,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.530001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.131,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.531
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.132,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.531999
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.133,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.532999
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.134,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.533998
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.135,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.534998
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.136,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.535999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13699999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.537
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.138,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5379999999999999
1.51915e-15,0,-1,1,1.0,0.0,0.0,0.0,0.139,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5390010000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.5400020000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.141,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.5410020000000001
1.79536e-15,0,-1,1,1.0,0.0,0.0,0.0,0.142,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5420020000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14300000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5430010000000001
1.51915e-15,0,-1,1,1.0,0.0,0.0,0.0,0.14400000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5440010000000001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.145,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5450010000000001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.146,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5460010000000001
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.147,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.547
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.14800000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.547999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.149,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.548999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.15,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.549998
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.151,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.550999
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.152,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.551999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.153,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5529999999999999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.154,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5540010000000001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.155,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.555001
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.156,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.556002
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.157,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.557002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.158,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.558002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.159,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.559001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.560001
1.65725e-15,0,-1,1,1.0,0.0,0.0,0.0,0.161,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.561001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.162,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.562
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.163,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.563
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16399999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.563999
1.65725e-15,0,-1,1,1.0,0.0,0.0,0.0,0.165,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.564998
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.166,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.565998
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16699999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.566999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.168,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.567999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16899999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.569
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.17,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.570001
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.171,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.571001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.172,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.572002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17300000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.573002
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.174,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.574001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.175,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.575001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17600000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.576001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.177,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.577001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17800000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.578
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.179,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5789989999999999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5799989999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18100000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5809979999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.182,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5819979999999999
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.183,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5829989999999999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.184,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5839989999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.185,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.585
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18600000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.586001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.187,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.587002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.188,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.588002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18899999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.589002
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.19,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.590001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.191,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.591001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.192,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.592001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.193,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.593001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19399999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.594
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.195,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.594999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.196,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.595999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19699999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5969979999999999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.198,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5979979999999999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19899999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.598999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.2,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.201,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.601
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20199999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.602001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.203,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.603002
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.204,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.604002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.205,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.605002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20600000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.606001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.207,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.607001
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.20800000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.608001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.209,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.609001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.61
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21100000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.610999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.212,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.611999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.213,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6129979999999999
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.214,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6139979999999999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.215,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.614999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21600000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.616
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.217,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.617
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.218,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.618001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.21899999999999997,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.619002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.620002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.221,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.621002
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.222,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.622001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.223,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.623001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22399999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.624001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.225,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.625
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.226,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.626
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22699999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.626999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.228,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.627999
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.22899999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.628998
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.629999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.231,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.630999
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.23199999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.632
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.233,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.633001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23399999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.634001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.235,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.6350020000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23600000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.6360020000000001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.237,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.637001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23800000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.638001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.239,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.639001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.640001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24100000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6409999999999999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.242,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.642
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.243,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.642999
1.51915e-15,0,-1,1,1.0,0.0,0.0,0.0,0.244,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.643998
1.65725e-15,0,-1,1,1.0,0.0,0.0,0.0,0.245,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.644998
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.24600000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.645999
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.247,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.646999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.248,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.648
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.249,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.649001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.25,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.650001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.251,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.6510020000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.252,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.6520020000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.253,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.653001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.254,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.654001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.255,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.655001
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.256,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6560010000000001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.257,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.657
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.258,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.657999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.259,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.658999
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.26,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.659998
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.261,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.660998
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.262,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.661999
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.263,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.662999
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.264,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.664
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.265,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6650010000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.266,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6660020000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.267,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.6670020000000001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.268,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6680020000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26899999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6690010000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6700010000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.271,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6710010000000001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.272,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6720010000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.273,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6729999999999999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27399999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.673999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.275,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.674999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.276,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.675998
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.27699999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.676998
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.278,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.677999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27899999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.679
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.68
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.281,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.681001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.282,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.682002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28300000000000003,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.683002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.284,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.684002
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.285,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.685001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28600000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.686001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.287,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.687001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28800000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.688001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.289,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6890000000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.689999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29100000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.690999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.292,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.691998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.293,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.692998
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.294,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.693999
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.295,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.695
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29600000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.696
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.297,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.697001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.298,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.698002
1.65725e-15,0,-1,1,1.0,0.0,0.0,0.0,0.299,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.699002
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.3,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.700002
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.301,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.701001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.302,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.702001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.303,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.703001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.304,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7040000000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.305,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.705
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.306,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7059989999999999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.307,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7069979999999999
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.308,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7079979999999999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.309,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7089989999999999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.31,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7099989999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.311,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.711
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.312,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.712001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.313,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.713001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.314,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.714002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.315,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.715002
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.316,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.716001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.317,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.717001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.318,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.718001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.319,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.719001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.72
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.321,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.721
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.322,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.721999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32299999999999995,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7229979999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.324,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7239979999999999
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.325,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.724999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.326,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.725999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.327,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.727
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32799999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.728001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.32899999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.729001
1.51915e-15,0,-1,1,1.0,0.0,0.0,0.0,0.33,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.730002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.331,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.731002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.332,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.732001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33299999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.733001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33399999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.734001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.335,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.735001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.336,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.736
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.337,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.736999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33799999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.737999
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.33899999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7389979999999999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7399979999999999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.341,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.740999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.342,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.742
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.34299999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.743
1.79536e-15,0,-1,1,1.0,0.0,0.0,0.0,0.344,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.744001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.345,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.745002
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34600000000000003,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.746002
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.34700000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.747002
1.9334599999999997e-15,0,-1,1,1.0,0.0,0.0,0.0,0.348,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.748001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.349,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.749001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.35,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.750001
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.35100000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.751001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.35200000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.752
1.9334599999999997e-15,0,-1,1,1.0,0.0,0.0,0.0,0.353,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.752999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.354,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.753999
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.355,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.754998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35600000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.755998
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.35700000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.756999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.358,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.758
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.359,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.759
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.760001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.361,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.7610020000000001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.36200000000000004,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.7620020000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.363,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7630020000000001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.364,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.764001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.365,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.765001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.366,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.766001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36700000000000005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.767001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.368,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.768
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.369,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.768999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.769999
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.371,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.770998
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37200000000000005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.771999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.373,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.772999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.374,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.774
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.375,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.775
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.376,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.776001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.377,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.7770020000000001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.37799999999999995,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.7780020000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.379,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7790020000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.780001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.381,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7810010000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.382,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7820010000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38299999999999995,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7829999999999999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.384,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.784
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.385,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.784999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.386,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.785998
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.387,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.786998
1.51915e-15,0,-1,1,1.0,0.0,0.0,0.0,0.38799999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.787999
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.389,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.788999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.79
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.391,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7910010000000001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.392,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7920010000000001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.39299999999999996,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.7930020000000001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.39399999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.7940020000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.395,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7950010000000001
1.51915e-15,0,-1,1,1.0,0.0,0.0,0.0,0.396,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7960010000000001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.397,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7970010000000001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.39799999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7980010000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39899999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.799
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.4,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.8
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.401,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.800999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.402,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.801998
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40299999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.802998
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40399999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.803999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.405,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.804999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.406,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.8059999999999999
1.51915e-15,0,-1,1,1.0,0.0,0.0,0.0,0.40700000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.807001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.408,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.808001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.409,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.809002
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.41,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.810002
0.0,0,157728,100,9.25347e+16,0.0163115,1.45766,0.073996,0.001,0,0.0157895,0.00313952,1.14922e+16,1.26084e+16,0.5,0.5,0.401001
0.000326612,0,157729,100,1.13061e+17,0.038349,3.19773,0.12361300000000001,0.002,0,0.0157895,0.0068587000000000006,1.23498e+16,1.33923e+16,0.5,0.5,0.402018
0.000995912,0,157662,100,1.47569e+17,0.059201800000000006,4.58084,0.19276500000000002,0.003,0,0.0157895,0.010817,1.3775e+16,1.48135e+16,0.5,0.5,0.403063
0.00194911,0,145320,100,2.01392e+17,0.0784073,6.36768,0.268793,0.004,0,0.0157895,0.0149613,1.50695e+16,1.62115e+16,0.5,0.49999899999999997,0.404132
0.00313836,0,145303,100,1.99126e+17,0.0965102,6.16818,0.35485900000000004,0.005,0,0.0157895,0.0191465,1.61969e+16,1.72808e+16,0.49999899999999997,0.49999899999999997,0.405223
0.0045287,0,141481,100,2.15549e+17,0.11051099999999998,5.7236400000000005,0.433162,0.006,0,0.0157895,0.023099400000000003,1.73466e+16,1.86429e+16,0.49999899999999997,0.49999899999999997,0.406328
0.00602182,0,161760,100,2.90471e+18,0.2134,65.6549,0.9777469999999999,0.006999999999999999,0,0.0157895,0.0289157,1.97648e+16,2.11614e+16,0.499997,0.49999799999999994,0.407439
0.00772575,0,161824,100,7.68378e+18,0.361115,76.4357,3.9615699999999996,0.008,0,0.0157895,0.0372852,2.33202e+16,2.51e+16,0.500004,0.500004,0.607007
0.0100682,0,182304,100,3.69496e+19,0.67795,170.03599999999997,3.5516099999999997,0.009000000000000001,0,0.0157895,0.060275999999999996,5.82533e+16,6.16682e+16,0.500007,0.500005,0.6069829999999999
0.0132225,0,182303,100,2.42119e+19,1.52853,203.67700000000002,2.56848,0.01,0,0.0157895,0.1331,3.93563e+16,4.30059e+16,0.500005,0.500004,0.606902
0.014884200000000002,0,51368,100,3.23491e+19,4.09963,486.93699999999995,4.8678099999999995,0.011000000000000001,0,0.0157895,0.32603200000000004,9.75964e+16,1.03891e+17,0.500004,0.500008,0.60692
0.0171037,0,58985,100,7.85439e+19,5.2416599999999995,715.904,62.3502,0.012,0,0.0157895,0.436032,7.21971e+16,7.51846e+16,0.499996,0.500001,0.6068899999999999
0.033470099999999996,0,55386,100,6.88521e+20,8.509319999999999,1814.14,365.125,0.013000000000000001,0,0.0157895,0.70765,5.64573e+17,5.84878e+17,0.499974,0.49999399999999994,0.606794
0.0,0,157665,1000,2.36253e+18,0.330832,96.7858,0.32466300000000003,0.001,0,0.0157895,0.019153,1.13203e+17,1.2449e+17,0.5,0.5,0.401001
0.0008289310000000001,0,165735,1000,6.27347e+19,0.81274,142.519,0.670654,0.002,0,0.0157895,0.0580248,1.31393e+17,1.42673e+17,0.500003,0.49999799999999994,0.6072609999999999
0.00227072,0,161633,1000,8.76178e+20,9.25806,1548.38,18.1483,0.003,0,0.0157895,0.7333109999999999,2.02858e+17,2.45362e+17,0.49999899999999997,0.5,0.607233
0.0960836,0,136812,1000,1.87919e+22,36.3656,3445.57,74.96,0.004,0,0.0157895,3.29428,7.00915e+18,6.66267e+18,0.49996199999999996,0.49995900000000004,0.607224
0.0,0,157728,10000,3.63059e+18,0.0035111999999999995,0.383233,0.00523091,0.0001,0,0.0157895,0.000597845,1.05005e+18,1.15049e+18,0.5,0.5,0.400102
5.3575800000000005e-06,0,157727,10000,3.96072e+18,0.061373800000000006,20.4482,0.010420200000000001,0.0002,0,0.0157895,0.00171807,1.08341e+18,1.17921e+18,0.5,0.5,0.400202
1.67818e-05,0,157664,10000,7.0461e+18,0.05236669999999999,18.1526,0.015677700000000003,0.0003,0,0.0157895,0.00258235,1.1243e+18,1.22083e+18,0.5,0.5,0.400302
3.10356e-05,0,157663,10000,1.0566e+19,0.05679780000000001,17.298,0.0209715,0.0004,0,0.0157895,0.00330066,1.14264e+18,1.24357e+18,0.5,0.5,0.400402
5.0216599999999996e-05,0,157663,10000,1.64245e+19,0.06138480000000001,21.0476,0.030294099999999997,0.0005,0,0.0157895,0.00403437,1.16673e+18,1.27277e+18,0.5,0.5,0.400502
7.46379e-05,0,157599,10000,6.30254e+20,5.82836,1688.41,0.30744099999999996,0.0006,0,0.0157895,0.242058,1.13799e+18,1.24604e+18,0.5,0.5,0.40060300000000004
0.00111146,0,161566,10000,5.94795e+25,382.69699999999995,76858.2,416.555,0.0007,0,0.0157895,36.0379,3.23653e+20,9.20119e+20,0.49999899999999997,0.49999399999999994,0.607332
0.6445420000000001,0,145239,10000,4.5479e+27,3500.54,442333.0,79266.4,0.0008,0,0.0157895,280.945,3.55868e+23,1.59578e+23,0.499672,0.5012439999999999,0.606917


==> figures/Trans_densityRatioInfluence_noRhoEquation_withMomentumPredictor_limitedLinearV1.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.001,0,0.0631579,0.0,1.0,1.0,0.49997299999999995,0.49997600000000003,0.400883
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.002,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997700000000006,0.401876
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.003,0,0.0631579,0.0,1.0,1.0,0.499978,0.49998000000000004,0.402871
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.004,0,0.0631579,0.0,1.0,1.0,0.49998100000000006,0.499982,0.40386700000000003
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.005,0,0.0631579,0.0,1.0,1.0,0.499985,0.499986,0.40486500000000003
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006,0,0.0631579,0.0,1.0,1.0,0.499988,0.49999,0.405866
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006999999999999999,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499992,0.406873
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.008,0,0.0631579,0.0,1.0,1.0,0.49999399999999994,0.49999399999999994,0.407882
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.009000000000000001,0,0.0631579,0.0,1.0,1.0,0.499997,0.499996,0.408895
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.01,0,0.0631579,0.0,1.0,1.0,0.5,0.5,0.40991000000000005
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.011000000000000001,0,0.0631579,0.0,1.0,1.0,0.500004,0.500003,0.41092700000000004
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.012,0,0.0631579,0.0,1.0,1.0,0.500007,0.5000060000000001,0.411944
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013000000000000001,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.500009,0.412962
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013999999999999999,0,0.0631579,0.0,1.0,1.0,0.500012,0.500013,0.41398199999999996
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.015,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500016,0.41500299999999996
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.016,0,0.0631579,0.0,1.0,1.0,0.500016,0.500019,0.416024
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.017,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.500021,0.41704399999999997
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.018000000000000002,0,0.0631579,0.0,1.0,1.0,0.500019,0.500024,0.418063
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.019,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.41908100000000004
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.02,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.42009799999999997
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.021,0,0.0631579,0.0,1.0,1.0,0.500023,0.500028,0.42111400000000004
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.022000000000000002,0,0.0631579,0.0,1.0,1.0,0.500024,0.500029,0.42212799999999995
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.023,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.42313900000000004
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.024,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.42414700000000005
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.025,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.425151
8.340030000000001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.026000000000000002,0,0.0631579,0.0,1.0,1.0,0.500024,0.500033,0.426151
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027000000000000003,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.42715
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027999999999999997,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.428148
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.028999999999999998,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.429142
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.03,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.430134
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.031,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.431125
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.032,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.43211099999999997
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.033,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.43309
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.034,0,0.0631579,0.0,1.0,1.0,0.500021,0.500023,0.434068
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.035,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500021,0.435047
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.036000000000000004,0,0.0631579,0.0,1.0,1.0,0.50002,0.50002,0.436032
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.037000000000000005,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.5000180000000001,0.43701899999999994
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.038,0,0.0631579,0.0,1.0,1.0,0.500016,0.500015,0.43801
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.039,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500012,0.439003
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.04,0,0.0631579,0.0,1.0,1.0,0.500011,0.5000100000000001,0.439996
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.040999999999999995,0,0.0631579,0.0,1.0,1.0,0.500008,0.5000060000000001,0.440989
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.042,0,0.0631579,0.0,1.0,1.0,0.5000060000000001,0.500003,0.441983
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.043,0,0.0631579,0.0,1.0,1.0,0.500003,0.5,0.44297700000000007
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.044000000000000004,0,0.0631579,0.0,1.0,1.0,0.5,0.499997,0.443971
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.045,0,0.0631579,0.0,1.0,1.0,0.499997,0.49999399999999994,0.444964
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.046,0,0.0631579,0.0,1.0,1.0,0.49999399999999994,0.49999099999999996,0.44595799999999997
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.047,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499988,0.446952
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.048,0,0.0631579,0.0,1.0,1.0,0.499988,0.499986,0.44794700000000004
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.049,0,0.0631579,0.0,1.0,1.0,0.499985,0.499983,0.44894399999999995
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.05,0,0.0631579,0.0,1.0,1.0,0.499982,0.49998000000000004,0.449941
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.051,0,0.0631579,0.0,1.0,1.0,0.499978,0.499978,0.450938
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.052000000000000005,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997600000000003,0.45193599999999995
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.053,0,0.0631579,0.0,1.0,1.0,0.49997299999999995,0.499974,0.45293199999999995
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.054000000000000006,0,0.0631579,0.0,1.0,1.0,0.499971,0.499971,0.453928
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49996899999999994,0.45492299999999997
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055999999999999994,0,0.0631579,0.0,1.0,1.0,0.499968,0.499968,0.455917
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.057,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.499968,0.45691099999999996
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.057999999999999996,0,0.0631579,0.0,1.0,1.0,0.49996499999999994,0.499968,0.45790600000000004
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.059000000000000004,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.49996899999999994,0.45890200000000003
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.06,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996999999999997,0.4599
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.061,0,0.0631579,0.0,1.0,1.0,0.499968,0.499971,0.460897
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.062,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49997299999999995,0.46189300000000005
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.063,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499974,0.46288999999999997
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.064,0,0.0631579,0.0,1.0,1.0,0.499972,0.499975,0.463884
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.065,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997700000000006,0.46487700000000004
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.066,0,0.0631579,0.0,1.0,1.0,0.499978,0.499979,0.465872
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.067,0,0.0631579,0.0,1.0,1.0,0.49998100000000006,0.499982,0.46686700000000003
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.068,0,0.0631579,0.0,1.0,1.0,0.499985,0.499986,0.467865
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.069,0,0.0631579,0.0,1.0,1.0,0.499988,0.499989,0.468866
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499992,0.469871
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.071,0,0.0631579,0.0,1.0,1.0,0.499993,0.49999399999999994,0.47088
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07200000000000001,0,0.0631579,0.0,1.0,1.0,0.499997,0.499996,0.47189200000000003
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.073,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.47290699999999997
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07400000000000001,0,0.0631579,0.0,1.0,1.0,0.500003,0.5000020000000001,0.47392399999999996
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.075,0,0.0631579,0.0,1.0,1.0,0.5000060000000001,0.500005,0.474941
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.076,0,0.0631579,0.0,1.0,1.0,0.500009,0.500009,0.475959
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.077,0,0.0631579,0.0,1.0,1.0,0.500012,0.500012,0.47697799999999996
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.078,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500015,0.47799899999999995
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.079,0,0.0631579,0.0,1.0,1.0,0.500016,0.5000180000000001,0.47902
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08,0,0.0631579,0.0,1.0,1.0,0.500017,0.500021,0.480041
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.081,0,0.0631579,0.0,1.0,1.0,0.500019,0.500023,0.48106000000000004
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08199999999999999,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.482079
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.083,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.483096
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.084,0,0.0631579,0.0,1.0,1.0,0.500023,0.500028,0.484112
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.085,0,0.0631579,0.0,1.0,1.0,0.500024,0.500029,0.485126
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.086,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.486138
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.087,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.487146
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08800000000000001,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.488151
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08900000000000001,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.489151
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.490151
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.091,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.491148
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.092,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.49214300000000005
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09300000000000001,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.49313500000000005
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.094,0,0.0631579,0.0,1.0,1.0,0.500021,0.500029,0.49412700000000004
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.095,0,0.0631579,0.0,1.0,1.0,0.500021,0.500027,0.49511400000000005
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.096,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.496094
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09699999999999999,0,0.0631579,0.0,1.0,1.0,0.500021,0.500024,0.497071
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.098,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000220000000001,0.49805
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.099,0,0.0631579,0.0,1.0,1.0,0.500021,0.50002,0.49903400000000003
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.1,0,0.0631579,0.0,1.0,1.0,0.500019,0.5000180000000001,0.500021
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10099999999999999,0,0.0631579,0.0,1.0,1.0,0.500017,0.500015,0.501011
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.102,0,0.0631579,0.0,1.0,1.0,0.500015,0.500013,0.502004
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10300000000000001,0,0.0631579,0.0,1.0,1.0,0.500012,0.5000100000000001,0.502997
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10400000000000001,0,0.0631579,0.0,1.0,1.0,0.500009,0.500007,0.5039899999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.105,0,0.0631579,0.0,1.0,1.0,0.5000060000000001,0.500003,0.504984
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.106,0,0.0631579,0.0,1.0,1.0,0.500004,0.5,0.5059779999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.107,0,0.0631579,0.0,1.0,1.0,0.5,0.49999799999999994,0.506972
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10800000000000001,0,0.0631579,0.0,1.0,1.0,0.499997,0.49999499999999997,0.507965
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.109,0,0.0631579,0.0,1.0,1.0,0.49999399999999994,0.499992,0.508959
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499989,0.509953
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.111,0,0.0631579,0.0,1.0,1.0,0.499988,0.499986,0.510948
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11199999999999999,0,0.0631579,0.0,1.0,1.0,0.499985,0.49998400000000004,0.511944
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.113,0,0.0631579,0.0,1.0,1.0,0.499982,0.49998100000000006,0.512941
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.114,0,0.0631579,0.0,1.0,1.0,0.499979,0.499979,0.513939
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.115,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997600000000003,0.514936
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11599999999999999,0,0.0631579,0.0,1.0,1.0,0.499974,0.499974,0.515933
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11699999999999999,0,0.0631579,0.0,1.0,1.0,0.499971,0.499972,0.516929
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11800000000000001,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.49996899999999994,0.5179239999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11900000000000001,0,0.0631579,0.0,1.0,1.0,0.499968,0.49996899999999994,0.518918
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.519912
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.121,0,0.0631579,0.0,1.0,1.0,0.49996499999999994,0.499968,0.520907
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.122,0,0.0631579,0.0,1.0,1.0,0.49996499999999994,0.49996899999999994,0.521903
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12300000000000001,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996899999999994,0.5229
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.124,0,0.0631579,0.0,1.0,1.0,0.499967,0.499971,0.523898
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.125,0,0.0631579,0.0,1.0,1.0,0.499968,0.499972,0.524894
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.126,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499974,0.52589
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.127,0,0.0631579,0.0,1.0,1.0,0.499972,0.499975,0.526885
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.128,0,0.0631579,0.0,1.0,1.0,0.499975,0.49997600000000003,0.527878
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.129,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.499979,0.5288729999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13,0,0.0631579,0.0,1.0,1.0,0.49998000000000004,0.49998100000000006,0.529868
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.131,0,0.0631579,0.0,1.0,1.0,0.49998400000000004,0.499985,0.5308649999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.132,0,0.0631579,0.0,1.0,1.0,0.499987,0.499989,0.5318649999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.133,0,0.0631579,0.0,1.0,1.0,0.49999,0.49999099999999996,0.53287
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.134,0,0.0631579,0.0,1.0,1.0,0.499993,0.49999399999999994,0.533879
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.135,0,0.0631579,0.0,1.0,1.0,0.499996,0.499996,0.53489
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.136,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.535905
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13699999999999998,0,0.0631579,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.536921
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.138,0,0.0631579,0.0,1.0,1.0,0.5000060000000001,0.500005,0.537938
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.139,0,0.0631579,0.0,1.0,1.0,0.500009,0.500008,0.538956
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14,0,0.0631579,0.0,1.0,1.0,0.500011,0.500012,0.539975
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.141,0,0.0631579,0.0,1.0,1.0,0.500013,0.500015,0.540996
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.142,0,0.0631579,0.0,1.0,1.0,0.500015,0.5000180000000001,0.542017
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14300000000000002,0,0.0631579,0.0,1.0,1.0,0.500017,0.500021,0.543038
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14400000000000002,0,0.0631579,0.0,1.0,1.0,0.500019,0.500023,0.544057
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.145,0,0.0631579,0.0,1.0,1.0,0.500021,0.500025,0.545076
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.146,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.546093
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.147,0,0.0631579,0.0,1.0,1.0,0.500023,0.500028,0.5471090000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14800000000000002,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.548124
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.149,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.549136
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.15,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.550145
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.151,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.55115
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.152,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.5521510000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.153,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.5531510000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.154,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.554149
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.155,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.555144
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.156,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.556137
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.157,0,0.0631579,0.0,1.0,1.0,0.500021,0.500029,0.557128
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.158,0,0.0631579,0.0,1.0,1.0,0.500021,0.500027,0.558117
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.159,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.5590970000000001
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16,0,0.0631579,0.0,1.0,1.0,0.500021,0.500024,0.560075
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.161,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000220000000001,0.561053
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.162,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50002,0.562036
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.163,0,0.0631579,0.0,1.0,1.0,0.500019,0.500019,0.5630229999999999
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16399999999999998,0,0.0631579,0.0,1.0,1.0,0.500017,0.500016,0.564013
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.165,0,0.0631579,0.0,1.0,1.0,0.500015,0.500013,0.565005
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.166,0,0.0631579,0.0,1.0,1.0,0.500012,0.500011,0.565998
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16699999999999998,0,0.0631579,0.0,1.0,1.0,0.500009,0.500008,0.566991
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.168,0,0.0631579,0.0,1.0,1.0,0.500007,0.500004,0.5679850000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16899999999999998,0,0.0631579,0.0,1.0,1.0,0.500004,0.500001,0.568979
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17,0,0.0631579,0.0,1.0,1.0,0.500001,0.49999799999999994,0.569973
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.171,0,0.0631579,0.0,1.0,1.0,0.49999799999999994,0.49999499999999997,0.570966
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.172,0,0.0631579,0.0,1.0,1.0,0.49999499999999997,0.499992,0.57196
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17300000000000001,0,0.0631579,0.0,1.0,1.0,0.499992,0.499989,0.572954
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.174,0,0.0631579,0.0,1.0,1.0,0.499989,0.499987,0.5739479999999999
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.175,0,0.0631579,0.0,1.0,1.0,0.499985,0.49998400000000004,0.5749449999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17600000000000002,0,0.0631579,0.0,1.0,1.0,0.499982,0.49998100000000006,0.575942
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.177,0,0.0631579,0.0,1.0,1.0,0.499979,0.499979,0.576939
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17800000000000002,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.49997600000000003,0.577937
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.179,0,0.0631579,0.0,1.0,1.0,0.499974,0.499974,0.578933
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18,0,0.0631579,0.0,1.0,1.0,0.499971,0.499972,0.5799300000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18100000000000002,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.49996999999999997,0.580925
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.182,0,0.0631579,0.0,1.0,1.0,0.499968,0.49996899999999994,0.581919
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.183,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.582913
8.340030000000001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.184,0,0.0631579,0.0,1.0,1.0,0.49996499999999994,0.499968,0.583908
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.185,0,0.0631579,0.0,1.0,1.0,0.499964,0.49996899999999994,0.584904
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18600000000000003,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996899999999994,0.585901
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.187,0,0.0631579,0.0,1.0,1.0,0.499967,0.499971,0.5868979999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.188,0,0.0631579,0.0,1.0,1.0,0.499968,0.499972,0.5878939999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18899999999999997,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499974,0.5888909999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19,0,0.0631579,0.0,1.0,1.0,0.499971,0.499975,0.589886
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.191,0,0.0631579,0.0,1.0,1.0,0.499975,0.49997600000000003,0.5908800000000001
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.192,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.499979,0.591874
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.193,0,0.0631579,0.0,1.0,1.0,0.49998000000000004,0.49998100000000006,0.592869
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19399999999999998,0,0.0631579,0.0,1.0,1.0,0.49998400000000004,0.499985,0.593865
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.195,0,0.0631579,0.0,1.0,1.0,0.499987,0.499988,0.594865
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.196,0,0.0631579,0.0,1.0,1.0,0.49999,0.49999099999999996,0.595869
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19699999999999998,0,0.0631579,0.0,1.0,1.0,0.499992,0.49999399999999994,0.596877
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.198,0,0.0631579,0.0,1.0,1.0,0.499996,0.49999499999999997,0.597888
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19899999999999998,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.49999799999999994,0.598902
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.2,0,0.0631579,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.599919
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.201,0,0.0631579,0.0,1.0,1.0,0.500005,0.500004,0.6009359999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.20199999999999999,0,0.0631579,0.0,1.0,1.0,0.500008,0.500008,0.601953
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.203,0,0.0631579,0.0,1.0,1.0,0.500011,0.500011,0.6029720000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.204,0,0.0631579,0.0,1.0,1.0,0.500013,0.5000140000000001,0.603993
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.205,0,0.0631579,0.0,1.0,1.0,0.500015,0.500017,0.605014
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20600000000000002,0,0.0631579,0.0,1.0,1.0,0.500017,0.50002,0.606035
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.207,0,0.0631579,0.0,1.0,1.0,0.500019,0.500023,0.607054
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20800000000000002,0,0.0631579,0.0,1.0,1.0,0.500021,0.500025,0.608073
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.209,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.6090909999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21,0,0.0631579,0.0,1.0,1.0,0.500023,0.500028,0.610107
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21100000000000002,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.611121
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.212,0,0.0631579,0.0,1.0,1.0,0.500025,0.500029,0.6121340000000001
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.213,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.6131439999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.214,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.61415
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.215,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.615151
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21600000000000003,0,0.0631579,0.0,1.0,1.0,0.500023,0.500033,0.616151
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.217,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.617149
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.218,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.618145
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21899999999999997,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.619138
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22,0,0.0631579,0.0,1.0,1.0,0.500021,0.500029,0.620129
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.221,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.621119
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.222,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.622101
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.223,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500024,0.623078
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22399999999999998,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500023,0.624056
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.225,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500021,0.625039
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.226,0,0.0631579,0.0,1.0,1.0,0.500019,0.500019,0.626025
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22699999999999998,0,0.0631579,0.0,1.0,1.0,0.500017,0.500016,0.6270140000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.228,0,0.0631579,0.0,1.0,1.0,0.500015,0.5000140000000001,0.6280060000000001
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22899999999999998,0,0.0631579,0.0,1.0,1.0,0.500013,0.500011,0.628999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.500008,0.629992
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.231,0,0.0631579,0.0,1.0,1.0,0.500007,0.500004,0.6309859999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23199999999999998,0,0.0631579,0.0,1.0,1.0,0.500005,0.500001,0.63198
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.233,0,0.0631579,0.0,1.0,1.0,0.500001,0.49999799999999994,0.6329739999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.23399999999999999,0,0.0631579,0.0,1.0,1.0,0.49999799999999994,0.499996,0.6339670000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.235,0,0.0631579,0.0,1.0,1.0,0.49999499999999997,0.499993,0.634961
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23600000000000002,0,0.0631579,0.0,1.0,1.0,0.499992,0.49999,0.635955
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.237,0,0.0631579,0.0,1.0,1.0,0.499989,0.499987,0.636949
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23800000000000002,0,0.0631579,0.0,1.0,1.0,0.499986,0.499985,0.637945
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.239,0,0.0631579,0.0,1.0,1.0,0.499983,0.499982,0.638942
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24,0,0.0631579,0.0,1.0,1.0,0.49998000000000004,0.499979,0.63994
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24100000000000002,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.49997700000000006,0.640937
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.242,0,0.0631579,0.0,1.0,1.0,0.499974,0.499975,0.641934
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.243,0,0.0631579,0.0,1.0,1.0,0.499972,0.499972,0.64293
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.244,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.49996999999999997,0.643926
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.245,0,0.0631579,0.0,1.0,1.0,0.499968,0.49996899999999994,0.6449199999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.24600000000000002,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.645914
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.247,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.499968,0.6469090000000001
9.73004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.248,0,0.0631579,0.0,1.0,1.0,0.499964,0.499968,0.647904
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.249,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.49996899999999994,0.6489010000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.25,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996999999999997,0.649898
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.251,0,0.0631579,0.0,1.0,1.0,0.499968,0.499972,0.650895
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.252,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49997299999999995,0.651891
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.253,0,0.0631579,0.0,1.0,1.0,0.499971,0.499975,0.652887
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.254,0,0.0631579,0.0,1.0,1.0,0.499974,0.49997600000000003,0.653881
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.255,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.499978,0.654874
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.256,0,0.0631579,0.0,1.0,1.0,0.499979,0.49998100000000006,0.6558689999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.257,0,0.0631579,0.0,1.0,1.0,0.499983,0.49998400000000004,0.656866
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.258,0,0.0631579,0.0,1.0,1.0,0.499986,0.499988,0.6578649999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.259,0,0.0631579,0.0,1.0,1.0,0.499989,0.49999099999999996,0.658868
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26,0,0.0631579,0.0,1.0,1.0,0.499992,0.499993,0.659876
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.261,0,0.0631579,0.0,1.0,1.0,0.49999499999999997,0.49999499999999997,0.660886
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.262,0,0.0631579,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.6619
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.263,0,0.0631579,0.0,1.0,1.0,0.500001,0.500001,0.662916
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.264,0,0.0631579,0.0,1.0,1.0,0.500005,0.500004,0.663933
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.265,0,0.0631579,0.0,1.0,1.0,0.500008,0.500007,0.66495
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.266,0,0.0631579,0.0,1.0,1.0,0.500011,0.500011,0.6659689999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.267,0,0.0631579,0.0,1.0,1.0,0.500013,0.5000140000000001,0.666989
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.268,0,0.0631579,0.0,1.0,1.0,0.500015,0.500017,0.66801
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.26899999999999996,0,0.0631579,0.0,1.0,1.0,0.500017,0.50002,0.669031
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.5000220000000001,0.6700510000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.271,0,0.0631579,0.0,1.0,1.0,0.50002,0.500025,0.6710699999999999
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.272,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.672088
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.273,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500028,0.673104
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.27399999999999997,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.6741189999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.275,0,0.0631579,0.0,1.0,1.0,0.500025,0.500029,0.675132
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.276,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.676143
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27699999999999997,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.677149
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.278,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.6781510000000001
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27899999999999997,0,0.0631579,0.0,1.0,1.0,0.500023,0.500033,0.6791510000000001
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.68015
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.281,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.681146
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.282,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.682139
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.28300000000000003,0,0.0631579,0.0,1.0,1.0,0.500021,0.500029,0.683131
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.284,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.684121
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.285,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.685104
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28600000000000003,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500024,0.686082
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.287,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500023,0.687059
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.28800000000000003,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500021,0.688041
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.289,0,0.0631579,0.0,1.0,1.0,0.500019,0.50002,0.6890270000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.29,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.500017,0.690016
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29100000000000004,0,0.0631579,0.0,1.0,1.0,0.500015,0.5000140000000001,0.6910069999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.292,0,0.0631579,0.0,1.0,1.0,0.500013,0.500011,0.6920000000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.293,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.500009,0.6929930000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.294,0,0.0631579,0.0,1.0,1.0,0.500007,0.500005,0.693987
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.295,0,0.0631579,0.0,1.0,1.0,0.500005,0.5000020000000001,0.6949810000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29600000000000004,0,0.0631579,0.0,1.0,1.0,0.5000020000000001,0.49999899999999997,0.695975
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.297,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.499996,0.696969
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.298,0,0.0631579,0.0,1.0,1.0,0.499996,0.499993,0.697962
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.299,0,0.0631579,0.0,1.0,1.0,0.499993,0.49999,0.698956
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.3,0,0.0631579,0.0,1.0,1.0,0.499989,0.499987,0.69995
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.301,0,0.0631579,0.0,1.0,1.0,0.499986,0.499985,0.700946
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.302,0,0.0631579,0.0,1.0,1.0,0.499983,0.499982,0.701943
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.303,0,0.0631579,0.0,1.0,1.0,0.49998000000000004,0.49998000000000004,0.70294
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.304,0,0.0631579,0.0,1.0,1.0,0.49997700000000006,0.49997700000000006,0.703937
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.305,0,0.0631579,0.0,1.0,1.0,0.499975,0.499975,0.7049350000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.306,0,0.0631579,0.0,1.0,1.0,0.499972,0.49997299999999995,0.7059310000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.307,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499971,0.7069270000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.308,0,0.0631579,0.0,1.0,1.0,0.499968,0.49996899999999994,0.707921
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.309,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.708914
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.31,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.499968,0.709909
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.311,0,0.0631579,0.0,1.0,1.0,0.499964,0.499968,0.710905
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.312,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.49996899999999994,0.711901
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.313,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996999999999997,0.712899
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.314,0,0.0631579,0.0,1.0,1.0,0.499968,0.499971,0.713896
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.315,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49997299999999995,0.714892
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.316,0,0.0631579,0.0,1.0,1.0,0.499971,0.499975,0.715888
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.317,0,0.0631579,0.0,1.0,1.0,0.499974,0.49997600000000003,0.716882
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.318,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.499978,0.717875
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.319,0,0.0631579,0.0,1.0,1.0,0.499979,0.49998000000000004,0.71887
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.32,0,0.0631579,0.0,1.0,1.0,0.499982,0.499983,0.719866
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.321,0,0.0631579,0.0,1.0,1.0,0.499986,0.499987,0.720865
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.322,0,0.0631579,0.0,1.0,1.0,0.499989,0.49999,0.721867
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32299999999999995,0,0.0631579,0.0,1.0,1.0,0.499992,0.499993,0.722874
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.324,0,0.0631579,0.0,1.0,1.0,0.49999499999999997,0.49999399999999994,0.723884
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.325,0,0.0631579,0.0,1.0,1.0,0.49999799999999994,0.499997,0.7248979999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.326,0,0.0631579,0.0,1.0,1.0,0.500001,0.500001,0.7259140000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.327,0,0.0631579,0.0,1.0,1.0,0.500004,0.500004,0.72693
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32799999999999996,0,0.0631579,0.0,1.0,1.0,0.500007,0.500007,0.727947
8.340030000000001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32899999999999996,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.5000100000000001,0.728966
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33,0,0.0631579,0.0,1.0,1.0,0.500012,0.500013,0.7299859999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.331,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500016,0.731007
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.332,0,0.0631579,0.0,1.0,1.0,0.500016,0.500019,0.732028
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33299999999999996,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.5000220000000001,0.7330479999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33399999999999996,0,0.0631579,0.0,1.0,1.0,0.50002,0.500024,0.734067
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.335,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.735085
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.336,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.736102
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.337,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.737117
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.33799999999999997,0,0.0631579,0.0,1.0,1.0,0.500025,0.500029,0.7381300000000001
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33899999999999997,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.7391409999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.34,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.7401479999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.341,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.741151
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.342,0,0.0631579,0.0,1.0,1.0,0.500024,0.500033,0.742151
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34299999999999997,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.74315
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.344,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.744147
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.345,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.7451399999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34600000000000003,0,0.0631579,0.0,1.0,1.0,0.500021,0.50003,0.746132
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.34700000000000003,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.747123
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.348,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.748107
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.349,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500025,0.749085
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35,0,0.0631579,0.0,1.0,1.0,0.500021,0.500023,0.750063
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35100000000000003,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500021,0.7510439999999999
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35200000000000004,0,0.0631579,0.0,1.0,1.0,0.50002,0.50002,0.752029
8.340030000000001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.353,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.500017,0.753017
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.354,0,0.0631579,0.0,1.0,1.0,0.500016,0.500015,0.754008
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.355,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500012,0.755001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35600000000000004,0,0.0631579,0.0,1.0,1.0,0.500011,0.500009,0.7559939999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35700000000000004,0,0.0631579,0.0,1.0,1.0,0.500008,0.5000060000000001,0.756988
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.358,0,0.0631579,0.0,1.0,1.0,0.500005,0.5000020000000001,0.7579819999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.359,0,0.0631579,0.0,1.0,1.0,0.5000020000000001,0.49999899999999997,0.758976
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36,0,0.0631579,0.0,1.0,1.0,0.49999899999999997,0.499997,0.75997
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.361,0,0.0631579,0.0,1.0,1.0,0.499996,0.49999399999999994,0.7609630000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36200000000000004,0,0.0631579,0.0,1.0,1.0,0.499993,0.49999099999999996,0.761957
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.363,0,0.0631579,0.0,1.0,1.0,0.49999,0.499988,0.762951
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.364,0,0.0631579,0.0,1.0,1.0,0.499987,0.499985,0.763946
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.365,0,0.0631579,0.0,1.0,1.0,0.49998400000000004,0.499983,0.764943
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.366,0,0.0631579,0.0,1.0,1.0,0.49998100000000006,0.49998000000000004,0.76594
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36700000000000005,0,0.0631579,0.0,1.0,1.0,0.499978,0.499978,0.766938
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.368,0,0.0631579,0.0,1.0,1.0,0.499975,0.499975,0.767935
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.369,0,0.0631579,0.0,1.0,1.0,0.49997299999999995,0.49997299999999995,0.768932
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499971,0.769928
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.371,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49996899999999994,0.770922
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37200000000000005,0,0.0631579,0.0,1.0,1.0,0.499967,0.499968,0.771915
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.373,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.499968,0.77291
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.374,0,0.0631579,0.0,1.0,1.0,0.499964,0.499968,0.7739060000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.375,0,0.0631579,0.0,1.0,1.0,0.49996599999999997,0.49996899999999994,0.7749020000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.376,0,0.0631579,0.0,1.0,1.0,0.499967,0.49996999999999997,0.775899
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.377,0,0.0631579,0.0,1.0,1.0,0.499968,0.499971,0.776896
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37799999999999995,0,0.0631579,0.0,1.0,1.0,0.49996899999999994,0.49997299999999995,0.7778930000000001
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.379,0,0.0631579,0.0,1.0,1.0,0.49996999999999997,0.499975,0.778889
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38,0,0.0631579,0.0,1.0,1.0,0.49997299999999995,0.49997600000000003,0.779883
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.381,0,0.0631579,0.0,1.0,1.0,0.49997600000000003,0.49997700000000006,0.780876
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.382,0,0.0631579,0.0,1.0,1.0,0.499978,0.49998000000000004,0.781871
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38299999999999995,0,0.0631579,0.0,1.0,1.0,0.49998100000000006,0.499983,0.782867
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.384,0,0.0631579,0.0,1.0,1.0,0.499985,0.499986,0.7838649999999999
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.385,0,0.0631579,0.0,1.0,1.0,0.499988,0.49999,0.784866
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.386,0,0.0631579,0.0,1.0,1.0,0.49999099999999996,0.499992,0.7858729999999999
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.387,0,0.0631579,0.0,1.0,1.0,0.49999399999999994,0.49999399999999994,0.786883
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.38799999999999996,0,0.0631579,0.0,1.0,1.0,0.499997,0.499997,0.787895
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.389,0,0.0631579,0.0,1.0,1.0,0.5,0.5,0.7889109999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.39,0,0.0631579,0.0,1.0,1.0,0.500004,0.500003,0.789928
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.391,0,0.0631579,0.0,1.0,1.0,0.500007,0.5000060000000001,0.790945
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.392,0,0.0631579,0.0,1.0,1.0,0.5000100000000001,0.5000100000000001,0.791963
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39299999999999996,0,0.0631579,0.0,1.0,1.0,0.500012,0.500013,0.792983
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39399999999999996,0,0.0631579,0.0,1.0,1.0,0.5000140000000001,0.500016,0.794004
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.395,0,0.0631579,0.0,1.0,1.0,0.500016,0.500019,0.795025
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.396,0,0.0631579,0.0,1.0,1.0,0.5000180000000001,0.5000220000000001,0.796045
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.397,0,0.0631579,0.0,1.0,1.0,0.50002,0.500024,0.797064
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39799999999999996,0,0.0631579,0.0,1.0,1.0,0.500021,0.500026,0.798082
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39899999999999997,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500027,0.799099
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.4,0,0.0631579,0.0,1.0,1.0,0.500024,0.500028,0.8001149999999999
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.401,0,0.0631579,0.0,1.0,1.0,0.500024,0.500029,0.801128
6.95003e-16,0,-1,1,1.0,0.0,0.0,0.0,0.402,0,0.0631579,0.0,1.0,1.0,0.500025,0.50003,0.80214
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40299999999999997,0,0.0631579,0.0,1.0,1.0,0.500024,0.500031,0.803148
2.78001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40399999999999997,0,0.0631579,0.0,1.0,1.0,0.500024,0.5000319999999999,0.8041510000000001
5.56002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.405,0,0.0631579,0.0,1.0,1.0,0.500024,0.500033,0.8051510000000001
4.17002e-16,0,-1,1,1.0,0.0,0.0,0.0,0.406,0,0.0631579,0.0,1.0,1.0,0.500023,0.5000319999999999,0.80615
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40700000000000003,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.5000319999999999,0.807148
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.408,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.500031,0.808142
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.409,0,0.0631579,0.0,1.0,1.0,0.5000220000000001,0.50003,0.809134
1.39001e-16,0,-1,1,1.0,0.0,0.0,0.0,0.41,0,0.0631579,0.0,1.0,1.0,0.500021,0.500028,0.810125
0.0,0,2407,100,2.46132e+16,0.00685158,0.0712812,0.013123300000000001,0.001,0,0.0631579,0.0027006,8121820000000000.0,1.16494e+16,0.49997299999999995,0.49997600000000003,0.400883
8.450889999999999e-05,0,2407,100,2.54885e+16,0.013573599999999998,0.140228,0.0257813,0.002,0,0.0631579,0.00537799,8704790000000000.0,1.23573e+16,0.49997600000000003,0.49997700000000006,0.401879
0.000247988,0,2407,100,2.62078e+16,0.020259299999999997,0.207488,0.0380222,0.003,0,0.0631579,0.00803215,9149830000000000.0,1.29397e+16,0.499978,0.49998000000000004,0.402879
0.000484365,0,2407,100,2.68278e+16,0.0269053,0.273167,0.049874800000000004,0.004,0,0.0631579,0.0106691,9473270000000000.0,1.33244e+16,0.49998100000000006,0.499982,0.403885
0.000789711,0,2407,100,2.74104e+16,0.0335173,0.33717199999999997,0.061353099999999994,0.005,0,0.0631579,0.0132874,9496330000000000.0,1.36516e+16,0.499985,0.499986,0.404896
0.00116032,0,2149,100,2.80136e+16,0.040094,0.399837,0.07246160000000001,0.006,0,0.0631579,0.0158861,1.03373e+16,1.39407e+16,0.499988,0.49999,0.405916
0.00159197,0,2149,100,2.86985e+16,0.0466317,0.47166800000000003,0.0835273,0.006999999999999999,0,0.0631579,0.0184726,1.06276e+16,1.42127e+16,0.49999099999999996,0.499992,0.40694400000000003
0.00208212,0,2149,100,2.98378e+16,0.053115800000000005,0.544131,0.09501280000000001,0.008,0,0.0631579,0.0210408,1.09201e+16,1.44887e+16,0.49999399999999994,0.49999399999999994,0.407981
0.00262791,0,2149,100,3.17619e+16,0.059536,0.616793,0.106377,0.009000000000000001,0,0.0631579,0.0235901,1.12054e+16,1.47912e+16,0.49999899999999997,0.499997,0.409024
0.00322681,0,2406,100,3.36624e+16,0.0658765,0.705372,0.117599,0.01,0,0.0631579,0.0261177,1.14821e+16,1.50309e+16,0.5000020000000001,0.5,0.41007200000000005
0.00387659,0,2406,100,3.55392e+16,0.0721284,0.802429,0.128675,0.011000000000000001,0,0.0631579,0.028619400000000003,1.175e+16,1.52383e+16,0.500005,0.500004,0.411128
0.00457408,0,2406,100,3.73763e+16,0.0782832,0.902702,0.139599,0.012,0,0.0631579,0.031091700000000003,1.20062e+16,1.5418e+16,0.500008,0.500007,0.41219300000000003
0.00531657,0,2406,100,3.91524e+16,0.0843347,1.00587,0.150369,0.013000000000000001,0,0.0631579,0.033536699999999996,1.22476e+16,1.55704e+16,0.500011,0.500011,0.41326599999999997
0.00610223,0,2406,100,4.08745e+16,0.090283,1.1115899999999999,0.16098800000000002,0.013999999999999999,0,0.0631579,0.035966000000000005,1.24758e+16,1.56967e+16,0.5000140000000001,0.5000140000000001,0.41434799999999994
0.00692739,0,2406,100,4.25438e+16,0.09614,1.21943,0.171454,0.015,0,0.0631579,0.0383965,1.2694e+16,1.57981e+16,0.500016,0.500017,0.41544
0.00779177,0,2406,100,4.41567e+16,0.10192799999999999,1.32895,0.181766,0.016,0,0.0631579,0.040868699999999994,1.226e+16,1.58803e+16,0.5000180000000001,0.50002,0.41653999999999997
0.0086947,0,2406,100,4.56888e+16,0.107688,1.4397,0.192801,0.017,0,0.0631579,0.0434574,1.28433e+16,1.59527e+16,0.500019,0.500023,0.41764799999999996
0.00963599,0,2406,100,4.7129e+16,0.11349400000000001,1.55114,0.20555,0.018000000000000002,0,0.0631579,0.046183800000000004,1.30708e+16,1.60196e+16,0.50002,0.500025,0.418758
0.0106109,0,2406,100,4.85122e+16,0.119442,1.66268,0.218352,0.019,0,0.0631579,0.049052099999999994,1.32921e+16,1.6078e+16,0.500021,0.500027,0.41986
0.011615299999999999,0,2406,100,4.98572e+16,0.125658,1.7738900000000002,0.23119299999999998,0.02,0,0.0631579,0.05207719999999999,1.35088e+16,1.61325e+16,0.500023,0.500028,0.420954
0.012644299999999999,0,2406,100,5.1199e+16,0.13226400000000002,1.8842599999999998,0.24372600000000003,0.021,0,0.0631579,0.0552641,1.37209e+16,1.61892e+16,0.500024,0.50003,0.422046
0.0136869,0,2406,100,5.25789e+16,0.139349,1.9930299999999999,0.25590300000000005,0.022000000000000002,0,0.0631579,0.0586047,1.39344e+16,1.62507e+16,0.500025,0.500031,0.42313500000000004
0.014744,0,2406,100,5.39536e+16,0.14716600000000002,2.0994099999999998,0.267705,0.023,0,0.0631579,0.0621316,1.41476e+16,1.62995e+16,0.500025,0.500031,0.42422299999999996
0.0158191,0,2406,100,5.56547e+16,0.15597,2.20246,0.279113,0.024,0,0.0631579,0.06589810000000001,1.44047e+16,1.6378e+16,0.500025,0.50003,0.42531
0.0169102,0,2406,100,5.74938e+16,0.165989,2.30143,0.2903,0.025,0,0.0631579,0.06995169999999999,1.46583e+16,1.64433e+16,0.500023,0.500029,0.426396
0.0180162,0,2406,100,5.96329e+16,0.17740999999999998,2.39586,0.301158,0.026000000000000002,0,0.0631579,0.07431180000000001,1.49148e+16,1.71914e+16,0.5000220000000001,0.500027,0.427483
0.019137900000000003,0,2406,100,6.17728e+16,0.18983699999999998,2.48525,0.311584,0.027000000000000003,0,0.0631579,0.0788729,1.4122e+16,1.73524e+16,0.500021,0.500027,0.42857399999999995
0.020272400000000003,0,2406,100,6.38202e+16,0.202763,2.5693099999999998,0.321567,0.027999999999999997,0,0.0631579,0.0835432,1.43546e+16,1.74586e+16,0.5000180000000001,0.500025,0.429667
0.021417,0,2421,100,6.58418e+16,0.215858,2.76797,0.33141,0.028999999999999998,0,0.0631579,0.0883379,1.48769e+16,1.78132e+16,0.5000140000000001,0.5000220000000001,0.430771
0.022587400000000004,0,2391,100,7.00169e+16,0.229188,3.0331599999999996,0.341119,0.03,0,0.0631579,0.0933924,1.65546e+16,1.84162e+16,0.500012,0.5000180000000001,0.43189700000000003
0.0238194,0,2391,100,7.7388e+16,0.24436999999999998,3.2681299999999998,0.35067600000000004,0.031,0,0.0631579,0.09901130000000001,1.82591e+16,1.94586e+16,0.500007,0.500015,0.433061
0.025181,0,2391,100,1.4412e+17,0.259834,3.4672,0.360056,0.032,0,0.0631579,0.104653,2.14839e+16,2.20894e+16,0.5000020000000001,0.5000100000000001,0.43429399999999996
0.026643,0,2391,100,2.25206e+17,0.27354,3.62485,0.36923,0.033,0,0.0631579,0.11023,2.60864e+16,2.64236e+16,0.49999499999999997,0.500004,0.435596
0.028158999999999997,0,2391,100,2.57828e+17,0.28683800000000004,3.73585,0.378205,0.034,0,0.0631579,0.116105,2.98366e+16,2.93273e+16,0.499996,0.500001,0.43693000000000004
0.0297255,0,2391,100,2.59758e+17,0.301771,3.7978699999999996,0.386999,0.035,0,0.0631579,0.12259500000000001,3.09739e+16,3.04228e+16,0.499997,0.49999799999999994,0.43823500000000004
0.0313724,0,2391,100,2.60363e+17,0.319287,3.8125699999999996,0.395604,0.036000000000000004,0,0.0631579,0.129589,3.2675e+16,3.11942e+16,0.49999499999999997,0.499996,0.43955500000000003
0.0330909,0,2391,100,2.73961e+17,0.33934000000000003,3.7795300000000003,0.404006,0.037000000000000005,0,0.0631579,0.13708299999999998,3.54441e+16,3.2195e+16,0.49999399999999994,0.49999399999999994,0.440913
0.0348425,0,2663,100,2.95975e+17,0.361811,4.40756,0.412199,0.038,0,0.0631579,0.144952,3.85678e+16,4.01555e+16,0.49999499999999997,0.49999099999999996,0.44229300000000005
0.0366119,0,2663,100,3.2236e+17,0.385522,5.11865,0.420177,0.039,0,0.0631579,0.152798,4.16203e+16,4.14061e+16,0.49999,0.499989,0.44370600000000004
0.038394300000000006,0,2663,100,3.46789e+17,0.408138,5.7007699999999994,0.427939,0.04,0,0.0631579,0.16012300000000002,4.37266e+16,4.221e+16,0.499988,0.49999,0.44516999999999995
0.040193599999999996,0,2663,100,3.70336e+17,0.42917299999999997,6.16749,0.435489,0.040999999999999995,0,0.0631579,0.166853,4.49789e+16,4.26298e+16,0.499987,0.49999,0.44664499999999996
0.0419969,0,2678,100,3.9391e+17,0.44842,6.53562,0.44283599999999995,0.042,0,0.0631579,0.172976,4.56278e+16,4.26082e+16,0.49998400000000004,0.49999,0.44813400000000003
0.043755300000000004,0,2678,100,4.17673e+17,0.465696,6.819660000000001,0.44998999999999995,0.043,0,0.0631579,0.178536,4.57926e+16,4.20704e+16,0.499986,0.49999099999999996,0.449629
0.0454351,0,2678,100,4.38689e+17,0.480846,7.02261,0.45696000000000003,0.044000000000000004,0,0.0631579,0.18349300000000002,4.54628e+16,4.10832e+16,0.5000020000000001,0.500005,0.45106599999999997
0.0469704,0,2678,100,4.58129e+17,0.49412799999999996,7.154660000000001,0.505034,0.045,0,0.0631579,0.187933,4.47205e+16,3.99257e+16,0.500004,0.500007,0.452421
0.048355,0,2678,100,4.7634e+17,0.505735,7.21628,0.565525,0.046,0,0.0631579,0.19187,4.37649e+16,3.8816e+16,0.500005,0.5000100000000001,0.45378500000000005
0.0495986,0,2678,100,4.93505e+17,0.515932,7.2089300000000005,0.628397,0.047,0,0.0631579,0.195327,4.26939e+16,3.79234e+16,0.500008,0.5000140000000001,0.455153
0.0506894,0,2951,100,4.1002e+18,1.08312,38.4353,0.779572,0.048,0,0.0631579,0.259594,7.90919e+16,1.5789e+17,0.500012,0.500017,0.456549
0.05240269999999999,0,2952,100,1.11373e+19,1.57171,50.7215,1.07361,0.049,0,0.0631579,0.343035,1.37134e+17,3.30673e+17,0.50002,0.500028,0.458178
0.0544523,0,2952,100,9.01149e+18,1.8096900000000002,55.3858,1.27295,0.05,0,0.0631579,0.402962,8.1439e+16,2.18387e+17,0.5000859999999999,0.5001899999999999,0.655774
0.05630269999999999,0,3192,100,1.57555e+19,5.04676,166.57299999999998,1.4512399999999999,0.051,0,0.0631579,0.81545,1.08218e+17,1.83385e+17,0.502162,0.502225,0.48234899999999997
0.0556738,0,3448,100,2.44014e+19,11.9357,496.895,1.2881799999999999,0.052000000000000005,0,0.0631579,1.92867,1.0955e+16,1.19088e+16,0.49992,0.499542,0.64854
0.0,0,2406,1000,2.42013e+17,0.011966,0.133135,0.0135554,0.001,0,0.0631579,0.00438985,7.36888e+16,1.09296e+17,0.49997299999999995,0.49997600000000003,0.400883
0.000118509,0,2406,1000,2.50988e+17,0.023261599999999997,0.268894,0.026612,0.002,0,0.0631579,0.00865536,8.06242e+16,1.18266e+17,0.49997600000000003,0.49997700000000006,0.401881
0.000346724,0,2406,1000,2.58058e+17,0.034100099999999994,0.403423,0.0392519,0.003,0,0.0631579,0.012798100000000001,8.54793e+16,1.24623e+17,0.499978,0.49998000000000004,0.402884
0.000674131,0,2406,1000,2.64539e+17,0.0444266,0.534168,0.051528599999999994,0.004,0,0.0631579,0.0167868,8.93753e+16,1.29155e+17,0.49998100000000006,0.499982,0.403896
0.00109225,0,2406,1000,2.71068e+17,0.0542555,0.661136,0.0634826,0.005,0,0.0631579,0.0206303,9.05127e+16,1.33128e+17,0.499985,0.499986,0.404916
0.00159378,0,2406,1000,2.77994e+17,0.0636245,0.7852210000000001,0.075154,0.006,0,0.0631579,0.0243225,9.95734e+16,1.36788e+17,0.499988,0.499989,0.40594600000000003
0.0021703000000000004,0,2406,1000,2.8987e+17,0.0725658,0.9084030000000001,0.08658049999999999,0.006999999999999999,0,0.0631579,0.0278725,1.03435e+17,1.40302e+17,0.49999,0.49999099999999996,0.406987
0.0028159,0,2406,1000,3.12054e+17,0.0811127,1.03246,0.0977992,0.008,0,0.0631579,0.0312928,1.07291e+17,1.43873e+17,0.499992,0.499993,0.408037
0.00352602,0,2406,1000,3.33885e+17,0.0892982,1.1576799999999998,0.108856,0.009000000000000001,0,0.0631579,0.0345979,1.11035e+17,1.47537e+17,0.499997,0.499996,0.409093
0.00429651,0,2406,1000,3.55225e+17,0.0971554,1.28585,0.11992799999999999,0.01,0,0.0631579,0.03779930000000001,1.14698e+17,1.50684e+17,0.5,0.49999899999999997,0.410156
0.00512304,0,2406,1000,3.7612e+17,0.10468800000000002,1.41736,0.131195,0.011000000000000001,0,0.0631579,0.040895999999999995,1.18257e+17,1.5342e+17,0.5000020000000001,0.5000020000000001,0.411228
0.00600097,0,2406,1000,3.9652e+17,0.11190499999999999,1.55203,0.142301,0.012,0,0.0631579,0.043895800000000006,1.21637e+17,1.55758e+17,0.500005,0.500005,0.41231
0.00692622,0,2406,1000,4.16585e+17,0.11888499999999999,1.6894099999999999,0.15324400000000002,0.013000000000000001,0,0.0631579,0.0469017,1.24838e+17,1.57721e+17,0.500007,0.500008,0.413401
0.00789794,0,2406,1000,4.36485e+17,0.125911,1.82885,0.164025,0.013999999999999999,0,0.0631579,0.050288400000000004,1.27911e+17,1.59372e+17,0.5000100000000001,0.500011,0.41450299999999995
0.0089186,0,2406,1000,4.56209e+17,0.133892,1.9696599999999997,0.17465,0.015,0,0.0631579,0.0545747,1.30871e+17,1.60768e+17,0.500011,0.5000140000000001,0.415617
0.00999529,0,2406,1000,4.76101e+17,0.145376,2.1111,0.185117,0.016,0,0.0631579,0.060243700000000004,1.27161e+17,1.62179e+17,0.500011,0.500016,0.41674399999999995
0.0111408,0,2406,1000,5.00623e+17,0.16883099999999998,2.25225,0.195692,0.017,0,0.0631579,0.06891389999999999,1.34727e+17,1.63916e+17,0.500012,0.5000180000000001,0.41788500000000006
0.0123727,0,2421,1000,5.27712e+17,0.209247,3.19854,0.20853200000000002,0.018000000000000002,0,0.0631579,0.0805904,1.38821e+17,1.65744e+17,0.500011,0.500019,0.419033
0.0136964,0,2421,1000,5.60381e+17,0.264214,4.6192400000000005,0.22141799999999998,0.019,0,0.0631579,0.0943963,1.4323e+17,1.68056e+17,0.5000100000000001,0.500019,0.420191
0.0151085,0,2421,1000,5.98268e+17,0.324181,5.9615,0.234339,0.02,0,0.0631579,0.10900699999999999,1.47177e+17,1.69678e+17,0.500008,0.5000180000000001,0.421365
0.0166157,0,2421,1000,6.51255e+17,0.378251,7.0136,0.247275,0.021,0,0.0631579,0.122886,1.52491e+17,1.73893e+17,0.500007,0.500017,0.42255699999999996
0.0181885,0,2391,1000,7.1278e+17,0.42095699999999997,7.72393,0.260211,0.022000000000000002,0,0.0631579,0.13524,1.58307e+17,1.78819e+17,0.5000060000000001,0.500016,0.423759
0.0197758,0,2391,1000,7.8077e+17,0.453028,8.15488,0.273133,0.023,0,0.0631579,0.14621800000000001,1.64379e+17,1.83846e+17,0.5000020000000001,0.500013,0.424962
0.0213737,0,2391,1000,8.51554e+17,0.476285,8.358889999999999,0.285884,0.024,0,0.0631579,0.156105,1.7056e+17,1.88713e+17,0.5,0.500011,0.42616800000000005
0.0229832,0,2391,1000,9.21711e+17,0.49260200000000004,8.390260000000001,0.298214,0.025,0,0.0631579,0.164961,1.76654e+17,1.93284e+17,0.499997,0.500008,0.42737299999999995
0.0246285,0,2391,1000,9.88988e+17,0.503372,8.29398,0.310109,0.026000000000000002,0,0.0631579,0.172652,1.82473e+17,2.0576e+17,0.499992,0.5000020000000001,0.42858
0.026342900000000002,0,2391,1000,1.05293e+18,0.5097520000000001,8.10855,0.32160500000000003,0.027000000000000003,0,0.0631579,0.17924600000000002,1.77606e+17,2.08939e+17,0.49998400000000004,0.499996,0.429796
0.0281587,0,2391,1000,1.13104e+18,0.5152770000000001,7.85997,0.332855,0.027999999999999997,0,0.0631579,0.186664,1.89744e+17,2.17644e+17,0.49997600000000003,0.49999,0.431018
0.0302652,0,2472,1000,1.4666e+18,0.524313,7.573589999999999,0.343584,0.028999999999999998,0,0.0631579,0.193726,2.40222e+17,2.66249e+17,0.499968,0.499983,0.432302
0.0325175,0,2472,1000,2.81073e+18,0.5439689999999999,7.2836300000000005,0.353759,0.03,0,0.0631579,0.206317,3.33807e+17,3.42749e+17,0.499964,0.49997700000000006,0.433655
0.0351702,0,2664,1000,4.10461e+18,0.608787,6.9836800000000006,0.367699,0.031,0,0.0631579,0.22925399999999999,4.71373e+17,4.45127e+17,0.499953,0.49996499999999994,0.435145
0.0381404,0,2681,1000,6.08274e+18,0.654266,8.27391,0.38859699999999997,0.032,0,0.0631579,0.24760500000000002,6.55926e+17,5.90748e+17,0.499939,0.49995200000000006,0.436802
0.040897699999999995,0,2681,1000,7.40588e+18,0.688507,8.96322,0.40981599999999996,0.033,0,0.0631579,0.260914,7.50443e+17,6.60821e+17,0.499928,0.499938,0.438536
0.04342530000000001,0,2681,1000,8.5632e+18,0.7170569999999999,9.18805,0.429205,0.034,0,0.0631579,0.270637,8.32323e+17,6.8786e+17,0.49991800000000003,0.499929,0.440292
0.0457464,0,2681,1000,9.50952e+18,0.743636,9.155439999999999,0.466028,0.035,0,0.0631579,0.27822399999999997,8.24248e+17,6.62785e+17,0.499914,0.49992299999999995,0.442033
0.047861,0,2679,1000,9.90012e+18,0.76898,10.4683,0.601002,0.036000000000000004,0,0.0631579,0.284491,7.7027e+17,5.98066e+17,0.49990500000000004,0.49991199999999997,0.44373100000000004
0.0497991,0,2679,1000,1.06409e+19,0.795128,11.865,0.747512,0.037000000000000005,0,0.0631579,0.290095,7.19423e+17,5.51075e+17,0.49991199999999997,0.499917,0.445337
0.0516203,0,2679,1000,1.14175e+19,0.8236530000000001,13.3415,0.9041959999999999,0.038,0,0.0631579,0.29543400000000003,6.67215e+17,6.60786e+17,0.49992299999999995,0.499921,0.44683
0.0533469,0,2679,1000,1.20475e+19,0.8555520000000001,14.7237,1.0663799999999999,0.039,0,0.0631579,0.30081199999999997,6.38242e+17,6.54328e+17,0.49992299999999995,0.499924,0.44820299999999996
0.05495219999999999,0,2952,1000,5.61308e+19,2.49812,122.833,1.27072,0.04,0,0.0631579,0.49788999999999994,9.68928e+17,1.13493e+18,0.499914,0.49992200000000003,0.44960100000000003
0.059044799999999995,0,2953,1000,8.41142e+19,15.9052,565.399,1.42434,0.040999999999999995,0,0.0631579,3.34289,7.11582e+17,8.54827e+17,0.49973199999999995,0.49999099999999996,0.664723
0.06301140000000001,0,3463,1000,4.08666e+21,52.1577,1530.99,1.24952,0.042,0,0.0631579,10.332,2.25802e+19,2.42167e+19,0.4973,0.49956300000000003,0.658741
0.113901,0,3462,1000,4.89246e+21,46.9339,1683.44,1.41311,0.043,0,0.0631579,11.2245,6.79069e+17,1.74033e+17,0.495584,0.49851999999999996,0.6518579999999999
0.178331,0,2932,1000,9.78024e+21,81.1175,3158.95,14.4827,0.044000000000000004,0,0.0631579,18.8685,5.0849e+18,5.68405e+18,0.4942,0.49526400000000004,0.644781
0.420121,0,2452,1000,1.71324e+25,2870.21,96627.7,607.991,0.045,0,0.0631579,864.304,2.91626e+22,2.3659e+22,0.4922,0.492113,0.634871
0.0,0,906,10000,2.41109e+18,0.0154963,0.181066,0.0135976,0.001,0,0.0631579,0.00545632,7.21475e+17,1.07883e+18,0.49997299999999995,0.49997600000000003,0.400883
0.00013328100000000001,0,2406,10000,2.50063e+18,0.029716900000000004,0.338246,0.0266868,0.002,0,0.0631579,0.0106758,7.94008e+17,1.17313e+18,0.49997600000000003,0.49997700000000006,0.40188
0.00038754,0,2406,10000,2.57158e+18,0.0429915,0.49372299999999997,0.039359500000000006,0.003,0,0.0631579,0.0156841,8.44197e+17,1.23803e+18,0.499978,0.49998000000000004,0.402884
0.000750094,0,2406,10000,2.63756e+18,0.055339099999999995,0.636908,0.05167619999999999,0.004,0,0.0631579,0.0204326,8.85584e+17,1.28521e+18,0.49998100000000006,0.499982,0.403895
0.00120909,0,2406,10000,2.70372e+18,0.0667217,0.770224,0.0636866,0.005,0,0.0631579,0.0249396,8.99792e+17,1.32674e+18,0.499985,0.499986,0.404915
0.00175625,0,2406,10000,2.77361e+18,0.07721839999999999,0.89784,0.07543760000000001,0.006,0,0.0631579,0.029192700000000002,9.93152e+17,1.36494e+18,0.499988,0.499989,0.405945
0.00238184,0,2406,10000,2.91352e+18,0.0868485,1.02373,0.0869723,0.006999999999999999,0,0.0631579,0.0331722,1.03379e+18,1.4015e+18,0.499989,0.499992,0.406985
0.0030785,0,2406,10000,3.1393e+18,0.095667,1.1507,0.0983393,0.008,0,0.0631579,0.0368899,1.0741e+18,1.438e+18,0.499992,0.499993,0.408034
0.00384082,0,2406,10000,3.36089e+18,0.103789,1.2792299999999999,0.109579,0.009000000000000001,0,0.0631579,0.0403618,1.11296e+18,1.47604e+18,0.499997,0.49999499999999997,0.40909
0.00466346,0,2406,10000,3.57728e+18,0.11142200000000001,1.41149,0.120736,0.01,0,0.0631579,0.0436531,1.15068e+18,1.50822e+18,0.5,0.49999799999999994,0.410152
0.00554138,0,2406,10000,3.78951e+18,0.118708,1.54758,0.13183599999999998,0.011000000000000001,0,0.0631579,0.0468142,1.18709e+18,1.53618e+18,0.5000020000000001,0.500001,0.41122299999999995
0.00647031,0,2406,10000,3.99745e+18,0.125699,1.68715,0.14290999999999998,0.012,0,0.0631579,0.0499431,1.2219e+18,1.56028e+18,0.500004,0.500005,0.41230500000000003
0.00744802,0,2406,10000,4.20562e+18,0.134893,1.82955,0.15395599999999998,0.013000000000000001,0,0.0631579,0.05545,1.25528e+18,1.58087e+18,0.5000060000000001,0.500008,0.413396
0.00849768,0,2421,10000,4.45907e+18,0.213158,3.99609,0.164984,0.013999999999999999,0,0.0631579,0.07827260000000001,1.29109e+18,1.6023e+18,0.500008,0.500011,0.41450600000000004
0.00973093,0,2421,10000,4.86866e+18,0.449924,9.62214,0.176004,0.015,0,0.0631579,0.126838,1.33579e+18,1.62741e+18,0.500008,0.500012,0.415667
0.011181299999999998,0,2421,10000,5.68002e+18,0.615038,12.4793,0.187146,0.016,0,0.0631579,0.165934,1.35635e+18,1.70953e+18,0.500005,0.500011,0.416912
0.0127166,0,2421,10000,6.87739e+18,0.68205,13.0852,0.198623,0.017,0,0.0631579,0.19056900000000002,1.51342e+18,1.82912e+18,0.499997,0.500007,0.418204
0.014369999999999999,0,2421,10000,8.14334e+18,0.737611,12.8845,0.210596,0.018000000000000002,0,0.0631579,0.21521300000000002,1.63856e+18,1.94334e+18,0.49999499999999997,0.5000060000000001,0.419487
0.016207,0,2133,10000,9.35699e+18,0.901976,25.91,0.223073,0.019,0,0.0631579,0.256352,1.75262e+18,2.03282e+18,0.499988,0.500001,0.42075500000000005
0.0182482,0,2133,10000,1.04493e+19,1.28189,45.916000000000004,0.237423,0.02,0,0.0631579,0.32867399999999997,1.85846e+18,2.10813e+18,0.49997700000000006,0.499992,0.422055
0.0206803,0,2133,10000,1.13783e+19,1.7628400000000002,61.3218,0.252704,0.021,0,0.0631579,0.42649499999999996,1.953e+18,2.16894e+18,0.49996199999999996,0.499979,0.4234
0.0236284,0,2133,10000,1.21861e+19,2.1514,63.9146,0.26814299999999996,0.022000000000000002,0,0.0631579,0.527688,2.03924e+18,2.21848e+18,0.499949,0.499971,0.42481599999999997
0.0269497,0,2133,10000,1.2965e+19,2.41977,61.36,0.283428,0.023,0,0.0631579,0.618911,2.13209e+18,2.27118e+18,0.499932,0.499958,0.426307
0.030543200000000003,0,2389,10000,2.85104e+19,8.563039999999999,333.43800000000005,0.29536999999999997,0.024,0,0.0631579,1.70112,2.58354e+18,2.62926e+18,0.5002880000000001,0.500344,0.669412
0.036861,0,2645,10000,5.32589e+21,7.4939800000000005,153.529,0.30900900000000003,0.025,0,0.0631579,2.66831,7.03336e+18,7.74706e+18,0.5018130000000001,0.5022310000000001,0.668057
0.041685900000000005,0,3159,10000,2.38044e+21,13.882,413.634,0.327937,0.026000000000000002,0,0.0631579,4.26316,9.19164e+18,1.01236e+19,0.500981,0.504013,0.66815
0.045913499999999996,0,2394,10000,1.13448e+21,17.7292,336.716,0.349061,0.027000000000000003,0,0.0631579,5.65336,7.05597e+18,7.71749e+18,0.500899,0.5040720000000001,0.6674720000000001
0.0532974,0,2355,10000,5.23513e+20,20.2323,289.406,0.372133,0.027999999999999997,0,0.0631579,6.46301,2.60119e+18,3.0524e+18,0.49976499999999996,0.505396,0.666603
0.0606181,0,2985,10000,1.21446e+21,24.5493,399.596,0.387785,0.028999999999999998,0,0.0631579,7.77085,4.13978e+18,3.29593e+18,0.499978,0.505858,0.665376
0.06805510000000001,0,2683,10000,1.97112e+21,36.7334,842.305,0.44944300000000004,0.03,0,0.0631579,11.1181,1.17622e+19,8.06866e+18,0.500903,0.504844,0.664429
0.080948,0,3001,10000,6.53296e+32,7601730.0,214712000.0,297438.0,0.031,0,0.0631579,1246440.0,1.29415e+29,1.41577e+29,0.502034,0.5060819999999999,0.662822
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.001,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.400991
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.002,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.401987
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.003,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.402985
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.004,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.403985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.005,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.404986
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.006,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.405988
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006999999999999999,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.40699
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.008,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.407992
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.009000000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.408995
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.01,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.409998
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.011000000000000001,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.41100200000000003
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.012,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.41200600000000004
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013000000000000001,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.41301000000000004
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013999999999999999,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.414012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.015,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.41501099999999996
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.016,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.416012
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.017,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.417012
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.018000000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.418012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.019,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.41901000000000005
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.02,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.42000699999999996
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.021,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.421005
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.022000000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.42200299999999996
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.023,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.423001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.024,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.424
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.025,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.425
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.026000000000000002,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.426
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027000000000000003,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.42700000000000005
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.027999999999999997,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.428
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.028999999999999998,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.429
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.03,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.42999799999999994
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.031,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.430996
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.032,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.431993
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.033,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.432989
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.034,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.433985
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.035,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.434985
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.036000000000000004,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.435985
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.037000000000000005,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.436987
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.038,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.437988
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.039,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.43899
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.04,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.439993
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.040999999999999995,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.440996
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.042,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.442
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.043,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.443004
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.044000000000000004,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.444008
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.045,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.445011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.046,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.44601199999999996
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.047,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.447011
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.048,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.44801199999999997
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.049,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.44901199999999997
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.05,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.450011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.051,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.451009
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.052000000000000005,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.452006
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.053,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.453004
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.054000000000000006,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.454002
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.455
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055999999999999994,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.456
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.057,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.456999
1.10628e-15,0,-1,1,1.0,0.0,0.0,0.0,0.057999999999999996,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.45799999999999996
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.059000000000000004,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.45899999999999996
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.06,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.46
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.061,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.460999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.062,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.46199700000000005
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.063,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.46299399999999996
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.064,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.463991
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.065,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.464987
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.066,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.46598500000000004
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.067,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.46698500000000004
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.068,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.46798599999999996
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.069,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.468987
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.46998900000000005
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.071,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.470991
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07200000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.47199399999999997
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.073,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.472997
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07400000000000001,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.474001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.075,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.475005
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.076,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.476009
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.077,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.477012
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.078,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.478012
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.079,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.47901099999999996
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.480012
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.081,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.481012
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08199999999999999,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.48201000000000005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.083,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.483008
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.084,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.484005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.085,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.48500299999999996
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.086,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.486001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.087,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.48700000000000004
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08800000000000001,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.488
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08900000000000001,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.489
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.49
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.091,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.491
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.092,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.49200000000000005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09300000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.49299899999999997
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.094,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.493996
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.095,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.494993
1.10628e-15,0,-1,1,1.0,0.0,0.0,0.0,0.096,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.49599
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09699999999999999,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.496986
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.098,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.497985
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.099,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.498985
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.1,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.499986
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10099999999999999,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.500988
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.102,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.5019899999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10300000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.502992
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10400000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.503995
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.105,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.504999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.106,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.506003
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.107,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.507007
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10800000000000001,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.508011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.109,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.509012
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.510011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.111,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.511012
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.11199999999999999,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.512012
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.113,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.513011
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.114,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.514009
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.115,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.515007
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11599999999999999,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.516004
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11699999999999999,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.5170020000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11800000000000001,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.518001
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11900000000000001,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.519
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.519999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.121,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.521
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.122,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.522
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12300000000000001,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.523
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.124,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.523999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.125,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.524998
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.126,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.525995
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.127,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.526992
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.128,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.527988
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.129,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.528985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.529985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.131,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.530986
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.132,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.531987
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.133,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.532989
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.134,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.533991
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.135,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.534994
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.136,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.5359970000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13699999999999998,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.5370010000000001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.138,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.5380050000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.139,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.539009
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.5400119999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.141,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5410119999999999
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.142,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.542011
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14300000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5430119999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14400000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5440119999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.145,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5450109999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.146,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.5460079999999999
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.147,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.547006
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14800000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.548003
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.149,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.5490010000000001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.15,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.55
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.151,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.551
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.152,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.551999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.153,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.5529999999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.154,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.5539999999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.155,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.555
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.156,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.555999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.157,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.5569970000000001
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.158,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.557994
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.159,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.55899
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.559986
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.161,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.5609850000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.162,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.5619850000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.163,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.562986
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16399999999999998,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.563988
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.165,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.56499
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.166,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.565992
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16699999999999998,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.566995
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.168,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.567998
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16899999999999998,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.569002
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.570006
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.171,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.57101
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.172,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.572012
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17300000000000001,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5730109999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.174,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.574012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.175,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.575012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17600000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.576012
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.177,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.577009
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17800000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.5780069999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.179,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.579005
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.580002
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.18100000000000002,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.581001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.182,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.5820000000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.183,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.5829989999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.184,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.584
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.185,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.585
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18600000000000003,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.586
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.187,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.5870000000000001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.188,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.5879979999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18899999999999997,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.5889949999999999
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.589993
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.191,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.590988
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.192,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.591985
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.193,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.592985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19399999999999998,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.593986
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.195,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.594987
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.196,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.595989
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19699999999999998,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.5969909999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.198,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.597993
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19899999999999998,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.598996
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.2,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.6
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.201,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.601004
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20199999999999999,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.602008
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.203,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.603011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.204,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.604012
9.67996e-16,0,-1,1,1.0,0.0,0.0,0.0,0.205,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.605011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20600000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.606012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.207,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.607012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20800000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.608011
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.209,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.609008
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.610006
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21100000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.611004
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.212,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.612002
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.213,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.613
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.214,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.614
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.215,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.614999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21600000000000003,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.616
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.217,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.617
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.218,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.618
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.21899999999999997,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.618999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.619997
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.221,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.6209939999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.222,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.621991
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.223,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.622987
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22399999999999998,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.623985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.225,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.624985
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.226,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.6259859999999999
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22699999999999998,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.626988
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.228,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.627989
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22899999999999998,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.628992
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.6299939999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.231,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.630998
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23199999999999998,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.6320020000000001
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.233,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.6330060000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23399999999999999,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.6340100000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.235,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.635012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23600000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.636011
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.237,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.637012
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.23800000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.638012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.239,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.639012
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.6400100000000001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24100000000000002,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.641007
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.242,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.642005
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.243,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.643003
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.244,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.644001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.245,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.645
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24600000000000002,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.6459999999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.247,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.647
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.248,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.648
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.249,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.649
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.25,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.65
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.251,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.650998
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.252,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.651996
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.253,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.652993
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.254,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.653989
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.255,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.654985
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.256,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.655985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.257,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.656985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.258,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.657987
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.259,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.658988
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.65999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.261,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.660993
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.262,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.661996
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.263,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.662999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.264,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.664003
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.265,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.665008
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.266,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.666011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.267,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.6670119999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.268,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.668011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26899999999999996,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.6690119999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.6700119999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.271,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.6710109999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.272,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.672009
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.273,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.673006
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27399999999999997,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.674004
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.275,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.675002
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.276,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.6759999999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27699999999999997,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.677
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.278,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.677999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27899999999999997,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.679
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.68
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.281,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.6809999999999999
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.282,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.681999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28300000000000003,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.682998
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.284,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.683995
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.285,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.684992
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28600000000000003,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.685987
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.287,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.6869850000000001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28800000000000003,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.6879850000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.289,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.688986
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.689987
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29100000000000004,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.6909890000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.292,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.691991
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.293,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.692994
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.294,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.693997
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.295,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.695001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29600000000000004,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.696005
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.297,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.697009
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.298,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.698012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.299,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.699012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.3,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.7000109999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.301,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.701012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.302,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.702012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.303,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.70301
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.304,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.704008
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.305,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.705005
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.306,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.7060029999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.307,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.707001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.308,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.708
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.309,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.7090000000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.31,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.71
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.311,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.711
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.312,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.7120000000000001
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.313,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.713
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.314,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.7139989999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.315,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.714996
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.316,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.7159939999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.317,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.71699
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.318,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.717986
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.319,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.718985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.719985
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.321,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.720986
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.322,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.721988
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32299999999999995,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.7229899999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.324,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.723992
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.325,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.724995
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.326,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.725999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.327,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.727003
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32799999999999996,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.728007
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32899999999999996,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.729011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.730012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.331,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.731011
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.332,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.732012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33299999999999996,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.733012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33399999999999996,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.734012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.335,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.735009
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.336,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.736007
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.337,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.737004
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33799999999999997,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.738002
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33899999999999997,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.739001
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.74
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.341,0,0.0315789,0.0,1.0,1.0,0.500001,0.5,0.740999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.342,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.742
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34299999999999997,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.743
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.344,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.7440000000000001
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.345,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.744999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34600000000000003,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.7459979999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34700000000000003,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.746995
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.348,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.747992
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.349,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.748988
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.749985
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35100000000000003,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.750985
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35200000000000004,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.7519859999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.353,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.752987
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.354,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.753989
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.355,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.754991
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35600000000000004,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.7559939999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35700000000000004,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.756997
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.358,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.758
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.359,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.759004
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36,0,0.0315789,0.0,1.0,1.0,0.500001,0.5000020000000001,0.760009
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.361,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.761011
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36200000000000004,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.762012
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.363,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.763011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.364,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.764012
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.365,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.765012
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.366,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.766011
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36700000000000005,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.767008
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.368,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.7680060000000001
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.369,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.769003
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.770001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.371,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500001,0.7709999999999999
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37200000000000005,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.772
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.373,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.772999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.374,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.774
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.375,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.775
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.376,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.7759999999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.377,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.776999
8.2971e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37799999999999995,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.777997
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.379,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.778994
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.779991
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.381,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.780986
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.382,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.781985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38299999999999995,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.782985
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.384,0,0.0315789,0.0,1.0,1.0,0.499997,0.499996,0.783986
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.385,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.784988
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.386,0,0.0315789,0.0,1.0,1.0,0.499997,0.499997,0.78599
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.387,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.786992
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38799999999999996,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.787995
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.389,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.788998
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39,0,0.0315789,0.0,1.0,1.0,0.5,0.500001,0.7900020000000001
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.391,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.791006
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.392,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.79201
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39299999999999996,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.500003,0.7930119999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39399999999999996,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.794011
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.395,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.7950119999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.396,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.7960119999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.397,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.7970119999999999
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39799999999999996,0,0.0315789,0.0,1.0,1.0,0.500004,0.500003,0.79801
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39899999999999997,0,0.0315789,0.0,1.0,1.0,0.500003,0.500003,0.799007
1.38285e-16,0,-1,1,1.0,0.0,0.0,0.0,0.4,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.800005
2.7657e-16,0,-1,1,1.0,0.0,0.0,0.0,0.401,0,0.0315789,0.0,1.0,1.0,0.500003,0.5000020000000001,0.801003
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.402,0,0.0315789,0.0,1.0,1.0,0.5000020000000001,0.5000020000000001,0.8020010000000001
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40299999999999997,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.8029999999999999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40399999999999997,0,0.0315789,0.0,1.0,1.0,0.500001,0.500001,0.803999
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.405,0,0.0315789,0.0,1.0,1.0,0.5,0.5,0.805
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.406,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.5,0.8059999999999999
6.91425e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40700000000000003,0,0.0315789,0.0,1.0,1.0,0.49999899999999997,0.49999899999999997,0.807
5.5314e-16,0,-1,1,1.0,0.0,0.0,0.0,0.408,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999899999999997,0.8079999999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.409,0,0.0315789,0.0,1.0,1.0,0.49999799999999994,0.49999799999999994,0.808998
4.14855e-16,0,-1,1,1.0,0.0,0.0,0.0,0.41,0,0.0315789,0.0,1.0,1.0,0.499997,0.49999799999999994,0.809996
0.0,0,18924,100,2.79524e+16,0.00922832,0.164401,0.0247326,0.001,0,0.0315789,0.00282787,1.03107e+16,1.20916e+16,0.499997,0.499997,0.400991
0.000156605,0,19984,100,2.98513e+16,0.0191665,0.551396,0.049100599999999994,0.002,0,0.0315789,0.00575869,1.098e+16,1.26427e+16,0.499997,0.499996,0.401989
0.00046937,0,19984,100,5.54015e+16,0.0297506,1.09761,0.0730482,0.003,0,0.0315789,0.00871549,1.17725e+16,1.37135e+16,0.499997,0.499996,0.402998
0.000930262,0,19984,100,7.29576e+16,0.0396004,1.4616200000000001,0.0965373,0.004,0,0.0315789,0.011637200000000002,1.2545e+16,1.43613e+16,0.499997,0.499996,0.404018
0.0015265,0,19984,100,9.46641e+16,0.0486009,1.62582,0.120207,0.005,0,0.0315789,0.0145226,1.32498e+16,1.5299e+16,0.499997,0.499997,0.405048
0.00224196,0,19984,100,1.01403e+17,0.05760560000000001,1.7516599999999998,0.14735399999999998,0.006,0,0.0315789,0.0174065,1.374e+16,1.58175e+16,0.49999799999999994,0.499997,0.406087
0.00306597,0,19983,100,1.05208e+17,0.0664335,1.86697,0.174574,0.006999999999999999,0,0.0315789,0.0202435,1.41942e+16,1.63714e+16,0.49999799999999994,0.49999799999999994,0.407136
0.00398569,0,19983,100,1.09995e+17,0.0749373,1.97358,0.19967100000000002,0.008,0,0.0315789,0.0230262,1.48313e+16,1.6999e+16,0.49999899999999997,0.49999899999999997,0.408194
0.00498886,0,19983,100,1.14964e+17,0.0831194,2.07608,0.22223600000000002,0.009000000000000001,0,0.0315789,0.025761700000000002,1.53777e+16,1.7505e+16,0.49999899999999997,0.5,0.409263
0.00606937,0,19983,100,1.18493e+17,0.0909646,2.17939,0.243896,0.01,0,0.0315789,0.028446199999999998,1.58709e+16,1.78064e+16,0.5,0.500001,0.410341
0.00722312,0,17773,100,1.21167e+17,0.0984178,2.37682,0.26464699999999997,0.011000000000000001,0,0.0315789,0.0310808,1.61834e+16,1.80383e+16,0.500001,0.5000020000000001,0.411425
0.00843726,0,17773,100,1.23748e+17,0.105459,2.55556,0.284472,0.012,0,0.0315789,0.033710699999999996,1.64839e+16,1.8385e+16,0.5000020000000001,0.500003,0.41250600000000004
0.00969092,0,17773,100,1.26601e+17,0.112382,2.68928,0.30336799999999997,0.013000000000000001,0,0.0315789,0.0364831,1.70347e+16,1.88798e+16,0.5000020000000001,0.500003,0.41358599999999995
0.010977899999999999,0,17773,100,1.29868e+17,0.11955299999999999,2.77694,0.321346,0.013999999999999999,0,0.0315789,0.039475199999999995,1.76447e+16,1.93936e+16,0.500001,0.5000020000000001,0.414675
0.012296099999999999,0,17773,100,1.33312e+17,0.127494,2.82154,0.338412,0.015,0,0.0315789,0.042750800000000005,1.83216e+16,2.01255e+16,0.5,0.5,0.415779
0.0136405,0,19951,100,1.38765e+17,0.136998,2.83648,0.355799,0.016,0,0.0315789,0.046411900000000006,1.92605e+16,2.08192e+16,0.49999799999999994,0.49999799999999994,0.416905
0.0150105,0,20975,100,1.65804e+17,0.152168,4.4284,0.37683,0.017,0,0.0315789,0.050652499999999996,2.10443e+16,2.23623e+16,0.499996,0.499996,0.41805299999999995
0.016449599999999998,0,20975,100,3.69348e+17,0.19001099999999999,10.5525,0.397307,0.018000000000000002,0,0.0315789,0.056300300000000005,2.4817e+16,2.52838e+16,0.49999399999999994,0.49999399999999994,0.41921899999999995
0.0179791,0,20975,100,7.86549e+17,0.23120900000000003,13.9242,0.41705,0.019,0,0.0315789,0.0628211,2.95817e+16,2.89841e+16,0.49999099999999996,0.499992,0.42039799999999994
0.019561099999999998,0,20976,100,9.46936e+17,0.270845,16.9232,0.538979,0.02,0,0.0315789,0.0700395,3.05936e+16,2.94318e+16,0.49999,0.49999099999999996,0.421574
0.021187599999999997,0,20976,100,9.6492e+17,0.31713600000000003,18.154,0.662853,0.021,0,0.0315789,0.078566,3.09978e+16,2.91127e+16,0.499996,0.5000180000000001,0.618222
0.022818900000000003,0,21999,100,3.73831e+18,1.03071,99.4531,0.577388,0.022000000000000002,0,0.0315789,0.119656,2.95816e+16,2.92968e+16,0.500003,0.500028,0.618061
0.0245813,0,23024,100,1.58367e+19,1.18136,178.06900000000002,0.498891,0.023,0,0.0315789,0.141057,6.28648e+16,6.67221e+16,0.5000319999999999,0.500024,0.6179180000000001
0.0264796,0,23024,100,3.08854e+18,0.801558,91.6513,0.523638,0.024,0,0.0315789,0.150469,1.88784e+16,1.96817e+16,0.499925,0.49999099999999996,0.617501
0.0282324,0,25072,100,4.18232e+18,0.900108,77.3741,0.549834,0.025,0,0.0315789,0.179489,1.96352e+16,1.99808e+16,0.49999799999999994,0.49996999999999997,0.6172989999999999
0.029966200000000002,0,25072,100,3.12457e+18,1.00336,88.76,0.571788,0.026000000000000002,0,0.0315789,0.196417,3.14413e+16,3.2747e+16,0.500017,0.499946,0.617042
0.0315945,0,26096,100,3.33361e+18,0.882182,64.321,0.59251,0.027000000000000003,0,0.0315789,0.201727,1.03305e+16,9458600000000000.0,0.499907,0.499957,0.616212
0.0331606,0,23056,100,2.84387e+18,0.9274540000000001,31.3289,0.61378,0.027999999999999997,0,0.0315789,0.22419,4.22978e+16,3.94621e+16,0.49986899999999995,0.499986,0.61615
0.0356212,0,27120,100,4.58097e+18,1.1740700000000002,52.3361,0.632981,0.028999999999999998,0,0.0315789,0.259158,5.80762e+16,5.36511e+16,0.499874,0.499957,0.615766
0.0383915,0,24080,100,4.51249e+18,1.2774,67.9894,0.651351,0.03,0,0.0315789,0.280538,6.87839e+16,6.58793e+16,0.499911,0.5000140000000001,0.615338
0.0416013,0,26129,100,2.97446e+18,1.3610799999999998,71.0911,0.905892,0.031,0,0.0315789,0.302775,4.45937e+16,4.0334e+16,0.49988599999999994,0.500027,0.614976
0.0450596,0,26129,100,1.8083e+19,2.32695,206.984,1.18781,0.032,0,0.0315789,0.384386,1.41747e+17,1.42726e+17,0.49992299999999995,0.500029,0.614691
0.060825699999999996,0,24081,100,2.31755e+19,2.8509599999999997,277.982,1.2106299999999999,0.033,0,0.0315789,0.432562,1.28728e+17,1.37916e+17,0.49986099999999994,0.499958,0.61421
0.0726285,0,26129,100,1.45697e+19,2.73138,208.162,0.92337,0.034,0,0.0315789,0.46507299999999996,1.80312e+16,1.57015e+16,0.499837,0.5000939999999999,0.61383
0.08976289999999999,0,24080,100,1.98406e+19,2.4075,134.987,0.80412,0.035,0,0.0315789,0.47868599999999994,9.74682e+16,1.04573e+17,0.5000560000000001,0.500092,0.614139
0.10838099999999999,0,31182,100,1.86793e+19,2.45398,149.945,0.7646729999999999,0.036000000000000004,0,0.0315789,0.512179,2.08723e+17,2.22971e+17,0.5,0.500058,0.6139939999999999
0.12542799999999998,0,32206,100,2.39556e+19,2.7516599999999998,148.356,0.780718,0.037000000000000005,0,0.0315789,0.5687,1.47122e+17,1.56616e+17,0.500061,0.500024,0.613637
0.142395,0,24078,100,3.37648e+19,2.63562,147.577,0.796419,0.038,0,0.0315789,0.5854659999999999,1.54257e+17,1.63811e+17,0.500016,0.500093,0.6137699999999999
0.17089100000000002,0,24078,100,1.9511e+19,2.46294,132.148,0.810084,0.039,0,0.0315789,0.587013,3.82522e+16,3.88529e+16,0.500081,0.49997600000000003,0.6139220000000001
0.201178,0,32274,100,1.70629e+19,2.37911,107.37899999999999,0.825058,0.04,0,0.0315789,0.5944470000000001,9.73298e+16,1.02648e+17,0.49999499999999997,0.49995500000000004,0.613755
0.23042100000000001,0,27217,100,3.13025e+19,2.69549,156.30700000000002,0.8448190000000001,0.040999999999999995,0,0.0315789,0.63084,1.35999e+17,1.44551e+17,0.49995200000000006,0.499779,0.6133270000000001
0.265234,0,27217,100,1.57817e+19,2.4462900000000003,120.01799999999999,0.9745969999999999,0.042,0,0.0315789,0.635252,4.27888e+16,4.69357e+16,0.49987700000000007,0.49978900000000004,0.612436
0.307569,0,23186,100,6.19032e+19,3.5343699999999996,368.656,1.20831,0.043,0,0.0315789,0.715433,9.31448e+16,9.95567e+16,0.499958,0.499803,0.6118359999999999
0.361081,0,23186,100,1.76709e+19,2.5958,108.571,1.37731,0.044000000000000004,0,0.0315789,0.693717,4.45654e+16,4.8492e+16,0.49991899999999995,0.49976000000000004,0.611267
0.415867,0,30229,100,2.76403e+19,2.52257,103.706,1.46973,0.045,0,0.0315789,0.698815,1525990000000000.0,2373140000000000.0,0.49973900000000004,0.499705,0.610885
0.49054899999999996,0,35504,100,7.38463e+19,3.01533,180.91299999999998,1.43858,0.046,0,0.0315789,0.74416,6.06084e+16,6.44919e+16,0.499742,0.499589,0.610166
0.571185,0,31285,100,3.12935e+19,3.29302,255.144,1.44279,0.047,0,0.0315789,0.7722939999999999,1.52838e+16,1.72901e+16,0.499629,0.49950500000000003,0.609456
0.6639430000000001,0,31285,100,4.79665e+19,3.0516099999999997,201.105,1.49833,0.048,0,0.0315789,0.780816,9.19807e+16,9.79654e+16,0.49985,0.499458,0.60954
0.793748,0,33330,100,5.29611e+19,2.807,190.018,2.48885,0.049,0,0.0315789,0.797333,1.14718e+17,1.2227e+17,0.499601,0.499378,0.609186
0.94544,0,33335,100,2.66447e+19,3.02018,196.488,4.71747,0.05,0,0.0315789,0.8252459999999999,1.6505e+16,1.82588e+16,0.49953500000000006,0.499325,0.608646
1.17029,0,4590,100,2.06125e+19,2.7079,107.185,5.92448,0.051,0,0.0315789,0.817228,4.33813e+16,4.71807e+16,0.49945100000000003,0.49954799999999994,0.608907
1.4138600000000001,0,26128,100,3.59046e+19,2.88599,153.487,8.39071,0.052000000000000005,0,0.0315789,0.837405,8.91466e+16,9.50889e+16,0.499406,0.499569,0.607992
0.0,0,19984,1000,2.73691e+17,0.0180538,0.659301,0.0253704,0.001,0,0.0315789,0.00467621,9.74966e+16,1.15435e+17,0.499997,0.499997,0.400991
0.000233534,0,19984,1000,4.07005e+17,0.036761199999999994,1.42772,0.050348000000000004,0.002,0,0.0315789,0.0093899,1.07217e+17,1.24084e+17,0.499997,0.499996,0.401997
0.000682714,0,19984,1000,8.83097e+17,0.0538631,1.85538,0.0748848,0.003,0,0.0315789,0.0139606,1.17707e+17,1.38053e+17,0.499997,0.499996,0.403018
0.0013244,0,17835,1000,9.90856e+17,0.0710031,2.5834200000000003,0.100155,0.004,0,0.0315789,0.018518,1.26585e+17,1.45518e+17,0.499997,0.499996,0.40405599999999997
0.00215354,0,17835,1000,1.29816e+18,0.08654760000000002,3.26543,0.13659300000000002,0.005,0,0.0315789,0.022806,1.36071e+17,1.5745e+17,0.499997,0.499996,0.40510999999999997
0.00312241,0,17835,1000,1.35844e+18,0.10057200000000001,3.84764,0.179825,0.006,0,0.0315789,0.0269072,1.42555e+17,1.63938e+17,0.499997,0.499996,0.406173
0.00421541,0,17835,1000,1.40936e+18,0.113402,4.30741,0.217825,0.006999999999999999,0,0.0315789,0.0309096,1.49909e+17,1.72385e+17,0.499997,0.499997,0.407246
0.00541847,0,17835,1000,1.43091e+18,0.124998,4.63261,0.252571,0.008,0,0.0315789,0.0347332,1.55986e+17,1.77742e+17,0.49999799999999994,0.49999799999999994,0.40833
0.00672334,0,17773,1000,1.44361e+18,0.134931,4.8186,0.285024,0.009000000000000001,0,0.0315789,0.038294999999999996,1.61433e+17,1.82139e+17,0.49999799999999994,0.49999899999999997,0.409426
0.00811491,0,17773,1000,1.46043e+18,0.143545,4.86966,0.315724,0.01,0,0.0315789,0.041658999999999995,1.67756e+17,1.8612e+17,0.49999799999999994,0.49999899999999997,0.41053199999999995
0.00956675,0,17773,1000,1.4772e+18,0.15124300000000002,4.81199,0.344332,0.011000000000000001,0,0.0315789,0.0449686,1.72911e+17,1.90402e+17,0.49999799999999994,0.49999899999999997,0.411631
0.011058799999999999,0,17773,1000,1.49176e+18,0.159582,4.66855,0.369845,0.012,0,0.0315789,0.0490694,1.78126e+17,1.96405e+17,0.49999799999999994,0.49999799999999994,0.412728
0.012605799999999999,0,17773,1000,1.53306e+18,0.17852,4.45453,0.39308899999999997,0.013000000000000001,0,0.0315789,0.0557559,1.86148e+17,2.03135e+17,0.499997,0.49999499999999997,0.41384
0.014251,0,20975,1000,1.71431e+18,0.21534499999999998,9.99675,0.415599,0.013999999999999999,0,0.0315789,0.0630779,2.00382e+17,2.16286e+17,0.499993,0.49999099999999996,0.414992
0.0160708,0,21008,1000,1.89781e+19,0.29807,31.2456,0.569829,0.015,0,0.0315789,0.07343469999999999,2.43473e+17,2.66292e+17,0.499989,0.499989,0.416202
0.018044900000000003,0,21008,1000,1.99394e+19,0.373083,32.7642,0.9479190000000001,0.016,0,0.0315789,0.08577219999999999,2.83729e+17,3.0747e+17,0.499983,0.50002,0.618951
0.0201109,0,21008,1000,1.75145e+19,0.6389319999999999,32.488,1.23727,0.017,0,0.0315789,0.161178,1.43818e+17,1.50198e+17,0.499989,0.49999,0.618781
0.022315099999999997,0,23055,1000,3.08296e+19,2.23837,265.29200000000003,1.09618,0.018000000000000002,0,0.0315789,0.25408000000000003,2.17388e+17,2.2077e+17,0.500001,0.500035,0.6184810000000001
0.0245292,0,23055,1000,3.3885e+19,2.65377,301.789,0.780716,0.019,0,0.0315789,0.332769,2.7122e+17,2.84935e+17,0.499929,0.49998400000000004,0.6182449999999999
0.028034800000000002,0,25104,1000,5.97741e+19,2.90421,270.308,0.6117640000000001,0.02,0,0.0315789,0.40336,6.32716e+17,6.6461e+17,0.499997,0.499975,0.617438
0.0355292,0,22963,1000,6.04573e+19,2.97705,152.809,0.5643100000000001,0.021,0,0.0315789,0.497464,4.45119e+17,4.59106e+17,0.49988599999999994,0.499857,0.616981
0.0385062,0,24081,1000,8.37302e+19,3.55071,315.024,0.6681,0.022000000000000002,0,0.0315789,0.5412899999999999,2.11115e+17,2.22264e+17,0.49991499999999994,0.49987700000000007,0.616658
0.0463978,0,23122,1000,1.44635e+20,4.62435,338.131,0.732709,0.023,0,0.0315789,0.6896909999999999,5.72034e+17,5.83549e+17,0.49986,0.499859,0.616313
0.0522712,0,24080,1000,3.97307e+20,4.03294,271.88599999999997,1.16477,0.024,0,0.0315789,0.701483,8.11822e+17,8.28207e+17,0.49987700000000007,0.49983599999999995,0.616175
0.0643628,0,23952,1000,2.27655e+30,302983.0,30227900.0,103882.0,0.025,0,0.0315789,25057.8,1.68863e+25,1.10563e+25,0.49981899999999996,0.499879,0.616082
0.0,0,19984,10000,2.70591e+18,0.0273292,1.16924,0.025445699999999998,0.001,0,0.0315789,0.00617674,9.65279e+17,1.14482e+18,0.499997,0.499997,0.400991
0.000278459,0,17835,10000,4.7789e+18,0.0506092,1.96115,0.050489599999999996,0.002,0,0.0315789,0.0117428,1.07102e+18,1.23984e+18,0.499997,0.499996,0.40200199999999997
0.000784471,0,17835,10000,9.54198e+18,0.07316349999999999,3.0101400000000003,0.0757858,0.003,0,0.0315789,0.017315599999999997,1.18229e+18,1.38642e+18,0.499996,0.499996,0.403027
0.00152737,0,17835,10000,1.04953e+19,0.094277,3.94558,0.10377,0.004,0,0.0315789,0.022645699999999998,1.27842e+18,1.46712e+18,0.499996,0.499996,0.40407600000000005
0.00246033,0,17835,10000,1.39717e+19,0.112497,4.692880000000001,0.147804,0.005,0,0.0315789,0.0279228,1.38372e+18,1.59737e+18,0.499997,0.499996,0.405138
0.00355109,0,17835,10000,1.42744e+19,0.128249,5.22181,0.19145399999999999,0.006,0,0.0315789,0.0328613,1.4591e+18,1.67187e+18,0.499997,0.499996,0.406211
0.00478019,0,17835,10000,1.45388e+19,0.141192,5.54202,0.229454,0.006999999999999999,0,0.0315789,0.0374464,1.53225e+18,1.75473e+18,0.499997,0.499997,0.40729499999999996
0.0061203,0,17835,10000,1.45632e+19,0.15223,5.66752,0.26393,0.008,0,0.0315789,0.0418398,1.59256e+18,1.80556e+18,0.499997,0.499997,0.408389
0.0075669,0,17835,10000,1.45934e+19,0.164241,5.621569999999999,0.295792,0.009000000000000001,0,0.0315789,0.0463674,1.65286e+18,1.85635e+18,0.499996,0.499997,0.4095
0.00911453,0,17773,10000,1.46763e+19,0.176232,5.44644,0.325777,0.01,0,0.0315789,0.05083,1.71875e+18,1.89909e+18,0.499996,0.499996,0.410616
0.010731399999999999,0,17773,10000,1.47355e+19,0.186628,5.1894,0.352716,0.011000000000000001,0,0.0315789,0.0554352,1.77872e+18,1.951e+18,0.499996,0.49999499999999997,0.411728
0.012428100000000001,0,18799,10000,1.50249e+19,0.215606,5.51051,0.378021,0.012,0,0.0315789,0.0644908,1.83536e+18,2.01061e+18,0.49999499999999997,0.499993,0.41285
0.0142224,0,16747,10000,1.55167e+19,0.258746,8.29311,0.401537,0.013000000000000001,0,0.0315789,0.07722910000000001,1.93911e+18,2.10074e+18,0.499993,0.49999,0.414004
0.016201,0,20975,10000,5.75095e+19,0.360222,22.5706,0.450165,0.013999999999999999,0,0.0315789,0.0930531,2.18278e+18,2.34949e+18,0.499989,0.499988,0.415204
0.018425200000000003,0,20975,10000,3.8465e+20,0.582653,47.2238,1.04908,0.015,0,0.0315789,0.127871,2.71959e+18,2.9577e+18,0.49998000000000004,0.49998100000000006,0.416465
0.0208419,0,20975,10000,3.75063e+20,0.663828,53.1115,1.80289,0.016,0,0.0315789,0.141819,2.97716e+18,3.16232e+18,0.5,0.500067,0.6189600000000001
0.023158599999999998,0,21999,10000,4.34129e+20,5.016,583.293,1.34045,0.017,0,0.0315789,0.531014,8.55427e+17,6.92749e+17,0.5000180000000001,0.500069,0.618686
0.0315961,0,22927,10000,9.36699e+20,3.51603,281.47700000000003,1.17267,0.018000000000000002,0,0.0315789,0.6484840000000001,2.685e+18,2.6662e+18,0.499908,0.500017,0.617761
0.0344529,0,21998,10000,2.0019e+21,4.23321,193.875,0.7298359999999999,0.019,0,0.0315789,0.869085,3.99898e+18,4.19416e+18,0.499958,0.499985,0.6171909999999999
0.037558600000000004,0,22061,10000,8.63533e+20,5.57613,289.841,0.577363,0.02,0,0.0315789,1.13975,4.54296e+18,4.78272e+18,0.49996499999999994,0.499987,0.6169520000000001
0.0442261,0,21873,10000,5.49449e+20,6.21785,124.59700000000001,0.678492,0.021,0,0.0315789,1.3081,4.23467e+18,4.54122e+18,0.499982,0.499884,0.616695
0.05132230000000001,0,22004,10000,1.01941e+21,7.5331,268.555,1.03144,0.022000000000000002,0,0.0315789,1.5138,1.82181e+18,2.08944e+18,0.5000180000000001,0.499856,0.61621
0.058745900000000004,0,5457,10000,4.27261e+20,7.905539999999999,186.00099999999998,1.52504,0.023,0,0.0315789,1.59204,3.02885e+18,2.60117e+18,0.500015,0.499939,0.6159600000000001
0.064901,0,11783,10000,1.11767e+25,691.633,57981.5,1185.57,0.024,0,0.0315789,66.4776,2.14179e+21,2.01936e+21,0.49993699999999996,0.500013,0.615755
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.401001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.402001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.403001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.40399999999999997
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.405
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.405999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.006999999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.406998
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.008,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.407998
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.009000000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.408999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.01,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.409999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.011000000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.41100000000000003
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.012,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.412001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.013000000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.413001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.013999999999999999,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.41400200000000004
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.015,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.41500200000000004
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.016,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.416001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.017,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.417001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.018000000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.418001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.019,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.419001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.02,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.021,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42100000000000004
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.022000000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42199899999999996
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.023,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42299799999999993
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.024,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42399799999999993
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.025,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42499899999999996
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.026000000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42599899999999996
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027000000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.42700000000000005
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.027999999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.428001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.028999999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.429001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.03,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.43000200000000005
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.031,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43100200000000005
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.032,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.432001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.033,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.433001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.034,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.434001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.035,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.435001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.036000000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.436
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.037000000000000005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43699899999999997
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.038,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43799899999999997
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.039,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43899799999999994
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.04,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.43999799999999994
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.040999999999999995,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.440999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.042,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.442
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.043,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44299999999999995
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.044000000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44400100000000003
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.045,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.44500200000000006
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.046,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.44600200000000007
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.047,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44700200000000007
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.048,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44800100000000004
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.049,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.44900100000000004
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.05,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45000100000000004
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.051,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45100100000000004
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.052000000000000005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.452
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.053,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.452999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.054000000000000006,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.453999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45499799999999996
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.055999999999999994,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45599799999999996
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.057,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.456999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.057999999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45799999999999996
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.059000000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.45899999999999996
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.06,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.46000100000000005
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.061,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.461002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.062,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.462002
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.063,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.463002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.064,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.464001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.065,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.465001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.066,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.466001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.067,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.467001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.068,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.46799999999999997
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.069,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.468999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.469999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.071,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.47099799999999997
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07200000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.471999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.073,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.472999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.07400000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.474
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.075,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.475
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.076,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.476001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.077,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.47700200000000004
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.078,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.47800200000000004
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.079,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.47900200000000004
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.480001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.081,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.481001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08199999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.482001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.083,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.483
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.084,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.484
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.085,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48499899999999996
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.086,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48599799999999993
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.087,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48699799999999993
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.08800000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48799899999999996
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.08900000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.48899899999999996
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.09,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.49
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.091,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.491001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.092,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.492001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.09300000000000001,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.49300200000000005
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.094,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.49400200000000005
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.095,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.495001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.096,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.496001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.09699999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.497001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.098,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.498001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.099,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.499
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.1,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10099999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.500999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.102,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5019979999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.10300000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.502998
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10400000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.503999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.105,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.504999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.106,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.506
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.107,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.507001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.10800000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.508001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.109,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.5090020000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5100020000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.111,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.511001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11199999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.512001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.113,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.513001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.114,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.514001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.115,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.515
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.11599999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.515999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11699999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.516999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11800000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.517998
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.11900000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.518998
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.12,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.519999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.121,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.521
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.122,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.522
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.12300000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.523001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.124,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.5240020000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.125,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.5250020000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.126,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5260020000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.127,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.527001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.128,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.528001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.129,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.529001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.530001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.131,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.531
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.132,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.531999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.133,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.532999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.134,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.533998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.135,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.534998
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.136,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.535999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.13699999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.537
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.138,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5379999999999999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.139,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5390010000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.5400020000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.141,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.5410020000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.142,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5420020000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14300000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5430010000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14400000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5440010000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.145,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5450010000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.146,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5460010000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.147,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.547
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.14800000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.547999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.149,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.548999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.15,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.549998
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.151,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.550999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.152,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.551999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.153,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5529999999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.154,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5540010000000001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.155,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.555001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.156,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.556002
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.157,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.557002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.158,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.558002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.159,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.559001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.560001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.161,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.561001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.162,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.562
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.163,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.563
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16399999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.563999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.165,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.564998
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.166,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.565998
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16699999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.566999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.168,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.567999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.16899999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.569
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.17,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.570001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.171,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.571001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.172,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.572002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17300000000000001,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.573002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.174,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.574001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.175,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.575001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17600000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.576001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.177,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.577001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.17800000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.578
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.179,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5789989999999999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5799989999999999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18100000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5809979999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.182,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5819979999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.183,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5829989999999999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.184,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5839989999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.185,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.585
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.18600000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.586001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.187,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.587002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.188,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.588002
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.18899999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.589002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.590001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.191,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.591001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.192,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.592001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.193,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.593001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19399999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.594
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.195,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.594999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.196,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.595999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19699999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5969979999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.198,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.5979979999999999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.19899999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.598999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.2,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.201,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.601
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20199999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.602001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.203,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.603002
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.204,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.604002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.205,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.605002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20600000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.606001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.207,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.607001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.20800000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.608001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.209,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.609001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.61
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.21100000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.610999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.212,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.611999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.213,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6129979999999999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.214,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6139979999999999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.215,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.614999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.21600000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.616
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.217,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.617
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.218,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.618001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.21899999999999997,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.619002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.620002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.221,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.621002
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.222,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.622001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.223,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.623001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22399999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.624001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.225,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.625
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.226,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.626
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22699999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.626999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.228,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.627999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.22899999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.628998
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.629999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.231,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.630999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23199999999999998,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.632
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.233,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.633001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23399999999999999,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.634001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.235,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.6350020000000001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23600000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.6360020000000001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.237,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.637001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.23800000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.638001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.239,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.639001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.640001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24100000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6409999999999999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.242,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.642
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.243,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.642999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.244,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.643998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.245,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.644998
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.24600000000000002,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.645999
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.247,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.646999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.248,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.648
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.249,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.649001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.25,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.650001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.251,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.6510020000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.252,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.6520020000000001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.253,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.653001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.254,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.654001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.255,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.655001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.256,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6560010000000001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.257,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.657
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.258,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.657999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.259,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.658999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.659998
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.261,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.660998
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.262,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.661999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.263,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.662999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.264,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.664
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.265,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6650010000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.266,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6660020000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.267,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.6670020000000001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.268,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6680020000000001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.26899999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6690010000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6700010000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.271,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6710010000000001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.272,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6720010000000001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.273,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6729999999999999
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.27399999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.673999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.275,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.674999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.276,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.675998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27699999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.676998
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.278,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.677999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.27899999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.679
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.68
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.281,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.681001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.282,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.682002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28300000000000003,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.683002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.284,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.684002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.285,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.685001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28600000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.686001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.287,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.687001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.28800000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.688001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.289,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.6890000000000001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.689999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.29100000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.690999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.292,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.691998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.293,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.692998
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.294,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.693999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.295,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.695
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.29600000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.696
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.297,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.697001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.298,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.698002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.299,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.699002
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.3,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.700002
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.301,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.701001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.302,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.702001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.303,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.703001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.304,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7040000000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.305,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.705
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.306,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7059989999999999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.307,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7069979999999999
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.308,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7079979999999999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.309,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7089989999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.31,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7099989999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.311,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.711
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.312,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.712001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.313,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.713001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.314,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.714002
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.315,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.715002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.316,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.716001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.317,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.717001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.318,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.718001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.319,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.719001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.32,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.72
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.321,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.721
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.322,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.721999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32299999999999995,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7229979999999999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.324,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7239979999999999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.325,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.724999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.326,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.725999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.327,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.727
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32799999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.728001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.32899999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.729001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.730002
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.331,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.731002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.332,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.732001
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33299999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.733001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33399999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.734001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.335,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.735001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.336,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.736
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.337,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.736999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33799999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.737999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.33899999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7389979999999999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.34,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7399979999999999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.341,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.740999
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.342,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.742
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34299999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.743
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.344,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.744001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.345,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.745002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34600000000000003,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.746002
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.34700000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.747002
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.348,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.748001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.349,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.749001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.750001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35100000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.751001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35200000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.752
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.353,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.752999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.354,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.753999
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.355,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.754998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35600000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.755998
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.35700000000000004,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.756999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.358,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.758
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.359,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.759
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.760001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.361,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.7610020000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.36200000000000004,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.7620020000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.363,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7630020000000001
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.364,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.764001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.365,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.765001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.366,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.766001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.36700000000000005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.767001
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.368,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.768
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.369,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.768999
1.2429399999999998e-15,0,-1,1,1.0,0.0,0.0,0.0,0.37,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.769999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.371,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.770998
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37200000000000005,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.771999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.373,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.772999
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.374,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.774
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.375,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.775
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.376,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.776001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.377,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.7770020000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.37799999999999995,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.7780020000000001
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.379,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7790020000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.38,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.780001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.381,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7810010000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.382,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7820010000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.38299999999999995,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7829999999999999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.384,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.784
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.385,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.784999
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.386,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.785998
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.387,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.786998
1.65725e-15,0,-1,1,1.0,0.0,0.0,0.0,0.38799999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.787999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.389,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.788999
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.79
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.391,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7910010000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.392,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7920010000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.39299999999999996,0,0.0157895,0.0,1.0,1.0,0.500001,0.5,0.7930020000000001
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39399999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.500001,0.7940020000000001
9.667299999999998e-16,0,-1,1,1.0,0.0,0.0,0.0,0.395,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7950010000000001
0.0,0,-1,1,1.0,0.0,0.0,0.0,0.396,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7960010000000001
1.1048299999999999e-15,0,-1,1,1.0,0.0,0.0,0.0,0.397,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7970010000000001
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39799999999999996,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.7980010000000001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.39899999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.799
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.4,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.8
2.7620900000000004e-16,0,-1,1,1.0,0.0,0.0,0.0,0.401,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.800999
5.52417e-16,0,-1,1,1.0,0.0,0.0,0.0,0.402,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.801998
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40299999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.802998
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40399999999999997,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.803999
1.38104e-16,0,-1,1,1.0,0.0,0.0,0.0,0.405,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.804999
1.38104e-15,0,-1,1,1.0,0.0,0.0,0.0,0.406,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.8059999999999999
4.14313e-16,0,-1,1,1.0,0.0,0.0,0.0,0.40700000000000003,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.807001
8.28626e-16,0,-1,1,1.0,0.0,0.0,0.0,0.408,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.808001
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.409,0,0.0157895,0.0,1.0,1.0,0.500001,0.500001,0.809002
6.90521e-16,0,-1,1,1.0,0.0,0.0,0.0,0.41,0,0.0157895,0.0,1.0,1.0,0.5,0.5,0.810002
0.0,0,157728,100,9.21859e+16,0.0144922,1.44569,0.0734084,0.001,0,0.0157895,0.00296257,1.14872e+16,1.26114e+16,0.5,0.5,0.401001
0.000309446,0,157664,100,1.0939e+17,0.028561700000000002,2.1987,0.128619,0.002,0,0.0157895,0.00608521,1.21462e+16,1.32241e+16,0.5,0.5,0.402015
0.000909694,0,157664,100,1.11861e+17,0.042213099999999996,2.6797400000000002,0.16861500000000001,0.003,0,0.0157895,0.00928281,1.30598e+16,1.41303e+16,0.5,0.5,0.403048
0.00176164,0,157664,100,1.42233e+17,0.0550121,3.0537900000000002,0.22746999999999998,0.004,0,0.0157895,0.012484499999999999,1.40191e+16,1.51766e+16,0.5,0.5,0.40410100000000004
0.00282606,0,157728,100,1.5505e+17,0.0667442,3.3707,0.280644,0.005,0,0.0157895,0.0156641,1.51499e+16,1.62561e+16,0.49999899999999997,0.49999899999999997,0.405172
0.00406633,0,157728,100,1.61702e+17,0.077681,3.6732699999999996,0.329258,0.006,0,0.0157895,0.0188374,1.60984e+16,1.73411e+16,0.49999899999999997,0.49999899999999997,0.40625500000000003
0.00543301,0,157728,100,1.69438e+17,0.0886175,3.9767099999999997,0.374313,0.006999999999999999,0,0.0157895,0.022117599999999998,1.70728e+16,1.83525e+16,0.49999899999999997,0.49999899999999997,0.407343
0.00689349,0,161823,100,1.04691e+18,0.124204,18.7913,0.589938,0.008,0,0.0157895,0.0263514,1.94119e+16,2.08897e+16,0.499997,0.499997,0.40845
0.00848019,0,161824,100,2.07004e+18,0.170875,27.6138,1.36761,0.009000000000000001,0,0.0157895,0.031407599999999994,2.31297e+16,2.36764e+16,0.5,0.49999899999999997,0.606997
0.010123899999999998,0,170016,100,5.33163e+18,0.514231,167.255,0.972517,0.01,0,0.0157895,0.0473475,1.59408e+16,1.67766e+16,0.5,0.49999899999999997,0.60692
0.0121243,0,178208,100,5.75347e+18,0.47609700000000005,127.757,0.872699,0.011000000000000001,0,0.0157895,0.0588344,1.96189e+16,2.06762e+16,0.49999,0.499996,0.6068859999999999
0.014725700000000001,0,169887,100,2.72722e+18,0.523725,134.05200000000002,0.768749,0.012,0,0.0157895,0.06880889999999999,2.51214e+16,2.64107e+16,0.500003,0.49999799999999994,0.606901
0.0173747,0,178079,100,3.92782e+18,0.443349,49.8326,0.6539659999999999,0.013000000000000001,0,0.0157895,0.07439420000000001,2.6844e+16,2.85203e+16,0.500001,0.499993,0.606837
0.0201524,0,178079,100,7.55643e+18,0.51907,88.1475,0.6435,0.013999999999999999,0,0.0157895,0.0837805,3.80715e+16,4.06154e+16,0.49999899999999997,0.499989,0.606805
0.023024,0,161821,100,6.07835e+18,0.633267,73.6339,1.2574,0.015,0,0.0157895,0.09873939999999999,4.65688e+16,4.72247e+16,0.49999899999999997,0.49999099999999996,0.606769
0.026458999999999996,0,182368,100,4.12115e+18,0.75937,125.18,0.9268370000000001,0.016,0,0.0157895,0.11115,5.08506e+16,5.22545e+16,0.49999899999999997,0.499993,0.606748
0.0297916,0,165983,100,1.17803e+19,0.9145409999999999,170.68900000000002,1.4845700000000002,0.017,0,0.0157895,0.12465699999999999,4.15987e+16,4.29744e+16,0.500004,0.499992,0.606722
0.04516130000000001,0,169952,100,5.15531e+19,1.08093,272.92400000000004,2.31882,0.018000000000000002,0,0.0157895,0.138295,4.57483e+16,4.80441e+16,0.500008,0.500011,0.606642
0.09767689999999998,0,182240,100,2.68336e+19,0.9620860000000001,122.854,1.6712,0.019,0,0.0157895,0.147655,4.15848e+16,4.38262e+16,0.500042,0.49999899999999997,0.606581
0.11760999999999999,0,182304,100,3.13603e+19,1.01986,148.11,1.9034,0.02,0,0.0157895,0.160941,5.13527e+16,5.37545e+16,0.5000319999999999,0.500013,0.6065520000000001
0.150269,0,194587,100,1.10137e+19,0.984816,109.242,1.9912599999999998,0.021,0,0.0157895,0.16760899999999998,4.9622e+16,5.21468e+16,0.500042,0.500011,0.606504
0.183031,0,178207,100,2.1689e+19,1.0572700000000002,147.97899999999998,2.25737,0.022000000000000002,0,0.0157895,0.177255,5.36438e+16,5.66527e+16,0.5000359999999999,0.500024,0.606445
0.23105100000000003,0,202591,100,1.61601e+19,1.1322299999999998,95.4812,2.93989,0.023,0,0.0157895,0.193173,5.57375e+16,5.89606e+16,0.500042,0.50003,0.606371
0.280984,0,206622,100,2.19837e+19,1.18295,124.927,6.05091,0.024,0,0.0157895,0.206537,8.3516e+16,8.85807e+16,0.5000479999999999,0.500034,0.60633
0.3307,0,190431,100,5.82083e+19,1.26101,210.912,7.14383,0.025,0,0.0157895,0.216129,5.37949e+16,5.53077e+16,0.500053,0.500059,0.606178
0.39676999999999996,0,186400,100,1.46672e+19,1.3095700000000001,192.14,6.69308,0.026000000000000002,0,0.0157895,0.226733,6.74661e+16,7.08597e+16,0.500065,0.500074,0.60598
0.48788000000000004,0,218908,100,1.98734e+19,1.3781299999999999,155.263,6.517580000000001,0.027000000000000003,0,0.0157895,0.24015799999999998,3.72253e+16,3.82669e+16,0.5000640000000001,0.500066,0.6059760000000001
0.563044,0,218719,100,1.28186e+19,1.3473700000000002,122.82,6.64248,0.027999999999999997,0,0.0157895,0.24856,5.73645e+16,5.99701e+16,0.5000560000000001,0.500063,0.605942
0.623107,0,190497,100,2.92351e+19,1.49432,186.247,6.5171,0.028999999999999998,0,0.0157895,0.266638,1.15231e+17,1.23179e+17,0.5000600000000001,0.500102,0.605785
0.708612,0,108974,100,2.19843e+19,1.6304,154.382,8.906889999999999,0.03,0,0.0157895,0.284315,6.13593e+16,6.46711e+16,0.5000560000000001,0.500095,0.605637
0.790967,0,182108,100,2.08995e+19,1.58591,134.537,39.544000000000004,0.031,0,0.0157895,0.294321,9.7189e+16,1.02946e+17,0.500069,0.500119,0.605483
0.886044,0,190431,100,8.78122e+19,1.84988,458.556,41.7318,0.032,0,0.0157895,0.311666,1.1672e+17,1.24531e+17,0.500087,0.500115,0.605382
1.03518,0,58975,100,2.41367e+19,1.90851,199.94099999999997,109.73100000000001,0.033,0,0.0157895,0.33728,9.79741e+16,1.03069e+17,0.500105,0.500166,0.605171
1.1739700000000002,0,91294,100,4.86472e+19,2.21526,221.041,40.9771,0.034,0,0.0157895,0.369622,1.0337e+17,1.08334e+17,0.500091,0.500157,0.6050409999999999
1.39647,0,190107,100,2.55348e+19,2.10526,229.079,25.5534,0.035,0,0.0157895,0.375808,9.72936e+16,1.01969e+17,0.500117,0.5001369999999999,0.605155
1.6172,0,194203,100,2.58737e+19,2.1467,276.72,41.6476,0.036000000000000004,0,0.0157895,0.38803699999999997,7.69213e+16,7.98895e+16,0.500138,0.500182,0.604981
1.86665,0,198299,100,2.6501e+19,2.30372,262.164,27.2785,0.037000000000000005,0,0.0157895,0.403531,7.1539e+16,7.39306e+16,0.500131,0.500159,0.604826
2.1120799999999997,0,198624,100,5.75423e+19,2.56847,457.35900000000004,122.9,0.038,0,0.0157895,0.427817,1.51547e+17,1.59305e+17,0.500103,0.500117,0.604649
2.3950099999999996,0,206427,100,4.98356e+19,2.7615,320.118,82.075,0.039,0,0.0157895,0.45483,1.45884e+17,1.5279e+17,0.500015,0.50017,0.603959
2.7028,0,215008,100,1.38263e+20,3.22735,517.183,65.4069,0.04,0,0.0157895,0.5002850000000001,5.34366e+16,5.33054e+16,0.500033,0.500217,0.603743
3.23619,0,95700,100,6.31696e+19,3.30387,381.44300000000004,168.31099999999998,0.040999999999999995,0,0.0157895,0.525889,1.2035e+17,1.23947e+17,0.500179,0.50032,0.603537
3.6954,0,95699,100,1.26495e+20,3.8382300000000003,599.896,86.1116,0.042,0,0.0157895,0.571281,1.78276e+17,1.86107e+17,0.5001439999999999,0.500375,0.603459
4.24782,0,116241,100,9.26068e+19,3.5979400000000004,391.401,85.6638,0.043,0,0.0157895,0.592908,1.7473e+17,1.85367e+17,0.500132,0.5003380000000001,0.603314
5.4501,0,64161,100,1.09562e+20,3.66309,378.851,127.39399999999999,0.044000000000000004,0,0.0157895,0.628955,2.29125e+17,2.43081e+17,0.500204,0.50053,0.6030840000000001
6.43647,0,120721,100,8.62901e+19,4.60115,440.885,111.344,0.045,0,0.0157895,0.715445,3.00562e+17,3.22788e+17,0.5003029999999999,0.500637,0.602937
7.6226899999999995,0,95635,100,1.28792e+20,4.73299,541.877,115.29,0.046,0,0.0157895,0.75251,1.35897e+17,1.41546e+17,0.500308,0.500685,0.602546
8.78223,0,103827,100,1.63791e+20,5.18585,757.748,96.5522,0.047,0,0.0157895,0.809442,2.23814e+17,2.3357e+17,0.500308,0.500807,0.602378
10.0056,0,145555,100,7.08243e+19,4.78894,452.777,103.964,0.048,0,0.0157895,0.835414,4.052e+17,4.2307e+17,0.500376,0.500927,0.60231
11.3061,0,251799,100,1.17649e+21,8.124410000000001,1685.5,150.097,0.049,0,0.0157895,0.992081,1.89418e+17,1.90032e+17,0.500512,0.501027,0.60188
12.8814,0,120210,100,3.37424e+20,5.03051,621.757,90.2943,0.05,0,0.0157895,0.9289540000000001,4.2421e+17,4.4352e+17,0.500626,0.5010720000000001,0.6015020000000001
14.8666,0,136654,100,1.17385e+20,4.8251599999999994,368.963,96.7465,0.051,0,0.0157895,0.952249,3.08484e+17,3.17776e+17,0.500977,0.501307,0.60137
16.9036,0,169877,100,1.22365e+20,5.04951,468.615,137.589,0.052000000000000005,0,0.0157895,1.0026899999999999,5.39709e+17,5.60276e+17,0.501038,0.501405,0.601035
19.0028,0,186264,100,4.45931e+22,61.6681,12897.7,183.521,0.053,0,0.0157895,3.95319,8.00532e+18,6.48742e+17,0.501261,0.501373,0.600368
0.0,0,157728,1000,1.25084e+18,0.031253199999999995,2.77487,0.10544,0.001,0,0.0157895,0.00519101,1.10978e+17,1.22418e+17,0.5,0.5,0.401001
0.000445499,0,157728,1000,1.64151e+18,0.056285,3.61956,0.204842,0.002,0,0.0157895,0.010316200000000001,1.21098e+17,1.32215e+17,0.5,0.5,0.40203099999999997
0.00127343,0,157664,1000,1.58556e+18,0.0757573,4.096419999999999,0.28147300000000003,0.003,0,0.0157895,0.0149968,1.33486e+17,1.44429e+17,0.49999899999999997,0.49999899999999997,0.403089
0.00239776,0,120659,1000,1.76814e+18,0.0948462,4.65415,0.347403,0.004,0,0.0157895,0.0198763,1.45997e+17,1.57871e+17,0.49999799999999994,0.49999799999999994,0.40416599999999997
0.00378734,0,120029,1000,1.87643e+18,0.11499000000000001,5.69981,0.408015,0.005,0,0.0157895,0.0249995,1.58622e+17,1.70176e+17,0.49999799999999994,0.49999799999999994,0.40526799999999996
0.005405699999999999,0,161759,1000,1.96654e+18,0.13560899999999998,7.73995,0.46259399999999995,0.006,0,0.0157895,0.0301736,1.70521e+17,1.83857e+17,0.499996,0.499996,0.406388
0.00720323,0,161824,1000,2.29693e+19,0.21485300000000002,34.1837,1.14954,0.006999999999999999,0,0.0157895,0.0372901,2.03584e+17,2.1979e+17,0.49999399999999994,0.499993,0.407534
0.00920407,0,174048,1000,7.36721e+19,1.00785,219.19400000000002,0.745093,0.008,0,0.0157895,0.07677339999999999,1.96514e+17,2.08771e+17,0.500001,0.49999899999999997,0.607045
0.0116711,0,170015,1000,2.69407e+20,0.739965,129.159,0.602118,0.009000000000000001,0,0.0157895,0.10558699999999999,7.22743e+17,7.68753e+17,0.5000020000000001,0.5000060000000001,0.606967
0.014583700000000002,0,165987,1000,1.64927e+23,93.3455,18248.6,71.4999,0.01,0,0.0157895,4.67105,1.13237e+19,9.34516e+18,0.49999899999999997,0.5,0.6068899999999999
4.75621,0,101215,1000,8.32391e+24,240.313,43114.3,893.466,0.011000000000000001,0,0.0157895,14.8639,3.37521e+20,1.64913e+20,0.486731,0.49604,0.583331
0.0,0,128284,10000,1.33824e+19,0.0593511,5.6086599999999995,0.1114,0.001,0,0.0157895,0.00812804,1.10442e+18,1.21898e+18,0.5,0.5,0.401001
0.00054569,0,128284,10000,1.78968e+19,0.0953073,7.67212,0.221451,0.002,0,0.0157895,0.0150458,1.21409e+18,1.32577e+18,0.49999899999999997,0.49999899999999997,0.402043
0.00151051,0,132694,10000,1.68411e+19,0.125695,8.03933,0.30143000000000003,0.003,0,0.0157895,0.022040200000000003,1.34106e+18,1.45049e+18,0.49999799999999994,0.49999799999999994,0.403113
0.0028184,0,141078,10000,1.84365e+19,0.155676,11.2382,0.36653600000000003,0.004,0,0.0157895,0.028696299999999998,1.46984e+18,1.58947e+18,0.499997,0.499997,0.404208
0.00442113,0,121634,10000,1.94676e+19,0.172087,9.4782,0.42708599999999997,0.005,0,0.0157895,0.0348421,1.6033e+18,1.71986e+18,0.49999499999999997,0.49999499999999997,0.405334
0.00629287,0,161823,10000,2.50623e+19,0.258304,31.7723,0.49465200000000004,0.006,0,0.0157895,0.047505599999999995,1.75106e+18,1.88664e+18,0.499992,0.499992,0.406482
0.00854733,0,125730,10000,6.37202e+20,0.7773770000000001,86.8526,2.6591,0.006999999999999999,0,0.0157895,0.0994323,2.01618e+18,2.16615e+18,0.499989,0.499989,0.40768000000000004
0.011689100000000001,0,170015,10000,7.78871e+20,1.18011,378.07,2.27366,0.008,0,0.0157895,0.133483,2.17778e+18,2.31361e+18,0.49999799999999994,0.500003,0.60705
0.0158384,0,173983,10000,1.91675e+21,2.92124,896.433,2.03729,0.009000000000000001,0,0.0157895,0.270467,1.67246e+18,1.74937e+18,0.5000060000000001,0.5,0.6068859999999999
0.0208515,0,142110,10000,7.84388e+20,2.93986,299.119,1.7305,0.01,0,0.0157895,0.381956,4.17981e+18,4.44391e+18,0.500008,0.499988,0.60682
0.025879000000000003,0,137299,10000,1.79352e+21,4.43469,533.582,1.57901,0.011000000000000001,0,0.0157895,0.545821,3.40385e+18,3.65316e+18,0.5000140000000001,0.499989,0.606813
0.0390679,0,150240,10000,5.33432e+21,7.03189,785.3560000000001,1.9781900000000001,0.012,0,0.0157895,0.768057,7.01591e+17,7.38909e+17,0.5000100000000001,0.499989,0.606781
0.08394220000000001,0,103523,10000,1.07814e+28,12078.8,2448660.0,8469.29,0.013000000000000001,0,0.0157895,546.071,6.512e+23,4.12647e+23,0.499949,0.500012,0.606645


==> figures/Trans_densityRatioInfluence_withRhoEquation_withMomentumPredictor_limitedLinearV0.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
0.0,0,-1,1,1,0,0,0,0.001,0,0.0631579,0,1,1,0.49997299999999995,0.49997600000000003,0.400883
0.0,0,-1,1,1,0,0,0,0.002,0,0.0631579,0,1,1,0.49997600000000003,0.49997700000000006,0.401876
1.39001e-16,0,-1,1,1,0,0,0,0.003,0,0.0631579,0,1,1,0.499978,0.49998000000000004,0.402871
0.0,0,-1,1,1,0,0,0,0.004,0,0.0631579,0,1,1,0.49998100000000006,0.499982,0.40386700000000003
1.39001e-16,0,-1,1,1,0,0,0,0.005,0,0.0631579,0,1,1,0.499985,0.499986,0.40486500000000003
1.39001e-16,0,-1,1,1,0,0,0,0.006,0,0.0631579,0,1,1,0.499988,0.49999,0.405866
2.78001e-16,0,-1,1,1,0,0,0,0.006999999999999999,0,0.0631579,0,1,1,0.49999099999999996,0.499992,0.406873
2.78001e-16,0,-1,1,1,0,0,0,0.008,0,0.0631579,0,1,1,0.49999399999999994,0.49999399999999994,0.407882
1.39001e-16,0,-1,1,1,0,0,0,0.009000000000000001,0,0.0631579,0,1,1,0.499997,0.499996,0.408895
0.0,0,-1,1,1,0,0,0,0.01,0,0.0631579,0,1,1,0.5,0.5,0.40991000000000005
0.0,0,-1,1,1,0,0,0,0.011000000000000001,0,0.0631579,0,1,1,0.500004,0.500003,0.41092700000000004
0.0,0,-1,1,1,0,0,0,0.012,0,0.0631579,0,1,1,0.500007,0.5000060000000001,0.411944
1.39001e-16,0,-1,1,1,0,0,0,0.013000000000000001,0,0.0631579,0,1,1,0.5000100000000001,0.500009,0.412962
1.39001e-16,0,-1,1,1,0,0,0,0.013999999999999999,0,0.0631579,0,1,1,0.500012,0.500013,0.41398199999999996
1.39001e-16,0,-1,1,1,0,0,0,0.015,0,0.0631579,0,1,1,0.5000140000000001,0.500016,0.41500299999999996
1.39001e-16,0,-1,1,1,0,0,0,0.016,0,0.0631579,0,1,1,0.500016,0.500019,0.416024
1.39001e-16,0,-1,1,1,0,0,0,0.017,0,0.0631579,0,1,1,0.5000180000000001,0.500021,0.41704399999999997
1.39001e-16,0,-1,1,1,0,0,0,0.018000000000000002,0,0.0631579,0,1,1,0.500019,0.500024,0.418063
2.78001e-16,0,-1,1,1,0,0,0,0.019,0,0.0631579,0,1,1,0.500021,0.500026,0.41908100000000004
0.0,0,-1,1,1,0,0,0,0.02,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.42009799999999997
1.39001e-16,0,-1,1,1,0,0,0,0.021,0,0.0631579,0,1,1,0.500023,0.500028,0.42111400000000004
1.39001e-16,0,-1,1,1,0,0,0,0.022000000000000002,0,0.0631579,0,1,1,0.500024,0.500029,0.42212799999999995
0.0,0,-1,1,1,0,0,0,0.023,0,0.0631579,0,1,1,0.500025,0.50003,0.42313900000000004
0.0,0,-1,1,1,0,0,0,0.024,0,0.0631579,0,1,1,0.500024,0.500031,0.42414700000000005
1.39001e-16,0,-1,1,1,0,0,0,0.025,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.425151
1.39001e-16,0,-1,1,1,0,0,0,0.026000000000000002,0,0.0631579,0,1,1,0.500024,0.500033,0.426151
1.39001e-16,0,-1,1,1,0,0,0,0.027000000000000003,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.42715
1.39001e-16,0,-1,1,1,0,0,0,0.027999999999999997,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.428148
0.0,0,-1,1,1,0,0,0,0.028999999999999998,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.429142
0.0,0,-1,1,1,0,0,0,0.03,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.430134
1.39001e-16,0,-1,1,1,0,0,0,0.031,0,0.0631579,0,1,1,0.500021,0.500028,0.431125
1.39001e-16,0,-1,1,1,0,0,0,0.032,0,0.0631579,0,1,1,0.500021,0.500026,0.43211099999999997
1.39001e-16,0,-1,1,1,0,0,0,0.033,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.43309
0.0,0,-1,1,1,0,0,0,0.034,0,0.0631579,0,1,1,0.500021,0.500023,0.434068
1.39001e-16,0,-1,1,1,0,0,0,0.035,0,0.0631579,0,1,1,0.5000220000000001,0.500021,0.435047
1.39001e-16,0,-1,1,1,0,0,0,0.036000000000000004,0,0.0631579,0,1,1,0.50002,0.50002,0.436032
0.0,0,-1,1,1,0,0,0,0.037000000000000005,0,0.0631579,0,1,1,0.5000180000000001,0.5000180000000001,0.43701899999999994
1.39001e-16,0,-1,1,1,0,0,0,0.038,0,0.0631579,0,1,1,0.500016,0.500015,0.43801
2.78001e-16,0,-1,1,1,0,0,0,0.039,0,0.0631579,0,1,1,0.5000140000000001,0.500012,0.439003
0.0,0,-1,1,1,0,0,0,0.04,0,0.0631579,0,1,1,0.500011,0.5000100000000001,0.439996
1.39001e-16,0,-1,1,1,0,0,0,0.040999999999999995,0,0.0631579,0,1,1,0.500008,0.5000060000000001,0.440989
1.39001e-16,0,-1,1,1,0,0,0,0.042,0,0.0631579,0,1,1,0.5000060000000001,0.500003,0.441983
1.39001e-16,0,-1,1,1,0,0,0,0.043,0,0.0631579,0,1,1,0.500003,0.5,0.44297700000000007
1.39001e-16,0,-1,1,1,0,0,0,0.044000000000000004,0,0.0631579,0,1,1,0.5,0.499997,0.443971
2.78001e-16,0,-1,1,1,0,0,0,0.045,0,0.0631579,0,1,1,0.499997,0.49999399999999994,0.444964
0.0,0,-1,1,1,0,0,0,0.046,0,0.0631579,0,1,1,0.49999399999999994,0.49999099999999996,0.44595799999999997
1.39001e-16,0,-1,1,1,0,0,0,0.047,0,0.0631579,0,1,1,0.49999099999999996,0.499988,0.446952
0.0,0,-1,1,1,0,0,0,0.048,0,0.0631579,0,1,1,0.499988,0.499986,0.44794700000000004
2.78001e-16,0,-1,1,1,0,0,0,0.049,0,0.0631579,0,1,1,0.499985,0.499983,0.44894399999999995
1.39001e-16,0,-1,1,1,0,0,0,0.05,0,0.0631579,0,1,1,0.499982,0.49998000000000004,0.449941
0.0,0,-1,1,1,0,0,0,0.051,0,0.0631579,0,1,1,0.499978,0.499978,0.450938
1.39001e-16,0,-1,1,1,0,0,0,0.052000000000000005,0,0.0631579,0,1,1,0.49997600000000003,0.49997600000000003,0.45193599999999995
1.39001e-16,0,-1,1,1,0,0,0,0.053,0,0.0631579,0,1,1,0.49997299999999995,0.499974,0.45293199999999995
0.0,0,-1,1,1,0,0,0,0.054000000000000006,0,0.0631579,0,1,1,0.499971,0.499971,0.453928
0.0,0,-1,1,1,0,0,0,0.055,0,0.0631579,0,1,1,0.49996899999999994,0.49996899999999994,0.45492299999999997
1.39001e-16,0,-1,1,1,0,0,0,0.055999999999999994,0,0.0631579,0,1,1,0.499968,0.499968,0.455917
1.39001e-16,0,-1,1,1,0,0,0,0.057,0,0.0631579,0,1,1,0.49996599999999997,0.499968,0.45691099999999996
1.39001e-16,0,-1,1,1,0,0,0,0.057999999999999996,0,0.0631579,0,1,1,0.49996499999999994,0.499968,0.45790600000000004
2.78001e-16,0,-1,1,1,0,0,0,0.059000000000000004,0,0.0631579,0,1,1,0.49996599999999997,0.49996899999999994,0.45890200000000003
1.39001e-16,0,-1,1,1,0,0,0,0.06,0,0.0631579,0,1,1,0.499967,0.49996999999999997,0.4599
2.78001e-16,0,-1,1,1,0,0,0,0.061,0,0.0631579,0,1,1,0.499968,0.499971,0.460897
2.78001e-16,0,-1,1,1,0,0,0,0.062,0,0.0631579,0,1,1,0.49996899999999994,0.49997299999999995,0.46189300000000005
0.0,0,-1,1,1,0,0,0,0.063,0,0.0631579,0,1,1,0.49996999999999997,0.499974,0.46288999999999997
2.78001e-16,0,-1,1,1,0,0,0,0.064,0,0.0631579,0,1,1,0.499972,0.499975,0.463884
1.39001e-16,0,-1,1,1,0,0,0,0.065,0,0.0631579,0,1,1,0.49997600000000003,0.49997700000000006,0.46487700000000004
4.17002e-16,0,-1,1,1,0,0,0,0.066,0,0.0631579,0,1,1,0.499978,0.499979,0.465872
4.17002e-16,0,-1,1,1,0,0,0,0.067,0,0.0631579,0,1,1,0.49998100000000006,0.499982,0.46686700000000003
2.78001e-16,0,-1,1,1,0,0,0,0.068,0,0.0631579,0,1,1,0.499985,0.499986,0.467865
2.78001e-16,0,-1,1,1,0,0,0,0.069,0,0.0631579,0,1,1,0.499988,0.499989,0.468866
1.39001e-16,0,-1,1,1,0,0,0,0.07,0,0.0631579,0,1,1,0.49999099999999996,0.499992,0.469871
2.78001e-16,0,-1,1,1,0,0,0,0.071,0,0.0631579,0,1,1,0.499993,0.49999399999999994,0.47088
4.17002e-16,0,-1,1,1,0,0,0,0.07200000000000001,0,0.0631579,0,1,1,0.499997,0.499996,0.47189200000000003
2.78001e-16,0,-1,1,1,0,0,0,0.073,0,0.0631579,0,1,1,0.49999899999999997,0.49999899999999997,0.47290699999999997
1.39001e-16,0,-1,1,1,0,0,0,0.07400000000000001,0,0.0631579,0,1,1,0.500003,0.5000020000000001,0.47392399999999996
0.0,0,-1,1,1,0,0,0,0.075,0,0.0631579,0,1,1,0.5000060000000001,0.500005,0.474941
1.39001e-16,0,-1,1,1,0,0,0,0.076,0,0.0631579,0,1,1,0.500009,0.500009,0.475959
0.0,0,-1,1,1,0,0,0,0.077,0,0.0631579,0,1,1,0.500012,0.500012,0.47697799999999996
4.17002e-16,0,-1,1,1,0,0,0,0.078,0,0.0631579,0,1,1,0.5000140000000001,0.500015,0.47799899999999995
4.17002e-16,0,-1,1,1,0,0,0,0.079,0,0.0631579,0,1,1,0.500016,0.5000180000000001,0.47902
1.39001e-16,0,-1,1,1,0,0,0,0.08,0,0.0631579,0,1,1,0.500017,0.500021,0.480041
4.17002e-16,0,-1,1,1,0,0,0,0.081,0,0.0631579,0,1,1,0.500019,0.500023,0.48106000000000004
1.39001e-16,0,-1,1,1,0,0,0,0.08199999999999999,0,0.0631579,0,1,1,0.500021,0.500026,0.482079
4.17002e-16,0,-1,1,1,0,0,0,0.083,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.483096
1.39001e-16,0,-1,1,1,0,0,0,0.084,0,0.0631579,0,1,1,0.500023,0.500028,0.484112
4.17002e-16,0,-1,1,1,0,0,0,0.085,0,0.0631579,0,1,1,0.500024,0.500029,0.485126
1.39001e-16,0,-1,1,1,0,0,0,0.086,0,0.0631579,0,1,1,0.500025,0.50003,0.486138
1.39001e-16,0,-1,1,1,0,0,0,0.087,0,0.0631579,0,1,1,0.500025,0.50003,0.487146
2.78001e-16,0,-1,1,1,0,0,0,0.08800000000000001,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.488151
0.0,0,-1,1,1,0,0,0,0.08900000000000001,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.489151
2.78001e-16,0,-1,1,1,0,0,0,0.09,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.490151
4.17002e-16,0,-1,1,1,0,0,0,0.091,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.491148
2.78001e-16,0,-1,1,1,0,0,0,0.092,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.49214300000000005
2.78001e-16,0,-1,1,1,0,0,0,0.09300000000000001,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.49313500000000005
0.0,0,-1,1,1,0,0,0,0.094,0,0.0631579,0,1,1,0.500021,0.500029,0.49412700000000004
4.17002e-16,0,-1,1,1,0,0,0,0.095,0,0.0631579,0,1,1,0.500021,0.500027,0.49511400000000005
0.0,0,-1,1,1,0,0,0,0.096,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.496094
4.17002e-16,0,-1,1,1,0,0,0,0.09699999999999999,0,0.0631579,0,1,1,0.500021,0.500024,0.497071
2.78001e-16,0,-1,1,1,0,0,0,0.098,0,0.0631579,0,1,1,0.5000220000000001,0.5000220000000001,0.49805
1.39001e-16,0,-1,1,1,0,0,0,0.099,0,0.0631579,0,1,1,0.500021,0.50002,0.49903400000000003
2.78001e-16,0,-1,1,1,0,0,0,0.1,0,0.0631579,0,1,1,0.500019,0.5000180000000001,0.500021
0.0,0,-1,1,1,0,0,0,0.10099999999999999,0,0.0631579,0,1,1,0.500017,0.500015,0.501011
4.17002e-16,0,-1,1,1,0,0,0,0.102,0,0.0631579,0,1,1,0.500015,0.500013,0.502004
1.39001e-16,0,-1,1,1,0,0,0,0.10300000000000001,0,0.0631579,0,1,1,0.500012,0.5000100000000001,0.502997
2.78001e-16,0,-1,1,1,0,0,0,0.10400000000000001,0,0.0631579,0,1,1,0.500009,0.500007,0.5039899999999999
1.39001e-16,0,-1,1,1,0,0,0,0.105,0,0.0631579,0,1,1,0.5000060000000001,0.500003,0.504984
2.78001e-16,0,-1,1,1,0,0,0,0.106,0,0.0631579,0,1,1,0.500004,0.5,0.5059779999999999
4.17002e-16,0,-1,1,1,0,0,0,0.107,0,0.0631579,0,1,1,0.5,0.49999799999999994,0.506972
2.78001e-16,0,-1,1,1,0,0,0,0.10800000000000001,0,0.0631579,0,1,1,0.499997,0.49999499999999997,0.507965
4.17002e-16,0,-1,1,1,0,0,0,0.109,0,0.0631579,0,1,1,0.49999399999999994,0.499992,0.508959
1.39001e-16,0,-1,1,1,0,0,0,0.11,0,0.0631579,0,1,1,0.49999099999999996,0.499989,0.509953
1.39001e-16,0,-1,1,1,0,0,0,0.111,0,0.0631579,0,1,1,0.499988,0.499986,0.510948
4.17002e-16,0,-1,1,1,0,0,0,0.11199999999999999,0,0.0631579,0,1,1,0.499985,0.49998400000000004,0.511944
1.39001e-16,0,-1,1,1,0,0,0,0.113,0,0.0631579,0,1,1,0.499982,0.49998100000000006,0.512941
4.17002e-16,0,-1,1,1,0,0,0,0.114,0,0.0631579,0,1,1,0.499979,0.499979,0.513939
4.17002e-16,0,-1,1,1,0,0,0,0.115,0,0.0631579,0,1,1,0.49997600000000003,0.49997600000000003,0.514936
2.78001e-16,0,-1,1,1,0,0,0,0.11599999999999999,0,0.0631579,0,1,1,0.499974,0.499974,0.515933
1.39001e-16,0,-1,1,1,0,0,0,0.11699999999999999,0,0.0631579,0,1,1,0.499971,0.499972,0.516929
1.39001e-16,0,-1,1,1,0,0,0,0.11800000000000001,0,0.0631579,0,1,1,0.49996999999999997,0.49996899999999994,0.5179239999999999
1.39001e-16,0,-1,1,1,0,0,0,0.11900000000000001,0,0.0631579,0,1,1,0.499968,0.49996899999999994,0.518918
1.39001e-16,0,-1,1,1,0,0,0,0.12,0,0.0631579,0,1,1,0.499967,0.499968,0.519912
1.39001e-16,0,-1,1,1,0,0,0,0.121,0,0.0631579,0,1,1,0.49996499999999994,0.499968,0.520907
1.39001e-16,0,-1,1,1,0,0,0,0.122,0,0.0631579,0,1,1,0.49996499999999994,0.49996899999999994,0.521903
1.39001e-16,0,-1,1,1,0,0,0,0.12300000000000001,0,0.0631579,0,1,1,0.499967,0.49996899999999994,0.5229
1.39001e-16,0,-1,1,1,0,0,0,0.124,0,0.0631579,0,1,1,0.499967,0.499971,0.523898
1.39001e-16,0,-1,1,1,0,0,0,0.125,0,0.0631579,0,1,1,0.499968,0.499972,0.524894
0.0,0,-1,1,1,0,0,0,0.126,0,0.0631579,0,1,1,0.49996999999999997,0.499974,0.52589
1.39001e-16,0,-1,1,1,0,0,0,0.127,0,0.0631579,0,1,1,0.499972,0.499975,0.526885
1.39001e-16,0,-1,1,1,0,0,0,0.128,0,0.0631579,0,1,1,0.499975,0.49997600000000003,0.527878
0.0,0,-1,1,1,0,0,0,0.129,0,0.0631579,0,1,1,0.49997700000000006,0.499979,0.5288729999999999
1.39001e-16,0,-1,1,1,0,0,0,0.13,0,0.0631579,0,1,1,0.49998000000000004,0.49998100000000006,0.529868
0.0,0,-1,1,1,0,0,0,0.131,0,0.0631579,0,1,1,0.49998400000000004,0.499985,0.5308649999999999
1.39001e-16,0,-1,1,1,0,0,0,0.132,0,0.0631579,0,1,1,0.499987,0.499989,0.5318649999999999
1.39001e-16,0,-1,1,1,0,0,0,0.133,0,0.0631579,0,1,1,0.49999,0.49999099999999996,0.53287
0.0,0,-1,1,1,0,0,0,0.134,0,0.0631579,0,1,1,0.499993,0.49999399999999994,0.533879
1.39001e-16,0,-1,1,1,0,0,0,0.135,0,0.0631579,0,1,1,0.499996,0.499996,0.53489
1.39001e-16,0,-1,1,1,0,0,0,0.136,0,0.0631579,0,1,1,0.49999899999999997,0.49999899999999997,0.535905
1.39001e-16,0,-1,1,1,0,0,0,0.13699999999999998,0,0.0631579,0,1,1,0.5000020000000001,0.5000020000000001,0.536921
1.39001e-16,0,-1,1,1,0,0,0,0.138,0,0.0631579,0,1,1,0.5000060000000001,0.500005,0.537938
1.39001e-16,0,-1,1,1,0,0,0,0.139,0,0.0631579,0,1,1,0.500009,0.500008,0.538956
1.39001e-16,0,-1,1,1,0,0,0,0.14,0,0.0631579,0,1,1,0.500011,0.500012,0.539975
1.39001e-16,0,-1,1,1,0,0,0,0.141,0,0.0631579,0,1,1,0.500013,0.500015,0.540996
0.0,0,-1,1,1,0,0,0,0.142,0,0.0631579,0,1,1,0.500015,0.5000180000000001,0.542017
1.39001e-16,0,-1,1,1,0,0,0,0.14300000000000002,0,0.0631579,0,1,1,0.500017,0.500021,0.543038
1.39001e-16,0,-1,1,1,0,0,0,0.14400000000000002,0,0.0631579,0,1,1,0.500019,0.500023,0.544057
1.39001e-16,0,-1,1,1,0,0,0,0.145,0,0.0631579,0,1,1,0.500021,0.500025,0.545076
1.39001e-16,0,-1,1,1,0,0,0,0.146,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.546093
1.39001e-16,0,-1,1,1,0,0,0,0.147,0,0.0631579,0,1,1,0.500023,0.500028,0.5471090000000001
2.78001e-16,0,-1,1,1,0,0,0,0.14800000000000002,0,0.0631579,0,1,1,0.500024,0.500028,0.548124
4.17002e-16,0,-1,1,1,0,0,0,0.149,0,0.0631579,0,1,1,0.500025,0.50003,0.549136
2.78001e-16,0,-1,1,1,0,0,0,0.15,0,0.0631579,0,1,1,0.500025,0.50003,0.550145
4.17002e-16,0,-1,1,1,0,0,0,0.151,0,0.0631579,0,1,1,0.500024,0.500031,0.55115
4.17002e-16,0,-1,1,1,0,0,0,0.152,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.5521510000000001
4.17002e-16,0,-1,1,1,0,0,0,0.153,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.5531510000000001
4.17002e-16,0,-1,1,1,0,0,0,0.154,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.554149
0.0,0,-1,1,1,0,0,0,0.155,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.555144
4.17002e-16,0,-1,1,1,0,0,0,0.156,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.556137
2.78001e-16,0,-1,1,1,0,0,0,0.157,0,0.0631579,0,1,1,0.500021,0.500029,0.557128
1.39001e-16,0,-1,1,1,0,0,0,0.158,0,0.0631579,0,1,1,0.500021,0.500027,0.558117
1.39001e-16,0,-1,1,1,0,0,0,0.159,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.5590970000000001
1.39001e-16,0,-1,1,1,0,0,0,0.16,0,0.0631579,0,1,1,0.500021,0.500024,0.560075
1.39001e-16,0,-1,1,1,0,0,0,0.161,0,0.0631579,0,1,1,0.5000220000000001,0.5000220000000001,0.561053
1.39001e-16,0,-1,1,1,0,0,0,0.162,0,0.0631579,0,1,1,0.5000220000000001,0.50002,0.562036
2.78001e-16,0,-1,1,1,0,0,0,0.163,0,0.0631579,0,1,1,0.500019,0.500019,0.5630229999999999
2.78001e-16,0,-1,1,1,0,0,0,0.16399999999999998,0,0.0631579,0,1,1,0.500017,0.500016,0.564013
4.17002e-16,0,-1,1,1,0,0,0,0.165,0,0.0631579,0,1,1,0.500015,0.500013,0.565005
1.39001e-16,0,-1,1,1,0,0,0,0.166,0,0.0631579,0,1,1,0.500012,0.500011,0.565998
0.0,0,-1,1,1,0,0,0,0.16699999999999998,0,0.0631579,0,1,1,0.500009,0.500008,0.566991
4.17002e-16,0,-1,1,1,0,0,0,0.168,0,0.0631579,0,1,1,0.500007,0.500004,0.5679850000000001
2.78001e-16,0,-1,1,1,0,0,0,0.16899999999999998,0,0.0631579,0,1,1,0.500004,0.500001,0.568979
2.78001e-16,0,-1,1,1,0,0,0,0.17,0,0.0631579,0,1,1,0.500001,0.49999799999999994,0.569973
0.0,0,-1,1,1,0,0,0,0.171,0,0.0631579,0,1,1,0.49999799999999994,0.49999499999999997,0.570966
4.17002e-16,0,-1,1,1,0,0,0,0.172,0,0.0631579,0,1,1,0.49999499999999997,0.499992,0.57196
2.78001e-16,0,-1,1,1,0,0,0,0.17300000000000001,0,0.0631579,0,1,1,0.499992,0.499989,0.572954
1.39001e-16,0,-1,1,1,0,0,0,0.174,0,0.0631579,0,1,1,0.499989,0.499987,0.5739479999999999
1.39001e-16,0,-1,1,1,0,0,0,0.175,0,0.0631579,0,1,1,0.499985,0.49998400000000004,0.5749449999999999
1.39001e-16,0,-1,1,1,0,0,0,0.17600000000000002,0,0.0631579,0,1,1,0.499982,0.49998100000000006,0.575942
4.17002e-16,0,-1,1,1,0,0,0,0.177,0,0.0631579,0,1,1,0.499979,0.499979,0.576939
1.39001e-16,0,-1,1,1,0,0,0,0.17800000000000002,0,0.0631579,0,1,1,0.49997700000000006,0.49997600000000003,0.577937
1.39001e-16,0,-1,1,1,0,0,0,0.179,0,0.0631579,0,1,1,0.499974,0.499974,0.578933
4.17002e-16,0,-1,1,1,0,0,0,0.18,0,0.0631579,0,1,1,0.499971,0.499972,0.5799300000000001
0.0,0,-1,1,1,0,0,0,0.18100000000000002,0,0.0631579,0,1,1,0.49996999999999997,0.49996999999999997,0.580925
4.17002e-16,0,-1,1,1,0,0,0,0.182,0,0.0631579,0,1,1,0.499968,0.49996899999999994,0.581919
2.78001e-16,0,-1,1,1,0,0,0,0.183,0,0.0631579,0,1,1,0.499967,0.499968,0.582913
1.39001e-16,0,-1,1,1,0,0,0,0.184,0,0.0631579,0,1,1,0.49996499999999994,0.499968,0.583908
0.0,0,-1,1,1,0,0,0,0.185,0,0.0631579,0,1,1,0.499964,0.49996899999999994,0.584904
1.39001e-16,0,-1,1,1,0,0,0,0.18600000000000003,0,0.0631579,0,1,1,0.499967,0.49996899999999994,0.585901
1.39001e-16,0,-1,1,1,0,0,0,0.187,0,0.0631579,0,1,1,0.499967,0.499971,0.5868979999999999
1.39001e-16,0,-1,1,1,0,0,0,0.188,0,0.0631579,0,1,1,0.499968,0.499972,0.5878939999999999
2.78001e-16,0,-1,1,1,0,0,0,0.18899999999999997,0,0.0631579,0,1,1,0.49996999999999997,0.499974,0.5888909999999999
0.0,0,-1,1,1,0,0,0,0.19,0,0.0631579,0,1,1,0.499971,0.499975,0.589886
0.0,0,-1,1,1,0,0,0,0.191,0,0.0631579,0,1,1,0.499975,0.49997600000000003,0.5908800000000001
0.0,0,-1,1,1,0,0,0,0.192,0,0.0631579,0,1,1,0.49997700000000006,0.499979,0.591874
0.0,0,-1,1,1,0,0,0,0.193,0,0.0631579,0,1,1,0.49998000000000004,0.49998100000000006,0.592869
4.17002e-16,0,-1,1,1,0,0,0,0.19399999999999998,0,0.0631579,0,1,1,0.49998400000000004,0.499985,0.593865
2.78001e-16,0,-1,1,1,0,0,0,0.195,0,0.0631579,0,1,1,0.499987,0.499988,0.594865
0.0,0,-1,1,1,0,0,0,0.196,0,0.0631579,0,1,1,0.49999,0.49999099999999996,0.595869
0.0,0,-1,1,1,0,0,0,0.19699999999999998,0,0.0631579,0,1,1,0.499992,0.49999399999999994,0.596877
4.17002e-16,0,-1,1,1,0,0,0,0.198,0,0.0631579,0,1,1,0.499996,0.49999499999999997,0.597888
1.39001e-16,0,-1,1,1,0,0,0,0.19899999999999998,0,0.0631579,0,1,1,0.49999899999999997,0.49999799999999994,0.598902
1.39001e-16,0,-1,1,1,0,0,0,0.2,0,0.0631579,0,1,1,0.5000020000000001,0.5000020000000001,0.599919
4.17002e-16,0,-1,1,1,0,0,0,0.201,0,0.0631579,0,1,1,0.500005,0.500004,0.6009359999999999
0.0,0,-1,1,1,0,0,0,0.20199999999999999,0,0.0631579,0,1,1,0.500008,0.500008,0.601953
2.78001e-16,0,-1,1,1,0,0,0,0.203,0,0.0631579,0,1,1,0.500011,0.500011,0.6029720000000001
1.39001e-16,0,-1,1,1,0,0,0,0.204,0,0.0631579,0,1,1,0.500013,0.5000140000000001,0.603993
0.0,0,-1,1,1,0,0,0,0.205,0,0.0631579,0,1,1,0.500015,0.500017,0.605014
4.17002e-16,0,-1,1,1,0,0,0,0.20600000000000002,0,0.0631579,0,1,1,0.500017,0.50002,0.606035
2.78001e-16,0,-1,1,1,0,0,0,0.207,0,0.0631579,0,1,1,0.500019,0.500023,0.607054
1.39001e-16,0,-1,1,1,0,0,0,0.20800000000000002,0,0.0631579,0,1,1,0.500021,0.500025,0.608073
2.78001e-16,0,-1,1,1,0,0,0,0.209,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.6090909999999999
4.17002e-16,0,-1,1,1,0,0,0,0.21,0,0.0631579,0,1,1,0.500023,0.500028,0.610107
0.0,0,-1,1,1,0,0,0,0.21100000000000002,0,0.0631579,0,1,1,0.500024,0.500028,0.611121
2.78001e-16,0,-1,1,1,0,0,0,0.212,0,0.0631579,0,1,1,0.500025,0.500029,0.6121340000000001
4.17002e-16,0,-1,1,1,0,0,0,0.213,0,0.0631579,0,1,1,0.500025,0.50003,0.6131439999999999
1.39001e-16,0,-1,1,1,0,0,0,0.214,0,0.0631579,0,1,1,0.500024,0.500031,0.61415
2.78001e-16,0,-1,1,1,0,0,0,0.215,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.615151
1.39001e-16,0,-1,1,1,0,0,0,0.21600000000000003,0,0.0631579,0,1,1,0.500023,0.500033,0.616151
1.39001e-16,0,-1,1,1,0,0,0,0.217,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.617149
4.17002e-16,0,-1,1,1,0,0,0,0.218,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.618145
0.0,0,-1,1,1,0,0,0,0.21899999999999997,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.619138
0.0,0,-1,1,1,0,0,0,0.22,0,0.0631579,0,1,1,0.500021,0.500029,0.620129
1.39001e-16,0,-1,1,1,0,0,0,0.221,0,0.0631579,0,1,1,0.500021,0.500028,0.621119
4.17002e-16,0,-1,1,1,0,0,0,0.222,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.622101
1.39001e-16,0,-1,1,1,0,0,0,0.223,0,0.0631579,0,1,1,0.5000220000000001,0.500024,0.623078
4.17002e-16,0,-1,1,1,0,0,0,0.22399999999999998,0,0.0631579,0,1,1,0.5000220000000001,0.500023,0.624056
2.78001e-16,0,-1,1,1,0,0,0,0.225,0,0.0631579,0,1,1,0.5000220000000001,0.500021,0.625039
1.39001e-16,0,-1,1,1,0,0,0,0.226,0,0.0631579,0,1,1,0.500019,0.500019,0.626025
4.17002e-16,0,-1,1,1,0,0,0,0.22699999999999998,0,0.0631579,0,1,1,0.500017,0.500016,0.6270140000000001
2.78001e-16,0,-1,1,1,0,0,0,0.228,0,0.0631579,0,1,1,0.500015,0.5000140000000001,0.6280060000000001
4.17002e-16,0,-1,1,1,0,0,0,0.22899999999999998,0,0.0631579,0,1,1,0.500013,0.500011,0.628999
4.17002e-16,0,-1,1,1,0,0,0,0.23,0,0.0631579,0,1,1,0.5000100000000001,0.500008,0.629992
1.39001e-16,0,-1,1,1,0,0,0,0.231,0,0.0631579,0,1,1,0.500007,0.500004,0.6309859999999999
2.78001e-16,0,-1,1,1,0,0,0,0.23199999999999998,0,0.0631579,0,1,1,0.500005,0.500001,0.63198
4.17002e-16,0,-1,1,1,0,0,0,0.233,0,0.0631579,0,1,1,0.500001,0.49999799999999994,0.6329739999999999
4.17002e-16,0,-1,1,1,0,0,0,0.23399999999999999,0,0.0631579,0,1,1,0.49999799999999994,0.499996,0.6339670000000001
1.39001e-16,0,-1,1,1,0,0,0,0.235,0,0.0631579,0,1,1,0.49999499999999997,0.499993,0.634961
5.56002e-16,0,-1,1,1,0,0,0,0.23600000000000002,0,0.0631579,0,1,1,0.499992,0.49999,0.635955
4.17002e-16,0,-1,1,1,0,0,0,0.237,0,0.0631579,0,1,1,0.499989,0.499987,0.636949
2.78001e-16,0,-1,1,1,0,0,0,0.23800000000000002,0,0.0631579,0,1,1,0.499986,0.499985,0.637945
2.78001e-16,0,-1,1,1,0,0,0,0.239,0,0.0631579,0,1,1,0.499983,0.499982,0.638942
1.39001e-16,0,-1,1,1,0,0,0,0.24,0,0.0631579,0,1,1,0.49998000000000004,0.499979,0.63994
4.17002e-16,0,-1,1,1,0,0,0,0.24100000000000002,0,0.0631579,0,1,1,0.49997700000000006,0.49997700000000006,0.640937
4.17002e-16,0,-1,1,1,0,0,0,0.242,0,0.0631579,0,1,1,0.499974,0.499975,0.641934
0.0,0,-1,1,1,0,0,0,0.243,0,0.0631579,0,1,1,0.499972,0.499972,0.64293
2.78001e-16,0,-1,1,1,0,0,0,0.244,0,0.0631579,0,1,1,0.49996999999999997,0.49996999999999997,0.643926
1.39001e-16,0,-1,1,1,0,0,0,0.245,0,0.0631579,0,1,1,0.499968,0.49996899999999994,0.6449199999999999
2.78001e-16,0,-1,1,1,0,0,0,0.24600000000000002,0,0.0631579,0,1,1,0.499967,0.499968,0.645914
1.39001e-16,0,-1,1,1,0,0,0,0.247,0,0.0631579,0,1,1,0.49996599999999997,0.499968,0.6469090000000001
4.17002e-16,0,-1,1,1,0,0,0,0.248,0,0.0631579,0,1,1,0.499964,0.499968,0.647904
4.17002e-16,0,-1,1,1,0,0,0,0.249,0,0.0631579,0,1,1,0.49996599999999997,0.49996899999999994,0.6489010000000001
4.17002e-16,0,-1,1,1,0,0,0,0.25,0,0.0631579,0,1,1,0.499967,0.49996999999999997,0.649898
2.78001e-16,0,-1,1,1,0,0,0,0.251,0,0.0631579,0,1,1,0.499968,0.499972,0.650895
1.39001e-16,0,-1,1,1,0,0,0,0.252,0,0.0631579,0,1,1,0.49996899999999994,0.49997299999999995,0.651891
4.17002e-16,0,-1,1,1,0,0,0,0.253,0,0.0631579,0,1,1,0.499971,0.499975,0.652887
4.17002e-16,0,-1,1,1,0,0,0,0.254,0,0.0631579,0,1,1,0.499974,0.49997600000000003,0.653881
4.17002e-16,0,-1,1,1,0,0,0,0.255,0,0.0631579,0,1,1,0.49997700000000006,0.499978,0.654874
2.78001e-16,0,-1,1,1,0,0,0,0.256,0,0.0631579,0,1,1,0.499979,0.49998100000000006,0.6558689999999999
1.39001e-16,0,-1,1,1,0,0,0,0.257,0,0.0631579,0,1,1,0.499983,0.49998400000000004,0.656866
4.17002e-16,0,-1,1,1,0,0,0,0.258,0,0.0631579,0,1,1,0.499986,0.499988,0.6578649999999999
1.39001e-16,0,-1,1,1,0,0,0,0.259,0,0.0631579,0,1,1,0.499989,0.49999099999999996,0.658868
6.95003e-16,0,-1,1,1,0,0,0,0.26,0,0.0631579,0,1,1,0.499992,0.499993,0.659876
1.39001e-16,0,-1,1,1,0,0,0,0.261,0,0.0631579,0,1,1,0.49999499999999997,0.49999499999999997,0.660886
4.17002e-16,0,-1,1,1,0,0,0,0.262,0,0.0631579,0,1,1,0.49999799999999994,0.49999799999999994,0.6619
2.78001e-16,0,-1,1,1,0,0,0,0.263,0,0.0631579,0,1,1,0.500001,0.500001,0.662916
1.39001e-16,0,-1,1,1,0,0,0,0.264,0,0.0631579,0,1,1,0.500005,0.500004,0.663933
2.78001e-16,0,-1,1,1,0,0,0,0.265,0,0.0631579,0,1,1,0.500008,0.500007,0.66495
2.78001e-16,0,-1,1,1,0,0,0,0.266,0,0.0631579,0,1,1,0.500011,0.500011,0.6659689999999999
4.17002e-16,0,-1,1,1,0,0,0,0.267,0,0.0631579,0,1,1,0.500013,0.5000140000000001,0.666989
2.78001e-16,0,-1,1,1,0,0,0,0.268,0,0.0631579,0,1,1,0.500015,0.500017,0.66801
1.39001e-16,0,-1,1,1,0,0,0,0.26899999999999996,0,0.0631579,0,1,1,0.500017,0.50002,0.669031
4.17002e-16,0,-1,1,1,0,0,0,0.27,0,0.0631579,0,1,1,0.5000180000000001,0.5000220000000001,0.6700510000000001
1.39001e-16,0,-1,1,1,0,0,0,0.271,0,0.0631579,0,1,1,0.50002,0.500025,0.6710699999999999
4.17002e-16,0,-1,1,1,0,0,0,0.272,0,0.0631579,0,1,1,0.500021,0.500026,0.672088
1.39001e-16,0,-1,1,1,0,0,0,0.273,0,0.0631579,0,1,1,0.5000220000000001,0.500028,0.673104
1.39001e-16,0,-1,1,1,0,0,0,0.27399999999999997,0,0.0631579,0,1,1,0.500024,0.500028,0.6741189999999999
2.78001e-16,0,-1,1,1,0,0,0,0.275,0,0.0631579,0,1,1,0.500025,0.500029,0.675132
0.0,0,-1,1,1,0,0,0,0.276,0,0.0631579,0,1,1,0.500025,0.50003,0.676143
4.17002e-16,0,-1,1,1,0,0,0,0.27699999999999997,0,0.0631579,0,1,1,0.500024,0.500031,0.677149
2.78001e-16,0,-1,1,1,0,0,0,0.278,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.6781510000000001
4.17002e-16,0,-1,1,1,0,0,0,0.27899999999999997,0,0.0631579,0,1,1,0.500023,0.500033,0.6791510000000001
2.78001e-16,0,-1,1,1,0,0,0,0.28,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.68015
1.39001e-16,0,-1,1,1,0,0,0,0.281,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.681146
4.17002e-16,0,-1,1,1,0,0,0,0.282,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.682139
1.39001e-16,0,-1,1,1,0,0,0,0.28300000000000003,0,0.0631579,0,1,1,0.500021,0.500029,0.683131
1.39001e-16,0,-1,1,1,0,0,0,0.284,0,0.0631579,0,1,1,0.500021,0.500028,0.684121
2.78001e-16,0,-1,1,1,0,0,0,0.285,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.685104
1.39001e-16,0,-1,1,1,0,0,0,0.28600000000000003,0,0.0631579,0,1,1,0.5000220000000001,0.500024,0.686082
2.78001e-16,0,-1,1,1,0,0,0,0.287,0,0.0631579,0,1,1,0.5000220000000001,0.500023,0.687059
1.39001e-16,0,-1,1,1,0,0,0,0.28800000000000003,0,0.0631579,0,1,1,0.5000220000000001,0.500021,0.688041
2.78001e-16,0,-1,1,1,0,0,0,0.289,0,0.0631579,0,1,1,0.500019,0.50002,0.6890270000000001
2.78001e-16,0,-1,1,1,0,0,0,0.29,0,0.0631579,0,1,1,0.5000180000000001,0.500017,0.690016
1.39001e-16,0,-1,1,1,0,0,0,0.29100000000000004,0,0.0631579,0,1,1,0.500015,0.5000140000000001,0.6910069999999999
2.78001e-16,0,-1,1,1,0,0,0,0.292,0,0.0631579,0,1,1,0.500013,0.500011,0.6920000000000001
4.17002e-16,0,-1,1,1,0,0,0,0.293,0,0.0631579,0,1,1,0.5000100000000001,0.500009,0.6929930000000001
4.17002e-16,0,-1,1,1,0,0,0,0.294,0,0.0631579,0,1,1,0.500007,0.500005,0.693987
4.17002e-16,0,-1,1,1,0,0,0,0.295,0,0.0631579,0,1,1,0.500005,0.5000020000000001,0.6949810000000001
2.78001e-16,0,-1,1,1,0,0,0,0.29600000000000004,0,0.0631579,0,1,1,0.5000020000000001,0.49999899999999997,0.695975
4.17002e-16,0,-1,1,1,0,0,0,0.297,0,0.0631579,0,1,1,0.49999899999999997,0.499996,0.696969
4.17002e-16,0,-1,1,1,0,0,0,0.298,0,0.0631579,0,1,1,0.499996,0.499993,0.697962
2.78001e-16,0,-1,1,1,0,0,0,0.299,0,0.0631579,0,1,1,0.499993,0.49999,0.698956
1.39001e-16,0,-1,1,1,0,0,0,0.3,0,0.0631579,0,1,1,0.499989,0.499987,0.69995
2.78001e-16,0,-1,1,1,0,0,0,0.301,0,0.0631579,0,1,1,0.499986,0.499985,0.700946
2.78001e-16,0,-1,1,1,0,0,0,0.302,0,0.0631579,0,1,1,0.499983,0.499982,0.701943
4.17002e-16,0,-1,1,1,0,0,0,0.303,0,0.0631579,0,1,1,0.49998000000000004,0.49998000000000004,0.70294
5.56002e-16,0,-1,1,1,0,0,0,0.304,0,0.0631579,0,1,1,0.49997700000000006,0.49997700000000006,0.703937
1.39001e-16,0,-1,1,1,0,0,0,0.305,0,0.0631579,0,1,1,0.499975,0.499975,0.7049350000000001
4.17002e-16,0,-1,1,1,0,0,0,0.306,0,0.0631579,0,1,1,0.499972,0.49997299999999995,0.7059310000000001
4.17002e-16,0,-1,1,1,0,0,0,0.307,0,0.0631579,0,1,1,0.49996999999999997,0.499971,0.7069270000000001
1.39001e-16,0,-1,1,1,0,0,0,0.308,0,0.0631579,0,1,1,0.499968,0.49996899999999994,0.707921
4.17002e-16,0,-1,1,1,0,0,0,0.309,0,0.0631579,0,1,1,0.499967,0.499968,0.708914
4.17002e-16,0,-1,1,1,0,0,0,0.31,0,0.0631579,0,1,1,0.49996599999999997,0.499968,0.709909
4.17002e-16,0,-1,1,1,0,0,0,0.311,0,0.0631579,0,1,1,0.499964,0.499968,0.710905
1.39001e-16,0,-1,1,1,0,0,0,0.312,0,0.0631579,0,1,1,0.49996599999999997,0.49996899999999994,0.711901
5.56002e-16,0,-1,1,1,0,0,0,0.313,0,0.0631579,0,1,1,0.499967,0.49996999999999997,0.712899
4.17002e-16,0,-1,1,1,0,0,0,0.314,0,0.0631579,0,1,1,0.499968,0.499971,0.713896
4.17002e-16,0,-1,1,1,0,0,0,0.315,0,0.0631579,0,1,1,0.49996899999999994,0.49997299999999995,0.714892
6.95003e-16,0,-1,1,1,0,0,0,0.316,0,0.0631579,0,1,1,0.499971,0.499975,0.715888
0.0,0,-1,1,1,0,0,0,0.317,0,0.0631579,0,1,1,0.499974,0.49997600000000003,0.716882
2.78001e-16,0,-1,1,1,0,0,0,0.318,0,0.0631579,0,1,1,0.49997600000000003,0.499978,0.717875
4.17002e-16,0,-1,1,1,0,0,0,0.319,0,0.0631579,0,1,1,0.499979,0.49998000000000004,0.71887
2.78001e-16,0,-1,1,1,0,0,0,0.32,0,0.0631579,0,1,1,0.499982,0.499983,0.719866
5.56002e-16,0,-1,1,1,0,0,0,0.321,0,0.0631579,0,1,1,0.499986,0.499987,0.720865
2.78001e-16,0,-1,1,1,0,0,0,0.322,0,0.0631579,0,1,1,0.499989,0.49999,0.721867
1.39001e-16,0,-1,1,1,0,0,0,0.32299999999999995,0,0.0631579,0,1,1,0.499992,0.499993,0.722874
1.39001e-16,0,-1,1,1,0,0,0,0.324,0,0.0631579,0,1,1,0.49999499999999997,0.49999399999999994,0.723884
4.17002e-16,0,-1,1,1,0,0,0,0.325,0,0.0631579,0,1,1,0.49999799999999994,0.499997,0.7248979999999999
2.78001e-16,0,-1,1,1,0,0,0,0.326,0,0.0631579,0,1,1,0.500001,0.500001,0.7259140000000001
4.17002e-16,0,-1,1,1,0,0,0,0.327,0,0.0631579,0,1,1,0.500004,0.500004,0.72693
4.17002e-16,0,-1,1,1,0,0,0,0.32799999999999996,0,0.0631579,0,1,1,0.500007,0.500007,0.727947
0.0,0,-1,1,1,0,0,0,0.32899999999999996,0,0.0631579,0,1,1,0.5000100000000001,0.5000100000000001,0.728966
1.39001e-16,0,-1,1,1,0,0,0,0.33,0,0.0631579,0,1,1,0.500012,0.500013,0.7299859999999999
4.17002e-16,0,-1,1,1,0,0,0,0.331,0,0.0631579,0,1,1,0.5000140000000001,0.500016,0.731007
1.39001e-16,0,-1,1,1,0,0,0,0.332,0,0.0631579,0,1,1,0.500016,0.500019,0.732028
5.56002e-16,0,-1,1,1,0,0,0,0.33299999999999996,0,0.0631579,0,1,1,0.5000180000000001,0.5000220000000001,0.7330479999999999
1.39001e-16,0,-1,1,1,0,0,0,0.33399999999999996,0,0.0631579,0,1,1,0.50002,0.500024,0.734067
4.17002e-16,0,-1,1,1,0,0,0,0.335,0,0.0631579,0,1,1,0.500021,0.500026,0.735085
1.39001e-16,0,-1,1,1,0,0,0,0.336,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.736102
6.95003e-16,0,-1,1,1,0,0,0,0.337,0,0.0631579,0,1,1,0.500024,0.500028,0.737117
4.17002e-16,0,-1,1,1,0,0,0,0.33799999999999997,0,0.0631579,0,1,1,0.500025,0.500029,0.7381300000000001
1.39001e-16,0,-1,1,1,0,0,0,0.33899999999999997,0,0.0631579,0,1,1,0.500025,0.50003,0.7391409999999999
1.39001e-16,0,-1,1,1,0,0,0,0.34,0,0.0631579,0,1,1,0.500024,0.500031,0.7401479999999999
1.39001e-16,0,-1,1,1,0,0,0,0.341,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.741151
1.39001e-16,0,-1,1,1,0,0,0,0.342,0,0.0631579,0,1,1,0.500024,0.500033,0.742151
4.17002e-16,0,-1,1,1,0,0,0,0.34299999999999997,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.74315
4.17002e-16,0,-1,1,1,0,0,0,0.344,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.744147
4.17002e-16,0,-1,1,1,0,0,0,0.345,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.7451399999999999
2.78001e-16,0,-1,1,1,0,0,0,0.34600000000000003,0,0.0631579,0,1,1,0.500021,0.50003,0.746132
6.95003e-16,0,-1,1,1,0,0,0,0.34700000000000003,0,0.0631579,0,1,1,0.500021,0.500028,0.747123
1.39001e-16,0,-1,1,1,0,0,0,0.348,0,0.0631579,0,1,1,0.500021,0.500026,0.748107
4.17002e-16,0,-1,1,1,0,0,0,0.349,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.749085
4.17002e-16,0,-1,1,1,0,0,0,0.35,0,0.0631579,0,1,1,0.500021,0.500023,0.750063
2.78001e-16,0,-1,1,1,0,0,0,0.35100000000000003,0,0.0631579,0,1,1,0.5000220000000001,0.500021,0.7510439999999999
2.78001e-16,0,-1,1,1,0,0,0,0.35200000000000004,0,0.0631579,0,1,1,0.50002,0.50002,0.752029
1.39001e-16,0,-1,1,1,0,0,0,0.353,0,0.0631579,0,1,1,0.5000180000000001,0.500017,0.753017
1.39001e-16,0,-1,1,1,0,0,0,0.354,0,0.0631579,0,1,1,0.500016,0.500015,0.754008
1.39001e-16,0,-1,1,1,0,0,0,0.355,0,0.0631579,0,1,1,0.5000140000000001,0.500012,0.755001
5.56002e-16,0,-1,1,1,0,0,0,0.35600000000000004,0,0.0631579,0,1,1,0.500011,0.500009,0.7559939999999999
6.95003e-16,0,-1,1,1,0,0,0,0.35700000000000004,0,0.0631579,0,1,1,0.500008,0.5000060000000001,0.756988
1.39001e-16,0,-1,1,1,0,0,0,0.358,0,0.0631579,0,1,1,0.500005,0.5000020000000001,0.7579819999999999
4.17002e-16,0,-1,1,1,0,0,0,0.359,0,0.0631579,0,1,1,0.5000020000000001,0.49999899999999997,0.758976
1.39001e-16,0,-1,1,1,0,0,0,0.36,0,0.0631579,0,1,1,0.49999899999999997,0.499997,0.75997
0.0,0,-1,1,1,0,0,0,0.361,0,0.0631579,0,1,1,0.499996,0.49999399999999994,0.7609630000000001
2.78001e-16,0,-1,1,1,0,0,0,0.36200000000000004,0,0.0631579,0,1,1,0.499993,0.49999099999999996,0.761957
1.39001e-16,0,-1,1,1,0,0,0,0.363,0,0.0631579,0,1,1,0.49999,0.499988,0.762951
4.17002e-16,0,-1,1,1,0,0,0,0.364,0,0.0631579,0,1,1,0.499987,0.499985,0.763946
1.39001e-16,0,-1,1,1,0,0,0,0.365,0,0.0631579,0,1,1,0.49998400000000004,0.499983,0.764943
4.17002e-16,0,-1,1,1,0,0,0,0.366,0,0.0631579,0,1,1,0.49998100000000006,0.49998000000000004,0.76594
4.17002e-16,0,-1,1,1,0,0,0,0.36700000000000005,0,0.0631579,0,1,1,0.499978,0.499978,0.766938
1.39001e-16,0,-1,1,1,0,0,0,0.368,0,0.0631579,0,1,1,0.499975,0.499975,0.767935
2.78001e-16,0,-1,1,1,0,0,0,0.369,0,0.0631579,0,1,1,0.49997299999999995,0.49997299999999995,0.768932
4.17002e-16,0,-1,1,1,0,0,0,0.37,0,0.0631579,0,1,1,0.49996999999999997,0.499971,0.769928
6.95003e-16,0,-1,1,1,0,0,0,0.371,0,0.0631579,0,1,1,0.49996899999999994,0.49996899999999994,0.770922
1.39001e-16,0,-1,1,1,0,0,0,0.37200000000000005,0,0.0631579,0,1,1,0.499967,0.499968,0.771915
4.17002e-16,0,-1,1,1,0,0,0,0.373,0,0.0631579,0,1,1,0.49996599999999997,0.499968,0.77291
4.17002e-16,0,-1,1,1,0,0,0,0.374,0,0.0631579,0,1,1,0.499964,0.499968,0.7739060000000001
2.78001e-16,0,-1,1,1,0,0,0,0.375,0,0.0631579,0,1,1,0.49996599999999997,0.49996899999999994,0.7749020000000001
2.78001e-16,0,-1,1,1,0,0,0,0.376,0,0.0631579,0,1,1,0.499967,0.49996999999999997,0.775899
0.0,0,-1,1,1,0,0,0,0.377,0,0.0631579,0,1,1,0.499968,0.499971,0.776896
4.17002e-16,0,-1,1,1,0,0,0,0.37799999999999995,0,0.0631579,0,1,1,0.49996899999999994,0.49997299999999995,0.7778930000000001
4.17002e-16,0,-1,1,1,0,0,0,0.379,0,0.0631579,0,1,1,0.49996999999999997,0.499975,0.778889
2.78001e-16,0,-1,1,1,0,0,0,0.38,0,0.0631579,0,1,1,0.49997299999999995,0.49997600000000003,0.779883
4.17002e-16,0,-1,1,1,0,0,0,0.381,0,0.0631579,0,1,1,0.49997600000000003,0.49997700000000006,0.780876
1.39001e-16,0,-1,1,1,0,0,0,0.382,0,0.0631579,0,1,1,0.499978,0.49998000000000004,0.781871
4.17002e-16,0,-1,1,1,0,0,0,0.38299999999999995,0,0.0631579,0,1,1,0.49998100000000006,0.499983,0.782867
1.39001e-16,0,-1,1,1,0,0,0,0.384,0,0.0631579,0,1,1,0.499985,0.499986,0.7838649999999999
5.56002e-16,0,-1,1,1,0,0,0,0.385,0,0.0631579,0,1,1,0.499988,0.49999,0.784866
1.39001e-16,0,-1,1,1,0,0,0,0.386,0,0.0631579,0,1,1,0.49999099999999996,0.499992,0.7858729999999999
1.39001e-16,0,-1,1,1,0,0,0,0.387,0,0.0631579,0,1,1,0.49999399999999994,0.49999399999999994,0.786883
4.17002e-16,0,-1,1,1,0,0,0,0.38799999999999996,0,0.0631579,0,1,1,0.499997,0.499997,0.787895
1.39001e-16,0,-1,1,1,0,0,0,0.389,0,0.0631579,0,1,1,0.5,0.5,0.7889109999999999
4.17002e-16,0,-1,1,1,0,0,0,0.39,0,0.0631579,0,1,1,0.500004,0.500003,0.789928
4.17002e-16,0,-1,1,1,0,0,0,0.391,0,0.0631579,0,1,1,0.500007,0.5000060000000001,0.790945
1.39001e-16,0,-1,1,1,0,0,0,0.392,0,0.0631579,0,1,1,0.5000100000000001,0.5000100000000001,0.791963
1.39001e-16,0,-1,1,1,0,0,0,0.39299999999999996,0,0.0631579,0,1,1,0.500012,0.500013,0.792983
4.17002e-16,0,-1,1,1,0,0,0,0.39399999999999996,0,0.0631579,0,1,1,0.5000140000000001,0.500016,0.794004
6.95003e-16,0,-1,1,1,0,0,0,0.395,0,0.0631579,0,1,1,0.500016,0.500019,0.795025
0.0,0,-1,1,1,0,0,0,0.396,0,0.0631579,0,1,1,0.5000180000000001,0.5000220000000001,0.796045
4.17002e-16,0,-1,1,1,0,0,0,0.397,0,0.0631579,0,1,1,0.50002,0.500024,0.797064
1.39001e-16,0,-1,1,1,0,0,0,0.39799999999999996,0,0.0631579,0,1,1,0.500021,0.500026,0.798082
1.39001e-16,0,-1,1,1,0,0,0,0.39899999999999997,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.799099
2.78001e-16,0,-1,1,1,0,0,0,0.4,0,0.0631579,0,1,1,0.500024,0.500028,0.8001149999999999
4.17002e-16,0,-1,1,1,0,0,0,0.401,0,0.0631579,0,1,1,0.500024,0.500029,0.801128
0.0,0,-1,1,1,0,0,0,0.402,0,0.0631579,0,1,1,0.500025,0.50003,0.80214
4.17002e-16,0,-1,1,1,0,0,0,0.40299999999999997,0,0.0631579,0,1,1,0.500024,0.500031,0.803148
2.78001e-16,0,-1,1,1,0,0,0,0.40399999999999997,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.8041510000000001
4.17002e-16,0,-1,1,1,0,0,0,0.405,0,0.0631579,0,1,1,0.500024,0.500033,0.8051510000000001
1.39001e-16,0,-1,1,1,0,0,0,0.406,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.80615
4.17002e-16,0,-1,1,1,0,0,0,0.40700000000000003,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.807148
1.39001e-16,0,-1,1,1,0,0,0,0.408,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.808142
1.39001e-16,0,-1,1,1,0,0,0,0.409,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.809134
0.0,0,-1,1,1,0,0,0,0.41,0,0.0631579,0,1,1,0.500021,0.500028,0.810125
0.0,0,-1,100,1,0,0,0,0.001,0,0.0631579,0,1,1,0.49997299999999995,0.49997600000000003,0.400883
0.0,0,-1,100,1,0,0,0,0.002,0,0.0631579,0,1,1,0.49997600000000003,0.49997700000000006,0.401876
1.39001e-16,0,-1,100,1,0,0,0,0.003,0,0.0631579,0,1,1,0.499978,0.49998000000000004,0.402871
0.0,0,-1,100,1,0,0,0,0.004,0,0.0631579,0,1,1,0.49998100000000006,0.499982,0.40386700000000003
1.39001e-16,0,-1,100,1,0,0,0,0.005,0,0.0631579,0,1,1,0.499985,0.499986,0.40486500000000003
1.39001e-16,0,-1,100,1,0,0,0,0.006,0,0.0631579,0,1,1,0.499988,0.49999,0.405866
2.78001e-16,0,-1,100,1,0,0,0,0.006999999999999999,0,0.0631579,0,1,1,0.49999099999999996,0.499992,0.406873
2.78001e-16,0,-1,100,1,0,0,0,0.008,0,0.0631579,0,1,1,0.49999399999999994,0.49999399999999994,0.407882
1.39001e-16,0,-1,100,1,0,0,0,0.009000000000000001,0,0.0631579,0,1,1,0.499997,0.499996,0.408895
0.0,0,-1,100,1,0,0,0,0.01,0,0.0631579,0,1,1,0.5,0.5,0.40991000000000005
0.0,0,-1,100,1,0,0,0,0.011000000000000001,0,0.0631579,0,1,1,0.500004,0.500003,0.41092700000000004
0.0,0,-1,100,1,0,0,0,0.012,0,0.0631579,0,1,1,0.500007,0.5000060000000001,0.411944
1.39001e-16,0,-1,100,1,0,0,0,0.013000000000000001,0,0.0631579,0,1,1,0.5000100000000001,0.500009,0.412962
1.39001e-16,0,-1,100,1,0,0,0,0.013999999999999999,0,0.0631579,0,1,1,0.500012,0.500013,0.41398199999999996
1.39001e-16,0,-1,100,1,0,0,0,0.015,0,0.0631579,0,1,1,0.5000140000000001,0.500016,0.41500299999999996
1.39001e-16,0,-1,100,1,0,0,0,0.016,0,0.0631579,0,1,1,0.500016,0.500019,0.416024
1.39001e-16,0,-1,100,1,0,0,0,0.017,0,0.0631579,0,1,1,0.5000180000000001,0.500021,0.41704399999999997
1.39001e-16,0,-1,100,1,0,0,0,0.018000000000000002,0,0.0631579,0,1,1,0.500019,0.500024,0.418063
2.78001e-16,0,-1,100,1,0,0,0,0.019,0,0.0631579,0,1,1,0.500021,0.500026,0.41908100000000004
0.0,0,-1,100,1,0,0,0,0.02,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.42009799999999997
1.39001e-16,0,-1,100,1,0,0,0,0.021,0,0.0631579,0,1,1,0.500023,0.500028,0.42111400000000004
1.39001e-16,0,-1,100,1,0,0,0,0.022000000000000002,0,0.0631579,0,1,1,0.500024,0.500029,0.42212799999999995
0.0,0,-1,100,1,0,0,0,0.023,0,0.0631579,0,1,1,0.500025,0.50003,0.42313900000000004
0.0,0,-1,100,1,0,0,0,0.024,0,0.0631579,0,1,1,0.500024,0.500031,0.42414700000000005
1.39001e-16,0,-1,100,1,0,0,0,0.025,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.425151
1.39001e-16,0,-1,100,1,0,0,0,0.026000000000000002,0,0.0631579,0,1,1,0.500024,0.500033,0.426151
1.39001e-16,0,-1,100,1,0,0,0,0.027000000000000003,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.42715
1.39001e-16,0,-1,100,1,0,0,0,0.027999999999999997,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.428148
0.0,0,-1,100,1,0,0,0,0.028999999999999998,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.429142
0.0,0,-1,100,1,0,0,0,0.03,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.430134
1.39001e-16,0,-1,100,1,0,0,0,0.031,0,0.0631579,0,1,1,0.500021,0.500028,0.431125
1.39001e-16,0,-1,100,1,0,0,0,0.032,0,0.0631579,0,1,1,0.500021,0.500026,0.43211099999999997
1.39001e-16,0,-1,100,1,0,0,0,0.033,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.43309
0.0,0,-1,100,1,0,0,0,0.034,0,0.0631579,0,1,1,0.500021,0.500023,0.434068
1.39001e-16,0,-1,100,1,0,0,0,0.035,0,0.0631579,0,1,1,0.5000220000000001,0.500021,0.435047
1.39001e-16,0,-1,100,1,0,0,0,0.036000000000000004,0,0.0631579,0,1,1,0.50002,0.50002,0.436032
0.0,0,-1,100,1,0,0,0,0.037000000000000005,0,0.0631579,0,1,1,0.5000180000000001,0.5000180000000001,0.43701899999999994
1.39001e-16,0,-1,100,1,0,0,0,0.038,0,0.0631579,0,1,1,0.500016,0.500015,0.43801
2.78001e-16,0,-1,100,1,0,0,0,0.039,0,0.0631579,0,1,1,0.5000140000000001,0.500012,0.439003
0.0,0,-1,100,1,0,0,0,0.04,0,0.0631579,0,1,1,0.500011,0.5000100000000001,0.439996
1.39001e-16,0,-1,100,1,0,0,0,0.040999999999999995,0,0.0631579,0,1,1,0.500008,0.5000060000000001,0.440989
1.39001e-16,0,-1,100,1,0,0,0,0.042,0,0.0631579,0,1,1,0.5000060000000001,0.500003,0.441983
1.39001e-16,0,-1,100,1,0,0,0,0.043,0,0.0631579,0,1,1,0.500003,0.5,0.44297700000000007
1.39001e-16,0,-1,100,1,0,0,0,0.044000000000000004,0,0.0631579,0,1,1,0.5,0.499997,0.443971
2.78001e-16,0,-1,100,1,0,0,0,0.045,0,0.0631579,0,1,1,0.499997,0.49999399999999994,0.444964
0.0,0,-1,100,1,0,0,0,0.046,0,0.0631579,0,1,1,0.49999399999999994,0.49999099999999996,0.44595799999999997
1.39001e-16,0,-1,100,1,0,0,0,0.047,0,0.0631579,0,1,1,0.49999099999999996,0.499988,0.446952
0.0,0,-1,100,1,0,0,0,0.048,0,0.0631579,0,1,1,0.499988,0.499986,0.44794700000000004
2.78001e-16,0,-1,100,1,0,0,0,0.049,0,0.0631579,0,1,1,0.499985,0.499983,0.44894399999999995
1.39001e-16,0,-1,100,1,0,0,0,0.05,0,0.0631579,0,1,1,0.499982,0.49998000000000004,0.449941
0.0,0,-1,100,1,0,0,0,0.051,0,0.0631579,0,1,1,0.499978,0.499978,0.450938
1.39001e-16,0,-1,100,1,0,0,0,0.052000000000000005,0,0.0631579,0,1,1,0.49997600000000003,0.49997600000000003,0.45193599999999995
1.39001e-16,0,-1,100,1,0,0,0,0.053,0,0.0631579,0,1,1,0.49997299999999995,0.499974,0.45293199999999995
0.0,0,-1,100,1,0,0,0,0.054000000000000006,0,0.0631579,0,1,1,0.499971,0.499971,0.453928
0.0,0,-1,100,1,0,0,0,0.055,0,0.0631579,0,1,1,0.49996899999999994,0.49996899999999994,0.45492299999999997
1.39001e-16,0,-1,100,1,0,0,0,0.055999999999999994,0,0.0631579,0,1,1,0.499968,0.499968,0.455917
1.39001e-16,0,-1,100,1,0,0,0,0.057,0,0.0631579,0,1,1,0.49996599999999997,0.499968,0.45691099999999996
1.39001e-16,0,-1,100,1,0,0,0,0.057999999999999996,0,0.0631579,0,1,1,0.49996499999999994,0.499968,0.45790600000000004
2.78001e-16,0,-1,100,1,0,0,0,0.059000000000000004,0,0.0631579,0,1,1,0.49996599999999997,0.49996899999999994,0.45890200000000003
1.39001e-16,0,-1,100,1,0,0,0,0.06,0,0.0631579,0,1,1,0.499967,0.49996999999999997,0.4599
2.78001e-16,0,-1,100,1,0,0,0,0.061,0,0.0631579,0,1,1,0.499968,0.499971,0.460897
2.78001e-16,0,-1,100,1,0,0,0,0.062,0,0.0631579,0,1,1,0.49996899999999994,0.49997299999999995,0.46189300000000005
0.0,0,-1,100,1,0,0,0,0.063,0,0.0631579,0,1,1,0.49996999999999997,0.499974,0.46288999999999997
2.78001e-16,0,-1,100,1,0,0,0,0.064,0,0.0631579,0,1,1,0.499972,0.499975,0.463884
1.39001e-16,0,-1,100,1,0,0,0,0.065,0,0.0631579,0,1,1,0.49997600000000003,0.49997700000000006,0.46487700000000004
4.17002e-16,0,-1,100,1,0,0,0,0.066,0,0.0631579,0,1,1,0.499978,0.499979,0.465872
4.17002e-16,0,-1,100,1,0,0,0,0.067,0,0.0631579,0,1,1,0.49998100000000006,0.499982,0.46686700000000003
2.78001e-16,0,-1,100,1,0,0,0,0.068,0,0.0631579,0,1,1,0.499985,0.499986,0.467865
2.78001e-16,0,-1,100,1,0,0,0,0.069,0,0.0631579,0,1,1,0.499988,0.499989,0.468866
1.39001e-16,0,-1,100,1,0,0,0,0.07,0,0.0631579,0,1,1,0.49999099999999996,0.499992,0.469871
2.78001e-16,0,-1,100,1,0,0,0,0.071,0,0.0631579,0,1,1,0.499993,0.49999399999999994,0.47088
4.17002e-16,0,-1,100,1,0,0,0,0.07200000000000001,0,0.0631579,0,1,1,0.499997,0.499996,0.47189200000000003
2.78001e-16,0,-1,100,1,0,0,0,0.073,0,0.0631579,0,1,1,0.49999899999999997,0.49999899999999997,0.47290699999999997
1.39001e-16,0,-1,100,1,0,0,0,0.07400000000000001,0,0.0631579,0,1,1,0.500003,0.5000020000000001,0.47392399999999996
0.0,0,-1,100,1,0,0,0,0.075,0,0.0631579,0,1,1,0.5000060000000001,0.500005,0.474941
1.39001e-16,0,-1,100,1,0,0,0,0.076,0,0.0631579,0,1,1,0.500009,0.500009,0.475959
0.0,0,-1,100,1,0,0,0,0.077,0,0.0631579,0,1,1,0.500012,0.500012,0.47697799999999996
4.17002e-16,0,-1,100,1,0,0,0,0.078,0,0.0631579,0,1,1,0.5000140000000001,0.500015,0.47799899999999995
4.17002e-16,0,-1,100,1,0,0,0,0.079,0,0.0631579,0,1,1,0.500016,0.5000180000000001,0.47902
1.39001e-16,0,-1,100,1,0,0,0,0.08,0,0.0631579,0,1,1,0.500017,0.500021,0.480041
4.17002e-16,0,-1,100,1,0,0,0,0.081,0,0.0631579,0,1,1,0.500019,0.500023,0.48106000000000004
1.39001e-16,0,-1,100,1,0,0,0,0.08199999999999999,0,0.0631579,0,1,1,0.500021,0.500026,0.482079
4.17002e-16,0,-1,100,1,0,0,0,0.083,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.483096
1.39001e-16,0,-1,100,1,0,0,0,0.084,0,0.0631579,0,1,1,0.500023,0.500028,0.484112
4.17002e-16,0,-1,100,1,0,0,0,0.085,0,0.0631579,0,1,1,0.500024,0.500029,0.485126
1.39001e-16,0,-1,100,1,0,0,0,0.086,0,0.0631579,0,1,1,0.500025,0.50003,0.486138
1.39001e-16,0,-1,100,1,0,0,0,0.087,0,0.0631579,0,1,1,0.500025,0.50003,0.487146
2.78001e-16,0,-1,100,1,0,0,0,0.08800000000000001,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.488151
0.0,0,-1,100,1,0,0,0,0.08900000000000001,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.489151
2.78001e-16,0,-1,100,1,0,0,0,0.09,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.490151
4.17002e-16,0,-1,100,1,0,0,0,0.091,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.491148
2.78001e-16,0,-1,100,1,0,0,0,0.092,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.49214300000000005
2.78001e-16,0,-1,100,1,0,0,0,0.09300000000000001,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.49313500000000005
0.0,0,-1,100,1,0,0,0,0.094,0,0.0631579,0,1,1,0.500021,0.500029,0.49412700000000004
4.17002e-16,0,-1,100,1,0,0,0,0.095,0,0.0631579,0,1,1,0.500021,0.500027,0.49511400000000005
0.0,0,-1,100,1,0,0,0,0.096,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.496094
4.17002e-16,0,-1,100,1,0,0,0,0.09699999999999999,0,0.0631579,0,1,1,0.500021,0.500024,0.497071
2.78001e-16,0,-1,100,1,0,0,0,0.098,0,0.0631579,0,1,1,0.5000220000000001,0.5000220000000001,0.49805
1.39001e-16,0,-1,100,1,0,0,0,0.099,0,0.0631579,0,1,1,0.500021,0.50002,0.49903400000000003
2.78001e-16,0,-1,100,1,0,0,0,0.1,0,0.0631579,0,1,1,0.500019,0.5000180000000001,0.500021
0.0,0,-1,100,1,0,0,0,0.10099999999999999,0,0.0631579,0,1,1,0.500017,0.500015,0.501011
4.17002e-16,0,-1,100,1,0,0,0,0.102,0,0.0631579,0,1,1,0.500015,0.500013,0.502004
1.39001e-16,0,-1,100,1,0,0,0,0.10300000000000001,0,0.0631579,0,1,1,0.500012,0.5000100000000001,0.502997
2.78001e-16,0,-1,100,1,0,0,0,0.10400000000000001,0,0.0631579,0,1,1,0.500009,0.500007,0.5039899999999999
1.39001e-16,0,-1,100,1,0,0,0,0.105,0,0.0631579,0,1,1,0.5000060000000001,0.500003,0.504984
2.78001e-16,0,-1,100,1,0,0,0,0.106,0,0.0631579,0,1,1,0.500004,0.5,0.5059779999999999
4.17002e-16,0,-1,100,1,0,0,0,0.107,0,0.0631579,0,1,1,0.5,0.49999799999999994,0.506972
2.78001e-16,0,-1,100,1,0,0,0,0.10800000000000001,0,0.0631579,0,1,1,0.499997,0.49999499999999997,0.507965
4.17002e-16,0,-1,100,1,0,0,0,0.109,0,0.0631579,0,1,1,0.49999399999999994,0.499992,0.508959
1.39001e-16,0,-1,100,1,0,0,0,0.11,0,0.0631579,0,1,1,0.49999099999999996,0.499989,0.509953
1.39001e-16,0,-1,100,1,0,0,0,0.111,0,0.0631579,0,1,1,0.499988,0.499986,0.510948
4.17002e-16,0,-1,100,1,0,0,0,0.11199999999999999,0,0.0631579,0,1,1,0.499985,0.49998400000000004,0.511944
1.39001e-16,0,-1,100,1,0,0,0,0.113,0,0.0631579,0,1,1,0.499982,0.49998100000000006,0.512941
4.17002e-16,0,-1,100,1,0,0,0,0.114,0,0.0631579,0,1,1,0.499979,0.499979,0.513939
4.17002e-16,0,-1,100,1,0,0,0,0.115,0,0.0631579,0,1,1,0.49997600000000003,0.49997600000000003,0.514936
2.78001e-16,0,-1,100,1,0,0,0,0.11599999999999999,0,0.0631579,0,1,1,0.499974,0.499974,0.515933
1.39001e-16,0,-1,100,1,0,0,0,0.11699999999999999,0,0.0631579,0,1,1,0.499971,0.499972,0.516929
1.39001e-16,0,-1,100,1,0,0,0,0.11800000000000001,0,0.0631579,0,1,1,0.49996999999999997,0.49996899999999994,0.5179239999999999
1.39001e-16,0,-1,100,1,0,0,0,0.11900000000000001,0,0.0631579,0,1,1,0.499968,0.49996899999999994,0.518918
1.39001e-16,0,-1,100,1,0,0,0,0.12,0,0.0631579,0,1,1,0.499967,0.499968,0.519912
1.39001e-16,0,-1,100,1,0,0,0,0.121,0,0.0631579,0,1,1,0.49996499999999994,0.499968,0.520907
1.39001e-16,0,-1,100,1,0,0,0,0.122,0,0.0631579,0,1,1,0.49996499999999994,0.49996899999999994,0.521903
1.39001e-16,0,-1,100,1,0,0,0,0.12300000000000001,0,0.0631579,0,1,1,0.499967,0.49996899999999994,0.5229
1.39001e-16,0,-1,100,1,0,0,0,0.124,0,0.0631579,0,1,1,0.499967,0.499971,0.523898
1.39001e-16,0,-1,100,1,0,0,0,0.125,0,0.0631579,0,1,1,0.499968,0.499972,0.524894
0.0,0,-1,100,1,0,0,0,0.126,0,0.0631579,0,1,1,0.49996999999999997,0.499974,0.52589
1.39001e-16,0,-1,100,1,0,0,0,0.127,0,0.0631579,0,1,1,0.499972,0.499975,0.526885
1.39001e-16,0,-1,100,1,0,0,0,0.128,0,0.0631579,0,1,1,0.499975,0.49997600000000003,0.527878
0.0,0,-1,100,1,0,0,0,0.129,0,0.0631579,0,1,1,0.49997700000000006,0.499979,0.5288729999999999
1.39001e-16,0,-1,100,1,0,0,0,0.13,0,0.0631579,0,1,1,0.49998000000000004,0.49998100000000006,0.529868
0.0,0,-1,100,1,0,0,0,0.131,0,0.0631579,0,1,1,0.49998400000000004,0.499985,0.5308649999999999
1.39001e-16,0,-1,100,1,0,0,0,0.132,0,0.0631579,0,1,1,0.499987,0.499989,0.5318649999999999
1.39001e-16,0,-1,100,1,0,0,0,0.133,0,0.0631579,0,1,1,0.49999,0.49999099999999996,0.53287
0.0,0,-1,100,1,0,0,0,0.134,0,0.0631579,0,1,1,0.499993,0.49999399999999994,0.533879
1.39001e-16,0,-1,100,1,0,0,0,0.135,0,0.0631579,0,1,1,0.499996,0.499996,0.53489
1.39001e-16,0,-1,100,1,0,0,0,0.136,0,0.0631579,0,1,1,0.49999899999999997,0.49999899999999997,0.535905
1.39001e-16,0,-1,100,1,0,0,0,0.13699999999999998,0,0.0631579,0,1,1,0.5000020000000001,0.5000020000000001,0.536921
1.39001e-16,0,-1,100,1,0,0,0,0.138,0,0.0631579,0,1,1,0.5000060000000001,0.500005,0.537938
1.39001e-16,0,-1,100,1,0,0,0,0.139,0,0.0631579,0,1,1,0.500009,0.500008,0.538956
1.39001e-16,0,-1,100,1,0,0,0,0.14,0,0.0631579,0,1,1,0.500011,0.500012,0.539975
1.39001e-16,0,-1,100,1,0,0,0,0.141,0,0.0631579,0,1,1,0.500013,0.500015,0.540996
0.0,0,-1,100,1,0,0,0,0.142,0,0.0631579,0,1,1,0.500015,0.5000180000000001,0.542017
1.39001e-16,0,-1,100,1,0,0,0,0.14300000000000002,0,0.0631579,0,1,1,0.500017,0.500021,0.543038
1.39001e-16,0,-1,100,1,0,0,0,0.14400000000000002,0,0.0631579,0,1,1,0.500019,0.500023,0.544057
1.39001e-16,0,-1,100,1,0,0,0,0.145,0,0.0631579,0,1,1,0.500021,0.500025,0.545076
1.39001e-16,0,-1,100,1,0,0,0,0.146,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.546093
1.39001e-16,0,-1,100,1,0,0,0,0.147,0,0.0631579,0,1,1,0.500023,0.500028,0.5471090000000001
2.78001e-16,0,-1,100,1,0,0,0,0.14800000000000002,0,0.0631579,0,1,1,0.500024,0.500028,0.548124
4.17002e-16,0,-1,100,1,0,0,0,0.149,0,0.0631579,0,1,1,0.500025,0.50003,0.549136
2.78001e-16,0,-1,100,1,0,0,0,0.15,0,0.0631579,0,1,1,0.500025,0.50003,0.550145
4.17002e-16,0,-1,100,1,0,0,0,0.151,0,0.0631579,0,1,1,0.500024,0.500031,0.55115
4.17002e-16,0,-1,100,1,0,0,0,0.152,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.5521510000000001
4.17002e-16,0,-1,100,1,0,0,0,0.153,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.5531510000000001
4.17002e-16,0,-1,100,1,0,0,0,0.154,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.554149
0.0,0,-1,100,1,0,0,0,0.155,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.555144
4.17002e-16,0,-1,100,1,0,0,0,0.156,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.556137
2.78001e-16,0,-1,100,1,0,0,0,0.157,0,0.0631579,0,1,1,0.500021,0.500029,0.557128
1.39001e-16,0,-1,100,1,0,0,0,0.158,0,0.0631579,0,1,1,0.500021,0.500027,0.558117
1.39001e-16,0,-1,100,1,0,0,0,0.159,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.5590970000000001
1.39001e-16,0,-1,100,1,0,0,0,0.16,0,0.0631579,0,1,1,0.500021,0.500024,0.560075
1.39001e-16,0,-1,100,1,0,0,0,0.161,0,0.0631579,0,1,1,0.5000220000000001,0.5000220000000001,0.561053
1.39001e-16,0,-1,100,1,0,0,0,0.162,0,0.0631579,0,1,1,0.5000220000000001,0.50002,0.562036
2.78001e-16,0,-1,100,1,0,0,0,0.163,0,0.0631579,0,1,1,0.500019,0.500019,0.5630229999999999
2.78001e-16,0,-1,100,1,0,0,0,0.16399999999999998,0,0.0631579,0,1,1,0.500017,0.500016,0.564013
4.17002e-16,0,-1,100,1,0,0,0,0.165,0,0.0631579,0,1,1,0.500015,0.500013,0.565005
1.39001e-16,0,-1,100,1,0,0,0,0.166,0,0.0631579,0,1,1,0.500012,0.500011,0.565998
0.0,0,-1,100,1,0,0,0,0.16699999999999998,0,0.0631579,0,1,1,0.500009,0.500008,0.566991
4.17002e-16,0,-1,100,1,0,0,0,0.168,0,0.0631579,0,1,1,0.500007,0.500004,0.5679850000000001
2.78001e-16,0,-1,100,1,0,0,0,0.16899999999999998,0,0.0631579,0,1,1,0.500004,0.500001,0.568979
2.78001e-16,0,-1,100,1,0,0,0,0.17,0,0.0631579,0,1,1,0.500001,0.49999799999999994,0.569973
0.0,0,-1,100,1,0,0,0,0.171,0,0.0631579,0,1,1,0.49999799999999994,0.49999499999999997,0.570966
4.17002e-16,0,-1,100,1,0,0,0,0.172,0,0.0631579,0,1,1,0.49999499999999997,0.499992,0.57196
2.78001e-16,0,-1,100,1,0,0,0,0.17300000000000001,0,0.0631579,0,1,1,0.499992,0.499989,0.572954
1.39001e-16,0,-1,100,1,0,0,0,0.174,0,0.0631579,0,1,1,0.499989,0.499987,0.5739479999999999
1.39001e-16,0,-1,100,1,0,0,0,0.175,0,0.0631579,0,1,1,0.499985,0.49998400000000004,0.5749449999999999
1.39001e-16,0,-1,100,1,0,0,0,0.17600000000000002,0,0.0631579,0,1,1,0.499982,0.49998100000000006,0.575942
4.17002e-16,0,-1,100,1,0,0,0,0.177,0,0.0631579,0,1,1,0.499979,0.499979,0.576939
1.39001e-16,0,-1,100,1,0,0,0,0.17800000000000002,0,0.0631579,0,1,1,0.49997700000000006,0.49997600000000003,0.577937
1.39001e-16,0,-1,100,1,0,0,0,0.179,0,0.0631579,0,1,1,0.499974,0.499974,0.578933
4.17002e-16,0,-1,100,1,0,0,0,0.18,0,0.0631579,0,1,1,0.499971,0.499972,0.5799300000000001
0.0,0,-1,100,1,0,0,0,0.18100000000000002,0,0.0631579,0,1,1,0.49996999999999997,0.49996999999999997,0.580925
4.17002e-16,0,-1,100,1,0,0,0,0.182,0,0.0631579,0,1,1,0.499968,0.49996899999999994,0.581919
2.78001e-16,0,-1,100,1,0,0,0,0.183,0,0.0631579,0,1,1,0.499967,0.499968,0.582913
1.39001e-16,0,-1,100,1,0,0,0,0.184,0,0.0631579,0,1,1,0.49996499999999994,0.499968,0.583908
0.0,0,-1,100,1,0,0,0,0.185,0,0.0631579,0,1,1,0.499964,0.49996899999999994,0.584904
1.39001e-16,0,-1,100,1,0,0,0,0.18600000000000003,0,0.0631579,0,1,1,0.499967,0.49996899999999994,0.585901
1.39001e-16,0,-1,100,1,0,0,0,0.187,0,0.0631579,0,1,1,0.499967,0.499971,0.5868979999999999
1.39001e-16,0,-1,100,1,0,0,0,0.188,0,0.0631579,0,1,1,0.499968,0.499972,0.5878939999999999
2.78001e-16,0,-1,100,1,0,0,0,0.18899999999999997,0,0.0631579,0,1,1,0.49996999999999997,0.499974,0.5888909999999999
0.0,0,-1,100,1,0,0,0,0.19,0,0.0631579,0,1,1,0.499971,0.499975,0.589886
0.0,0,-1,100,1,0,0,0,0.191,0,0.0631579,0,1,1,0.499975,0.49997600000000003,0.5908800000000001
0.0,0,-1,100,1,0,0,0,0.192,0,0.0631579,0,1,1,0.49997700000000006,0.499979,0.591874
0.0,0,-1,100,1,0,0,0,0.193,0,0.0631579,0,1,1,0.49998000000000004,0.49998100000000006,0.592869
4.17002e-16,0,-1,100,1,0,0,0,0.19399999999999998,0,0.0631579,0,1,1,0.49998400000000004,0.499985,0.593865
2.78001e-16,0,-1,100,1,0,0,0,0.195,0,0.0631579,0,1,1,0.499987,0.499988,0.594865
0.0,0,-1,100,1,0,0,0,0.196,0,0.0631579,0,1,1,0.49999,0.49999099999999996,0.595869
0.0,0,-1,100,1,0,0,0,0.19699999999999998,0,0.0631579,0,1,1,0.499992,0.49999399999999994,0.596877
4.17002e-16,0,-1,100,1,0,0,0,0.198,0,0.0631579,0,1,1,0.499996,0.49999499999999997,0.597888
1.39001e-16,0,-1,100,1,0,0,0,0.19899999999999998,0,0.0631579,0,1,1,0.49999899999999997,0.49999799999999994,0.598902
1.39001e-16,0,-1,100,1,0,0,0,0.2,0,0.0631579,0,1,1,0.5000020000000001,0.5000020000000001,0.599919
4.17002e-16,0,-1,100,1,0,0,0,0.201,0,0.0631579,0,1,1,0.500005,0.500004,0.6009359999999999
0.0,0,-1,100,1,0,0,0,0.20199999999999999,0,0.0631579,0,1,1,0.500008,0.500008,0.601953
2.78001e-16,0,-1,100,1,0,0,0,0.203,0,0.0631579,0,1,1,0.500011,0.500011,0.6029720000000001
1.39001e-16,0,-1,100,1,0,0,0,0.204,0,0.0631579,0,1,1,0.500013,0.5000140000000001,0.603993
0.0,0,-1,100,1,0,0,0,0.205,0,0.0631579,0,1,1,0.500015,0.500017,0.605014
4.17002e-16,0,-1,100,1,0,0,0,0.20600000000000002,0,0.0631579,0,1,1,0.500017,0.50002,0.606035
2.78001e-16,0,-1,100,1,0,0,0,0.207,0,0.0631579,0,1,1,0.500019,0.500023,0.607054
1.39001e-16,0,-1,100,1,0,0,0,0.20800000000000002,0,0.0631579,0,1,1,0.500021,0.500025,0.608073
2.78001e-16,0,-1,100,1,0,0,0,0.209,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.6090909999999999
4.17002e-16,0,-1,100,1,0,0,0,0.21,0,0.0631579,0,1,1,0.500023,0.500028,0.610107
0.0,0,-1,100,1,0,0,0,0.21100000000000002,0,0.0631579,0,1,1,0.500024,0.500028,0.611121
2.78001e-16,0,-1,100,1,0,0,0,0.212,0,0.0631579,0,1,1,0.500025,0.500029,0.6121340000000001
4.17002e-16,0,-1,100,1,0,0,0,0.213,0,0.0631579,0,1,1,0.500025,0.50003,0.6131439999999999
1.39001e-16,0,-1,100,1,0,0,0,0.214,0,0.0631579,0,1,1,0.500024,0.500031,0.61415
2.78001e-16,0,-1,100,1,0,0,0,0.215,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.615151
1.39001e-16,0,-1,100,1,0,0,0,0.21600000000000003,0,0.0631579,0,1,1,0.500023,0.500033,0.616151
1.39001e-16,0,-1,100,1,0,0,0,0.217,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.617149
4.17002e-16,0,-1,100,1,0,0,0,0.218,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.618145
0.0,0,-1,100,1,0,0,0,0.21899999999999997,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.619138
0.0,0,-1,100,1,0,0,0,0.22,0,0.0631579,0,1,1,0.500021,0.500029,0.620129
1.39001e-16,0,-1,100,1,0,0,0,0.221,0,0.0631579,0,1,1,0.500021,0.500028,0.621119
4.17002e-16,0,-1,100,1,0,0,0,0.222,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.622101
1.39001e-16,0,-1,100,1,0,0,0,0.223,0,0.0631579,0,1,1,0.5000220000000001,0.500024,0.623078
4.17002e-16,0,-1,100,1,0,0,0,0.22399999999999998,0,0.0631579,0,1,1,0.5000220000000001,0.500023,0.624056
2.78001e-16,0,-1,100,1,0,0,0,0.225,0,0.0631579,0,1,1,0.5000220000000001,0.500021,0.625039
1.39001e-16,0,-1,100,1,0,0,0,0.226,0,0.0631579,0,1,1,0.500019,0.500019,0.626025
4.17002e-16,0,-1,100,1,0,0,0,0.22699999999999998,0,0.0631579,0,1,1,0.500017,0.500016,0.6270140000000001
2.78001e-16,0,-1,100,1,0,0,0,0.228,0,0.0631579,0,1,1,0.500015,0.5000140000000001,0.6280060000000001
4.17002e-16,0,-1,100,1,0,0,0,0.22899999999999998,0,0.0631579,0,1,1,0.500013,0.500011,0.628999
4.17002e-16,0,-1,100,1,0,0,0,0.23,0,0.0631579,0,1,1,0.5000100000000001,0.500008,0.629992
1.39001e-16,0,-1,100,1,0,0,0,0.231,0,0.0631579,0,1,1,0.500007,0.500004,0.6309859999999999
2.78001e-16,0,-1,100,1,0,0,0,0.23199999999999998,0,0.0631579,0,1,1,0.500005,0.500001,0.63198
4.17002e-16,0,-1,100,1,0,0,0,0.233,0,0.0631579,0,1,1,0.500001,0.49999799999999994,0.6329739999999999
4.17002e-16,0,-1,100,1,0,0,0,0.23399999999999999,0,0.0631579,0,1,1,0.49999799999999994,0.499996,0.6339670000000001
1.39001e-16,0,-1,100,1,0,0,0,0.235,0,0.0631579,0,1,1,0.49999499999999997,0.499993,0.634961
5.56002e-16,0,-1,100,1,0,0,0,0.23600000000000002,0,0.0631579,0,1,1,0.499992,0.49999,0.635955
4.17002e-16,0,-1,100,1,0,0,0,0.237,0,0.0631579,0,1,1,0.499989,0.499987,0.636949
2.78001e-16,0,-1,100,1,0,0,0,0.23800000000000002,0,0.0631579,0,1,1,0.499986,0.499985,0.637945
2.78001e-16,0,-1,100,1,0,0,0,0.239,0,0.0631579,0,1,1,0.499983,0.499982,0.638942
1.39001e-16,0,-1,100,1,0,0,0,0.24,0,0.0631579,0,1,1,0.49998000000000004,0.499979,0.63994
4.17002e-16,0,-1,100,1,0,0,0,0.24100000000000002,0,0.0631579,0,1,1,0.49997700000000006,0.49997700000000006,0.640937
4.17002e-16,0,-1,100,1,0,0,0,0.242,0,0.0631579,0,1,1,0.499974,0.499975,0.641934
0.0,0,-1,100,1,0,0,0,0.243,0,0.0631579,0,1,1,0.499972,0.499972,0.64293
2.78001e-16,0,-1,100,1,0,0,0,0.244,0,0.0631579,0,1,1,0.49996999999999997,0.49996999999999997,0.643926
1.39001e-16,0,-1,100,1,0,0,0,0.245,0,0.0631579,0,1,1,0.499968,0.49996899999999994,0.6449199999999999
2.78001e-16,0,-1,100,1,0,0,0,0.24600000000000002,0,0.0631579,0,1,1,0.499967,0.499968,0.645914
1.39001e-16,0,-1,100,1,0,0,0,0.247,0,0.0631579,0,1,1,0.49996599999999997,0.499968,0.6469090000000001
4.17002e-16,0,-1,100,1,0,0,0,0.248,0,0.0631579,0,1,1,0.499964,0.499968,0.647904
4.17002e-16,0,-1,100,1,0,0,0,0.249,0,0.0631579,0,1,1,0.49996599999999997,0.49996899999999994,0.6489010000000001
4.17002e-16,0,-1,100,1,0,0,0,0.25,0,0.0631579,0,1,1,0.499967,0.49996999999999997,0.649898
2.78001e-16,0,-1,100,1,0,0,0,0.251,0,0.0631579,0,1,1,0.499968,0.499972,0.650895
1.39001e-16,0,-1,100,1,0,0,0,0.252,0,0.0631579,0,1,1,0.49996899999999994,0.49997299999999995,0.651891
4.17002e-16,0,-1,100,1,0,0,0,0.253,0,0.0631579,0,1,1,0.499971,0.499975,0.652887
4.17002e-16,0,-1,100,1,0,0,0,0.254,0,0.0631579,0,1,1,0.499974,0.49997600000000003,0.653881
4.17002e-16,0,-1,100,1,0,0,0,0.255,0,0.0631579,0,1,1,0.49997700000000006,0.499978,0.654874
2.78001e-16,0,-1,100,1,0,0,0,0.256,0,0.0631579,0,1,1,0.499979,0.49998100000000006,0.6558689999999999
1.39001e-16,0,-1,100,1,0,0,0,0.257,0,0.0631579,0,1,1,0.499983,0.49998400000000004,0.656866
4.17002e-16,0,-1,100,1,0,0,0,0.258,0,0.0631579,0,1,1,0.499986,0.499988,0.6578649999999999
1.39001e-16,0,-1,100,1,0,0,0,0.259,0,0.0631579,0,1,1,0.499989,0.49999099999999996,0.658868
6.95003e-16,0,-1,100,1,0,0,0,0.26,0,0.0631579,0,1,1,0.499992,0.499993,0.659876
1.39001e-16,0,-1,100,1,0,0,0,0.261,0,0.0631579,0,1,1,0.49999499999999997,0.49999499999999997,0.660886
4.17002e-16,0,-1,100,1,0,0,0,0.262,0,0.0631579,0,1,1,0.49999799999999994,0.49999799999999994,0.6619
2.78001e-16,0,-1,100,1,0,0,0,0.263,0,0.0631579,0,1,1,0.500001,0.500001,0.662916
1.39001e-16,0,-1,100,1,0,0,0,0.264,0,0.0631579,0,1,1,0.500005,0.500004,0.663933
2.78001e-16,0,-1,100,1,0,0,0,0.265,0,0.0631579,0,1,1,0.500008,0.500007,0.66495
2.78001e-16,0,-1,100,1,0,0,0,0.266,0,0.0631579,0,1,1,0.500011,0.500011,0.6659689999999999
4.17002e-16,0,-1,100,1,0,0,0,0.267,0,0.0631579,0,1,1,0.500013,0.5000140000000001,0.666989
2.78001e-16,0,-1,100,1,0,0,0,0.268,0,0.0631579,0,1,1,0.500015,0.500017,0.66801
1.39001e-16,0,-1,100,1,0,0,0,0.26899999999999996,0,0.0631579,0,1,1,0.500017,0.50002,0.669031
4.17002e-16,0,-1,100,1,0,0,0,0.27,0,0.0631579,0,1,1,0.5000180000000001,0.5000220000000001,0.6700510000000001
1.39001e-16,0,-1,100,1,0,0,0,0.271,0,0.0631579,0,1,1,0.50002,0.500025,0.6710699999999999
4.17002e-16,0,-1,100,1,0,0,0,0.272,0,0.0631579,0,1,1,0.500021,0.500026,0.672088
1.39001e-16,0,-1,100,1,0,0,0,0.273,0,0.0631579,0,1,1,0.5000220000000001,0.500028,0.673104
1.39001e-16,0,-1,100,1,0,0,0,0.27399999999999997,0,0.0631579,0,1,1,0.500024,0.500028,0.6741189999999999
2.78001e-16,0,-1,100,1,0,0,0,0.275,0,0.0631579,0,1,1,0.500025,0.500029,0.675132
0.0,0,-1,100,1,0,0,0,0.276,0,0.0631579,0,1,1,0.500025,0.50003,0.676143
4.17002e-16,0,-1,100,1,0,0,0,0.27699999999999997,0,0.0631579,0,1,1,0.500024,0.500031,0.677149
2.78001e-16,0,-1,100,1,0,0,0,0.278,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.6781510000000001
4.17002e-16,0,-1,100,1,0,0,0,0.27899999999999997,0,0.0631579,0,1,1,0.500023,0.500033,0.6791510000000001
2.78001e-16,0,-1,100,1,0,0,0,0.28,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.68015
1.39001e-16,0,-1,100,1,0,0,0,0.281,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.681146
4.17002e-16,0,-1,100,1,0,0,0,0.282,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.682139
1.39001e-16,0,-1,100,1,0,0,0,0.28300000000000003,0,0.0631579,0,1,1,0.500021,0.500029,0.683131
1.39001e-16,0,-1,100,1,0,0,0,0.284,0,0.0631579,0,1,1,0.500021,0.500028,0.684121
2.78001e-16,0,-1,100,1,0,0,0,0.285,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.685104
1.39001e-16,0,-1,100,1,0,0,0,0.28600000000000003,0,0.0631579,0,1,1,0.5000220000000001,0.500024,0.686082
2.78001e-16,0,-1,100,1,0,0,0,0.287,0,0.0631579,0,1,1,0.5000220000000001,0.500023,0.687059
1.39001e-16,0,-1,100,1,0,0,0,0.28800000000000003,0,0.0631579,0,1,1,0.5000220000000001,0.500021,0.688041
2.78001e-16,0,-1,100,1,0,0,0,0.289,0,0.0631579,0,1,1,0.500019,0.50002,0.6890270000000001
2.78001e-16,0,-1,100,1,0,0,0,0.29,0,0.0631579,0,1,1,0.5000180000000001,0.500017,0.690016
1.39001e-16,0,-1,100,1,0,0,0,0.29100000000000004,0,0.0631579,0,1,1,0.500015,0.5000140000000001,0.6910069999999999
2.78001e-16,0,-1,100,1,0,0,0,0.292,0,0.0631579,0,1,1,0.500013,0.500011,0.6920000000000001
4.17002e-16,0,-1,100,1,0,0,0,0.293,0,0.0631579,0,1,1,0.5000100000000001,0.500009,0.6929930000000001
4.17002e-16,0,-1,100,1,0,0,0,0.294,0,0.0631579,0,1,1,0.500007,0.500005,0.693987
4.17002e-16,0,-1,100,1,0,0,0,0.295,0,0.0631579,0,1,1,0.500005,0.5000020000000001,0.6949810000000001
2.78001e-16,0,-1,100,1,0,0,0,0.29600000000000004,0,0.0631579,0,1,1,0.5000020000000001,0.49999899999999997,0.695975
4.17002e-16,0,-1,100,1,0,0,0,0.297,0,0.0631579,0,1,1,0.49999899999999997,0.499996,0.696969
4.17002e-16,0,-1,100,1,0,0,0,0.298,0,0.0631579,0,1,1,0.499996,0.499993,0.697962
2.78001e-16,0,-1,100,1,0,0,0,0.299,0,0.0631579,0,1,1,0.499993,0.49999,0.698956
1.39001e-16,0,-1,100,1,0,0,0,0.3,0,0.0631579,0,1,1,0.499989,0.499987,0.69995
2.78001e-16,0,-1,100,1,0,0,0,0.301,0,0.0631579,0,1,1,0.499986,0.499985,0.700946
2.78001e-16,0,-1,100,1,0,0,0,0.302,0,0.0631579,0,1,1,0.499983,0.499982,0.701943
4.17002e-16,0,-1,100,1,0,0,0,0.303,0,0.0631579,0,1,1,0.49998000000000004,0.49998000000000004,0.70294
5.56002e-16,0,-1,100,1,0,0,0,0.304,0,0.0631579,0,1,1,0.49997700000000006,0.49997700000000006,0.703937
1.39001e-16,0,-1,100,1,0,0,0,0.305,0,0.0631579,0,1,1,0.499975,0.499975,0.7049350000000001
4.17002e-16,0,-1,100,1,0,0,0,0.306,0,0.0631579,0,1,1,0.499972,0.49997299999999995,0.7059310000000001
4.17002e-16,0,-1,100,1,0,0,0,0.307,0,0.0631579,0,1,1,0.49996999999999997,0.499971,0.7069270000000001
1.39001e-16,0,-1,100,1,0,0,0,0.308,0,0.0631579,0,1,1,0.499968,0.49996899999999994,0.707921
4.17002e-16,0,-1,100,1,0,0,0,0.309,0,0.0631579,0,1,1,0.499967,0.499968,0.708914
4.17002e-16,0,-1,100,1,0,0,0,0.31,0,0.0631579,0,1,1,0.49996599999999997,0.499968,0.709909
4.17002e-16,0,-1,100,1,0,0,0,0.311,0,0.0631579,0,1,1,0.499964,0.499968,0.710905
1.39001e-16,0,-1,100,1,0,0,0,0.312,0,0.0631579,0,1,1,0.49996599999999997,0.49996899999999994,0.711901
5.56002e-16,0,-1,100,1,0,0,0,0.313,0,0.0631579,0,1,1,0.499967,0.49996999999999997,0.712899
4.17002e-16,0,-1,100,1,0,0,0,0.314,0,0.0631579,0,1,1,0.499968,0.499971,0.713896
4.17002e-16,0,-1,100,1,0,0,0,0.315,0,0.0631579,0,1,1,0.49996899999999994,0.49997299999999995,0.714892
6.95003e-16,0,-1,100,1,0,0,0,0.316,0,0.0631579,0,1,1,0.499971,0.499975,0.715888
0.0,0,-1,100,1,0,0,0,0.317,0,0.0631579,0,1,1,0.499974,0.49997600000000003,0.716882
2.78001e-16,0,-1,100,1,0,0,0,0.318,0,0.0631579,0,1,1,0.49997600000000003,0.499978,0.717875
4.17002e-16,0,-1,100,1,0,0,0,0.319,0,0.0631579,0,1,1,0.499979,0.49998000000000004,0.71887
2.78001e-16,0,-1,100,1,0,0,0,0.32,0,0.0631579,0,1,1,0.499982,0.499983,0.719866
5.56002e-16,0,-1,100,1,0,0,0,0.321,0,0.0631579,0,1,1,0.499986,0.499987,0.720865
2.78001e-16,0,-1,100,1,0,0,0,0.322,0,0.0631579,0,1,1,0.499989,0.49999,0.721867
1.39001e-16,0,-1,100,1,0,0,0,0.32299999999999995,0,0.0631579,0,1,1,0.499992,0.499993,0.722874
1.39001e-16,0,-1,100,1,0,0,0,0.324,0,0.0631579,0,1,1,0.49999499999999997,0.49999399999999994,0.723884
4.17002e-16,0,-1,100,1,0,0,0,0.325,0,0.0631579,0,1,1,0.49999799999999994,0.499997,0.7248979999999999
2.78001e-16,0,-1,100,1,0,0,0,0.326,0,0.0631579,0,1,1,0.500001,0.500001,0.7259140000000001
4.17002e-16,0,-1,100,1,0,0,0,0.327,0,0.0631579,0,1,1,0.500004,0.500004,0.72693
4.17002e-16,0,-1,100,1,0,0,0,0.32799999999999996,0,0.0631579,0,1,1,0.500007,0.500007,0.727947
0.0,0,-1,100,1,0,0,0,0.32899999999999996,0,0.0631579,0,1,1,0.5000100000000001,0.5000100000000001,0.728966
1.39001e-16,0,-1,100,1,0,0,0,0.33,0,0.0631579,0,1,1,0.500012,0.500013,0.7299859999999999
4.17002e-16,0,-1,100,1,0,0,0,0.331,0,0.0631579,0,1,1,0.5000140000000001,0.500016,0.731007
1.39001e-16,0,-1,100,1,0,0,0,0.332,0,0.0631579,0,1,1,0.500016,0.500019,0.732028
5.56002e-16,0,-1,100,1,0,0,0,0.33299999999999996,0,0.0631579,0,1,1,0.5000180000000001,0.5000220000000001,0.7330479999999999
1.39001e-16,0,-1,100,1,0,0,0,0.33399999999999996,0,0.0631579,0,1,1,0.50002,0.500024,0.734067
4.17002e-16,0,-1,100,1,0,0,0,0.335,0,0.0631579,0,1,1,0.500021,0.500026,0.735085
1.39001e-16,0,-1,100,1,0,0,0,0.336,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.736102
6.95003e-16,0,-1,100,1,0,0,0,0.337,0,0.0631579,0,1,1,0.500024,0.500028,0.737117
4.17002e-16,0,-1,100,1,0,0,0,0.33799999999999997,0,0.0631579,0,1,1,0.500025,0.500029,0.7381300000000001
1.39001e-16,0,-1,100,1,0,0,0,0.33899999999999997,0,0.0631579,0,1,1,0.500025,0.50003,0.7391409999999999
1.39001e-16,0,-1,100,1,0,0,0,0.34,0,0.0631579,0,1,1,0.500024,0.500031,0.7401479999999999
1.39001e-16,0,-1,100,1,0,0,0,0.341,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.741151
1.39001e-16,0,-1,100,1,0,0,0,0.342,0,0.0631579,0,1,1,0.500024,0.500033,0.742151
4.17002e-16,0,-1,100,1,0,0,0,0.34299999999999997,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.74315
4.17002e-16,0,-1,100,1,0,0,0,0.344,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.744147
4.17002e-16,0,-1,100,1,0,0,0,0.345,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.7451399999999999
2.78001e-16,0,-1,100,1,0,0,0,0.34600000000000003,0,0.0631579,0,1,1,0.500021,0.50003,0.746132
6.95003e-16,0,-1,100,1,0,0,0,0.34700000000000003,0,0.0631579,0,1,1,0.500021,0.500028,0.747123
1.39001e-16,0,-1,100,1,0,0,0,0.348,0,0.0631579,0,1,1,0.500021,0.500026,0.748107
4.17002e-16,0,-1,100,1,0,0,0,0.349,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.749085
4.17002e-16,0,-1,100,1,0,0,0,0.35,0,0.0631579,0,1,1,0.500021,0.500023,0.750063
2.78001e-16,0,-1,100,1,0,0,0,0.35100000000000003,0,0.0631579,0,1,1,0.5000220000000001,0.500021,0.7510439999999999
2.78001e-16,0,-1,100,1,0,0,0,0.35200000000000004,0,0.0631579,0,1,1,0.50002,0.50002,0.752029
1.39001e-16,0,-1,100,1,0,0,0,0.353,0,0.0631579,0,1,1,0.5000180000000001,0.500017,0.753017
1.39001e-16,0,-1,100,1,0,0,0,0.354,0,0.0631579,0,1,1,0.500016,0.500015,0.754008
1.39001e-16,0,-1,100,1,0,0,0,0.355,0,0.0631579,0,1,1,0.5000140000000001,0.500012,0.755001
5.56002e-16,0,-1,100,1,0,0,0,0.35600000000000004,0,0.0631579,0,1,1,0.500011,0.500009,0.7559939999999999
6.95003e-16,0,-1,100,1,0,0,0,0.35700000000000004,0,0.0631579,0,1,1,0.500008,0.5000060000000001,0.756988
1.39001e-16,0,-1,100,1,0,0,0,0.358,0,0.0631579,0,1,1,0.500005,0.5000020000000001,0.7579819999999999
4.17002e-16,0,-1,100,1,0,0,0,0.359,0,0.0631579,0,1,1,0.5000020000000001,0.49999899999999997,0.758976
1.39001e-16,0,-1,100,1,0,0,0,0.36,0,0.0631579,0,1,1,0.49999899999999997,0.499997,0.75997
0.0,0,-1,100,1,0,0,0,0.361,0,0.0631579,0,1,1,0.499996,0.49999399999999994,0.7609630000000001
2.78001e-16,0,-1,100,1,0,0,0,0.36200000000000004,0,0.0631579,0,1,1,0.499993,0.49999099999999996,0.761957
1.39001e-16,0,-1,100,1,0,0,0,0.363,0,0.0631579,0,1,1,0.49999,0.499988,0.762951
4.17002e-16,0,-1,100,1,0,0,0,0.364,0,0.0631579,0,1,1,0.499987,0.499985,0.763946
1.39001e-16,0,-1,100,1,0,0,0,0.365,0,0.0631579,0,1,1,0.49998400000000004,0.499983,0.764943
4.17002e-16,0,-1,100,1,0,0,0,0.366,0,0.0631579,0,1,1,0.49998100000000006,0.49998000000000004,0.76594
4.17002e-16,0,-1,100,1,0,0,0,0.36700000000000005,0,0.0631579,0,1,1,0.499978,0.499978,0.766938
1.39001e-16,0,-1,100,1,0,0,0,0.368,0,0.0631579,0,1,1,0.499975,0.499975,0.767935
2.78001e-16,0,-1,100,1,0,0,0,0.369,0,0.0631579,0,1,1,0.49997299999999995,0.49997299999999995,0.768932
4.17002e-16,0,-1,100,1,0,0,0,0.37,0,0.0631579,0,1,1,0.49996999999999997,0.499971,0.769928
6.95003e-16,0,-1,100,1,0,0,0,0.371,0,0.0631579,0,1,1,0.49996899999999994,0.49996899999999994,0.770922
1.39001e-16,0,-1,100,1,0,0,0,0.37200000000000005,0,0.0631579,0,1,1,0.499967,0.499968,0.771915
4.17002e-16,0,-1,100,1,0,0,0,0.373,0,0.0631579,0,1,1,0.49996599999999997,0.499968,0.77291
4.17002e-16,0,-1,100,1,0,0,0,0.374,0,0.0631579,0,1,1,0.499964,0.499968,0.7739060000000001
2.78001e-16,0,-1,100,1,0,0,0,0.375,0,0.0631579,0,1,1,0.49996599999999997,0.49996899999999994,0.7749020000000001
2.78001e-16,0,-1,100,1,0,0,0,0.376,0,0.0631579,0,1,1,0.499967,0.49996999999999997,0.775899
0.0,0,-1,100,1,0,0,0,0.377,0,0.0631579,0,1,1,0.499968,0.499971,0.776896
4.17002e-16,0,-1,100,1,0,0,0,0.37799999999999995,0,0.0631579,0,1,1,0.49996899999999994,0.49997299999999995,0.7778930000000001
4.17002e-16,0,-1,100,1,0,0,0,0.379,0,0.0631579,0,1,1,0.49996999999999997,0.499975,0.778889
2.78001e-16,0,-1,100,1,0,0,0,0.38,0,0.0631579,0,1,1,0.49997299999999995,0.49997600000000003,0.779883
4.17002e-16,0,-1,100,1,0,0,0,0.381,0,0.0631579,0,1,1,0.49997600000000003,0.49997700000000006,0.780876
1.39001e-16,0,-1,100,1,0,0,0,0.382,0,0.0631579,0,1,1,0.499978,0.49998000000000004,0.781871
4.17002e-16,0,-1,100,1,0,0,0,0.38299999999999995,0,0.0631579,0,1,1,0.49998100000000006,0.499983,0.782867
1.39001e-16,0,-1,100,1,0,0,0,0.384,0,0.0631579,0,1,1,0.499985,0.499986,0.7838649999999999
5.56002e-16,0,-1,100,1,0,0,0,0.385,0,0.0631579,0,1,1,0.499988,0.49999,0.784866
1.39001e-16,0,-1,100,1,0,0,0,0.386,0,0.0631579,0,1,1,0.49999099999999996,0.499992,0.7858729999999999
1.39001e-16,0,-1,100,1,0,0,0,0.387,0,0.0631579,0,1,1,0.49999399999999994,0.49999399999999994,0.786883
4.17002e-16,0,-1,100,1,0,0,0,0.38799999999999996,0,0.0631579,0,1,1,0.499997,0.499997,0.787895
1.39001e-16,0,-1,100,1,0,0,0,0.389,0,0.0631579,0,1,1,0.5,0.5,0.7889109999999999
4.17002e-16,0,-1,100,1,0,0,0,0.39,0,0.0631579,0,1,1,0.500004,0.500003,0.789928
4.17002e-16,0,-1,100,1,0,0,0,0.391,0,0.0631579,0,1,1,0.500007,0.5000060000000001,0.790945
1.39001e-16,0,-1,100,1,0,0,0,0.392,0,0.0631579,0,1,1,0.5000100000000001,0.5000100000000001,0.791963
1.39001e-16,0,-1,100,1,0,0,0,0.39299999999999996,0,0.0631579,0,1,1,0.500012,0.500013,0.792983
4.17002e-16,0,-1,100,1,0,0,0,0.39399999999999996,0,0.0631579,0,1,1,0.5000140000000001,0.500016,0.794004
6.95003e-16,0,-1,100,1,0,0,0,0.395,0,0.0631579,0,1,1,0.500016,0.500019,0.795025
0.0,0,-1,100,1,0,0,0,0.396,0,0.0631579,0,1,1,0.5000180000000001,0.5000220000000001,0.796045
4.17002e-16,0,-1,100,1,0,0,0,0.397,0,0.0631579,0,1,1,0.50002,0.500024,0.797064
1.39001e-16,0,-1,100,1,0,0,0,0.39799999999999996,0,0.0631579,0,1,1,0.500021,0.500026,0.798082
1.39001e-16,0,-1,100,1,0,0,0,0.39899999999999997,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.799099
2.78001e-16,0,-1,100,1,0,0,0,0.4,0,0.0631579,0,1,1,0.500024,0.500028,0.8001149999999999
4.17002e-16,0,-1,100,1,0,0,0,0.401,0,0.0631579,0,1,1,0.500024,0.500029,0.801128
0.0,0,-1,100,1,0,0,0,0.402,0,0.0631579,0,1,1,0.500025,0.50003,0.80214
4.17002e-16,0,-1,100,1,0,0,0,0.40299999999999997,0,0.0631579,0,1,1,0.500024,0.500031,0.803148
2.78001e-16,0,-1,100,1,0,0,0,0.40399999999999997,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.8041510000000001
4.17002e-16,0,-1,100,1,0,0,0,0.405,0,0.0631579,0,1,1,0.500024,0.500033,0.8051510000000001
1.39001e-16,0,-1,100,1,0,0,0,0.406,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.80615
4.17002e-16,0,-1,100,1,0,0,0,0.40700000000000003,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.807148
1.39001e-16,0,-1,100,1,0,0,0,0.408,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.808142
1.39001e-16,0,-1,100,1,0,0,0,0.409,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.809134
0.0,0,-1,100,1,0,0,0,0.41,0,0.0631579,0,1,1,0.500021,0.500028,0.810125
0.0,0,-1,1000,1,0,0,0,0.001,0,0.0631579,0,1,1,0.49997299999999995,0.49997600000000003,0.400883
0.0,0,-1,1000,1,0,0,0,0.002,0,0.0631579,0,1,1,0.49997600000000003,0.49997700000000006,0.401876
1.39001e-16,0,-1,1000,1,0,0,0,0.003,0,0.0631579,0,1,1,0.499978,0.49998000000000004,0.402871
0.0,0,-1,1000,1,0,0,0,0.004,0,0.0631579,0,1,1,0.49998100000000006,0.499982,0.40386700000000003
1.39001e-16,0,-1,1000,1,0,0,0,0.005,0,0.0631579,0,1,1,0.499985,0.499986,0.40486500000000003
1.39001e-16,0,-1,1000,1,0,0,0,0.006,0,0.0631579,0,1,1,0.499988,0.49999,0.405866
2.78001e-16,0,-1,1000,1,0,0,0,0.006999999999999999,0,0.0631579,0,1,1,0.49999099999999996,0.499992,0.406873
2.78001e-16,0,-1,1000,1,0,0,0,0.008,0,0.0631579,0,1,1,0.49999399999999994,0.49999399999999994,0.407882
1.39001e-16,0,-1,1000,1,0,0,0,0.009000000000000001,0,0.0631579,0,1,1,0.499997,0.499996,0.408895
0.0,0,-1,1000,1,0,0,0,0.01,0,0.0631579,0,1,1,0.5,0.5,0.40991000000000005
0.0,0,-1,1000,1,0,0,0,0.011000000000000001,0,0.0631579,0,1,1,0.500004,0.500003,0.41092700000000004
0.0,0,-1,1000,1,0,0,0,0.012,0,0.0631579,0,1,1,0.500007,0.5000060000000001,0.411944
1.39001e-16,0,-1,1000,1,0,0,0,0.013000000000000001,0,0.0631579,0,1,1,0.5000100000000001,0.500009,0.412962
1.39001e-16,0,-1,1000,1,0,0,0,0.013999999999999999,0,0.0631579,0,1,1,0.500012,0.500013,0.41398199999999996
1.39001e-16,0,-1,1000,1,0,0,0,0.015,0,0.0631579,0,1,1,0.5000140000000001,0.500016,0.41500299999999996
1.39001e-16,0,-1,1000,1,0,0,0,0.016,0,0.0631579,0,1,1,0.500016,0.500019,0.416024
1.39001e-16,0,-1,1000,1,0,0,0,0.017,0,0.0631579,0,1,1,0.5000180000000001,0.500021,0.41704399999999997
1.39001e-16,0,-1,1000,1,0,0,0,0.018000000000000002,0,0.0631579,0,1,1,0.500019,0.500024,0.418063
2.78001e-16,0,-1,1000,1,0,0,0,0.019,0,0.0631579,0,1,1,0.500021,0.500026,0.41908100000000004
0.0,0,-1,1000,1,0,0,0,0.02,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.42009799999999997
1.39001e-16,0,-1,1000,1,0,0,0,0.021,0,0.0631579,0,1,1,0.500023,0.500028,0.42111400000000004
1.39001e-16,0,-1,1000,1,0,0,0,0.022000000000000002,0,0.0631579,0,1,1,0.500024,0.500029,0.42212799999999995
0.0,0,-1,1000,1,0,0,0,0.023,0,0.0631579,0,1,1,0.500025,0.50003,0.42313900000000004
0.0,0,-1,1000,1,0,0,0,0.024,0,0.0631579,0,1,1,0.500024,0.500031,0.42414700000000005
1.39001e-16,0,-1,1000,1,0,0,0,0.025,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.425151
1.39001e-16,0,-1,1000,1,0,0,0,0.026000000000000002,0,0.0631579,0,1,1,0.500024,0.500033,0.426151
1.39001e-16,0,-1,1000,1,0,0,0,0.027000000000000003,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.42715
1.39001e-16,0,-1,1000,1,0,0,0,0.027999999999999997,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.428148
0.0,0,-1,1000,1,0,0,0,0.028999999999999998,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.429142
0.0,0,-1,1000,1,0,0,0,0.03,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.430134
1.39001e-16,0,-1,1000,1,0,0,0,0.031,0,0.0631579,0,1,1,0.500021,0.500028,0.431125
1.39001e-16,0,-1,1000,1,0,0,0,0.032,0,0.0631579,0,1,1,0.500021,0.500026,0.43211099999999997
1.39001e-16,0,-1,1000,1,0,0,0,0.033,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.43309
0.0,0,-1,1000,1,0,0,0,0.034,0,0.0631579,0,1,1,0.500021,0.500023,0.434068
1.39001e-16,0,-1,1000,1,0,0,0,0.035,0,0.0631579,0,1,1,0.5000220000000001,0.500021,0.435047
1.39001e-16,0,-1,1000,1,0,0,0,0.036000000000000004,0,0.0631579,0,1,1,0.50002,0.50002,0.436032
0.0,0,-1,1000,1,0,0,0,0.037000000000000005,0,0.0631579,0,1,1,0.5000180000000001,0.5000180000000001,0.43701899999999994
1.39001e-16,0,-1,1000,1,0,0,0,0.038,0,0.0631579,0,1,1,0.500016,0.500015,0.43801
2.78001e-16,0,-1,1000,1,0,0,0,0.039,0,0.0631579,0,1,1,0.5000140000000001,0.500012,0.439003
0.0,0,-1,1000,1,0,0,0,0.04,0,0.0631579,0,1,1,0.500011,0.5000100000000001,0.439996
1.39001e-16,0,-1,1000,1,0,0,0,0.040999999999999995,0,0.0631579,0,1,1,0.500008,0.5000060000000001,0.440989
1.39001e-16,0,-1,1000,1,0,0,0,0.042,0,0.0631579,0,1,1,0.5000060000000001,0.500003,0.441983
1.39001e-16,0,-1,1000,1,0,0,0,0.043,0,0.0631579,0,1,1,0.500003,0.5,0.44297700000000007
1.39001e-16,0,-1,1000,1,0,0,0,0.044000000000000004,0,0.0631579,0,1,1,0.5,0.499997,0.443971
2.78001e-16,0,-1,1000,1,0,0,0,0.045,0,0.0631579,0,1,1,0.499997,0.49999399999999994,0.444964
0.0,0,-1,1000,1,0,0,0,0.046,0,0.0631579,0,1,1,0.49999399999999994,0.49999099999999996,0.44595799999999997
1.39001e-16,0,-1,1000,1,0,0,0,0.047,0,0.0631579,0,1,1,0.49999099999999996,0.499988,0.446952
0.0,0,-1,1000,1,0,0,0,0.048,0,0.0631579,0,1,1,0.499988,0.499986,0.44794700000000004
2.78001e-16,0,-1,1000,1,0,0,0,0.049,0,0.0631579,0,1,1,0.499985,0.499983,0.44894399999999995
1.39001e-16,0,-1,1000,1,0,0,0,0.05,0,0.0631579,0,1,1,0.499982,0.49998000000000004,0.449941
0.0,0,-1,1000,1,0,0,0,0.051,0,0.0631579,0,1,1,0.499978,0.499978,0.450938
1.39001e-16,0,-1,1000,1,0,0,0,0.052000000000000005,0,0.0631579,0,1,1,0.49997600000000003,0.49997600000000003,0.45193599999999995
1.39001e-16,0,-1,1000,1,0,0,0,0.053,0,0.0631579,0,1,1,0.49997299999999995,0.499974,0.45293199999999995
0.0,0,-1,1000,1,0,0,0,0.054000000000000006,0,0.0631579,0,1,1,0.499971,0.499971,0.453928
0.0,0,-1,1000,1,0,0,0,0.055,0,0.0631579,0,1,1,0.49996899999999994,0.49996899999999994,0.45492299999999997
1.39001e-16,0,-1,1000,1,0,0,0,0.055999999999999994,0,0.0631579,0,1,1,0.499968,0.499968,0.455917
1.39001e-16,0,-1,1000,1,0,0,0,0.057,0,0.0631579,0,1,1,0.49996599999999997,0.499968,0.45691099999999996
1.39001e-16,0,-1,1000,1,0,0,0,0.057999999999999996,0,0.0631579,0,1,1,0.49996499999999994,0.499968,0.45790600000000004
2.78001e-16,0,-1,1000,1,0,0,0,0.059000000000000004,0,0.0631579,0,1,1,0.49996599999999997,0.49996899999999994,0.45890200000000003
1.39001e-16,0,-1,1000,1,0,0,0,0.06,0,0.0631579,0,1,1,0.499967,0.49996999999999997,0.4599
2.78001e-16,0,-1,1000,1,0,0,0,0.061,0,0.0631579,0,1,1,0.499968,0.499971,0.460897
2.78001e-16,0,-1,1000,1,0,0,0,0.062,0,0.0631579,0,1,1,0.49996899999999994,0.49997299999999995,0.46189300000000005
0.0,0,-1,1000,1,0,0,0,0.063,0,0.0631579,0,1,1,0.49996999999999997,0.499974,0.46288999999999997
2.78001e-16,0,-1,1000,1,0,0,0,0.064,0,0.0631579,0,1,1,0.499972,0.499975,0.463884
1.39001e-16,0,-1,1000,1,0,0,0,0.065,0,0.0631579,0,1,1,0.49997600000000003,0.49997700000000006,0.46487700000000004
4.17002e-16,0,-1,1000,1,0,0,0,0.066,0,0.0631579,0,1,1,0.499978,0.499979,0.465872
4.17002e-16,0,-1,1000,1,0,0,0,0.067,0,0.0631579,0,1,1,0.49998100000000006,0.499982,0.46686700000000003
2.78001e-16,0,-1,1000,1,0,0,0,0.068,0,0.0631579,0,1,1,0.499985,0.499986,0.467865
2.78001e-16,0,-1,1000,1,0,0,0,0.069,0,0.0631579,0,1,1,0.499988,0.499989,0.468866
1.39001e-16,0,-1,1000,1,0,0,0,0.07,0,0.0631579,0,1,1,0.49999099999999996,0.499992,0.469871
2.78001e-16,0,-1,1000,1,0,0,0,0.071,0,0.0631579,0,1,1,0.499993,0.49999399999999994,0.47088
4.17002e-16,0,-1,1000,1,0,0,0,0.07200000000000001,0,0.0631579,0,1,1,0.499997,0.499996,0.47189200000000003
2.78001e-16,0,-1,1000,1,0,0,0,0.073,0,0.0631579,0,1,1,0.49999899999999997,0.49999899999999997,0.47290699999999997
1.39001e-16,0,-1,1000,1,0,0,0,0.07400000000000001,0,0.0631579,0,1,1,0.500003,0.5000020000000001,0.47392399999999996
0.0,0,-1,1000,1,0,0,0,0.075,0,0.0631579,0,1,1,0.5000060000000001,0.500005,0.474941
1.39001e-16,0,-1,1000,1,0,0,0,0.076,0,0.0631579,0,1,1,0.500009,0.500009,0.475959
0.0,0,-1,1000,1,0,0,0,0.077,0,0.0631579,0,1,1,0.500012,0.500012,0.47697799999999996
4.17002e-16,0,-1,1000,1,0,0,0,0.078,0,0.0631579,0,1,1,0.5000140000000001,0.500015,0.47799899999999995
4.17002e-16,0,-1,1000,1,0,0,0,0.079,0,0.0631579,0,1,1,0.500016,0.5000180000000001,0.47902
1.39001e-16,0,-1,1000,1,0,0,0,0.08,0,0.0631579,0,1,1,0.500017,0.500021,0.480041
4.17002e-16,0,-1,1000,1,0,0,0,0.081,0,0.0631579,0,1,1,0.500019,0.500023,0.48106000000000004
1.39001e-16,0,-1,1000,1,0,0,0,0.08199999999999999,0,0.0631579,0,1,1,0.500021,0.500026,0.482079
4.17002e-16,0,-1,1000,1,0,0,0,0.083,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.483096
1.39001e-16,0,-1,1000,1,0,0,0,0.084,0,0.0631579,0,1,1,0.500023,0.500028,0.484112
4.17002e-16,0,-1,1000,1,0,0,0,0.085,0,0.0631579,0,1,1,0.500024,0.500029,0.485126
1.39001e-16,0,-1,1000,1,0,0,0,0.086,0,0.0631579,0,1,1,0.500025,0.50003,0.486138
1.39001e-16,0,-1,1000,1,0,0,0,0.087,0,0.0631579,0,1,1,0.500025,0.50003,0.487146
2.78001e-16,0,-1,1000,1,0,0,0,0.08800000000000001,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.488151
0.0,0,-1,1000,1,0,0,0,0.08900000000000001,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.489151
2.78001e-16,0,-1,1000,1,0,0,0,0.09,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.490151
4.17002e-16,0,-1,1000,1,0,0,0,0.091,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.491148
2.78001e-16,0,-1,1000,1,0,0,0,0.092,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.49214300000000005
2.78001e-16,0,-1,1000,1,0,0,0,0.09300000000000001,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.49313500000000005
0.0,0,-1,1000,1,0,0,0,0.094,0,0.0631579,0,1,1,0.500021,0.500029,0.49412700000000004
4.17002e-16,0,-1,1000,1,0,0,0,0.095,0,0.0631579,0,1,1,0.500021,0.500027,0.49511400000000005
0.0,0,-1,1000,1,0,0,0,0.096,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.496094
4.17002e-16,0,-1,1000,1,0,0,0,0.09699999999999999,0,0.0631579,0,1,1,0.500021,0.500024,0.497071
2.78001e-16,0,-1,1000,1,0,0,0,0.098,0,0.0631579,0,1,1,0.5000220000000001,0.5000220000000001,0.49805
1.39001e-16,0,-1,1000,1,0,0,0,0.099,0,0.0631579,0,1,1,0.500021,0.50002,0.49903400000000003
2.78001e-16,0,-1,1000,1,0,0,0,0.1,0,0.0631579,0,1,1,0.500019,0.5000180000000001,0.500021
0.0,0,-1,1000,1,0,0,0,0.10099999999999999,0,0.0631579,0,1,1,0.500017,0.500015,0.501011
4.17002e-16,0,-1,1000,1,0,0,0,0.102,0,0.0631579,0,1,1,0.500015,0.500013,0.502004
1.39001e-16,0,-1,1000,1,0,0,0,0.10300000000000001,0,0.0631579,0,1,1,0.500012,0.5000100000000001,0.502997
2.78001e-16,0,-1,1000,1,0,0,0,0.10400000000000001,0,0.0631579,0,1,1,0.500009,0.500007,0.5039899999999999
1.39001e-16,0,-1,1000,1,0,0,0,0.105,0,0.0631579,0,1,1,0.5000060000000001,0.500003,0.504984
2.78001e-16,0,-1,1000,1,0,0,0,0.106,0,0.0631579,0,1,1,0.500004,0.5,0.5059779999999999
4.17002e-16,0,-1,1000,1,0,0,0,0.107,0,0.0631579,0,1,1,0.5,0.49999799999999994,0.506972
2.78001e-16,0,-1,1000,1,0,0,0,0.10800000000000001,0,0.0631579,0,1,1,0.499997,0.49999499999999997,0.507965
4.17002e-16,0,-1,1000,1,0,0,0,0.109,0,0.0631579,0,1,1,0.49999399999999994,0.499992,0.508959
1.39001e-16,0,-1,1000,1,0,0,0,0.11,0,0.0631579,0,1,1,0.49999099999999996,0.499989,0.509953
1.39001e-16,0,-1,1000,1,0,0,0,0.111,0,0.0631579,0,1,1,0.499988,0.499986,0.510948
4.17002e-16,0,-1,1000,1,0,0,0,0.11199999999999999,0,0.0631579,0,1,1,0.499985,0.49998400000000004,0.511944
1.39001e-16,0,-1,1000,1,0,0,0,0.113,0,0.0631579,0,1,1,0.499982,0.49998100000000006,0.512941
4.17002e-16,0,-1,1000,1,0,0,0,0.114,0,0.0631579,0,1,1,0.499979,0.499979,0.513939
4.17002e-16,0,-1,1000,1,0,0,0,0.115,0,0.0631579,0,1,1,0.49997600000000003,0.49997600000000003,0.514936
2.78001e-16,0,-1,1000,1,0,0,0,0.11599999999999999,0,0.0631579,0,1,1,0.499974,0.499974,0.515933
1.39001e-16,0,-1,1000,1,0,0,0,0.11699999999999999,0,0.0631579,0,1,1,0.499971,0.499972,0.516929
1.39001e-16,0,-1,1000,1,0,0,0,0.11800000000000001,0,0.0631579,0,1,1,0.49996999999999997,0.49996899999999994,0.5179239999999999
1.39001e-16,0,-1,1000,1,0,0,0,0.11900000000000001,0,0.0631579,0,1,1,0.499968,0.49996899999999994,0.518918
1.39001e-16,0,-1,1000,1,0,0,0,0.12,0,0.0631579,0,1,1,0.499967,0.499968,0.519912
1.39001e-16,0,-1,1000,1,0,0,0,0.121,0,0.0631579,0,1,1,0.49996499999999994,0.499968,0.520907
1.39001e-16,0,-1,1000,1,0,0,0,0.122,0,0.0631579,0,1,1,0.49996499999999994,0.49996899999999994,0.521903
1.39001e-16,0,-1,1000,1,0,0,0,0.12300000000000001,0,0.0631579,0,1,1,0.499967,0.49996899999999994,0.5229
1.39001e-16,0,-1,1000,1,0,0,0,0.124,0,0.0631579,0,1,1,0.499967,0.499971,0.523898
1.39001e-16,0,-1,1000,1,0,0,0,0.125,0,0.0631579,0,1,1,0.499968,0.499972,0.524894
0.0,0,-1,1000,1,0,0,0,0.126,0,0.0631579,0,1,1,0.49996999999999997,0.499974,0.52589
1.39001e-16,0,-1,1000,1,0,0,0,0.127,0,0.0631579,0,1,1,0.499972,0.499975,0.526885
1.39001e-16,0,-1,1000,1,0,0,0,0.128,0,0.0631579,0,1,1,0.499975,0.49997600000000003,0.527878
0.0,0,-1,1000,1,0,0,0,0.129,0,0.0631579,0,1,1,0.49997700000000006,0.499979,0.5288729999999999
1.39001e-16,0,-1,1000,1,0,0,0,0.13,0,0.0631579,0,1,1,0.49998000000000004,0.49998100000000006,0.529868
0.0,0,-1,1000,1,0,0,0,0.131,0,0.0631579,0,1,1,0.49998400000000004,0.499985,0.5308649999999999
1.39001e-16,0,-1,1000,1,0,0,0,0.132,0,0.0631579,0,1,1,0.499987,0.499989,0.5318649999999999
1.39001e-16,0,-1,1000,1,0,0,0,0.133,0,0.0631579,0,1,1,0.49999,0.49999099999999996,0.53287
0.0,0,-1,1000,1,0,0,0,0.134,0,0.0631579,0,1,1,0.499993,0.49999399999999994,0.533879
1.39001e-16,0,-1,1000,1,0,0,0,0.135,0,0.0631579,0,1,1,0.499996,0.499996,0.53489
1.39001e-16,0,-1,1000,1,0,0,0,0.136,0,0.0631579,0,1,1,0.49999899999999997,0.49999899999999997,0.535905
1.39001e-16,0,-1,1000,1,0,0,0,0.13699999999999998,0,0.0631579,0,1,1,0.5000020000000001,0.5000020000000001,0.536921
1.39001e-16,0,-1,1000,1,0,0,0,0.138,0,0.0631579,0,1,1,0.5000060000000001,0.500005,0.537938
1.39001e-16,0,-1,1000,1,0,0,0,0.139,0,0.0631579,0,1,1,0.500009,0.500008,0.538956
1.39001e-16,0,-1,1000,1,0,0,0,0.14,0,0.0631579,0,1,1,0.500011,0.500012,0.539975
1.39001e-16,0,-1,1000,1,0,0,0,0.141,0,0.0631579,0,1,1,0.500013,0.500015,0.540996
0.0,0,-1,1000,1,0,0,0,0.142,0,0.0631579,0,1,1,0.500015,0.5000180000000001,0.542017
1.39001e-16,0,-1,1000,1,0,0,0,0.14300000000000002,0,0.0631579,0,1,1,0.500017,0.500021,0.543038
1.39001e-16,0,-1,1000,1,0,0,0,0.14400000000000002,0,0.0631579,0,1,1,0.500019,0.500023,0.544057
1.39001e-16,0,-1,1000,1,0,0,0,0.145,0,0.0631579,0,1,1,0.500021,0.500025,0.545076
1.39001e-16,0,-1,1000,1,0,0,0,0.146,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.546093
1.39001e-16,0,-1,1000,1,0,0,0,0.147,0,0.0631579,0,1,1,0.500023,0.500028,0.5471090000000001
2.78001e-16,0,-1,1000,1,0,0,0,0.14800000000000002,0,0.0631579,0,1,1,0.500024,0.500028,0.548124
4.17002e-16,0,-1,1000,1,0,0,0,0.149,0,0.0631579,0,1,1,0.500025,0.50003,0.549136
2.78001e-16,0,-1,1000,1,0,0,0,0.15,0,0.0631579,0,1,1,0.500025,0.50003,0.550145
4.17002e-16,0,-1,1000,1,0,0,0,0.151,0,0.0631579,0,1,1,0.500024,0.500031,0.55115
4.17002e-16,0,-1,1000,1,0,0,0,0.152,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.5521510000000001
4.17002e-16,0,-1,1000,1,0,0,0,0.153,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.5531510000000001
4.17002e-16,0,-1,1000,1,0,0,0,0.154,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.554149
0.0,0,-1,1000,1,0,0,0,0.155,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.555144
4.17002e-16,0,-1,1000,1,0,0,0,0.156,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.556137
2.78001e-16,0,-1,1000,1,0,0,0,0.157,0,0.0631579,0,1,1,0.500021,0.500029,0.557128
1.39001e-16,0,-1,1000,1,0,0,0,0.158,0,0.0631579,0,1,1,0.500021,0.500027,0.558117
1.39001e-16,0,-1,1000,1,0,0,0,0.159,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.5590970000000001
1.39001e-16,0,-1,1000,1,0,0,0,0.16,0,0.0631579,0,1,1,0.500021,0.500024,0.560075
1.39001e-16,0,-1,1000,1,0,0,0,0.161,0,0.0631579,0,1,1,0.5000220000000001,0.5000220000000001,0.561053
1.39001e-16,0,-1,1000,1,0,0,0,0.162,0,0.0631579,0,1,1,0.5000220000000001,0.50002,0.562036
2.78001e-16,0,-1,1000,1,0,0,0,0.163,0,0.0631579,0,1,1,0.500019,0.500019,0.5630229999999999
2.78001e-16,0,-1,1000,1,0,0,0,0.16399999999999998,0,0.0631579,0,1,1,0.500017,0.500016,0.564013
4.17002e-16,0,-1,1000,1,0,0,0,0.165,0,0.0631579,0,1,1,0.500015,0.500013,0.565005
1.39001e-16,0,-1,1000,1,0,0,0,0.166,0,0.0631579,0,1,1,0.500012,0.500011,0.565998
0.0,0,-1,1000,1,0,0,0,0.16699999999999998,0,0.0631579,0,1,1,0.500009,0.500008,0.566991
4.17002e-16,0,-1,1000,1,0,0,0,0.168,0,0.0631579,0,1,1,0.500007,0.500004,0.5679850000000001
2.78001e-16,0,-1,1000,1,0,0,0,0.16899999999999998,0,0.0631579,0,1,1,0.500004,0.500001,0.568979
2.78001e-16,0,-1,1000,1,0,0,0,0.17,0,0.0631579,0,1,1,0.500001,0.49999799999999994,0.569973
0.0,0,-1,1000,1,0,0,0,0.171,0,0.0631579,0,1,1,0.49999799999999994,0.49999499999999997,0.570966
4.17002e-16,0,-1,1000,1,0,0,0,0.172,0,0.0631579,0,1,1,0.49999499999999997,0.499992,0.57196
2.78001e-16,0,-1,1000,1,0,0,0,0.17300000000000001,0,0.0631579,0,1,1,0.499992,0.499989,0.572954
1.39001e-16,0,-1,1000,1,0,0,0,0.174,0,0.0631579,0,1,1,0.499989,0.499987,0.5739479999999999
1.39001e-16,0,-1,1000,1,0,0,0,0.175,0,0.0631579,0,1,1,0.499985,0.49998400000000004,0.5749449999999999
1.39001e-16,0,-1,1000,1,0,0,0,0.17600000000000002,0,0.0631579,0,1,1,0.499982,0.49998100000000006,0.575942
4.17002e-16,0,-1,1000,1,0,0,0,0.177,0,0.0631579,0,1,1,0.499979,0.499979,0.576939
1.39001e-16,0,-1,1000,1,0,0,0,0.17800000000000002,0,0.0631579,0,1,1,0.49997700000000006,0.49997600000000003,0.577937
1.39001e-16,0,-1,1000,1,0,0,0,0.179,0,0.0631579,0,1,1,0.499974,0.499974,0.578933
4.17002e-16,0,-1,1000,1,0,0,0,0.18,0,0.0631579,0,1,1,0.499971,0.499972,0.5799300000000001
0.0,0,-1,1000,1,0,0,0,0.18100000000000002,0,0.0631579,0,1,1,0.49996999999999997,0.49996999999999997,0.580925
4.17002e-16,0,-1,1000,1,0,0,0,0.182,0,0.0631579,0,1,1,0.499968,0.49996899999999994,0.581919
2.78001e-16,0,-1,1000,1,0,0,0,0.183,0,0.0631579,0,1,1,0.499967,0.499968,0.582913
1.39001e-16,0,-1,1000,1,0,0,0,0.184,0,0.0631579,0,1,1,0.49996499999999994,0.499968,0.583908
0.0,0,-1,1000,1,0,0,0,0.185,0,0.0631579,0,1,1,0.499964,0.49996899999999994,0.584904
1.39001e-16,0,-1,1000,1,0,0,0,0.18600000000000003,0,0.0631579,0,1,1,0.499967,0.49996899999999994,0.585901
1.39001e-16,0,-1,1000,1,0,0,0,0.187,0,0.0631579,0,1,1,0.499967,0.499971,0.5868979999999999
1.39001e-16,0,-1,1000,1,0,0,0,0.188,0,0.0631579,0,1,1,0.499968,0.499972,0.5878939999999999
2.78001e-16,0,-1,1000,1,0,0,0,0.18899999999999997,0,0.0631579,0,1,1,0.49996999999999997,0.499974,0.5888909999999999
0.0,0,-1,1000,1,0,0,0,0.19,0,0.0631579,0,1,1,0.499971,0.499975,0.589886
0.0,0,-1,1000,1,0,0,0,0.191,0,0.0631579,0,1,1,0.499975,0.49997600000000003,0.5908800000000001
0.0,0,-1,1000,1,0,0,0,0.192,0,0.0631579,0,1,1,0.49997700000000006,0.499979,0.591874
0.0,0,-1,1000,1,0,0,0,0.193,0,0.0631579,0,1,1,0.49998000000000004,0.49998100000000006,0.592869
4.17002e-16,0,-1,1000,1,0,0,0,0.19399999999999998,0,0.0631579,0,1,1,0.49998400000000004,0.499985,0.593865
2.78001e-16,0,-1,1000,1,0,0,0,0.195,0,0.0631579,0,1,1,0.499987,0.499988,0.594865
0.0,0,-1,1000,1,0,0,0,0.196,0,0.0631579,0,1,1,0.49999,0.49999099999999996,0.595869
0.0,0,-1,1000,1,0,0,0,0.19699999999999998,0,0.0631579,0,1,1,0.499992,0.49999399999999994,0.596877
4.17002e-16,0,-1,1000,1,0,0,0,0.198,0,0.0631579,0,1,1,0.499996,0.49999499999999997,0.597888
1.39001e-16,0,-1,1000,1,0,0,0,0.19899999999999998,0,0.0631579,0,1,1,0.49999899999999997,0.49999799999999994,0.598902
1.39001e-16,0,-1,1000,1,0,0,0,0.2,0,0.0631579,0,1,1,0.5000020000000001,0.5000020000000001,0.599919
4.17002e-16,0,-1,1000,1,0,0,0,0.201,0,0.0631579,0,1,1,0.500005,0.500004,0.6009359999999999
0.0,0,-1,1000,1,0,0,0,0.20199999999999999,0,0.0631579,0,1,1,0.500008,0.500008,0.601953
2.78001e-16,0,-1,1000,1,0,0,0,0.203,0,0.0631579,0,1,1,0.500011,0.500011,0.6029720000000001
1.39001e-16,0,-1,1000,1,0,0,0,0.204,0,0.0631579,0,1,1,0.500013,0.5000140000000001,0.603993
0.0,0,-1,1000,1,0,0,0,0.205,0,0.0631579,0,1,1,0.500015,0.500017,0.605014
4.17002e-16,0,-1,1000,1,0,0,0,0.20600000000000002,0,0.0631579,0,1,1,0.500017,0.50002,0.606035
2.78001e-16,0,-1,1000,1,0,0,0,0.207,0,0.0631579,0,1,1,0.500019,0.500023,0.607054
1.39001e-16,0,-1,1000,1,0,0,0,0.20800000000000002,0,0.0631579,0,1,1,0.500021,0.500025,0.608073
2.78001e-16,0,-1,1000,1,0,0,0,0.209,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.6090909999999999
4.17002e-16,0,-1,1000,1,0,0,0,0.21,0,0.0631579,0,1,1,0.500023,0.500028,0.610107
0.0,0,-1,1000,1,0,0,0,0.21100000000000002,0,0.0631579,0,1,1,0.500024,0.500028,0.611121
2.78001e-16,0,-1,1000,1,0,0,0,0.212,0,0.0631579,0,1,1,0.500025,0.500029,0.6121340000000001
4.17002e-16,0,-1,1000,1,0,0,0,0.213,0,0.0631579,0,1,1,0.500025,0.50003,0.6131439999999999
1.39001e-16,0,-1,1000,1,0,0,0,0.214,0,0.0631579,0,1,1,0.500024,0.500031,0.61415
2.78001e-16,0,-1,1000,1,0,0,0,0.215,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.615151
1.39001e-16,0,-1,1000,1,0,0,0,0.21600000000000003,0,0.0631579,0,1,1,0.500023,0.500033,0.616151
1.39001e-16,0,-1,1000,1,0,0,0,0.217,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.617149
4.17002e-16,0,-1,1000,1,0,0,0,0.218,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.618145
0.0,0,-1,1000,1,0,0,0,0.21899999999999997,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.619138
0.0,0,-1,1000,1,0,0,0,0.22,0,0.0631579,0,1,1,0.500021,0.500029,0.620129
1.39001e-16,0,-1,1000,1,0,0,0,0.221,0,0.0631579,0,1,1,0.500021,0.500028,0.621119
4.17002e-16,0,-1,1000,1,0,0,0,0.222,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.622101
1.39001e-16,0,-1,1000,1,0,0,0,0.223,0,0.0631579,0,1,1,0.5000220000000001,0.500024,0.623078
4.17002e-16,0,-1,1000,1,0,0,0,0.22399999999999998,0,0.0631579,0,1,1,0.5000220000000001,0.500023,0.624056
2.78001e-16,0,-1,1000,1,0,0,0,0.225,0,0.0631579,0,1,1,0.5000220000000001,0.500021,0.625039
1.39001e-16,0,-1,1000,1,0,0,0,0.226,0,0.0631579,0,1,1,0.500019,0.500019,0.626025
4.17002e-16,0,-1,1000,1,0,0,0,0.22699999999999998,0,0.0631579,0,1,1,0.500017,0.500016,0.6270140000000001
2.78001e-16,0,-1,1000,1,0,0,0,0.228,0,0.0631579,0,1,1,0.500015,0.5000140000000001,0.6280060000000001
4.17002e-16,0,-1,1000,1,0,0,0,0.22899999999999998,0,0.0631579,0,1,1,0.500013,0.500011,0.628999
4.17002e-16,0,-1,1000,1,0,0,0,0.23,0,0.0631579,0,1,1,0.5000100000000001,0.500008,0.629992
1.39001e-16,0,-1,1000,1,0,0,0,0.231,0,0.0631579,0,1,1,0.500007,0.500004,0.6309859999999999
2.78001e-16,0,-1,1000,1,0,0,0,0.23199999999999998,0,0.0631579,0,1,1,0.500005,0.500001,0.63198
4.17002e-16,0,-1,1000,1,0,0,0,0.233,0,0.0631579,0,1,1,0.500001,0.49999799999999994,0.6329739999999999
4.17002e-16,0,-1,1000,1,0,0,0,0.23399999999999999,0,0.0631579,0,1,1,0.49999799999999994,0.499996,0.6339670000000001
1.39001e-16,0,-1,1000,1,0,0,0,0.235,0,0.0631579,0,1,1,0.49999499999999997,0.499993,0.634961
5.56002e-16,0,-1,1000,1,0,0,0,0.23600000000000002,0,0.0631579,0,1,1,0.499992,0.49999,0.635955
4.17002e-16,0,-1,1000,1,0,0,0,0.237,0,0.0631579,0,1,1,0.499989,0.499987,0.636949
2.78001e-16,0,-1,1000,1,0,0,0,0.23800000000000002,0,0.0631579,0,1,1,0.499986,0.499985,0.637945
2.78001e-16,0,-1,1000,1,0,0,0,0.239,0,0.0631579,0,1,1,0.499983,0.499982,0.638942
1.39001e-16,0,-1,1000,1,0,0,0,0.24,0,0.0631579,0,1,1,0.49998000000000004,0.499979,0.63994
4.17002e-16,0,-1,1000,1,0,0,0,0.24100000000000002,0,0.0631579,0,1,1,0.49997700000000006,0.49997700000000006,0.640937
4.17002e-16,0,-1,1000,1,0,0,0,0.242,0,0.0631579,0,1,1,0.499974,0.499975,0.641934
0.0,0,-1,1000,1,0,0,0,0.243,0,0.0631579,0,1,1,0.499972,0.499972,0.64293
2.78001e-16,0,-1,1000,1,0,0,0,0.244,0,0.0631579,0,1,1,0.49996999999999997,0.49996999999999997,0.643926
1.39001e-16,0,-1,1000,1,0,0,0,0.245,0,0.0631579,0,1,1,0.499968,0.49996899999999994,0.6449199999999999
2.78001e-16,0,-1,1000,1,0,0,0,0.24600000000000002,0,0.0631579,0,1,1,0.499967,0.499968,0.645914
1.39001e-16,0,-1,1000,1,0,0,0,0.247,0,0.0631579,0,1,1,0.49996599999999997,0.499968,0.6469090000000001
4.17002e-16,0,-1,1000,1,0,0,0,0.248,0,0.0631579,0,1,1,0.499964,0.499968,0.647904
4.17002e-16,0,-1,1000,1,0,0,0,0.249,0,0.0631579,0,1,1,0.49996599999999997,0.49996899999999994,0.6489010000000001
4.17002e-16,0,-1,1000,1,0,0,0,0.25,0,0.0631579,0,1,1,0.499967,0.49996999999999997,0.649898
2.78001e-16,0,-1,1000,1,0,0,0,0.251,0,0.0631579,0,1,1,0.499968,0.499972,0.650895
1.39001e-16,0,-1,1000,1,0,0,0,0.252,0,0.0631579,0,1,1,0.49996899999999994,0.49997299999999995,0.651891
4.17002e-16,0,-1,1000,1,0,0,0,0.253,0,0.0631579,0,1,1,0.499971,0.499975,0.652887
4.17002e-16,0,-1,1000,1,0,0,0,0.254,0,0.0631579,0,1,1,0.499974,0.49997600000000003,0.653881
4.17002e-16,0,-1,1000,1,0,0,0,0.255,0,0.0631579,0,1,1,0.49997700000000006,0.499978,0.654874
2.78001e-16,0,-1,1000,1,0,0,0,0.256,0,0.0631579,0,1,1,0.499979,0.49998100000000006,0.6558689999999999
1.39001e-16,0,-1,1000,1,0,0,0,0.257,0,0.0631579,0,1,1,0.499983,0.49998400000000004,0.656866
4.17002e-16,0,-1,1000,1,0,0,0,0.258,0,0.0631579,0,1,1,0.499986,0.499988,0.6578649999999999
1.39001e-16,0,-1,1000,1,0,0,0,0.259,0,0.0631579,0,1,1,0.499989,0.49999099999999996,0.658868
6.95003e-16,0,-1,1000,1,0,0,0,0.26,0,0.0631579,0,1,1,0.499992,0.499993,0.659876
1.39001e-16,0,-1,1000,1,0,0,0,0.261,0,0.0631579,0,1,1,0.49999499999999997,0.49999499999999997,0.660886
4.17002e-16,0,-1,1000,1,0,0,0,0.262,0,0.0631579,0,1,1,0.49999799999999994,0.49999799999999994,0.6619
2.78001e-16,0,-1,1000,1,0,0,0,0.263,0,0.0631579,0,1,1,0.500001,0.500001,0.662916
1.39001e-16,0,-1,1000,1,0,0,0,0.264,0,0.0631579,0,1,1,0.500005,0.500004,0.663933
2.78001e-16,0,-1,1000,1,0,0,0,0.265,0,0.0631579,0,1,1,0.500008,0.500007,0.66495
2.78001e-16,0,-1,1000,1,0,0,0,0.266,0,0.0631579,0,1,1,0.500011,0.500011,0.6659689999999999
4.17002e-16,0,-1,1000,1,0,0,0,0.267,0,0.0631579,0,1,1,0.500013,0.5000140000000001,0.666989
2.78001e-16,0,-1,1000,1,0,0,0,0.268,0,0.0631579,0,1,1,0.500015,0.500017,0.66801
1.39001e-16,0,-1,1000,1,0,0,0,0.26899999999999996,0,0.0631579,0,1,1,0.500017,0.50002,0.669031
4.17002e-16,0,-1,1000,1,0,0,0,0.27,0,0.0631579,0,1,1,0.5000180000000001,0.5000220000000001,0.6700510000000001
1.39001e-16,0,-1,1000,1,0,0,0,0.271,0,0.0631579,0,1,1,0.50002,0.500025,0.6710699999999999
4.17002e-16,0,-1,1000,1,0,0,0,0.272,0,0.0631579,0,1,1,0.500021,0.500026,0.672088
1.39001e-16,0,-1,1000,1,0,0,0,0.273,0,0.0631579,0,1,1,0.5000220000000001,0.500028,0.673104
1.39001e-16,0,-1,1000,1,0,0,0,0.27399999999999997,0,0.0631579,0,1,1,0.500024,0.500028,0.6741189999999999
2.78001e-16,0,-1,1000,1,0,0,0,0.275,0,0.0631579,0,1,1,0.500025,0.500029,0.675132
0.0,0,-1,1000,1,0,0,0,0.276,0,0.0631579,0,1,1,0.500025,0.50003,0.676143
4.17002e-16,0,-1,1000,1,0,0,0,0.27699999999999997,0,0.0631579,0,1,1,0.500024,0.500031,0.677149
2.78001e-16,0,-1,1000,1,0,0,0,0.278,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.6781510000000001
4.17002e-16,0,-1,1000,1,0,0,0,0.27899999999999997,0,0.0631579,0,1,1,0.500023,0.500033,0.6791510000000001
2.78001e-16,0,-1,1000,1,0,0,0,0.28,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.68015
1.39001e-16,0,-1,1000,1,0,0,0,0.281,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.681146
4.17002e-16,0,-1,1000,1,0,0,0,0.282,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.682139
1.39001e-16,0,-1,1000,1,0,0,0,0.28300000000000003,0,0.0631579,0,1,1,0.500021,0.500029,0.683131
1.39001e-16,0,-1,1000,1,0,0,0,0.284,0,0.0631579,0,1,1,0.500021,0.500028,0.684121
2.78001e-16,0,-1,1000,1,0,0,0,0.285,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.685104
1.39001e-16,0,-1,1000,1,0,0,0,0.28600000000000003,0,0.0631579,0,1,1,0.5000220000000001,0.500024,0.686082
2.78001e-16,0,-1,1000,1,0,0,0,0.287,0,0.0631579,0,1,1,0.5000220000000001,0.500023,0.687059
1.39001e-16,0,-1,1000,1,0,0,0,0.28800000000000003,0,0.0631579,0,1,1,0.5000220000000001,0.500021,0.688041
2.78001e-16,0,-1,1000,1,0,0,0,0.289,0,0.0631579,0,1,1,0.500019,0.50002,0.6890270000000001
2.78001e-16,0,-1,1000,1,0,0,0,0.29,0,0.0631579,0,1,1,0.5000180000000001,0.500017,0.690016
1.39001e-16,0,-1,1000,1,0,0,0,0.29100000000000004,0,0.0631579,0,1,1,0.500015,0.5000140000000001,0.6910069999999999
2.78001e-16,0,-1,1000,1,0,0,0,0.292,0,0.0631579,0,1,1,0.500013,0.500011,0.6920000000000001
4.17002e-16,0,-1,1000,1,0,0,0,0.293,0,0.0631579,0,1,1,0.5000100000000001,0.500009,0.6929930000000001
4.17002e-16,0,-1,1000,1,0,0,0,0.294,0,0.0631579,0,1,1,0.500007,0.500005,0.693987
4.17002e-16,0,-1,1000,1,0,0,0,0.295,0,0.0631579,0,1,1,0.500005,0.5000020000000001,0.6949810000000001
2.78001e-16,0,-1,1000,1,0,0,0,0.29600000000000004,0,0.0631579,0,1,1,0.5000020000000001,0.49999899999999997,0.695975
4.17002e-16,0,-1,1000,1,0,0,0,0.297,0,0.0631579,0,1,1,0.49999899999999997,0.499996,0.696969
4.17002e-16,0,-1,1000,1,0,0,0,0.298,0,0.0631579,0,1,1,0.499996,0.499993,0.697962
2.78001e-16,0,-1,1000,1,0,0,0,0.299,0,0.0631579,0,1,1,0.499993,0.49999,0.698956
1.39001e-16,0,-1,1000,1,0,0,0,0.3,0,0.0631579,0,1,1,0.499989,0.499987,0.69995
2.78001e-16,0,-1,1000,1,0,0,0,0.301,0,0.0631579,0,1,1,0.499986,0.499985,0.700946
2.78001e-16,0,-1,1000,1,0,0,0,0.302,0,0.0631579,0,1,1,0.499983,0.499982,0.701943
4.17002e-16,0,-1,1000,1,0,0,0,0.303,0,0.0631579,0,1,1,0.49998000000000004,0.49998000000000004,0.70294
5.56002e-16,0,-1,1000,1,0,0,0,0.304,0,0.0631579,0,1,1,0.49997700000000006,0.49997700000000006,0.703937
1.39001e-16,0,-1,1000,1,0,0,0,0.305,0,0.0631579,0,1,1,0.499975,0.499975,0.7049350000000001
4.17002e-16,0,-1,1000,1,0,0,0,0.306,0,0.0631579,0,1,1,0.499972,0.49997299999999995,0.7059310000000001
4.17002e-16,0,-1,1000,1,0,0,0,0.307,0,0.0631579,0,1,1,0.49996999999999997,0.499971,0.7069270000000001
1.39001e-16,0,-1,1000,1,0,0,0,0.308,0,0.0631579,0,1,1,0.499968,0.49996899999999994,0.707921
4.17002e-16,0,-1,1000,1,0,0,0,0.309,0,0.0631579,0,1,1,0.499967,0.499968,0.708914
4.17002e-16,0,-1,1000,1,0,0,0,0.31,0,0.0631579,0,1,1,0.49996599999999997,0.499968,0.709909
4.17002e-16,0,-1,1000,1,0,0,0,0.311,0,0.0631579,0,1,1,0.499964,0.499968,0.710905
1.39001e-16,0,-1,1000,1,0,0,0,0.312,0,0.0631579,0,1,1,0.49996599999999997,0.49996899999999994,0.711901
5.56002e-16,0,-1,1000,1,0,0,0,0.313,0,0.0631579,0,1,1,0.499967,0.49996999999999997,0.712899
4.17002e-16,0,-1,1000,1,0,0,0,0.314,0,0.0631579,0,1,1,0.499968,0.499971,0.713896
4.17002e-16,0,-1,1000,1,0,0,0,0.315,0,0.0631579,0,1,1,0.49996899999999994,0.49997299999999995,0.714892
6.95003e-16,0,-1,1000,1,0,0,0,0.316,0,0.0631579,0,1,1,0.499971,0.499975,0.715888
0.0,0,-1,1000,1,0,0,0,0.317,0,0.0631579,0,1,1,0.499974,0.49997600000000003,0.716882
2.78001e-16,0,-1,1000,1,0,0,0,0.318,0,0.0631579,0,1,1,0.49997600000000003,0.499978,0.717875
4.17002e-16,0,-1,1000,1,0,0,0,0.319,0,0.0631579,0,1,1,0.499979,0.49998000000000004,0.71887
2.78001e-16,0,-1,1000,1,0,0,0,0.32,0,0.0631579,0,1,1,0.499982,0.499983,0.719866
5.56002e-16,0,-1,1000,1,0,0,0,0.321,0,0.0631579,0,1,1,0.499986,0.499987,0.720865
2.78001e-16,0,-1,1000,1,0,0,0,0.322,0,0.0631579,0,1,1,0.499989,0.49999,0.721867
1.39001e-16,0,-1,1000,1,0,0,0,0.32299999999999995,0,0.0631579,0,1,1,0.499992,0.499993,0.722874
1.39001e-16,0,-1,1000,1,0,0,0,0.324,0,0.0631579,0,1,1,0.49999499999999997,0.49999399999999994,0.723884
4.17002e-16,0,-1,1000,1,0,0,0,0.325,0,0.0631579,0,1,1,0.49999799999999994,0.499997,0.7248979999999999
2.78001e-16,0,-1,1000,1,0,0,0,0.326,0,0.0631579,0,1,1,0.500001,0.500001,0.7259140000000001
4.17002e-16,0,-1,1000,1,0,0,0,0.327,0,0.0631579,0,1,1,0.500004,0.500004,0.72693
4.17002e-16,0,-1,1000,1,0,0,0,0.32799999999999996,0,0.0631579,0,1,1,0.500007,0.500007,0.727947
0.0,0,-1,1000,1,0,0,0,0.32899999999999996,0,0.0631579,0,1,1,0.5000100000000001,0.5000100000000001,0.728966
1.39001e-16,0,-1,1000,1,0,0,0,0.33,0,0.0631579,0,1,1,0.500012,0.500013,0.7299859999999999
4.17002e-16,0,-1,1000,1,0,0,0,0.331,0,0.0631579,0,1,1,0.5000140000000001,0.500016,0.731007
1.39001e-16,0,-1,1000,1,0,0,0,0.332,0,0.0631579,0,1,1,0.500016,0.500019,0.732028
5.56002e-16,0,-1,1000,1,0,0,0,0.33299999999999996,0,0.0631579,0,1,1,0.5000180000000001,0.5000220000000001,0.7330479999999999
1.39001e-16,0,-1,1000,1,0,0,0,0.33399999999999996,0,0.0631579,0,1,1,0.50002,0.500024,0.734067
4.17002e-16,0,-1,1000,1,0,0,0,0.335,0,0.0631579,0,1,1,0.500021,0.500026,0.735085
1.39001e-16,0,-1,1000,1,0,0,0,0.336,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.736102
6.95003e-16,0,-1,1000,1,0,0,0,0.337,0,0.0631579,0,1,1,0.500024,0.500028,0.737117
4.17002e-16,0,-1,1000,1,0,0,0,0.33799999999999997,0,0.0631579,0,1,1,0.500025,0.500029,0.7381300000000001
1.39001e-16,0,-1,1000,1,0,0,0,0.33899999999999997,0,0.0631579,0,1,1,0.500025,0.50003,0.7391409999999999
1.39001e-16,0,-1,1000,1,0,0,0,0.34,0,0.0631579,0,1,1,0.500024,0.500031,0.7401479999999999
1.39001e-16,0,-1,1000,1,0,0,0,0.341,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.741151
1.39001e-16,0,-1,1000,1,0,0,0,0.342,0,0.0631579,0,1,1,0.500024,0.500033,0.742151
4.17002e-16,0,-1,1000,1,0,0,0,0.34299999999999997,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.74315
4.17002e-16,0,-1,1000,1,0,0,0,0.344,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.744147
4.17002e-16,0,-1,1000,1,0,0,0,0.345,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.7451399999999999
2.78001e-16,0,-1,1000,1,0,0,0,0.34600000000000003,0,0.0631579,0,1,1,0.500021,0.50003,0.746132
6.95003e-16,0,-1,1000,1,0,0,0,0.34700000000000003,0,0.0631579,0,1,1,0.500021,0.500028,0.747123
1.39001e-16,0,-1,1000,1,0,0,0,0.348,0,0.0631579,0,1,1,0.500021,0.500026,0.748107
4.17002e-16,0,-1,1000,1,0,0,0,0.349,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.749085
4.17002e-16,0,-1,1000,1,0,0,0,0.35,0,0.0631579,0,1,1,0.500021,0.500023,0.750063
2.78001e-16,0,-1,1000,1,0,0,0,0.35100000000000003,0,0.0631579,0,1,1,0.5000220000000001,0.500021,0.7510439999999999
2.78001e-16,0,-1,1000,1,0,0,0,0.35200000000000004,0,0.0631579,0,1,1,0.50002,0.50002,0.752029
1.39001e-16,0,-1,1000,1,0,0,0,0.353,0,0.0631579,0,1,1,0.5000180000000001,0.500017,0.753017
1.39001e-16,0,-1,1000,1,0,0,0,0.354,0,0.0631579,0,1,1,0.500016,0.500015,0.754008
1.39001e-16,0,-1,1000,1,0,0,0,0.355,0,0.0631579,0,1,1,0.5000140000000001,0.500012,0.755001
5.56002e-16,0,-1,1000,1,0,0,0,0.35600000000000004,0,0.0631579,0,1,1,0.500011,0.500009,0.7559939999999999
6.95003e-16,0,-1,1000,1,0,0,0,0.35700000000000004,0,0.0631579,0,1,1,0.500008,0.5000060000000001,0.756988
1.39001e-16,0,-1,1000,1,0,0,0,0.358,0,0.0631579,0,1,1,0.500005,0.5000020000000001,0.7579819999999999
4.17002e-16,0,-1,1000,1,0,0,0,0.359,0,0.0631579,0,1,1,0.5000020000000001,0.49999899999999997,0.758976
1.39001e-16,0,-1,1000,1,0,0,0,0.36,0,0.0631579,0,1,1,0.49999899999999997,0.499997,0.75997
0.0,0,-1,1000,1,0,0,0,0.361,0,0.0631579,0,1,1,0.499996,0.49999399999999994,0.7609630000000001
2.78001e-16,0,-1,1000,1,0,0,0,0.36200000000000004,0,0.0631579,0,1,1,0.499993,0.49999099999999996,0.761957
1.39001e-16,0,-1,1000,1,0,0,0,0.363,0,0.0631579,0,1,1,0.49999,0.499988,0.762951
4.17002e-16,0,-1,1000,1,0,0,0,0.364,0,0.0631579,0,1,1,0.499987,0.499985,0.763946
1.39001e-16,0,-1,1000,1,0,0,0,0.365,0,0.0631579,0,1,1,0.49998400000000004,0.499983,0.764943
4.17002e-16,0,-1,1000,1,0,0,0,0.366,0,0.0631579,0,1,1,0.49998100000000006,0.49998000000000004,0.76594
4.17002e-16,0,-1,1000,1,0,0,0,0.36700000000000005,0,0.0631579,0,1,1,0.499978,0.499978,0.766938
1.39001e-16,0,-1,1000,1,0,0,0,0.368,0,0.0631579,0,1,1,0.499975,0.499975,0.767935
2.78001e-16,0,-1,1000,1,0,0,0,0.369,0,0.0631579,0,1,1,0.49997299999999995,0.49997299999999995,0.768932
4.17002e-16,0,-1,1000,1,0,0,0,0.37,0,0.0631579,0,1,1,0.49996999999999997,0.499971,0.769928
6.95003e-16,0,-1,1000,1,0,0,0,0.371,0,0.0631579,0,1,1,0.49996899999999994,0.49996899999999994,0.770922
1.39001e-16,0,-1,1000,1,0,0,0,0.37200000000000005,0,0.0631579,0,1,1,0.499967,0.499968,0.771915
4.17002e-16,0,-1,1000,1,0,0,0,0.373,0,0.0631579,0,1,1,0.49996599999999997,0.499968,0.77291
4.17002e-16,0,-1,1000,1,0,0,0,0.374,0,0.0631579,0,1,1,0.499964,0.499968,0.7739060000000001
2.78001e-16,0,-1,1000,1,0,0,0,0.375,0,0.0631579,0,1,1,0.49996599999999997,0.49996899999999994,0.7749020000000001
2.78001e-16,0,-1,1000,1,0,0,0,0.376,0,0.0631579,0,1,1,0.499967,0.49996999999999997,0.775899
0.0,0,-1,1000,1,0,0,0,0.377,0,0.0631579,0,1,1,0.499968,0.499971,0.776896
4.17002e-16,0,-1,1000,1,0,0,0,0.37799999999999995,0,0.0631579,0,1,1,0.49996899999999994,0.49997299999999995,0.7778930000000001
4.17002e-16,0,-1,1000,1,0,0,0,0.379,0,0.0631579,0,1,1,0.49996999999999997,0.499975,0.778889
2.78001e-16,0,-1,1000,1,0,0,0,0.38,0,0.0631579,0,1,1,0.49997299999999995,0.49997600000000003,0.779883
4.17002e-16,0,-1,1000,1,0,0,0,0.381,0,0.0631579,0,1,1,0.49997600000000003,0.49997700000000006,0.780876
1.39001e-16,0,-1,1000,1,0,0,0,0.382,0,0.0631579,0,1,1,0.499978,0.49998000000000004,0.781871
4.17002e-16,0,-1,1000,1,0,0,0,0.38299999999999995,0,0.0631579,0,1,1,0.49998100000000006,0.499983,0.782867
1.39001e-16,0,-1,1000,1,0,0,0,0.384,0,0.0631579,0,1,1,0.499985,0.499986,0.7838649999999999
5.56002e-16,0,-1,1000,1,0,0,0,0.385,0,0.0631579,0,1,1,0.499988,0.49999,0.784866
1.39001e-16,0,-1,1000,1,0,0,0,0.386,0,0.0631579,0,1,1,0.49999099999999996,0.499992,0.7858729999999999
1.39001e-16,0,-1,1000,1,0,0,0,0.387,0,0.0631579,0,1,1,0.49999399999999994,0.49999399999999994,0.786883
4.17002e-16,0,-1,1000,1,0,0,0,0.38799999999999996,0,0.0631579,0,1,1,0.499997,0.499997,0.787895
1.39001e-16,0,-1,1000,1,0,0,0,0.389,0,0.0631579,0,1,1,0.5,0.5,0.7889109999999999
4.17002e-16,0,-1,1000,1,0,0,0,0.39,0,0.0631579,0,1,1,0.500004,0.500003,0.789928
4.17002e-16,0,-1,1000,1,0,0,0,0.391,0,0.0631579,0,1,1,0.500007,0.5000060000000001,0.790945
1.39001e-16,0,-1,1000,1,0,0,0,0.392,0,0.0631579,0,1,1,0.5000100000000001,0.5000100000000001,0.791963
1.39001e-16,0,-1,1000,1,0,0,0,0.39299999999999996,0,0.0631579,0,1,1,0.500012,0.500013,0.792983
4.17002e-16,0,-1,1000,1,0,0,0,0.39399999999999996,0,0.0631579,0,1,1,0.5000140000000001,0.500016,0.794004
6.95003e-16,0,-1,1000,1,0,0,0,0.395,0,0.0631579,0,1,1,0.500016,0.500019,0.795025
0.0,0,-1,1000,1,0,0,0,0.396,0,0.0631579,0,1,1,0.5000180000000001,0.5000220000000001,0.796045
4.17002e-16,0,-1,1000,1,0,0,0,0.397,0,0.0631579,0,1,1,0.50002,0.500024,0.797064
1.39001e-16,0,-1,1000,1,0,0,0,0.39799999999999996,0,0.0631579,0,1,1,0.500021,0.500026,0.798082
1.39001e-16,0,-1,1000,1,0,0,0,0.39899999999999997,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.799099
2.78001e-16,0,-1,1000,1,0,0,0,0.4,0,0.0631579,0,1,1,0.500024,0.500028,0.8001149999999999
4.17002e-16,0,-1,1000,1,0,0,0,0.401,0,0.0631579,0,1,1,0.500024,0.500029,0.801128
0.0,0,-1,1000,1,0,0,0,0.402,0,0.0631579,0,1,1,0.500025,0.50003,0.80214
4.17002e-16,0,-1,1000,1,0,0,0,0.40299999999999997,0,0.0631579,0,1,1,0.500024,0.500031,0.803148
2.78001e-16,0,-1,1000,1,0,0,0,0.40399999999999997,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.8041510000000001
4.17002e-16,0,-1,1000,1,0,0,0,0.405,0,0.0631579,0,1,1,0.500024,0.500033,0.8051510000000001
1.39001e-16,0,-1,1000,1,0,0,0,0.406,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.80615
4.17002e-16,0,-1,1000,1,0,0,0,0.40700000000000003,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.807148
1.39001e-16,0,-1,1000,1,0,0,0,0.408,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.808142
1.39001e-16,0,-1,1000,1,0,0,0,0.409,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.809134
0.0,0,-1,1000,1,0,0,0,0.41,0,0.0631579,0,1,1,0.500021,0.500028,0.810125
0.0,0,-1,10000,1,0,0,0,0.001,0,0.0631579,0,1,1,0.49997299999999995,0.49997600000000003,0.400883
0.0,0,-1,10000,1,0,0,0,0.002,0,0.0631579,0,1,1,0.49997600000000003,0.49997700000000006,0.401876
1.39001e-16,0,-1,10000,1,0,0,0,0.003,0,0.0631579,0,1,1,0.499978,0.49998000000000004,0.402871
0.0,0,-1,10000,1,0,0,0,0.004,0,0.0631579,0,1,1,0.49998100000000006,0.499982,0.40386700000000003
1.39001e-16,0,-1,10000,1,0,0,0,0.005,0,0.0631579,0,1,1,0.499985,0.499986,0.40486500000000003
1.39001e-16,0,-1,10000,1,0,0,0,0.006,0,0.0631579,0,1,1,0.499988,0.49999,0.405866
2.78001e-16,0,-1,10000,1,0,0,0,0.006999999999999999,0,0.0631579,0,1,1,0.49999099999999996,0.499992,0.406873
2.78001e-16,0,-1,10000,1,0,0,0,0.008,0,0.0631579,0,1,1,0.49999399999999994,0.49999399999999994,0.407882
1.39001e-16,0,-1,10000,1,0,0,0,0.009000000000000001,0,0.0631579,0,1,1,0.499997,0.499996,0.408895
0.0,0,-1,10000,1,0,0,0,0.01,0,0.0631579,0,1,1,0.5,0.5,0.40991000000000005
0.0,0,-1,10000,1,0,0,0,0.011000000000000001,0,0.0631579,0,1,1,0.500004,0.500003,0.41092700000000004
0.0,0,-1,10000,1,0,0,0,0.012,0,0.0631579,0,1,1,0.500007,0.5000060000000001,0.411944
1.39001e-16,0,-1,10000,1,0,0,0,0.013000000000000001,0,0.0631579,0,1,1,0.5000100000000001,0.500009,0.412962
1.39001e-16,0,-1,10000,1,0,0,0,0.013999999999999999,0,0.0631579,0,1,1,0.500012,0.500013,0.41398199999999996
1.39001e-16,0,-1,10000,1,0,0,0,0.015,0,0.0631579,0,1,1,0.5000140000000001,0.500016,0.41500299999999996
1.39001e-16,0,-1,10000,1,0,0,0,0.016,0,0.0631579,0,1,1,0.500016,0.500019,0.416024
1.39001e-16,0,-1,10000,1,0,0,0,0.017,0,0.0631579,0,1,1,0.5000180000000001,0.500021,0.41704399999999997
1.39001e-16,0,-1,10000,1,0,0,0,0.018000000000000002,0,0.0631579,0,1,1,0.500019,0.500024,0.418063
2.78001e-16,0,-1,10000,1,0,0,0,0.019,0,0.0631579,0,1,1,0.500021,0.500026,0.41908100000000004
0.0,0,-1,10000,1,0,0,0,0.02,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.42009799999999997
1.39001e-16,0,-1,10000,1,0,0,0,0.021,0,0.0631579,0,1,1,0.500023,0.500028,0.42111400000000004
1.39001e-16,0,-1,10000,1,0,0,0,0.022000000000000002,0,0.0631579,0,1,1,0.500024,0.500029,0.42212799999999995
0.0,0,-1,10000,1,0,0,0,0.023,0,0.0631579,0,1,1,0.500025,0.50003,0.42313900000000004
0.0,0,-1,10000,1,0,0,0,0.024,0,0.0631579,0,1,1,0.500024,0.500031,0.42414700000000005
1.39001e-16,0,-1,10000,1,0,0,0,0.025,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.425151
1.39001e-16,0,-1,10000,1,0,0,0,0.026000000000000002,0,0.0631579,0,1,1,0.500024,0.500033,0.426151
1.39001e-16,0,-1,10000,1,0,0,0,0.027000000000000003,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.42715
1.39001e-16,0,-1,10000,1,0,0,0,0.027999999999999997,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.428148
0.0,0,-1,10000,1,0,0,0,0.028999999999999998,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.429142
0.0,0,-1,10000,1,0,0,0,0.03,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.430134
1.39001e-16,0,-1,10000,1,0,0,0,0.031,0,0.0631579,0,1,1,0.500021,0.500028,0.431125
1.39001e-16,0,-1,10000,1,0,0,0,0.032,0,0.0631579,0,1,1,0.500021,0.500026,0.43211099999999997
1.39001e-16,0,-1,10000,1,0,0,0,0.033,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.43309
0.0,0,-1,10000,1,0,0,0,0.034,0,0.0631579,0,1,1,0.500021,0.500023,0.434068
1.39001e-16,0,-1,10000,1,0,0,0,0.035,0,0.0631579,0,1,1,0.5000220000000001,0.500021,0.435047
1.39001e-16,0,-1,10000,1,0,0,0,0.036000000000000004,0,0.0631579,0,1,1,0.50002,0.50002,0.436032
0.0,0,-1,10000,1,0,0,0,0.037000000000000005,0,0.0631579,0,1,1,0.5000180000000001,0.5000180000000001,0.43701899999999994
1.39001e-16,0,-1,10000,1,0,0,0,0.038,0,0.0631579,0,1,1,0.500016,0.500015,0.43801
2.78001e-16,0,-1,10000,1,0,0,0,0.039,0,0.0631579,0,1,1,0.5000140000000001,0.500012,0.439003
0.0,0,-1,10000,1,0,0,0,0.04,0,0.0631579,0,1,1,0.500011,0.5000100000000001,0.439996
1.39001e-16,0,-1,10000,1,0,0,0,0.040999999999999995,0,0.0631579,0,1,1,0.500008,0.5000060000000001,0.440989
1.39001e-16,0,-1,10000,1,0,0,0,0.042,0,0.0631579,0,1,1,0.5000060000000001,0.500003,0.441983
1.39001e-16,0,-1,10000,1,0,0,0,0.043,0,0.0631579,0,1,1,0.500003,0.5,0.44297700000000007
1.39001e-16,0,-1,10000,1,0,0,0,0.044000000000000004,0,0.0631579,0,1,1,0.5,0.499997,0.443971
2.78001e-16,0,-1,10000,1,0,0,0,0.045,0,0.0631579,0,1,1,0.499997,0.49999399999999994,0.444964
0.0,0,-1,10000,1,0,0,0,0.046,0,0.0631579,0,1,1,0.49999399999999994,0.49999099999999996,0.44595799999999997
1.39001e-16,0,-1,10000,1,0,0,0,0.047,0,0.0631579,0,1,1,0.49999099999999996,0.499988,0.446952
0.0,0,-1,10000,1,0,0,0,0.048,0,0.0631579,0,1,1,0.499988,0.499986,0.44794700000000004
2.78001e-16,0,-1,10000,1,0,0,0,0.049,0,0.0631579,0,1,1,0.499985,0.499983,0.44894399999999995
1.39001e-16,0,-1,10000,1,0,0,0,0.05,0,0.0631579,0,1,1,0.499982,0.49998000000000004,0.449941
0.0,0,-1,10000,1,0,0,0,0.051,0,0.0631579,0,1,1,0.499978,0.499978,0.450938
1.39001e-16,0,-1,10000,1,0,0,0,0.052000000000000005,0,0.0631579,0,1,1,0.49997600000000003,0.49997600000000003,0.45193599999999995
1.39001e-16,0,-1,10000,1,0,0,0,0.053,0,0.0631579,0,1,1,0.49997299999999995,0.499974,0.45293199999999995
0.0,0,-1,10000,1,0,0,0,0.054000000000000006,0,0.0631579,0,1,1,0.499971,0.499971,0.453928
0.0,0,-1,10000,1,0,0,0,0.055,0,0.0631579,0,1,1,0.49996899999999994,0.49996899999999994,0.45492299999999997
1.39001e-16,0,-1,10000,1,0,0,0,0.055999999999999994,0,0.0631579,0,1,1,0.499968,0.499968,0.455917
1.39001e-16,0,-1,10000,1,0,0,0,0.057,0,0.0631579,0,1,1,0.49996599999999997,0.499968,0.45691099999999996
1.39001e-16,0,-1,10000,1,0,0,0,0.057999999999999996,0,0.0631579,0,1,1,0.49996499999999994,0.499968,0.45790600000000004
2.78001e-16,0,-1,10000,1,0,0,0,0.059000000000000004,0,0.0631579,0,1,1,0.49996599999999997,0.49996899999999994,0.45890200000000003
1.39001e-16,0,-1,10000,1,0,0,0,0.06,0,0.0631579,0,1,1,0.499967,0.49996999999999997,0.4599
2.78001e-16,0,-1,10000,1,0,0,0,0.061,0,0.0631579,0,1,1,0.499968,0.499971,0.460897
2.78001e-16,0,-1,10000,1,0,0,0,0.062,0,0.0631579,0,1,1,0.49996899999999994,0.49997299999999995,0.46189300000000005
0.0,0,-1,10000,1,0,0,0,0.063,0,0.0631579,0,1,1,0.49996999999999997,0.499974,0.46288999999999997
2.78001e-16,0,-1,10000,1,0,0,0,0.064,0,0.0631579,0,1,1,0.499972,0.499975,0.463884
1.39001e-16,0,-1,10000,1,0,0,0,0.065,0,0.0631579,0,1,1,0.49997600000000003,0.49997700000000006,0.46487700000000004
4.17002e-16,0,-1,10000,1,0,0,0,0.066,0,0.0631579,0,1,1,0.499978,0.499979,0.465872
4.17002e-16,0,-1,10000,1,0,0,0,0.067,0,0.0631579,0,1,1,0.49998100000000006,0.499982,0.46686700000000003
2.78001e-16,0,-1,10000,1,0,0,0,0.068,0,0.0631579,0,1,1,0.499985,0.499986,0.467865
2.78001e-16,0,-1,10000,1,0,0,0,0.069,0,0.0631579,0,1,1,0.499988,0.499989,0.468866
1.39001e-16,0,-1,10000,1,0,0,0,0.07,0,0.0631579,0,1,1,0.49999099999999996,0.499992,0.469871
2.78001e-16,0,-1,10000,1,0,0,0,0.071,0,0.0631579,0,1,1,0.499993,0.49999399999999994,0.47088
4.17002e-16,0,-1,10000,1,0,0,0,0.07200000000000001,0,0.0631579,0,1,1,0.499997,0.499996,0.47189200000000003
2.78001e-16,0,-1,10000,1,0,0,0,0.073,0,0.0631579,0,1,1,0.49999899999999997,0.49999899999999997,0.47290699999999997
1.39001e-16,0,-1,10000,1,0,0,0,0.07400000000000001,0,0.0631579,0,1,1,0.500003,0.5000020000000001,0.47392399999999996
0.0,0,-1,10000,1,0,0,0,0.075,0,0.0631579,0,1,1,0.5000060000000001,0.500005,0.474941
1.39001e-16,0,-1,10000,1,0,0,0,0.076,0,0.0631579,0,1,1,0.500009,0.500009,0.475959
0.0,0,-1,10000,1,0,0,0,0.077,0,0.0631579,0,1,1,0.500012,0.500012,0.47697799999999996
4.17002e-16,0,-1,10000,1,0,0,0,0.078,0,0.0631579,0,1,1,0.5000140000000001,0.500015,0.47799899999999995
4.17002e-16,0,-1,10000,1,0,0,0,0.079,0,0.0631579,0,1,1,0.500016,0.5000180000000001,0.47902
1.39001e-16,0,-1,10000,1,0,0,0,0.08,0,0.0631579,0,1,1,0.500017,0.500021,0.480041
4.17002e-16,0,-1,10000,1,0,0,0,0.081,0,0.0631579,0,1,1,0.500019,0.500023,0.48106000000000004
1.39001e-16,0,-1,10000,1,0,0,0,0.08199999999999999,0,0.0631579,0,1,1,0.500021,0.500026,0.482079
4.17002e-16,0,-1,10000,1,0,0,0,0.083,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.483096
1.39001e-16,0,-1,10000,1,0,0,0,0.084,0,0.0631579,0,1,1,0.500023,0.500028,0.484112
4.17002e-16,0,-1,10000,1,0,0,0,0.085,0,0.0631579,0,1,1,0.500024,0.500029,0.485126
1.39001e-16,0,-1,10000,1,0,0,0,0.086,0,0.0631579,0,1,1,0.500025,0.50003,0.486138
1.39001e-16,0,-1,10000,1,0,0,0,0.087,0,0.0631579,0,1,1,0.500025,0.50003,0.487146
2.78001e-16,0,-1,10000,1,0,0,0,0.08800000000000001,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.488151
0.0,0,-1,10000,1,0,0,0,0.08900000000000001,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.489151
2.78001e-16,0,-1,10000,1,0,0,0,0.09,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.490151
4.17002e-16,0,-1,10000,1,0,0,0,0.091,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.491148
2.78001e-16,0,-1,10000,1,0,0,0,0.092,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.49214300000000005
2.78001e-16,0,-1,10000,1,0,0,0,0.09300000000000001,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.49313500000000005
0.0,0,-1,10000,1,0,0,0,0.094,0,0.0631579,0,1,1,0.500021,0.500029,0.49412700000000004
4.17002e-16,0,-1,10000,1,0,0,0,0.095,0,0.0631579,0,1,1,0.500021,0.500027,0.49511400000000005
0.0,0,-1,10000,1,0,0,0,0.096,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.496094
4.17002e-16,0,-1,10000,1,0,0,0,0.09699999999999999,0,0.0631579,0,1,1,0.500021,0.500024,0.497071
2.78001e-16,0,-1,10000,1,0,0,0,0.098,0,0.0631579,0,1,1,0.5000220000000001,0.5000220000000001,0.49805
1.39001e-16,0,-1,10000,1,0,0,0,0.099,0,0.0631579,0,1,1,0.500021,0.50002,0.49903400000000003
2.78001e-16,0,-1,10000,1,0,0,0,0.1,0,0.0631579,0,1,1,0.500019,0.5000180000000001,0.500021
0.0,0,-1,10000,1,0,0,0,0.10099999999999999,0,0.0631579,0,1,1,0.500017,0.500015,0.501011
4.17002e-16,0,-1,10000,1,0,0,0,0.102,0,0.0631579,0,1,1,0.500015,0.500013,0.502004
1.39001e-16,0,-1,10000,1,0,0,0,0.10300000000000001,0,0.0631579,0,1,1,0.500012,0.5000100000000001,0.502997
2.78001e-16,0,-1,10000,1,0,0,0,0.10400000000000001,0,0.0631579,0,1,1,0.500009,0.500007,0.5039899999999999
1.39001e-16,0,-1,10000,1,0,0,0,0.105,0,0.0631579,0,1,1,0.5000060000000001,0.500003,0.504984
2.78001e-16,0,-1,10000,1,0,0,0,0.106,0,0.0631579,0,1,1,0.500004,0.5,0.5059779999999999
4.17002e-16,0,-1,10000,1,0,0,0,0.107,0,0.0631579,0,1,1,0.5,0.49999799999999994,0.506972
2.78001e-16,0,-1,10000,1,0,0,0,0.10800000000000001,0,0.0631579,0,1,1,0.499997,0.49999499999999997,0.507965
4.17002e-16,0,-1,10000,1,0,0,0,0.109,0,0.0631579,0,1,1,0.49999399999999994,0.499992,0.508959
1.39001e-16,0,-1,10000,1,0,0,0,0.11,0,0.0631579,0,1,1,0.49999099999999996,0.499989,0.509953
1.39001e-16,0,-1,10000,1,0,0,0,0.111,0,0.0631579,0,1,1,0.499988,0.499986,0.510948
4.17002e-16,0,-1,10000,1,0,0,0,0.11199999999999999,0,0.0631579,0,1,1,0.499985,0.49998400000000004,0.511944
1.39001e-16,0,-1,10000,1,0,0,0,0.113,0,0.0631579,0,1,1,0.499982,0.49998100000000006,0.512941
4.17002e-16,0,-1,10000,1,0,0,0,0.114,0,0.0631579,0,1,1,0.499979,0.499979,0.513939
4.17002e-16,0,-1,10000,1,0,0,0,0.115,0,0.0631579,0,1,1,0.49997600000000003,0.49997600000000003,0.514936
2.78001e-16,0,-1,10000,1,0,0,0,0.11599999999999999,0,0.0631579,0,1,1,0.499974,0.499974,0.515933
1.39001e-16,0,-1,10000,1,0,0,0,0.11699999999999999,0,0.0631579,0,1,1,0.499971,0.499972,0.516929
1.39001e-16,0,-1,10000,1,0,0,0,0.11800000000000001,0,0.0631579,0,1,1,0.49996999999999997,0.49996899999999994,0.5179239999999999
1.39001e-16,0,-1,10000,1,0,0,0,0.11900000000000001,0,0.0631579,0,1,1,0.499968,0.49996899999999994,0.518918
1.39001e-16,0,-1,10000,1,0,0,0,0.12,0,0.0631579,0,1,1,0.499967,0.499968,0.519912
1.39001e-16,0,-1,10000,1,0,0,0,0.121,0,0.0631579,0,1,1,0.49996499999999994,0.499968,0.520907
1.39001e-16,0,-1,10000,1,0,0,0,0.122,0,0.0631579,0,1,1,0.49996499999999994,0.49996899999999994,0.521903
1.39001e-16,0,-1,10000,1,0,0,0,0.12300000000000001,0,0.0631579,0,1,1,0.499967,0.49996899999999994,0.5229
1.39001e-16,0,-1,10000,1,0,0,0,0.124,0,0.0631579,0,1,1,0.499967,0.499971,0.523898
1.39001e-16,0,-1,10000,1,0,0,0,0.125,0,0.0631579,0,1,1,0.499968,0.499972,0.524894
0.0,0,-1,10000,1,0,0,0,0.126,0,0.0631579,0,1,1,0.49996999999999997,0.499974,0.52589
1.39001e-16,0,-1,10000,1,0,0,0,0.127,0,0.0631579,0,1,1,0.499972,0.499975,0.526885
1.39001e-16,0,-1,10000,1,0,0,0,0.128,0,0.0631579,0,1,1,0.499975,0.49997600000000003,0.527878
0.0,0,-1,10000,1,0,0,0,0.129,0,0.0631579,0,1,1,0.49997700000000006,0.499979,0.5288729999999999
1.39001e-16,0,-1,10000,1,0,0,0,0.13,0,0.0631579,0,1,1,0.49998000000000004,0.49998100000000006,0.529868
0.0,0,-1,10000,1,0,0,0,0.131,0,0.0631579,0,1,1,0.49998400000000004,0.499985,0.5308649999999999
1.39001e-16,0,-1,10000,1,0,0,0,0.132,0,0.0631579,0,1,1,0.499987,0.499989,0.5318649999999999
1.39001e-16,0,-1,10000,1,0,0,0,0.133,0,0.0631579,0,1,1,0.49999,0.49999099999999996,0.53287
0.0,0,-1,10000,1,0,0,0,0.134,0,0.0631579,0,1,1,0.499993,0.49999399999999994,0.533879
1.39001e-16,0,-1,10000,1,0,0,0,0.135,0,0.0631579,0,1,1,0.499996,0.499996,0.53489
1.39001e-16,0,-1,10000,1,0,0,0,0.136,0,0.0631579,0,1,1,0.49999899999999997,0.49999899999999997,0.535905
1.39001e-16,0,-1,10000,1,0,0,0,0.13699999999999998,0,0.0631579,0,1,1,0.5000020000000001,0.5000020000000001,0.536921
1.39001e-16,0,-1,10000,1,0,0,0,0.138,0,0.0631579,0,1,1,0.5000060000000001,0.500005,0.537938
1.39001e-16,0,-1,10000,1,0,0,0,0.139,0,0.0631579,0,1,1,0.500009,0.500008,0.538956
1.39001e-16,0,-1,10000,1,0,0,0,0.14,0,0.0631579,0,1,1,0.500011,0.500012,0.539975
1.39001e-16,0,-1,10000,1,0,0,0,0.141,0,0.0631579,0,1,1,0.500013,0.500015,0.540996
0.0,0,-1,10000,1,0,0,0,0.142,0,0.0631579,0,1,1,0.500015,0.5000180000000001,0.542017
1.39001e-16,0,-1,10000,1,0,0,0,0.14300000000000002,0,0.0631579,0,1,1,0.500017,0.500021,0.543038
1.39001e-16,0,-1,10000,1,0,0,0,0.14400000000000002,0,0.0631579,0,1,1,0.500019,0.500023,0.544057
1.39001e-16,0,-1,10000,1,0,0,0,0.145,0,0.0631579,0,1,1,0.500021,0.500025,0.545076
1.39001e-16,0,-1,10000,1,0,0,0,0.146,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.546093
1.39001e-16,0,-1,10000,1,0,0,0,0.147,0,0.0631579,0,1,1,0.500023,0.500028,0.5471090000000001
2.78001e-16,0,-1,10000,1,0,0,0,0.14800000000000002,0,0.0631579,0,1,1,0.500024,0.500028,0.548124
4.17002e-16,0,-1,10000,1,0,0,0,0.149,0,0.0631579,0,1,1,0.500025,0.50003,0.549136
2.78001e-16,0,-1,10000,1,0,0,0,0.15,0,0.0631579,0,1,1,0.500025,0.50003,0.550145
4.17002e-16,0,-1,10000,1,0,0,0,0.151,0,0.0631579,0,1,1,0.500024,0.500031,0.55115
4.17002e-16,0,-1,10000,1,0,0,0,0.152,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.5521510000000001
4.17002e-16,0,-1,10000,1,0,0,0,0.153,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.5531510000000001
4.17002e-16,0,-1,10000,1,0,0,0,0.154,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.554149
0.0,0,-1,10000,1,0,0,0,0.155,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.555144
4.17002e-16,0,-1,10000,1,0,0,0,0.156,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.556137
2.78001e-16,0,-1,10000,1,0,0,0,0.157,0,0.0631579,0,1,1,0.500021,0.500029,0.557128
1.39001e-16,0,-1,10000,1,0,0,0,0.158,0,0.0631579,0,1,1,0.500021,0.500027,0.558117
1.39001e-16,0,-1,10000,1,0,0,0,0.159,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.5590970000000001
1.39001e-16,0,-1,10000,1,0,0,0,0.16,0,0.0631579,0,1,1,0.500021,0.500024,0.560075
1.39001e-16,0,-1,10000,1,0,0,0,0.161,0,0.0631579,0,1,1,0.5000220000000001,0.5000220000000001,0.561053
1.39001e-16,0,-1,10000,1,0,0,0,0.162,0,0.0631579,0,1,1,0.5000220000000001,0.50002,0.562036
2.78001e-16,0,-1,10000,1,0,0,0,0.163,0,0.0631579,0,1,1,0.500019,0.500019,0.5630229999999999
2.78001e-16,0,-1,10000,1,0,0,0,0.16399999999999998,0,0.0631579,0,1,1,0.500017,0.500016,0.564013
4.17002e-16,0,-1,10000,1,0,0,0,0.165,0,0.0631579,0,1,1,0.500015,0.500013,0.565005
1.39001e-16,0,-1,10000,1,0,0,0,0.166,0,0.0631579,0,1,1,0.500012,0.500011,0.565998
0.0,0,-1,10000,1,0,0,0,0.16699999999999998,0,0.0631579,0,1,1,0.500009,0.500008,0.566991
4.17002e-16,0,-1,10000,1,0,0,0,0.168,0,0.0631579,0,1,1,0.500007,0.500004,0.5679850000000001
2.78001e-16,0,-1,10000,1,0,0,0,0.16899999999999998,0,0.0631579,0,1,1,0.500004,0.500001,0.568979
2.78001e-16,0,-1,10000,1,0,0,0,0.17,0,0.0631579,0,1,1,0.500001,0.49999799999999994,0.569973
0.0,0,-1,10000,1,0,0,0,0.171,0,0.0631579,0,1,1,0.49999799999999994,0.49999499999999997,0.570966
4.17002e-16,0,-1,10000,1,0,0,0,0.172,0,0.0631579,0,1,1,0.49999499999999997,0.499992,0.57196
2.78001e-16,0,-1,10000,1,0,0,0,0.17300000000000001,0,0.0631579,0,1,1,0.499992,0.499989,0.572954
1.39001e-16,0,-1,10000,1,0,0,0,0.174,0,0.0631579,0,1,1,0.499989,0.499987,0.5739479999999999
1.39001e-16,0,-1,10000,1,0,0,0,0.175,0,0.0631579,0,1,1,0.499985,0.49998400000000004,0.5749449999999999
1.39001e-16,0,-1,10000,1,0,0,0,0.17600000000000002,0,0.0631579,0,1,1,0.499982,0.49998100000000006,0.575942
4.17002e-16,0,-1,10000,1,0,0,0,0.177,0,0.0631579,0,1,1,0.499979,0.499979,0.576939
1.39001e-16,0,-1,10000,1,0,0,0,0.17800000000000002,0,0.0631579,0,1,1,0.49997700000000006,0.49997600000000003,0.577937
1.39001e-16,0,-1,10000,1,0,0,0,0.179,0,0.0631579,0,1,1,0.499974,0.499974,0.578933
4.17002e-16,0,-1,10000,1,0,0,0,0.18,0,0.0631579,0,1,1,0.499971,0.499972,0.5799300000000001
0.0,0,-1,10000,1,0,0,0,0.18100000000000002,0,0.0631579,0,1,1,0.49996999999999997,0.49996999999999997,0.580925
4.17002e-16,0,-1,10000,1,0,0,0,0.182,0,0.0631579,0,1,1,0.499968,0.49996899999999994,0.581919
2.78001e-16,0,-1,10000,1,0,0,0,0.183,0,0.0631579,0,1,1,0.499967,0.499968,0.582913
1.39001e-16,0,-1,10000,1,0,0,0,0.184,0,0.0631579,0,1,1,0.49996499999999994,0.499968,0.583908
0.0,0,-1,10000,1,0,0,0,0.185,0,0.0631579,0,1,1,0.499964,0.49996899999999994,0.584904
1.39001e-16,0,-1,10000,1,0,0,0,0.18600000000000003,0,0.0631579,0,1,1,0.499967,0.49996899999999994,0.585901
1.39001e-16,0,-1,10000,1,0,0,0,0.187,0,0.0631579,0,1,1,0.499967,0.499971,0.5868979999999999
1.39001e-16,0,-1,10000,1,0,0,0,0.188,0,0.0631579,0,1,1,0.499968,0.499972,0.5878939999999999
2.78001e-16,0,-1,10000,1,0,0,0,0.18899999999999997,0,0.0631579,0,1,1,0.49996999999999997,0.499974,0.5888909999999999
0.0,0,-1,10000,1,0,0,0,0.19,0,0.0631579,0,1,1,0.499971,0.499975,0.589886
0.0,0,-1,10000,1,0,0,0,0.191,0,0.0631579,0,1,1,0.499975,0.49997600000000003,0.5908800000000001
0.0,0,-1,10000,1,0,0,0,0.192,0,0.0631579,0,1,1,0.49997700000000006,0.499979,0.591874
0.0,0,-1,10000,1,0,0,0,0.193,0,0.0631579,0,1,1,0.49998000000000004,0.49998100000000006,0.592869
4.17002e-16,0,-1,10000,1,0,0,0,0.19399999999999998,0,0.0631579,0,1,1,0.49998400000000004,0.499985,0.593865
2.78001e-16,0,-1,10000,1,0,0,0,0.195,0,0.0631579,0,1,1,0.499987,0.499988,0.594865
0.0,0,-1,10000,1,0,0,0,0.196,0,0.0631579,0,1,1,0.49999,0.49999099999999996,0.595869
0.0,0,-1,10000,1,0,0,0,0.19699999999999998,0,0.0631579,0,1,1,0.499992,0.49999399999999994,0.596877
4.17002e-16,0,-1,10000,1,0,0,0,0.198,0,0.0631579,0,1,1,0.499996,0.49999499999999997,0.597888
1.39001e-16,0,-1,10000,1,0,0,0,0.19899999999999998,0,0.0631579,0,1,1,0.49999899999999997,0.49999799999999994,0.598902
1.39001e-16,0,-1,10000,1,0,0,0,0.2,0,0.0631579,0,1,1,0.5000020000000001,0.5000020000000001,0.599919
4.17002e-16,0,-1,10000,1,0,0,0,0.201,0,0.0631579,0,1,1,0.500005,0.500004,0.6009359999999999
0.0,0,-1,10000,1,0,0,0,0.20199999999999999,0,0.0631579,0,1,1,0.500008,0.500008,0.601953
2.78001e-16,0,-1,10000,1,0,0,0,0.203,0,0.0631579,0,1,1,0.500011,0.500011,0.6029720000000001
1.39001e-16,0,-1,10000,1,0,0,0,0.204,0,0.0631579,0,1,1,0.500013,0.5000140000000001,0.603993
0.0,0,-1,10000,1,0,0,0,0.205,0,0.0631579,0,1,1,0.500015,0.500017,0.605014
4.17002e-16,0,-1,10000,1,0,0,0,0.20600000000000002,0,0.0631579,0,1,1,0.500017,0.50002,0.606035
2.78001e-16,0,-1,10000,1,0,0,0,0.207,0,0.0631579,0,1,1,0.500019,0.500023,0.607054
1.39001e-16,0,-1,10000,1,0,0,0,0.20800000000000002,0,0.0631579,0,1,1,0.500021,0.500025,0.608073
2.78001e-16,0,-1,10000,1,0,0,0,0.209,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.6090909999999999
4.17002e-16,0,-1,10000,1,0,0,0,0.21,0,0.0631579,0,1,1,0.500023,0.500028,0.610107
0.0,0,-1,10000,1,0,0,0,0.21100000000000002,0,0.0631579,0,1,1,0.500024,0.500028,0.611121
2.78001e-16,0,-1,10000,1,0,0,0,0.212,0,0.0631579,0,1,1,0.500025,0.500029,0.6121340000000001
4.17002e-16,0,-1,10000,1,0,0,0,0.213,0,0.0631579,0,1,1,0.500025,0.50003,0.6131439999999999
1.39001e-16,0,-1,10000,1,0,0,0,0.214,0,0.0631579,0,1,1,0.500024,0.500031,0.61415
2.78001e-16,0,-1,10000,1,0,0,0,0.215,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.615151
1.39001e-16,0,-1,10000,1,0,0,0,0.21600000000000003,0,0.0631579,0,1,1,0.500023,0.500033,0.616151
1.39001e-16,0,-1,10000,1,0,0,0,0.217,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.617149
4.17002e-16,0,-1,10000,1,0,0,0,0.218,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.618145
0.0,0,-1,10000,1,0,0,0,0.21899999999999997,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.619138
0.0,0,-1,10000,1,0,0,0,0.22,0,0.0631579,0,1,1,0.500021,0.500029,0.620129
1.39001e-16,0,-1,10000,1,0,0,0,0.221,0,0.0631579,0,1,1,0.500021,0.500028,0.621119
4.17002e-16,0,-1,10000,1,0,0,0,0.222,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.622101
1.39001e-16,0,-1,10000,1,0,0,0,0.223,0,0.0631579,0,1,1,0.5000220000000001,0.500024,0.623078
4.17002e-16,0,-1,10000,1,0,0,0,0.22399999999999998,0,0.0631579,0,1,1,0.5000220000000001,0.500023,0.624056
2.78001e-16,0,-1,10000,1,0,0,0,0.225,0,0.0631579,0,1,1,0.5000220000000001,0.500021,0.625039
1.39001e-16,0,-1,10000,1,0,0,0,0.226,0,0.0631579,0,1,1,0.500019,0.500019,0.626025
4.17002e-16,0,-1,10000,1,0,0,0,0.22699999999999998,0,0.0631579,0,1,1,0.500017,0.500016,0.6270140000000001
2.78001e-16,0,-1,10000,1,0,0,0,0.228,0,0.0631579,0,1,1,0.500015,0.5000140000000001,0.6280060000000001
4.17002e-16,0,-1,10000,1,0,0,0,0.22899999999999998,0,0.0631579,0,1,1,0.500013,0.500011,0.628999
4.17002e-16,0,-1,10000,1,0,0,0,0.23,0,0.0631579,0,1,1,0.5000100000000001,0.500008,0.629992
1.39001e-16,0,-1,10000,1,0,0,0,0.231,0,0.0631579,0,1,1,0.500007,0.500004,0.6309859999999999
2.78001e-16,0,-1,10000,1,0,0,0,0.23199999999999998,0,0.0631579,0,1,1,0.500005,0.500001,0.63198
4.17002e-16,0,-1,10000,1,0,0,0,0.233,0,0.0631579,0,1,1,0.500001,0.49999799999999994,0.6329739999999999
4.17002e-16,0,-1,10000,1,0,0,0,0.23399999999999999,0,0.0631579,0,1,1,0.49999799999999994,0.499996,0.6339670000000001
1.39001e-16,0,-1,10000,1,0,0,0,0.235,0,0.0631579,0,1,1,0.49999499999999997,0.499993,0.634961
5.56002e-16,0,-1,10000,1,0,0,0,0.23600000000000002,0,0.0631579,0,1,1,0.499992,0.49999,0.635955
4.17002e-16,0,-1,10000,1,0,0,0,0.237,0,0.0631579,0,1,1,0.499989,0.499987,0.636949
2.78001e-16,0,-1,10000,1,0,0,0,0.23800000000000002,0,0.0631579,0,1,1,0.499986,0.499985,0.637945
2.78001e-16,0,-1,10000,1,0,0,0,0.239,0,0.0631579,0,1,1,0.499983,0.499982,0.638942
1.39001e-16,0,-1,10000,1,0,0,0,0.24,0,0.0631579,0,1,1,0.49998000000000004,0.499979,0.63994
4.17002e-16,0,-1,10000,1,0,0,0,0.24100000000000002,0,0.0631579,0,1,1,0.49997700000000006,0.49997700000000006,0.640937
4.17002e-16,0,-1,10000,1,0,0,0,0.242,0,0.0631579,0,1,1,0.499974,0.499975,0.641934
0.0,0,-1,10000,1,0,0,0,0.243,0,0.0631579,0,1,1,0.499972,0.499972,0.64293
2.78001e-16,0,-1,10000,1,0,0,0,0.244,0,0.0631579,0,1,1,0.49996999999999997,0.49996999999999997,0.643926
1.39001e-16,0,-1,10000,1,0,0,0,0.245,0,0.0631579,0,1,1,0.499968,0.49996899999999994,0.6449199999999999
2.78001e-16,0,-1,10000,1,0,0,0,0.24600000000000002,0,0.0631579,0,1,1,0.499967,0.499968,0.645914
1.39001e-16,0,-1,10000,1,0,0,0,0.247,0,0.0631579,0,1,1,0.49996599999999997,0.499968,0.6469090000000001
4.17002e-16,0,-1,10000,1,0,0,0,0.248,0,0.0631579,0,1,1,0.499964,0.499968,0.647904
4.17002e-16,0,-1,10000,1,0,0,0,0.249,0,0.0631579,0,1,1,0.49996599999999997,0.49996899999999994,0.6489010000000001
4.17002e-16,0,-1,10000,1,0,0,0,0.25,0,0.0631579,0,1,1,0.499967,0.49996999999999997,0.649898
2.78001e-16,0,-1,10000,1,0,0,0,0.251,0,0.0631579,0,1,1,0.499968,0.499972,0.650895
1.39001e-16,0,-1,10000,1,0,0,0,0.252,0,0.0631579,0,1,1,0.49996899999999994,0.49997299999999995,0.651891
4.17002e-16,0,-1,10000,1,0,0,0,0.253,0,0.0631579,0,1,1,0.499971,0.499975,0.652887
4.17002e-16,0,-1,10000,1,0,0,0,0.254,0,0.0631579,0,1,1,0.499974,0.49997600000000003,0.653881
4.17002e-16,0,-1,10000,1,0,0,0,0.255,0,0.0631579,0,1,1,0.49997700000000006,0.499978,0.654874
2.78001e-16,0,-1,10000,1,0,0,0,0.256,0,0.0631579,0,1,1,0.499979,0.49998100000000006,0.6558689999999999
1.39001e-16,0,-1,10000,1,0,0,0,0.257,0,0.0631579,0,1,1,0.499983,0.49998400000000004,0.656866
4.17002e-16,0,-1,10000,1,0,0,0,0.258,0,0.0631579,0,1,1,0.499986,0.499988,0.6578649999999999
1.39001e-16,0,-1,10000,1,0,0,0,0.259,0,0.0631579,0,1,1,0.499989,0.49999099999999996,0.658868
6.95003e-16,0,-1,10000,1,0,0,0,0.26,0,0.0631579,0,1,1,0.499992,0.499993,0.659876
1.39001e-16,0,-1,10000,1,0,0,0,0.261,0,0.0631579,0,1,1,0.49999499999999997,0.49999499999999997,0.660886
4.17002e-16,0,-1,10000,1,0,0,0,0.262,0,0.0631579,0,1,1,0.49999799999999994,0.49999799999999994,0.6619
2.78001e-16,0,-1,10000,1,0,0,0,0.263,0,0.0631579,0,1,1,0.500001,0.500001,0.662916
1.39001e-16,0,-1,10000,1,0,0,0,0.264,0,0.0631579,0,1,1,0.500005,0.500004,0.663933
2.78001e-16,0,-1,10000,1,0,0,0,0.265,0,0.0631579,0,1,1,0.500008,0.500007,0.66495
2.78001e-16,0,-1,10000,1,0,0,0,0.266,0,0.0631579,0,1,1,0.500011,0.500011,0.6659689999999999
4.17002e-16,0,-1,10000,1,0,0,0,0.267,0,0.0631579,0,1,1,0.500013,0.5000140000000001,0.666989
2.78001e-16,0,-1,10000,1,0,0,0,0.268,0,0.0631579,0,1,1,0.500015,0.500017,0.66801
1.39001e-16,0,-1,10000,1,0,0,0,0.26899999999999996,0,0.0631579,0,1,1,0.500017,0.50002,0.669031
4.17002e-16,0,-1,10000,1,0,0,0,0.27,0,0.0631579,0,1,1,0.5000180000000001,0.5000220000000001,0.6700510000000001
1.39001e-16,0,-1,10000,1,0,0,0,0.271,0,0.0631579,0,1,1,0.50002,0.500025,0.6710699999999999
4.17002e-16,0,-1,10000,1,0,0,0,0.272,0,0.0631579,0,1,1,0.500021,0.500026,0.672088
1.39001e-16,0,-1,10000,1,0,0,0,0.273,0,0.0631579,0,1,1,0.5000220000000001,0.500028,0.673104
1.39001e-16,0,-1,10000,1,0,0,0,0.27399999999999997,0,0.0631579,0,1,1,0.500024,0.500028,0.6741189999999999
2.78001e-16,0,-1,10000,1,0,0,0,0.275,0,0.0631579,0,1,1,0.500025,0.500029,0.675132
0.0,0,-1,10000,1,0,0,0,0.276,0,0.0631579,0,1,1,0.500025,0.50003,0.676143
4.17002e-16,0,-1,10000,1,0,0,0,0.27699999999999997,0,0.0631579,0,1,1,0.500024,0.500031,0.677149
2.78001e-16,0,-1,10000,1,0,0,0,0.278,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.6781510000000001
4.17002e-16,0,-1,10000,1,0,0,0,0.27899999999999997,0,0.0631579,0,1,1,0.500023,0.500033,0.6791510000000001
2.78001e-16,0,-1,10000,1,0,0,0,0.28,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.68015
1.39001e-16,0,-1,10000,1,0,0,0,0.281,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.681146
4.17002e-16,0,-1,10000,1,0,0,0,0.282,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.682139
1.39001e-16,0,-1,10000,1,0,0,0,0.28300000000000003,0,0.0631579,0,1,1,0.500021,0.500029,0.683131
1.39001e-16,0,-1,10000,1,0,0,0,0.284,0,0.0631579,0,1,1,0.500021,0.500028,0.684121
2.78001e-16,0,-1,10000,1,0,0,0,0.285,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.685104
1.39001e-16,0,-1,10000,1,0,0,0,0.28600000000000003,0,0.0631579,0,1,1,0.5000220000000001,0.500024,0.686082
2.78001e-16,0,-1,10000,1,0,0,0,0.287,0,0.0631579,0,1,1,0.5000220000000001,0.500023,0.687059
1.39001e-16,0,-1,10000,1,0,0,0,0.28800000000000003,0,0.0631579,0,1,1,0.5000220000000001,0.500021,0.688041
2.78001e-16,0,-1,10000,1,0,0,0,0.289,0,0.0631579,0,1,1,0.500019,0.50002,0.6890270000000001
2.78001e-16,0,-1,10000,1,0,0,0,0.29,0,0.0631579,0,1,1,0.5000180000000001,0.500017,0.690016
1.39001e-16,0,-1,10000,1,0,0,0,0.29100000000000004,0,0.0631579,0,1,1,0.500015,0.5000140000000001,0.6910069999999999
2.78001e-16,0,-1,10000,1,0,0,0,0.292,0,0.0631579,0,1,1,0.500013,0.500011,0.6920000000000001
4.17002e-16,0,-1,10000,1,0,0,0,0.293,0,0.0631579,0,1,1,0.5000100000000001,0.500009,0.6929930000000001
4.17002e-16,0,-1,10000,1,0,0,0,0.294,0,0.0631579,0,1,1,0.500007,0.500005,0.693987
4.17002e-16,0,-1,10000,1,0,0,0,0.295,0,0.0631579,0,1,1,0.500005,0.5000020000000001,0.6949810000000001
2.78001e-16,0,-1,10000,1,0,0,0,0.29600000000000004,0,0.0631579,0,1,1,0.5000020000000001,0.49999899999999997,0.695975
4.17002e-16,0,-1,10000,1,0,0,0,0.297,0,0.0631579,0,1,1,0.49999899999999997,0.499996,0.696969
4.17002e-16,0,-1,10000,1,0,0,0,0.298,0,0.0631579,0,1,1,0.499996,0.499993,0.697962
2.78001e-16,0,-1,10000,1,0,0,0,0.299,0,0.0631579,0,1,1,0.499993,0.49999,0.698956
1.39001e-16,0,-1,10000,1,0,0,0,0.3,0,0.0631579,0,1,1,0.499989,0.499987,0.69995
2.78001e-16,0,-1,10000,1,0,0,0,0.301,0,0.0631579,0,1,1,0.499986,0.499985,0.700946
2.78001e-16,0,-1,10000,1,0,0,0,0.302,0,0.0631579,0,1,1,0.499983,0.499982,0.701943
4.17002e-16,0,-1,10000,1,0,0,0,0.303,0,0.0631579,0,1,1,0.49998000000000004,0.49998000000000004,0.70294
5.56002e-16,0,-1,10000,1,0,0,0,0.304,0,0.0631579,0,1,1,0.49997700000000006,0.49997700000000006,0.703937
1.39001e-16,0,-1,10000,1,0,0,0,0.305,0,0.0631579,0,1,1,0.499975,0.499975,0.7049350000000001
4.17002e-16,0,-1,10000,1,0,0,0,0.306,0,0.0631579,0,1,1,0.499972,0.49997299999999995,0.7059310000000001
4.17002e-16,0,-1,10000,1,0,0,0,0.307,0,0.0631579,0,1,1,0.49996999999999997,0.499971,0.7069270000000001
1.39001e-16,0,-1,10000,1,0,0,0,0.308,0,0.0631579,0,1,1,0.499968,0.49996899999999994,0.707921
4.17002e-16,0,-1,10000,1,0,0,0,0.309,0,0.0631579,0,1,1,0.499967,0.499968,0.708914
4.17002e-16,0,-1,10000,1,0,0,0,0.31,0,0.0631579,0,1,1,0.49996599999999997,0.499968,0.709909
4.17002e-16,0,-1,10000,1,0,0,0,0.311,0,0.0631579,0,1,1,0.499964,0.499968,0.710905
1.39001e-16,0,-1,10000,1,0,0,0,0.312,0,0.0631579,0,1,1,0.49996599999999997,0.49996899999999994,0.711901
5.56002e-16,0,-1,10000,1,0,0,0,0.313,0,0.0631579,0,1,1,0.499967,0.49996999999999997,0.712899
4.17002e-16,0,-1,10000,1,0,0,0,0.314,0,0.0631579,0,1,1,0.499968,0.499971,0.713896
4.17002e-16,0,-1,10000,1,0,0,0,0.315,0,0.0631579,0,1,1,0.49996899999999994,0.49997299999999995,0.714892
6.95003e-16,0,-1,10000,1,0,0,0,0.316,0,0.0631579,0,1,1,0.499971,0.499975,0.715888
0.0,0,-1,10000,1,0,0,0,0.317,0,0.0631579,0,1,1,0.499974,0.49997600000000003,0.716882
2.78001e-16,0,-1,10000,1,0,0,0,0.318,0,0.0631579,0,1,1,0.49997600000000003,0.499978,0.717875
4.17002e-16,0,-1,10000,1,0,0,0,0.319,0,0.0631579,0,1,1,0.499979,0.49998000000000004,0.71887
2.78001e-16,0,-1,10000,1,0,0,0,0.32,0,0.0631579,0,1,1,0.499982,0.499983,0.719866
5.56002e-16,0,-1,10000,1,0,0,0,0.321,0,0.0631579,0,1,1,0.499986,0.499987,0.720865
2.78001e-16,0,-1,10000,1,0,0,0,0.322,0,0.0631579,0,1,1,0.499989,0.49999,0.721867
1.39001e-16,0,-1,10000,1,0,0,0,0.32299999999999995,0,0.0631579,0,1,1,0.499992,0.499993,0.722874
1.39001e-16,0,-1,10000,1,0,0,0,0.324,0,0.0631579,0,1,1,0.49999499999999997,0.49999399999999994,0.723884
4.17002e-16,0,-1,10000,1,0,0,0,0.325,0,0.0631579,0,1,1,0.49999799999999994,0.499997,0.7248979999999999
2.78001e-16,0,-1,10000,1,0,0,0,0.326,0,0.0631579,0,1,1,0.500001,0.500001,0.7259140000000001
4.17002e-16,0,-1,10000,1,0,0,0,0.327,0,0.0631579,0,1,1,0.500004,0.500004,0.72693
4.17002e-16,0,-1,10000,1,0,0,0,0.32799999999999996,0,0.0631579,0,1,1,0.500007,0.500007,0.727947
0.0,0,-1,10000,1,0,0,0,0.32899999999999996,0,0.0631579,0,1,1,0.5000100000000001,0.5000100000000001,0.728966
1.39001e-16,0,-1,10000,1,0,0,0,0.33,0,0.0631579,0,1,1,0.500012,0.500013,0.7299859999999999
4.17002e-16,0,-1,10000,1,0,0,0,0.331,0,0.0631579,0,1,1,0.5000140000000001,0.500016,0.731007
1.39001e-16,0,-1,10000,1,0,0,0,0.332,0,0.0631579,0,1,1,0.500016,0.500019,0.732028
5.56002e-16,0,-1,10000,1,0,0,0,0.33299999999999996,0,0.0631579,0,1,1,0.5000180000000001,0.5000220000000001,0.7330479999999999
1.39001e-16,0,-1,10000,1,0,0,0,0.33399999999999996,0,0.0631579,0,1,1,0.50002,0.500024,0.734067
4.17002e-16,0,-1,10000,1,0,0,0,0.335,0,0.0631579,0,1,1,0.500021,0.500026,0.735085
1.39001e-16,0,-1,10000,1,0,0,0,0.336,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.736102
6.95003e-16,0,-1,10000,1,0,0,0,0.337,0,0.0631579,0,1,1,0.500024,0.500028,0.737117
4.17002e-16,0,-1,10000,1,0,0,0,0.33799999999999997,0,0.0631579,0,1,1,0.500025,0.500029,0.7381300000000001
1.39001e-16,0,-1,10000,1,0,0,0,0.33899999999999997,0,0.0631579,0,1,1,0.500025,0.50003,0.7391409999999999
1.39001e-16,0,-1,10000,1,0,0,0,0.34,0,0.0631579,0,1,1,0.500024,0.500031,0.7401479999999999
1.39001e-16,0,-1,10000,1,0,0,0,0.341,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.741151
1.39001e-16,0,-1,10000,1,0,0,0,0.342,0,0.0631579,0,1,1,0.500024,0.500033,0.742151
4.17002e-16,0,-1,10000,1,0,0,0,0.34299999999999997,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.74315
4.17002e-16,0,-1,10000,1,0,0,0,0.344,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.744147
4.17002e-16,0,-1,10000,1,0,0,0,0.345,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.7451399999999999
2.78001e-16,0,-1,10000,1,0,0,0,0.34600000000000003,0,0.0631579,0,1,1,0.500021,0.50003,0.746132
6.95003e-16,0,-1,10000,1,0,0,0,0.34700000000000003,0,0.0631579,0,1,1,0.500021,0.500028,0.747123
1.39001e-16,0,-1,10000,1,0,0,0,0.348,0,0.0631579,0,1,1,0.500021,0.500026,0.748107
4.17002e-16,0,-1,10000,1,0,0,0,0.349,0,0.0631579,0,1,1,0.5000220000000001,0.500025,0.749085
4.17002e-16,0,-1,10000,1,0,0,0,0.35,0,0.0631579,0,1,1,0.500021,0.500023,0.750063
2.78001e-16,0,-1,10000,1,0,0,0,0.35100000000000003,0,0.0631579,0,1,1,0.5000220000000001,0.500021,0.7510439999999999
2.78001e-16,0,-1,10000,1,0,0,0,0.35200000000000004,0,0.0631579,0,1,1,0.50002,0.50002,0.752029
1.39001e-16,0,-1,10000,1,0,0,0,0.353,0,0.0631579,0,1,1,0.5000180000000001,0.500017,0.753017
1.39001e-16,0,-1,10000,1,0,0,0,0.354,0,0.0631579,0,1,1,0.500016,0.500015,0.754008
1.39001e-16,0,-1,10000,1,0,0,0,0.355,0,0.0631579,0,1,1,0.5000140000000001,0.500012,0.755001
5.56002e-16,0,-1,10000,1,0,0,0,0.35600000000000004,0,0.0631579,0,1,1,0.500011,0.500009,0.7559939999999999
6.95003e-16,0,-1,10000,1,0,0,0,0.35700000000000004,0,0.0631579,0,1,1,0.500008,0.5000060000000001,0.756988
1.39001e-16,0,-1,10000,1,0,0,0,0.358,0,0.0631579,0,1,1,0.500005,0.5000020000000001,0.7579819999999999
4.17002e-16,0,-1,10000,1,0,0,0,0.359,0,0.0631579,0,1,1,0.5000020000000001,0.49999899999999997,0.758976
1.39001e-16,0,-1,10000,1,0,0,0,0.36,0,0.0631579,0,1,1,0.49999899999999997,0.499997,0.75997
0.0,0,-1,10000,1,0,0,0,0.361,0,0.0631579,0,1,1,0.499996,0.49999399999999994,0.7609630000000001
2.78001e-16,0,-1,10000,1,0,0,0,0.36200000000000004,0,0.0631579,0,1,1,0.499993,0.49999099999999996,0.761957
1.39001e-16,0,-1,10000,1,0,0,0,0.363,0,0.0631579,0,1,1,0.49999,0.499988,0.762951
4.17002e-16,0,-1,10000,1,0,0,0,0.364,0,0.0631579,0,1,1,0.499987,0.499985,0.763946
1.39001e-16,0,-1,10000,1,0,0,0,0.365,0,0.0631579,0,1,1,0.49998400000000004,0.499983,0.764943
4.17002e-16,0,-1,10000,1,0,0,0,0.366,0,0.0631579,0,1,1,0.49998100000000006,0.49998000000000004,0.76594
4.17002e-16,0,-1,10000,1,0,0,0,0.36700000000000005,0,0.0631579,0,1,1,0.499978,0.499978,0.766938
1.39001e-16,0,-1,10000,1,0,0,0,0.368,0,0.0631579,0,1,1,0.499975,0.499975,0.767935
2.78001e-16,0,-1,10000,1,0,0,0,0.369,0,0.0631579,0,1,1,0.49997299999999995,0.49997299999999995,0.768932
4.17002e-16,0,-1,10000,1,0,0,0,0.37,0,0.0631579,0,1,1,0.49996999999999997,0.499971,0.769928
6.95003e-16,0,-1,10000,1,0,0,0,0.371,0,0.0631579,0,1,1,0.49996899999999994,0.49996899999999994,0.770922
1.39001e-16,0,-1,10000,1,0,0,0,0.37200000000000005,0,0.0631579,0,1,1,0.499967,0.499968,0.771915
4.17002e-16,0,-1,10000,1,0,0,0,0.373,0,0.0631579,0,1,1,0.49996599999999997,0.499968,0.77291
4.17002e-16,0,-1,10000,1,0,0,0,0.374,0,0.0631579,0,1,1,0.499964,0.499968,0.7739060000000001
2.78001e-16,0,-1,10000,1,0,0,0,0.375,0,0.0631579,0,1,1,0.49996599999999997,0.49996899999999994,0.7749020000000001
2.78001e-16,0,-1,10000,1,0,0,0,0.376,0,0.0631579,0,1,1,0.499967,0.49996999999999997,0.775899
0.0,0,-1,10000,1,0,0,0,0.377,0,0.0631579,0,1,1,0.499968,0.499971,0.776896
4.17002e-16,0,-1,10000,1,0,0,0,0.37799999999999995,0,0.0631579,0,1,1,0.49996899999999994,0.49997299999999995,0.7778930000000001
4.17002e-16,0,-1,10000,1,0,0,0,0.379,0,0.0631579,0,1,1,0.49996999999999997,0.499975,0.778889
2.78001e-16,0,-1,10000,1,0,0,0,0.38,0,0.0631579,0,1,1,0.49997299999999995,0.49997600000000003,0.779883
4.17002e-16,0,-1,10000,1,0,0,0,0.381,0,0.0631579,0,1,1,0.49997600000000003,0.49997700000000006,0.780876
1.39001e-16,0,-1,10000,1,0,0,0,0.382,0,0.0631579,0,1,1,0.499978,0.49998000000000004,0.781871
4.17002e-16,0,-1,10000,1,0,0,0,0.38299999999999995,0,0.0631579,0,1,1,0.49998100000000006,0.499983,0.782867
1.39001e-16,0,-1,10000,1,0,0,0,0.384,0,0.0631579,0,1,1,0.499985,0.499986,0.7838649999999999
5.56002e-16,0,-1,10000,1,0,0,0,0.385,0,0.0631579,0,1,1,0.499988,0.49999,0.784866
1.39001e-16,0,-1,10000,1,0,0,0,0.386,0,0.0631579,0,1,1,0.49999099999999996,0.499992,0.7858729999999999
1.39001e-16,0,-1,10000,1,0,0,0,0.387,0,0.0631579,0,1,1,0.49999399999999994,0.49999399999999994,0.786883
4.17002e-16,0,-1,10000,1,0,0,0,0.38799999999999996,0,0.0631579,0,1,1,0.499997,0.499997,0.787895
1.39001e-16,0,-1,10000,1,0,0,0,0.389,0,0.0631579,0,1,1,0.5,0.5,0.7889109999999999
4.17002e-16,0,-1,10000,1,0,0,0,0.39,0,0.0631579,0,1,1,0.500004,0.500003,0.789928
4.17002e-16,0,-1,10000,1,0,0,0,0.391,0,0.0631579,0,1,1,0.500007,0.5000060000000001,0.790945
1.39001e-16,0,-1,10000,1,0,0,0,0.392,0,0.0631579,0,1,1,0.5000100000000001,0.5000100000000001,0.791963
1.39001e-16,0,-1,10000,1,0,0,0,0.39299999999999996,0,0.0631579,0,1,1,0.500012,0.500013,0.792983
4.17002e-16,0,-1,10000,1,0,0,0,0.39399999999999996,0,0.0631579,0,1,1,0.5000140000000001,0.500016,0.794004
6.95003e-16,0,-1,10000,1,0,0,0,0.395,0,0.0631579,0,1,1,0.500016,0.500019,0.795025
0.0,0,-1,10000,1,0,0,0,0.396,0,0.0631579,0,1,1,0.5000180000000001,0.5000220000000001,0.796045
4.17002e-16,0,-1,10000,1,0,0,0,0.397,0,0.0631579,0,1,1,0.50002,0.500024,0.797064
1.39001e-16,0,-1,10000,1,0,0,0,0.39799999999999996,0,0.0631579,0,1,1,0.500021,0.500026,0.798082
1.39001e-16,0,-1,10000,1,0,0,0,0.39899999999999997,0,0.0631579,0,1,1,0.5000220000000001,0.500027,0.799099
2.78001e-16,0,-1,10000,1,0,0,0,0.4,0,0.0631579,0,1,1,0.500024,0.500028,0.8001149999999999
4.17002e-16,0,-1,10000,1,0,0,0,0.401,0,0.0631579,0,1,1,0.500024,0.500029,0.801128
0.0,0,-1,10000,1,0,0,0,0.402,0,0.0631579,0,1,1,0.500025,0.50003,0.80214
4.17002e-16,0,-1,10000,1,0,0,0,0.40299999999999997,0,0.0631579,0,1,1,0.500024,0.500031,0.803148
2.78001e-16,0,-1,10000,1,0,0,0,0.40399999999999997,0,0.0631579,0,1,1,0.500024,0.5000319999999999,0.8041510000000001
4.17002e-16,0,-1,10000,1,0,0,0,0.405,0,0.0631579,0,1,1,0.500024,0.500033,0.8051510000000001
1.39001e-16,0,-1,10000,1,0,0,0,0.406,0,0.0631579,0,1,1,0.500023,0.5000319999999999,0.80615
4.17002e-16,0,-1,10000,1,0,0,0,0.40700000000000003,0,0.0631579,0,1,1,0.5000220000000001,0.5000319999999999,0.807148
1.39001e-16,0,-1,10000,1,0,0,0,0.408,0,0.0631579,0,1,1,0.5000220000000001,0.500031,0.808142
1.39001e-16,0,-1,10000,1,0,0,0,0.409,0,0.0631579,0,1,1,0.5000220000000001,0.50003,0.809134
0.0,0,-1,10000,1,0,0,0,0.41,0,0.0631579,0,1,1,0.500021,0.500028,0.810125
0.0,0,-1,1,1,0,0,0,0.001,0,0.0315789,0,1,1,0.499997,0.499997,0.400991
6.91425e-16,0,-1,1,1,0,0,0,0.002,0,0.0315789,0,1,1,0.499997,0.499996,0.401987
1.38285e-16,0,-1,1,1,0,0,0,0.003,0,0.0315789,0,1,1,0.499997,0.499996,0.402985
4.14855e-16,0,-1,1,1,0,0,0,0.004,0,0.0315789,0,1,1,0.499997,0.499996,0.403985
6.91425e-16,0,-1,1,1,0,0,0,0.005,0,0.0315789,0,1,1,0.499997,0.499996,0.404986
6.91425e-16,0,-1,1,1,0,0,0,0.006,0,0.0315789,0,1,1,0.499997,0.499997,0.405988
4.14855e-16,0,-1,1,1,0,0,0,0.006999999999999999,0,0.0315789,0,1,1,0.499997,0.499997,0.40699
0.0,0,-1,1,1,0,0,0,0.008,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.407992
4.14855e-16,0,-1,1,1,0,0,0,0.009000000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.408995
4.14855e-16,0,-1,1,1,0,0,0,0.01,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.409998
4.14855e-16,0,-1,1,1,0,0,0,0.011000000000000001,0,0.0315789,0,1,1,0.5,0.500001,0.41100200000000003
1.38285e-16,0,-1,1,1,0,0,0,0.012,0,0.0315789,0,1,1,0.500001,0.500001,0.41200600000000004
2.7657e-16,0,-1,1,1,0,0,0,0.013000000000000001,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.41301000000000004
2.7657e-16,0,-1,1,1,0,0,0,0.013999999999999999,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.414012
1.38285e-16,0,-1,1,1,0,0,0,0.015,0,0.0315789,0,1,1,0.500003,0.500003,0.41501099999999996
2.7657e-16,0,-1,1,1,0,0,0,0.016,0,0.0315789,0,1,1,0.500003,0.500003,0.416012
2.7657e-16,0,-1,1,1,0,0,0,0.017,0,0.0315789,0,1,1,0.500003,0.500003,0.417012
2.7657e-16,0,-1,1,1,0,0,0,0.018000000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.418012
4.14855e-16,0,-1,1,1,0,0,0,0.019,0,0.0315789,0,1,1,0.500004,0.500003,0.41901000000000005
2.7657e-16,0,-1,1,1,0,0,0,0.02,0,0.0315789,0,1,1,0.500003,0.500003,0.42000699999999996
4.14855e-16,0,-1,1,1,0,0,0,0.021,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.421005
2.7657e-16,0,-1,1,1,0,0,0,0.022000000000000002,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.42200299999999996
1.38285e-16,0,-1,1,1,0,0,0,0.023,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.423001
2.7657e-16,0,-1,1,1,0,0,0,0.024,0,0.0315789,0,1,1,0.500001,0.500001,0.424
1.38285e-16,0,-1,1,1,0,0,0,0.025,0,0.0315789,0,1,1,0.500001,0.500001,0.425
0.0,0,-1,1,1,0,0,0,0.026000000000000002,0,0.0315789,0,1,1,0.5,0.5,0.426
1.38285e-16,0,-1,1,1,0,0,0,0.027000000000000003,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.42700000000000005
1.38285e-16,0,-1,1,1,0,0,0,0.027999999999999997,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.428
2.7657e-16,0,-1,1,1,0,0,0,0.028999999999999998,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.429
2.7657e-16,0,-1,1,1,0,0,0,0.03,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.42999799999999994
0.0,0,-1,1,1,0,0,0,0.031,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.430996
0.0,0,-1,1,1,0,0,0,0.032,0,0.0315789,0,1,1,0.499997,0.499997,0.431993
2.7657e-16,0,-1,1,1,0,0,0,0.033,0,0.0315789,0,1,1,0.499997,0.499997,0.432989
4.14855e-16,0,-1,1,1,0,0,0,0.034,0,0.0315789,0,1,1,0.499997,0.499996,0.433985
1.38285e-16,0,-1,1,1,0,0,0,0.035,0,0.0315789,0,1,1,0.499997,0.499996,0.434985
1.38285e-16,0,-1,1,1,0,0,0,0.036000000000000004,0,0.0315789,0,1,1,0.499997,0.499996,0.435985
1.38285e-16,0,-1,1,1,0,0,0,0.037000000000000005,0,0.0315789,0,1,1,0.499997,0.499996,0.436987
2.7657e-16,0,-1,1,1,0,0,0,0.038,0,0.0315789,0,1,1,0.499997,0.499997,0.437988
0.0,0,-1,1,1,0,0,0,0.039,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.43899
2.7657e-16,0,-1,1,1,0,0,0,0.04,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.439993
0.0,0,-1,1,1,0,0,0,0.040999999999999995,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.440996
1.38285e-16,0,-1,1,1,0,0,0,0.042,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.442
4.14855e-16,0,-1,1,1,0,0,0,0.043,0,0.0315789,0,1,1,0.5,0.500001,0.443004
1.38285e-16,0,-1,1,1,0,0,0,0.044000000000000004,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.444008
1.38285e-16,0,-1,1,1,0,0,0,0.045,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.445011
2.7657e-16,0,-1,1,1,0,0,0,0.046,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.44601199999999996
1.38285e-16,0,-1,1,1,0,0,0,0.047,0,0.0315789,0,1,1,0.500003,0.500003,0.447011
2.7657e-16,0,-1,1,1,0,0,0,0.048,0,0.0315789,0,1,1,0.500003,0.500003,0.44801199999999997
0.0,0,-1,1,1,0,0,0,0.049,0,0.0315789,0,1,1,0.500003,0.500003,0.44901199999999997
2.7657e-16,0,-1,1,1,0,0,0,0.05,0,0.0315789,0,1,1,0.500003,0.500003,0.450011
2.7657e-16,0,-1,1,1,0,0,0,0.051,0,0.0315789,0,1,1,0.500004,0.500003,0.451009
2.7657e-16,0,-1,1,1,0,0,0,0.052000000000000005,0,0.0315789,0,1,1,0.500003,0.500003,0.452006
1.38285e-16,0,-1,1,1,0,0,0,0.053,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.453004
1.38285e-16,0,-1,1,1,0,0,0,0.054000000000000006,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.454002
4.14855e-16,0,-1,1,1,0,0,0,0.055,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.455
1.38285e-16,0,-1,1,1,0,0,0,0.055999999999999994,0,0.0315789,0,1,1,0.500001,0.500001,0.456
2.7657e-16,0,-1,1,1,0,0,0,0.057,0,0.0315789,0,1,1,0.5,0.5,0.456999
1.38285e-16,0,-1,1,1,0,0,0,0.057999999999999996,0,0.0315789,0,1,1,0.5,0.5,0.45799999999999996
1.38285e-16,0,-1,1,1,0,0,0,0.059000000000000004,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.45899999999999996
0.0,0,-1,1,1,0,0,0,0.06,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.46
1.38285e-16,0,-1,1,1,0,0,0,0.061,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.460999
1.38285e-16,0,-1,1,1,0,0,0,0.062,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.46199700000000005
1.38285e-16,0,-1,1,1,0,0,0,0.063,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.46299399999999996
4.14855e-16,0,-1,1,1,0,0,0,0.064,0,0.0315789,0,1,1,0.499997,0.499997,0.463991
0.0,0,-1,1,1,0,0,0,0.065,0,0.0315789,0,1,1,0.499997,0.499996,0.464987
1.38285e-16,0,-1,1,1,0,0,0,0.066,0,0.0315789,0,1,1,0.499997,0.499996,0.46598500000000004
1.38285e-16,0,-1,1,1,0,0,0,0.067,0,0.0315789,0,1,1,0.499997,0.499996,0.46698500000000004
2.7657e-16,0,-1,1,1,0,0,0,0.068,0,0.0315789,0,1,1,0.499997,0.499996,0.46798599999999996
0.0,0,-1,1,1,0,0,0,0.069,0,0.0315789,0,1,1,0.499997,0.499997,0.468987
0.0,0,-1,1,1,0,0,0,0.07,0,0.0315789,0,1,1,0.499997,0.499997,0.46998900000000005
2.7657e-16,0,-1,1,1,0,0,0,0.071,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.470991
1.38285e-16,0,-1,1,1,0,0,0,0.07200000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.47199399999999997
1.38285e-16,0,-1,1,1,0,0,0,0.073,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.472997
2.7657e-16,0,-1,1,1,0,0,0,0.07400000000000001,0,0.0315789,0,1,1,0.5,0.5,0.474001
1.38285e-16,0,-1,1,1,0,0,0,0.075,0,0.0315789,0,1,1,0.500001,0.500001,0.475005
1.38285e-16,0,-1,1,1,0,0,0,0.076,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.476009
2.7657e-16,0,-1,1,1,0,0,0,0.077,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.477012
1.38285e-16,0,-1,1,1,0,0,0,0.078,0,0.0315789,0,1,1,0.500003,0.500003,0.478012
2.7657e-16,0,-1,1,1,0,0,0,0.079,0,0.0315789,0,1,1,0.500003,0.500003,0.47901099999999996
1.38285e-16,0,-1,1,1,0,0,0,0.08,0,0.0315789,0,1,1,0.500003,0.500003,0.480012
1.38285e-16,0,-1,1,1,0,0,0,0.081,0,0.0315789,0,1,1,0.500003,0.500003,0.481012
1.38285e-16,0,-1,1,1,0,0,0,0.08199999999999999,0,0.0315789,0,1,1,0.500004,0.500003,0.48201000000000005
1.38285e-16,0,-1,1,1,0,0,0,0.083,0,0.0315789,0,1,1,0.500003,0.500003,0.483008
1.38285e-16,0,-1,1,1,0,0,0,0.084,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.484005
2.7657e-16,0,-1,1,1,0,0,0,0.085,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.48500299999999996
1.38285e-16,0,-1,1,1,0,0,0,0.086,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.486001
1.38285e-16,0,-1,1,1,0,0,0,0.087,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.48700000000000004
2.7657e-16,0,-1,1,1,0,0,0,0.08800000000000001,0,0.0315789,0,1,1,0.500001,0.500001,0.488
0.0,0,-1,1,1,0,0,0,0.08900000000000001,0,0.0315789,0,1,1,0.5,0.5,0.489
1.38285e-16,0,-1,1,1,0,0,0,0.09,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.49
1.38285e-16,0,-1,1,1,0,0,0,0.091,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.491
1.38285e-16,0,-1,1,1,0,0,0,0.092,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.49200000000000005
0.0,0,-1,1,1,0,0,0,0.09300000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.49299899999999997
1.38285e-16,0,-1,1,1,0,0,0,0.094,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.493996
0.0,0,-1,1,1,0,0,0,0.095,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.494993
1.38285e-16,0,-1,1,1,0,0,0,0.096,0,0.0315789,0,1,1,0.499997,0.499997,0.49599
0.0,0,-1,1,1,0,0,0,0.09699999999999999,0,0.0315789,0,1,1,0.499997,0.499996,0.496986
1.38285e-16,0,-1,1,1,0,0,0,0.098,0,0.0315789,0,1,1,0.499997,0.499996,0.497985
1.38285e-16,0,-1,1,1,0,0,0,0.099,0,0.0315789,0,1,1,0.499997,0.499996,0.498985
0.0,0,-1,1,1,0,0,0,0.1,0,0.0315789,0,1,1,0.499997,0.499996,0.499986
1.38285e-16,0,-1,1,1,0,0,0,0.10099999999999999,0,0.0315789,0,1,1,0.499997,0.499997,0.500988
1.38285e-16,0,-1,1,1,0,0,0,0.102,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.5019899999999999
4.14855e-16,0,-1,1,1,0,0,0,0.10300000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.502992
1.38285e-16,0,-1,1,1,0,0,0,0.10400000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.503995
1.38285e-16,0,-1,1,1,0,0,0,0.105,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.504999
2.7657e-16,0,-1,1,1,0,0,0,0.106,0,0.0315789,0,1,1,0.5,0.500001,0.506003
1.38285e-16,0,-1,1,1,0,0,0,0.107,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.507007
0.0,0,-1,1,1,0,0,0,0.10800000000000001,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.508011
2.7657e-16,0,-1,1,1,0,0,0,0.109,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.509012
1.38285e-16,0,-1,1,1,0,0,0,0.11,0,0.0315789,0,1,1,0.500003,0.500003,0.510011
1.38285e-16,0,-1,1,1,0,0,0,0.111,0,0.0315789,0,1,1,0.500003,0.500003,0.511012
2.7657e-16,0,-1,1,1,0,0,0,0.11199999999999999,0,0.0315789,0,1,1,0.500003,0.500003,0.512012
1.38285e-16,0,-1,1,1,0,0,0,0.113,0,0.0315789,0,1,1,0.500003,0.500003,0.513011
1.38285e-16,0,-1,1,1,0,0,0,0.114,0,0.0315789,0,1,1,0.500004,0.500003,0.514009
2.7657e-16,0,-1,1,1,0,0,0,0.115,0,0.0315789,0,1,1,0.500003,0.500003,0.515007
0.0,0,-1,1,1,0,0,0,0.11599999999999999,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.516004
2.7657e-16,0,-1,1,1,0,0,0,0.11699999999999999,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.5170020000000001
0.0,0,-1,1,1,0,0,0,0.11800000000000001,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.518001
4.14855e-16,0,-1,1,1,0,0,0,0.11900000000000001,0,0.0315789,0,1,1,0.500001,0.500001,0.519
1.38285e-16,0,-1,1,1,0,0,0,0.12,0,0.0315789,0,1,1,0.5,0.5,0.519999
0.0,0,-1,1,1,0,0,0,0.121,0,0.0315789,0,1,1,0.5,0.5,0.521
1.38285e-16,0,-1,1,1,0,0,0,0.122,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.522
1.38285e-16,0,-1,1,1,0,0,0,0.12300000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.523
2.7657e-16,0,-1,1,1,0,0,0,0.124,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.523999
0.0,0,-1,1,1,0,0,0,0.125,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.524998
2.7657e-16,0,-1,1,1,0,0,0,0.126,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.525995
1.38285e-16,0,-1,1,1,0,0,0,0.127,0,0.0315789,0,1,1,0.499997,0.499997,0.526992
1.38285e-16,0,-1,1,1,0,0,0,0.128,0,0.0315789,0,1,1,0.499997,0.499996,0.527988
1.38285e-16,0,-1,1,1,0,0,0,0.129,0,0.0315789,0,1,1,0.499997,0.499996,0.528985
4.14855e-16,0,-1,1,1,0,0,0,0.13,0,0.0315789,0,1,1,0.499997,0.499996,0.529985
1.38285e-16,0,-1,1,1,0,0,0,0.131,0,0.0315789,0,1,1,0.499997,0.499996,0.530986
1.38285e-16,0,-1,1,1,0,0,0,0.132,0,0.0315789,0,1,1,0.499997,0.499997,0.531987
2.7657e-16,0,-1,1,1,0,0,0,0.133,0,0.0315789,0,1,1,0.499997,0.499997,0.532989
1.38285e-16,0,-1,1,1,0,0,0,0.134,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.533991
1.38285e-16,0,-1,1,1,0,0,0,0.135,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.534994
1.38285e-16,0,-1,1,1,0,0,0,0.136,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.5359970000000001
2.7657e-16,0,-1,1,1,0,0,0,0.13699999999999998,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.5370010000000001
0.0,0,-1,1,1,0,0,0,0.138,0,0.0315789,0,1,1,0.5,0.500001,0.5380050000000001
1.38285e-16,0,-1,1,1,0,0,0,0.139,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.539009
1.38285e-16,0,-1,1,1,0,0,0,0.14,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.5400119999999999
1.38285e-16,0,-1,1,1,0,0,0,0.141,0,0.0315789,0,1,1,0.500003,0.500003,0.5410119999999999
1.38285e-16,0,-1,1,1,0,0,0,0.142,0,0.0315789,0,1,1,0.500003,0.500003,0.542011
1.38285e-16,0,-1,1,1,0,0,0,0.14300000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.5430119999999999
2.7657e-16,0,-1,1,1,0,0,0,0.14400000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.5440119999999999
1.38285e-16,0,-1,1,1,0,0,0,0.145,0,0.0315789,0,1,1,0.500003,0.500003,0.5450109999999999
1.38285e-16,0,-1,1,1,0,0,0,0.146,0,0.0315789,0,1,1,0.500004,0.500003,0.5460079999999999
1.38285e-16,0,-1,1,1,0,0,0,0.147,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.547006
0.0,0,-1,1,1,0,0,0,0.14800000000000002,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.548003
1.38285e-16,0,-1,1,1,0,0,0,0.149,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.5490010000000001
0.0,0,-1,1,1,0,0,0,0.15,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.55
0.0,0,-1,1,1,0,0,0,0.151,0,0.0315789,0,1,1,0.500001,0.500001,0.551
1.38285e-16,0,-1,1,1,0,0,0,0.152,0,0.0315789,0,1,1,0.5,0.5,0.551999
0.0,0,-1,1,1,0,0,0,0.153,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.5529999999999999
2.7657e-16,0,-1,1,1,0,0,0,0.154,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.5539999999999999
1.38285e-16,0,-1,1,1,0,0,0,0.155,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.555
1.38285e-16,0,-1,1,1,0,0,0,0.156,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.555999
1.38285e-16,0,-1,1,1,0,0,0,0.157,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.5569970000000001
1.38285e-16,0,-1,1,1,0,0,0,0.158,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.557994
5.5314e-16,0,-1,1,1,0,0,0,0.159,0,0.0315789,0,1,1,0.499997,0.499997,0.55899
1.38285e-16,0,-1,1,1,0,0,0,0.16,0,0.0315789,0,1,1,0.499997,0.499996,0.559986
1.38285e-16,0,-1,1,1,0,0,0,0.161,0,0.0315789,0,1,1,0.499997,0.499996,0.5609850000000001
1.38285e-16,0,-1,1,1,0,0,0,0.162,0,0.0315789,0,1,1,0.499997,0.499996,0.5619850000000001
0.0,0,-1,1,1,0,0,0,0.163,0,0.0315789,0,1,1,0.499997,0.499996,0.562986
1.38285e-16,0,-1,1,1,0,0,0,0.16399999999999998,0,0.0315789,0,1,1,0.499997,0.499997,0.563988
0.0,0,-1,1,1,0,0,0,0.165,0,0.0315789,0,1,1,0.499997,0.499997,0.56499
1.38285e-16,0,-1,1,1,0,0,0,0.166,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.565992
1.38285e-16,0,-1,1,1,0,0,0,0.16699999999999998,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.566995
1.38285e-16,0,-1,1,1,0,0,0,0.168,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.567998
1.38285e-16,0,-1,1,1,0,0,0,0.16899999999999998,0,0.0315789,0,1,1,0.5,0.500001,0.569002
2.7657e-16,0,-1,1,1,0,0,0,0.17,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.570006
1.38285e-16,0,-1,1,1,0,0,0,0.171,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.57101
4.14855e-16,0,-1,1,1,0,0,0,0.172,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.572012
0.0,0,-1,1,1,0,0,0,0.17300000000000001,0,0.0315789,0,1,1,0.500003,0.500003,0.5730109999999999
1.38285e-16,0,-1,1,1,0,0,0,0.174,0,0.0315789,0,1,1,0.500003,0.500003,0.574012
1.38285e-16,0,-1,1,1,0,0,0,0.175,0,0.0315789,0,1,1,0.500003,0.500003,0.575012
1.38285e-16,0,-1,1,1,0,0,0,0.17600000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.576012
0.0,0,-1,1,1,0,0,0,0.177,0,0.0315789,0,1,1,0.500004,0.500003,0.577009
6.91425e-16,0,-1,1,1,0,0,0,0.17800000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.5780069999999999
4.14855e-16,0,-1,1,1,0,0,0,0.179,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.579005
5.5314e-16,0,-1,1,1,0,0,0,0.18,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.580002
5.5314e-16,0,-1,1,1,0,0,0,0.18100000000000002,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.581001
4.14855e-16,0,-1,1,1,0,0,0,0.182,0,0.0315789,0,1,1,0.500001,0.500001,0.5820000000000001
2.7657e-16,0,-1,1,1,0,0,0,0.183,0,0.0315789,0,1,1,0.500001,0.500001,0.5829989999999999
1.38285e-16,0,-1,1,1,0,0,0,0.184,0,0.0315789,0,1,1,0.5,0.5,0.584
0.0,0,-1,1,1,0,0,0,0.185,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.585
0.0,0,-1,1,1,0,0,0,0.18600000000000003,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.586
2.7657e-16,0,-1,1,1,0,0,0,0.187,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.5870000000000001
4.14855e-16,0,-1,1,1,0,0,0,0.188,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.5879979999999999
2.7657e-16,0,-1,1,1,0,0,0,0.18899999999999997,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.5889949999999999
5.5314e-16,0,-1,1,1,0,0,0,0.19,0,0.0315789,0,1,1,0.499997,0.499997,0.589993
2.7657e-16,0,-1,1,1,0,0,0,0.191,0,0.0315789,0,1,1,0.499997,0.499996,0.590988
4.14855e-16,0,-1,1,1,0,0,0,0.192,0,0.0315789,0,1,1,0.499997,0.499996,0.591985
2.7657e-16,0,-1,1,1,0,0,0,0.193,0,0.0315789,0,1,1,0.499997,0.499996,0.592985
0.0,0,-1,1,1,0,0,0,0.19399999999999998,0,0.0315789,0,1,1,0.499997,0.499996,0.593986
1.38285e-16,0,-1,1,1,0,0,0,0.195,0,0.0315789,0,1,1,0.499997,0.499997,0.594987
1.38285e-16,0,-1,1,1,0,0,0,0.196,0,0.0315789,0,1,1,0.499997,0.499997,0.595989
5.5314e-16,0,-1,1,1,0,0,0,0.19699999999999998,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.5969909999999999
1.38285e-16,0,-1,1,1,0,0,0,0.198,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.597993
4.14855e-16,0,-1,1,1,0,0,0,0.19899999999999998,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.598996
4.14855e-16,0,-1,1,1,0,0,0,0.2,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.6
2.7657e-16,0,-1,1,1,0,0,0,0.201,0,0.0315789,0,1,1,0.5,0.500001,0.601004
2.7657e-16,0,-1,1,1,0,0,0,0.20199999999999999,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.602008
5.5314e-16,0,-1,1,1,0,0,0,0.203,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.603011
4.14855e-16,0,-1,1,1,0,0,0,0.204,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.604012
1.38285e-16,0,-1,1,1,0,0,0,0.205,0,0.0315789,0,1,1,0.500003,0.500003,0.605011
1.38285e-16,0,-1,1,1,0,0,0,0.20600000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.606012
5.5314e-16,0,-1,1,1,0,0,0,0.207,0,0.0315789,0,1,1,0.500003,0.500003,0.607012
1.38285e-16,0,-1,1,1,0,0,0,0.20800000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.608011
4.14855e-16,0,-1,1,1,0,0,0,0.209,0,0.0315789,0,1,1,0.500004,0.500003,0.609008
4.14855e-16,0,-1,1,1,0,0,0,0.21,0,0.0315789,0,1,1,0.500003,0.500003,0.610006
4.14855e-16,0,-1,1,1,0,0,0,0.21100000000000002,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.611004
2.7657e-16,0,-1,1,1,0,0,0,0.212,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.612002
0.0,0,-1,1,1,0,0,0,0.213,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.613
2.7657e-16,0,-1,1,1,0,0,0,0.214,0,0.0315789,0,1,1,0.500001,0.500001,0.614
4.14855e-16,0,-1,1,1,0,0,0,0.215,0,0.0315789,0,1,1,0.5,0.5,0.614999
4.14855e-16,0,-1,1,1,0,0,0,0.21600000000000003,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.616
2.7657e-16,0,-1,1,1,0,0,0,0.217,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.617
2.7657e-16,0,-1,1,1,0,0,0,0.218,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.618
4.14855e-16,0,-1,1,1,0,0,0,0.21899999999999997,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.618999
6.91425e-16,0,-1,1,1,0,0,0,0.22,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.619997
1.38285e-16,0,-1,1,1,0,0,0,0.221,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.6209939999999999
2.7657e-16,0,-1,1,1,0,0,0,0.222,0,0.0315789,0,1,1,0.499997,0.499997,0.621991
4.14855e-16,0,-1,1,1,0,0,0,0.223,0,0.0315789,0,1,1,0.499997,0.499996,0.622987
1.38285e-16,0,-1,1,1,0,0,0,0.22399999999999998,0,0.0315789,0,1,1,0.499997,0.499996,0.623985
4.14855e-16,0,-1,1,1,0,0,0,0.225,0,0.0315789,0,1,1,0.499997,0.499996,0.624985
4.14855e-16,0,-1,1,1,0,0,0,0.226,0,0.0315789,0,1,1,0.499997,0.499996,0.6259859999999999
1.38285e-16,0,-1,1,1,0,0,0,0.22699999999999998,0,0.0315789,0,1,1,0.499997,0.499997,0.626988
4.14855e-16,0,-1,1,1,0,0,0,0.228,0,0.0315789,0,1,1,0.499997,0.499997,0.627989
1.38285e-16,0,-1,1,1,0,0,0,0.22899999999999998,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.628992
4.14855e-16,0,-1,1,1,0,0,0,0.23,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.6299939999999999
4.14855e-16,0,-1,1,1,0,0,0,0.231,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.630998
4.14855e-16,0,-1,1,1,0,0,0,0.23199999999999998,0,0.0315789,0,1,1,0.5,0.5,0.6320020000000001
2.7657e-16,0,-1,1,1,0,0,0,0.233,0,0.0315789,0,1,1,0.500001,0.500001,0.6330060000000001
1.38285e-16,0,-1,1,1,0,0,0,0.23399999999999999,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.6340100000000001
4.14855e-16,0,-1,1,1,0,0,0,0.235,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.635012
5.5314e-16,0,-1,1,1,0,0,0,0.23600000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.636011
1.38285e-16,0,-1,1,1,0,0,0,0.237,0,0.0315789,0,1,1,0.500003,0.500003,0.637012
5.5314e-16,0,-1,1,1,0,0,0,0.23800000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.638012
2.7657e-16,0,-1,1,1,0,0,0,0.239,0,0.0315789,0,1,1,0.500003,0.500003,0.639012
1.38285e-16,0,-1,1,1,0,0,0,0.24,0,0.0315789,0,1,1,0.500004,0.500003,0.6400100000000001
5.5314e-16,0,-1,1,1,0,0,0,0.24100000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.641007
4.14855e-16,0,-1,1,1,0,0,0,0.242,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.642005
2.7657e-16,0,-1,1,1,0,0,0,0.243,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.643003
2.7657e-16,0,-1,1,1,0,0,0,0.244,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.644001
1.38285e-16,0,-1,1,1,0,0,0,0.245,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.645
6.91425e-16,0,-1,1,1,0,0,0,0.24600000000000002,0,0.0315789,0,1,1,0.500001,0.500001,0.6459999999999999
1.38285e-16,0,-1,1,1,0,0,0,0.247,0,0.0315789,0,1,1,0.5,0.5,0.647
6.91425e-16,0,-1,1,1,0,0,0,0.248,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.648
1.38285e-16,0,-1,1,1,0,0,0,0.249,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.649
1.38285e-16,0,-1,1,1,0,0,0,0.25,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.65
1.38285e-16,0,-1,1,1,0,0,0,0.251,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.650998
1.38285e-16,0,-1,1,1,0,0,0,0.252,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.651996
1.38285e-16,0,-1,1,1,0,0,0,0.253,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.652993
1.38285e-16,0,-1,1,1,0,0,0,0.254,0,0.0315789,0,1,1,0.499997,0.499997,0.653989
2.7657e-16,0,-1,1,1,0,0,0,0.255,0,0.0315789,0,1,1,0.499997,0.499996,0.654985
1.38285e-16,0,-1,1,1,0,0,0,0.256,0,0.0315789,0,1,1,0.499997,0.499996,0.655985
1.38285e-16,0,-1,1,1,0,0,0,0.257,0,0.0315789,0,1,1,0.499997,0.499996,0.656985
2.7657e-16,0,-1,1,1,0,0,0,0.258,0,0.0315789,0,1,1,0.499997,0.499996,0.657987
1.38285e-16,0,-1,1,1,0,0,0,0.259,0,0.0315789,0,1,1,0.499997,0.499997,0.658988
1.38285e-16,0,-1,1,1,0,0,0,0.26,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.65999
8.2971e-16,0,-1,1,1,0,0,0,0.261,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.660993
2.7657e-16,0,-1,1,1,0,0,0,0.262,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.661996
1.38285e-16,0,-1,1,1,0,0,0,0.263,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.662999
8.2971e-16,0,-1,1,1,0,0,0,0.264,0,0.0315789,0,1,1,0.5,0.500001,0.664003
8.2971e-16,0,-1,1,1,0,0,0,0.265,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.665008
2.7657e-16,0,-1,1,1,0,0,0,0.266,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.666011
8.2971e-16,0,-1,1,1,0,0,0,0.267,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.6670119999999999
1.38285e-16,0,-1,1,1,0,0,0,0.268,0,0.0315789,0,1,1,0.500003,0.500003,0.668011
2.7657e-16,0,-1,1,1,0,0,0,0.26899999999999996,0,0.0315789,0,1,1,0.500003,0.500003,0.6690119999999999
2.7657e-16,0,-1,1,1,0,0,0,0.27,0,0.0315789,0,1,1,0.500003,0.500003,0.6700119999999999
1.38285e-16,0,-1,1,1,0,0,0,0.271,0,0.0315789,0,1,1,0.500003,0.500003,0.6710109999999999
1.38285e-16,0,-1,1,1,0,0,0,0.272,0,0.0315789,0,1,1,0.500004,0.500003,0.672009
2.7657e-16,0,-1,1,1,0,0,0,0.273,0,0.0315789,0,1,1,0.500003,0.500003,0.673006
2.7657e-16,0,-1,1,1,0,0,0,0.27399999999999997,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.674004
4.14855e-16,0,-1,1,1,0,0,0,0.275,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.675002
2.7657e-16,0,-1,1,1,0,0,0,0.276,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.6759999999999999
1.38285e-16,0,-1,1,1,0,0,0,0.27699999999999997,0,0.0315789,0,1,1,0.500001,0.500001,0.677
4.14855e-16,0,-1,1,1,0,0,0,0.278,0,0.0315789,0,1,1,0.5,0.5,0.677999
4.14855e-16,0,-1,1,1,0,0,0,0.27899999999999997,0,0.0315789,0,1,1,0.5,0.5,0.679
4.14855e-16,0,-1,1,1,0,0,0,0.28,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.68
4.14855e-16,0,-1,1,1,0,0,0,0.281,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.6809999999999999
5.5314e-16,0,-1,1,1,0,0,0,0.282,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.681999
5.5314e-16,0,-1,1,1,0,0,0,0.28300000000000003,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.682998
1.38285e-16,0,-1,1,1,0,0,0,0.284,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.683995
1.38285e-16,0,-1,1,1,0,0,0,0.285,0,0.0315789,0,1,1,0.499997,0.499997,0.684992
4.14855e-16,0,-1,1,1,0,0,0,0.28600000000000003,0,0.0315789,0,1,1,0.499997,0.499996,0.685987
4.14855e-16,0,-1,1,1,0,0,0,0.287,0,0.0315789,0,1,1,0.499997,0.499996,0.6869850000000001
1.38285e-16,0,-1,1,1,0,0,0,0.28800000000000003,0,0.0315789,0,1,1,0.499997,0.499996,0.6879850000000001
4.14855e-16,0,-1,1,1,0,0,0,0.289,0,0.0315789,0,1,1,0.499997,0.499996,0.688986
4.14855e-16,0,-1,1,1,0,0,0,0.29,0,0.0315789,0,1,1,0.499997,0.499997,0.689987
2.7657e-16,0,-1,1,1,0,0,0,0.29100000000000004,0,0.0315789,0,1,1,0.499997,0.499997,0.6909890000000001
5.5314e-16,0,-1,1,1,0,0,0,0.292,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.691991
5.5314e-16,0,-1,1,1,0,0,0,0.293,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.692994
4.14855e-16,0,-1,1,1,0,0,0,0.294,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.693997
4.14855e-16,0,-1,1,1,0,0,0,0.295,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.695001
1.38285e-16,0,-1,1,1,0,0,0,0.29600000000000004,0,0.0315789,0,1,1,0.500001,0.500001,0.696005
6.91425e-16,0,-1,1,1,0,0,0,0.297,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.697009
4.14855e-16,0,-1,1,1,0,0,0,0.298,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.698012
4.14855e-16,0,-1,1,1,0,0,0,0.299,0,0.0315789,0,1,1,0.500003,0.500003,0.699012
4.14855e-16,0,-1,1,1,0,0,0,0.3,0,0.0315789,0,1,1,0.500003,0.500003,0.7000109999999999
1.38285e-16,0,-1,1,1,0,0,0,0.301,0,0.0315789,0,1,1,0.500003,0.500003,0.701012
1.38285e-16,0,-1,1,1,0,0,0,0.302,0,0.0315789,0,1,1,0.500003,0.500003,0.702012
2.7657e-16,0,-1,1,1,0,0,0,0.303,0,0.0315789,0,1,1,0.500003,0.500003,0.70301
1.38285e-16,0,-1,1,1,0,0,0,0.304,0,0.0315789,0,1,1,0.500003,0.500003,0.704008
6.91425e-16,0,-1,1,1,0,0,0,0.305,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.705005
4.14855e-16,0,-1,1,1,0,0,0,0.306,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.7060029999999999
4.14855e-16,0,-1,1,1,0,0,0,0.307,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.707001
1.38285e-16,0,-1,1,1,0,0,0,0.308,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.708
2.7657e-16,0,-1,1,1,0,0,0,0.309,0,0.0315789,0,1,1,0.500001,0.500001,0.7090000000000001
1.38285e-16,0,-1,1,1,0,0,0,0.31,0,0.0315789,0,1,1,0.5,0.5,0.71
4.14855e-16,0,-1,1,1,0,0,0,0.311,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.711
8.2971e-16,0,-1,1,1,0,0,0,0.312,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.7120000000000001
4.14855e-16,0,-1,1,1,0,0,0,0.313,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.713
4.14855e-16,0,-1,1,1,0,0,0,0.314,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.7139989999999999
4.14855e-16,0,-1,1,1,0,0,0,0.315,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.714996
1.38285e-16,0,-1,1,1,0,0,0,0.316,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.7159939999999999
1.38285e-16,0,-1,1,1,0,0,0,0.317,0,0.0315789,0,1,1,0.499997,0.499997,0.71699
4.14855e-16,0,-1,1,1,0,0,0,0.318,0,0.0315789,0,1,1,0.499997,0.499996,0.717986
1.38285e-16,0,-1,1,1,0,0,0,0.319,0,0.0315789,0,1,1,0.499997,0.499996,0.718985
2.7657e-16,0,-1,1,1,0,0,0,0.32,0,0.0315789,0,1,1,0.499997,0.499996,0.719985
4.14855e-16,0,-1,1,1,0,0,0,0.321,0,0.0315789,0,1,1,0.499997,0.499996,0.720986
4.14855e-16,0,-1,1,1,0,0,0,0.322,0,0.0315789,0,1,1,0.499997,0.499997,0.721988
2.7657e-16,0,-1,1,1,0,0,0,0.32299999999999995,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.7229899999999999
1.38285e-16,0,-1,1,1,0,0,0,0.324,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.723992
5.5314e-16,0,-1,1,1,0,0,0,0.325,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.724995
2.7657e-16,0,-1,1,1,0,0,0,0.326,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.725999
1.38285e-16,0,-1,1,1,0,0,0,0.327,0,0.0315789,0,1,1,0.5,0.500001,0.727003
4.14855e-16,0,-1,1,1,0,0,0,0.32799999999999996,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.728007
5.5314e-16,0,-1,1,1,0,0,0,0.32899999999999996,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.729011
1.38285e-16,0,-1,1,1,0,0,0,0.33,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.730012
1.38285e-16,0,-1,1,1,0,0,0,0.331,0,0.0315789,0,1,1,0.500003,0.500003,0.731011
4.14855e-16,0,-1,1,1,0,0,0,0.332,0,0.0315789,0,1,1,0.500003,0.500003,0.732012
1.38285e-16,0,-1,1,1,0,0,0,0.33299999999999996,0,0.0315789,0,1,1,0.500003,0.500003,0.733012
4.14855e-16,0,-1,1,1,0,0,0,0.33399999999999996,0,0.0315789,0,1,1,0.500003,0.500003,0.734012
2.7657e-16,0,-1,1,1,0,0,0,0.335,0,0.0315789,0,1,1,0.500004,0.500003,0.735009
4.14855e-16,0,-1,1,1,0,0,0,0.336,0,0.0315789,0,1,1,0.500003,0.500003,0.736007
4.14855e-16,0,-1,1,1,0,0,0,0.337,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.737004
4.14855e-16,0,-1,1,1,0,0,0,0.33799999999999997,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.738002
1.38285e-16,0,-1,1,1,0,0,0,0.33899999999999997,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.739001
2.7657e-16,0,-1,1,1,0,0,0,0.34,0,0.0315789,0,1,1,0.500001,0.500001,0.74
6.91425e-16,0,-1,1,1,0,0,0,0.341,0,0.0315789,0,1,1,0.500001,0.5,0.740999
4.14855e-16,0,-1,1,1,0,0,0,0.342,0,0.0315789,0,1,1,0.5,0.5,0.742
1.38285e-16,0,-1,1,1,0,0,0,0.34299999999999997,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.743
5.5314e-16,0,-1,1,1,0,0,0,0.344,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.7440000000000001
2.7657e-16,0,-1,1,1,0,0,0,0.345,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.744999
4.14855e-16,0,-1,1,1,0,0,0,0.34600000000000003,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.7459979999999999
1.38285e-16,0,-1,1,1,0,0,0,0.34700000000000003,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.746995
2.7657e-16,0,-1,1,1,0,0,0,0.348,0,0.0315789,0,1,1,0.499997,0.499997,0.747992
4.14855e-16,0,-1,1,1,0,0,0,0.349,0,0.0315789,0,1,1,0.499997,0.499996,0.748988
2.7657e-16,0,-1,1,1,0,0,0,0.35,0,0.0315789,0,1,1,0.499997,0.499996,0.749985
1.38285e-16,0,-1,1,1,0,0,0,0.35100000000000003,0,0.0315789,0,1,1,0.499997,0.499996,0.750985
4.14855e-16,0,-1,1,1,0,0,0,0.35200000000000004,0,0.0315789,0,1,1,0.499997,0.499996,0.7519859999999999
4.14855e-16,0,-1,1,1,0,0,0,0.353,0,0.0315789,0,1,1,0.499997,0.499997,0.752987
4.14855e-16,0,-1,1,1,0,0,0,0.354,0,0.0315789,0,1,1,0.499997,0.499997,0.753989
4.14855e-16,0,-1,1,1,0,0,0,0.355,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.754991
4.14855e-16,0,-1,1,1,0,0,0,0.35600000000000004,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.7559939999999999
2.7657e-16,0,-1,1,1,0,0,0,0.35700000000000004,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.756997
1.38285e-16,0,-1,1,1,0,0,0,0.358,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.758
4.14855e-16,0,-1,1,1,0,0,0,0.359,0,0.0315789,0,1,1,0.5,0.500001,0.759004
1.38285e-16,0,-1,1,1,0,0,0,0.36,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.760009
2.7657e-16,0,-1,1,1,0,0,0,0.361,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.761011
1.38285e-16,0,-1,1,1,0,0,0,0.36200000000000004,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.762012
1.38285e-16,0,-1,1,1,0,0,0,0.363,0,0.0315789,0,1,1,0.500003,0.500003,0.763011
4.14855e-16,0,-1,1,1,0,0,0,0.364,0,0.0315789,0,1,1,0.500003,0.500003,0.764012
2.7657e-16,0,-1,1,1,0,0,0,0.365,0,0.0315789,0,1,1,0.500003,0.500003,0.765012
1.38285e-16,0,-1,1,1,0,0,0,0.366,0,0.0315789,0,1,1,0.500003,0.500003,0.766011
1.38285e-16,0,-1,1,1,0,0,0,0.36700000000000005,0,0.0315789,0,1,1,0.500004,0.500003,0.767008
5.5314e-16,0,-1,1,1,0,0,0,0.368,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.7680060000000001
1.38285e-16,0,-1,1,1,0,0,0,0.369,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.769003
2.7657e-16,0,-1,1,1,0,0,0,0.37,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.770001
1.38285e-16,0,-1,1,1,0,0,0,0.371,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.7709999999999999
1.38285e-16,0,-1,1,1,0,0,0,0.37200000000000005,0,0.0315789,0,1,1,0.500001,0.500001,0.772
1.38285e-16,0,-1,1,1,0,0,0,0.373,0,0.0315789,0,1,1,0.5,0.5,0.772999
4.14855e-16,0,-1,1,1,0,0,0,0.374,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.774
1.38285e-16,0,-1,1,1,0,0,0,0.375,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.775
1.38285e-16,0,-1,1,1,0,0,0,0.376,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.7759999999999999
1.38285e-16,0,-1,1,1,0,0,0,0.377,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.776999
4.14855e-16,0,-1,1,1,0,0,0,0.37799999999999995,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.777997
5.5314e-16,0,-1,1,1,0,0,0,0.379,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.778994
1.38285e-16,0,-1,1,1,0,0,0,0.38,0,0.0315789,0,1,1,0.499997,0.499997,0.779991
4.14855e-16,0,-1,1,1,0,0,0,0.381,0,0.0315789,0,1,1,0.499997,0.499996,0.780986
1.38285e-16,0,-1,1,1,0,0,0,0.382,0,0.0315789,0,1,1,0.499997,0.499996,0.781985
0.0,0,-1,1,1,0,0,0,0.38299999999999995,0,0.0315789,0,1,1,0.499997,0.499996,0.782985
2.7657e-16,0,-1,1,1,0,0,0,0.384,0,0.0315789,0,1,1,0.499997,0.499996,0.783986
1.38285e-16,0,-1,1,1,0,0,0,0.385,0,0.0315789,0,1,1,0.499997,0.499997,0.784988
1.38285e-16,0,-1,1,1,0,0,0,0.386,0,0.0315789,0,1,1,0.499997,0.499997,0.78599
4.14855e-16,0,-1,1,1,0,0,0,0.387,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.786992
4.14855e-16,0,-1,1,1,0,0,0,0.38799999999999996,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.787995
4.14855e-16,0,-1,1,1,0,0,0,0.389,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.788998
2.7657e-16,0,-1,1,1,0,0,0,0.39,0,0.0315789,0,1,1,0.5,0.500001,0.7900020000000001
4.14855e-16,0,-1,1,1,0,0,0,0.391,0,0.0315789,0,1,1,0.500001,0.500001,0.791006
2.7657e-16,0,-1,1,1,0,0,0,0.392,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.79201
1.38285e-16,0,-1,1,1,0,0,0,0.39299999999999996,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.7930119999999999
4.14855e-16,0,-1,1,1,0,0,0,0.39399999999999996,0,0.0315789,0,1,1,0.500003,0.500003,0.794011
2.7657e-16,0,-1,1,1,0,0,0,0.395,0,0.0315789,0,1,1,0.500003,0.500003,0.7950119999999999
5.5314e-16,0,-1,1,1,0,0,0,0.396,0,0.0315789,0,1,1,0.500003,0.500003,0.7960119999999999
4.14855e-16,0,-1,1,1,0,0,0,0.397,0,0.0315789,0,1,1,0.500003,0.500003,0.7970119999999999
5.5314e-16,0,-1,1,1,0,0,0,0.39799999999999996,0,0.0315789,0,1,1,0.500004,0.500003,0.79801
4.14855e-16,0,-1,1,1,0,0,0,0.39899999999999997,0,0.0315789,0,1,1,0.500003,0.500003,0.799007
1.38285e-16,0,-1,1,1,0,0,0,0.4,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.800005
2.7657e-16,0,-1,1,1,0,0,0,0.401,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.801003
4.14855e-16,0,-1,1,1,0,0,0,0.402,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.8020010000000001
2.7657e-16,0,-1,1,1,0,0,0,0.40299999999999997,0,0.0315789,0,1,1,0.500001,0.500001,0.8029999999999999
1.38285e-16,0,-1,1,1,0,0,0,0.40399999999999997,0,0.0315789,0,1,1,0.500001,0.500001,0.803999
2.7657e-16,0,-1,1,1,0,0,0,0.405,0,0.0315789,0,1,1,0.5,0.5,0.805
2.7657e-16,0,-1,1,1,0,0,0,0.406,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.8059999999999999
5.5314e-16,0,-1,1,1,0,0,0,0.40700000000000003,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.807
5.5314e-16,0,-1,1,1,0,0,0,0.408,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.8079999999999999
4.14855e-16,0,-1,1,1,0,0,0,0.409,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.808998
4.14855e-16,0,-1,1,1,0,0,0,0.41,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.809996
0.0,0,-1,100,1,0,0,0,0.001,0,0.0315789,0,1,1,0.499997,0.499997,0.400991
6.91425e-16,0,-1,100,1,0,0,0,0.002,0,0.0315789,0,1,1,0.499997,0.499996,0.401987
1.38285e-16,0,-1,100,1,0,0,0,0.003,0,0.0315789,0,1,1,0.499997,0.499996,0.402985
4.14855e-16,0,-1,100,1,0,0,0,0.004,0,0.0315789,0,1,1,0.499997,0.499996,0.403985
6.91425e-16,0,-1,100,1,0,0,0,0.005,0,0.0315789,0,1,1,0.499997,0.499996,0.404986
6.91425e-16,0,-1,100,1,0,0,0,0.006,0,0.0315789,0,1,1,0.499997,0.499997,0.405988
4.14855e-16,0,-1,100,1,0,0,0,0.006999999999999999,0,0.0315789,0,1,1,0.499997,0.499997,0.40699
0.0,0,-1,100,1,0,0,0,0.008,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.407992
4.14855e-16,0,-1,100,1,0,0,0,0.009000000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.408995
4.14855e-16,0,-1,100,1,0,0,0,0.01,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.409998
4.14855e-16,0,-1,100,1,0,0,0,0.011000000000000001,0,0.0315789,0,1,1,0.5,0.500001,0.41100200000000003
1.38285e-16,0,-1,100,1,0,0,0,0.012,0,0.0315789,0,1,1,0.500001,0.500001,0.41200600000000004
2.7657e-16,0,-1,100,1,0,0,0,0.013000000000000001,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.41301000000000004
2.7657e-16,0,-1,100,1,0,0,0,0.013999999999999999,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.414012
1.38285e-16,0,-1,100,1,0,0,0,0.015,0,0.0315789,0,1,1,0.500003,0.500003,0.41501099999999996
2.7657e-16,0,-1,100,1,0,0,0,0.016,0,0.0315789,0,1,1,0.500003,0.500003,0.416012
2.7657e-16,0,-1,100,1,0,0,0,0.017,0,0.0315789,0,1,1,0.500003,0.500003,0.417012
2.7657e-16,0,-1,100,1,0,0,0,0.018000000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.418012
4.14855e-16,0,-1,100,1,0,0,0,0.019,0,0.0315789,0,1,1,0.500004,0.500003,0.41901000000000005
2.7657e-16,0,-1,100,1,0,0,0,0.02,0,0.0315789,0,1,1,0.500003,0.500003,0.42000699999999996
4.14855e-16,0,-1,100,1,0,0,0,0.021,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.421005
2.7657e-16,0,-1,100,1,0,0,0,0.022000000000000002,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.42200299999999996
1.38285e-16,0,-1,100,1,0,0,0,0.023,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.423001
2.7657e-16,0,-1,100,1,0,0,0,0.024,0,0.0315789,0,1,1,0.500001,0.500001,0.424
1.38285e-16,0,-1,100,1,0,0,0,0.025,0,0.0315789,0,1,1,0.500001,0.500001,0.425
0.0,0,-1,100,1,0,0,0,0.026000000000000002,0,0.0315789,0,1,1,0.5,0.5,0.426
1.38285e-16,0,-1,100,1,0,0,0,0.027000000000000003,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.42700000000000005
1.38285e-16,0,-1,100,1,0,0,0,0.027999999999999997,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.428
2.7657e-16,0,-1,100,1,0,0,0,0.028999999999999998,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.429
2.7657e-16,0,-1,100,1,0,0,0,0.03,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.42999799999999994
0.0,0,-1,100,1,0,0,0,0.031,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.430996
0.0,0,-1,100,1,0,0,0,0.032,0,0.0315789,0,1,1,0.499997,0.499997,0.431993
2.7657e-16,0,-1,100,1,0,0,0,0.033,0,0.0315789,0,1,1,0.499997,0.499997,0.432989
4.14855e-16,0,-1,100,1,0,0,0,0.034,0,0.0315789,0,1,1,0.499997,0.499996,0.433985
1.38285e-16,0,-1,100,1,0,0,0,0.035,0,0.0315789,0,1,1,0.499997,0.499996,0.434985
1.38285e-16,0,-1,100,1,0,0,0,0.036000000000000004,0,0.0315789,0,1,1,0.499997,0.499996,0.435985
1.38285e-16,0,-1,100,1,0,0,0,0.037000000000000005,0,0.0315789,0,1,1,0.499997,0.499996,0.436987
2.7657e-16,0,-1,100,1,0,0,0,0.038,0,0.0315789,0,1,1,0.499997,0.499997,0.437988
0.0,0,-1,100,1,0,0,0,0.039,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.43899
2.7657e-16,0,-1,100,1,0,0,0,0.04,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.439993
0.0,0,-1,100,1,0,0,0,0.040999999999999995,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.440996
1.38285e-16,0,-1,100,1,0,0,0,0.042,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.442
4.14855e-16,0,-1,100,1,0,0,0,0.043,0,0.0315789,0,1,1,0.5,0.500001,0.443004
1.38285e-16,0,-1,100,1,0,0,0,0.044000000000000004,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.444008
1.38285e-16,0,-1,100,1,0,0,0,0.045,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.445011
2.7657e-16,0,-1,100,1,0,0,0,0.046,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.44601199999999996
1.38285e-16,0,-1,100,1,0,0,0,0.047,0,0.0315789,0,1,1,0.500003,0.500003,0.447011
2.7657e-16,0,-1,100,1,0,0,0,0.048,0,0.0315789,0,1,1,0.500003,0.500003,0.44801199999999997
0.0,0,-1,100,1,0,0,0,0.049,0,0.0315789,0,1,1,0.500003,0.500003,0.44901199999999997
2.7657e-16,0,-1,100,1,0,0,0,0.05,0,0.0315789,0,1,1,0.500003,0.500003,0.450011
2.7657e-16,0,-1,100,1,0,0,0,0.051,0,0.0315789,0,1,1,0.500004,0.500003,0.451009
2.7657e-16,0,-1,100,1,0,0,0,0.052000000000000005,0,0.0315789,0,1,1,0.500003,0.500003,0.452006
1.38285e-16,0,-1,100,1,0,0,0,0.053,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.453004
1.38285e-16,0,-1,100,1,0,0,0,0.054000000000000006,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.454002
4.14855e-16,0,-1,100,1,0,0,0,0.055,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.455
1.38285e-16,0,-1,100,1,0,0,0,0.055999999999999994,0,0.0315789,0,1,1,0.500001,0.500001,0.456
2.7657e-16,0,-1,100,1,0,0,0,0.057,0,0.0315789,0,1,1,0.5,0.5,0.456999
1.38285e-16,0,-1,100,1,0,0,0,0.057999999999999996,0,0.0315789,0,1,1,0.5,0.5,0.45799999999999996
1.38285e-16,0,-1,100,1,0,0,0,0.059000000000000004,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.45899999999999996
0.0,0,-1,100,1,0,0,0,0.06,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.46
1.38285e-16,0,-1,100,1,0,0,0,0.061,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.460999
1.38285e-16,0,-1,100,1,0,0,0,0.062,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.46199700000000005
1.38285e-16,0,-1,100,1,0,0,0,0.063,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.46299399999999996
4.14855e-16,0,-1,100,1,0,0,0,0.064,0,0.0315789,0,1,1,0.499997,0.499997,0.463991
0.0,0,-1,100,1,0,0,0,0.065,0,0.0315789,0,1,1,0.499997,0.499996,0.464987
1.38285e-16,0,-1,100,1,0,0,0,0.066,0,0.0315789,0,1,1,0.499997,0.499996,0.46598500000000004
1.38285e-16,0,-1,100,1,0,0,0,0.067,0,0.0315789,0,1,1,0.499997,0.499996,0.46698500000000004
2.7657e-16,0,-1,100,1,0,0,0,0.068,0,0.0315789,0,1,1,0.499997,0.499996,0.46798599999999996
0.0,0,-1,100,1,0,0,0,0.069,0,0.0315789,0,1,1,0.499997,0.499997,0.468987
0.0,0,-1,100,1,0,0,0,0.07,0,0.0315789,0,1,1,0.499997,0.499997,0.46998900000000005
2.7657e-16,0,-1,100,1,0,0,0,0.071,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.470991
1.38285e-16,0,-1,100,1,0,0,0,0.07200000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.47199399999999997
1.38285e-16,0,-1,100,1,0,0,0,0.073,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.472997
2.7657e-16,0,-1,100,1,0,0,0,0.07400000000000001,0,0.0315789,0,1,1,0.5,0.5,0.474001
1.38285e-16,0,-1,100,1,0,0,0,0.075,0,0.0315789,0,1,1,0.500001,0.500001,0.475005
1.38285e-16,0,-1,100,1,0,0,0,0.076,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.476009
2.7657e-16,0,-1,100,1,0,0,0,0.077,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.477012
1.38285e-16,0,-1,100,1,0,0,0,0.078,0,0.0315789,0,1,1,0.500003,0.500003,0.478012
2.7657e-16,0,-1,100,1,0,0,0,0.079,0,0.0315789,0,1,1,0.500003,0.500003,0.47901099999999996
1.38285e-16,0,-1,100,1,0,0,0,0.08,0,0.0315789,0,1,1,0.500003,0.500003,0.480012
1.38285e-16,0,-1,100,1,0,0,0,0.081,0,0.0315789,0,1,1,0.500003,0.500003,0.481012
1.38285e-16,0,-1,100,1,0,0,0,0.08199999999999999,0,0.0315789,0,1,1,0.500004,0.500003,0.48201000000000005
1.38285e-16,0,-1,100,1,0,0,0,0.083,0,0.0315789,0,1,1,0.500003,0.500003,0.483008
1.38285e-16,0,-1,100,1,0,0,0,0.084,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.484005
2.7657e-16,0,-1,100,1,0,0,0,0.085,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.48500299999999996
1.38285e-16,0,-1,100,1,0,0,0,0.086,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.486001
1.38285e-16,0,-1,100,1,0,0,0,0.087,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.48700000000000004
2.7657e-16,0,-1,100,1,0,0,0,0.08800000000000001,0,0.0315789,0,1,1,0.500001,0.500001,0.488
0.0,0,-1,100,1,0,0,0,0.08900000000000001,0,0.0315789,0,1,1,0.5,0.5,0.489
1.38285e-16,0,-1,100,1,0,0,0,0.09,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.49
1.38285e-16,0,-1,100,1,0,0,0,0.091,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.491
1.38285e-16,0,-1,100,1,0,0,0,0.092,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.49200000000000005
0.0,0,-1,100,1,0,0,0,0.09300000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.49299899999999997
1.38285e-16,0,-1,100,1,0,0,0,0.094,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.493996
0.0,0,-1,100,1,0,0,0,0.095,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.494993
1.38285e-16,0,-1,100,1,0,0,0,0.096,0,0.0315789,0,1,1,0.499997,0.499997,0.49599
0.0,0,-1,100,1,0,0,0,0.09699999999999999,0,0.0315789,0,1,1,0.499997,0.499996,0.496986
1.38285e-16,0,-1,100,1,0,0,0,0.098,0,0.0315789,0,1,1,0.499997,0.499996,0.497985
1.38285e-16,0,-1,100,1,0,0,0,0.099,0,0.0315789,0,1,1,0.499997,0.499996,0.498985
0.0,0,-1,100,1,0,0,0,0.1,0,0.0315789,0,1,1,0.499997,0.499996,0.499986
1.38285e-16,0,-1,100,1,0,0,0,0.10099999999999999,0,0.0315789,0,1,1,0.499997,0.499997,0.500988
1.38285e-16,0,-1,100,1,0,0,0,0.102,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.5019899999999999
4.14855e-16,0,-1,100,1,0,0,0,0.10300000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.502992
1.38285e-16,0,-1,100,1,0,0,0,0.10400000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.503995
1.38285e-16,0,-1,100,1,0,0,0,0.105,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.504999
2.7657e-16,0,-1,100,1,0,0,0,0.106,0,0.0315789,0,1,1,0.5,0.500001,0.506003
1.38285e-16,0,-1,100,1,0,0,0,0.107,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.507007
0.0,0,-1,100,1,0,0,0,0.10800000000000001,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.508011
2.7657e-16,0,-1,100,1,0,0,0,0.109,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.509012
1.38285e-16,0,-1,100,1,0,0,0,0.11,0,0.0315789,0,1,1,0.500003,0.500003,0.510011
1.38285e-16,0,-1,100,1,0,0,0,0.111,0,0.0315789,0,1,1,0.500003,0.500003,0.511012
2.7657e-16,0,-1,100,1,0,0,0,0.11199999999999999,0,0.0315789,0,1,1,0.500003,0.500003,0.512012
1.38285e-16,0,-1,100,1,0,0,0,0.113,0,0.0315789,0,1,1,0.500003,0.500003,0.513011
1.38285e-16,0,-1,100,1,0,0,0,0.114,0,0.0315789,0,1,1,0.500004,0.500003,0.514009
2.7657e-16,0,-1,100,1,0,0,0,0.115,0,0.0315789,0,1,1,0.500003,0.500003,0.515007
0.0,0,-1,100,1,0,0,0,0.11599999999999999,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.516004
2.7657e-16,0,-1,100,1,0,0,0,0.11699999999999999,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.5170020000000001
0.0,0,-1,100,1,0,0,0,0.11800000000000001,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.518001
4.14855e-16,0,-1,100,1,0,0,0,0.11900000000000001,0,0.0315789,0,1,1,0.500001,0.500001,0.519
1.38285e-16,0,-1,100,1,0,0,0,0.12,0,0.0315789,0,1,1,0.5,0.5,0.519999
0.0,0,-1,100,1,0,0,0,0.121,0,0.0315789,0,1,1,0.5,0.5,0.521
1.38285e-16,0,-1,100,1,0,0,0,0.122,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.522
1.38285e-16,0,-1,100,1,0,0,0,0.12300000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.523
2.7657e-16,0,-1,100,1,0,0,0,0.124,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.523999
0.0,0,-1,100,1,0,0,0,0.125,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.524998
2.7657e-16,0,-1,100,1,0,0,0,0.126,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.525995
1.38285e-16,0,-1,100,1,0,0,0,0.127,0,0.0315789,0,1,1,0.499997,0.499997,0.526992
1.38285e-16,0,-1,100,1,0,0,0,0.128,0,0.0315789,0,1,1,0.499997,0.499996,0.527988
1.38285e-16,0,-1,100,1,0,0,0,0.129,0,0.0315789,0,1,1,0.499997,0.499996,0.528985
4.14855e-16,0,-1,100,1,0,0,0,0.13,0,0.0315789,0,1,1,0.499997,0.499996,0.529985
1.38285e-16,0,-1,100,1,0,0,0,0.131,0,0.0315789,0,1,1,0.499997,0.499996,0.530986
1.38285e-16,0,-1,100,1,0,0,0,0.132,0,0.0315789,0,1,1,0.499997,0.499997,0.531987
2.7657e-16,0,-1,100,1,0,0,0,0.133,0,0.0315789,0,1,1,0.499997,0.499997,0.532989
1.38285e-16,0,-1,100,1,0,0,0,0.134,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.533991
1.38285e-16,0,-1,100,1,0,0,0,0.135,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.534994
1.38285e-16,0,-1,100,1,0,0,0,0.136,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.5359970000000001
2.7657e-16,0,-1,100,1,0,0,0,0.13699999999999998,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.5370010000000001
0.0,0,-1,100,1,0,0,0,0.138,0,0.0315789,0,1,1,0.5,0.500001,0.5380050000000001
1.38285e-16,0,-1,100,1,0,0,0,0.139,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.539009
1.38285e-16,0,-1,100,1,0,0,0,0.14,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.5400119999999999
1.38285e-16,0,-1,100,1,0,0,0,0.141,0,0.0315789,0,1,1,0.500003,0.500003,0.5410119999999999
1.38285e-16,0,-1,100,1,0,0,0,0.142,0,0.0315789,0,1,1,0.500003,0.500003,0.542011
1.38285e-16,0,-1,100,1,0,0,0,0.14300000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.5430119999999999
2.7657e-16,0,-1,100,1,0,0,0,0.14400000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.5440119999999999
1.38285e-16,0,-1,100,1,0,0,0,0.145,0,0.0315789,0,1,1,0.500003,0.500003,0.5450109999999999
1.38285e-16,0,-1,100,1,0,0,0,0.146,0,0.0315789,0,1,1,0.500004,0.500003,0.5460079999999999
1.38285e-16,0,-1,100,1,0,0,0,0.147,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.547006
0.0,0,-1,100,1,0,0,0,0.14800000000000002,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.548003
1.38285e-16,0,-1,100,1,0,0,0,0.149,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.5490010000000001
0.0,0,-1,100,1,0,0,0,0.15,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.55
0.0,0,-1,100,1,0,0,0,0.151,0,0.0315789,0,1,1,0.500001,0.500001,0.551
1.38285e-16,0,-1,100,1,0,0,0,0.152,0,0.0315789,0,1,1,0.5,0.5,0.551999
0.0,0,-1,100,1,0,0,0,0.153,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.5529999999999999
2.7657e-16,0,-1,100,1,0,0,0,0.154,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.5539999999999999
1.38285e-16,0,-1,100,1,0,0,0,0.155,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.555
1.38285e-16,0,-1,100,1,0,0,0,0.156,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.555999
1.38285e-16,0,-1,100,1,0,0,0,0.157,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.5569970000000001
1.38285e-16,0,-1,100,1,0,0,0,0.158,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.557994
5.5314e-16,0,-1,100,1,0,0,0,0.159,0,0.0315789,0,1,1,0.499997,0.499997,0.55899
1.38285e-16,0,-1,100,1,0,0,0,0.16,0,0.0315789,0,1,1,0.499997,0.499996,0.559986
1.38285e-16,0,-1,100,1,0,0,0,0.161,0,0.0315789,0,1,1,0.499997,0.499996,0.5609850000000001
1.38285e-16,0,-1,100,1,0,0,0,0.162,0,0.0315789,0,1,1,0.499997,0.499996,0.5619850000000001
0.0,0,-1,100,1,0,0,0,0.163,0,0.0315789,0,1,1,0.499997,0.499996,0.562986
1.38285e-16,0,-1,100,1,0,0,0,0.16399999999999998,0,0.0315789,0,1,1,0.499997,0.499997,0.563988
0.0,0,-1,100,1,0,0,0,0.165,0,0.0315789,0,1,1,0.499997,0.499997,0.56499
1.38285e-16,0,-1,100,1,0,0,0,0.166,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.565992
1.38285e-16,0,-1,100,1,0,0,0,0.16699999999999998,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.566995
1.38285e-16,0,-1,100,1,0,0,0,0.168,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.567998
1.38285e-16,0,-1,100,1,0,0,0,0.16899999999999998,0,0.0315789,0,1,1,0.5,0.500001,0.569002
2.7657e-16,0,-1,100,1,0,0,0,0.17,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.570006
1.38285e-16,0,-1,100,1,0,0,0,0.171,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.57101
4.14855e-16,0,-1,100,1,0,0,0,0.172,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.572012
0.0,0,-1,100,1,0,0,0,0.17300000000000001,0,0.0315789,0,1,1,0.500003,0.500003,0.5730109999999999
1.38285e-16,0,-1,100,1,0,0,0,0.174,0,0.0315789,0,1,1,0.500003,0.500003,0.574012
1.38285e-16,0,-1,100,1,0,0,0,0.175,0,0.0315789,0,1,1,0.500003,0.500003,0.575012
1.38285e-16,0,-1,100,1,0,0,0,0.17600000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.576012
0.0,0,-1,100,1,0,0,0,0.177,0,0.0315789,0,1,1,0.500004,0.500003,0.577009
6.91425e-16,0,-1,100,1,0,0,0,0.17800000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.5780069999999999
4.14855e-16,0,-1,100,1,0,0,0,0.179,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.579005
5.5314e-16,0,-1,100,1,0,0,0,0.18,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.580002
5.5314e-16,0,-1,100,1,0,0,0,0.18100000000000002,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.581001
4.14855e-16,0,-1,100,1,0,0,0,0.182,0,0.0315789,0,1,1,0.500001,0.500001,0.5820000000000001
2.7657e-16,0,-1,100,1,0,0,0,0.183,0,0.0315789,0,1,1,0.500001,0.500001,0.5829989999999999
1.38285e-16,0,-1,100,1,0,0,0,0.184,0,0.0315789,0,1,1,0.5,0.5,0.584
0.0,0,-1,100,1,0,0,0,0.185,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.585
0.0,0,-1,100,1,0,0,0,0.18600000000000003,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.586
2.7657e-16,0,-1,100,1,0,0,0,0.187,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.5870000000000001
4.14855e-16,0,-1,100,1,0,0,0,0.188,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.5879979999999999
2.7657e-16,0,-1,100,1,0,0,0,0.18899999999999997,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.5889949999999999
5.5314e-16,0,-1,100,1,0,0,0,0.19,0,0.0315789,0,1,1,0.499997,0.499997,0.589993
2.7657e-16,0,-1,100,1,0,0,0,0.191,0,0.0315789,0,1,1,0.499997,0.499996,0.590988
4.14855e-16,0,-1,100,1,0,0,0,0.192,0,0.0315789,0,1,1,0.499997,0.499996,0.591985
2.7657e-16,0,-1,100,1,0,0,0,0.193,0,0.0315789,0,1,1,0.499997,0.499996,0.592985
0.0,0,-1,100,1,0,0,0,0.19399999999999998,0,0.0315789,0,1,1,0.499997,0.499996,0.593986
1.38285e-16,0,-1,100,1,0,0,0,0.195,0,0.0315789,0,1,1,0.499997,0.499997,0.594987
1.38285e-16,0,-1,100,1,0,0,0,0.196,0,0.0315789,0,1,1,0.499997,0.499997,0.595989
5.5314e-16,0,-1,100,1,0,0,0,0.19699999999999998,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.5969909999999999
1.38285e-16,0,-1,100,1,0,0,0,0.198,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.597993
4.14855e-16,0,-1,100,1,0,0,0,0.19899999999999998,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.598996
4.14855e-16,0,-1,100,1,0,0,0,0.2,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.6
2.7657e-16,0,-1,100,1,0,0,0,0.201,0,0.0315789,0,1,1,0.5,0.500001,0.601004
2.7657e-16,0,-1,100,1,0,0,0,0.20199999999999999,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.602008
5.5314e-16,0,-1,100,1,0,0,0,0.203,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.603011
4.14855e-16,0,-1,100,1,0,0,0,0.204,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.604012
1.38285e-16,0,-1,100,1,0,0,0,0.205,0,0.0315789,0,1,1,0.500003,0.500003,0.605011
1.38285e-16,0,-1,100,1,0,0,0,0.20600000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.606012
5.5314e-16,0,-1,100,1,0,0,0,0.207,0,0.0315789,0,1,1,0.500003,0.500003,0.607012
1.38285e-16,0,-1,100,1,0,0,0,0.20800000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.608011
4.14855e-16,0,-1,100,1,0,0,0,0.209,0,0.0315789,0,1,1,0.500004,0.500003,0.609008
4.14855e-16,0,-1,100,1,0,0,0,0.21,0,0.0315789,0,1,1,0.500003,0.500003,0.610006
4.14855e-16,0,-1,100,1,0,0,0,0.21100000000000002,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.611004
2.7657e-16,0,-1,100,1,0,0,0,0.212,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.612002
0.0,0,-1,100,1,0,0,0,0.213,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.613
2.7657e-16,0,-1,100,1,0,0,0,0.214,0,0.0315789,0,1,1,0.500001,0.500001,0.614
4.14855e-16,0,-1,100,1,0,0,0,0.215,0,0.0315789,0,1,1,0.5,0.5,0.614999
4.14855e-16,0,-1,100,1,0,0,0,0.21600000000000003,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.616
2.7657e-16,0,-1,100,1,0,0,0,0.217,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.617
2.7657e-16,0,-1,100,1,0,0,0,0.218,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.618
4.14855e-16,0,-1,100,1,0,0,0,0.21899999999999997,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.618999
6.91425e-16,0,-1,100,1,0,0,0,0.22,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.619997
1.38285e-16,0,-1,100,1,0,0,0,0.221,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.6209939999999999
2.7657e-16,0,-1,100,1,0,0,0,0.222,0,0.0315789,0,1,1,0.499997,0.499997,0.621991
4.14855e-16,0,-1,100,1,0,0,0,0.223,0,0.0315789,0,1,1,0.499997,0.499996,0.622987
1.38285e-16,0,-1,100,1,0,0,0,0.22399999999999998,0,0.0315789,0,1,1,0.499997,0.499996,0.623985
4.14855e-16,0,-1,100,1,0,0,0,0.225,0,0.0315789,0,1,1,0.499997,0.499996,0.624985
4.14855e-16,0,-1,100,1,0,0,0,0.226,0,0.0315789,0,1,1,0.499997,0.499996,0.6259859999999999
1.38285e-16,0,-1,100,1,0,0,0,0.22699999999999998,0,0.0315789,0,1,1,0.499997,0.499997,0.626988
4.14855e-16,0,-1,100,1,0,0,0,0.228,0,0.0315789,0,1,1,0.499997,0.499997,0.627989
1.38285e-16,0,-1,100,1,0,0,0,0.22899999999999998,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.628992
4.14855e-16,0,-1,100,1,0,0,0,0.23,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.6299939999999999
4.14855e-16,0,-1,100,1,0,0,0,0.231,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.630998
4.14855e-16,0,-1,100,1,0,0,0,0.23199999999999998,0,0.0315789,0,1,1,0.5,0.5,0.6320020000000001
2.7657e-16,0,-1,100,1,0,0,0,0.233,0,0.0315789,0,1,1,0.500001,0.500001,0.6330060000000001
1.38285e-16,0,-1,100,1,0,0,0,0.23399999999999999,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.6340100000000001
4.14855e-16,0,-1,100,1,0,0,0,0.235,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.635012
5.5314e-16,0,-1,100,1,0,0,0,0.23600000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.636011
1.38285e-16,0,-1,100,1,0,0,0,0.237,0,0.0315789,0,1,1,0.500003,0.500003,0.637012
5.5314e-16,0,-1,100,1,0,0,0,0.23800000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.638012
2.7657e-16,0,-1,100,1,0,0,0,0.239,0,0.0315789,0,1,1,0.500003,0.500003,0.639012
1.38285e-16,0,-1,100,1,0,0,0,0.24,0,0.0315789,0,1,1,0.500004,0.500003,0.6400100000000001
5.5314e-16,0,-1,100,1,0,0,0,0.24100000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.641007
4.14855e-16,0,-1,100,1,0,0,0,0.242,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.642005
2.7657e-16,0,-1,100,1,0,0,0,0.243,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.643003
2.7657e-16,0,-1,100,1,0,0,0,0.244,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.644001
1.38285e-16,0,-1,100,1,0,0,0,0.245,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.645
6.91425e-16,0,-1,100,1,0,0,0,0.24600000000000002,0,0.0315789,0,1,1,0.500001,0.500001,0.6459999999999999
1.38285e-16,0,-1,100,1,0,0,0,0.247,0,0.0315789,0,1,1,0.5,0.5,0.647
6.91425e-16,0,-1,100,1,0,0,0,0.248,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.648
1.38285e-16,0,-1,100,1,0,0,0,0.249,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.649
1.38285e-16,0,-1,100,1,0,0,0,0.25,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.65
1.38285e-16,0,-1,100,1,0,0,0,0.251,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.650998
1.38285e-16,0,-1,100,1,0,0,0,0.252,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.651996
1.38285e-16,0,-1,100,1,0,0,0,0.253,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.652993
1.38285e-16,0,-1,100,1,0,0,0,0.254,0,0.0315789,0,1,1,0.499997,0.499997,0.653989
2.7657e-16,0,-1,100,1,0,0,0,0.255,0,0.0315789,0,1,1,0.499997,0.499996,0.654985
1.38285e-16,0,-1,100,1,0,0,0,0.256,0,0.0315789,0,1,1,0.499997,0.499996,0.655985
1.38285e-16,0,-1,100,1,0,0,0,0.257,0,0.0315789,0,1,1,0.499997,0.499996,0.656985
2.7657e-16,0,-1,100,1,0,0,0,0.258,0,0.0315789,0,1,1,0.499997,0.499996,0.657987
1.38285e-16,0,-1,100,1,0,0,0,0.259,0,0.0315789,0,1,1,0.499997,0.499997,0.658988
1.38285e-16,0,-1,100,1,0,0,0,0.26,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.65999
8.2971e-16,0,-1,100,1,0,0,0,0.261,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.660993
2.7657e-16,0,-1,100,1,0,0,0,0.262,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.661996
1.38285e-16,0,-1,100,1,0,0,0,0.263,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.662999
8.2971e-16,0,-1,100,1,0,0,0,0.264,0,0.0315789,0,1,1,0.5,0.500001,0.664003
8.2971e-16,0,-1,100,1,0,0,0,0.265,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.665008
2.7657e-16,0,-1,100,1,0,0,0,0.266,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.666011
8.2971e-16,0,-1,100,1,0,0,0,0.267,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.6670119999999999
1.38285e-16,0,-1,100,1,0,0,0,0.268,0,0.0315789,0,1,1,0.500003,0.500003,0.668011
2.7657e-16,0,-1,100,1,0,0,0,0.26899999999999996,0,0.0315789,0,1,1,0.500003,0.500003,0.6690119999999999
2.7657e-16,0,-1,100,1,0,0,0,0.27,0,0.0315789,0,1,1,0.500003,0.500003,0.6700119999999999
1.38285e-16,0,-1,100,1,0,0,0,0.271,0,0.0315789,0,1,1,0.500003,0.500003,0.6710109999999999
1.38285e-16,0,-1,100,1,0,0,0,0.272,0,0.0315789,0,1,1,0.500004,0.500003,0.672009
2.7657e-16,0,-1,100,1,0,0,0,0.273,0,0.0315789,0,1,1,0.500003,0.500003,0.673006
2.7657e-16,0,-1,100,1,0,0,0,0.27399999999999997,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.674004
4.14855e-16,0,-1,100,1,0,0,0,0.275,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.675002
2.7657e-16,0,-1,100,1,0,0,0,0.276,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.6759999999999999
1.38285e-16,0,-1,100,1,0,0,0,0.27699999999999997,0,0.0315789,0,1,1,0.500001,0.500001,0.677
4.14855e-16,0,-1,100,1,0,0,0,0.278,0,0.0315789,0,1,1,0.5,0.5,0.677999
4.14855e-16,0,-1,100,1,0,0,0,0.27899999999999997,0,0.0315789,0,1,1,0.5,0.5,0.679
4.14855e-16,0,-1,100,1,0,0,0,0.28,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.68
4.14855e-16,0,-1,100,1,0,0,0,0.281,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.6809999999999999
5.5314e-16,0,-1,100,1,0,0,0,0.282,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.681999
5.5314e-16,0,-1,100,1,0,0,0,0.28300000000000003,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.682998
1.38285e-16,0,-1,100,1,0,0,0,0.284,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.683995
1.38285e-16,0,-1,100,1,0,0,0,0.285,0,0.0315789,0,1,1,0.499997,0.499997,0.684992
4.14855e-16,0,-1,100,1,0,0,0,0.28600000000000003,0,0.0315789,0,1,1,0.499997,0.499996,0.685987
4.14855e-16,0,-1,100,1,0,0,0,0.287,0,0.0315789,0,1,1,0.499997,0.499996,0.6869850000000001
1.38285e-16,0,-1,100,1,0,0,0,0.28800000000000003,0,0.0315789,0,1,1,0.499997,0.499996,0.6879850000000001
4.14855e-16,0,-1,100,1,0,0,0,0.289,0,0.0315789,0,1,1,0.499997,0.499996,0.688986
4.14855e-16,0,-1,100,1,0,0,0,0.29,0,0.0315789,0,1,1,0.499997,0.499997,0.689987
2.7657e-16,0,-1,100,1,0,0,0,0.29100000000000004,0,0.0315789,0,1,1,0.499997,0.499997,0.6909890000000001
5.5314e-16,0,-1,100,1,0,0,0,0.292,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.691991
5.5314e-16,0,-1,100,1,0,0,0,0.293,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.692994
4.14855e-16,0,-1,100,1,0,0,0,0.294,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.693997
4.14855e-16,0,-1,100,1,0,0,0,0.295,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.695001
1.38285e-16,0,-1,100,1,0,0,0,0.29600000000000004,0,0.0315789,0,1,1,0.500001,0.500001,0.696005
6.91425e-16,0,-1,100,1,0,0,0,0.297,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.697009
4.14855e-16,0,-1,100,1,0,0,0,0.298,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.698012
4.14855e-16,0,-1,100,1,0,0,0,0.299,0,0.0315789,0,1,1,0.500003,0.500003,0.699012
4.14855e-16,0,-1,100,1,0,0,0,0.3,0,0.0315789,0,1,1,0.500003,0.500003,0.7000109999999999
1.38285e-16,0,-1,100,1,0,0,0,0.301,0,0.0315789,0,1,1,0.500003,0.500003,0.701012
1.38285e-16,0,-1,100,1,0,0,0,0.302,0,0.0315789,0,1,1,0.500003,0.500003,0.702012
2.7657e-16,0,-1,100,1,0,0,0,0.303,0,0.0315789,0,1,1,0.500003,0.500003,0.70301
1.38285e-16,0,-1,100,1,0,0,0,0.304,0,0.0315789,0,1,1,0.500003,0.500003,0.704008
6.91425e-16,0,-1,100,1,0,0,0,0.305,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.705005
4.14855e-16,0,-1,100,1,0,0,0,0.306,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.7060029999999999
4.14855e-16,0,-1,100,1,0,0,0,0.307,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.707001
1.38285e-16,0,-1,100,1,0,0,0,0.308,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.708
2.7657e-16,0,-1,100,1,0,0,0,0.309,0,0.0315789,0,1,1,0.500001,0.500001,0.7090000000000001
1.38285e-16,0,-1,100,1,0,0,0,0.31,0,0.0315789,0,1,1,0.5,0.5,0.71
4.14855e-16,0,-1,100,1,0,0,0,0.311,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.711
8.2971e-16,0,-1,100,1,0,0,0,0.312,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.7120000000000001
4.14855e-16,0,-1,100,1,0,0,0,0.313,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.713
4.14855e-16,0,-1,100,1,0,0,0,0.314,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.7139989999999999
4.14855e-16,0,-1,100,1,0,0,0,0.315,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.714996
1.38285e-16,0,-1,100,1,0,0,0,0.316,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.7159939999999999
1.38285e-16,0,-1,100,1,0,0,0,0.317,0,0.0315789,0,1,1,0.499997,0.499997,0.71699
4.14855e-16,0,-1,100,1,0,0,0,0.318,0,0.0315789,0,1,1,0.499997,0.499996,0.717986
1.38285e-16,0,-1,100,1,0,0,0,0.319,0,0.0315789,0,1,1,0.499997,0.499996,0.718985
2.7657e-16,0,-1,100,1,0,0,0,0.32,0,0.0315789,0,1,1,0.499997,0.499996,0.719985
4.14855e-16,0,-1,100,1,0,0,0,0.321,0,0.0315789,0,1,1,0.499997,0.499996,0.720986
4.14855e-16,0,-1,100,1,0,0,0,0.322,0,0.0315789,0,1,1,0.499997,0.499997,0.721988
2.7657e-16,0,-1,100,1,0,0,0,0.32299999999999995,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.7229899999999999
1.38285e-16,0,-1,100,1,0,0,0,0.324,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.723992
5.5314e-16,0,-1,100,1,0,0,0,0.325,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.724995
2.7657e-16,0,-1,100,1,0,0,0,0.326,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.725999
1.38285e-16,0,-1,100,1,0,0,0,0.327,0,0.0315789,0,1,1,0.5,0.500001,0.727003
4.14855e-16,0,-1,100,1,0,0,0,0.32799999999999996,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.728007
5.5314e-16,0,-1,100,1,0,0,0,0.32899999999999996,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.729011
1.38285e-16,0,-1,100,1,0,0,0,0.33,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.730012
1.38285e-16,0,-1,100,1,0,0,0,0.331,0,0.0315789,0,1,1,0.500003,0.500003,0.731011
4.14855e-16,0,-1,100,1,0,0,0,0.332,0,0.0315789,0,1,1,0.500003,0.500003,0.732012
1.38285e-16,0,-1,100,1,0,0,0,0.33299999999999996,0,0.0315789,0,1,1,0.500003,0.500003,0.733012
4.14855e-16,0,-1,100,1,0,0,0,0.33399999999999996,0,0.0315789,0,1,1,0.500003,0.500003,0.734012
2.7657e-16,0,-1,100,1,0,0,0,0.335,0,0.0315789,0,1,1,0.500004,0.500003,0.735009
4.14855e-16,0,-1,100,1,0,0,0,0.336,0,0.0315789,0,1,1,0.500003,0.500003,0.736007
4.14855e-16,0,-1,100,1,0,0,0,0.337,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.737004
4.14855e-16,0,-1,100,1,0,0,0,0.33799999999999997,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.738002
1.38285e-16,0,-1,100,1,0,0,0,0.33899999999999997,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.739001
2.7657e-16,0,-1,100,1,0,0,0,0.34,0,0.0315789,0,1,1,0.500001,0.500001,0.74
6.91425e-16,0,-1,100,1,0,0,0,0.341,0,0.0315789,0,1,1,0.500001,0.5,0.740999
4.14855e-16,0,-1,100,1,0,0,0,0.342,0,0.0315789,0,1,1,0.5,0.5,0.742
1.38285e-16,0,-1,100,1,0,0,0,0.34299999999999997,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.743
5.5314e-16,0,-1,100,1,0,0,0,0.344,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.7440000000000001
2.7657e-16,0,-1,100,1,0,0,0,0.345,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.744999
4.14855e-16,0,-1,100,1,0,0,0,0.34600000000000003,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.7459979999999999
1.38285e-16,0,-1,100,1,0,0,0,0.34700000000000003,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.746995
2.7657e-16,0,-1,100,1,0,0,0,0.348,0,0.0315789,0,1,1,0.499997,0.499997,0.747992
4.14855e-16,0,-1,100,1,0,0,0,0.349,0,0.0315789,0,1,1,0.499997,0.499996,0.748988
2.7657e-16,0,-1,100,1,0,0,0,0.35,0,0.0315789,0,1,1,0.499997,0.499996,0.749985
1.38285e-16,0,-1,100,1,0,0,0,0.35100000000000003,0,0.0315789,0,1,1,0.499997,0.499996,0.750985
4.14855e-16,0,-1,100,1,0,0,0,0.35200000000000004,0,0.0315789,0,1,1,0.499997,0.499996,0.7519859999999999
4.14855e-16,0,-1,100,1,0,0,0,0.353,0,0.0315789,0,1,1,0.499997,0.499997,0.752987
4.14855e-16,0,-1,100,1,0,0,0,0.354,0,0.0315789,0,1,1,0.499997,0.499997,0.753989
4.14855e-16,0,-1,100,1,0,0,0,0.355,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.754991
4.14855e-16,0,-1,100,1,0,0,0,0.35600000000000004,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.7559939999999999
2.7657e-16,0,-1,100,1,0,0,0,0.35700000000000004,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.756997
1.38285e-16,0,-1,100,1,0,0,0,0.358,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.758
4.14855e-16,0,-1,100,1,0,0,0,0.359,0,0.0315789,0,1,1,0.5,0.500001,0.759004
1.38285e-16,0,-1,100,1,0,0,0,0.36,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.760009
2.7657e-16,0,-1,100,1,0,0,0,0.361,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.761011
1.38285e-16,0,-1,100,1,0,0,0,0.36200000000000004,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.762012
1.38285e-16,0,-1,100,1,0,0,0,0.363,0,0.0315789,0,1,1,0.500003,0.500003,0.763011
4.14855e-16,0,-1,100,1,0,0,0,0.364,0,0.0315789,0,1,1,0.500003,0.500003,0.764012
2.7657e-16,0,-1,100,1,0,0,0,0.365,0,0.0315789,0,1,1,0.500003,0.500003,0.765012
1.38285e-16,0,-1,100,1,0,0,0,0.366,0,0.0315789,0,1,1,0.500003,0.500003,0.766011
1.38285e-16,0,-1,100,1,0,0,0,0.36700000000000005,0,0.0315789,0,1,1,0.500004,0.500003,0.767008
5.5314e-16,0,-1,100,1,0,0,0,0.368,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.7680060000000001
1.38285e-16,0,-1,100,1,0,0,0,0.369,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.769003
2.7657e-16,0,-1,100,1,0,0,0,0.37,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.770001
1.38285e-16,0,-1,100,1,0,0,0,0.371,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.7709999999999999
1.38285e-16,0,-1,100,1,0,0,0,0.37200000000000005,0,0.0315789,0,1,1,0.500001,0.500001,0.772
1.38285e-16,0,-1,100,1,0,0,0,0.373,0,0.0315789,0,1,1,0.5,0.5,0.772999
4.14855e-16,0,-1,100,1,0,0,0,0.374,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.774
1.38285e-16,0,-1,100,1,0,0,0,0.375,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.775
1.38285e-16,0,-1,100,1,0,0,0,0.376,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.7759999999999999
1.38285e-16,0,-1,100,1,0,0,0,0.377,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.776999
4.14855e-16,0,-1,100,1,0,0,0,0.37799999999999995,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.777997
5.5314e-16,0,-1,100,1,0,0,0,0.379,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.778994
1.38285e-16,0,-1,100,1,0,0,0,0.38,0,0.0315789,0,1,1,0.499997,0.499997,0.779991
4.14855e-16,0,-1,100,1,0,0,0,0.381,0,0.0315789,0,1,1,0.499997,0.499996,0.780986
1.38285e-16,0,-1,100,1,0,0,0,0.382,0,0.0315789,0,1,1,0.499997,0.499996,0.781985
0.0,0,-1,100,1,0,0,0,0.38299999999999995,0,0.0315789,0,1,1,0.499997,0.499996,0.782985
2.7657e-16,0,-1,100,1,0,0,0,0.384,0,0.0315789,0,1,1,0.499997,0.499996,0.783986
1.38285e-16,0,-1,100,1,0,0,0,0.385,0,0.0315789,0,1,1,0.499997,0.499997,0.784988
1.38285e-16,0,-1,100,1,0,0,0,0.386,0,0.0315789,0,1,1,0.499997,0.499997,0.78599
4.14855e-16,0,-1,100,1,0,0,0,0.387,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.786992
4.14855e-16,0,-1,100,1,0,0,0,0.38799999999999996,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.787995
4.14855e-16,0,-1,100,1,0,0,0,0.389,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.788998
2.7657e-16,0,-1,100,1,0,0,0,0.39,0,0.0315789,0,1,1,0.5,0.500001,0.7900020000000001
4.14855e-16,0,-1,100,1,0,0,0,0.391,0,0.0315789,0,1,1,0.500001,0.500001,0.791006
2.7657e-16,0,-1,100,1,0,0,0,0.392,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.79201
1.38285e-16,0,-1,100,1,0,0,0,0.39299999999999996,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.7930119999999999
4.14855e-16,0,-1,100,1,0,0,0,0.39399999999999996,0,0.0315789,0,1,1,0.500003,0.500003,0.794011
2.7657e-16,0,-1,100,1,0,0,0,0.395,0,0.0315789,0,1,1,0.500003,0.500003,0.7950119999999999
5.5314e-16,0,-1,100,1,0,0,0,0.396,0,0.0315789,0,1,1,0.500003,0.500003,0.7960119999999999
4.14855e-16,0,-1,100,1,0,0,0,0.397,0,0.0315789,0,1,1,0.500003,0.500003,0.7970119999999999
5.5314e-16,0,-1,100,1,0,0,0,0.39799999999999996,0,0.0315789,0,1,1,0.500004,0.500003,0.79801
4.14855e-16,0,-1,100,1,0,0,0,0.39899999999999997,0,0.0315789,0,1,1,0.500003,0.500003,0.799007
1.38285e-16,0,-1,100,1,0,0,0,0.4,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.800005
2.7657e-16,0,-1,100,1,0,0,0,0.401,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.801003
4.14855e-16,0,-1,100,1,0,0,0,0.402,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.8020010000000001
2.7657e-16,0,-1,100,1,0,0,0,0.40299999999999997,0,0.0315789,0,1,1,0.500001,0.500001,0.8029999999999999
1.38285e-16,0,-1,100,1,0,0,0,0.40399999999999997,0,0.0315789,0,1,1,0.500001,0.500001,0.803999
2.7657e-16,0,-1,100,1,0,0,0,0.405,0,0.0315789,0,1,1,0.5,0.5,0.805
2.7657e-16,0,-1,100,1,0,0,0,0.406,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.8059999999999999
5.5314e-16,0,-1,100,1,0,0,0,0.40700000000000003,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.807
5.5314e-16,0,-1,100,1,0,0,0,0.408,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.8079999999999999
4.14855e-16,0,-1,100,1,0,0,0,0.409,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.808998
4.14855e-16,0,-1,100,1,0,0,0,0.41,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.809996
0.0,0,-1,1000,1,0,0,0,0.001,0,0.0315789,0,1,1,0.499997,0.499997,0.400991
6.91425e-16,0,-1,1000,1,0,0,0,0.002,0,0.0315789,0,1,1,0.499997,0.499996,0.401987
1.38285e-16,0,-1,1000,1,0,0,0,0.003,0,0.0315789,0,1,1,0.499997,0.499996,0.402985
4.14855e-16,0,-1,1000,1,0,0,0,0.004,0,0.0315789,0,1,1,0.499997,0.499996,0.403985
6.91425e-16,0,-1,1000,1,0,0,0,0.005,0,0.0315789,0,1,1,0.499997,0.499996,0.404986
6.91425e-16,0,-1,1000,1,0,0,0,0.006,0,0.0315789,0,1,1,0.499997,0.499997,0.405988
4.14855e-16,0,-1,1000,1,0,0,0,0.006999999999999999,0,0.0315789,0,1,1,0.499997,0.499997,0.40699
0.0,0,-1,1000,1,0,0,0,0.008,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.407992
4.14855e-16,0,-1,1000,1,0,0,0,0.009000000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.408995
4.14855e-16,0,-1,1000,1,0,0,0,0.01,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.409998
4.14855e-16,0,-1,1000,1,0,0,0,0.011000000000000001,0,0.0315789,0,1,1,0.5,0.500001,0.41100200000000003
1.38285e-16,0,-1,1000,1,0,0,0,0.012,0,0.0315789,0,1,1,0.500001,0.500001,0.41200600000000004
2.7657e-16,0,-1,1000,1,0,0,0,0.013000000000000001,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.41301000000000004
2.7657e-16,0,-1,1000,1,0,0,0,0.013999999999999999,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.414012
1.38285e-16,0,-1,1000,1,0,0,0,0.015,0,0.0315789,0,1,1,0.500003,0.500003,0.41501099999999996
2.7657e-16,0,-1,1000,1,0,0,0,0.016,0,0.0315789,0,1,1,0.500003,0.500003,0.416012
2.7657e-16,0,-1,1000,1,0,0,0,0.017,0,0.0315789,0,1,1,0.500003,0.500003,0.417012
2.7657e-16,0,-1,1000,1,0,0,0,0.018000000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.418012
4.14855e-16,0,-1,1000,1,0,0,0,0.019,0,0.0315789,0,1,1,0.500004,0.500003,0.41901000000000005
2.7657e-16,0,-1,1000,1,0,0,0,0.02,0,0.0315789,0,1,1,0.500003,0.500003,0.42000699999999996
4.14855e-16,0,-1,1000,1,0,0,0,0.021,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.421005
2.7657e-16,0,-1,1000,1,0,0,0,0.022000000000000002,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.42200299999999996
1.38285e-16,0,-1,1000,1,0,0,0,0.023,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.423001
2.7657e-16,0,-1,1000,1,0,0,0,0.024,0,0.0315789,0,1,1,0.500001,0.500001,0.424
1.38285e-16,0,-1,1000,1,0,0,0,0.025,0,0.0315789,0,1,1,0.500001,0.500001,0.425
0.0,0,-1,1000,1,0,0,0,0.026000000000000002,0,0.0315789,0,1,1,0.5,0.5,0.426
1.38285e-16,0,-1,1000,1,0,0,0,0.027000000000000003,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.42700000000000005
1.38285e-16,0,-1,1000,1,0,0,0,0.027999999999999997,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.428
2.7657e-16,0,-1,1000,1,0,0,0,0.028999999999999998,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.429
2.7657e-16,0,-1,1000,1,0,0,0,0.03,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.42999799999999994
0.0,0,-1,1000,1,0,0,0,0.031,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.430996
0.0,0,-1,1000,1,0,0,0,0.032,0,0.0315789,0,1,1,0.499997,0.499997,0.431993
2.7657e-16,0,-1,1000,1,0,0,0,0.033,0,0.0315789,0,1,1,0.499997,0.499997,0.432989
4.14855e-16,0,-1,1000,1,0,0,0,0.034,0,0.0315789,0,1,1,0.499997,0.499996,0.433985
1.38285e-16,0,-1,1000,1,0,0,0,0.035,0,0.0315789,0,1,1,0.499997,0.499996,0.434985
1.38285e-16,0,-1,1000,1,0,0,0,0.036000000000000004,0,0.0315789,0,1,1,0.499997,0.499996,0.435985
1.38285e-16,0,-1,1000,1,0,0,0,0.037000000000000005,0,0.0315789,0,1,1,0.499997,0.499996,0.436987
2.7657e-16,0,-1,1000,1,0,0,0,0.038,0,0.0315789,0,1,1,0.499997,0.499997,0.437988
0.0,0,-1,1000,1,0,0,0,0.039,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.43899
2.7657e-16,0,-1,1000,1,0,0,0,0.04,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.439993
0.0,0,-1,1000,1,0,0,0,0.040999999999999995,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.440996
1.38285e-16,0,-1,1000,1,0,0,0,0.042,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.442
4.14855e-16,0,-1,1000,1,0,0,0,0.043,0,0.0315789,0,1,1,0.5,0.500001,0.443004
1.38285e-16,0,-1,1000,1,0,0,0,0.044000000000000004,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.444008
1.38285e-16,0,-1,1000,1,0,0,0,0.045,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.445011
2.7657e-16,0,-1,1000,1,0,0,0,0.046,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.44601199999999996
1.38285e-16,0,-1,1000,1,0,0,0,0.047,0,0.0315789,0,1,1,0.500003,0.500003,0.447011
2.7657e-16,0,-1,1000,1,0,0,0,0.048,0,0.0315789,0,1,1,0.500003,0.500003,0.44801199999999997
0.0,0,-1,1000,1,0,0,0,0.049,0,0.0315789,0,1,1,0.500003,0.500003,0.44901199999999997
2.7657e-16,0,-1,1000,1,0,0,0,0.05,0,0.0315789,0,1,1,0.500003,0.500003,0.450011
2.7657e-16,0,-1,1000,1,0,0,0,0.051,0,0.0315789,0,1,1,0.500004,0.500003,0.451009
2.7657e-16,0,-1,1000,1,0,0,0,0.052000000000000005,0,0.0315789,0,1,1,0.500003,0.500003,0.452006
1.38285e-16,0,-1,1000,1,0,0,0,0.053,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.453004
1.38285e-16,0,-1,1000,1,0,0,0,0.054000000000000006,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.454002
4.14855e-16,0,-1,1000,1,0,0,0,0.055,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.455
1.38285e-16,0,-1,1000,1,0,0,0,0.055999999999999994,0,0.0315789,0,1,1,0.500001,0.500001,0.456
2.7657e-16,0,-1,1000,1,0,0,0,0.057,0,0.0315789,0,1,1,0.5,0.5,0.456999
1.38285e-16,0,-1,1000,1,0,0,0,0.057999999999999996,0,0.0315789,0,1,1,0.5,0.5,0.45799999999999996
1.38285e-16,0,-1,1000,1,0,0,0,0.059000000000000004,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.45899999999999996
0.0,0,-1,1000,1,0,0,0,0.06,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.46
1.38285e-16,0,-1,1000,1,0,0,0,0.061,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.460999
1.38285e-16,0,-1,1000,1,0,0,0,0.062,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.46199700000000005
1.38285e-16,0,-1,1000,1,0,0,0,0.063,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.46299399999999996
4.14855e-16,0,-1,1000,1,0,0,0,0.064,0,0.0315789,0,1,1,0.499997,0.499997,0.463991
0.0,0,-1,1000,1,0,0,0,0.065,0,0.0315789,0,1,1,0.499997,0.499996,0.464987
1.38285e-16,0,-1,1000,1,0,0,0,0.066,0,0.0315789,0,1,1,0.499997,0.499996,0.46598500000000004
1.38285e-16,0,-1,1000,1,0,0,0,0.067,0,0.0315789,0,1,1,0.499997,0.499996,0.46698500000000004
2.7657e-16,0,-1,1000,1,0,0,0,0.068,0,0.0315789,0,1,1,0.499997,0.499996,0.46798599999999996
0.0,0,-1,1000,1,0,0,0,0.069,0,0.0315789,0,1,1,0.499997,0.499997,0.468987
0.0,0,-1,1000,1,0,0,0,0.07,0,0.0315789,0,1,1,0.499997,0.499997,0.46998900000000005
2.7657e-16,0,-1,1000,1,0,0,0,0.071,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.470991
1.38285e-16,0,-1,1000,1,0,0,0,0.07200000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.47199399999999997
1.38285e-16,0,-1,1000,1,0,0,0,0.073,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.472997
2.7657e-16,0,-1,1000,1,0,0,0,0.07400000000000001,0,0.0315789,0,1,1,0.5,0.5,0.474001
1.38285e-16,0,-1,1000,1,0,0,0,0.075,0,0.0315789,0,1,1,0.500001,0.500001,0.475005
1.38285e-16,0,-1,1000,1,0,0,0,0.076,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.476009
2.7657e-16,0,-1,1000,1,0,0,0,0.077,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.477012
1.38285e-16,0,-1,1000,1,0,0,0,0.078,0,0.0315789,0,1,1,0.500003,0.500003,0.478012
2.7657e-16,0,-1,1000,1,0,0,0,0.079,0,0.0315789,0,1,1,0.500003,0.500003,0.47901099999999996
1.38285e-16,0,-1,1000,1,0,0,0,0.08,0,0.0315789,0,1,1,0.500003,0.500003,0.480012
1.38285e-16,0,-1,1000,1,0,0,0,0.081,0,0.0315789,0,1,1,0.500003,0.500003,0.481012
1.38285e-16,0,-1,1000,1,0,0,0,0.08199999999999999,0,0.0315789,0,1,1,0.500004,0.500003,0.48201000000000005
1.38285e-16,0,-1,1000,1,0,0,0,0.083,0,0.0315789,0,1,1,0.500003,0.500003,0.483008
1.38285e-16,0,-1,1000,1,0,0,0,0.084,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.484005
2.7657e-16,0,-1,1000,1,0,0,0,0.085,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.48500299999999996
1.38285e-16,0,-1,1000,1,0,0,0,0.086,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.486001
1.38285e-16,0,-1,1000,1,0,0,0,0.087,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.48700000000000004
2.7657e-16,0,-1,1000,1,0,0,0,0.08800000000000001,0,0.0315789,0,1,1,0.500001,0.500001,0.488
0.0,0,-1,1000,1,0,0,0,0.08900000000000001,0,0.0315789,0,1,1,0.5,0.5,0.489
1.38285e-16,0,-1,1000,1,0,0,0,0.09,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.49
1.38285e-16,0,-1,1000,1,0,0,0,0.091,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.491
1.38285e-16,0,-1,1000,1,0,0,0,0.092,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.49200000000000005
0.0,0,-1,1000,1,0,0,0,0.09300000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.49299899999999997
1.38285e-16,0,-1,1000,1,0,0,0,0.094,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.493996
0.0,0,-1,1000,1,0,0,0,0.095,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.494993
1.38285e-16,0,-1,1000,1,0,0,0,0.096,0,0.0315789,0,1,1,0.499997,0.499997,0.49599
0.0,0,-1,1000,1,0,0,0,0.09699999999999999,0,0.0315789,0,1,1,0.499997,0.499996,0.496986
1.38285e-16,0,-1,1000,1,0,0,0,0.098,0,0.0315789,0,1,1,0.499997,0.499996,0.497985
1.38285e-16,0,-1,1000,1,0,0,0,0.099,0,0.0315789,0,1,1,0.499997,0.499996,0.498985
0.0,0,-1,1000,1,0,0,0,0.1,0,0.0315789,0,1,1,0.499997,0.499996,0.499986
1.38285e-16,0,-1,1000,1,0,0,0,0.10099999999999999,0,0.0315789,0,1,1,0.499997,0.499997,0.500988
1.38285e-16,0,-1,1000,1,0,0,0,0.102,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.5019899999999999
4.14855e-16,0,-1,1000,1,0,0,0,0.10300000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.502992
1.38285e-16,0,-1,1000,1,0,0,0,0.10400000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.503995
1.38285e-16,0,-1,1000,1,0,0,0,0.105,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.504999
2.7657e-16,0,-1,1000,1,0,0,0,0.106,0,0.0315789,0,1,1,0.5,0.500001,0.506003
1.38285e-16,0,-1,1000,1,0,0,0,0.107,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.507007
0.0,0,-1,1000,1,0,0,0,0.10800000000000001,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.508011
2.7657e-16,0,-1,1000,1,0,0,0,0.109,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.509012
1.38285e-16,0,-1,1000,1,0,0,0,0.11,0,0.0315789,0,1,1,0.500003,0.500003,0.510011
1.38285e-16,0,-1,1000,1,0,0,0,0.111,0,0.0315789,0,1,1,0.500003,0.500003,0.511012
2.7657e-16,0,-1,1000,1,0,0,0,0.11199999999999999,0,0.0315789,0,1,1,0.500003,0.500003,0.512012
1.38285e-16,0,-1,1000,1,0,0,0,0.113,0,0.0315789,0,1,1,0.500003,0.500003,0.513011
1.38285e-16,0,-1,1000,1,0,0,0,0.114,0,0.0315789,0,1,1,0.500004,0.500003,0.514009
2.7657e-16,0,-1,1000,1,0,0,0,0.115,0,0.0315789,0,1,1,0.500003,0.500003,0.515007
0.0,0,-1,1000,1,0,0,0,0.11599999999999999,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.516004
2.7657e-16,0,-1,1000,1,0,0,0,0.11699999999999999,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.5170020000000001
0.0,0,-1,1000,1,0,0,0,0.11800000000000001,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.518001
4.14855e-16,0,-1,1000,1,0,0,0,0.11900000000000001,0,0.0315789,0,1,1,0.500001,0.500001,0.519
1.38285e-16,0,-1,1000,1,0,0,0,0.12,0,0.0315789,0,1,1,0.5,0.5,0.519999
0.0,0,-1,1000,1,0,0,0,0.121,0,0.0315789,0,1,1,0.5,0.5,0.521
1.38285e-16,0,-1,1000,1,0,0,0,0.122,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.522
1.38285e-16,0,-1,1000,1,0,0,0,0.12300000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.523
2.7657e-16,0,-1,1000,1,0,0,0,0.124,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.523999
0.0,0,-1,1000,1,0,0,0,0.125,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.524998
2.7657e-16,0,-1,1000,1,0,0,0,0.126,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.525995
1.38285e-16,0,-1,1000,1,0,0,0,0.127,0,0.0315789,0,1,1,0.499997,0.499997,0.526992
1.38285e-16,0,-1,1000,1,0,0,0,0.128,0,0.0315789,0,1,1,0.499997,0.499996,0.527988
1.38285e-16,0,-1,1000,1,0,0,0,0.129,0,0.0315789,0,1,1,0.499997,0.499996,0.528985
4.14855e-16,0,-1,1000,1,0,0,0,0.13,0,0.0315789,0,1,1,0.499997,0.499996,0.529985
1.38285e-16,0,-1,1000,1,0,0,0,0.131,0,0.0315789,0,1,1,0.499997,0.499996,0.530986
1.38285e-16,0,-1,1000,1,0,0,0,0.132,0,0.0315789,0,1,1,0.499997,0.499997,0.531987
2.7657e-16,0,-1,1000,1,0,0,0,0.133,0,0.0315789,0,1,1,0.499997,0.499997,0.532989
1.38285e-16,0,-1,1000,1,0,0,0,0.134,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.533991
1.38285e-16,0,-1,1000,1,0,0,0,0.135,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.534994
1.38285e-16,0,-1,1000,1,0,0,0,0.136,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.5359970000000001
2.7657e-16,0,-1,1000,1,0,0,0,0.13699999999999998,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.5370010000000001
0.0,0,-1,1000,1,0,0,0,0.138,0,0.0315789,0,1,1,0.5,0.500001,0.5380050000000001
1.38285e-16,0,-1,1000,1,0,0,0,0.139,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.539009
1.38285e-16,0,-1,1000,1,0,0,0,0.14,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.5400119999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.141,0,0.0315789,0,1,1,0.500003,0.500003,0.5410119999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.142,0,0.0315789,0,1,1,0.500003,0.500003,0.542011
1.38285e-16,0,-1,1000,1,0,0,0,0.14300000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.5430119999999999
2.7657e-16,0,-1,1000,1,0,0,0,0.14400000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.5440119999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.145,0,0.0315789,0,1,1,0.500003,0.500003,0.5450109999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.146,0,0.0315789,0,1,1,0.500004,0.500003,0.5460079999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.147,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.547006
0.0,0,-1,1000,1,0,0,0,0.14800000000000002,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.548003
1.38285e-16,0,-1,1000,1,0,0,0,0.149,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.5490010000000001
0.0,0,-1,1000,1,0,0,0,0.15,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.55
0.0,0,-1,1000,1,0,0,0,0.151,0,0.0315789,0,1,1,0.500001,0.500001,0.551
1.38285e-16,0,-1,1000,1,0,0,0,0.152,0,0.0315789,0,1,1,0.5,0.5,0.551999
0.0,0,-1,1000,1,0,0,0,0.153,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.5529999999999999
2.7657e-16,0,-1,1000,1,0,0,0,0.154,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.5539999999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.155,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.555
1.38285e-16,0,-1,1000,1,0,0,0,0.156,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.555999
1.38285e-16,0,-1,1000,1,0,0,0,0.157,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.5569970000000001
1.38285e-16,0,-1,1000,1,0,0,0,0.158,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.557994
5.5314e-16,0,-1,1000,1,0,0,0,0.159,0,0.0315789,0,1,1,0.499997,0.499997,0.55899
1.38285e-16,0,-1,1000,1,0,0,0,0.16,0,0.0315789,0,1,1,0.499997,0.499996,0.559986
1.38285e-16,0,-1,1000,1,0,0,0,0.161,0,0.0315789,0,1,1,0.499997,0.499996,0.5609850000000001
1.38285e-16,0,-1,1000,1,0,0,0,0.162,0,0.0315789,0,1,1,0.499997,0.499996,0.5619850000000001
0.0,0,-1,1000,1,0,0,0,0.163,0,0.0315789,0,1,1,0.499997,0.499996,0.562986
1.38285e-16,0,-1,1000,1,0,0,0,0.16399999999999998,0,0.0315789,0,1,1,0.499997,0.499997,0.563988
0.0,0,-1,1000,1,0,0,0,0.165,0,0.0315789,0,1,1,0.499997,0.499997,0.56499
1.38285e-16,0,-1,1000,1,0,0,0,0.166,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.565992
1.38285e-16,0,-1,1000,1,0,0,0,0.16699999999999998,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.566995
1.38285e-16,0,-1,1000,1,0,0,0,0.168,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.567998
1.38285e-16,0,-1,1000,1,0,0,0,0.16899999999999998,0,0.0315789,0,1,1,0.5,0.500001,0.569002
2.7657e-16,0,-1,1000,1,0,0,0,0.17,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.570006
1.38285e-16,0,-1,1000,1,0,0,0,0.171,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.57101
4.14855e-16,0,-1,1000,1,0,0,0,0.172,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.572012
0.0,0,-1,1000,1,0,0,0,0.17300000000000001,0,0.0315789,0,1,1,0.500003,0.500003,0.5730109999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.174,0,0.0315789,0,1,1,0.500003,0.500003,0.574012
1.38285e-16,0,-1,1000,1,0,0,0,0.175,0,0.0315789,0,1,1,0.500003,0.500003,0.575012
1.38285e-16,0,-1,1000,1,0,0,0,0.17600000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.576012
0.0,0,-1,1000,1,0,0,0,0.177,0,0.0315789,0,1,1,0.500004,0.500003,0.577009
6.91425e-16,0,-1,1000,1,0,0,0,0.17800000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.5780069999999999
4.14855e-16,0,-1,1000,1,0,0,0,0.179,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.579005
5.5314e-16,0,-1,1000,1,0,0,0,0.18,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.580002
5.5314e-16,0,-1,1000,1,0,0,0,0.18100000000000002,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.581001
4.14855e-16,0,-1,1000,1,0,0,0,0.182,0,0.0315789,0,1,1,0.500001,0.500001,0.5820000000000001
2.7657e-16,0,-1,1000,1,0,0,0,0.183,0,0.0315789,0,1,1,0.500001,0.500001,0.5829989999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.184,0,0.0315789,0,1,1,0.5,0.5,0.584
0.0,0,-1,1000,1,0,0,0,0.185,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.585
0.0,0,-1,1000,1,0,0,0,0.18600000000000003,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.586
2.7657e-16,0,-1,1000,1,0,0,0,0.187,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.5870000000000001
4.14855e-16,0,-1,1000,1,0,0,0,0.188,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.5879979999999999
2.7657e-16,0,-1,1000,1,0,0,0,0.18899999999999997,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.5889949999999999
5.5314e-16,0,-1,1000,1,0,0,0,0.19,0,0.0315789,0,1,1,0.499997,0.499997,0.589993
2.7657e-16,0,-1,1000,1,0,0,0,0.191,0,0.0315789,0,1,1,0.499997,0.499996,0.590988
4.14855e-16,0,-1,1000,1,0,0,0,0.192,0,0.0315789,0,1,1,0.499997,0.499996,0.591985
2.7657e-16,0,-1,1000,1,0,0,0,0.193,0,0.0315789,0,1,1,0.499997,0.499996,0.592985
0.0,0,-1,1000,1,0,0,0,0.19399999999999998,0,0.0315789,0,1,1,0.499997,0.499996,0.593986
1.38285e-16,0,-1,1000,1,0,0,0,0.195,0,0.0315789,0,1,1,0.499997,0.499997,0.594987
1.38285e-16,0,-1,1000,1,0,0,0,0.196,0,0.0315789,0,1,1,0.499997,0.499997,0.595989
5.5314e-16,0,-1,1000,1,0,0,0,0.19699999999999998,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.5969909999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.198,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.597993
4.14855e-16,0,-1,1000,1,0,0,0,0.19899999999999998,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.598996
4.14855e-16,0,-1,1000,1,0,0,0,0.2,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.6
2.7657e-16,0,-1,1000,1,0,0,0,0.201,0,0.0315789,0,1,1,0.5,0.500001,0.601004
2.7657e-16,0,-1,1000,1,0,0,0,0.20199999999999999,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.602008
5.5314e-16,0,-1,1000,1,0,0,0,0.203,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.603011
4.14855e-16,0,-1,1000,1,0,0,0,0.204,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.604012
1.38285e-16,0,-1,1000,1,0,0,0,0.205,0,0.0315789,0,1,1,0.500003,0.500003,0.605011
1.38285e-16,0,-1,1000,1,0,0,0,0.20600000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.606012
5.5314e-16,0,-1,1000,1,0,0,0,0.207,0,0.0315789,0,1,1,0.500003,0.500003,0.607012
1.38285e-16,0,-1,1000,1,0,0,0,0.20800000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.608011
4.14855e-16,0,-1,1000,1,0,0,0,0.209,0,0.0315789,0,1,1,0.500004,0.500003,0.609008
4.14855e-16,0,-1,1000,1,0,0,0,0.21,0,0.0315789,0,1,1,0.500003,0.500003,0.610006
4.14855e-16,0,-1,1000,1,0,0,0,0.21100000000000002,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.611004
2.7657e-16,0,-1,1000,1,0,0,0,0.212,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.612002
0.0,0,-1,1000,1,0,0,0,0.213,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.613
2.7657e-16,0,-1,1000,1,0,0,0,0.214,0,0.0315789,0,1,1,0.500001,0.500001,0.614
4.14855e-16,0,-1,1000,1,0,0,0,0.215,0,0.0315789,0,1,1,0.5,0.5,0.614999
4.14855e-16,0,-1,1000,1,0,0,0,0.21600000000000003,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.616
2.7657e-16,0,-1,1000,1,0,0,0,0.217,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.617
2.7657e-16,0,-1,1000,1,0,0,0,0.218,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.618
4.14855e-16,0,-1,1000,1,0,0,0,0.21899999999999997,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.618999
6.91425e-16,0,-1,1000,1,0,0,0,0.22,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.619997
1.38285e-16,0,-1,1000,1,0,0,0,0.221,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.6209939999999999
2.7657e-16,0,-1,1000,1,0,0,0,0.222,0,0.0315789,0,1,1,0.499997,0.499997,0.621991
4.14855e-16,0,-1,1000,1,0,0,0,0.223,0,0.0315789,0,1,1,0.499997,0.499996,0.622987
1.38285e-16,0,-1,1000,1,0,0,0,0.22399999999999998,0,0.0315789,0,1,1,0.499997,0.499996,0.623985
4.14855e-16,0,-1,1000,1,0,0,0,0.225,0,0.0315789,0,1,1,0.499997,0.499996,0.624985
4.14855e-16,0,-1,1000,1,0,0,0,0.226,0,0.0315789,0,1,1,0.499997,0.499996,0.6259859999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.22699999999999998,0,0.0315789,0,1,1,0.499997,0.499997,0.626988
4.14855e-16,0,-1,1000,1,0,0,0,0.228,0,0.0315789,0,1,1,0.499997,0.499997,0.627989
1.38285e-16,0,-1,1000,1,0,0,0,0.22899999999999998,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.628992
4.14855e-16,0,-1,1000,1,0,0,0,0.23,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.6299939999999999
4.14855e-16,0,-1,1000,1,0,0,0,0.231,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.630998
4.14855e-16,0,-1,1000,1,0,0,0,0.23199999999999998,0,0.0315789,0,1,1,0.5,0.5,0.6320020000000001
2.7657e-16,0,-1,1000,1,0,0,0,0.233,0,0.0315789,0,1,1,0.500001,0.500001,0.6330060000000001
1.38285e-16,0,-1,1000,1,0,0,0,0.23399999999999999,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.6340100000000001
4.14855e-16,0,-1,1000,1,0,0,0,0.235,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.635012
5.5314e-16,0,-1,1000,1,0,0,0,0.23600000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.636011
1.38285e-16,0,-1,1000,1,0,0,0,0.237,0,0.0315789,0,1,1,0.500003,0.500003,0.637012
5.5314e-16,0,-1,1000,1,0,0,0,0.23800000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.638012
2.7657e-16,0,-1,1000,1,0,0,0,0.239,0,0.0315789,0,1,1,0.500003,0.500003,0.639012
1.38285e-16,0,-1,1000,1,0,0,0,0.24,0,0.0315789,0,1,1,0.500004,0.500003,0.6400100000000001
5.5314e-16,0,-1,1000,1,0,0,0,0.24100000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.641007
4.14855e-16,0,-1,1000,1,0,0,0,0.242,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.642005
2.7657e-16,0,-1,1000,1,0,0,0,0.243,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.643003
2.7657e-16,0,-1,1000,1,0,0,0,0.244,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.644001
1.38285e-16,0,-1,1000,1,0,0,0,0.245,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.645
6.91425e-16,0,-1,1000,1,0,0,0,0.24600000000000002,0,0.0315789,0,1,1,0.500001,0.500001,0.6459999999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.247,0,0.0315789,0,1,1,0.5,0.5,0.647
6.91425e-16,0,-1,1000,1,0,0,0,0.248,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.648
1.38285e-16,0,-1,1000,1,0,0,0,0.249,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.649
1.38285e-16,0,-1,1000,1,0,0,0,0.25,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.65
1.38285e-16,0,-1,1000,1,0,0,0,0.251,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.650998
1.38285e-16,0,-1,1000,1,0,0,0,0.252,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.651996
1.38285e-16,0,-1,1000,1,0,0,0,0.253,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.652993
1.38285e-16,0,-1,1000,1,0,0,0,0.254,0,0.0315789,0,1,1,0.499997,0.499997,0.653989
2.7657e-16,0,-1,1000,1,0,0,0,0.255,0,0.0315789,0,1,1,0.499997,0.499996,0.654985
1.38285e-16,0,-1,1000,1,0,0,0,0.256,0,0.0315789,0,1,1,0.499997,0.499996,0.655985
1.38285e-16,0,-1,1000,1,0,0,0,0.257,0,0.0315789,0,1,1,0.499997,0.499996,0.656985
2.7657e-16,0,-1,1000,1,0,0,0,0.258,0,0.0315789,0,1,1,0.499997,0.499996,0.657987
1.38285e-16,0,-1,1000,1,0,0,0,0.259,0,0.0315789,0,1,1,0.499997,0.499997,0.658988
1.38285e-16,0,-1,1000,1,0,0,0,0.26,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.65999
8.2971e-16,0,-1,1000,1,0,0,0,0.261,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.660993
2.7657e-16,0,-1,1000,1,0,0,0,0.262,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.661996
1.38285e-16,0,-1,1000,1,0,0,0,0.263,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.662999
8.2971e-16,0,-1,1000,1,0,0,0,0.264,0,0.0315789,0,1,1,0.5,0.500001,0.664003
8.2971e-16,0,-1,1000,1,0,0,0,0.265,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.665008
2.7657e-16,0,-1,1000,1,0,0,0,0.266,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.666011
8.2971e-16,0,-1,1000,1,0,0,0,0.267,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.6670119999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.268,0,0.0315789,0,1,1,0.500003,0.500003,0.668011
2.7657e-16,0,-1,1000,1,0,0,0,0.26899999999999996,0,0.0315789,0,1,1,0.500003,0.500003,0.6690119999999999
2.7657e-16,0,-1,1000,1,0,0,0,0.27,0,0.0315789,0,1,1,0.500003,0.500003,0.6700119999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.271,0,0.0315789,0,1,1,0.500003,0.500003,0.6710109999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.272,0,0.0315789,0,1,1,0.500004,0.500003,0.672009
2.7657e-16,0,-1,1000,1,0,0,0,0.273,0,0.0315789,0,1,1,0.500003,0.500003,0.673006
2.7657e-16,0,-1,1000,1,0,0,0,0.27399999999999997,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.674004
4.14855e-16,0,-1,1000,1,0,0,0,0.275,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.675002
2.7657e-16,0,-1,1000,1,0,0,0,0.276,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.6759999999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.27699999999999997,0,0.0315789,0,1,1,0.500001,0.500001,0.677
4.14855e-16,0,-1,1000,1,0,0,0,0.278,0,0.0315789,0,1,1,0.5,0.5,0.677999
4.14855e-16,0,-1,1000,1,0,0,0,0.27899999999999997,0,0.0315789,0,1,1,0.5,0.5,0.679
4.14855e-16,0,-1,1000,1,0,0,0,0.28,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.68
4.14855e-16,0,-1,1000,1,0,0,0,0.281,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.6809999999999999
5.5314e-16,0,-1,1000,1,0,0,0,0.282,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.681999
5.5314e-16,0,-1,1000,1,0,0,0,0.28300000000000003,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.682998
1.38285e-16,0,-1,1000,1,0,0,0,0.284,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.683995
1.38285e-16,0,-1,1000,1,0,0,0,0.285,0,0.0315789,0,1,1,0.499997,0.499997,0.684992
4.14855e-16,0,-1,1000,1,0,0,0,0.28600000000000003,0,0.0315789,0,1,1,0.499997,0.499996,0.685987
4.14855e-16,0,-1,1000,1,0,0,0,0.287,0,0.0315789,0,1,1,0.499997,0.499996,0.6869850000000001
1.38285e-16,0,-1,1000,1,0,0,0,0.28800000000000003,0,0.0315789,0,1,1,0.499997,0.499996,0.6879850000000001
4.14855e-16,0,-1,1000,1,0,0,0,0.289,0,0.0315789,0,1,1,0.499997,0.499996,0.688986
4.14855e-16,0,-1,1000,1,0,0,0,0.29,0,0.0315789,0,1,1,0.499997,0.499997,0.689987
2.7657e-16,0,-1,1000,1,0,0,0,0.29100000000000004,0,0.0315789,0,1,1,0.499997,0.499997,0.6909890000000001
5.5314e-16,0,-1,1000,1,0,0,0,0.292,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.691991
5.5314e-16,0,-1,1000,1,0,0,0,0.293,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.692994
4.14855e-16,0,-1,1000,1,0,0,0,0.294,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.693997
4.14855e-16,0,-1,1000,1,0,0,0,0.295,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.695001
1.38285e-16,0,-1,1000,1,0,0,0,0.29600000000000004,0,0.0315789,0,1,1,0.500001,0.500001,0.696005
6.91425e-16,0,-1,1000,1,0,0,0,0.297,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.697009
4.14855e-16,0,-1,1000,1,0,0,0,0.298,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.698012
4.14855e-16,0,-1,1000,1,0,0,0,0.299,0,0.0315789,0,1,1,0.500003,0.500003,0.699012
4.14855e-16,0,-1,1000,1,0,0,0,0.3,0,0.0315789,0,1,1,0.500003,0.500003,0.7000109999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.301,0,0.0315789,0,1,1,0.500003,0.500003,0.701012
1.38285e-16,0,-1,1000,1,0,0,0,0.302,0,0.0315789,0,1,1,0.500003,0.500003,0.702012
2.7657e-16,0,-1,1000,1,0,0,0,0.303,0,0.0315789,0,1,1,0.500003,0.500003,0.70301
1.38285e-16,0,-1,1000,1,0,0,0,0.304,0,0.0315789,0,1,1,0.500003,0.500003,0.704008
6.91425e-16,0,-1,1000,1,0,0,0,0.305,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.705005
4.14855e-16,0,-1,1000,1,0,0,0,0.306,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.7060029999999999
4.14855e-16,0,-1,1000,1,0,0,0,0.307,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.707001
1.38285e-16,0,-1,1000,1,0,0,0,0.308,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.708
2.7657e-16,0,-1,1000,1,0,0,0,0.309,0,0.0315789,0,1,1,0.500001,0.500001,0.7090000000000001
1.38285e-16,0,-1,1000,1,0,0,0,0.31,0,0.0315789,0,1,1,0.5,0.5,0.71
4.14855e-16,0,-1,1000,1,0,0,0,0.311,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.711
8.2971e-16,0,-1,1000,1,0,0,0,0.312,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.7120000000000001
4.14855e-16,0,-1,1000,1,0,0,0,0.313,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.713
4.14855e-16,0,-1,1000,1,0,0,0,0.314,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.7139989999999999
4.14855e-16,0,-1,1000,1,0,0,0,0.315,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.714996
1.38285e-16,0,-1,1000,1,0,0,0,0.316,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.7159939999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.317,0,0.0315789,0,1,1,0.499997,0.499997,0.71699
4.14855e-16,0,-1,1000,1,0,0,0,0.318,0,0.0315789,0,1,1,0.499997,0.499996,0.717986
1.38285e-16,0,-1,1000,1,0,0,0,0.319,0,0.0315789,0,1,1,0.499997,0.499996,0.718985
2.7657e-16,0,-1,1000,1,0,0,0,0.32,0,0.0315789,0,1,1,0.499997,0.499996,0.719985
4.14855e-16,0,-1,1000,1,0,0,0,0.321,0,0.0315789,0,1,1,0.499997,0.499996,0.720986
4.14855e-16,0,-1,1000,1,0,0,0,0.322,0,0.0315789,0,1,1,0.499997,0.499997,0.721988
2.7657e-16,0,-1,1000,1,0,0,0,0.32299999999999995,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.7229899999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.324,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.723992
5.5314e-16,0,-1,1000,1,0,0,0,0.325,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.724995
2.7657e-16,0,-1,1000,1,0,0,0,0.326,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.725999
1.38285e-16,0,-1,1000,1,0,0,0,0.327,0,0.0315789,0,1,1,0.5,0.500001,0.727003
4.14855e-16,0,-1,1000,1,0,0,0,0.32799999999999996,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.728007
5.5314e-16,0,-1,1000,1,0,0,0,0.32899999999999996,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.729011
1.38285e-16,0,-1,1000,1,0,0,0,0.33,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.730012
1.38285e-16,0,-1,1000,1,0,0,0,0.331,0,0.0315789,0,1,1,0.500003,0.500003,0.731011
4.14855e-16,0,-1,1000,1,0,0,0,0.332,0,0.0315789,0,1,1,0.500003,0.500003,0.732012
1.38285e-16,0,-1,1000,1,0,0,0,0.33299999999999996,0,0.0315789,0,1,1,0.500003,0.500003,0.733012
4.14855e-16,0,-1,1000,1,0,0,0,0.33399999999999996,0,0.0315789,0,1,1,0.500003,0.500003,0.734012
2.7657e-16,0,-1,1000,1,0,0,0,0.335,0,0.0315789,0,1,1,0.500004,0.500003,0.735009
4.14855e-16,0,-1,1000,1,0,0,0,0.336,0,0.0315789,0,1,1,0.500003,0.500003,0.736007
4.14855e-16,0,-1,1000,1,0,0,0,0.337,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.737004
4.14855e-16,0,-1,1000,1,0,0,0,0.33799999999999997,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.738002
1.38285e-16,0,-1,1000,1,0,0,0,0.33899999999999997,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.739001
2.7657e-16,0,-1,1000,1,0,0,0,0.34,0,0.0315789,0,1,1,0.500001,0.500001,0.74
6.91425e-16,0,-1,1000,1,0,0,0,0.341,0,0.0315789,0,1,1,0.500001,0.5,0.740999
4.14855e-16,0,-1,1000,1,0,0,0,0.342,0,0.0315789,0,1,1,0.5,0.5,0.742
1.38285e-16,0,-1,1000,1,0,0,0,0.34299999999999997,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.743
5.5314e-16,0,-1,1000,1,0,0,0,0.344,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.7440000000000001
2.7657e-16,0,-1,1000,1,0,0,0,0.345,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.744999
4.14855e-16,0,-1,1000,1,0,0,0,0.34600000000000003,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.7459979999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.34700000000000003,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.746995
2.7657e-16,0,-1,1000,1,0,0,0,0.348,0,0.0315789,0,1,1,0.499997,0.499997,0.747992
4.14855e-16,0,-1,1000,1,0,0,0,0.349,0,0.0315789,0,1,1,0.499997,0.499996,0.748988
2.7657e-16,0,-1,1000,1,0,0,0,0.35,0,0.0315789,0,1,1,0.499997,0.499996,0.749985
1.38285e-16,0,-1,1000,1,0,0,0,0.35100000000000003,0,0.0315789,0,1,1,0.499997,0.499996,0.750985
4.14855e-16,0,-1,1000,1,0,0,0,0.35200000000000004,0,0.0315789,0,1,1,0.499997,0.499996,0.7519859999999999
4.14855e-16,0,-1,1000,1,0,0,0,0.353,0,0.0315789,0,1,1,0.499997,0.499997,0.752987
4.14855e-16,0,-1,1000,1,0,0,0,0.354,0,0.0315789,0,1,1,0.499997,0.499997,0.753989
4.14855e-16,0,-1,1000,1,0,0,0,0.355,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.754991
4.14855e-16,0,-1,1000,1,0,0,0,0.35600000000000004,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.7559939999999999
2.7657e-16,0,-1,1000,1,0,0,0,0.35700000000000004,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.756997
1.38285e-16,0,-1,1000,1,0,0,0,0.358,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.758
4.14855e-16,0,-1,1000,1,0,0,0,0.359,0,0.0315789,0,1,1,0.5,0.500001,0.759004
1.38285e-16,0,-1,1000,1,0,0,0,0.36,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.760009
2.7657e-16,0,-1,1000,1,0,0,0,0.361,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.761011
1.38285e-16,0,-1,1000,1,0,0,0,0.36200000000000004,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.762012
1.38285e-16,0,-1,1000,1,0,0,0,0.363,0,0.0315789,0,1,1,0.500003,0.500003,0.763011
4.14855e-16,0,-1,1000,1,0,0,0,0.364,0,0.0315789,0,1,1,0.500003,0.500003,0.764012
2.7657e-16,0,-1,1000,1,0,0,0,0.365,0,0.0315789,0,1,1,0.500003,0.500003,0.765012
1.38285e-16,0,-1,1000,1,0,0,0,0.366,0,0.0315789,0,1,1,0.500003,0.500003,0.766011
1.38285e-16,0,-1,1000,1,0,0,0,0.36700000000000005,0,0.0315789,0,1,1,0.500004,0.500003,0.767008
5.5314e-16,0,-1,1000,1,0,0,0,0.368,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.7680060000000001
1.38285e-16,0,-1,1000,1,0,0,0,0.369,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.769003
2.7657e-16,0,-1,1000,1,0,0,0,0.37,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.770001
1.38285e-16,0,-1,1000,1,0,0,0,0.371,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.7709999999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.37200000000000005,0,0.0315789,0,1,1,0.500001,0.500001,0.772
1.38285e-16,0,-1,1000,1,0,0,0,0.373,0,0.0315789,0,1,1,0.5,0.5,0.772999
4.14855e-16,0,-1,1000,1,0,0,0,0.374,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.774
1.38285e-16,0,-1,1000,1,0,0,0,0.375,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.775
1.38285e-16,0,-1,1000,1,0,0,0,0.376,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.7759999999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.377,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.776999
4.14855e-16,0,-1,1000,1,0,0,0,0.37799999999999995,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.777997
5.5314e-16,0,-1,1000,1,0,0,0,0.379,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.778994
1.38285e-16,0,-1,1000,1,0,0,0,0.38,0,0.0315789,0,1,1,0.499997,0.499997,0.779991
4.14855e-16,0,-1,1000,1,0,0,0,0.381,0,0.0315789,0,1,1,0.499997,0.499996,0.780986
1.38285e-16,0,-1,1000,1,0,0,0,0.382,0,0.0315789,0,1,1,0.499997,0.499996,0.781985
0.0,0,-1,1000,1,0,0,0,0.38299999999999995,0,0.0315789,0,1,1,0.499997,0.499996,0.782985
2.7657e-16,0,-1,1000,1,0,0,0,0.384,0,0.0315789,0,1,1,0.499997,0.499996,0.783986
1.38285e-16,0,-1,1000,1,0,0,0,0.385,0,0.0315789,0,1,1,0.499997,0.499997,0.784988
1.38285e-16,0,-1,1000,1,0,0,0,0.386,0,0.0315789,0,1,1,0.499997,0.499997,0.78599
4.14855e-16,0,-1,1000,1,0,0,0,0.387,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.786992
4.14855e-16,0,-1,1000,1,0,0,0,0.38799999999999996,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.787995
4.14855e-16,0,-1,1000,1,0,0,0,0.389,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.788998
2.7657e-16,0,-1,1000,1,0,0,0,0.39,0,0.0315789,0,1,1,0.5,0.500001,0.7900020000000001
4.14855e-16,0,-1,1000,1,0,0,0,0.391,0,0.0315789,0,1,1,0.500001,0.500001,0.791006
2.7657e-16,0,-1,1000,1,0,0,0,0.392,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.79201
1.38285e-16,0,-1,1000,1,0,0,0,0.39299999999999996,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.7930119999999999
4.14855e-16,0,-1,1000,1,0,0,0,0.39399999999999996,0,0.0315789,0,1,1,0.500003,0.500003,0.794011
2.7657e-16,0,-1,1000,1,0,0,0,0.395,0,0.0315789,0,1,1,0.500003,0.500003,0.7950119999999999
5.5314e-16,0,-1,1000,1,0,0,0,0.396,0,0.0315789,0,1,1,0.500003,0.500003,0.7960119999999999
4.14855e-16,0,-1,1000,1,0,0,0,0.397,0,0.0315789,0,1,1,0.500003,0.500003,0.7970119999999999
5.5314e-16,0,-1,1000,1,0,0,0,0.39799999999999996,0,0.0315789,0,1,1,0.500004,0.500003,0.79801
4.14855e-16,0,-1,1000,1,0,0,0,0.39899999999999997,0,0.0315789,0,1,1,0.500003,0.500003,0.799007
1.38285e-16,0,-1,1000,1,0,0,0,0.4,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.800005
2.7657e-16,0,-1,1000,1,0,0,0,0.401,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.801003
4.14855e-16,0,-1,1000,1,0,0,0,0.402,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.8020010000000001
2.7657e-16,0,-1,1000,1,0,0,0,0.40299999999999997,0,0.0315789,0,1,1,0.500001,0.500001,0.8029999999999999
1.38285e-16,0,-1,1000,1,0,0,0,0.40399999999999997,0,0.0315789,0,1,1,0.500001,0.500001,0.803999
2.7657e-16,0,-1,1000,1,0,0,0,0.405,0,0.0315789,0,1,1,0.5,0.5,0.805
2.7657e-16,0,-1,1000,1,0,0,0,0.406,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.8059999999999999
5.5314e-16,0,-1,1000,1,0,0,0,0.40700000000000003,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.807
5.5314e-16,0,-1,1000,1,0,0,0,0.408,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.8079999999999999
4.14855e-16,0,-1,1000,1,0,0,0,0.409,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.808998
4.14855e-16,0,-1,1000,1,0,0,0,0.41,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.809996
0.0,0,-1,10000,1,0,0,0,0.001,0,0.0315789,0,1,1,0.499997,0.499997,0.400991
6.91425e-16,0,-1,10000,1,0,0,0,0.002,0,0.0315789,0,1,1,0.499997,0.499996,0.401987
1.38285e-16,0,-1,10000,1,0,0,0,0.003,0,0.0315789,0,1,1,0.499997,0.499996,0.402985
4.14855e-16,0,-1,10000,1,0,0,0,0.004,0,0.0315789,0,1,1,0.499997,0.499996,0.403985
6.91425e-16,0,-1,10000,1,0,0,0,0.005,0,0.0315789,0,1,1,0.499997,0.499996,0.404986
6.91425e-16,0,-1,10000,1,0,0,0,0.006,0,0.0315789,0,1,1,0.499997,0.499997,0.405988
4.14855e-16,0,-1,10000,1,0,0,0,0.006999999999999999,0,0.0315789,0,1,1,0.499997,0.499997,0.40699
0.0,0,-1,10000,1,0,0,0,0.008,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.407992
4.14855e-16,0,-1,10000,1,0,0,0,0.009000000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.408995
4.14855e-16,0,-1,10000,1,0,0,0,0.01,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.409998
4.14855e-16,0,-1,10000,1,0,0,0,0.011000000000000001,0,0.0315789,0,1,1,0.5,0.500001,0.41100200000000003
1.38285e-16,0,-1,10000,1,0,0,0,0.012,0,0.0315789,0,1,1,0.500001,0.500001,0.41200600000000004
2.7657e-16,0,-1,10000,1,0,0,0,0.013000000000000001,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.41301000000000004
2.7657e-16,0,-1,10000,1,0,0,0,0.013999999999999999,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.414012
1.38285e-16,0,-1,10000,1,0,0,0,0.015,0,0.0315789,0,1,1,0.500003,0.500003,0.41501099999999996
2.7657e-16,0,-1,10000,1,0,0,0,0.016,0,0.0315789,0,1,1,0.500003,0.500003,0.416012
2.7657e-16,0,-1,10000,1,0,0,0,0.017,0,0.0315789,0,1,1,0.500003,0.500003,0.417012
2.7657e-16,0,-1,10000,1,0,0,0,0.018000000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.418012
4.14855e-16,0,-1,10000,1,0,0,0,0.019,0,0.0315789,0,1,1,0.500004,0.500003,0.41901000000000005
2.7657e-16,0,-1,10000,1,0,0,0,0.02,0,0.0315789,0,1,1,0.500003,0.500003,0.42000699999999996
4.14855e-16,0,-1,10000,1,0,0,0,0.021,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.421005
2.7657e-16,0,-1,10000,1,0,0,0,0.022000000000000002,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.42200299999999996
1.38285e-16,0,-1,10000,1,0,0,0,0.023,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.423001
2.7657e-16,0,-1,10000,1,0,0,0,0.024,0,0.0315789,0,1,1,0.500001,0.500001,0.424
1.38285e-16,0,-1,10000,1,0,0,0,0.025,0,0.0315789,0,1,1,0.500001,0.500001,0.425
0.0,0,-1,10000,1,0,0,0,0.026000000000000002,0,0.0315789,0,1,1,0.5,0.5,0.426
1.38285e-16,0,-1,10000,1,0,0,0,0.027000000000000003,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.42700000000000005
1.38285e-16,0,-1,10000,1,0,0,0,0.027999999999999997,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.428
2.7657e-16,0,-1,10000,1,0,0,0,0.028999999999999998,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.429
2.7657e-16,0,-1,10000,1,0,0,0,0.03,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.42999799999999994
0.0,0,-1,10000,1,0,0,0,0.031,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.430996
0.0,0,-1,10000,1,0,0,0,0.032,0,0.0315789,0,1,1,0.499997,0.499997,0.431993
2.7657e-16,0,-1,10000,1,0,0,0,0.033,0,0.0315789,0,1,1,0.499997,0.499997,0.432989
4.14855e-16,0,-1,10000,1,0,0,0,0.034,0,0.0315789,0,1,1,0.499997,0.499996,0.433985
1.38285e-16,0,-1,10000,1,0,0,0,0.035,0,0.0315789,0,1,1,0.499997,0.499996,0.434985
1.38285e-16,0,-1,10000,1,0,0,0,0.036000000000000004,0,0.0315789,0,1,1,0.499997,0.499996,0.435985
1.38285e-16,0,-1,10000,1,0,0,0,0.037000000000000005,0,0.0315789,0,1,1,0.499997,0.499996,0.436987
2.7657e-16,0,-1,10000,1,0,0,0,0.038,0,0.0315789,0,1,1,0.499997,0.499997,0.437988
0.0,0,-1,10000,1,0,0,0,0.039,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.43899
2.7657e-16,0,-1,10000,1,0,0,0,0.04,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.439993
0.0,0,-1,10000,1,0,0,0,0.040999999999999995,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.440996
1.38285e-16,0,-1,10000,1,0,0,0,0.042,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.442
4.14855e-16,0,-1,10000,1,0,0,0,0.043,0,0.0315789,0,1,1,0.5,0.500001,0.443004
1.38285e-16,0,-1,10000,1,0,0,0,0.044000000000000004,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.444008
1.38285e-16,0,-1,10000,1,0,0,0,0.045,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.445011
2.7657e-16,0,-1,10000,1,0,0,0,0.046,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.44601199999999996
1.38285e-16,0,-1,10000,1,0,0,0,0.047,0,0.0315789,0,1,1,0.500003,0.500003,0.447011
2.7657e-16,0,-1,10000,1,0,0,0,0.048,0,0.0315789,0,1,1,0.500003,0.500003,0.44801199999999997
0.0,0,-1,10000,1,0,0,0,0.049,0,0.0315789,0,1,1,0.500003,0.500003,0.44901199999999997
2.7657e-16,0,-1,10000,1,0,0,0,0.05,0,0.0315789,0,1,1,0.500003,0.500003,0.450011
2.7657e-16,0,-1,10000,1,0,0,0,0.051,0,0.0315789,0,1,1,0.500004,0.500003,0.451009
2.7657e-16,0,-1,10000,1,0,0,0,0.052000000000000005,0,0.0315789,0,1,1,0.500003,0.500003,0.452006
1.38285e-16,0,-1,10000,1,0,0,0,0.053,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.453004
1.38285e-16,0,-1,10000,1,0,0,0,0.054000000000000006,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.454002
4.14855e-16,0,-1,10000,1,0,0,0,0.055,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.455
1.38285e-16,0,-1,10000,1,0,0,0,0.055999999999999994,0,0.0315789,0,1,1,0.500001,0.500001,0.456
2.7657e-16,0,-1,10000,1,0,0,0,0.057,0,0.0315789,0,1,1,0.5,0.5,0.456999
1.38285e-16,0,-1,10000,1,0,0,0,0.057999999999999996,0,0.0315789,0,1,1,0.5,0.5,0.45799999999999996
1.38285e-16,0,-1,10000,1,0,0,0,0.059000000000000004,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.45899999999999996
0.0,0,-1,10000,1,0,0,0,0.06,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.46
1.38285e-16,0,-1,10000,1,0,0,0,0.061,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.460999
1.38285e-16,0,-1,10000,1,0,0,0,0.062,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.46199700000000005
1.38285e-16,0,-1,10000,1,0,0,0,0.063,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.46299399999999996
4.14855e-16,0,-1,10000,1,0,0,0,0.064,0,0.0315789,0,1,1,0.499997,0.499997,0.463991
0.0,0,-1,10000,1,0,0,0,0.065,0,0.0315789,0,1,1,0.499997,0.499996,0.464987
1.38285e-16,0,-1,10000,1,0,0,0,0.066,0,0.0315789,0,1,1,0.499997,0.499996,0.46598500000000004
1.38285e-16,0,-1,10000,1,0,0,0,0.067,0,0.0315789,0,1,1,0.499997,0.499996,0.46698500000000004
2.7657e-16,0,-1,10000,1,0,0,0,0.068,0,0.0315789,0,1,1,0.499997,0.499996,0.46798599999999996
0.0,0,-1,10000,1,0,0,0,0.069,0,0.0315789,0,1,1,0.499997,0.499997,0.468987
0.0,0,-1,10000,1,0,0,0,0.07,0,0.0315789,0,1,1,0.499997,0.499997,0.46998900000000005
2.7657e-16,0,-1,10000,1,0,0,0,0.071,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.470991
1.38285e-16,0,-1,10000,1,0,0,0,0.07200000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.47199399999999997
1.38285e-16,0,-1,10000,1,0,0,0,0.073,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.472997
2.7657e-16,0,-1,10000,1,0,0,0,0.07400000000000001,0,0.0315789,0,1,1,0.5,0.5,0.474001
1.38285e-16,0,-1,10000,1,0,0,0,0.075,0,0.0315789,0,1,1,0.500001,0.500001,0.475005
1.38285e-16,0,-1,10000,1,0,0,0,0.076,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.476009
2.7657e-16,0,-1,10000,1,0,0,0,0.077,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.477012
1.38285e-16,0,-1,10000,1,0,0,0,0.078,0,0.0315789,0,1,1,0.500003,0.500003,0.478012
2.7657e-16,0,-1,10000,1,0,0,0,0.079,0,0.0315789,0,1,1,0.500003,0.500003,0.47901099999999996
1.38285e-16,0,-1,10000,1,0,0,0,0.08,0,0.0315789,0,1,1,0.500003,0.500003,0.480012
1.38285e-16,0,-1,10000,1,0,0,0,0.081,0,0.0315789,0,1,1,0.500003,0.500003,0.481012
1.38285e-16,0,-1,10000,1,0,0,0,0.08199999999999999,0,0.0315789,0,1,1,0.500004,0.500003,0.48201000000000005
1.38285e-16,0,-1,10000,1,0,0,0,0.083,0,0.0315789,0,1,1,0.500003,0.500003,0.483008
1.38285e-16,0,-1,10000,1,0,0,0,0.084,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.484005
2.7657e-16,0,-1,10000,1,0,0,0,0.085,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.48500299999999996
1.38285e-16,0,-1,10000,1,0,0,0,0.086,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.486001
1.38285e-16,0,-1,10000,1,0,0,0,0.087,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.48700000000000004
2.7657e-16,0,-1,10000,1,0,0,0,0.08800000000000001,0,0.0315789,0,1,1,0.500001,0.500001,0.488
0.0,0,-1,10000,1,0,0,0,0.08900000000000001,0,0.0315789,0,1,1,0.5,0.5,0.489
1.38285e-16,0,-1,10000,1,0,0,0,0.09,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.49
1.38285e-16,0,-1,10000,1,0,0,0,0.091,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.491
1.38285e-16,0,-1,10000,1,0,0,0,0.092,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.49200000000000005
0.0,0,-1,10000,1,0,0,0,0.09300000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.49299899999999997
1.38285e-16,0,-1,10000,1,0,0,0,0.094,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.493996
0.0,0,-1,10000,1,0,0,0,0.095,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.494993
1.38285e-16,0,-1,10000,1,0,0,0,0.096,0,0.0315789,0,1,1,0.499997,0.499997,0.49599
0.0,0,-1,10000,1,0,0,0,0.09699999999999999,0,0.0315789,0,1,1,0.499997,0.499996,0.496986
1.38285e-16,0,-1,10000,1,0,0,0,0.098,0,0.0315789,0,1,1,0.499997,0.499996,0.497985
1.38285e-16,0,-1,10000,1,0,0,0,0.099,0,0.0315789,0,1,1,0.499997,0.499996,0.498985
0.0,0,-1,10000,1,0,0,0,0.1,0,0.0315789,0,1,1,0.499997,0.499996,0.499986
1.38285e-16,0,-1,10000,1,0,0,0,0.10099999999999999,0,0.0315789,0,1,1,0.499997,0.499997,0.500988
1.38285e-16,0,-1,10000,1,0,0,0,0.102,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.5019899999999999
4.14855e-16,0,-1,10000,1,0,0,0,0.10300000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.502992
1.38285e-16,0,-1,10000,1,0,0,0,0.10400000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.503995
1.38285e-16,0,-1,10000,1,0,0,0,0.105,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.504999
2.7657e-16,0,-1,10000,1,0,0,0,0.106,0,0.0315789,0,1,1,0.5,0.500001,0.506003
1.38285e-16,0,-1,10000,1,0,0,0,0.107,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.507007
0.0,0,-1,10000,1,0,0,0,0.10800000000000001,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.508011
2.7657e-16,0,-1,10000,1,0,0,0,0.109,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.509012
1.38285e-16,0,-1,10000,1,0,0,0,0.11,0,0.0315789,0,1,1,0.500003,0.500003,0.510011
1.38285e-16,0,-1,10000,1,0,0,0,0.111,0,0.0315789,0,1,1,0.500003,0.500003,0.511012
2.7657e-16,0,-1,10000,1,0,0,0,0.11199999999999999,0,0.0315789,0,1,1,0.500003,0.500003,0.512012
1.38285e-16,0,-1,10000,1,0,0,0,0.113,0,0.0315789,0,1,1,0.500003,0.500003,0.513011
1.38285e-16,0,-1,10000,1,0,0,0,0.114,0,0.0315789,0,1,1,0.500004,0.500003,0.514009
2.7657e-16,0,-1,10000,1,0,0,0,0.115,0,0.0315789,0,1,1,0.500003,0.500003,0.515007
0.0,0,-1,10000,1,0,0,0,0.11599999999999999,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.516004
2.7657e-16,0,-1,10000,1,0,0,0,0.11699999999999999,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.5170020000000001
0.0,0,-1,10000,1,0,0,0,0.11800000000000001,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.518001
4.14855e-16,0,-1,10000,1,0,0,0,0.11900000000000001,0,0.0315789,0,1,1,0.500001,0.500001,0.519
1.38285e-16,0,-1,10000,1,0,0,0,0.12,0,0.0315789,0,1,1,0.5,0.5,0.519999
0.0,0,-1,10000,1,0,0,0,0.121,0,0.0315789,0,1,1,0.5,0.5,0.521
1.38285e-16,0,-1,10000,1,0,0,0,0.122,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.522
1.38285e-16,0,-1,10000,1,0,0,0,0.12300000000000001,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.523
2.7657e-16,0,-1,10000,1,0,0,0,0.124,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.523999
0.0,0,-1,10000,1,0,0,0,0.125,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.524998
2.7657e-16,0,-1,10000,1,0,0,0,0.126,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.525995
1.38285e-16,0,-1,10000,1,0,0,0,0.127,0,0.0315789,0,1,1,0.499997,0.499997,0.526992
1.38285e-16,0,-1,10000,1,0,0,0,0.128,0,0.0315789,0,1,1,0.499997,0.499996,0.527988
1.38285e-16,0,-1,10000,1,0,0,0,0.129,0,0.0315789,0,1,1,0.499997,0.499996,0.528985
4.14855e-16,0,-1,10000,1,0,0,0,0.13,0,0.0315789,0,1,1,0.499997,0.499996,0.529985
1.38285e-16,0,-1,10000,1,0,0,0,0.131,0,0.0315789,0,1,1,0.499997,0.499996,0.530986
1.38285e-16,0,-1,10000,1,0,0,0,0.132,0,0.0315789,0,1,1,0.499997,0.499997,0.531987
2.7657e-16,0,-1,10000,1,0,0,0,0.133,0,0.0315789,0,1,1,0.499997,0.499997,0.532989
1.38285e-16,0,-1,10000,1,0,0,0,0.134,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.533991
1.38285e-16,0,-1,10000,1,0,0,0,0.135,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.534994
1.38285e-16,0,-1,10000,1,0,0,0,0.136,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.5359970000000001
2.7657e-16,0,-1,10000,1,0,0,0,0.13699999999999998,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.5370010000000001
0.0,0,-1,10000,1,0,0,0,0.138,0,0.0315789,0,1,1,0.5,0.500001,0.5380050000000001
1.38285e-16,0,-1,10000,1,0,0,0,0.139,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.539009
1.38285e-16,0,-1,10000,1,0,0,0,0.14,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.5400119999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.141,0,0.0315789,0,1,1,0.500003,0.500003,0.5410119999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.142,0,0.0315789,0,1,1,0.500003,0.500003,0.542011
1.38285e-16,0,-1,10000,1,0,0,0,0.14300000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.5430119999999999
2.7657e-16,0,-1,10000,1,0,0,0,0.14400000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.5440119999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.145,0,0.0315789,0,1,1,0.500003,0.500003,0.5450109999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.146,0,0.0315789,0,1,1,0.500004,0.500003,0.5460079999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.147,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.547006
0.0,0,-1,10000,1,0,0,0,0.14800000000000002,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.548003
1.38285e-16,0,-1,10000,1,0,0,0,0.149,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.5490010000000001
0.0,0,-1,10000,1,0,0,0,0.15,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.55
0.0,0,-1,10000,1,0,0,0,0.151,0,0.0315789,0,1,1,0.500001,0.500001,0.551
1.38285e-16,0,-1,10000,1,0,0,0,0.152,0,0.0315789,0,1,1,0.5,0.5,0.551999
0.0,0,-1,10000,1,0,0,0,0.153,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.5529999999999999
2.7657e-16,0,-1,10000,1,0,0,0,0.154,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.5539999999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.155,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.555
1.38285e-16,0,-1,10000,1,0,0,0,0.156,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.555999
1.38285e-16,0,-1,10000,1,0,0,0,0.157,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.5569970000000001
1.38285e-16,0,-1,10000,1,0,0,0,0.158,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.557994
5.5314e-16,0,-1,10000,1,0,0,0,0.159,0,0.0315789,0,1,1,0.499997,0.499997,0.55899
1.38285e-16,0,-1,10000,1,0,0,0,0.16,0,0.0315789,0,1,1,0.499997,0.499996,0.559986
1.38285e-16,0,-1,10000,1,0,0,0,0.161,0,0.0315789,0,1,1,0.499997,0.499996,0.5609850000000001
1.38285e-16,0,-1,10000,1,0,0,0,0.162,0,0.0315789,0,1,1,0.499997,0.499996,0.5619850000000001
0.0,0,-1,10000,1,0,0,0,0.163,0,0.0315789,0,1,1,0.499997,0.499996,0.562986
1.38285e-16,0,-1,10000,1,0,0,0,0.16399999999999998,0,0.0315789,0,1,1,0.499997,0.499997,0.563988
0.0,0,-1,10000,1,0,0,0,0.165,0,0.0315789,0,1,1,0.499997,0.499997,0.56499
1.38285e-16,0,-1,10000,1,0,0,0,0.166,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.565992
1.38285e-16,0,-1,10000,1,0,0,0,0.16699999999999998,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.566995
1.38285e-16,0,-1,10000,1,0,0,0,0.168,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.567998
1.38285e-16,0,-1,10000,1,0,0,0,0.16899999999999998,0,0.0315789,0,1,1,0.5,0.500001,0.569002
2.7657e-16,0,-1,10000,1,0,0,0,0.17,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.570006
1.38285e-16,0,-1,10000,1,0,0,0,0.171,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.57101
4.14855e-16,0,-1,10000,1,0,0,0,0.172,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.572012
0.0,0,-1,10000,1,0,0,0,0.17300000000000001,0,0.0315789,0,1,1,0.500003,0.500003,0.5730109999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.174,0,0.0315789,0,1,1,0.500003,0.500003,0.574012
1.38285e-16,0,-1,10000,1,0,0,0,0.175,0,0.0315789,0,1,1,0.500003,0.500003,0.575012
1.38285e-16,0,-1,10000,1,0,0,0,0.17600000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.576012
0.0,0,-1,10000,1,0,0,0,0.177,0,0.0315789,0,1,1,0.500004,0.500003,0.577009
6.91425e-16,0,-1,10000,1,0,0,0,0.17800000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.5780069999999999
4.14855e-16,0,-1,10000,1,0,0,0,0.179,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.579005
5.5314e-16,0,-1,10000,1,0,0,0,0.18,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.580002
5.5314e-16,0,-1,10000,1,0,0,0,0.18100000000000002,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.581001
4.14855e-16,0,-1,10000,1,0,0,0,0.182,0,0.0315789,0,1,1,0.500001,0.500001,0.5820000000000001
2.7657e-16,0,-1,10000,1,0,0,0,0.183,0,0.0315789,0,1,1,0.500001,0.500001,0.5829989999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.184,0,0.0315789,0,1,1,0.5,0.5,0.584
0.0,0,-1,10000,1,0,0,0,0.185,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.585
0.0,0,-1,10000,1,0,0,0,0.18600000000000003,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.586
2.7657e-16,0,-1,10000,1,0,0,0,0.187,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.5870000000000001
4.14855e-16,0,-1,10000,1,0,0,0,0.188,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.5879979999999999
2.7657e-16,0,-1,10000,1,0,0,0,0.18899999999999997,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.5889949999999999
5.5314e-16,0,-1,10000,1,0,0,0,0.19,0,0.0315789,0,1,1,0.499997,0.499997,0.589993
2.7657e-16,0,-1,10000,1,0,0,0,0.191,0,0.0315789,0,1,1,0.499997,0.499996,0.590988
4.14855e-16,0,-1,10000,1,0,0,0,0.192,0,0.0315789,0,1,1,0.499997,0.499996,0.591985
2.7657e-16,0,-1,10000,1,0,0,0,0.193,0,0.0315789,0,1,1,0.499997,0.499996,0.592985
0.0,0,-1,10000,1,0,0,0,0.19399999999999998,0,0.0315789,0,1,1,0.499997,0.499996,0.593986
1.38285e-16,0,-1,10000,1,0,0,0,0.195,0,0.0315789,0,1,1,0.499997,0.499997,0.594987
1.38285e-16,0,-1,10000,1,0,0,0,0.196,0,0.0315789,0,1,1,0.499997,0.499997,0.595989
5.5314e-16,0,-1,10000,1,0,0,0,0.19699999999999998,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.5969909999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.198,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.597993
4.14855e-16,0,-1,10000,1,0,0,0,0.19899999999999998,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.598996
4.14855e-16,0,-1,10000,1,0,0,0,0.2,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.6
2.7657e-16,0,-1,10000,1,0,0,0,0.201,0,0.0315789,0,1,1,0.5,0.500001,0.601004
2.7657e-16,0,-1,10000,1,0,0,0,0.20199999999999999,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.602008
5.5314e-16,0,-1,10000,1,0,0,0,0.203,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.603011
4.14855e-16,0,-1,10000,1,0,0,0,0.204,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.604012
1.38285e-16,0,-1,10000,1,0,0,0,0.205,0,0.0315789,0,1,1,0.500003,0.500003,0.605011
1.38285e-16,0,-1,10000,1,0,0,0,0.20600000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.606012
5.5314e-16,0,-1,10000,1,0,0,0,0.207,0,0.0315789,0,1,1,0.500003,0.500003,0.607012
1.38285e-16,0,-1,10000,1,0,0,0,0.20800000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.608011
4.14855e-16,0,-1,10000,1,0,0,0,0.209,0,0.0315789,0,1,1,0.500004,0.500003,0.609008
4.14855e-16,0,-1,10000,1,0,0,0,0.21,0,0.0315789,0,1,1,0.500003,0.500003,0.610006
4.14855e-16,0,-1,10000,1,0,0,0,0.21100000000000002,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.611004
2.7657e-16,0,-1,10000,1,0,0,0,0.212,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.612002
0.0,0,-1,10000,1,0,0,0,0.213,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.613
2.7657e-16,0,-1,10000,1,0,0,0,0.214,0,0.0315789,0,1,1,0.500001,0.500001,0.614
4.14855e-16,0,-1,10000,1,0,0,0,0.215,0,0.0315789,0,1,1,0.5,0.5,0.614999
4.14855e-16,0,-1,10000,1,0,0,0,0.21600000000000003,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.616
2.7657e-16,0,-1,10000,1,0,0,0,0.217,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.617
2.7657e-16,0,-1,10000,1,0,0,0,0.218,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.618
4.14855e-16,0,-1,10000,1,0,0,0,0.21899999999999997,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.618999
6.91425e-16,0,-1,10000,1,0,0,0,0.22,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.619997
1.38285e-16,0,-1,10000,1,0,0,0,0.221,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.6209939999999999
2.7657e-16,0,-1,10000,1,0,0,0,0.222,0,0.0315789,0,1,1,0.499997,0.499997,0.621991
4.14855e-16,0,-1,10000,1,0,0,0,0.223,0,0.0315789,0,1,1,0.499997,0.499996,0.622987
1.38285e-16,0,-1,10000,1,0,0,0,0.22399999999999998,0,0.0315789,0,1,1,0.499997,0.499996,0.623985
4.14855e-16,0,-1,10000,1,0,0,0,0.225,0,0.0315789,0,1,1,0.499997,0.499996,0.624985
4.14855e-16,0,-1,10000,1,0,0,0,0.226,0,0.0315789,0,1,1,0.499997,0.499996,0.6259859999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.22699999999999998,0,0.0315789,0,1,1,0.499997,0.499997,0.626988
4.14855e-16,0,-1,10000,1,0,0,0,0.228,0,0.0315789,0,1,1,0.499997,0.499997,0.627989
1.38285e-16,0,-1,10000,1,0,0,0,0.22899999999999998,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.628992
4.14855e-16,0,-1,10000,1,0,0,0,0.23,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.6299939999999999
4.14855e-16,0,-1,10000,1,0,0,0,0.231,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.630998
4.14855e-16,0,-1,10000,1,0,0,0,0.23199999999999998,0,0.0315789,0,1,1,0.5,0.5,0.6320020000000001
2.7657e-16,0,-1,10000,1,0,0,0,0.233,0,0.0315789,0,1,1,0.500001,0.500001,0.6330060000000001
1.38285e-16,0,-1,10000,1,0,0,0,0.23399999999999999,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.6340100000000001
4.14855e-16,0,-1,10000,1,0,0,0,0.235,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.635012
5.5314e-16,0,-1,10000,1,0,0,0,0.23600000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.636011
1.38285e-16,0,-1,10000,1,0,0,0,0.237,0,0.0315789,0,1,1,0.500003,0.500003,0.637012
5.5314e-16,0,-1,10000,1,0,0,0,0.23800000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.638012
2.7657e-16,0,-1,10000,1,0,0,0,0.239,0,0.0315789,0,1,1,0.500003,0.500003,0.639012
1.38285e-16,0,-1,10000,1,0,0,0,0.24,0,0.0315789,0,1,1,0.500004,0.500003,0.6400100000000001
5.5314e-16,0,-1,10000,1,0,0,0,0.24100000000000002,0,0.0315789,0,1,1,0.500003,0.500003,0.641007
4.14855e-16,0,-1,10000,1,0,0,0,0.242,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.642005
2.7657e-16,0,-1,10000,1,0,0,0,0.243,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.643003
2.7657e-16,0,-1,10000,1,0,0,0,0.244,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.644001
1.38285e-16,0,-1,10000,1,0,0,0,0.245,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.645
6.91425e-16,0,-1,10000,1,0,0,0,0.24600000000000002,0,0.0315789,0,1,1,0.500001,0.500001,0.6459999999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.247,0,0.0315789,0,1,1,0.5,0.5,0.647
6.91425e-16,0,-1,10000,1,0,0,0,0.248,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.648
1.38285e-16,0,-1,10000,1,0,0,0,0.249,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.649
1.38285e-16,0,-1,10000,1,0,0,0,0.25,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.65
1.38285e-16,0,-1,10000,1,0,0,0,0.251,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.650998
1.38285e-16,0,-1,10000,1,0,0,0,0.252,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.651996
1.38285e-16,0,-1,10000,1,0,0,0,0.253,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.652993
1.38285e-16,0,-1,10000,1,0,0,0,0.254,0,0.0315789,0,1,1,0.499997,0.499997,0.653989
2.7657e-16,0,-1,10000,1,0,0,0,0.255,0,0.0315789,0,1,1,0.499997,0.499996,0.654985
1.38285e-16,0,-1,10000,1,0,0,0,0.256,0,0.0315789,0,1,1,0.499997,0.499996,0.655985
1.38285e-16,0,-1,10000,1,0,0,0,0.257,0,0.0315789,0,1,1,0.499997,0.499996,0.656985
2.7657e-16,0,-1,10000,1,0,0,0,0.258,0,0.0315789,0,1,1,0.499997,0.499996,0.657987
1.38285e-16,0,-1,10000,1,0,0,0,0.259,0,0.0315789,0,1,1,0.499997,0.499997,0.658988
1.38285e-16,0,-1,10000,1,0,0,0,0.26,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.65999
8.2971e-16,0,-1,10000,1,0,0,0,0.261,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.660993
2.7657e-16,0,-1,10000,1,0,0,0,0.262,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.661996
1.38285e-16,0,-1,10000,1,0,0,0,0.263,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.662999
8.2971e-16,0,-1,10000,1,0,0,0,0.264,0,0.0315789,0,1,1,0.5,0.500001,0.664003
8.2971e-16,0,-1,10000,1,0,0,0,0.265,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.665008
2.7657e-16,0,-1,10000,1,0,0,0,0.266,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.666011
8.2971e-16,0,-1,10000,1,0,0,0,0.267,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.6670119999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.268,0,0.0315789,0,1,1,0.500003,0.500003,0.668011
2.7657e-16,0,-1,10000,1,0,0,0,0.26899999999999996,0,0.0315789,0,1,1,0.500003,0.500003,0.6690119999999999
2.7657e-16,0,-1,10000,1,0,0,0,0.27,0,0.0315789,0,1,1,0.500003,0.500003,0.6700119999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.271,0,0.0315789,0,1,1,0.500003,0.500003,0.6710109999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.272,0,0.0315789,0,1,1,0.500004,0.500003,0.672009
2.7657e-16,0,-1,10000,1,0,0,0,0.273,0,0.0315789,0,1,1,0.500003,0.500003,0.673006
2.7657e-16,0,-1,10000,1,0,0,0,0.27399999999999997,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.674004
4.14855e-16,0,-1,10000,1,0,0,0,0.275,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.675002
2.7657e-16,0,-1,10000,1,0,0,0,0.276,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.6759999999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.27699999999999997,0,0.0315789,0,1,1,0.500001,0.500001,0.677
4.14855e-16,0,-1,10000,1,0,0,0,0.278,0,0.0315789,0,1,1,0.5,0.5,0.677999
4.14855e-16,0,-1,10000,1,0,0,0,0.27899999999999997,0,0.0315789,0,1,1,0.5,0.5,0.679
4.14855e-16,0,-1,10000,1,0,0,0,0.28,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.68
4.14855e-16,0,-1,10000,1,0,0,0,0.281,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.6809999999999999
5.5314e-16,0,-1,10000,1,0,0,0,0.282,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.681999
5.5314e-16,0,-1,10000,1,0,0,0,0.28300000000000003,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.682998
1.38285e-16,0,-1,10000,1,0,0,0,0.284,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.683995
1.38285e-16,0,-1,10000,1,0,0,0,0.285,0,0.0315789,0,1,1,0.499997,0.499997,0.684992
4.14855e-16,0,-1,10000,1,0,0,0,0.28600000000000003,0,0.0315789,0,1,1,0.499997,0.499996,0.685987
4.14855e-16,0,-1,10000,1,0,0,0,0.287,0,0.0315789,0,1,1,0.499997,0.499996,0.6869850000000001
1.38285e-16,0,-1,10000,1,0,0,0,0.28800000000000003,0,0.0315789,0,1,1,0.499997,0.499996,0.6879850000000001
4.14855e-16,0,-1,10000,1,0,0,0,0.289,0,0.0315789,0,1,1,0.499997,0.499996,0.688986
4.14855e-16,0,-1,10000,1,0,0,0,0.29,0,0.0315789,0,1,1,0.499997,0.499997,0.689987
2.7657e-16,0,-1,10000,1,0,0,0,0.29100000000000004,0,0.0315789,0,1,1,0.499997,0.499997,0.6909890000000001
5.5314e-16,0,-1,10000,1,0,0,0,0.292,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.691991
5.5314e-16,0,-1,10000,1,0,0,0,0.293,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.692994
4.14855e-16,0,-1,10000,1,0,0,0,0.294,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.693997
4.14855e-16,0,-1,10000,1,0,0,0,0.295,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.695001
1.38285e-16,0,-1,10000,1,0,0,0,0.29600000000000004,0,0.0315789,0,1,1,0.500001,0.500001,0.696005
6.91425e-16,0,-1,10000,1,0,0,0,0.297,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.697009
4.14855e-16,0,-1,10000,1,0,0,0,0.298,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.698012
4.14855e-16,0,-1,10000,1,0,0,0,0.299,0,0.0315789,0,1,1,0.500003,0.500003,0.699012
4.14855e-16,0,-1,10000,1,0,0,0,0.3,0,0.0315789,0,1,1,0.500003,0.500003,0.7000109999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.301,0,0.0315789,0,1,1,0.500003,0.500003,0.701012
1.38285e-16,0,-1,10000,1,0,0,0,0.302,0,0.0315789,0,1,1,0.500003,0.500003,0.702012
2.7657e-16,0,-1,10000,1,0,0,0,0.303,0,0.0315789,0,1,1,0.500003,0.500003,0.70301
1.38285e-16,0,-1,10000,1,0,0,0,0.304,0,0.0315789,0,1,1,0.500003,0.500003,0.704008
6.91425e-16,0,-1,10000,1,0,0,0,0.305,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.705005
4.14855e-16,0,-1,10000,1,0,0,0,0.306,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.7060029999999999
4.14855e-16,0,-1,10000,1,0,0,0,0.307,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.707001
1.38285e-16,0,-1,10000,1,0,0,0,0.308,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.708
2.7657e-16,0,-1,10000,1,0,0,0,0.309,0,0.0315789,0,1,1,0.500001,0.500001,0.7090000000000001
1.38285e-16,0,-1,10000,1,0,0,0,0.31,0,0.0315789,0,1,1,0.5,0.5,0.71
4.14855e-16,0,-1,10000,1,0,0,0,0.311,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.711
8.2971e-16,0,-1,10000,1,0,0,0,0.312,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.7120000000000001
4.14855e-16,0,-1,10000,1,0,0,0,0.313,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.713
4.14855e-16,0,-1,10000,1,0,0,0,0.314,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.7139989999999999
4.14855e-16,0,-1,10000,1,0,0,0,0.315,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.714996
1.38285e-16,0,-1,10000,1,0,0,0,0.316,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.7159939999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.317,0,0.0315789,0,1,1,0.499997,0.499997,0.71699
4.14855e-16,0,-1,10000,1,0,0,0,0.318,0,0.0315789,0,1,1,0.499997,0.499996,0.717986
1.38285e-16,0,-1,10000,1,0,0,0,0.319,0,0.0315789,0,1,1,0.499997,0.499996,0.718985
2.7657e-16,0,-1,10000,1,0,0,0,0.32,0,0.0315789,0,1,1,0.499997,0.499996,0.719985
4.14855e-16,0,-1,10000,1,0,0,0,0.321,0,0.0315789,0,1,1,0.499997,0.499996,0.720986
4.14855e-16,0,-1,10000,1,0,0,0,0.322,0,0.0315789,0,1,1,0.499997,0.499997,0.721988
2.7657e-16,0,-1,10000,1,0,0,0,0.32299999999999995,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.7229899999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.324,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.723992
5.5314e-16,0,-1,10000,1,0,0,0,0.325,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.724995
2.7657e-16,0,-1,10000,1,0,0,0,0.326,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.725999
1.38285e-16,0,-1,10000,1,0,0,0,0.327,0,0.0315789,0,1,1,0.5,0.500001,0.727003
4.14855e-16,0,-1,10000,1,0,0,0,0.32799999999999996,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.728007
5.5314e-16,0,-1,10000,1,0,0,0,0.32899999999999996,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.729011
1.38285e-16,0,-1,10000,1,0,0,0,0.33,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.730012
1.38285e-16,0,-1,10000,1,0,0,0,0.331,0,0.0315789,0,1,1,0.500003,0.500003,0.731011
4.14855e-16,0,-1,10000,1,0,0,0,0.332,0,0.0315789,0,1,1,0.500003,0.500003,0.732012
1.38285e-16,0,-1,10000,1,0,0,0,0.33299999999999996,0,0.0315789,0,1,1,0.500003,0.500003,0.733012
4.14855e-16,0,-1,10000,1,0,0,0,0.33399999999999996,0,0.0315789,0,1,1,0.500003,0.500003,0.734012
2.7657e-16,0,-1,10000,1,0,0,0,0.335,0,0.0315789,0,1,1,0.500004,0.500003,0.735009
4.14855e-16,0,-1,10000,1,0,0,0,0.336,0,0.0315789,0,1,1,0.500003,0.500003,0.736007
4.14855e-16,0,-1,10000,1,0,0,0,0.337,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.737004
4.14855e-16,0,-1,10000,1,0,0,0,0.33799999999999997,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.738002
1.38285e-16,0,-1,10000,1,0,0,0,0.33899999999999997,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.739001
2.7657e-16,0,-1,10000,1,0,0,0,0.34,0,0.0315789,0,1,1,0.500001,0.500001,0.74
6.91425e-16,0,-1,10000,1,0,0,0,0.341,0,0.0315789,0,1,1,0.500001,0.5,0.740999
4.14855e-16,0,-1,10000,1,0,0,0,0.342,0,0.0315789,0,1,1,0.5,0.5,0.742
1.38285e-16,0,-1,10000,1,0,0,0,0.34299999999999997,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.743
5.5314e-16,0,-1,10000,1,0,0,0,0.344,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.7440000000000001
2.7657e-16,0,-1,10000,1,0,0,0,0.345,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.744999
4.14855e-16,0,-1,10000,1,0,0,0,0.34600000000000003,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.7459979999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.34700000000000003,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.746995
2.7657e-16,0,-1,10000,1,0,0,0,0.348,0,0.0315789,0,1,1,0.499997,0.499997,0.747992
4.14855e-16,0,-1,10000,1,0,0,0,0.349,0,0.0315789,0,1,1,0.499997,0.499996,0.748988
2.7657e-16,0,-1,10000,1,0,0,0,0.35,0,0.0315789,0,1,1,0.499997,0.499996,0.749985
1.38285e-16,0,-1,10000,1,0,0,0,0.35100000000000003,0,0.0315789,0,1,1,0.499997,0.499996,0.750985
4.14855e-16,0,-1,10000,1,0,0,0,0.35200000000000004,0,0.0315789,0,1,1,0.499997,0.499996,0.7519859999999999
4.14855e-16,0,-1,10000,1,0,0,0,0.353,0,0.0315789,0,1,1,0.499997,0.499997,0.752987
4.14855e-16,0,-1,10000,1,0,0,0,0.354,0,0.0315789,0,1,1,0.499997,0.499997,0.753989
4.14855e-16,0,-1,10000,1,0,0,0,0.355,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.754991
4.14855e-16,0,-1,10000,1,0,0,0,0.35600000000000004,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.7559939999999999
2.7657e-16,0,-1,10000,1,0,0,0,0.35700000000000004,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.756997
1.38285e-16,0,-1,10000,1,0,0,0,0.358,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.758
4.14855e-16,0,-1,10000,1,0,0,0,0.359,0,0.0315789,0,1,1,0.5,0.500001,0.759004
1.38285e-16,0,-1,10000,1,0,0,0,0.36,0,0.0315789,0,1,1,0.500001,0.5000020000000001,0.760009
2.7657e-16,0,-1,10000,1,0,0,0,0.361,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.761011
1.38285e-16,0,-1,10000,1,0,0,0,0.36200000000000004,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.762012
1.38285e-16,0,-1,10000,1,0,0,0,0.363,0,0.0315789,0,1,1,0.500003,0.500003,0.763011
4.14855e-16,0,-1,10000,1,0,0,0,0.364,0,0.0315789,0,1,1,0.500003,0.500003,0.764012
2.7657e-16,0,-1,10000,1,0,0,0,0.365,0,0.0315789,0,1,1,0.500003,0.500003,0.765012
1.38285e-16,0,-1,10000,1,0,0,0,0.366,0,0.0315789,0,1,1,0.500003,0.500003,0.766011
1.38285e-16,0,-1,10000,1,0,0,0,0.36700000000000005,0,0.0315789,0,1,1,0.500004,0.500003,0.767008
5.5314e-16,0,-1,10000,1,0,0,0,0.368,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.7680060000000001
1.38285e-16,0,-1,10000,1,0,0,0,0.369,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.769003
2.7657e-16,0,-1,10000,1,0,0,0,0.37,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.770001
1.38285e-16,0,-1,10000,1,0,0,0,0.371,0,0.0315789,0,1,1,0.5000020000000001,0.500001,0.7709999999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.37200000000000005,0,0.0315789,0,1,1,0.500001,0.500001,0.772
1.38285e-16,0,-1,10000,1,0,0,0,0.373,0,0.0315789,0,1,1,0.5,0.5,0.772999
4.14855e-16,0,-1,10000,1,0,0,0,0.374,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.774
1.38285e-16,0,-1,10000,1,0,0,0,0.375,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.775
1.38285e-16,0,-1,10000,1,0,0,0,0.376,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.7759999999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.377,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.776999
4.14855e-16,0,-1,10000,1,0,0,0,0.37799999999999995,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.777997
5.5314e-16,0,-1,10000,1,0,0,0,0.379,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.778994
1.38285e-16,0,-1,10000,1,0,0,0,0.38,0,0.0315789,0,1,1,0.499997,0.499997,0.779991
4.14855e-16,0,-1,10000,1,0,0,0,0.381,0,0.0315789,0,1,1,0.499997,0.499996,0.780986
1.38285e-16,0,-1,10000,1,0,0,0,0.382,0,0.0315789,0,1,1,0.499997,0.499996,0.781985
0.0,0,-1,10000,1,0,0,0,0.38299999999999995,0,0.0315789,0,1,1,0.499997,0.499996,0.782985
2.7657e-16,0,-1,10000,1,0,0,0,0.384,0,0.0315789,0,1,1,0.499997,0.499996,0.783986
1.38285e-16,0,-1,10000,1,0,0,0,0.385,0,0.0315789,0,1,1,0.499997,0.499997,0.784988
1.38285e-16,0,-1,10000,1,0,0,0,0.386,0,0.0315789,0,1,1,0.499997,0.499997,0.78599
4.14855e-16,0,-1,10000,1,0,0,0,0.387,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.786992
4.14855e-16,0,-1,10000,1,0,0,0,0.38799999999999996,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.787995
4.14855e-16,0,-1,10000,1,0,0,0,0.389,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.788998
2.7657e-16,0,-1,10000,1,0,0,0,0.39,0,0.0315789,0,1,1,0.5,0.500001,0.7900020000000001
4.14855e-16,0,-1,10000,1,0,0,0,0.391,0,0.0315789,0,1,1,0.500001,0.500001,0.791006
2.7657e-16,0,-1,10000,1,0,0,0,0.392,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.79201
1.38285e-16,0,-1,10000,1,0,0,0,0.39299999999999996,0,0.0315789,0,1,1,0.5000020000000001,0.500003,0.7930119999999999
4.14855e-16,0,-1,10000,1,0,0,0,0.39399999999999996,0,0.0315789,0,1,1,0.500003,0.500003,0.794011
2.7657e-16,0,-1,10000,1,0,0,0,0.395,0,0.0315789,0,1,1,0.500003,0.500003,0.7950119999999999
5.5314e-16,0,-1,10000,1,0,0,0,0.396,0,0.0315789,0,1,1,0.500003,0.500003,0.7960119999999999
4.14855e-16,0,-1,10000,1,0,0,0,0.397,0,0.0315789,0,1,1,0.500003,0.500003,0.7970119999999999
5.5314e-16,0,-1,10000,1,0,0,0,0.39799999999999996,0,0.0315789,0,1,1,0.500004,0.500003,0.79801
4.14855e-16,0,-1,10000,1,0,0,0,0.39899999999999997,0,0.0315789,0,1,1,0.500003,0.500003,0.799007
1.38285e-16,0,-1,10000,1,0,0,0,0.4,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.800005
2.7657e-16,0,-1,10000,1,0,0,0,0.401,0,0.0315789,0,1,1,0.500003,0.5000020000000001,0.801003
4.14855e-16,0,-1,10000,1,0,0,0,0.402,0,0.0315789,0,1,1,0.5000020000000001,0.5000020000000001,0.8020010000000001
2.7657e-16,0,-1,10000,1,0,0,0,0.40299999999999997,0,0.0315789,0,1,1,0.500001,0.500001,0.8029999999999999
1.38285e-16,0,-1,10000,1,0,0,0,0.40399999999999997,0,0.0315789,0,1,1,0.500001,0.500001,0.803999
2.7657e-16,0,-1,10000,1,0,0,0,0.405,0,0.0315789,0,1,1,0.5,0.5,0.805
2.7657e-16,0,-1,10000,1,0,0,0,0.406,0,0.0315789,0,1,1,0.49999899999999997,0.5,0.8059999999999999
5.5314e-16,0,-1,10000,1,0,0,0,0.40700000000000003,0,0.0315789,0,1,1,0.49999899999999997,0.49999899999999997,0.807
5.5314e-16,0,-1,10000,1,0,0,0,0.408,0,0.0315789,0,1,1,0.49999799999999994,0.49999899999999997,0.8079999999999999
4.14855e-16,0,-1,10000,1,0,0,0,0.409,0,0.0315789,0,1,1,0.49999799999999994,0.49999799999999994,0.808998
4.14855e-16,0,-1,10000,1,0,0,0,0.41,0,0.0315789,0,1,1,0.499997,0.49999799999999994,0.809996
0.0,0,-1,1,1,0,0,0,0.001,0,0.0157895,0,1,1,0.5,0.5,0.401001
8.28626e-16,0,-1,1,1,0,0,0,0.002,0,0.0157895,0,1,1,0.5,0.5,0.402001
6.90521e-16,0,-1,1,1,0,0,0,0.003,0,0.0157895,0,1,1,0.5,0.5,0.403001
6.90521e-16,0,-1,1,1,0,0,0,0.004,0,0.0157895,0,1,1,0.5,0.5,0.40399999999999997
1.38104e-16,0,-1,1,1,0,0,0,0.005,0,0.0157895,0,1,1,0.5,0.5,0.405
8.28626e-16,0,-1,1,1,0,0,0,0.006,0,0.0157895,0,1,1,0.5,0.5,0.405999
5.52417e-16,0,-1,1,1,0,0,0,0.006999999999999999,0,0.0157895,0,1,1,0.5,0.5,0.406998
5.52417e-16,0,-1,1,1,0,0,0,0.008,0,0.0157895,0,1,1,0.5,0.5,0.407998
8.28626e-16,0,-1,1,1,0,0,0,0.009000000000000001,0,0.0157895,0,1,1,0.5,0.5,0.408999
0.0,0,-1,1,1,0,0,0,0.01,0,0.0157895,0,1,1,0.5,0.5,0.409999
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.011000000000000001,0,0.0157895,0,1,1,0.5,0.5,0.41100000000000003
8.28626e-16,0,-1,1,1,0,0,0,0.012,0,0.0157895,0,1,1,0.5,0.5,0.412001
6.90521e-16,0,-1,1,1,0,0,0,0.013000000000000001,0,0.0157895,0,1,1,0.5,0.5,0.413001
6.90521e-16,0,-1,1,1,0,0,0,0.013999999999999999,0,0.0157895,0,1,1,0.500001,0.5,0.41400200000000004
2.7620900000000004e-16,0,-1,1,1,0,0,0,0.015,0,0.0157895,0,1,1,0.5,0.500001,0.41500200000000004
6.90521e-16,0,-1,1,1,0,0,0,0.016,0,0.0157895,0,1,1,0.5,0.5,0.416001
8.28626e-16,0,-1,1,1,0,0,0,0.017,0,0.0157895,0,1,1,0.5,0.5,0.417001
1.38104e-16,0,-1,1,1,0,0,0,0.018000000000000002,0,0.0157895,0,1,1,0.5,0.5,0.418001
2.7620900000000004e-16,0,-1,1,1,0,0,0,0.019,0,0.0157895,0,1,1,0.5,0.5,0.419001
8.28626e-16,0,-1,1,1,0,0,0,0.02,0,0.0157895,0,1,1,0.5,0.5,0.42
6.90521e-16,0,-1,1,1,0,0,0,0.021,0,0.0157895,0,1,1,0.5,0.5,0.42100000000000004
4.14313e-16,0,-1,1,1,0,0,0,0.022000000000000002,0,0.0157895,0,1,1,0.5,0.5,0.42199899999999996
8.28626e-16,0,-1,1,1,0,0,0,0.023,0,0.0157895,0,1,1,0.5,0.5,0.42299799999999993
0.0,0,-1,1,1,0,0,0,0.024,0,0.0157895,0,1,1,0.5,0.5,0.42399799999999993
8.28626e-16,0,-1,1,1,0,0,0,0.025,0,0.0157895,0,1,1,0.5,0.5,0.42499899999999996
5.52417e-16,0,-1,1,1,0,0,0,0.026000000000000002,0,0.0157895,0,1,1,0.5,0.5,0.42599899999999996
9.667299999999998e-16,0,-1,1,1,0,0,0,0.027000000000000003,0,0.0157895,0,1,1,0.5,0.5,0.42700000000000005
8.28626e-16,0,-1,1,1,0,0,0,0.027999999999999997,0,0.0157895,0,1,1,0.5,0.5,0.428001
5.52417e-16,0,-1,1,1,0,0,0,0.028999999999999998,0,0.0157895,0,1,1,0.5,0.5,0.429001
6.90521e-16,0,-1,1,1,0,0,0,0.03,0,0.0157895,0,1,1,0.500001,0.500001,0.43000200000000005
8.28626e-16,0,-1,1,1,0,0,0,0.031,0,0.0157895,0,1,1,0.5,0.5,0.43100200000000005
8.28626e-16,0,-1,1,1,0,0,0,0.032,0,0.0157895,0,1,1,0.5,0.5,0.432001
2.7620900000000004e-16,0,-1,1,1,0,0,0,0.033,0,0.0157895,0,1,1,0.5,0.5,0.433001
6.90521e-16,0,-1,1,1,0,0,0,0.034,0,0.0157895,0,1,1,0.5,0.5,0.434001
2.7620900000000004e-16,0,-1,1,1,0,0,0,0.035,0,0.0157895,0,1,1,0.5,0.5,0.435001
4.14313e-16,0,-1,1,1,0,0,0,0.036000000000000004,0,0.0157895,0,1,1,0.5,0.5,0.436
6.90521e-16,0,-1,1,1,0,0,0,0.037000000000000005,0,0.0157895,0,1,1,0.5,0.5,0.43699899999999997
6.90521e-16,0,-1,1,1,0,0,0,0.038,0,0.0157895,0,1,1,0.5,0.5,0.43799899999999997
6.90521e-16,0,-1,1,1,0,0,0,0.039,0,0.0157895,0,1,1,0.5,0.5,0.43899799999999994
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.04,0,0.0157895,0,1,1,0.5,0.5,0.43999799999999994
4.14313e-16,0,-1,1,1,0,0,0,0.040999999999999995,0,0.0157895,0,1,1,0.5,0.5,0.440999
2.7620900000000004e-16,0,-1,1,1,0,0,0,0.042,0,0.0157895,0,1,1,0.5,0.5,0.442
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.043,0,0.0157895,0,1,1,0.5,0.5,0.44299999999999995
4.14313e-16,0,-1,1,1,0,0,0,0.044000000000000004,0,0.0157895,0,1,1,0.5,0.5,0.44400100000000003
1.38104e-16,0,-1,1,1,0,0,0,0.045,0,0.0157895,0,1,1,0.500001,0.5,0.44500200000000006
2.7620900000000004e-16,0,-1,1,1,0,0,0,0.046,0,0.0157895,0,1,1,0.500001,0.500001,0.44600200000000007
8.28626e-16,0,-1,1,1,0,0,0,0.047,0,0.0157895,0,1,1,0.5,0.5,0.44700200000000007
5.52417e-16,0,-1,1,1,0,0,0,0.048,0,0.0157895,0,1,1,0.5,0.5,0.44800100000000004
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.049,0,0.0157895,0,1,1,0.5,0.5,0.44900100000000004
5.52417e-16,0,-1,1,1,0,0,0,0.05,0,0.0157895,0,1,1,0.5,0.5,0.45000100000000004
2.7620900000000004e-16,0,-1,1,1,0,0,0,0.051,0,0.0157895,0,1,1,0.5,0.5,0.45100100000000004
8.28626e-16,0,-1,1,1,0,0,0,0.052000000000000005,0,0.0157895,0,1,1,0.5,0.5,0.452
2.7620900000000004e-16,0,-1,1,1,0,0,0,0.053,0,0.0157895,0,1,1,0.5,0.5,0.452999
2.7620900000000004e-16,0,-1,1,1,0,0,0,0.054000000000000006,0,0.0157895,0,1,1,0.5,0.5,0.453999
6.90521e-16,0,-1,1,1,0,0,0,0.055,0,0.0157895,0,1,1,0.5,0.5,0.45499799999999996
2.7620900000000004e-16,0,-1,1,1,0,0,0,0.055999999999999994,0,0.0157895,0,1,1,0.5,0.5,0.45599799999999996
4.14313e-16,0,-1,1,1,0,0,0,0.057,0,0.0157895,0,1,1,0.5,0.5,0.456999
9.667299999999998e-16,0,-1,1,1,0,0,0,0.057999999999999996,0,0.0157895,0,1,1,0.5,0.5,0.45799999999999996
4.14313e-16,0,-1,1,1,0,0,0,0.059000000000000004,0,0.0157895,0,1,1,0.5,0.5,0.45899999999999996
0.0,0,-1,1,1,0,0,0,0.06,0,0.0157895,0,1,1,0.5,0.5,0.46000100000000005
2.7620900000000004e-16,0,-1,1,1,0,0,0,0.061,0,0.0157895,0,1,1,0.500001,0.5,0.461002
6.90521e-16,0,-1,1,1,0,0,0,0.062,0,0.0157895,0,1,1,0.500001,0.500001,0.462002
5.52417e-16,0,-1,1,1,0,0,0,0.063,0,0.0157895,0,1,1,0.5,0.5,0.463002
5.52417e-16,0,-1,1,1,0,0,0,0.064,0,0.0157895,0,1,1,0.5,0.5,0.464001
8.28626e-16,0,-1,1,1,0,0,0,0.065,0,0.0157895,0,1,1,0.5,0.5,0.465001
6.90521e-16,0,-1,1,1,0,0,0,0.066,0,0.0157895,0,1,1,0.5,0.5,0.466001
1.38104e-15,0,-1,1,1,0,0,0,0.067,0,0.0157895,0,1,1,0.5,0.5,0.467001
9.667299999999998e-16,0,-1,1,1,0,0,0,0.068,0,0.0157895,0,1,1,0.5,0.5,0.46799999999999997
5.52417e-16,0,-1,1,1,0,0,0,0.069,0,0.0157895,0,1,1,0.5,0.5,0.468999
4.14313e-16,0,-1,1,1,0,0,0,0.07,0,0.0157895,0,1,1,0.5,0.5,0.469999
8.28626e-16,0,-1,1,1,0,0,0,0.071,0,0.0157895,0,1,1,0.5,0.5,0.47099799999999997
8.28626e-16,0,-1,1,1,0,0,0,0.07200000000000001,0,0.0157895,0,1,1,0.5,0.5,0.471999
5.52417e-16,0,-1,1,1,0,0,0,0.073,0,0.0157895,0,1,1,0.5,0.5,0.472999
6.90521e-16,0,-1,1,1,0,0,0,0.07400000000000001,0,0.0157895,0,1,1,0.5,0.5,0.474
6.90521e-16,0,-1,1,1,0,0,0,0.075,0,0.0157895,0,1,1,0.5,0.5,0.475
9.667299999999998e-16,0,-1,1,1,0,0,0,0.076,0,0.0157895,0,1,1,0.5,0.5,0.476001
6.90521e-16,0,-1,1,1,0,0,0,0.077,0,0.0157895,0,1,1,0.500001,0.5,0.47700200000000004
6.90521e-16,0,-1,1,1,0,0,0,0.078,0,0.0157895,0,1,1,0.500001,0.500001,0.47800200000000004
1.38104e-16,0,-1,1,1,0,0,0,0.079,0,0.0157895,0,1,1,0.5,0.5,0.47900200000000004
1.65725e-15,0,-1,1,1,0,0,0,0.08,0,0.0157895,0,1,1,0.5,0.5,0.480001
9.667299999999998e-16,0,-1,1,1,0,0,0,0.081,0,0.0157895,0,1,1,0.5,0.5,0.481001
1.38104e-16,0,-1,1,1,0,0,0,0.08199999999999999,0,0.0157895,0,1,1,0.5,0.5,0.482001
8.28626e-16,0,-1,1,1,0,0,0,0.083,0,0.0157895,0,1,1,0.5,0.5,0.483
5.52417e-16,0,-1,1,1,0,0,0,0.084,0,0.0157895,0,1,1,0.5,0.5,0.484
8.28626e-16,0,-1,1,1,0,0,0,0.085,0,0.0157895,0,1,1,0.5,0.5,0.48499899999999996
9.667299999999998e-16,0,-1,1,1,0,0,0,0.086,0,0.0157895,0,1,1,0.5,0.5,0.48599799999999993
4.14313e-16,0,-1,1,1,0,0,0,0.087,0,0.0157895,0,1,1,0.5,0.5,0.48699799999999993
1.38104e-16,0,-1,1,1,0,0,0,0.08800000000000001,0,0.0157895,0,1,1,0.5,0.5,0.48799899999999996
1.51915e-15,0,-1,1,1,0,0,0,0.08900000000000001,0,0.0157895,0,1,1,0.5,0.5,0.48899899999999996
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.09,0,0.0157895,0,1,1,0.5,0.5,0.49
4.14313e-16,0,-1,1,1,0,0,0,0.091,0,0.0157895,0,1,1,0.5,0.5,0.491001
5.52417e-16,0,-1,1,1,0,0,0,0.092,0,0.0157895,0,1,1,0.5,0.5,0.492001
6.90521e-16,0,-1,1,1,0,0,0,0.09300000000000001,0,0.0157895,0,1,1,0.500001,0.5,0.49300200000000005
1.38104e-15,0,-1,1,1,0,0,0,0.094,0,0.0157895,0,1,1,0.5,0.500001,0.49400200000000005
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.095,0,0.0157895,0,1,1,0.5,0.5,0.495001
6.90521e-16,0,-1,1,1,0,0,0,0.096,0,0.0157895,0,1,1,0.5,0.5,0.496001
0.0,0,-1,1,1,0,0,0,0.09699999999999999,0,0.0157895,0,1,1,0.5,0.5,0.497001
1.65725e-15,0,-1,1,1,0,0,0,0.098,0,0.0157895,0,1,1,0.5,0.5,0.498001
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.099,0,0.0157895,0,1,1,0.5,0.5,0.499
1.38104e-16,0,-1,1,1,0,0,0,0.1,0,0.0157895,0,1,1,0.5,0.5,0.5
6.90521e-16,0,-1,1,1,0,0,0,0.10099999999999999,0,0.0157895,0,1,1,0.5,0.5,0.500999
8.28626e-16,0,-1,1,1,0,0,0,0.102,0,0.0157895,0,1,1,0.5,0.5,0.5019979999999999
8.28626e-16,0,-1,1,1,0,0,0,0.10300000000000001,0,0.0157895,0,1,1,0.5,0.5,0.502998
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.10400000000000001,0,0.0157895,0,1,1,0.5,0.5,0.503999
8.28626e-16,0,-1,1,1,0,0,0,0.105,0,0.0157895,0,1,1,0.5,0.5,0.504999
6.90521e-16,0,-1,1,1,0,0,0,0.106,0,0.0157895,0,1,1,0.5,0.5,0.506
8.28626e-16,0,-1,1,1,0,0,0,0.107,0,0.0157895,0,1,1,0.5,0.5,0.507001
6.90521e-16,0,-1,1,1,0,0,0,0.10800000000000001,0,0.0157895,0,1,1,0.5,0.5,0.508001
0.0,0,-1,1,1,0,0,0,0.109,0,0.0157895,0,1,1,0.500001,0.500001,0.5090020000000001
9.667299999999998e-16,0,-1,1,1,0,0,0,0.11,0,0.0157895,0,1,1,0.5,0.5,0.5100020000000001
8.28626e-16,0,-1,1,1,0,0,0,0.111,0,0.0157895,0,1,1,0.5,0.5,0.511001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.11199999999999999,0,0.0157895,0,1,1,0.5,0.5,0.512001
1.51915e-15,0,-1,1,1,0,0,0,0.113,0,0.0157895,0,1,1,0.5,0.5,0.513001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.114,0,0.0157895,0,1,1,0.5,0.5,0.514001
8.28626e-16,0,-1,1,1,0,0,0,0.115,0,0.0157895,0,1,1,0.5,0.5,0.515
1.38104e-15,0,-1,1,1,0,0,0,0.11599999999999999,0,0.0157895,0,1,1,0.5,0.5,0.515999
8.28626e-16,0,-1,1,1,0,0,0,0.11699999999999999,0,0.0157895,0,1,1,0.5,0.5,0.516999
5.52417e-16,0,-1,1,1,0,0,0,0.11800000000000001,0,0.0157895,0,1,1,0.5,0.5,0.517998
8.28626e-16,0,-1,1,1,0,0,0,0.11900000000000001,0,0.0157895,0,1,1,0.5,0.5,0.518998
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.12,0,0.0157895,0,1,1,0.5,0.5,0.519999
6.90521e-16,0,-1,1,1,0,0,0,0.121,0,0.0157895,0,1,1,0.5,0.5,0.521
6.90521e-16,0,-1,1,1,0,0,0,0.122,0,0.0157895,0,1,1,0.5,0.5,0.522
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.12300000000000001,0,0.0157895,0,1,1,0.5,0.5,0.523001
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.124,0,0.0157895,0,1,1,0.500001,0.5,0.5240020000000001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.125,0,0.0157895,0,1,1,0.500001,0.500001,0.5250020000000001
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.126,0,0.0157895,0,1,1,0.5,0.5,0.5260020000000001
6.90521e-16,0,-1,1,1,0,0,0,0.127,0,0.0157895,0,1,1,0.5,0.5,0.527001
6.90521e-16,0,-1,1,1,0,0,0,0.128,0,0.0157895,0,1,1,0.5,0.5,0.528001
9.667299999999998e-16,0,-1,1,1,0,0,0,0.129,0,0.0157895,0,1,1,0.5,0.5,0.529001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.13,0,0.0157895,0,1,1,0.5,0.5,0.530001
5.52417e-16,0,-1,1,1,0,0,0,0.131,0,0.0157895,0,1,1,0.5,0.5,0.531
9.667299999999998e-16,0,-1,1,1,0,0,0,0.132,0,0.0157895,0,1,1,0.5,0.5,0.531999
1.38104e-15,0,-1,1,1,0,0,0,0.133,0,0.0157895,0,1,1,0.5,0.5,0.532999
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.134,0,0.0157895,0,1,1,0.5,0.5,0.533998
1.38104e-15,0,-1,1,1,0,0,0,0.135,0,0.0157895,0,1,1,0.5,0.5,0.534998
4.14313e-16,0,-1,1,1,0,0,0,0.136,0,0.0157895,0,1,1,0.5,0.5,0.535999
5.52417e-16,0,-1,1,1,0,0,0,0.13699999999999998,0,0.0157895,0,1,1,0.5,0.5,0.537
8.28626e-16,0,-1,1,1,0,0,0,0.138,0,0.0157895,0,1,1,0.5,0.5,0.5379999999999999
1.51915e-15,0,-1,1,1,0,0,0,0.139,0,0.0157895,0,1,1,0.5,0.5,0.5390010000000001
1.38104e-16,0,-1,1,1,0,0,0,0.14,0,0.0157895,0,1,1,0.500001,0.5,0.5400020000000001
6.90521e-16,0,-1,1,1,0,0,0,0.141,0,0.0157895,0,1,1,0.500001,0.500001,0.5410020000000001
1.79536e-15,0,-1,1,1,0,0,0,0.142,0,0.0157895,0,1,1,0.5,0.5,0.5420020000000001
9.667299999999998e-16,0,-1,1,1,0,0,0,0.14300000000000002,0,0.0157895,0,1,1,0.5,0.5,0.5430010000000001
1.51915e-15,0,-1,1,1,0,0,0,0.14400000000000002,0,0.0157895,0,1,1,0.5,0.5,0.5440010000000001
5.52417e-16,0,-1,1,1,0,0,0,0.145,0,0.0157895,0,1,1,0.5,0.5,0.5450010000000001
2.7620900000000004e-16,0,-1,1,1,0,0,0,0.146,0,0.0157895,0,1,1,0.5,0.5,0.5460010000000001
1.38104e-15,0,-1,1,1,0,0,0,0.147,0,0.0157895,0,1,1,0.5,0.5,0.547
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.14800000000000002,0,0.0157895,0,1,1,0.5,0.5,0.547999
1.38104e-16,0,-1,1,1,0,0,0,0.149,0,0.0157895,0,1,1,0.5,0.5,0.548999
9.667299999999998e-16,0,-1,1,1,0,0,0,0.15,0,0.0157895,0,1,1,0.5,0.5,0.549998
9.667299999999998e-16,0,-1,1,1,0,0,0,0.151,0,0.0157895,0,1,1,0.5,0.5,0.550999
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.152,0,0.0157895,0,1,1,0.5,0.5,0.551999
5.52417e-16,0,-1,1,1,0,0,0,0.153,0,0.0157895,0,1,1,0.5,0.5,0.5529999999999999
6.90521e-16,0,-1,1,1,0,0,0,0.154,0,0.0157895,0,1,1,0.5,0.5,0.5540010000000001
5.52417e-16,0,-1,1,1,0,0,0,0.155,0,0.0157895,0,1,1,0.5,0.5,0.555001
1.38104e-15,0,-1,1,1,0,0,0,0.156,0,0.0157895,0,1,1,0.500001,0.5,0.556002
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.157,0,0.0157895,0,1,1,0.500001,0.500001,0.557002
1.38104e-16,0,-1,1,1,0,0,0,0.158,0,0.0157895,0,1,1,0.5,0.5,0.558002
6.90521e-16,0,-1,1,1,0,0,0,0.159,0,0.0157895,0,1,1,0.5,0.5,0.559001
8.28626e-16,0,-1,1,1,0,0,0,0.16,0,0.0157895,0,1,1,0.5,0.5,0.560001
1.65725e-15,0,-1,1,1,0,0,0,0.161,0,0.0157895,0,1,1,0.5,0.5,0.561001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.162,0,0.0157895,0,1,1,0.5,0.5,0.562
4.14313e-16,0,-1,1,1,0,0,0,0.163,0,0.0157895,0,1,1,0.5,0.5,0.563
1.38104e-16,0,-1,1,1,0,0,0,0.16399999999999998,0,0.0157895,0,1,1,0.5,0.5,0.563999
1.65725e-15,0,-1,1,1,0,0,0,0.165,0,0.0157895,0,1,1,0.5,0.5,0.564998
9.667299999999998e-16,0,-1,1,1,0,0,0,0.166,0,0.0157895,0,1,1,0.5,0.5,0.565998
2.7620900000000004e-16,0,-1,1,1,0,0,0,0.16699999999999998,0,0.0157895,0,1,1,0.5,0.5,0.566999
8.28626e-16,0,-1,1,1,0,0,0,0.168,0,0.0157895,0,1,1,0.5,0.5,0.567999
8.28626e-16,0,-1,1,1,0,0,0,0.16899999999999998,0,0.0157895,0,1,1,0.5,0.5,0.569
1.38104e-15,0,-1,1,1,0,0,0,0.17,0,0.0157895,0,1,1,0.5,0.5,0.570001
1.38104e-15,0,-1,1,1,0,0,0,0.171,0,0.0157895,0,1,1,0.5,0.5,0.571001
6.90521e-16,0,-1,1,1,0,0,0,0.172,0,0.0157895,0,1,1,0.500001,0.500001,0.572002
6.90521e-16,0,-1,1,1,0,0,0,0.17300000000000001,0,0.0157895,0,1,1,0.5,0.500001,0.573002
1.38104e-15,0,-1,1,1,0,0,0,0.174,0,0.0157895,0,1,1,0.5,0.5,0.574001
6.90521e-16,0,-1,1,1,0,0,0,0.175,0,0.0157895,0,1,1,0.5,0.5,0.575001
2.7620900000000004e-16,0,-1,1,1,0,0,0,0.17600000000000002,0,0.0157895,0,1,1,0.5,0.5,0.576001
6.90521e-16,0,-1,1,1,0,0,0,0.177,0,0.0157895,0,1,1,0.5,0.5,0.577001
9.667299999999998e-16,0,-1,1,1,0,0,0,0.17800000000000002,0,0.0157895,0,1,1,0.5,0.5,0.578
6.90521e-16,0,-1,1,1,0,0,0,0.179,0,0.0157895,0,1,1,0.5,0.5,0.5789989999999999
5.52417e-16,0,-1,1,1,0,0,0,0.18,0,0.0157895,0,1,1,0.5,0.5,0.5799989999999999
8.28626e-16,0,-1,1,1,0,0,0,0.18100000000000002,0,0.0157895,0,1,1,0.5,0.5,0.5809979999999999
8.28626e-16,0,-1,1,1,0,0,0,0.182,0,0.0157895,0,1,1,0.5,0.5,0.5819979999999999
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.183,0,0.0157895,0,1,1,0.5,0.5,0.5829989999999999
9.667299999999998e-16,0,-1,1,1,0,0,0,0.184,0,0.0157895,0,1,1,0.5,0.5,0.5839989999999999
0.0,0,-1,1,1,0,0,0,0.185,0,0.0157895,0,1,1,0.5,0.5,0.585
6.90521e-16,0,-1,1,1,0,0,0,0.18600000000000003,0,0.0157895,0,1,1,0.5,0.5,0.586001
5.52417e-16,0,-1,1,1,0,0,0,0.187,0,0.0157895,0,1,1,0.5,0.5,0.587002
5.52417e-16,0,-1,1,1,0,0,0,0.188,0,0.0157895,0,1,1,0.500001,0.500001,0.588002
8.28626e-16,0,-1,1,1,0,0,0,0.18899999999999997,0,0.0157895,0,1,1,0.5,0.5,0.589002
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.19,0,0.0157895,0,1,1,0.5,0.5,0.590001
5.52417e-16,0,-1,1,1,0,0,0,0.191,0,0.0157895,0,1,1,0.5,0.5,0.591001
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.192,0,0.0157895,0,1,1,0.5,0.5,0.592001
8.28626e-16,0,-1,1,1,0,0,0,0.193,0,0.0157895,0,1,1,0.5,0.5,0.593001
8.28626e-16,0,-1,1,1,0,0,0,0.19399999999999998,0,0.0157895,0,1,1,0.5,0.5,0.594
2.7620900000000004e-16,0,-1,1,1,0,0,0,0.195,0,0.0157895,0,1,1,0.5,0.5,0.594999
9.667299999999998e-16,0,-1,1,1,0,0,0,0.196,0,0.0157895,0,1,1,0.5,0.5,0.595999
8.28626e-16,0,-1,1,1,0,0,0,0.19699999999999998,0,0.0157895,0,1,1,0.5,0.5,0.5969979999999999
4.14313e-16,0,-1,1,1,0,0,0,0.198,0,0.0157895,0,1,1,0.5,0.5,0.5979979999999999
9.667299999999998e-16,0,-1,1,1,0,0,0,0.19899999999999998,0,0.0157895,0,1,1,0.5,0.5,0.598999
6.90521e-16,0,-1,1,1,0,0,0,0.2,0,0.0157895,0,1,1,0.5,0.5,0.6
9.667299999999998e-16,0,-1,1,1,0,0,0,0.201,0,0.0157895,0,1,1,0.5,0.5,0.601
6.90521e-16,0,-1,1,1,0,0,0,0.20199999999999999,0,0.0157895,0,1,1,0.5,0.5,0.602001
8.28626e-16,0,-1,1,1,0,0,0,0.203,0,0.0157895,0,1,1,0.500001,0.5,0.603002
4.14313e-16,0,-1,1,1,0,0,0,0.204,0,0.0157895,0,1,1,0.500001,0.500001,0.604002
8.28626e-16,0,-1,1,1,0,0,0,0.205,0,0.0157895,0,1,1,0.5,0.5,0.605002
6.90521e-16,0,-1,1,1,0,0,0,0.20600000000000002,0,0.0157895,0,1,1,0.5,0.5,0.606001
1.38104e-16,0,-1,1,1,0,0,0,0.207,0,0.0157895,0,1,1,0.5,0.5,0.607001
1.38104e-15,0,-1,1,1,0,0,0,0.20800000000000002,0,0.0157895,0,1,1,0.5,0.5,0.608001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.209,0,0.0157895,0,1,1,0.5,0.5,0.609001
9.667299999999998e-16,0,-1,1,1,0,0,0,0.21,0,0.0157895,0,1,1,0.5,0.5,0.61
5.52417e-16,0,-1,1,1,0,0,0,0.21100000000000002,0,0.0157895,0,1,1,0.5,0.5,0.610999
8.28626e-16,0,-1,1,1,0,0,0,0.212,0,0.0157895,0,1,1,0.5,0.5,0.611999
5.52417e-16,0,-1,1,1,0,0,0,0.213,0,0.0157895,0,1,1,0.5,0.5,0.6129979999999999
1.38104e-15,0,-1,1,1,0,0,0,0.214,0,0.0157895,0,1,1,0.5,0.5,0.6139979999999999
6.90521e-16,0,-1,1,1,0,0,0,0.215,0,0.0157895,0,1,1,0.5,0.5,0.614999
1.38104e-16,0,-1,1,1,0,0,0,0.21600000000000003,0,0.0157895,0,1,1,0.5,0.5,0.616
1.38104e-15,0,-1,1,1,0,0,0,0.217,0,0.0157895,0,1,1,0.5,0.5,0.617
6.90521e-16,0,-1,1,1,0,0,0,0.218,0,0.0157895,0,1,1,0.5,0.5,0.618001
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.21899999999999997,0,0.0157895,0,1,1,0.500001,0.5,0.619002
8.28626e-16,0,-1,1,1,0,0,0,0.22,0,0.0157895,0,1,1,0.500001,0.500001,0.620002
8.28626e-16,0,-1,1,1,0,0,0,0.221,0,0.0157895,0,1,1,0.5,0.5,0.621002
0.0,0,-1,1,1,0,0,0,0.222,0,0.0157895,0,1,1,0.5,0.5,0.622001
8.28626e-16,0,-1,1,1,0,0,0,0.223,0,0.0157895,0,1,1,0.5,0.5,0.623001
8.28626e-16,0,-1,1,1,0,0,0,0.22399999999999998,0,0.0157895,0,1,1,0.5,0.5,0.624001
1.38104e-16,0,-1,1,1,0,0,0,0.225,0,0.0157895,0,1,1,0.5,0.5,0.625
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.226,0,0.0157895,0,1,1,0.5,0.5,0.626
9.667299999999998e-16,0,-1,1,1,0,0,0,0.22699999999999998,0,0.0157895,0,1,1,0.5,0.5,0.626999
8.28626e-16,0,-1,1,1,0,0,0,0.228,0,0.0157895,0,1,1,0.5,0.5,0.627999
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.22899999999999998,0,0.0157895,0,1,1,0.5,0.5,0.628998
8.28626e-16,0,-1,1,1,0,0,0,0.23,0,0.0157895,0,1,1,0.5,0.5,0.629999
1.38104e-16,0,-1,1,1,0,0,0,0.231,0,0.0157895,0,1,1,0.5,0.5,0.630999
1.38104e-15,0,-1,1,1,0,0,0,0.23199999999999998,0,0.0157895,0,1,1,0.5,0.5,0.632
8.28626e-16,0,-1,1,1,0,0,0,0.233,0,0.0157895,0,1,1,0.5,0.5,0.633001
5.52417e-16,0,-1,1,1,0,0,0,0.23399999999999999,0,0.0157895,0,1,1,0.5,0.5,0.634001
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.235,0,0.0157895,0,1,1,0.500001,0.5,0.6350020000000001
6.90521e-16,0,-1,1,1,0,0,0,0.23600000000000002,0,0.0157895,0,1,1,0.5,0.500001,0.6360020000000001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.237,0,0.0157895,0,1,1,0.5,0.5,0.637001
9.667299999999998e-16,0,-1,1,1,0,0,0,0.23800000000000002,0,0.0157895,0,1,1,0.5,0.5,0.638001
8.28626e-16,0,-1,1,1,0,0,0,0.239,0,0.0157895,0,1,1,0.5,0.5,0.639001
5.52417e-16,0,-1,1,1,0,0,0,0.24,0,0.0157895,0,1,1,0.5,0.5,0.640001
8.28626e-16,0,-1,1,1,0,0,0,0.24100000000000002,0,0.0157895,0,1,1,0.5,0.5,0.6409999999999999
9.667299999999998e-16,0,-1,1,1,0,0,0,0.242,0,0.0157895,0,1,1,0.5,0.5,0.642
9.667299999999998e-16,0,-1,1,1,0,0,0,0.243,0,0.0157895,0,1,1,0.5,0.5,0.642999
1.51915e-15,0,-1,1,1,0,0,0,0.244,0,0.0157895,0,1,1,0.5,0.5,0.643998
1.65725e-15,0,-1,1,1,0,0,0,0.245,0,0.0157895,0,1,1,0.5,0.5,0.644998
1.38104e-15,0,-1,1,1,0,0,0,0.24600000000000002,0,0.0157895,0,1,1,0.5,0.5,0.645999
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.247,0,0.0157895,0,1,1,0.5,0.5,0.646999
4.14313e-16,0,-1,1,1,0,0,0,0.248,0,0.0157895,0,1,1,0.5,0.5,0.648
6.90521e-16,0,-1,1,1,0,0,0,0.249,0,0.0157895,0,1,1,0.5,0.5,0.649001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.25,0,0.0157895,0,1,1,0.5,0.5,0.650001
6.90521e-16,0,-1,1,1,0,0,0,0.251,0,0.0157895,0,1,1,0.500001,0.500001,0.6510020000000001
1.38104e-16,0,-1,1,1,0,0,0,0.252,0,0.0157895,0,1,1,0.5,0.500001,0.6520020000000001
8.28626e-16,0,-1,1,1,0,0,0,0.253,0,0.0157895,0,1,1,0.5,0.5,0.653001
8.28626e-16,0,-1,1,1,0,0,0,0.254,0,0.0157895,0,1,1,0.5,0.5,0.654001
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.255,0,0.0157895,0,1,1,0.5,0.5,0.655001
1.38104e-15,0,-1,1,1,0,0,0,0.256,0,0.0157895,0,1,1,0.5,0.5,0.6560010000000001
4.14313e-16,0,-1,1,1,0,0,0,0.257,0,0.0157895,0,1,1,0.5,0.5,0.657
9.667299999999998e-16,0,-1,1,1,0,0,0,0.258,0,0.0157895,0,1,1,0.5,0.5,0.657999
9.667299999999998e-16,0,-1,1,1,0,0,0,0.259,0,0.0157895,0,1,1,0.5,0.5,0.658999
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.26,0,0.0157895,0,1,1,0.5,0.5,0.659998
6.90521e-16,0,-1,1,1,0,0,0,0.261,0,0.0157895,0,1,1,0.5,0.5,0.660998
8.28626e-16,0,-1,1,1,0,0,0,0.262,0,0.0157895,0,1,1,0.5,0.5,0.661999
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.263,0,0.0157895,0,1,1,0.5,0.5,0.662999
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.264,0,0.0157895,0,1,1,0.5,0.5,0.664
8.28626e-16,0,-1,1,1,0,0,0,0.265,0,0.0157895,0,1,1,0.5,0.5,0.6650010000000001
1.38104e-16,0,-1,1,1,0,0,0,0.266,0,0.0157895,0,1,1,0.5,0.5,0.6660020000000001
8.28626e-16,0,-1,1,1,0,0,0,0.267,0,0.0157895,0,1,1,0.500001,0.500001,0.6670020000000001
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.268,0,0.0157895,0,1,1,0.5,0.5,0.6680020000000001
8.28626e-16,0,-1,1,1,0,0,0,0.26899999999999996,0,0.0157895,0,1,1,0.5,0.5,0.6690010000000001
8.28626e-16,0,-1,1,1,0,0,0,0.27,0,0.0157895,0,1,1,0.5,0.5,0.6700010000000001
9.667299999999998e-16,0,-1,1,1,0,0,0,0.271,0,0.0157895,0,1,1,0.5,0.5,0.6710010000000001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.272,0,0.0157895,0,1,1,0.5,0.5,0.6720010000000001
8.28626e-16,0,-1,1,1,0,0,0,0.273,0,0.0157895,0,1,1,0.5,0.5,0.6729999999999999
9.667299999999998e-16,0,-1,1,1,0,0,0,0.27399999999999997,0,0.0157895,0,1,1,0.5,0.5,0.673999
1.38104e-16,0,-1,1,1,0,0,0,0.275,0,0.0157895,0,1,1,0.5,0.5,0.674999
6.90521e-16,0,-1,1,1,0,0,0,0.276,0,0.0157895,0,1,1,0.5,0.5,0.675998
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.27699999999999997,0,0.0157895,0,1,1,0.5,0.5,0.676998
4.14313e-16,0,-1,1,1,0,0,0,0.278,0,0.0157895,0,1,1,0.5,0.5,0.677999
6.90521e-16,0,-1,1,1,0,0,0,0.27899999999999997,0,0.0157895,0,1,1,0.5,0.5,0.679
9.667299999999998e-16,0,-1,1,1,0,0,0,0.28,0,0.0157895,0,1,1,0.5,0.5,0.68
1.38104e-15,0,-1,1,1,0,0,0,0.281,0,0.0157895,0,1,1,0.5,0.5,0.681001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.282,0,0.0157895,0,1,1,0.500001,0.5,0.682002
6.90521e-16,0,-1,1,1,0,0,0,0.28300000000000003,0,0.0157895,0,1,1,0.500001,0.500001,0.683002
1.38104e-16,0,-1,1,1,0,0,0,0.284,0,0.0157895,0,1,1,0.5,0.5,0.684002
1.38104e-15,0,-1,1,1,0,0,0,0.285,0,0.0157895,0,1,1,0.5,0.5,0.685001
8.28626e-16,0,-1,1,1,0,0,0,0.28600000000000003,0,0.0157895,0,1,1,0.5,0.5,0.686001
1.38104e-16,0,-1,1,1,0,0,0,0.287,0,0.0157895,0,1,1,0.5,0.5,0.687001
1.38104e-16,0,-1,1,1,0,0,0,0.28800000000000003,0,0.0157895,0,1,1,0.5,0.5,0.688001
9.667299999999998e-16,0,-1,1,1,0,0,0,0.289,0,0.0157895,0,1,1,0.5,0.5,0.6890000000000001
8.28626e-16,0,-1,1,1,0,0,0,0.29,0,0.0157895,0,1,1,0.5,0.5,0.689999
9.667299999999998e-16,0,-1,1,1,0,0,0,0.29100000000000004,0,0.0157895,0,1,1,0.5,0.5,0.690999
6.90521e-16,0,-1,1,1,0,0,0,0.292,0,0.0157895,0,1,1,0.5,0.5,0.691998
1.38104e-16,0,-1,1,1,0,0,0,0.293,0,0.0157895,0,1,1,0.5,0.5,0.692998
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.294,0,0.0157895,0,1,1,0.5,0.5,0.693999
1.38104e-15,0,-1,1,1,0,0,0,0.295,0,0.0157895,0,1,1,0.5,0.5,0.695
8.28626e-16,0,-1,1,1,0,0,0,0.29600000000000004,0,0.0157895,0,1,1,0.5,0.5,0.696
6.90521e-16,0,-1,1,1,0,0,0,0.297,0,0.0157895,0,1,1,0.5,0.5,0.697001
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.298,0,0.0157895,0,1,1,0.500001,0.5,0.698002
1.65725e-15,0,-1,1,1,0,0,0,0.299,0,0.0157895,0,1,1,0.500001,0.500001,0.699002
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.3,0,0.0157895,0,1,1,0.5,0.5,0.700002
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.301,0,0.0157895,0,1,1,0.5,0.5,0.701001
1.38104e-16,0,-1,1,1,0,0,0,0.302,0,0.0157895,0,1,1,0.5,0.5,0.702001
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.303,0,0.0157895,0,1,1,0.5,0.5,0.703001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.304,0,0.0157895,0,1,1,0.5,0.5,0.7040000000000001
1.38104e-16,0,-1,1,1,0,0,0,0.305,0,0.0157895,0,1,1,0.5,0.5,0.705
8.28626e-16,0,-1,1,1,0,0,0,0.306,0,0.0157895,0,1,1,0.5,0.5,0.7059989999999999
9.667299999999998e-16,0,-1,1,1,0,0,0,0.307,0,0.0157895,0,1,1,0.5,0.5,0.7069979999999999
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.308,0,0.0157895,0,1,1,0.5,0.5,0.7079979999999999
9.667299999999998e-16,0,-1,1,1,0,0,0,0.309,0,0.0157895,0,1,1,0.5,0.5,0.7089989999999999
9.667299999999998e-16,0,-1,1,1,0,0,0,0.31,0,0.0157895,0,1,1,0.5,0.5,0.7099989999999999
0.0,0,-1,1,1,0,0,0,0.311,0,0.0157895,0,1,1,0.5,0.5,0.711
1.38104e-15,0,-1,1,1,0,0,0,0.312,0,0.0157895,0,1,1,0.5,0.5,0.712001
9.667299999999998e-16,0,-1,1,1,0,0,0,0.313,0,0.0157895,0,1,1,0.5,0.5,0.713001
1.38104e-16,0,-1,1,1,0,0,0,0.314,0,0.0157895,0,1,1,0.500001,0.5,0.714002
6.90521e-16,0,-1,1,1,0,0,0,0.315,0,0.0157895,0,1,1,0.5,0.500001,0.715002
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.316,0,0.0157895,0,1,1,0.5,0.5,0.716001
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.317,0,0.0157895,0,1,1,0.5,0.5,0.717001
8.28626e-16,0,-1,1,1,0,0,0,0.318,0,0.0157895,0,1,1,0.5,0.5,0.718001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.319,0,0.0157895,0,1,1,0.5,0.5,0.719001
1.38104e-16,0,-1,1,1,0,0,0,0.32,0,0.0157895,0,1,1,0.5,0.5,0.72
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.321,0,0.0157895,0,1,1,0.5,0.5,0.721
9.667299999999998e-16,0,-1,1,1,0,0,0,0.322,0,0.0157895,0,1,1,0.5,0.5,0.721999
1.38104e-16,0,-1,1,1,0,0,0,0.32299999999999995,0,0.0157895,0,1,1,0.5,0.5,0.7229979999999999
8.28626e-16,0,-1,1,1,0,0,0,0.324,0,0.0157895,0,1,1,0.5,0.5,0.7239979999999999
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.325,0,0.0157895,0,1,1,0.5,0.5,0.724999
8.28626e-16,0,-1,1,1,0,0,0,0.326,0,0.0157895,0,1,1,0.5,0.5,0.725999
4.14313e-16,0,-1,1,1,0,0,0,0.327,0,0.0157895,0,1,1,0.5,0.5,0.727
6.90521e-16,0,-1,1,1,0,0,0,0.32799999999999996,0,0.0157895,0,1,1,0.5,0.5,0.728001
0.0,0,-1,1,1,0,0,0,0.32899999999999996,0,0.0157895,0,1,1,0.5,0.5,0.729001
1.51915e-15,0,-1,1,1,0,0,0,0.33,0,0.0157895,0,1,1,0.500001,0.500001,0.730002
8.28626e-16,0,-1,1,1,0,0,0,0.331,0,0.0157895,0,1,1,0.5,0.5,0.731002
1.38104e-16,0,-1,1,1,0,0,0,0.332,0,0.0157895,0,1,1,0.5,0.5,0.732001
6.90521e-16,0,-1,1,1,0,0,0,0.33299999999999996,0,0.0157895,0,1,1,0.5,0.5,0.733001
8.28626e-16,0,-1,1,1,0,0,0,0.33399999999999996,0,0.0157895,0,1,1,0.5,0.5,0.734001
8.28626e-16,0,-1,1,1,0,0,0,0.335,0,0.0157895,0,1,1,0.5,0.5,0.735001
1.38104e-16,0,-1,1,1,0,0,0,0.336,0,0.0157895,0,1,1,0.5,0.5,0.736
8.28626e-16,0,-1,1,1,0,0,0,0.337,0,0.0157895,0,1,1,0.5,0.5,0.736999
1.38104e-16,0,-1,1,1,0,0,0,0.33799999999999997,0,0.0157895,0,1,1,0.5,0.5,0.737999
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.33899999999999997,0,0.0157895,0,1,1,0.5,0.5,0.7389979999999999
1.38104e-16,0,-1,1,1,0,0,0,0.34,0,0.0157895,0,1,1,0.5,0.5,0.7399979999999999
1.38104e-16,0,-1,1,1,0,0,0,0.341,0,0.0157895,0,1,1,0.5,0.5,0.740999
9.667299999999998e-16,0,-1,1,1,0,0,0,0.342,0,0.0157895,0,1,1,0.5,0.5,0.742
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.34299999999999997,0,0.0157895,0,1,1,0.5,0.5,0.743
1.79536e-15,0,-1,1,1,0,0,0,0.344,0,0.0157895,0,1,1,0.5,0.5,0.744001
5.52417e-16,0,-1,1,1,0,0,0,0.345,0,0.0157895,0,1,1,0.500001,0.5,0.745002
9.667299999999998e-16,0,-1,1,1,0,0,0,0.34600000000000003,0,0.0157895,0,1,1,0.500001,0.500001,0.746002
0.0,0,-1,1,1,0,0,0,0.34700000000000003,0,0.0157895,0,1,1,0.5,0.5,0.747002
1.9334599999999997e-15,0,-1,1,1,0,0,0,0.348,0,0.0157895,0,1,1,0.5,0.5,0.748001
4.14313e-16,0,-1,1,1,0,0,0,0.349,0,0.0157895,0,1,1,0.5,0.5,0.749001
0.0,0,-1,1,1,0,0,0,0.35,0,0.0157895,0,1,1,0.5,0.5,0.750001
1.38104e-15,0,-1,1,1,0,0,0,0.35100000000000003,0,0.0157895,0,1,1,0.5,0.5,0.751001
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.35200000000000004,0,0.0157895,0,1,1,0.5,0.5,0.752
1.9334599999999997e-15,0,-1,1,1,0,0,0,0.353,0,0.0157895,0,1,1,0.5,0.5,0.752999
4.14313e-16,0,-1,1,1,0,0,0,0.354,0,0.0157895,0,1,1,0.5,0.5,0.753999
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.355,0,0.0157895,0,1,1,0.5,0.5,0.754998
1.38104e-16,0,-1,1,1,0,0,0,0.35600000000000004,0,0.0157895,0,1,1,0.5,0.5,0.755998
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.35700000000000004,0,0.0157895,0,1,1,0.5,0.5,0.756999
6.90521e-16,0,-1,1,1,0,0,0,0.358,0,0.0157895,0,1,1,0.5,0.5,0.758
1.38104e-16,0,-1,1,1,0,0,0,0.359,0,0.0157895,0,1,1,0.5,0.5,0.759
8.28626e-16,0,-1,1,1,0,0,0,0.36,0,0.0157895,0,1,1,0.5,0.5,0.760001
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.361,0,0.0157895,0,1,1,0.500001,0.5,0.7610020000000001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.36200000000000004,0,0.0157895,0,1,1,0.500001,0.500001,0.7620020000000001
9.667299999999998e-16,0,-1,1,1,0,0,0,0.363,0,0.0157895,0,1,1,0.5,0.5,0.7630020000000001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.364,0,0.0157895,0,1,1,0.5,0.5,0.764001
1.38104e-16,0,-1,1,1,0,0,0,0.365,0,0.0157895,0,1,1,0.5,0.5,0.765001
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.366,0,0.0157895,0,1,1,0.5,0.5,0.766001
9.667299999999998e-16,0,-1,1,1,0,0,0,0.36700000000000005,0,0.0157895,0,1,1,0.5,0.5,0.767001
4.14313e-16,0,-1,1,1,0,0,0,0.368,0,0.0157895,0,1,1,0.5,0.5,0.768
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.369,0,0.0157895,0,1,1,0.5,0.5,0.768999
8.28626e-16,0,-1,1,1,0,0,0,0.37,0,0.0157895,0,1,1,0.5,0.5,0.769999
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.371,0,0.0157895,0,1,1,0.5,0.5,0.770998
8.28626e-16,0,-1,1,1,0,0,0,0.37200000000000005,0,0.0157895,0,1,1,0.5,0.5,0.771999
8.28626e-16,0,-1,1,1,0,0,0,0.373,0,0.0157895,0,1,1,0.5,0.5,0.772999
6.90521e-16,0,-1,1,1,0,0,0,0.374,0,0.0157895,0,1,1,0.5,0.5,0.774
8.28626e-16,0,-1,1,1,0,0,0,0.375,0,0.0157895,0,1,1,0.5,0.5,0.775
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.376,0,0.0157895,0,1,1,0.5,0.5,0.776001
1.38104e-16,0,-1,1,1,0,0,0,0.377,0,0.0157895,0,1,1,0.500001,0.5,0.7770020000000001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.37799999999999995,0,0.0157895,0,1,1,0.500001,0.500001,0.7780020000000001
8.28626e-16,0,-1,1,1,0,0,0,0.379,0,0.0157895,0,1,1,0.5,0.5,0.7790020000000001
8.28626e-16,0,-1,1,1,0,0,0,0.38,0,0.0157895,0,1,1,0.5,0.5,0.780001
6.90521e-16,0,-1,1,1,0,0,0,0.381,0,0.0157895,0,1,1,0.5,0.5,0.7810010000000001
6.90521e-16,0,-1,1,1,0,0,0,0.382,0,0.0157895,0,1,1,0.5,0.5,0.7820010000000001
9.667299999999998e-16,0,-1,1,1,0,0,0,0.38299999999999995,0,0.0157895,0,1,1,0.5,0.5,0.7829999999999999
9.667299999999998e-16,0,-1,1,1,0,0,0,0.384,0,0.0157895,0,1,1,0.5,0.5,0.784
6.90521e-16,0,-1,1,1,0,0,0,0.385,0,0.0157895,0,1,1,0.5,0.5,0.784999
2.7620900000000004e-16,0,-1,1,1,0,0,0,0.386,0,0.0157895,0,1,1,0.5,0.5,0.785998
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.387,0,0.0157895,0,1,1,0.5,0.5,0.786998
1.51915e-15,0,-1,1,1,0,0,0,0.38799999999999996,0,0.0157895,0,1,1,0.5,0.5,0.787999
1.38104e-15,0,-1,1,1,0,0,0,0.389,0,0.0157895,0,1,1,0.5,0.5,0.788999
9.667299999999998e-16,0,-1,1,1,0,0,0,0.39,0,0.0157895,0,1,1,0.5,0.5,0.79
9.667299999999998e-16,0,-1,1,1,0,0,0,0.391,0,0.0157895,0,1,1,0.5,0.5,0.7910010000000001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.392,0,0.0157895,0,1,1,0.5,0.5,0.7920010000000001
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.39299999999999996,0,0.0157895,0,1,1,0.500001,0.5,0.7930020000000001
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.39399999999999996,0,0.0157895,0,1,1,0.5,0.500001,0.7940020000000001
8.28626e-16,0,-1,1,1,0,0,0,0.395,0,0.0157895,0,1,1,0.5,0.5,0.7950010000000001
1.51915e-15,0,-1,1,1,0,0,0,0.396,0,0.0157895,0,1,1,0.5,0.5,0.7960010000000001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.397,0,0.0157895,0,1,1,0.5,0.5,0.7970010000000001
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.39799999999999996,0,0.0157895,0,1,1,0.5,0.5,0.7980010000000001
9.667299999999998e-16,0,-1,1,1,0,0,0,0.39899999999999997,0,0.0157895,0,1,1,0.5,0.5,0.799
0.0,0,-1,1,1,0,0,0,0.4,0,0.0157895,0,1,1,0.5,0.5,0.8
1.1048299999999999e-15,0,-1,1,1,0,0,0,0.401,0,0.0157895,0,1,1,0.5,0.5,0.800999
8.28626e-16,0,-1,1,1,0,0,0,0.402,0,0.0157895,0,1,1,0.5,0.5,0.801998
5.52417e-16,0,-1,1,1,0,0,0,0.40299999999999997,0,0.0157895,0,1,1,0.5,0.5,0.802998
9.667299999999998e-16,0,-1,1,1,0,0,0,0.40399999999999997,0,0.0157895,0,1,1,0.5,0.5,0.803999
8.28626e-16,0,-1,1,1,0,0,0,0.405,0,0.0157895,0,1,1,0.5,0.5,0.804999
9.667299999999998e-16,0,-1,1,1,0,0,0,0.406,0,0.0157895,0,1,1,0.5,0.5,0.8059999999999999
1.51915e-15,0,-1,1,1,0,0,0,0.40700000000000003,0,0.0157895,0,1,1,0.5,0.5,0.807001
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.408,0,0.0157895,0,1,1,0.5,0.5,0.808001
0.0,0,-1,1,1,0,0,0,0.409,0,0.0157895,0,1,1,0.500001,0.500001,0.809002
1.2429399999999998e-15,0,-1,1,1,0,0,0,0.41,0,0.0157895,0,1,1,0.5,0.5,0.810002
0.0,0,-1,100,1,0,0,0,0.001,0,0.0157895,0,1,1,0.5,0.5,0.401001
8.28626e-16,0,-1,100,1,0,0,0,0.002,0,0.0157895,0,1,1,0.5,0.5,0.402001
6.90521e-16,0,-1,100,1,0,0,0,0.003,0,0.0157895,0,1,1,0.5,0.5,0.403001
6.90521e-16,0,-1,100,1,0,0,0,0.004,0,0.0157895,0,1,1,0.5,0.5,0.40399999999999997
1.38104e-16,0,-1,100,1,0,0,0,0.005,0,0.0157895,0,1,1,0.5,0.5,0.405
8.28626e-16,0,-1,100,1,0,0,0,0.006,0,0.0157895,0,1,1,0.5,0.5,0.405999
5.52417e-16,0,-1,100,1,0,0,0,0.006999999999999999,0,0.0157895,0,1,1,0.5,0.5,0.406998
5.52417e-16,0,-1,100,1,0,0,0,0.008,0,0.0157895,0,1,1,0.5,0.5,0.407998
8.28626e-16,0,-1,100,1,0,0,0,0.009000000000000001,0,0.0157895,0,1,1,0.5,0.5,0.408999
0.0,0,-1,100,1,0,0,0,0.01,0,0.0157895,0,1,1,0.5,0.5,0.409999
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.011000000000000001,0,0.0157895,0,1,1,0.5,0.5,0.41100000000000003
8.28626e-16,0,-1,100,1,0,0,0,0.012,0,0.0157895,0,1,1,0.5,0.5,0.412001
6.90521e-16,0,-1,100,1,0,0,0,0.013000000000000001,0,0.0157895,0,1,1,0.5,0.5,0.413001
6.90521e-16,0,-1,100,1,0,0,0,0.013999999999999999,0,0.0157895,0,1,1,0.500001,0.5,0.41400200000000004
2.7620900000000004e-16,0,-1,100,1,0,0,0,0.015,0,0.0157895,0,1,1,0.5,0.500001,0.41500200000000004
6.90521e-16,0,-1,100,1,0,0,0,0.016,0,0.0157895,0,1,1,0.5,0.5,0.416001
8.28626e-16,0,-1,100,1,0,0,0,0.017,0,0.0157895,0,1,1,0.5,0.5,0.417001
1.38104e-16,0,-1,100,1,0,0,0,0.018000000000000002,0,0.0157895,0,1,1,0.5,0.5,0.418001
2.7620900000000004e-16,0,-1,100,1,0,0,0,0.019,0,0.0157895,0,1,1,0.5,0.5,0.419001
8.28626e-16,0,-1,100,1,0,0,0,0.02,0,0.0157895,0,1,1,0.5,0.5,0.42
6.90521e-16,0,-1,100,1,0,0,0,0.021,0,0.0157895,0,1,1,0.5,0.5,0.42100000000000004
4.14313e-16,0,-1,100,1,0,0,0,0.022000000000000002,0,0.0157895,0,1,1,0.5,0.5,0.42199899999999996
8.28626e-16,0,-1,100,1,0,0,0,0.023,0,0.0157895,0,1,1,0.5,0.5,0.42299799999999993
0.0,0,-1,100,1,0,0,0,0.024,0,0.0157895,0,1,1,0.5,0.5,0.42399799999999993
8.28626e-16,0,-1,100,1,0,0,0,0.025,0,0.0157895,0,1,1,0.5,0.5,0.42499899999999996
5.52417e-16,0,-1,100,1,0,0,0,0.026000000000000002,0,0.0157895,0,1,1,0.5,0.5,0.42599899999999996
9.667299999999998e-16,0,-1,100,1,0,0,0,0.027000000000000003,0,0.0157895,0,1,1,0.5,0.5,0.42700000000000005
8.28626e-16,0,-1,100,1,0,0,0,0.027999999999999997,0,0.0157895,0,1,1,0.5,0.5,0.428001
5.52417e-16,0,-1,100,1,0,0,0,0.028999999999999998,0,0.0157895,0,1,1,0.5,0.5,0.429001
6.90521e-16,0,-1,100,1,0,0,0,0.03,0,0.0157895,0,1,1,0.500001,0.500001,0.43000200000000005
8.28626e-16,0,-1,100,1,0,0,0,0.031,0,0.0157895,0,1,1,0.5,0.5,0.43100200000000005
8.28626e-16,0,-1,100,1,0,0,0,0.032,0,0.0157895,0,1,1,0.5,0.5,0.432001
2.7620900000000004e-16,0,-1,100,1,0,0,0,0.033,0,0.0157895,0,1,1,0.5,0.5,0.433001
6.90521e-16,0,-1,100,1,0,0,0,0.034,0,0.0157895,0,1,1,0.5,0.5,0.434001
2.7620900000000004e-16,0,-1,100,1,0,0,0,0.035,0,0.0157895,0,1,1,0.5,0.5,0.435001
4.14313e-16,0,-1,100,1,0,0,0,0.036000000000000004,0,0.0157895,0,1,1,0.5,0.5,0.436
6.90521e-16,0,-1,100,1,0,0,0,0.037000000000000005,0,0.0157895,0,1,1,0.5,0.5,0.43699899999999997
6.90521e-16,0,-1,100,1,0,0,0,0.038,0,0.0157895,0,1,1,0.5,0.5,0.43799899999999997
6.90521e-16,0,-1,100,1,0,0,0,0.039,0,0.0157895,0,1,1,0.5,0.5,0.43899799999999994
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.04,0,0.0157895,0,1,1,0.5,0.5,0.43999799999999994
4.14313e-16,0,-1,100,1,0,0,0,0.040999999999999995,0,0.0157895,0,1,1,0.5,0.5,0.440999
2.7620900000000004e-16,0,-1,100,1,0,0,0,0.042,0,0.0157895,0,1,1,0.5,0.5,0.442
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.043,0,0.0157895,0,1,1,0.5,0.5,0.44299999999999995
4.14313e-16,0,-1,100,1,0,0,0,0.044000000000000004,0,0.0157895,0,1,1,0.5,0.5,0.44400100000000003
1.38104e-16,0,-1,100,1,0,0,0,0.045,0,0.0157895,0,1,1,0.500001,0.5,0.44500200000000006
2.7620900000000004e-16,0,-1,100,1,0,0,0,0.046,0,0.0157895,0,1,1,0.500001,0.500001,0.44600200000000007
8.28626e-16,0,-1,100,1,0,0,0,0.047,0,0.0157895,0,1,1,0.5,0.5,0.44700200000000007
5.52417e-16,0,-1,100,1,0,0,0,0.048,0,0.0157895,0,1,1,0.5,0.5,0.44800100000000004
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.049,0,0.0157895,0,1,1,0.5,0.5,0.44900100000000004
5.52417e-16,0,-1,100,1,0,0,0,0.05,0,0.0157895,0,1,1,0.5,0.5,0.45000100000000004
2.7620900000000004e-16,0,-1,100,1,0,0,0,0.051,0,0.0157895,0,1,1,0.5,0.5,0.45100100000000004
8.28626e-16,0,-1,100,1,0,0,0,0.052000000000000005,0,0.0157895,0,1,1,0.5,0.5,0.452
2.7620900000000004e-16,0,-1,100,1,0,0,0,0.053,0,0.0157895,0,1,1,0.5,0.5,0.452999
2.7620900000000004e-16,0,-1,100,1,0,0,0,0.054000000000000006,0,0.0157895,0,1,1,0.5,0.5,0.453999
6.90521e-16,0,-1,100,1,0,0,0,0.055,0,0.0157895,0,1,1,0.5,0.5,0.45499799999999996
2.7620900000000004e-16,0,-1,100,1,0,0,0,0.055999999999999994,0,0.0157895,0,1,1,0.5,0.5,0.45599799999999996
4.14313e-16,0,-1,100,1,0,0,0,0.057,0,0.0157895,0,1,1,0.5,0.5,0.456999
9.667299999999998e-16,0,-1,100,1,0,0,0,0.057999999999999996,0,0.0157895,0,1,1,0.5,0.5,0.45799999999999996
4.14313e-16,0,-1,100,1,0,0,0,0.059000000000000004,0,0.0157895,0,1,1,0.5,0.5,0.45899999999999996
0.0,0,-1,100,1,0,0,0,0.06,0,0.0157895,0,1,1,0.5,0.5,0.46000100000000005
2.7620900000000004e-16,0,-1,100,1,0,0,0,0.061,0,0.0157895,0,1,1,0.500001,0.5,0.461002
6.90521e-16,0,-1,100,1,0,0,0,0.062,0,0.0157895,0,1,1,0.500001,0.500001,0.462002
5.52417e-16,0,-1,100,1,0,0,0,0.063,0,0.0157895,0,1,1,0.5,0.5,0.463002
5.52417e-16,0,-1,100,1,0,0,0,0.064,0,0.0157895,0,1,1,0.5,0.5,0.464001
8.28626e-16,0,-1,100,1,0,0,0,0.065,0,0.0157895,0,1,1,0.5,0.5,0.465001
6.90521e-16,0,-1,100,1,0,0,0,0.066,0,0.0157895,0,1,1,0.5,0.5,0.466001
1.38104e-15,0,-1,100,1,0,0,0,0.067,0,0.0157895,0,1,1,0.5,0.5,0.467001
9.667299999999998e-16,0,-1,100,1,0,0,0,0.068,0,0.0157895,0,1,1,0.5,0.5,0.46799999999999997
5.52417e-16,0,-1,100,1,0,0,0,0.069,0,0.0157895,0,1,1,0.5,0.5,0.468999
4.14313e-16,0,-1,100,1,0,0,0,0.07,0,0.0157895,0,1,1,0.5,0.5,0.469999
8.28626e-16,0,-1,100,1,0,0,0,0.071,0,0.0157895,0,1,1,0.5,0.5,0.47099799999999997
8.28626e-16,0,-1,100,1,0,0,0,0.07200000000000001,0,0.0157895,0,1,1,0.5,0.5,0.471999
5.52417e-16,0,-1,100,1,0,0,0,0.073,0,0.0157895,0,1,1,0.5,0.5,0.472999
6.90521e-16,0,-1,100,1,0,0,0,0.07400000000000001,0,0.0157895,0,1,1,0.5,0.5,0.474
6.90521e-16,0,-1,100,1,0,0,0,0.075,0,0.0157895,0,1,1,0.5,0.5,0.475
9.667299999999998e-16,0,-1,100,1,0,0,0,0.076,0,0.0157895,0,1,1,0.5,0.5,0.476001
6.90521e-16,0,-1,100,1,0,0,0,0.077,0,0.0157895,0,1,1,0.500001,0.5,0.47700200000000004
6.90521e-16,0,-1,100,1,0,0,0,0.078,0,0.0157895,0,1,1,0.500001,0.500001,0.47800200000000004
1.38104e-16,0,-1,100,1,0,0,0,0.079,0,0.0157895,0,1,1,0.5,0.5,0.47900200000000004
1.65725e-15,0,-1,100,1,0,0,0,0.08,0,0.0157895,0,1,1,0.5,0.5,0.480001
9.667299999999998e-16,0,-1,100,1,0,0,0,0.081,0,0.0157895,0,1,1,0.5,0.5,0.481001
1.38104e-16,0,-1,100,1,0,0,0,0.08199999999999999,0,0.0157895,0,1,1,0.5,0.5,0.482001
8.28626e-16,0,-1,100,1,0,0,0,0.083,0,0.0157895,0,1,1,0.5,0.5,0.483
5.52417e-16,0,-1,100,1,0,0,0,0.084,0,0.0157895,0,1,1,0.5,0.5,0.484
8.28626e-16,0,-1,100,1,0,0,0,0.085,0,0.0157895,0,1,1,0.5,0.5,0.48499899999999996
9.667299999999998e-16,0,-1,100,1,0,0,0,0.086,0,0.0157895,0,1,1,0.5,0.5,0.48599799999999993
4.14313e-16,0,-1,100,1,0,0,0,0.087,0,0.0157895,0,1,1,0.5,0.5,0.48699799999999993
1.38104e-16,0,-1,100,1,0,0,0,0.08800000000000001,0,0.0157895,0,1,1,0.5,0.5,0.48799899999999996
1.51915e-15,0,-1,100,1,0,0,0,0.08900000000000001,0,0.0157895,0,1,1,0.5,0.5,0.48899899999999996
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.09,0,0.0157895,0,1,1,0.5,0.5,0.49
4.14313e-16,0,-1,100,1,0,0,0,0.091,0,0.0157895,0,1,1,0.5,0.5,0.491001
5.52417e-16,0,-1,100,1,0,0,0,0.092,0,0.0157895,0,1,1,0.5,0.5,0.492001
6.90521e-16,0,-1,100,1,0,0,0,0.09300000000000001,0,0.0157895,0,1,1,0.500001,0.5,0.49300200000000005
1.38104e-15,0,-1,100,1,0,0,0,0.094,0,0.0157895,0,1,1,0.5,0.500001,0.49400200000000005
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.095,0,0.0157895,0,1,1,0.5,0.5,0.495001
6.90521e-16,0,-1,100,1,0,0,0,0.096,0,0.0157895,0,1,1,0.5,0.5,0.496001
0.0,0,-1,100,1,0,0,0,0.09699999999999999,0,0.0157895,0,1,1,0.5,0.5,0.497001
1.65725e-15,0,-1,100,1,0,0,0,0.098,0,0.0157895,0,1,1,0.5,0.5,0.498001
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.099,0,0.0157895,0,1,1,0.5,0.5,0.499
1.38104e-16,0,-1,100,1,0,0,0,0.1,0,0.0157895,0,1,1,0.5,0.5,0.5
6.90521e-16,0,-1,100,1,0,0,0,0.10099999999999999,0,0.0157895,0,1,1,0.5,0.5,0.500999
8.28626e-16,0,-1,100,1,0,0,0,0.102,0,0.0157895,0,1,1,0.5,0.5,0.5019979999999999
8.28626e-16,0,-1,100,1,0,0,0,0.10300000000000001,0,0.0157895,0,1,1,0.5,0.5,0.502998
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.10400000000000001,0,0.0157895,0,1,1,0.5,0.5,0.503999
8.28626e-16,0,-1,100,1,0,0,0,0.105,0,0.0157895,0,1,1,0.5,0.5,0.504999
6.90521e-16,0,-1,100,1,0,0,0,0.106,0,0.0157895,0,1,1,0.5,0.5,0.506
8.28626e-16,0,-1,100,1,0,0,0,0.107,0,0.0157895,0,1,1,0.5,0.5,0.507001
6.90521e-16,0,-1,100,1,0,0,0,0.10800000000000001,0,0.0157895,0,1,1,0.5,0.5,0.508001
0.0,0,-1,100,1,0,0,0,0.109,0,0.0157895,0,1,1,0.500001,0.500001,0.5090020000000001
9.667299999999998e-16,0,-1,100,1,0,0,0,0.11,0,0.0157895,0,1,1,0.5,0.5,0.5100020000000001
8.28626e-16,0,-1,100,1,0,0,0,0.111,0,0.0157895,0,1,1,0.5,0.5,0.511001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.11199999999999999,0,0.0157895,0,1,1,0.5,0.5,0.512001
1.51915e-15,0,-1,100,1,0,0,0,0.113,0,0.0157895,0,1,1,0.5,0.5,0.513001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.114,0,0.0157895,0,1,1,0.5,0.5,0.514001
8.28626e-16,0,-1,100,1,0,0,0,0.115,0,0.0157895,0,1,1,0.5,0.5,0.515
1.38104e-15,0,-1,100,1,0,0,0,0.11599999999999999,0,0.0157895,0,1,1,0.5,0.5,0.515999
8.28626e-16,0,-1,100,1,0,0,0,0.11699999999999999,0,0.0157895,0,1,1,0.5,0.5,0.516999
5.52417e-16,0,-1,100,1,0,0,0,0.11800000000000001,0,0.0157895,0,1,1,0.5,0.5,0.517998
8.28626e-16,0,-1,100,1,0,0,0,0.11900000000000001,0,0.0157895,0,1,1,0.5,0.5,0.518998
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.12,0,0.0157895,0,1,1,0.5,0.5,0.519999
6.90521e-16,0,-1,100,1,0,0,0,0.121,0,0.0157895,0,1,1,0.5,0.5,0.521
6.90521e-16,0,-1,100,1,0,0,0,0.122,0,0.0157895,0,1,1,0.5,0.5,0.522
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.12300000000000001,0,0.0157895,0,1,1,0.5,0.5,0.523001
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.124,0,0.0157895,0,1,1,0.500001,0.5,0.5240020000000001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.125,0,0.0157895,0,1,1,0.500001,0.500001,0.5250020000000001
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.126,0,0.0157895,0,1,1,0.5,0.5,0.5260020000000001
6.90521e-16,0,-1,100,1,0,0,0,0.127,0,0.0157895,0,1,1,0.5,0.5,0.527001
6.90521e-16,0,-1,100,1,0,0,0,0.128,0,0.0157895,0,1,1,0.5,0.5,0.528001
9.667299999999998e-16,0,-1,100,1,0,0,0,0.129,0,0.0157895,0,1,1,0.5,0.5,0.529001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.13,0,0.0157895,0,1,1,0.5,0.5,0.530001
5.52417e-16,0,-1,100,1,0,0,0,0.131,0,0.0157895,0,1,1,0.5,0.5,0.531
9.667299999999998e-16,0,-1,100,1,0,0,0,0.132,0,0.0157895,0,1,1,0.5,0.5,0.531999
1.38104e-15,0,-1,100,1,0,0,0,0.133,0,0.0157895,0,1,1,0.5,0.5,0.532999
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.134,0,0.0157895,0,1,1,0.5,0.5,0.533998
1.38104e-15,0,-1,100,1,0,0,0,0.135,0,0.0157895,0,1,1,0.5,0.5,0.534998
4.14313e-16,0,-1,100,1,0,0,0,0.136,0,0.0157895,0,1,1,0.5,0.5,0.535999
5.52417e-16,0,-1,100,1,0,0,0,0.13699999999999998,0,0.0157895,0,1,1,0.5,0.5,0.537
8.28626e-16,0,-1,100,1,0,0,0,0.138,0,0.0157895,0,1,1,0.5,0.5,0.5379999999999999
1.51915e-15,0,-1,100,1,0,0,0,0.139,0,0.0157895,0,1,1,0.5,0.5,0.5390010000000001
1.38104e-16,0,-1,100,1,0,0,0,0.14,0,0.0157895,0,1,1,0.500001,0.5,0.5400020000000001
6.90521e-16,0,-1,100,1,0,0,0,0.141,0,0.0157895,0,1,1,0.500001,0.500001,0.5410020000000001
1.79536e-15,0,-1,100,1,0,0,0,0.142,0,0.0157895,0,1,1,0.5,0.5,0.5420020000000001
9.667299999999998e-16,0,-1,100,1,0,0,0,0.14300000000000002,0,0.0157895,0,1,1,0.5,0.5,0.5430010000000001
1.51915e-15,0,-1,100,1,0,0,0,0.14400000000000002,0,0.0157895,0,1,1,0.5,0.5,0.5440010000000001
5.52417e-16,0,-1,100,1,0,0,0,0.145,0,0.0157895,0,1,1,0.5,0.5,0.5450010000000001
2.7620900000000004e-16,0,-1,100,1,0,0,0,0.146,0,0.0157895,0,1,1,0.5,0.5,0.5460010000000001
1.38104e-15,0,-1,100,1,0,0,0,0.147,0,0.0157895,0,1,1,0.5,0.5,0.547
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.14800000000000002,0,0.0157895,0,1,1,0.5,0.5,0.547999
1.38104e-16,0,-1,100,1,0,0,0,0.149,0,0.0157895,0,1,1,0.5,0.5,0.548999
9.667299999999998e-16,0,-1,100,1,0,0,0,0.15,0,0.0157895,0,1,1,0.5,0.5,0.549998
9.667299999999998e-16,0,-1,100,1,0,0,0,0.151,0,0.0157895,0,1,1,0.5,0.5,0.550999
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.152,0,0.0157895,0,1,1,0.5,0.5,0.551999
5.52417e-16,0,-1,100,1,0,0,0,0.153,0,0.0157895,0,1,1,0.5,0.5,0.5529999999999999
6.90521e-16,0,-1,100,1,0,0,0,0.154,0,0.0157895,0,1,1,0.5,0.5,0.5540010000000001
5.52417e-16,0,-1,100,1,0,0,0,0.155,0,0.0157895,0,1,1,0.5,0.5,0.555001
1.38104e-15,0,-1,100,1,0,0,0,0.156,0,0.0157895,0,1,1,0.500001,0.5,0.556002
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.157,0,0.0157895,0,1,1,0.500001,0.500001,0.557002
1.38104e-16,0,-1,100,1,0,0,0,0.158,0,0.0157895,0,1,1,0.5,0.5,0.558002
6.90521e-16,0,-1,100,1,0,0,0,0.159,0,0.0157895,0,1,1,0.5,0.5,0.559001
8.28626e-16,0,-1,100,1,0,0,0,0.16,0,0.0157895,0,1,1,0.5,0.5,0.560001
1.65725e-15,0,-1,100,1,0,0,0,0.161,0,0.0157895,0,1,1,0.5,0.5,0.561001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.162,0,0.0157895,0,1,1,0.5,0.5,0.562
4.14313e-16,0,-1,100,1,0,0,0,0.163,0,0.0157895,0,1,1,0.5,0.5,0.563
1.38104e-16,0,-1,100,1,0,0,0,0.16399999999999998,0,0.0157895,0,1,1,0.5,0.5,0.563999
1.65725e-15,0,-1,100,1,0,0,0,0.165,0,0.0157895,0,1,1,0.5,0.5,0.564998
9.667299999999998e-16,0,-1,100,1,0,0,0,0.166,0,0.0157895,0,1,1,0.5,0.5,0.565998
2.7620900000000004e-16,0,-1,100,1,0,0,0,0.16699999999999998,0,0.0157895,0,1,1,0.5,0.5,0.566999
8.28626e-16,0,-1,100,1,0,0,0,0.168,0,0.0157895,0,1,1,0.5,0.5,0.567999
8.28626e-16,0,-1,100,1,0,0,0,0.16899999999999998,0,0.0157895,0,1,1,0.5,0.5,0.569
1.38104e-15,0,-1,100,1,0,0,0,0.17,0,0.0157895,0,1,1,0.5,0.5,0.570001
1.38104e-15,0,-1,100,1,0,0,0,0.171,0,0.0157895,0,1,1,0.5,0.5,0.571001
6.90521e-16,0,-1,100,1,0,0,0,0.172,0,0.0157895,0,1,1,0.500001,0.500001,0.572002
6.90521e-16,0,-1,100,1,0,0,0,0.17300000000000001,0,0.0157895,0,1,1,0.5,0.500001,0.573002
1.38104e-15,0,-1,100,1,0,0,0,0.174,0,0.0157895,0,1,1,0.5,0.5,0.574001
6.90521e-16,0,-1,100,1,0,0,0,0.175,0,0.0157895,0,1,1,0.5,0.5,0.575001
2.7620900000000004e-16,0,-1,100,1,0,0,0,0.17600000000000002,0,0.0157895,0,1,1,0.5,0.5,0.576001
6.90521e-16,0,-1,100,1,0,0,0,0.177,0,0.0157895,0,1,1,0.5,0.5,0.577001
9.667299999999998e-16,0,-1,100,1,0,0,0,0.17800000000000002,0,0.0157895,0,1,1,0.5,0.5,0.578
6.90521e-16,0,-1,100,1,0,0,0,0.179,0,0.0157895,0,1,1,0.5,0.5,0.5789989999999999
5.52417e-16,0,-1,100,1,0,0,0,0.18,0,0.0157895,0,1,1,0.5,0.5,0.5799989999999999
8.28626e-16,0,-1,100,1,0,0,0,0.18100000000000002,0,0.0157895,0,1,1,0.5,0.5,0.5809979999999999
8.28626e-16,0,-1,100,1,0,0,0,0.182,0,0.0157895,0,1,1,0.5,0.5,0.5819979999999999
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.183,0,0.0157895,0,1,1,0.5,0.5,0.5829989999999999
9.667299999999998e-16,0,-1,100,1,0,0,0,0.184,0,0.0157895,0,1,1,0.5,0.5,0.5839989999999999
0.0,0,-1,100,1,0,0,0,0.185,0,0.0157895,0,1,1,0.5,0.5,0.585
6.90521e-16,0,-1,100,1,0,0,0,0.18600000000000003,0,0.0157895,0,1,1,0.5,0.5,0.586001
5.52417e-16,0,-1,100,1,0,0,0,0.187,0,0.0157895,0,1,1,0.5,0.5,0.587002
5.52417e-16,0,-1,100,1,0,0,0,0.188,0,0.0157895,0,1,1,0.500001,0.500001,0.588002
8.28626e-16,0,-1,100,1,0,0,0,0.18899999999999997,0,0.0157895,0,1,1,0.5,0.5,0.589002
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.19,0,0.0157895,0,1,1,0.5,0.5,0.590001
5.52417e-16,0,-1,100,1,0,0,0,0.191,0,0.0157895,0,1,1,0.5,0.5,0.591001
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.192,0,0.0157895,0,1,1,0.5,0.5,0.592001
8.28626e-16,0,-1,100,1,0,0,0,0.193,0,0.0157895,0,1,1,0.5,0.5,0.593001
8.28626e-16,0,-1,100,1,0,0,0,0.19399999999999998,0,0.0157895,0,1,1,0.5,0.5,0.594
2.7620900000000004e-16,0,-1,100,1,0,0,0,0.195,0,0.0157895,0,1,1,0.5,0.5,0.594999
9.667299999999998e-16,0,-1,100,1,0,0,0,0.196,0,0.0157895,0,1,1,0.5,0.5,0.595999
8.28626e-16,0,-1,100,1,0,0,0,0.19699999999999998,0,0.0157895,0,1,1,0.5,0.5,0.5969979999999999
4.14313e-16,0,-1,100,1,0,0,0,0.198,0,0.0157895,0,1,1,0.5,0.5,0.5979979999999999
9.667299999999998e-16,0,-1,100,1,0,0,0,0.19899999999999998,0,0.0157895,0,1,1,0.5,0.5,0.598999
6.90521e-16,0,-1,100,1,0,0,0,0.2,0,0.0157895,0,1,1,0.5,0.5,0.6
9.667299999999998e-16,0,-1,100,1,0,0,0,0.201,0,0.0157895,0,1,1,0.5,0.5,0.601
6.90521e-16,0,-1,100,1,0,0,0,0.20199999999999999,0,0.0157895,0,1,1,0.5,0.5,0.602001
8.28626e-16,0,-1,100,1,0,0,0,0.203,0,0.0157895,0,1,1,0.500001,0.5,0.603002
4.14313e-16,0,-1,100,1,0,0,0,0.204,0,0.0157895,0,1,1,0.500001,0.500001,0.604002
8.28626e-16,0,-1,100,1,0,0,0,0.205,0,0.0157895,0,1,1,0.5,0.5,0.605002
6.90521e-16,0,-1,100,1,0,0,0,0.20600000000000002,0,0.0157895,0,1,1,0.5,0.5,0.606001
1.38104e-16,0,-1,100,1,0,0,0,0.207,0,0.0157895,0,1,1,0.5,0.5,0.607001
1.38104e-15,0,-1,100,1,0,0,0,0.20800000000000002,0,0.0157895,0,1,1,0.5,0.5,0.608001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.209,0,0.0157895,0,1,1,0.5,0.5,0.609001
9.667299999999998e-16,0,-1,100,1,0,0,0,0.21,0,0.0157895,0,1,1,0.5,0.5,0.61
5.52417e-16,0,-1,100,1,0,0,0,0.21100000000000002,0,0.0157895,0,1,1,0.5,0.5,0.610999
8.28626e-16,0,-1,100,1,0,0,0,0.212,0,0.0157895,0,1,1,0.5,0.5,0.611999
5.52417e-16,0,-1,100,1,0,0,0,0.213,0,0.0157895,0,1,1,0.5,0.5,0.6129979999999999
1.38104e-15,0,-1,100,1,0,0,0,0.214,0,0.0157895,0,1,1,0.5,0.5,0.6139979999999999
6.90521e-16,0,-1,100,1,0,0,0,0.215,0,0.0157895,0,1,1,0.5,0.5,0.614999
1.38104e-16,0,-1,100,1,0,0,0,0.21600000000000003,0,0.0157895,0,1,1,0.5,0.5,0.616
1.38104e-15,0,-1,100,1,0,0,0,0.217,0,0.0157895,0,1,1,0.5,0.5,0.617
6.90521e-16,0,-1,100,1,0,0,0,0.218,0,0.0157895,0,1,1,0.5,0.5,0.618001
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.21899999999999997,0,0.0157895,0,1,1,0.500001,0.5,0.619002
8.28626e-16,0,-1,100,1,0,0,0,0.22,0,0.0157895,0,1,1,0.500001,0.500001,0.620002
8.28626e-16,0,-1,100,1,0,0,0,0.221,0,0.0157895,0,1,1,0.5,0.5,0.621002
0.0,0,-1,100,1,0,0,0,0.222,0,0.0157895,0,1,1,0.5,0.5,0.622001
8.28626e-16,0,-1,100,1,0,0,0,0.223,0,0.0157895,0,1,1,0.5,0.5,0.623001
8.28626e-16,0,-1,100,1,0,0,0,0.22399999999999998,0,0.0157895,0,1,1,0.5,0.5,0.624001
1.38104e-16,0,-1,100,1,0,0,0,0.225,0,0.0157895,0,1,1,0.5,0.5,0.625
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.226,0,0.0157895,0,1,1,0.5,0.5,0.626
9.667299999999998e-16,0,-1,100,1,0,0,0,0.22699999999999998,0,0.0157895,0,1,1,0.5,0.5,0.626999
8.28626e-16,0,-1,100,1,0,0,0,0.228,0,0.0157895,0,1,1,0.5,0.5,0.627999
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.22899999999999998,0,0.0157895,0,1,1,0.5,0.5,0.628998
8.28626e-16,0,-1,100,1,0,0,0,0.23,0,0.0157895,0,1,1,0.5,0.5,0.629999
1.38104e-16,0,-1,100,1,0,0,0,0.231,0,0.0157895,0,1,1,0.5,0.5,0.630999
1.38104e-15,0,-1,100,1,0,0,0,0.23199999999999998,0,0.0157895,0,1,1,0.5,0.5,0.632
8.28626e-16,0,-1,100,1,0,0,0,0.233,0,0.0157895,0,1,1,0.5,0.5,0.633001
5.52417e-16,0,-1,100,1,0,0,0,0.23399999999999999,0,0.0157895,0,1,1,0.5,0.5,0.634001
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.235,0,0.0157895,0,1,1,0.500001,0.5,0.6350020000000001
6.90521e-16,0,-1,100,1,0,0,0,0.23600000000000002,0,0.0157895,0,1,1,0.5,0.500001,0.6360020000000001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.237,0,0.0157895,0,1,1,0.5,0.5,0.637001
9.667299999999998e-16,0,-1,100,1,0,0,0,0.23800000000000002,0,0.0157895,0,1,1,0.5,0.5,0.638001
8.28626e-16,0,-1,100,1,0,0,0,0.239,0,0.0157895,0,1,1,0.5,0.5,0.639001
5.52417e-16,0,-1,100,1,0,0,0,0.24,0,0.0157895,0,1,1,0.5,0.5,0.640001
8.28626e-16,0,-1,100,1,0,0,0,0.24100000000000002,0,0.0157895,0,1,1,0.5,0.5,0.6409999999999999
9.667299999999998e-16,0,-1,100,1,0,0,0,0.242,0,0.0157895,0,1,1,0.5,0.5,0.642
9.667299999999998e-16,0,-1,100,1,0,0,0,0.243,0,0.0157895,0,1,1,0.5,0.5,0.642999
1.51915e-15,0,-1,100,1,0,0,0,0.244,0,0.0157895,0,1,1,0.5,0.5,0.643998
1.65725e-15,0,-1,100,1,0,0,0,0.245,0,0.0157895,0,1,1,0.5,0.5,0.644998
1.38104e-15,0,-1,100,1,0,0,0,0.24600000000000002,0,0.0157895,0,1,1,0.5,0.5,0.645999
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.247,0,0.0157895,0,1,1,0.5,0.5,0.646999
4.14313e-16,0,-1,100,1,0,0,0,0.248,0,0.0157895,0,1,1,0.5,0.5,0.648
6.90521e-16,0,-1,100,1,0,0,0,0.249,0,0.0157895,0,1,1,0.5,0.5,0.649001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.25,0,0.0157895,0,1,1,0.5,0.5,0.650001
6.90521e-16,0,-1,100,1,0,0,0,0.251,0,0.0157895,0,1,1,0.500001,0.500001,0.6510020000000001
1.38104e-16,0,-1,100,1,0,0,0,0.252,0,0.0157895,0,1,1,0.5,0.500001,0.6520020000000001
8.28626e-16,0,-1,100,1,0,0,0,0.253,0,0.0157895,0,1,1,0.5,0.5,0.653001
8.28626e-16,0,-1,100,1,0,0,0,0.254,0,0.0157895,0,1,1,0.5,0.5,0.654001
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.255,0,0.0157895,0,1,1,0.5,0.5,0.655001
1.38104e-15,0,-1,100,1,0,0,0,0.256,0,0.0157895,0,1,1,0.5,0.5,0.6560010000000001
4.14313e-16,0,-1,100,1,0,0,0,0.257,0,0.0157895,0,1,1,0.5,0.5,0.657
9.667299999999998e-16,0,-1,100,1,0,0,0,0.258,0,0.0157895,0,1,1,0.5,0.5,0.657999
9.667299999999998e-16,0,-1,100,1,0,0,0,0.259,0,0.0157895,0,1,1,0.5,0.5,0.658999
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.26,0,0.0157895,0,1,1,0.5,0.5,0.659998
6.90521e-16,0,-1,100,1,0,0,0,0.261,0,0.0157895,0,1,1,0.5,0.5,0.660998
8.28626e-16,0,-1,100,1,0,0,0,0.262,0,0.0157895,0,1,1,0.5,0.5,0.661999
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.263,0,0.0157895,0,1,1,0.5,0.5,0.662999
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.264,0,0.0157895,0,1,1,0.5,0.5,0.664
8.28626e-16,0,-1,100,1,0,0,0,0.265,0,0.0157895,0,1,1,0.5,0.5,0.6650010000000001
1.38104e-16,0,-1,100,1,0,0,0,0.266,0,0.0157895,0,1,1,0.5,0.5,0.6660020000000001
8.28626e-16,0,-1,100,1,0,0,0,0.267,0,0.0157895,0,1,1,0.500001,0.500001,0.6670020000000001
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.268,0,0.0157895,0,1,1,0.5,0.5,0.6680020000000001
8.28626e-16,0,-1,100,1,0,0,0,0.26899999999999996,0,0.0157895,0,1,1,0.5,0.5,0.6690010000000001
8.28626e-16,0,-1,100,1,0,0,0,0.27,0,0.0157895,0,1,1,0.5,0.5,0.6700010000000001
9.667299999999998e-16,0,-1,100,1,0,0,0,0.271,0,0.0157895,0,1,1,0.5,0.5,0.6710010000000001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.272,0,0.0157895,0,1,1,0.5,0.5,0.6720010000000001
8.28626e-16,0,-1,100,1,0,0,0,0.273,0,0.0157895,0,1,1,0.5,0.5,0.6729999999999999
9.667299999999998e-16,0,-1,100,1,0,0,0,0.27399999999999997,0,0.0157895,0,1,1,0.5,0.5,0.673999
1.38104e-16,0,-1,100,1,0,0,0,0.275,0,0.0157895,0,1,1,0.5,0.5,0.674999
6.90521e-16,0,-1,100,1,0,0,0,0.276,0,0.0157895,0,1,1,0.5,0.5,0.675998
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.27699999999999997,0,0.0157895,0,1,1,0.5,0.5,0.676998
4.14313e-16,0,-1,100,1,0,0,0,0.278,0,0.0157895,0,1,1,0.5,0.5,0.677999
6.90521e-16,0,-1,100,1,0,0,0,0.27899999999999997,0,0.0157895,0,1,1,0.5,0.5,0.679
9.667299999999998e-16,0,-1,100,1,0,0,0,0.28,0,0.0157895,0,1,1,0.5,0.5,0.68
1.38104e-15,0,-1,100,1,0,0,0,0.281,0,0.0157895,0,1,1,0.5,0.5,0.681001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.282,0,0.0157895,0,1,1,0.500001,0.5,0.682002
6.90521e-16,0,-1,100,1,0,0,0,0.28300000000000003,0,0.0157895,0,1,1,0.500001,0.500001,0.683002
1.38104e-16,0,-1,100,1,0,0,0,0.284,0,0.0157895,0,1,1,0.5,0.5,0.684002
1.38104e-15,0,-1,100,1,0,0,0,0.285,0,0.0157895,0,1,1,0.5,0.5,0.685001
8.28626e-16,0,-1,100,1,0,0,0,0.28600000000000003,0,0.0157895,0,1,1,0.5,0.5,0.686001
1.38104e-16,0,-1,100,1,0,0,0,0.287,0,0.0157895,0,1,1,0.5,0.5,0.687001
1.38104e-16,0,-1,100,1,0,0,0,0.28800000000000003,0,0.0157895,0,1,1,0.5,0.5,0.688001
9.667299999999998e-16,0,-1,100,1,0,0,0,0.289,0,0.0157895,0,1,1,0.5,0.5,0.6890000000000001
8.28626e-16,0,-1,100,1,0,0,0,0.29,0,0.0157895,0,1,1,0.5,0.5,0.689999
9.667299999999998e-16,0,-1,100,1,0,0,0,0.29100000000000004,0,0.0157895,0,1,1,0.5,0.5,0.690999
6.90521e-16,0,-1,100,1,0,0,0,0.292,0,0.0157895,0,1,1,0.5,0.5,0.691998
1.38104e-16,0,-1,100,1,0,0,0,0.293,0,0.0157895,0,1,1,0.5,0.5,0.692998
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.294,0,0.0157895,0,1,1,0.5,0.5,0.693999
1.38104e-15,0,-1,100,1,0,0,0,0.295,0,0.0157895,0,1,1,0.5,0.5,0.695
8.28626e-16,0,-1,100,1,0,0,0,0.29600000000000004,0,0.0157895,0,1,1,0.5,0.5,0.696
6.90521e-16,0,-1,100,1,0,0,0,0.297,0,0.0157895,0,1,1,0.5,0.5,0.697001
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.298,0,0.0157895,0,1,1,0.500001,0.5,0.698002
1.65725e-15,0,-1,100,1,0,0,0,0.299,0,0.0157895,0,1,1,0.500001,0.500001,0.699002
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.3,0,0.0157895,0,1,1,0.5,0.5,0.700002
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.301,0,0.0157895,0,1,1,0.5,0.5,0.701001
1.38104e-16,0,-1,100,1,0,0,0,0.302,0,0.0157895,0,1,1,0.5,0.5,0.702001
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.303,0,0.0157895,0,1,1,0.5,0.5,0.703001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.304,0,0.0157895,0,1,1,0.5,0.5,0.7040000000000001
1.38104e-16,0,-1,100,1,0,0,0,0.305,0,0.0157895,0,1,1,0.5,0.5,0.705
8.28626e-16,0,-1,100,1,0,0,0,0.306,0,0.0157895,0,1,1,0.5,0.5,0.7059989999999999
9.667299999999998e-16,0,-1,100,1,0,0,0,0.307,0,0.0157895,0,1,1,0.5,0.5,0.7069979999999999
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.308,0,0.0157895,0,1,1,0.5,0.5,0.7079979999999999
9.667299999999998e-16,0,-1,100,1,0,0,0,0.309,0,0.0157895,0,1,1,0.5,0.5,0.7089989999999999
9.667299999999998e-16,0,-1,100,1,0,0,0,0.31,0,0.0157895,0,1,1,0.5,0.5,0.7099989999999999
0.0,0,-1,100,1,0,0,0,0.311,0,0.0157895,0,1,1,0.5,0.5,0.711
1.38104e-15,0,-1,100,1,0,0,0,0.312,0,0.0157895,0,1,1,0.5,0.5,0.712001
9.667299999999998e-16,0,-1,100,1,0,0,0,0.313,0,0.0157895,0,1,1,0.5,0.5,0.713001
1.38104e-16,0,-1,100,1,0,0,0,0.314,0,0.0157895,0,1,1,0.500001,0.5,0.714002
6.90521e-16,0,-1,100,1,0,0,0,0.315,0,0.0157895,0,1,1,0.5,0.500001,0.715002
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.316,0,0.0157895,0,1,1,0.5,0.5,0.716001
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.317,0,0.0157895,0,1,1,0.5,0.5,0.717001
8.28626e-16,0,-1,100,1,0,0,0,0.318,0,0.0157895,0,1,1,0.5,0.5,0.718001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.319,0,0.0157895,0,1,1,0.5,0.5,0.719001
1.38104e-16,0,-1,100,1,0,0,0,0.32,0,0.0157895,0,1,1,0.5,0.5,0.72
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.321,0,0.0157895,0,1,1,0.5,0.5,0.721
9.667299999999998e-16,0,-1,100,1,0,0,0,0.322,0,0.0157895,0,1,1,0.5,0.5,0.721999
1.38104e-16,0,-1,100,1,0,0,0,0.32299999999999995,0,0.0157895,0,1,1,0.5,0.5,0.7229979999999999
8.28626e-16,0,-1,100,1,0,0,0,0.324,0,0.0157895,0,1,1,0.5,0.5,0.7239979999999999
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.325,0,0.0157895,0,1,1,0.5,0.5,0.724999
8.28626e-16,0,-1,100,1,0,0,0,0.326,0,0.0157895,0,1,1,0.5,0.5,0.725999
4.14313e-16,0,-1,100,1,0,0,0,0.327,0,0.0157895,0,1,1,0.5,0.5,0.727
6.90521e-16,0,-1,100,1,0,0,0,0.32799999999999996,0,0.0157895,0,1,1,0.5,0.5,0.728001
0.0,0,-1,100,1,0,0,0,0.32899999999999996,0,0.0157895,0,1,1,0.5,0.5,0.729001
1.51915e-15,0,-1,100,1,0,0,0,0.33,0,0.0157895,0,1,1,0.500001,0.500001,0.730002
8.28626e-16,0,-1,100,1,0,0,0,0.331,0,0.0157895,0,1,1,0.5,0.5,0.731002
1.38104e-16,0,-1,100,1,0,0,0,0.332,0,0.0157895,0,1,1,0.5,0.5,0.732001
6.90521e-16,0,-1,100,1,0,0,0,0.33299999999999996,0,0.0157895,0,1,1,0.5,0.5,0.733001
8.28626e-16,0,-1,100,1,0,0,0,0.33399999999999996,0,0.0157895,0,1,1,0.5,0.5,0.734001
8.28626e-16,0,-1,100,1,0,0,0,0.335,0,0.0157895,0,1,1,0.5,0.5,0.735001
1.38104e-16,0,-1,100,1,0,0,0,0.336,0,0.0157895,0,1,1,0.5,0.5,0.736
8.28626e-16,0,-1,100,1,0,0,0,0.337,0,0.0157895,0,1,1,0.5,0.5,0.736999
1.38104e-16,0,-1,100,1,0,0,0,0.33799999999999997,0,0.0157895,0,1,1,0.5,0.5,0.737999
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.33899999999999997,0,0.0157895,0,1,1,0.5,0.5,0.7389979999999999
1.38104e-16,0,-1,100,1,0,0,0,0.34,0,0.0157895,0,1,1,0.5,0.5,0.7399979999999999
1.38104e-16,0,-1,100,1,0,0,0,0.341,0,0.0157895,0,1,1,0.5,0.5,0.740999
9.667299999999998e-16,0,-1,100,1,0,0,0,0.342,0,0.0157895,0,1,1,0.5,0.5,0.742
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.34299999999999997,0,0.0157895,0,1,1,0.5,0.5,0.743
1.79536e-15,0,-1,100,1,0,0,0,0.344,0,0.0157895,0,1,1,0.5,0.5,0.744001
5.52417e-16,0,-1,100,1,0,0,0,0.345,0,0.0157895,0,1,1,0.500001,0.5,0.745002
9.667299999999998e-16,0,-1,100,1,0,0,0,0.34600000000000003,0,0.0157895,0,1,1,0.500001,0.500001,0.746002
0.0,0,-1,100,1,0,0,0,0.34700000000000003,0,0.0157895,0,1,1,0.5,0.5,0.747002
1.9334599999999997e-15,0,-1,100,1,0,0,0,0.348,0,0.0157895,0,1,1,0.5,0.5,0.748001
4.14313e-16,0,-1,100,1,0,0,0,0.349,0,0.0157895,0,1,1,0.5,0.5,0.749001
0.0,0,-1,100,1,0,0,0,0.35,0,0.0157895,0,1,1,0.5,0.5,0.750001
1.38104e-15,0,-1,100,1,0,0,0,0.35100000000000003,0,0.0157895,0,1,1,0.5,0.5,0.751001
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.35200000000000004,0,0.0157895,0,1,1,0.5,0.5,0.752
1.9334599999999997e-15,0,-1,100,1,0,0,0,0.353,0,0.0157895,0,1,1,0.5,0.5,0.752999
4.14313e-16,0,-1,100,1,0,0,0,0.354,0,0.0157895,0,1,1,0.5,0.5,0.753999
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.355,0,0.0157895,0,1,1,0.5,0.5,0.754998
1.38104e-16,0,-1,100,1,0,0,0,0.35600000000000004,0,0.0157895,0,1,1,0.5,0.5,0.755998
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.35700000000000004,0,0.0157895,0,1,1,0.5,0.5,0.756999
6.90521e-16,0,-1,100,1,0,0,0,0.358,0,0.0157895,0,1,1,0.5,0.5,0.758
1.38104e-16,0,-1,100,1,0,0,0,0.359,0,0.0157895,0,1,1,0.5,0.5,0.759
8.28626e-16,0,-1,100,1,0,0,0,0.36,0,0.0157895,0,1,1,0.5,0.5,0.760001
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.361,0,0.0157895,0,1,1,0.500001,0.5,0.7610020000000001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.36200000000000004,0,0.0157895,0,1,1,0.500001,0.500001,0.7620020000000001
9.667299999999998e-16,0,-1,100,1,0,0,0,0.363,0,0.0157895,0,1,1,0.5,0.5,0.7630020000000001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.364,0,0.0157895,0,1,1,0.5,0.5,0.764001
1.38104e-16,0,-1,100,1,0,0,0,0.365,0,0.0157895,0,1,1,0.5,0.5,0.765001
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.366,0,0.0157895,0,1,1,0.5,0.5,0.766001
9.667299999999998e-16,0,-1,100,1,0,0,0,0.36700000000000005,0,0.0157895,0,1,1,0.5,0.5,0.767001
4.14313e-16,0,-1,100,1,0,0,0,0.368,0,0.0157895,0,1,1,0.5,0.5,0.768
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.369,0,0.0157895,0,1,1,0.5,0.5,0.768999
8.28626e-16,0,-1,100,1,0,0,0,0.37,0,0.0157895,0,1,1,0.5,0.5,0.769999
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.371,0,0.0157895,0,1,1,0.5,0.5,0.770998
8.28626e-16,0,-1,100,1,0,0,0,0.37200000000000005,0,0.0157895,0,1,1,0.5,0.5,0.771999
8.28626e-16,0,-1,100,1,0,0,0,0.373,0,0.0157895,0,1,1,0.5,0.5,0.772999
6.90521e-16,0,-1,100,1,0,0,0,0.374,0,0.0157895,0,1,1,0.5,0.5,0.774
8.28626e-16,0,-1,100,1,0,0,0,0.375,0,0.0157895,0,1,1,0.5,0.5,0.775
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.376,0,0.0157895,0,1,1,0.5,0.5,0.776001
1.38104e-16,0,-1,100,1,0,0,0,0.377,0,0.0157895,0,1,1,0.500001,0.5,0.7770020000000001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.37799999999999995,0,0.0157895,0,1,1,0.500001,0.500001,0.7780020000000001
8.28626e-16,0,-1,100,1,0,0,0,0.379,0,0.0157895,0,1,1,0.5,0.5,0.7790020000000001
8.28626e-16,0,-1,100,1,0,0,0,0.38,0,0.0157895,0,1,1,0.5,0.5,0.780001
6.90521e-16,0,-1,100,1,0,0,0,0.381,0,0.0157895,0,1,1,0.5,0.5,0.7810010000000001
6.90521e-16,0,-1,100,1,0,0,0,0.382,0,0.0157895,0,1,1,0.5,0.5,0.7820010000000001
9.667299999999998e-16,0,-1,100,1,0,0,0,0.38299999999999995,0,0.0157895,0,1,1,0.5,0.5,0.7829999999999999
9.667299999999998e-16,0,-1,100,1,0,0,0,0.384,0,0.0157895,0,1,1,0.5,0.5,0.784
6.90521e-16,0,-1,100,1,0,0,0,0.385,0,0.0157895,0,1,1,0.5,0.5,0.784999
2.7620900000000004e-16,0,-1,100,1,0,0,0,0.386,0,0.0157895,0,1,1,0.5,0.5,0.785998
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.387,0,0.0157895,0,1,1,0.5,0.5,0.786998
1.51915e-15,0,-1,100,1,0,0,0,0.38799999999999996,0,0.0157895,0,1,1,0.5,0.5,0.787999
1.38104e-15,0,-1,100,1,0,0,0,0.389,0,0.0157895,0,1,1,0.5,0.5,0.788999
9.667299999999998e-16,0,-1,100,1,0,0,0,0.39,0,0.0157895,0,1,1,0.5,0.5,0.79
9.667299999999998e-16,0,-1,100,1,0,0,0,0.391,0,0.0157895,0,1,1,0.5,0.5,0.7910010000000001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.392,0,0.0157895,0,1,1,0.5,0.5,0.7920010000000001
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.39299999999999996,0,0.0157895,0,1,1,0.500001,0.5,0.7930020000000001
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.39399999999999996,0,0.0157895,0,1,1,0.5,0.500001,0.7940020000000001
8.28626e-16,0,-1,100,1,0,0,0,0.395,0,0.0157895,0,1,1,0.5,0.5,0.7950010000000001
1.51915e-15,0,-1,100,1,0,0,0,0.396,0,0.0157895,0,1,1,0.5,0.5,0.7960010000000001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.397,0,0.0157895,0,1,1,0.5,0.5,0.7970010000000001
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.39799999999999996,0,0.0157895,0,1,1,0.5,0.5,0.7980010000000001
9.667299999999998e-16,0,-1,100,1,0,0,0,0.39899999999999997,0,0.0157895,0,1,1,0.5,0.5,0.799
0.0,0,-1,100,1,0,0,0,0.4,0,0.0157895,0,1,1,0.5,0.5,0.8
1.1048299999999999e-15,0,-1,100,1,0,0,0,0.401,0,0.0157895,0,1,1,0.5,0.5,0.800999
8.28626e-16,0,-1,100,1,0,0,0,0.402,0,0.0157895,0,1,1,0.5,0.5,0.801998
5.52417e-16,0,-1,100,1,0,0,0,0.40299999999999997,0,0.0157895,0,1,1,0.5,0.5,0.802998
9.667299999999998e-16,0,-1,100,1,0,0,0,0.40399999999999997,0,0.0157895,0,1,1,0.5,0.5,0.803999
8.28626e-16,0,-1,100,1,0,0,0,0.405,0,0.0157895,0,1,1,0.5,0.5,0.804999
9.667299999999998e-16,0,-1,100,1,0,0,0,0.406,0,0.0157895,0,1,1,0.5,0.5,0.8059999999999999
1.51915e-15,0,-1,100,1,0,0,0,0.40700000000000003,0,0.0157895,0,1,1,0.5,0.5,0.807001
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.408,0,0.0157895,0,1,1,0.5,0.5,0.808001
0.0,0,-1,100,1,0,0,0,0.409,0,0.0157895,0,1,1,0.500001,0.500001,0.809002
1.2429399999999998e-15,0,-1,100,1,0,0,0,0.41,0,0.0157895,0,1,1,0.5,0.5,0.810002
0.0,0,-1,1000,1,0,0,0,0.001,0,0.0157895,0,1,1,0.5,0.5,0.401001
8.28626e-16,0,-1,1000,1,0,0,0,0.002,0,0.0157895,0,1,1,0.5,0.5,0.402001
6.90521e-16,0,-1,1000,1,0,0,0,0.003,0,0.0157895,0,1,1,0.5,0.5,0.403001
6.90521e-16,0,-1,1000,1,0,0,0,0.004,0,0.0157895,0,1,1,0.5,0.5,0.40399999999999997
1.38104e-16,0,-1,1000,1,0,0,0,0.005,0,0.0157895,0,1,1,0.5,0.5,0.405
8.28626e-16,0,-1,1000,1,0,0,0,0.006,0,0.0157895,0,1,1,0.5,0.5,0.405999
5.52417e-16,0,-1,1000,1,0,0,0,0.006999999999999999,0,0.0157895,0,1,1,0.5,0.5,0.406998
5.52417e-16,0,-1,1000,1,0,0,0,0.008,0,0.0157895,0,1,1,0.5,0.5,0.407998
8.28626e-16,0,-1,1000,1,0,0,0,0.009000000000000001,0,0.0157895,0,1,1,0.5,0.5,0.408999
0.0,0,-1,1000,1,0,0,0,0.01,0,0.0157895,0,1,1,0.5,0.5,0.409999
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.011000000000000001,0,0.0157895,0,1,1,0.5,0.5,0.41100000000000003
8.28626e-16,0,-1,1000,1,0,0,0,0.012,0,0.0157895,0,1,1,0.5,0.5,0.412001
6.90521e-16,0,-1,1000,1,0,0,0,0.013000000000000001,0,0.0157895,0,1,1,0.5,0.5,0.413001
6.90521e-16,0,-1,1000,1,0,0,0,0.013999999999999999,0,0.0157895,0,1,1,0.500001,0.5,0.41400200000000004
2.7620900000000004e-16,0,-1,1000,1,0,0,0,0.015,0,0.0157895,0,1,1,0.5,0.500001,0.41500200000000004
6.90521e-16,0,-1,1000,1,0,0,0,0.016,0,0.0157895,0,1,1,0.5,0.5,0.416001
8.28626e-16,0,-1,1000,1,0,0,0,0.017,0,0.0157895,0,1,1,0.5,0.5,0.417001
1.38104e-16,0,-1,1000,1,0,0,0,0.018000000000000002,0,0.0157895,0,1,1,0.5,0.5,0.418001
2.7620900000000004e-16,0,-1,1000,1,0,0,0,0.019,0,0.0157895,0,1,1,0.5,0.5,0.419001
8.28626e-16,0,-1,1000,1,0,0,0,0.02,0,0.0157895,0,1,1,0.5,0.5,0.42
6.90521e-16,0,-1,1000,1,0,0,0,0.021,0,0.0157895,0,1,1,0.5,0.5,0.42100000000000004
4.14313e-16,0,-1,1000,1,0,0,0,0.022000000000000002,0,0.0157895,0,1,1,0.5,0.5,0.42199899999999996
8.28626e-16,0,-1,1000,1,0,0,0,0.023,0,0.0157895,0,1,1,0.5,0.5,0.42299799999999993
0.0,0,-1,1000,1,0,0,0,0.024,0,0.0157895,0,1,1,0.5,0.5,0.42399799999999993
8.28626e-16,0,-1,1000,1,0,0,0,0.025,0,0.0157895,0,1,1,0.5,0.5,0.42499899999999996
5.52417e-16,0,-1,1000,1,0,0,0,0.026000000000000002,0,0.0157895,0,1,1,0.5,0.5,0.42599899999999996
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.027000000000000003,0,0.0157895,0,1,1,0.5,0.5,0.42700000000000005
8.28626e-16,0,-1,1000,1,0,0,0,0.027999999999999997,0,0.0157895,0,1,1,0.5,0.5,0.428001
5.52417e-16,0,-1,1000,1,0,0,0,0.028999999999999998,0,0.0157895,0,1,1,0.5,0.5,0.429001
6.90521e-16,0,-1,1000,1,0,0,0,0.03,0,0.0157895,0,1,1,0.500001,0.500001,0.43000200000000005
8.28626e-16,0,-1,1000,1,0,0,0,0.031,0,0.0157895,0,1,1,0.5,0.5,0.43100200000000005
8.28626e-16,0,-1,1000,1,0,0,0,0.032,0,0.0157895,0,1,1,0.5,0.5,0.432001
2.7620900000000004e-16,0,-1,1000,1,0,0,0,0.033,0,0.0157895,0,1,1,0.5,0.5,0.433001
6.90521e-16,0,-1,1000,1,0,0,0,0.034,0,0.0157895,0,1,1,0.5,0.5,0.434001
2.7620900000000004e-16,0,-1,1000,1,0,0,0,0.035,0,0.0157895,0,1,1,0.5,0.5,0.435001
4.14313e-16,0,-1,1000,1,0,0,0,0.036000000000000004,0,0.0157895,0,1,1,0.5,0.5,0.436
6.90521e-16,0,-1,1000,1,0,0,0,0.037000000000000005,0,0.0157895,0,1,1,0.5,0.5,0.43699899999999997
6.90521e-16,0,-1,1000,1,0,0,0,0.038,0,0.0157895,0,1,1,0.5,0.5,0.43799899999999997
6.90521e-16,0,-1,1000,1,0,0,0,0.039,0,0.0157895,0,1,1,0.5,0.5,0.43899799999999994
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.04,0,0.0157895,0,1,1,0.5,0.5,0.43999799999999994
4.14313e-16,0,-1,1000,1,0,0,0,0.040999999999999995,0,0.0157895,0,1,1,0.5,0.5,0.440999
2.7620900000000004e-16,0,-1,1000,1,0,0,0,0.042,0,0.0157895,0,1,1,0.5,0.5,0.442
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.043,0,0.0157895,0,1,1,0.5,0.5,0.44299999999999995
4.14313e-16,0,-1,1000,1,0,0,0,0.044000000000000004,0,0.0157895,0,1,1,0.5,0.5,0.44400100000000003
1.38104e-16,0,-1,1000,1,0,0,0,0.045,0,0.0157895,0,1,1,0.500001,0.5,0.44500200000000006
2.7620900000000004e-16,0,-1,1000,1,0,0,0,0.046,0,0.0157895,0,1,1,0.500001,0.500001,0.44600200000000007
8.28626e-16,0,-1,1000,1,0,0,0,0.047,0,0.0157895,0,1,1,0.5,0.5,0.44700200000000007
5.52417e-16,0,-1,1000,1,0,0,0,0.048,0,0.0157895,0,1,1,0.5,0.5,0.44800100000000004
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.049,0,0.0157895,0,1,1,0.5,0.5,0.44900100000000004
5.52417e-16,0,-1,1000,1,0,0,0,0.05,0,0.0157895,0,1,1,0.5,0.5,0.45000100000000004
2.7620900000000004e-16,0,-1,1000,1,0,0,0,0.051,0,0.0157895,0,1,1,0.5,0.5,0.45100100000000004
8.28626e-16,0,-1,1000,1,0,0,0,0.052000000000000005,0,0.0157895,0,1,1,0.5,0.5,0.452
2.7620900000000004e-16,0,-1,1000,1,0,0,0,0.053,0,0.0157895,0,1,1,0.5,0.5,0.452999
2.7620900000000004e-16,0,-1,1000,1,0,0,0,0.054000000000000006,0,0.0157895,0,1,1,0.5,0.5,0.453999
6.90521e-16,0,-1,1000,1,0,0,0,0.055,0,0.0157895,0,1,1,0.5,0.5,0.45499799999999996
2.7620900000000004e-16,0,-1,1000,1,0,0,0,0.055999999999999994,0,0.0157895,0,1,1,0.5,0.5,0.45599799999999996
4.14313e-16,0,-1,1000,1,0,0,0,0.057,0,0.0157895,0,1,1,0.5,0.5,0.456999
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.057999999999999996,0,0.0157895,0,1,1,0.5,0.5,0.45799999999999996
4.14313e-16,0,-1,1000,1,0,0,0,0.059000000000000004,0,0.0157895,0,1,1,0.5,0.5,0.45899999999999996
0.0,0,-1,1000,1,0,0,0,0.06,0,0.0157895,0,1,1,0.5,0.5,0.46000100000000005
2.7620900000000004e-16,0,-1,1000,1,0,0,0,0.061,0,0.0157895,0,1,1,0.500001,0.5,0.461002
6.90521e-16,0,-1,1000,1,0,0,0,0.062,0,0.0157895,0,1,1,0.500001,0.500001,0.462002
5.52417e-16,0,-1,1000,1,0,0,0,0.063,0,0.0157895,0,1,1,0.5,0.5,0.463002
5.52417e-16,0,-1,1000,1,0,0,0,0.064,0,0.0157895,0,1,1,0.5,0.5,0.464001
8.28626e-16,0,-1,1000,1,0,0,0,0.065,0,0.0157895,0,1,1,0.5,0.5,0.465001
6.90521e-16,0,-1,1000,1,0,0,0,0.066,0,0.0157895,0,1,1,0.5,0.5,0.466001
1.38104e-15,0,-1,1000,1,0,0,0,0.067,0,0.0157895,0,1,1,0.5,0.5,0.467001
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.068,0,0.0157895,0,1,1,0.5,0.5,0.46799999999999997
5.52417e-16,0,-1,1000,1,0,0,0,0.069,0,0.0157895,0,1,1,0.5,0.5,0.468999
4.14313e-16,0,-1,1000,1,0,0,0,0.07,0,0.0157895,0,1,1,0.5,0.5,0.469999
8.28626e-16,0,-1,1000,1,0,0,0,0.071,0,0.0157895,0,1,1,0.5,0.5,0.47099799999999997
8.28626e-16,0,-1,1000,1,0,0,0,0.07200000000000001,0,0.0157895,0,1,1,0.5,0.5,0.471999
5.52417e-16,0,-1,1000,1,0,0,0,0.073,0,0.0157895,0,1,1,0.5,0.5,0.472999
6.90521e-16,0,-1,1000,1,0,0,0,0.07400000000000001,0,0.0157895,0,1,1,0.5,0.5,0.474
6.90521e-16,0,-1,1000,1,0,0,0,0.075,0,0.0157895,0,1,1,0.5,0.5,0.475
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.076,0,0.0157895,0,1,1,0.5,0.5,0.476001
6.90521e-16,0,-1,1000,1,0,0,0,0.077,0,0.0157895,0,1,1,0.500001,0.5,0.47700200000000004
6.90521e-16,0,-1,1000,1,0,0,0,0.078,0,0.0157895,0,1,1,0.500001,0.500001,0.47800200000000004
1.38104e-16,0,-1,1000,1,0,0,0,0.079,0,0.0157895,0,1,1,0.5,0.5,0.47900200000000004
1.65725e-15,0,-1,1000,1,0,0,0,0.08,0,0.0157895,0,1,1,0.5,0.5,0.480001
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.081,0,0.0157895,0,1,1,0.5,0.5,0.481001
1.38104e-16,0,-1,1000,1,0,0,0,0.08199999999999999,0,0.0157895,0,1,1,0.5,0.5,0.482001
8.28626e-16,0,-1,1000,1,0,0,0,0.083,0,0.0157895,0,1,1,0.5,0.5,0.483
5.52417e-16,0,-1,1000,1,0,0,0,0.084,0,0.0157895,0,1,1,0.5,0.5,0.484
8.28626e-16,0,-1,1000,1,0,0,0,0.085,0,0.0157895,0,1,1,0.5,0.5,0.48499899999999996
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.086,0,0.0157895,0,1,1,0.5,0.5,0.48599799999999993
4.14313e-16,0,-1,1000,1,0,0,0,0.087,0,0.0157895,0,1,1,0.5,0.5,0.48699799999999993
1.38104e-16,0,-1,1000,1,0,0,0,0.08800000000000001,0,0.0157895,0,1,1,0.5,0.5,0.48799899999999996
1.51915e-15,0,-1,1000,1,0,0,0,0.08900000000000001,0,0.0157895,0,1,1,0.5,0.5,0.48899899999999996
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.09,0,0.0157895,0,1,1,0.5,0.5,0.49
4.14313e-16,0,-1,1000,1,0,0,0,0.091,0,0.0157895,0,1,1,0.5,0.5,0.491001
5.52417e-16,0,-1,1000,1,0,0,0,0.092,0,0.0157895,0,1,1,0.5,0.5,0.492001
6.90521e-16,0,-1,1000,1,0,0,0,0.09300000000000001,0,0.0157895,0,1,1,0.500001,0.5,0.49300200000000005
1.38104e-15,0,-1,1000,1,0,0,0,0.094,0,0.0157895,0,1,1,0.5,0.500001,0.49400200000000005
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.095,0,0.0157895,0,1,1,0.5,0.5,0.495001
6.90521e-16,0,-1,1000,1,0,0,0,0.096,0,0.0157895,0,1,1,0.5,0.5,0.496001
0.0,0,-1,1000,1,0,0,0,0.09699999999999999,0,0.0157895,0,1,1,0.5,0.5,0.497001
1.65725e-15,0,-1,1000,1,0,0,0,0.098,0,0.0157895,0,1,1,0.5,0.5,0.498001
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.099,0,0.0157895,0,1,1,0.5,0.5,0.499
1.38104e-16,0,-1,1000,1,0,0,0,0.1,0,0.0157895,0,1,1,0.5,0.5,0.5
6.90521e-16,0,-1,1000,1,0,0,0,0.10099999999999999,0,0.0157895,0,1,1,0.5,0.5,0.500999
8.28626e-16,0,-1,1000,1,0,0,0,0.102,0,0.0157895,0,1,1,0.5,0.5,0.5019979999999999
8.28626e-16,0,-1,1000,1,0,0,0,0.10300000000000001,0,0.0157895,0,1,1,0.5,0.5,0.502998
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.10400000000000001,0,0.0157895,0,1,1,0.5,0.5,0.503999
8.28626e-16,0,-1,1000,1,0,0,0,0.105,0,0.0157895,0,1,1,0.5,0.5,0.504999
6.90521e-16,0,-1,1000,1,0,0,0,0.106,0,0.0157895,0,1,1,0.5,0.5,0.506
8.28626e-16,0,-1,1000,1,0,0,0,0.107,0,0.0157895,0,1,1,0.5,0.5,0.507001
6.90521e-16,0,-1,1000,1,0,0,0,0.10800000000000001,0,0.0157895,0,1,1,0.5,0.5,0.508001
0.0,0,-1,1000,1,0,0,0,0.109,0,0.0157895,0,1,1,0.500001,0.500001,0.5090020000000001
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.11,0,0.0157895,0,1,1,0.5,0.5,0.5100020000000001
8.28626e-16,0,-1,1000,1,0,0,0,0.111,0,0.0157895,0,1,1,0.5,0.5,0.511001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.11199999999999999,0,0.0157895,0,1,1,0.5,0.5,0.512001
1.51915e-15,0,-1,1000,1,0,0,0,0.113,0,0.0157895,0,1,1,0.5,0.5,0.513001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.114,0,0.0157895,0,1,1,0.5,0.5,0.514001
8.28626e-16,0,-1,1000,1,0,0,0,0.115,0,0.0157895,0,1,1,0.5,0.5,0.515
1.38104e-15,0,-1,1000,1,0,0,0,0.11599999999999999,0,0.0157895,0,1,1,0.5,0.5,0.515999
8.28626e-16,0,-1,1000,1,0,0,0,0.11699999999999999,0,0.0157895,0,1,1,0.5,0.5,0.516999
5.52417e-16,0,-1,1000,1,0,0,0,0.11800000000000001,0,0.0157895,0,1,1,0.5,0.5,0.517998
8.28626e-16,0,-1,1000,1,0,0,0,0.11900000000000001,0,0.0157895,0,1,1,0.5,0.5,0.518998
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.12,0,0.0157895,0,1,1,0.5,0.5,0.519999
6.90521e-16,0,-1,1000,1,0,0,0,0.121,0,0.0157895,0,1,1,0.5,0.5,0.521
6.90521e-16,0,-1,1000,1,0,0,0,0.122,0,0.0157895,0,1,1,0.5,0.5,0.522
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.12300000000000001,0,0.0157895,0,1,1,0.5,0.5,0.523001
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.124,0,0.0157895,0,1,1,0.500001,0.5,0.5240020000000001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.125,0,0.0157895,0,1,1,0.500001,0.500001,0.5250020000000001
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.126,0,0.0157895,0,1,1,0.5,0.5,0.5260020000000001
6.90521e-16,0,-1,1000,1,0,0,0,0.127,0,0.0157895,0,1,1,0.5,0.5,0.527001
6.90521e-16,0,-1,1000,1,0,0,0,0.128,0,0.0157895,0,1,1,0.5,0.5,0.528001
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.129,0,0.0157895,0,1,1,0.5,0.5,0.529001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.13,0,0.0157895,0,1,1,0.5,0.5,0.530001
5.52417e-16,0,-1,1000,1,0,0,0,0.131,0,0.0157895,0,1,1,0.5,0.5,0.531
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.132,0,0.0157895,0,1,1,0.5,0.5,0.531999
1.38104e-15,0,-1,1000,1,0,0,0,0.133,0,0.0157895,0,1,1,0.5,0.5,0.532999
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.134,0,0.0157895,0,1,1,0.5,0.5,0.533998
1.38104e-15,0,-1,1000,1,0,0,0,0.135,0,0.0157895,0,1,1,0.5,0.5,0.534998
4.14313e-16,0,-1,1000,1,0,0,0,0.136,0,0.0157895,0,1,1,0.5,0.5,0.535999
5.52417e-16,0,-1,1000,1,0,0,0,0.13699999999999998,0,0.0157895,0,1,1,0.5,0.5,0.537
8.28626e-16,0,-1,1000,1,0,0,0,0.138,0,0.0157895,0,1,1,0.5,0.5,0.5379999999999999
1.51915e-15,0,-1,1000,1,0,0,0,0.139,0,0.0157895,0,1,1,0.5,0.5,0.5390010000000001
1.38104e-16,0,-1,1000,1,0,0,0,0.14,0,0.0157895,0,1,1,0.500001,0.5,0.5400020000000001
6.90521e-16,0,-1,1000,1,0,0,0,0.141,0,0.0157895,0,1,1,0.500001,0.500001,0.5410020000000001
1.79536e-15,0,-1,1000,1,0,0,0,0.142,0,0.0157895,0,1,1,0.5,0.5,0.5420020000000001
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.14300000000000002,0,0.0157895,0,1,1,0.5,0.5,0.5430010000000001
1.51915e-15,0,-1,1000,1,0,0,0,0.14400000000000002,0,0.0157895,0,1,1,0.5,0.5,0.5440010000000001
5.52417e-16,0,-1,1000,1,0,0,0,0.145,0,0.0157895,0,1,1,0.5,0.5,0.5450010000000001
2.7620900000000004e-16,0,-1,1000,1,0,0,0,0.146,0,0.0157895,0,1,1,0.5,0.5,0.5460010000000001
1.38104e-15,0,-1,1000,1,0,0,0,0.147,0,0.0157895,0,1,1,0.5,0.5,0.547
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.14800000000000002,0,0.0157895,0,1,1,0.5,0.5,0.547999
1.38104e-16,0,-1,1000,1,0,0,0,0.149,0,0.0157895,0,1,1,0.5,0.5,0.548999
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.15,0,0.0157895,0,1,1,0.5,0.5,0.549998
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.151,0,0.0157895,0,1,1,0.5,0.5,0.550999
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.152,0,0.0157895,0,1,1,0.5,0.5,0.551999
5.52417e-16,0,-1,1000,1,0,0,0,0.153,0,0.0157895,0,1,1,0.5,0.5,0.5529999999999999
6.90521e-16,0,-1,1000,1,0,0,0,0.154,0,0.0157895,0,1,1,0.5,0.5,0.5540010000000001
5.52417e-16,0,-1,1000,1,0,0,0,0.155,0,0.0157895,0,1,1,0.5,0.5,0.555001
1.38104e-15,0,-1,1000,1,0,0,0,0.156,0,0.0157895,0,1,1,0.500001,0.5,0.556002
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.157,0,0.0157895,0,1,1,0.500001,0.500001,0.557002
1.38104e-16,0,-1,1000,1,0,0,0,0.158,0,0.0157895,0,1,1,0.5,0.5,0.558002
6.90521e-16,0,-1,1000,1,0,0,0,0.159,0,0.0157895,0,1,1,0.5,0.5,0.559001
8.28626e-16,0,-1,1000,1,0,0,0,0.16,0,0.0157895,0,1,1,0.5,0.5,0.560001
1.65725e-15,0,-1,1000,1,0,0,0,0.161,0,0.0157895,0,1,1,0.5,0.5,0.561001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.162,0,0.0157895,0,1,1,0.5,0.5,0.562
4.14313e-16,0,-1,1000,1,0,0,0,0.163,0,0.0157895,0,1,1,0.5,0.5,0.563
1.38104e-16,0,-1,1000,1,0,0,0,0.16399999999999998,0,0.0157895,0,1,1,0.5,0.5,0.563999
1.65725e-15,0,-1,1000,1,0,0,0,0.165,0,0.0157895,0,1,1,0.5,0.5,0.564998
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.166,0,0.0157895,0,1,1,0.5,0.5,0.565998
2.7620900000000004e-16,0,-1,1000,1,0,0,0,0.16699999999999998,0,0.0157895,0,1,1,0.5,0.5,0.566999
8.28626e-16,0,-1,1000,1,0,0,0,0.168,0,0.0157895,0,1,1,0.5,0.5,0.567999
8.28626e-16,0,-1,1000,1,0,0,0,0.16899999999999998,0,0.0157895,0,1,1,0.5,0.5,0.569
1.38104e-15,0,-1,1000,1,0,0,0,0.17,0,0.0157895,0,1,1,0.5,0.5,0.570001
1.38104e-15,0,-1,1000,1,0,0,0,0.171,0,0.0157895,0,1,1,0.5,0.5,0.571001
6.90521e-16,0,-1,1000,1,0,0,0,0.172,0,0.0157895,0,1,1,0.500001,0.500001,0.572002
6.90521e-16,0,-1,1000,1,0,0,0,0.17300000000000001,0,0.0157895,0,1,1,0.5,0.500001,0.573002
1.38104e-15,0,-1,1000,1,0,0,0,0.174,0,0.0157895,0,1,1,0.5,0.5,0.574001
6.90521e-16,0,-1,1000,1,0,0,0,0.175,0,0.0157895,0,1,1,0.5,0.5,0.575001
2.7620900000000004e-16,0,-1,1000,1,0,0,0,0.17600000000000002,0,0.0157895,0,1,1,0.5,0.5,0.576001
6.90521e-16,0,-1,1000,1,0,0,0,0.177,0,0.0157895,0,1,1,0.5,0.5,0.577001
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.17800000000000002,0,0.0157895,0,1,1,0.5,0.5,0.578
6.90521e-16,0,-1,1000,1,0,0,0,0.179,0,0.0157895,0,1,1,0.5,0.5,0.5789989999999999
5.52417e-16,0,-1,1000,1,0,0,0,0.18,0,0.0157895,0,1,1,0.5,0.5,0.5799989999999999
8.28626e-16,0,-1,1000,1,0,0,0,0.18100000000000002,0,0.0157895,0,1,1,0.5,0.5,0.5809979999999999
8.28626e-16,0,-1,1000,1,0,0,0,0.182,0,0.0157895,0,1,1,0.5,0.5,0.5819979999999999
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.183,0,0.0157895,0,1,1,0.5,0.5,0.5829989999999999
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.184,0,0.0157895,0,1,1,0.5,0.5,0.5839989999999999
0.0,0,-1,1000,1,0,0,0,0.185,0,0.0157895,0,1,1,0.5,0.5,0.585
6.90521e-16,0,-1,1000,1,0,0,0,0.18600000000000003,0,0.0157895,0,1,1,0.5,0.5,0.586001
5.52417e-16,0,-1,1000,1,0,0,0,0.187,0,0.0157895,0,1,1,0.5,0.5,0.587002
5.52417e-16,0,-1,1000,1,0,0,0,0.188,0,0.0157895,0,1,1,0.500001,0.500001,0.588002
8.28626e-16,0,-1,1000,1,0,0,0,0.18899999999999997,0,0.0157895,0,1,1,0.5,0.5,0.589002
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.19,0,0.0157895,0,1,1,0.5,0.5,0.590001
5.52417e-16,0,-1,1000,1,0,0,0,0.191,0,0.0157895,0,1,1,0.5,0.5,0.591001
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.192,0,0.0157895,0,1,1,0.5,0.5,0.592001
8.28626e-16,0,-1,1000,1,0,0,0,0.193,0,0.0157895,0,1,1,0.5,0.5,0.593001
8.28626e-16,0,-1,1000,1,0,0,0,0.19399999999999998,0,0.0157895,0,1,1,0.5,0.5,0.594
2.7620900000000004e-16,0,-1,1000,1,0,0,0,0.195,0,0.0157895,0,1,1,0.5,0.5,0.594999
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.196,0,0.0157895,0,1,1,0.5,0.5,0.595999
8.28626e-16,0,-1,1000,1,0,0,0,0.19699999999999998,0,0.0157895,0,1,1,0.5,0.5,0.5969979999999999
4.14313e-16,0,-1,1000,1,0,0,0,0.198,0,0.0157895,0,1,1,0.5,0.5,0.5979979999999999
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.19899999999999998,0,0.0157895,0,1,1,0.5,0.5,0.598999
6.90521e-16,0,-1,1000,1,0,0,0,0.2,0,0.0157895,0,1,1,0.5,0.5,0.6
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.201,0,0.0157895,0,1,1,0.5,0.5,0.601
6.90521e-16,0,-1,1000,1,0,0,0,0.20199999999999999,0,0.0157895,0,1,1,0.5,0.5,0.602001
8.28626e-16,0,-1,1000,1,0,0,0,0.203,0,0.0157895,0,1,1,0.500001,0.5,0.603002
4.14313e-16,0,-1,1000,1,0,0,0,0.204,0,0.0157895,0,1,1,0.500001,0.500001,0.604002
8.28626e-16,0,-1,1000,1,0,0,0,0.205,0,0.0157895,0,1,1,0.5,0.5,0.605002
6.90521e-16,0,-1,1000,1,0,0,0,0.20600000000000002,0,0.0157895,0,1,1,0.5,0.5,0.606001
1.38104e-16,0,-1,1000,1,0,0,0,0.207,0,0.0157895,0,1,1,0.5,0.5,0.607001
1.38104e-15,0,-1,1000,1,0,0,0,0.20800000000000002,0,0.0157895,0,1,1,0.5,0.5,0.608001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.209,0,0.0157895,0,1,1,0.5,0.5,0.609001
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.21,0,0.0157895,0,1,1,0.5,0.5,0.61
5.52417e-16,0,-1,1000,1,0,0,0,0.21100000000000002,0,0.0157895,0,1,1,0.5,0.5,0.610999
8.28626e-16,0,-1,1000,1,0,0,0,0.212,0,0.0157895,0,1,1,0.5,0.5,0.611999
5.52417e-16,0,-1,1000,1,0,0,0,0.213,0,0.0157895,0,1,1,0.5,0.5,0.6129979999999999
1.38104e-15,0,-1,1000,1,0,0,0,0.214,0,0.0157895,0,1,1,0.5,0.5,0.6139979999999999
6.90521e-16,0,-1,1000,1,0,0,0,0.215,0,0.0157895,0,1,1,0.5,0.5,0.614999
1.38104e-16,0,-1,1000,1,0,0,0,0.21600000000000003,0,0.0157895,0,1,1,0.5,0.5,0.616
1.38104e-15,0,-1,1000,1,0,0,0,0.217,0,0.0157895,0,1,1,0.5,0.5,0.617
6.90521e-16,0,-1,1000,1,0,0,0,0.218,0,0.0157895,0,1,1,0.5,0.5,0.618001
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.21899999999999997,0,0.0157895,0,1,1,0.500001,0.5,0.619002
8.28626e-16,0,-1,1000,1,0,0,0,0.22,0,0.0157895,0,1,1,0.500001,0.500001,0.620002
8.28626e-16,0,-1,1000,1,0,0,0,0.221,0,0.0157895,0,1,1,0.5,0.5,0.621002
0.0,0,-1,1000,1,0,0,0,0.222,0,0.0157895,0,1,1,0.5,0.5,0.622001
8.28626e-16,0,-1,1000,1,0,0,0,0.223,0,0.0157895,0,1,1,0.5,0.5,0.623001
8.28626e-16,0,-1,1000,1,0,0,0,0.22399999999999998,0,0.0157895,0,1,1,0.5,0.5,0.624001
1.38104e-16,0,-1,1000,1,0,0,0,0.225,0,0.0157895,0,1,1,0.5,0.5,0.625
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.226,0,0.0157895,0,1,1,0.5,0.5,0.626
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.22699999999999998,0,0.0157895,0,1,1,0.5,0.5,0.626999
8.28626e-16,0,-1,1000,1,0,0,0,0.228,0,0.0157895,0,1,1,0.5,0.5,0.627999
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.22899999999999998,0,0.0157895,0,1,1,0.5,0.5,0.628998
8.28626e-16,0,-1,1000,1,0,0,0,0.23,0,0.0157895,0,1,1,0.5,0.5,0.629999
1.38104e-16,0,-1,1000,1,0,0,0,0.231,0,0.0157895,0,1,1,0.5,0.5,0.630999
1.38104e-15,0,-1,1000,1,0,0,0,0.23199999999999998,0,0.0157895,0,1,1,0.5,0.5,0.632
8.28626e-16,0,-1,1000,1,0,0,0,0.233,0,0.0157895,0,1,1,0.5,0.5,0.633001
5.52417e-16,0,-1,1000,1,0,0,0,0.23399999999999999,0,0.0157895,0,1,1,0.5,0.5,0.634001
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.235,0,0.0157895,0,1,1,0.500001,0.5,0.6350020000000001
6.90521e-16,0,-1,1000,1,0,0,0,0.23600000000000002,0,0.0157895,0,1,1,0.5,0.500001,0.6360020000000001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.237,0,0.0157895,0,1,1,0.5,0.5,0.637001
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.23800000000000002,0,0.0157895,0,1,1,0.5,0.5,0.638001
8.28626e-16,0,-1,1000,1,0,0,0,0.239,0,0.0157895,0,1,1,0.5,0.5,0.639001
5.52417e-16,0,-1,1000,1,0,0,0,0.24,0,0.0157895,0,1,1,0.5,0.5,0.640001
8.28626e-16,0,-1,1000,1,0,0,0,0.24100000000000002,0,0.0157895,0,1,1,0.5,0.5,0.6409999999999999
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.242,0,0.0157895,0,1,1,0.5,0.5,0.642
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.243,0,0.0157895,0,1,1,0.5,0.5,0.642999
1.51915e-15,0,-1,1000,1,0,0,0,0.244,0,0.0157895,0,1,1,0.5,0.5,0.643998
1.65725e-15,0,-1,1000,1,0,0,0,0.245,0,0.0157895,0,1,1,0.5,0.5,0.644998
1.38104e-15,0,-1,1000,1,0,0,0,0.24600000000000002,0,0.0157895,0,1,1,0.5,0.5,0.645999
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.247,0,0.0157895,0,1,1,0.5,0.5,0.646999
4.14313e-16,0,-1,1000,1,0,0,0,0.248,0,0.0157895,0,1,1,0.5,0.5,0.648
6.90521e-16,0,-1,1000,1,0,0,0,0.249,0,0.0157895,0,1,1,0.5,0.5,0.649001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.25,0,0.0157895,0,1,1,0.5,0.5,0.650001
6.90521e-16,0,-1,1000,1,0,0,0,0.251,0,0.0157895,0,1,1,0.500001,0.500001,0.6510020000000001
1.38104e-16,0,-1,1000,1,0,0,0,0.252,0,0.0157895,0,1,1,0.5,0.500001,0.6520020000000001
8.28626e-16,0,-1,1000,1,0,0,0,0.253,0,0.0157895,0,1,1,0.5,0.5,0.653001
8.28626e-16,0,-1,1000,1,0,0,0,0.254,0,0.0157895,0,1,1,0.5,0.5,0.654001
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.255,0,0.0157895,0,1,1,0.5,0.5,0.655001
1.38104e-15,0,-1,1000,1,0,0,0,0.256,0,0.0157895,0,1,1,0.5,0.5,0.6560010000000001
4.14313e-16,0,-1,1000,1,0,0,0,0.257,0,0.0157895,0,1,1,0.5,0.5,0.657
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.258,0,0.0157895,0,1,1,0.5,0.5,0.657999
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.259,0,0.0157895,0,1,1,0.5,0.5,0.658999
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.26,0,0.0157895,0,1,1,0.5,0.5,0.659998
6.90521e-16,0,-1,1000,1,0,0,0,0.261,0,0.0157895,0,1,1,0.5,0.5,0.660998
8.28626e-16,0,-1,1000,1,0,0,0,0.262,0,0.0157895,0,1,1,0.5,0.5,0.661999
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.263,0,0.0157895,0,1,1,0.5,0.5,0.662999
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.264,0,0.0157895,0,1,1,0.5,0.5,0.664
8.28626e-16,0,-1,1000,1,0,0,0,0.265,0,0.0157895,0,1,1,0.5,0.5,0.6650010000000001
1.38104e-16,0,-1,1000,1,0,0,0,0.266,0,0.0157895,0,1,1,0.5,0.5,0.6660020000000001
8.28626e-16,0,-1,1000,1,0,0,0,0.267,0,0.0157895,0,1,1,0.500001,0.500001,0.6670020000000001
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.268,0,0.0157895,0,1,1,0.5,0.5,0.6680020000000001
8.28626e-16,0,-1,1000,1,0,0,0,0.26899999999999996,0,0.0157895,0,1,1,0.5,0.5,0.6690010000000001
8.28626e-16,0,-1,1000,1,0,0,0,0.27,0,0.0157895,0,1,1,0.5,0.5,0.6700010000000001
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.271,0,0.0157895,0,1,1,0.5,0.5,0.6710010000000001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.272,0,0.0157895,0,1,1,0.5,0.5,0.6720010000000001
8.28626e-16,0,-1,1000,1,0,0,0,0.273,0,0.0157895,0,1,1,0.5,0.5,0.6729999999999999
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.27399999999999997,0,0.0157895,0,1,1,0.5,0.5,0.673999
1.38104e-16,0,-1,1000,1,0,0,0,0.275,0,0.0157895,0,1,1,0.5,0.5,0.674999
6.90521e-16,0,-1,1000,1,0,0,0,0.276,0,0.0157895,0,1,1,0.5,0.5,0.675998
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.27699999999999997,0,0.0157895,0,1,1,0.5,0.5,0.676998
4.14313e-16,0,-1,1000,1,0,0,0,0.278,0,0.0157895,0,1,1,0.5,0.5,0.677999
6.90521e-16,0,-1,1000,1,0,0,0,0.27899999999999997,0,0.0157895,0,1,1,0.5,0.5,0.679
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.28,0,0.0157895,0,1,1,0.5,0.5,0.68
1.38104e-15,0,-1,1000,1,0,0,0,0.281,0,0.0157895,0,1,1,0.5,0.5,0.681001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.282,0,0.0157895,0,1,1,0.500001,0.5,0.682002
6.90521e-16,0,-1,1000,1,0,0,0,0.28300000000000003,0,0.0157895,0,1,1,0.500001,0.500001,0.683002
1.38104e-16,0,-1,1000,1,0,0,0,0.284,0,0.0157895,0,1,1,0.5,0.5,0.684002
1.38104e-15,0,-1,1000,1,0,0,0,0.285,0,0.0157895,0,1,1,0.5,0.5,0.685001
8.28626e-16,0,-1,1000,1,0,0,0,0.28600000000000003,0,0.0157895,0,1,1,0.5,0.5,0.686001
1.38104e-16,0,-1,1000,1,0,0,0,0.287,0,0.0157895,0,1,1,0.5,0.5,0.687001
1.38104e-16,0,-1,1000,1,0,0,0,0.28800000000000003,0,0.0157895,0,1,1,0.5,0.5,0.688001
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.289,0,0.0157895,0,1,1,0.5,0.5,0.6890000000000001
8.28626e-16,0,-1,1000,1,0,0,0,0.29,0,0.0157895,0,1,1,0.5,0.5,0.689999
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.29100000000000004,0,0.0157895,0,1,1,0.5,0.5,0.690999
6.90521e-16,0,-1,1000,1,0,0,0,0.292,0,0.0157895,0,1,1,0.5,0.5,0.691998
1.38104e-16,0,-1,1000,1,0,0,0,0.293,0,0.0157895,0,1,1,0.5,0.5,0.692998
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.294,0,0.0157895,0,1,1,0.5,0.5,0.693999
1.38104e-15,0,-1,1000,1,0,0,0,0.295,0,0.0157895,0,1,1,0.5,0.5,0.695
8.28626e-16,0,-1,1000,1,0,0,0,0.29600000000000004,0,0.0157895,0,1,1,0.5,0.5,0.696
6.90521e-16,0,-1,1000,1,0,0,0,0.297,0,0.0157895,0,1,1,0.5,0.5,0.697001
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.298,0,0.0157895,0,1,1,0.500001,0.5,0.698002
1.65725e-15,0,-1,1000,1,0,0,0,0.299,0,0.0157895,0,1,1,0.500001,0.500001,0.699002
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.3,0,0.0157895,0,1,1,0.5,0.5,0.700002
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.301,0,0.0157895,0,1,1,0.5,0.5,0.701001
1.38104e-16,0,-1,1000,1,0,0,0,0.302,0,0.0157895,0,1,1,0.5,0.5,0.702001
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.303,0,0.0157895,0,1,1,0.5,0.5,0.703001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.304,0,0.0157895,0,1,1,0.5,0.5,0.7040000000000001
1.38104e-16,0,-1,1000,1,0,0,0,0.305,0,0.0157895,0,1,1,0.5,0.5,0.705
8.28626e-16,0,-1,1000,1,0,0,0,0.306,0,0.0157895,0,1,1,0.5,0.5,0.7059989999999999
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.307,0,0.0157895,0,1,1,0.5,0.5,0.7069979999999999
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.308,0,0.0157895,0,1,1,0.5,0.5,0.7079979999999999
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.309,0,0.0157895,0,1,1,0.5,0.5,0.7089989999999999
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.31,0,0.0157895,0,1,1,0.5,0.5,0.7099989999999999
0.0,0,-1,1000,1,0,0,0,0.311,0,0.0157895,0,1,1,0.5,0.5,0.711
1.38104e-15,0,-1,1000,1,0,0,0,0.312,0,0.0157895,0,1,1,0.5,0.5,0.712001
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.313,0,0.0157895,0,1,1,0.5,0.5,0.713001
1.38104e-16,0,-1,1000,1,0,0,0,0.314,0,0.0157895,0,1,1,0.500001,0.5,0.714002
6.90521e-16,0,-1,1000,1,0,0,0,0.315,0,0.0157895,0,1,1,0.5,0.500001,0.715002
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.316,0,0.0157895,0,1,1,0.5,0.5,0.716001
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.317,0,0.0157895,0,1,1,0.5,0.5,0.717001
8.28626e-16,0,-1,1000,1,0,0,0,0.318,0,0.0157895,0,1,1,0.5,0.5,0.718001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.319,0,0.0157895,0,1,1,0.5,0.5,0.719001
1.38104e-16,0,-1,1000,1,0,0,0,0.32,0,0.0157895,0,1,1,0.5,0.5,0.72
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.321,0,0.0157895,0,1,1,0.5,0.5,0.721
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.322,0,0.0157895,0,1,1,0.5,0.5,0.721999
1.38104e-16,0,-1,1000,1,0,0,0,0.32299999999999995,0,0.0157895,0,1,1,0.5,0.5,0.7229979999999999
8.28626e-16,0,-1,1000,1,0,0,0,0.324,0,0.0157895,0,1,1,0.5,0.5,0.7239979999999999
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.325,0,0.0157895,0,1,1,0.5,0.5,0.724999
8.28626e-16,0,-1,1000,1,0,0,0,0.326,0,0.0157895,0,1,1,0.5,0.5,0.725999
4.14313e-16,0,-1,1000,1,0,0,0,0.327,0,0.0157895,0,1,1,0.5,0.5,0.727
6.90521e-16,0,-1,1000,1,0,0,0,0.32799999999999996,0,0.0157895,0,1,1,0.5,0.5,0.728001
0.0,0,-1,1000,1,0,0,0,0.32899999999999996,0,0.0157895,0,1,1,0.5,0.5,0.729001
1.51915e-15,0,-1,1000,1,0,0,0,0.33,0,0.0157895,0,1,1,0.500001,0.500001,0.730002
8.28626e-16,0,-1,1000,1,0,0,0,0.331,0,0.0157895,0,1,1,0.5,0.5,0.731002
1.38104e-16,0,-1,1000,1,0,0,0,0.332,0,0.0157895,0,1,1,0.5,0.5,0.732001
6.90521e-16,0,-1,1000,1,0,0,0,0.33299999999999996,0,0.0157895,0,1,1,0.5,0.5,0.733001
8.28626e-16,0,-1,1000,1,0,0,0,0.33399999999999996,0,0.0157895,0,1,1,0.5,0.5,0.734001
8.28626e-16,0,-1,1000,1,0,0,0,0.335,0,0.0157895,0,1,1,0.5,0.5,0.735001
1.38104e-16,0,-1,1000,1,0,0,0,0.336,0,0.0157895,0,1,1,0.5,0.5,0.736
8.28626e-16,0,-1,1000,1,0,0,0,0.337,0,0.0157895,0,1,1,0.5,0.5,0.736999
1.38104e-16,0,-1,1000,1,0,0,0,0.33799999999999997,0,0.0157895,0,1,1,0.5,0.5,0.737999
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.33899999999999997,0,0.0157895,0,1,1,0.5,0.5,0.7389979999999999
1.38104e-16,0,-1,1000,1,0,0,0,0.34,0,0.0157895,0,1,1,0.5,0.5,0.7399979999999999
1.38104e-16,0,-1,1000,1,0,0,0,0.341,0,0.0157895,0,1,1,0.5,0.5,0.740999
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.342,0,0.0157895,0,1,1,0.5,0.5,0.742
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.34299999999999997,0,0.0157895,0,1,1,0.5,0.5,0.743
1.79536e-15,0,-1,1000,1,0,0,0,0.344,0,0.0157895,0,1,1,0.5,0.5,0.744001
5.52417e-16,0,-1,1000,1,0,0,0,0.345,0,0.0157895,0,1,1,0.500001,0.5,0.745002
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.34600000000000003,0,0.0157895,0,1,1,0.500001,0.500001,0.746002
0.0,0,-1,1000,1,0,0,0,0.34700000000000003,0,0.0157895,0,1,1,0.5,0.5,0.747002
1.9334599999999997e-15,0,-1,1000,1,0,0,0,0.348,0,0.0157895,0,1,1,0.5,0.5,0.748001
4.14313e-16,0,-1,1000,1,0,0,0,0.349,0,0.0157895,0,1,1,0.5,0.5,0.749001
0.0,0,-1,1000,1,0,0,0,0.35,0,0.0157895,0,1,1,0.5,0.5,0.750001
1.38104e-15,0,-1,1000,1,0,0,0,0.35100000000000003,0,0.0157895,0,1,1,0.5,0.5,0.751001
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.35200000000000004,0,0.0157895,0,1,1,0.5,0.5,0.752
1.9334599999999997e-15,0,-1,1000,1,0,0,0,0.353,0,0.0157895,0,1,1,0.5,0.5,0.752999
4.14313e-16,0,-1,1000,1,0,0,0,0.354,0,0.0157895,0,1,1,0.5,0.5,0.753999
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.355,0,0.0157895,0,1,1,0.5,0.5,0.754998
1.38104e-16,0,-1,1000,1,0,0,0,0.35600000000000004,0,0.0157895,0,1,1,0.5,0.5,0.755998
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.35700000000000004,0,0.0157895,0,1,1,0.5,0.5,0.756999
6.90521e-16,0,-1,1000,1,0,0,0,0.358,0,0.0157895,0,1,1,0.5,0.5,0.758
1.38104e-16,0,-1,1000,1,0,0,0,0.359,0,0.0157895,0,1,1,0.5,0.5,0.759
8.28626e-16,0,-1,1000,1,0,0,0,0.36,0,0.0157895,0,1,1,0.5,0.5,0.760001
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.361,0,0.0157895,0,1,1,0.500001,0.5,0.7610020000000001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.36200000000000004,0,0.0157895,0,1,1,0.500001,0.500001,0.7620020000000001
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.363,0,0.0157895,0,1,1,0.5,0.5,0.7630020000000001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.364,0,0.0157895,0,1,1,0.5,0.5,0.764001
1.38104e-16,0,-1,1000,1,0,0,0,0.365,0,0.0157895,0,1,1,0.5,0.5,0.765001
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.366,0,0.0157895,0,1,1,0.5,0.5,0.766001
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.36700000000000005,0,0.0157895,0,1,1,0.5,0.5,0.767001
4.14313e-16,0,-1,1000,1,0,0,0,0.368,0,0.0157895,0,1,1,0.5,0.5,0.768
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.369,0,0.0157895,0,1,1,0.5,0.5,0.768999
8.28626e-16,0,-1,1000,1,0,0,0,0.37,0,0.0157895,0,1,1,0.5,0.5,0.769999
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.371,0,0.0157895,0,1,1,0.5,0.5,0.770998
8.28626e-16,0,-1,1000,1,0,0,0,0.37200000000000005,0,0.0157895,0,1,1,0.5,0.5,0.771999
8.28626e-16,0,-1,1000,1,0,0,0,0.373,0,0.0157895,0,1,1,0.5,0.5,0.772999
6.90521e-16,0,-1,1000,1,0,0,0,0.374,0,0.0157895,0,1,1,0.5,0.5,0.774
8.28626e-16,0,-1,1000,1,0,0,0,0.375,0,0.0157895,0,1,1,0.5,0.5,0.775
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.376,0,0.0157895,0,1,1,0.5,0.5,0.776001
1.38104e-16,0,-1,1000,1,0,0,0,0.377,0,0.0157895,0,1,1,0.500001,0.5,0.7770020000000001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.37799999999999995,0,0.0157895,0,1,1,0.500001,0.500001,0.7780020000000001
8.28626e-16,0,-1,1000,1,0,0,0,0.379,0,0.0157895,0,1,1,0.5,0.5,0.7790020000000001
8.28626e-16,0,-1,1000,1,0,0,0,0.38,0,0.0157895,0,1,1,0.5,0.5,0.780001
6.90521e-16,0,-1,1000,1,0,0,0,0.381,0,0.0157895,0,1,1,0.5,0.5,0.7810010000000001
6.90521e-16,0,-1,1000,1,0,0,0,0.382,0,0.0157895,0,1,1,0.5,0.5,0.7820010000000001
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.38299999999999995,0,0.0157895,0,1,1,0.5,0.5,0.7829999999999999
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.384,0,0.0157895,0,1,1,0.5,0.5,0.784
6.90521e-16,0,-1,1000,1,0,0,0,0.385,0,0.0157895,0,1,1,0.5,0.5,0.784999
2.7620900000000004e-16,0,-1,1000,1,0,0,0,0.386,0,0.0157895,0,1,1,0.5,0.5,0.785998
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.387,0,0.0157895,0,1,1,0.5,0.5,0.786998
1.51915e-15,0,-1,1000,1,0,0,0,0.38799999999999996,0,0.0157895,0,1,1,0.5,0.5,0.787999
1.38104e-15,0,-1,1000,1,0,0,0,0.389,0,0.0157895,0,1,1,0.5,0.5,0.788999
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.39,0,0.0157895,0,1,1,0.5,0.5,0.79
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.391,0,0.0157895,0,1,1,0.5,0.5,0.7910010000000001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.392,0,0.0157895,0,1,1,0.5,0.5,0.7920010000000001
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.39299999999999996,0,0.0157895,0,1,1,0.500001,0.5,0.7930020000000001
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.39399999999999996,0,0.0157895,0,1,1,0.5,0.500001,0.7940020000000001
8.28626e-16,0,-1,1000,1,0,0,0,0.395,0,0.0157895,0,1,1,0.5,0.5,0.7950010000000001
1.51915e-15,0,-1,1000,1,0,0,0,0.396,0,0.0157895,0,1,1,0.5,0.5,0.7960010000000001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.397,0,0.0157895,0,1,1,0.5,0.5,0.7970010000000001
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.39799999999999996,0,0.0157895,0,1,1,0.5,0.5,0.7980010000000001
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.39899999999999997,0,0.0157895,0,1,1,0.5,0.5,0.799
0.0,0,-1,1000,1,0,0,0,0.4,0,0.0157895,0,1,1,0.5,0.5,0.8
1.1048299999999999e-15,0,-1,1000,1,0,0,0,0.401,0,0.0157895,0,1,1,0.5,0.5,0.800999
8.28626e-16,0,-1,1000,1,0,0,0,0.402,0,0.0157895,0,1,1,0.5,0.5,0.801998
5.52417e-16,0,-1,1000,1,0,0,0,0.40299999999999997,0,0.0157895,0,1,1,0.5,0.5,0.802998
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.40399999999999997,0,0.0157895,0,1,1,0.5,0.5,0.803999
8.28626e-16,0,-1,1000,1,0,0,0,0.405,0,0.0157895,0,1,1,0.5,0.5,0.804999
9.667299999999998e-16,0,-1,1000,1,0,0,0,0.406,0,0.0157895,0,1,1,0.5,0.5,0.8059999999999999
1.51915e-15,0,-1,1000,1,0,0,0,0.40700000000000003,0,0.0157895,0,1,1,0.5,0.5,0.807001
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.408,0,0.0157895,0,1,1,0.5,0.5,0.808001
0.0,0,-1,1000,1,0,0,0,0.409,0,0.0157895,0,1,1,0.500001,0.500001,0.809002
1.2429399999999998e-15,0,-1,1000,1,0,0,0,0.41,0,0.0157895,0,1,1,0.5,0.5,0.810002
0.0,0,-1,10000,1,0,0,0,0.001,0,0.0157895,0,1,1,0.5,0.5,0.401001
8.28626e-16,0,-1,10000,1,0,0,0,0.002,0,0.0157895,0,1,1,0.5,0.5,0.402001
6.90521e-16,0,-1,10000,1,0,0,0,0.003,0,0.0157895,0,1,1,0.5,0.5,0.403001
6.90521e-16,0,-1,10000,1,0,0,0,0.004,0,0.0157895,0,1,1,0.5,0.5,0.40399999999999997
1.38104e-16,0,-1,10000,1,0,0,0,0.005,0,0.0157895,0,1,1,0.5,0.5,0.405
8.28626e-16,0,-1,10000,1,0,0,0,0.006,0,0.0157895,0,1,1,0.5,0.5,0.405999
5.52417e-16,0,-1,10000,1,0,0,0,0.006999999999999999,0,0.0157895,0,1,1,0.5,0.5,0.406998
5.52417e-16,0,-1,10000,1,0,0,0,0.008,0,0.0157895,0,1,1,0.5,0.5,0.407998
8.28626e-16,0,-1,10000,1,0,0,0,0.009000000000000001,0,0.0157895,0,1,1,0.5,0.5,0.408999
0.0,0,-1,10000,1,0,0,0,0.01,0,0.0157895,0,1,1,0.5,0.5,0.409999
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.011000000000000001,0,0.0157895,0,1,1,0.5,0.5,0.41100000000000003
8.28626e-16,0,-1,10000,1,0,0,0,0.012,0,0.0157895,0,1,1,0.5,0.5,0.412001
6.90521e-16,0,-1,10000,1,0,0,0,0.013000000000000001,0,0.0157895,0,1,1,0.5,0.5,0.413001
6.90521e-16,0,-1,10000,1,0,0,0,0.013999999999999999,0,0.0157895,0,1,1,0.500001,0.5,0.41400200000000004
2.7620900000000004e-16,0,-1,10000,1,0,0,0,0.015,0,0.0157895,0,1,1,0.5,0.500001,0.41500200000000004
6.90521e-16,0,-1,10000,1,0,0,0,0.016,0,0.0157895,0,1,1,0.5,0.5,0.416001
8.28626e-16,0,-1,10000,1,0,0,0,0.017,0,0.0157895,0,1,1,0.5,0.5,0.417001
1.38104e-16,0,-1,10000,1,0,0,0,0.018000000000000002,0,0.0157895,0,1,1,0.5,0.5,0.418001
2.7620900000000004e-16,0,-1,10000,1,0,0,0,0.019,0,0.0157895,0,1,1,0.5,0.5,0.419001
8.28626e-16,0,-1,10000,1,0,0,0,0.02,0,0.0157895,0,1,1,0.5,0.5,0.42
6.90521e-16,0,-1,10000,1,0,0,0,0.021,0,0.0157895,0,1,1,0.5,0.5,0.42100000000000004
4.14313e-16,0,-1,10000,1,0,0,0,0.022000000000000002,0,0.0157895,0,1,1,0.5,0.5,0.42199899999999996
8.28626e-16,0,-1,10000,1,0,0,0,0.023,0,0.0157895,0,1,1,0.5,0.5,0.42299799999999993
0.0,0,-1,10000,1,0,0,0,0.024,0,0.0157895,0,1,1,0.5,0.5,0.42399799999999993
8.28626e-16,0,-1,10000,1,0,0,0,0.025,0,0.0157895,0,1,1,0.5,0.5,0.42499899999999996
5.52417e-16,0,-1,10000,1,0,0,0,0.026000000000000002,0,0.0157895,0,1,1,0.5,0.5,0.42599899999999996
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.027000000000000003,0,0.0157895,0,1,1,0.5,0.5,0.42700000000000005
8.28626e-16,0,-1,10000,1,0,0,0,0.027999999999999997,0,0.0157895,0,1,1,0.5,0.5,0.428001
5.52417e-16,0,-1,10000,1,0,0,0,0.028999999999999998,0,0.0157895,0,1,1,0.5,0.5,0.429001
6.90521e-16,0,-1,10000,1,0,0,0,0.03,0,0.0157895,0,1,1,0.500001,0.500001,0.43000200000000005
8.28626e-16,0,-1,10000,1,0,0,0,0.031,0,0.0157895,0,1,1,0.5,0.5,0.43100200000000005
8.28626e-16,0,-1,10000,1,0,0,0,0.032,0,0.0157895,0,1,1,0.5,0.5,0.432001
2.7620900000000004e-16,0,-1,10000,1,0,0,0,0.033,0,0.0157895,0,1,1,0.5,0.5,0.433001
6.90521e-16,0,-1,10000,1,0,0,0,0.034,0,0.0157895,0,1,1,0.5,0.5,0.434001
2.7620900000000004e-16,0,-1,10000,1,0,0,0,0.035,0,0.0157895,0,1,1,0.5,0.5,0.435001
4.14313e-16,0,-1,10000,1,0,0,0,0.036000000000000004,0,0.0157895,0,1,1,0.5,0.5,0.436
6.90521e-16,0,-1,10000,1,0,0,0,0.037000000000000005,0,0.0157895,0,1,1,0.5,0.5,0.43699899999999997
6.90521e-16,0,-1,10000,1,0,0,0,0.038,0,0.0157895,0,1,1,0.5,0.5,0.43799899999999997
6.90521e-16,0,-1,10000,1,0,0,0,0.039,0,0.0157895,0,1,1,0.5,0.5,0.43899799999999994
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.04,0,0.0157895,0,1,1,0.5,0.5,0.43999799999999994
4.14313e-16,0,-1,10000,1,0,0,0,0.040999999999999995,0,0.0157895,0,1,1,0.5,0.5,0.440999
2.7620900000000004e-16,0,-1,10000,1,0,0,0,0.042,0,0.0157895,0,1,1,0.5,0.5,0.442
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.043,0,0.0157895,0,1,1,0.5,0.5,0.44299999999999995
4.14313e-16,0,-1,10000,1,0,0,0,0.044000000000000004,0,0.0157895,0,1,1,0.5,0.5,0.44400100000000003
1.38104e-16,0,-1,10000,1,0,0,0,0.045,0,0.0157895,0,1,1,0.500001,0.5,0.44500200000000006
2.7620900000000004e-16,0,-1,10000,1,0,0,0,0.046,0,0.0157895,0,1,1,0.500001,0.500001,0.44600200000000007
8.28626e-16,0,-1,10000,1,0,0,0,0.047,0,0.0157895,0,1,1,0.5,0.5,0.44700200000000007
5.52417e-16,0,-1,10000,1,0,0,0,0.048,0,0.0157895,0,1,1,0.5,0.5,0.44800100000000004
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.049,0,0.0157895,0,1,1,0.5,0.5,0.44900100000000004
5.52417e-16,0,-1,10000,1,0,0,0,0.05,0,0.0157895,0,1,1,0.5,0.5,0.45000100000000004
2.7620900000000004e-16,0,-1,10000,1,0,0,0,0.051,0,0.0157895,0,1,1,0.5,0.5,0.45100100000000004
8.28626e-16,0,-1,10000,1,0,0,0,0.052000000000000005,0,0.0157895,0,1,1,0.5,0.5,0.452
2.7620900000000004e-16,0,-1,10000,1,0,0,0,0.053,0,0.0157895,0,1,1,0.5,0.5,0.452999
2.7620900000000004e-16,0,-1,10000,1,0,0,0,0.054000000000000006,0,0.0157895,0,1,1,0.5,0.5,0.453999
6.90521e-16,0,-1,10000,1,0,0,0,0.055,0,0.0157895,0,1,1,0.5,0.5,0.45499799999999996
2.7620900000000004e-16,0,-1,10000,1,0,0,0,0.055999999999999994,0,0.0157895,0,1,1,0.5,0.5,0.45599799999999996
4.14313e-16,0,-1,10000,1,0,0,0,0.057,0,0.0157895,0,1,1,0.5,0.5,0.456999
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.057999999999999996,0,0.0157895,0,1,1,0.5,0.5,0.45799999999999996
4.14313e-16,0,-1,10000,1,0,0,0,0.059000000000000004,0,0.0157895,0,1,1,0.5,0.5,0.45899999999999996
0.0,0,-1,10000,1,0,0,0,0.06,0,0.0157895,0,1,1,0.5,0.5,0.46000100000000005
2.7620900000000004e-16,0,-1,10000,1,0,0,0,0.061,0,0.0157895,0,1,1,0.500001,0.5,0.461002
6.90521e-16,0,-1,10000,1,0,0,0,0.062,0,0.0157895,0,1,1,0.500001,0.500001,0.462002
5.52417e-16,0,-1,10000,1,0,0,0,0.063,0,0.0157895,0,1,1,0.5,0.5,0.463002
5.52417e-16,0,-1,10000,1,0,0,0,0.064,0,0.0157895,0,1,1,0.5,0.5,0.464001
8.28626e-16,0,-1,10000,1,0,0,0,0.065,0,0.0157895,0,1,1,0.5,0.5,0.465001
6.90521e-16,0,-1,10000,1,0,0,0,0.066,0,0.0157895,0,1,1,0.5,0.5,0.466001
1.38104e-15,0,-1,10000,1,0,0,0,0.067,0,0.0157895,0,1,1,0.5,0.5,0.467001
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.068,0,0.0157895,0,1,1,0.5,0.5,0.46799999999999997
5.52417e-16,0,-1,10000,1,0,0,0,0.069,0,0.0157895,0,1,1,0.5,0.5,0.468999
4.14313e-16,0,-1,10000,1,0,0,0,0.07,0,0.0157895,0,1,1,0.5,0.5,0.469999
8.28626e-16,0,-1,10000,1,0,0,0,0.071,0,0.0157895,0,1,1,0.5,0.5,0.47099799999999997
8.28626e-16,0,-1,10000,1,0,0,0,0.07200000000000001,0,0.0157895,0,1,1,0.5,0.5,0.471999
5.52417e-16,0,-1,10000,1,0,0,0,0.073,0,0.0157895,0,1,1,0.5,0.5,0.472999
6.90521e-16,0,-1,10000,1,0,0,0,0.07400000000000001,0,0.0157895,0,1,1,0.5,0.5,0.474
6.90521e-16,0,-1,10000,1,0,0,0,0.075,0,0.0157895,0,1,1,0.5,0.5,0.475
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.076,0,0.0157895,0,1,1,0.5,0.5,0.476001
6.90521e-16,0,-1,10000,1,0,0,0,0.077,0,0.0157895,0,1,1,0.500001,0.5,0.47700200000000004
6.90521e-16,0,-1,10000,1,0,0,0,0.078,0,0.0157895,0,1,1,0.500001,0.500001,0.47800200000000004
1.38104e-16,0,-1,10000,1,0,0,0,0.079,0,0.0157895,0,1,1,0.5,0.5,0.47900200000000004
1.65725e-15,0,-1,10000,1,0,0,0,0.08,0,0.0157895,0,1,1,0.5,0.5,0.480001
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.081,0,0.0157895,0,1,1,0.5,0.5,0.481001
1.38104e-16,0,-1,10000,1,0,0,0,0.08199999999999999,0,0.0157895,0,1,1,0.5,0.5,0.482001
8.28626e-16,0,-1,10000,1,0,0,0,0.083,0,0.0157895,0,1,1,0.5,0.5,0.483
5.52417e-16,0,-1,10000,1,0,0,0,0.084,0,0.0157895,0,1,1,0.5,0.5,0.484
8.28626e-16,0,-1,10000,1,0,0,0,0.085,0,0.0157895,0,1,1,0.5,0.5,0.48499899999999996
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.086,0,0.0157895,0,1,1,0.5,0.5,0.48599799999999993
4.14313e-16,0,-1,10000,1,0,0,0,0.087,0,0.0157895,0,1,1,0.5,0.5,0.48699799999999993
1.38104e-16,0,-1,10000,1,0,0,0,0.08800000000000001,0,0.0157895,0,1,1,0.5,0.5,0.48799899999999996
1.51915e-15,0,-1,10000,1,0,0,0,0.08900000000000001,0,0.0157895,0,1,1,0.5,0.5,0.48899899999999996
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.09,0,0.0157895,0,1,1,0.5,0.5,0.49
4.14313e-16,0,-1,10000,1,0,0,0,0.091,0,0.0157895,0,1,1,0.5,0.5,0.491001
5.52417e-16,0,-1,10000,1,0,0,0,0.092,0,0.0157895,0,1,1,0.5,0.5,0.492001
6.90521e-16,0,-1,10000,1,0,0,0,0.09300000000000001,0,0.0157895,0,1,1,0.500001,0.5,0.49300200000000005
1.38104e-15,0,-1,10000,1,0,0,0,0.094,0,0.0157895,0,1,1,0.5,0.500001,0.49400200000000005
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.095,0,0.0157895,0,1,1,0.5,0.5,0.495001
6.90521e-16,0,-1,10000,1,0,0,0,0.096,0,0.0157895,0,1,1,0.5,0.5,0.496001
0.0,0,-1,10000,1,0,0,0,0.09699999999999999,0,0.0157895,0,1,1,0.5,0.5,0.497001
1.65725e-15,0,-1,10000,1,0,0,0,0.098,0,0.0157895,0,1,1,0.5,0.5,0.498001
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.099,0,0.0157895,0,1,1,0.5,0.5,0.499
1.38104e-16,0,-1,10000,1,0,0,0,0.1,0,0.0157895,0,1,1,0.5,0.5,0.5
6.90521e-16,0,-1,10000,1,0,0,0,0.10099999999999999,0,0.0157895,0,1,1,0.5,0.5,0.500999
8.28626e-16,0,-1,10000,1,0,0,0,0.102,0,0.0157895,0,1,1,0.5,0.5,0.5019979999999999
8.28626e-16,0,-1,10000,1,0,0,0,0.10300000000000001,0,0.0157895,0,1,1,0.5,0.5,0.502998
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.10400000000000001,0,0.0157895,0,1,1,0.5,0.5,0.503999
8.28626e-16,0,-1,10000,1,0,0,0,0.105,0,0.0157895,0,1,1,0.5,0.5,0.504999
6.90521e-16,0,-1,10000,1,0,0,0,0.106,0,0.0157895,0,1,1,0.5,0.5,0.506
8.28626e-16,0,-1,10000,1,0,0,0,0.107,0,0.0157895,0,1,1,0.5,0.5,0.507001
6.90521e-16,0,-1,10000,1,0,0,0,0.10800000000000001,0,0.0157895,0,1,1,0.5,0.5,0.508001
0.0,0,-1,10000,1,0,0,0,0.109,0,0.0157895,0,1,1,0.500001,0.500001,0.5090020000000001
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.11,0,0.0157895,0,1,1,0.5,0.5,0.5100020000000001
8.28626e-16,0,-1,10000,1,0,0,0,0.111,0,0.0157895,0,1,1,0.5,0.5,0.511001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.11199999999999999,0,0.0157895,0,1,1,0.5,0.5,0.512001
1.51915e-15,0,-1,10000,1,0,0,0,0.113,0,0.0157895,0,1,1,0.5,0.5,0.513001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.114,0,0.0157895,0,1,1,0.5,0.5,0.514001
8.28626e-16,0,-1,10000,1,0,0,0,0.115,0,0.0157895,0,1,1,0.5,0.5,0.515
1.38104e-15,0,-1,10000,1,0,0,0,0.11599999999999999,0,0.0157895,0,1,1,0.5,0.5,0.515999
8.28626e-16,0,-1,10000,1,0,0,0,0.11699999999999999,0,0.0157895,0,1,1,0.5,0.5,0.516999
5.52417e-16,0,-1,10000,1,0,0,0,0.11800000000000001,0,0.0157895,0,1,1,0.5,0.5,0.517998
8.28626e-16,0,-1,10000,1,0,0,0,0.11900000000000001,0,0.0157895,0,1,1,0.5,0.5,0.518998
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.12,0,0.0157895,0,1,1,0.5,0.5,0.519999
6.90521e-16,0,-1,10000,1,0,0,0,0.121,0,0.0157895,0,1,1,0.5,0.5,0.521
6.90521e-16,0,-1,10000,1,0,0,0,0.122,0,0.0157895,0,1,1,0.5,0.5,0.522
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.12300000000000001,0,0.0157895,0,1,1,0.5,0.5,0.523001
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.124,0,0.0157895,0,1,1,0.500001,0.5,0.5240020000000001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.125,0,0.0157895,0,1,1,0.500001,0.500001,0.5250020000000001
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.126,0,0.0157895,0,1,1,0.5,0.5,0.5260020000000001
6.90521e-16,0,-1,10000,1,0,0,0,0.127,0,0.0157895,0,1,1,0.5,0.5,0.527001
6.90521e-16,0,-1,10000,1,0,0,0,0.128,0,0.0157895,0,1,1,0.5,0.5,0.528001
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.129,0,0.0157895,0,1,1,0.5,0.5,0.529001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.13,0,0.0157895,0,1,1,0.5,0.5,0.530001
5.52417e-16,0,-1,10000,1,0,0,0,0.131,0,0.0157895,0,1,1,0.5,0.5,0.531
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.132,0,0.0157895,0,1,1,0.5,0.5,0.531999
1.38104e-15,0,-1,10000,1,0,0,0,0.133,0,0.0157895,0,1,1,0.5,0.5,0.532999
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.134,0,0.0157895,0,1,1,0.5,0.5,0.533998
1.38104e-15,0,-1,10000,1,0,0,0,0.135,0,0.0157895,0,1,1,0.5,0.5,0.534998
4.14313e-16,0,-1,10000,1,0,0,0,0.136,0,0.0157895,0,1,1,0.5,0.5,0.535999
5.52417e-16,0,-1,10000,1,0,0,0,0.13699999999999998,0,0.0157895,0,1,1,0.5,0.5,0.537
8.28626e-16,0,-1,10000,1,0,0,0,0.138,0,0.0157895,0,1,1,0.5,0.5,0.5379999999999999
1.51915e-15,0,-1,10000,1,0,0,0,0.139,0,0.0157895,0,1,1,0.5,0.5,0.5390010000000001
1.38104e-16,0,-1,10000,1,0,0,0,0.14,0,0.0157895,0,1,1,0.500001,0.5,0.5400020000000001
6.90521e-16,0,-1,10000,1,0,0,0,0.141,0,0.0157895,0,1,1,0.500001,0.500001,0.5410020000000001
1.79536e-15,0,-1,10000,1,0,0,0,0.142,0,0.0157895,0,1,1,0.5,0.5,0.5420020000000001
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.14300000000000002,0,0.0157895,0,1,1,0.5,0.5,0.5430010000000001
1.51915e-15,0,-1,10000,1,0,0,0,0.14400000000000002,0,0.0157895,0,1,1,0.5,0.5,0.5440010000000001
5.52417e-16,0,-1,10000,1,0,0,0,0.145,0,0.0157895,0,1,1,0.5,0.5,0.5450010000000001
2.7620900000000004e-16,0,-1,10000,1,0,0,0,0.146,0,0.0157895,0,1,1,0.5,0.5,0.5460010000000001
1.38104e-15,0,-1,10000,1,0,0,0,0.147,0,0.0157895,0,1,1,0.5,0.5,0.547
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.14800000000000002,0,0.0157895,0,1,1,0.5,0.5,0.547999
1.38104e-16,0,-1,10000,1,0,0,0,0.149,0,0.0157895,0,1,1,0.5,0.5,0.548999
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.15,0,0.0157895,0,1,1,0.5,0.5,0.549998
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.151,0,0.0157895,0,1,1,0.5,0.5,0.550999
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.152,0,0.0157895,0,1,1,0.5,0.5,0.551999
5.52417e-16,0,-1,10000,1,0,0,0,0.153,0,0.0157895,0,1,1,0.5,0.5,0.5529999999999999
6.90521e-16,0,-1,10000,1,0,0,0,0.154,0,0.0157895,0,1,1,0.5,0.5,0.5540010000000001
5.52417e-16,0,-1,10000,1,0,0,0,0.155,0,0.0157895,0,1,1,0.5,0.5,0.555001
1.38104e-15,0,-1,10000,1,0,0,0,0.156,0,0.0157895,0,1,1,0.500001,0.5,0.556002
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.157,0,0.0157895,0,1,1,0.500001,0.500001,0.557002
1.38104e-16,0,-1,10000,1,0,0,0,0.158,0,0.0157895,0,1,1,0.5,0.5,0.558002
6.90521e-16,0,-1,10000,1,0,0,0,0.159,0,0.0157895,0,1,1,0.5,0.5,0.559001
8.28626e-16,0,-1,10000,1,0,0,0,0.16,0,0.0157895,0,1,1,0.5,0.5,0.560001
1.65725e-15,0,-1,10000,1,0,0,0,0.161,0,0.0157895,0,1,1,0.5,0.5,0.561001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.162,0,0.0157895,0,1,1,0.5,0.5,0.562
4.14313e-16,0,-1,10000,1,0,0,0,0.163,0,0.0157895,0,1,1,0.5,0.5,0.563
1.38104e-16,0,-1,10000,1,0,0,0,0.16399999999999998,0,0.0157895,0,1,1,0.5,0.5,0.563999
1.65725e-15,0,-1,10000,1,0,0,0,0.165,0,0.0157895,0,1,1,0.5,0.5,0.564998
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.166,0,0.0157895,0,1,1,0.5,0.5,0.565998
2.7620900000000004e-16,0,-1,10000,1,0,0,0,0.16699999999999998,0,0.0157895,0,1,1,0.5,0.5,0.566999
8.28626e-16,0,-1,10000,1,0,0,0,0.168,0,0.0157895,0,1,1,0.5,0.5,0.567999
8.28626e-16,0,-1,10000,1,0,0,0,0.16899999999999998,0,0.0157895,0,1,1,0.5,0.5,0.569
1.38104e-15,0,-1,10000,1,0,0,0,0.17,0,0.0157895,0,1,1,0.5,0.5,0.570001
1.38104e-15,0,-1,10000,1,0,0,0,0.171,0,0.0157895,0,1,1,0.5,0.5,0.571001
6.90521e-16,0,-1,10000,1,0,0,0,0.172,0,0.0157895,0,1,1,0.500001,0.500001,0.572002
6.90521e-16,0,-1,10000,1,0,0,0,0.17300000000000001,0,0.0157895,0,1,1,0.5,0.500001,0.573002
1.38104e-15,0,-1,10000,1,0,0,0,0.174,0,0.0157895,0,1,1,0.5,0.5,0.574001
6.90521e-16,0,-1,10000,1,0,0,0,0.175,0,0.0157895,0,1,1,0.5,0.5,0.575001
2.7620900000000004e-16,0,-1,10000,1,0,0,0,0.17600000000000002,0,0.0157895,0,1,1,0.5,0.5,0.576001
6.90521e-16,0,-1,10000,1,0,0,0,0.177,0,0.0157895,0,1,1,0.5,0.5,0.577001
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.17800000000000002,0,0.0157895,0,1,1,0.5,0.5,0.578
6.90521e-16,0,-1,10000,1,0,0,0,0.179,0,0.0157895,0,1,1,0.5,0.5,0.5789989999999999
5.52417e-16,0,-1,10000,1,0,0,0,0.18,0,0.0157895,0,1,1,0.5,0.5,0.5799989999999999
8.28626e-16,0,-1,10000,1,0,0,0,0.18100000000000002,0,0.0157895,0,1,1,0.5,0.5,0.5809979999999999
8.28626e-16,0,-1,10000,1,0,0,0,0.182,0,0.0157895,0,1,1,0.5,0.5,0.5819979999999999
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.183,0,0.0157895,0,1,1,0.5,0.5,0.5829989999999999
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.184,0,0.0157895,0,1,1,0.5,0.5,0.5839989999999999
0.0,0,-1,10000,1,0,0,0,0.185,0,0.0157895,0,1,1,0.5,0.5,0.585
6.90521e-16,0,-1,10000,1,0,0,0,0.18600000000000003,0,0.0157895,0,1,1,0.5,0.5,0.586001
5.52417e-16,0,-1,10000,1,0,0,0,0.187,0,0.0157895,0,1,1,0.5,0.5,0.587002
5.52417e-16,0,-1,10000,1,0,0,0,0.188,0,0.0157895,0,1,1,0.500001,0.500001,0.588002
8.28626e-16,0,-1,10000,1,0,0,0,0.18899999999999997,0,0.0157895,0,1,1,0.5,0.5,0.589002
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.19,0,0.0157895,0,1,1,0.5,0.5,0.590001
5.52417e-16,0,-1,10000,1,0,0,0,0.191,0,0.0157895,0,1,1,0.5,0.5,0.591001
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.192,0,0.0157895,0,1,1,0.5,0.5,0.592001
8.28626e-16,0,-1,10000,1,0,0,0,0.193,0,0.0157895,0,1,1,0.5,0.5,0.593001
8.28626e-16,0,-1,10000,1,0,0,0,0.19399999999999998,0,0.0157895,0,1,1,0.5,0.5,0.594
2.7620900000000004e-16,0,-1,10000,1,0,0,0,0.195,0,0.0157895,0,1,1,0.5,0.5,0.594999
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.196,0,0.0157895,0,1,1,0.5,0.5,0.595999
8.28626e-16,0,-1,10000,1,0,0,0,0.19699999999999998,0,0.0157895,0,1,1,0.5,0.5,0.5969979999999999
4.14313e-16,0,-1,10000,1,0,0,0,0.198,0,0.0157895,0,1,1,0.5,0.5,0.5979979999999999
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.19899999999999998,0,0.0157895,0,1,1,0.5,0.5,0.598999
6.90521e-16,0,-1,10000,1,0,0,0,0.2,0,0.0157895,0,1,1,0.5,0.5,0.6
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.201,0,0.0157895,0,1,1,0.5,0.5,0.601
6.90521e-16,0,-1,10000,1,0,0,0,0.20199999999999999,0,0.0157895,0,1,1,0.5,0.5,0.602001
8.28626e-16,0,-1,10000,1,0,0,0,0.203,0,0.0157895,0,1,1,0.500001,0.5,0.603002
4.14313e-16,0,-1,10000,1,0,0,0,0.204,0,0.0157895,0,1,1,0.500001,0.500001,0.604002
8.28626e-16,0,-1,10000,1,0,0,0,0.205,0,0.0157895,0,1,1,0.5,0.5,0.605002
6.90521e-16,0,-1,10000,1,0,0,0,0.20600000000000002,0,0.0157895,0,1,1,0.5,0.5,0.606001
1.38104e-16,0,-1,10000,1,0,0,0,0.207,0,0.0157895,0,1,1,0.5,0.5,0.607001
1.38104e-15,0,-1,10000,1,0,0,0,0.20800000000000002,0,0.0157895,0,1,1,0.5,0.5,0.608001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.209,0,0.0157895,0,1,1,0.5,0.5,0.609001
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.21,0,0.0157895,0,1,1,0.5,0.5,0.61
5.52417e-16,0,-1,10000,1,0,0,0,0.21100000000000002,0,0.0157895,0,1,1,0.5,0.5,0.610999
8.28626e-16,0,-1,10000,1,0,0,0,0.212,0,0.0157895,0,1,1,0.5,0.5,0.611999
5.52417e-16,0,-1,10000,1,0,0,0,0.213,0,0.0157895,0,1,1,0.5,0.5,0.6129979999999999
1.38104e-15,0,-1,10000,1,0,0,0,0.214,0,0.0157895,0,1,1,0.5,0.5,0.6139979999999999
6.90521e-16,0,-1,10000,1,0,0,0,0.215,0,0.0157895,0,1,1,0.5,0.5,0.614999
1.38104e-16,0,-1,10000,1,0,0,0,0.21600000000000003,0,0.0157895,0,1,1,0.5,0.5,0.616
1.38104e-15,0,-1,10000,1,0,0,0,0.217,0,0.0157895,0,1,1,0.5,0.5,0.617
6.90521e-16,0,-1,10000,1,0,0,0,0.218,0,0.0157895,0,1,1,0.5,0.5,0.618001
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.21899999999999997,0,0.0157895,0,1,1,0.500001,0.5,0.619002
8.28626e-16,0,-1,10000,1,0,0,0,0.22,0,0.0157895,0,1,1,0.500001,0.500001,0.620002
8.28626e-16,0,-1,10000,1,0,0,0,0.221,0,0.0157895,0,1,1,0.5,0.5,0.621002
0.0,0,-1,10000,1,0,0,0,0.222,0,0.0157895,0,1,1,0.5,0.5,0.622001
8.28626e-16,0,-1,10000,1,0,0,0,0.223,0,0.0157895,0,1,1,0.5,0.5,0.623001
8.28626e-16,0,-1,10000,1,0,0,0,0.22399999999999998,0,0.0157895,0,1,1,0.5,0.5,0.624001
1.38104e-16,0,-1,10000,1,0,0,0,0.225,0,0.0157895,0,1,1,0.5,0.5,0.625
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.226,0,0.0157895,0,1,1,0.5,0.5,0.626
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.22699999999999998,0,0.0157895,0,1,1,0.5,0.5,0.626999
8.28626e-16,0,-1,10000,1,0,0,0,0.228,0,0.0157895,0,1,1,0.5,0.5,0.627999
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.22899999999999998,0,0.0157895,0,1,1,0.5,0.5,0.628998
8.28626e-16,0,-1,10000,1,0,0,0,0.23,0,0.0157895,0,1,1,0.5,0.5,0.629999
1.38104e-16,0,-1,10000,1,0,0,0,0.231,0,0.0157895,0,1,1,0.5,0.5,0.630999
1.38104e-15,0,-1,10000,1,0,0,0,0.23199999999999998,0,0.0157895,0,1,1,0.5,0.5,0.632
8.28626e-16,0,-1,10000,1,0,0,0,0.233,0,0.0157895,0,1,1,0.5,0.5,0.633001
5.52417e-16,0,-1,10000,1,0,0,0,0.23399999999999999,0,0.0157895,0,1,1,0.5,0.5,0.634001
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.235,0,0.0157895,0,1,1,0.500001,0.5,0.6350020000000001
6.90521e-16,0,-1,10000,1,0,0,0,0.23600000000000002,0,0.0157895,0,1,1,0.5,0.500001,0.6360020000000001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.237,0,0.0157895,0,1,1,0.5,0.5,0.637001
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.23800000000000002,0,0.0157895,0,1,1,0.5,0.5,0.638001
8.28626e-16,0,-1,10000,1,0,0,0,0.239,0,0.0157895,0,1,1,0.5,0.5,0.639001
5.52417e-16,0,-1,10000,1,0,0,0,0.24,0,0.0157895,0,1,1,0.5,0.5,0.640001
8.28626e-16,0,-1,10000,1,0,0,0,0.24100000000000002,0,0.0157895,0,1,1,0.5,0.5,0.6409999999999999
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.242,0,0.0157895,0,1,1,0.5,0.5,0.642
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.243,0,0.0157895,0,1,1,0.5,0.5,0.642999
1.51915e-15,0,-1,10000,1,0,0,0,0.244,0,0.0157895,0,1,1,0.5,0.5,0.643998
1.65725e-15,0,-1,10000,1,0,0,0,0.245,0,0.0157895,0,1,1,0.5,0.5,0.644998
1.38104e-15,0,-1,10000,1,0,0,0,0.24600000000000002,0,0.0157895,0,1,1,0.5,0.5,0.645999
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.247,0,0.0157895,0,1,1,0.5,0.5,0.646999
4.14313e-16,0,-1,10000,1,0,0,0,0.248,0,0.0157895,0,1,1,0.5,0.5,0.648
6.90521e-16,0,-1,10000,1,0,0,0,0.249,0,0.0157895,0,1,1,0.5,0.5,0.649001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.25,0,0.0157895,0,1,1,0.5,0.5,0.650001
6.90521e-16,0,-1,10000,1,0,0,0,0.251,0,0.0157895,0,1,1,0.500001,0.500001,0.6510020000000001
1.38104e-16,0,-1,10000,1,0,0,0,0.252,0,0.0157895,0,1,1,0.5,0.500001,0.6520020000000001
8.28626e-16,0,-1,10000,1,0,0,0,0.253,0,0.0157895,0,1,1,0.5,0.5,0.653001
8.28626e-16,0,-1,10000,1,0,0,0,0.254,0,0.0157895,0,1,1,0.5,0.5,0.654001
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.255,0,0.0157895,0,1,1,0.5,0.5,0.655001
1.38104e-15,0,-1,10000,1,0,0,0,0.256,0,0.0157895,0,1,1,0.5,0.5,0.6560010000000001
4.14313e-16,0,-1,10000,1,0,0,0,0.257,0,0.0157895,0,1,1,0.5,0.5,0.657
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.258,0,0.0157895,0,1,1,0.5,0.5,0.657999
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.259,0,0.0157895,0,1,1,0.5,0.5,0.658999
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.26,0,0.0157895,0,1,1,0.5,0.5,0.659998
6.90521e-16,0,-1,10000,1,0,0,0,0.261,0,0.0157895,0,1,1,0.5,0.5,0.660998
8.28626e-16,0,-1,10000,1,0,0,0,0.262,0,0.0157895,0,1,1,0.5,0.5,0.661999
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.263,0,0.0157895,0,1,1,0.5,0.5,0.662999
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.264,0,0.0157895,0,1,1,0.5,0.5,0.664
8.28626e-16,0,-1,10000,1,0,0,0,0.265,0,0.0157895,0,1,1,0.5,0.5,0.6650010000000001
1.38104e-16,0,-1,10000,1,0,0,0,0.266,0,0.0157895,0,1,1,0.5,0.5,0.6660020000000001
8.28626e-16,0,-1,10000,1,0,0,0,0.267,0,0.0157895,0,1,1,0.500001,0.500001,0.6670020000000001
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.268,0,0.0157895,0,1,1,0.5,0.5,0.6680020000000001
8.28626e-16,0,-1,10000,1,0,0,0,0.26899999999999996,0,0.0157895,0,1,1,0.5,0.5,0.6690010000000001
8.28626e-16,0,-1,10000,1,0,0,0,0.27,0,0.0157895,0,1,1,0.5,0.5,0.6700010000000001
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.271,0,0.0157895,0,1,1,0.5,0.5,0.6710010000000001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.272,0,0.0157895,0,1,1,0.5,0.5,0.6720010000000001
8.28626e-16,0,-1,10000,1,0,0,0,0.273,0,0.0157895,0,1,1,0.5,0.5,0.6729999999999999
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.27399999999999997,0,0.0157895,0,1,1,0.5,0.5,0.673999
1.38104e-16,0,-1,10000,1,0,0,0,0.275,0,0.0157895,0,1,1,0.5,0.5,0.674999
6.90521e-16,0,-1,10000,1,0,0,0,0.276,0,0.0157895,0,1,1,0.5,0.5,0.675998
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.27699999999999997,0,0.0157895,0,1,1,0.5,0.5,0.676998
4.14313e-16,0,-1,10000,1,0,0,0,0.278,0,0.0157895,0,1,1,0.5,0.5,0.677999
6.90521e-16,0,-1,10000,1,0,0,0,0.27899999999999997,0,0.0157895,0,1,1,0.5,0.5,0.679
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.28,0,0.0157895,0,1,1,0.5,0.5,0.68
1.38104e-15,0,-1,10000,1,0,0,0,0.281,0,0.0157895,0,1,1,0.5,0.5,0.681001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.282,0,0.0157895,0,1,1,0.500001,0.5,0.682002
6.90521e-16,0,-1,10000,1,0,0,0,0.28300000000000003,0,0.0157895,0,1,1,0.500001,0.500001,0.683002
1.38104e-16,0,-1,10000,1,0,0,0,0.284,0,0.0157895,0,1,1,0.5,0.5,0.684002
1.38104e-15,0,-1,10000,1,0,0,0,0.285,0,0.0157895,0,1,1,0.5,0.5,0.685001
8.28626e-16,0,-1,10000,1,0,0,0,0.28600000000000003,0,0.0157895,0,1,1,0.5,0.5,0.686001
1.38104e-16,0,-1,10000,1,0,0,0,0.287,0,0.0157895,0,1,1,0.5,0.5,0.687001
1.38104e-16,0,-1,10000,1,0,0,0,0.28800000000000003,0,0.0157895,0,1,1,0.5,0.5,0.688001
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.289,0,0.0157895,0,1,1,0.5,0.5,0.6890000000000001
8.28626e-16,0,-1,10000,1,0,0,0,0.29,0,0.0157895,0,1,1,0.5,0.5,0.689999
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.29100000000000004,0,0.0157895,0,1,1,0.5,0.5,0.690999
6.90521e-16,0,-1,10000,1,0,0,0,0.292,0,0.0157895,0,1,1,0.5,0.5,0.691998
1.38104e-16,0,-1,10000,1,0,0,0,0.293,0,0.0157895,0,1,1,0.5,0.5,0.692998
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.294,0,0.0157895,0,1,1,0.5,0.5,0.693999
1.38104e-15,0,-1,10000,1,0,0,0,0.295,0,0.0157895,0,1,1,0.5,0.5,0.695
8.28626e-16,0,-1,10000,1,0,0,0,0.29600000000000004,0,0.0157895,0,1,1,0.5,0.5,0.696
6.90521e-16,0,-1,10000,1,0,0,0,0.297,0,0.0157895,0,1,1,0.5,0.5,0.697001
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.298,0,0.0157895,0,1,1,0.500001,0.5,0.698002
1.65725e-15,0,-1,10000,1,0,0,0,0.299,0,0.0157895,0,1,1,0.500001,0.500001,0.699002
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.3,0,0.0157895,0,1,1,0.5,0.5,0.700002
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.301,0,0.0157895,0,1,1,0.5,0.5,0.701001
1.38104e-16,0,-1,10000,1,0,0,0,0.302,0,0.0157895,0,1,1,0.5,0.5,0.702001
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.303,0,0.0157895,0,1,1,0.5,0.5,0.703001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.304,0,0.0157895,0,1,1,0.5,0.5,0.7040000000000001
1.38104e-16,0,-1,10000,1,0,0,0,0.305,0,0.0157895,0,1,1,0.5,0.5,0.705
8.28626e-16,0,-1,10000,1,0,0,0,0.306,0,0.0157895,0,1,1,0.5,0.5,0.7059989999999999
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.307,0,0.0157895,0,1,1,0.5,0.5,0.7069979999999999
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.308,0,0.0157895,0,1,1,0.5,0.5,0.7079979999999999
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.309,0,0.0157895,0,1,1,0.5,0.5,0.7089989999999999
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.31,0,0.0157895,0,1,1,0.5,0.5,0.7099989999999999
0.0,0,-1,10000,1,0,0,0,0.311,0,0.0157895,0,1,1,0.5,0.5,0.711
1.38104e-15,0,-1,10000,1,0,0,0,0.312,0,0.0157895,0,1,1,0.5,0.5,0.712001
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.313,0,0.0157895,0,1,1,0.5,0.5,0.713001
1.38104e-16,0,-1,10000,1,0,0,0,0.314,0,0.0157895,0,1,1,0.500001,0.5,0.714002
6.90521e-16,0,-1,10000,1,0,0,0,0.315,0,0.0157895,0,1,1,0.5,0.500001,0.715002
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.316,0,0.0157895,0,1,1,0.5,0.5,0.716001
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.317,0,0.0157895,0,1,1,0.5,0.5,0.717001
8.28626e-16,0,-1,10000,1,0,0,0,0.318,0,0.0157895,0,1,1,0.5,0.5,0.718001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.319,0,0.0157895,0,1,1,0.5,0.5,0.719001
1.38104e-16,0,-1,10000,1,0,0,0,0.32,0,0.0157895,0,1,1,0.5,0.5,0.72
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.321,0,0.0157895,0,1,1,0.5,0.5,0.721
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.322,0,0.0157895,0,1,1,0.5,0.5,0.721999
1.38104e-16,0,-1,10000,1,0,0,0,0.32299999999999995,0,0.0157895,0,1,1,0.5,0.5,0.7229979999999999
8.28626e-16,0,-1,10000,1,0,0,0,0.324,0,0.0157895,0,1,1,0.5,0.5,0.7239979999999999
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.325,0,0.0157895,0,1,1,0.5,0.5,0.724999
8.28626e-16,0,-1,10000,1,0,0,0,0.326,0,0.0157895,0,1,1,0.5,0.5,0.725999
4.14313e-16,0,-1,10000,1,0,0,0,0.327,0,0.0157895,0,1,1,0.5,0.5,0.727
6.90521e-16,0,-1,10000,1,0,0,0,0.32799999999999996,0,0.0157895,0,1,1,0.5,0.5,0.728001
0.0,0,-1,10000,1,0,0,0,0.32899999999999996,0,0.0157895,0,1,1,0.5,0.5,0.729001
1.51915e-15,0,-1,10000,1,0,0,0,0.33,0,0.0157895,0,1,1,0.500001,0.500001,0.730002
8.28626e-16,0,-1,10000,1,0,0,0,0.331,0,0.0157895,0,1,1,0.5,0.5,0.731002
1.38104e-16,0,-1,10000,1,0,0,0,0.332,0,0.0157895,0,1,1,0.5,0.5,0.732001
6.90521e-16,0,-1,10000,1,0,0,0,0.33299999999999996,0,0.0157895,0,1,1,0.5,0.5,0.733001
8.28626e-16,0,-1,10000,1,0,0,0,0.33399999999999996,0,0.0157895,0,1,1,0.5,0.5,0.734001
8.28626e-16,0,-1,10000,1,0,0,0,0.335,0,0.0157895,0,1,1,0.5,0.5,0.735001
1.38104e-16,0,-1,10000,1,0,0,0,0.336,0,0.0157895,0,1,1,0.5,0.5,0.736
8.28626e-16,0,-1,10000,1,0,0,0,0.337,0,0.0157895,0,1,1,0.5,0.5,0.736999
1.38104e-16,0,-1,10000,1,0,0,0,0.33799999999999997,0,0.0157895,0,1,1,0.5,0.5,0.737999
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.33899999999999997,0,0.0157895,0,1,1,0.5,0.5,0.7389979999999999
1.38104e-16,0,-1,10000,1,0,0,0,0.34,0,0.0157895,0,1,1,0.5,0.5,0.7399979999999999
1.38104e-16,0,-1,10000,1,0,0,0,0.341,0,0.0157895,0,1,1,0.5,0.5,0.740999
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.342,0,0.0157895,0,1,1,0.5,0.5,0.742
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.34299999999999997,0,0.0157895,0,1,1,0.5,0.5,0.743
1.79536e-15,0,-1,10000,1,0,0,0,0.344,0,0.0157895,0,1,1,0.5,0.5,0.744001
5.52417e-16,0,-1,10000,1,0,0,0,0.345,0,0.0157895,0,1,1,0.500001,0.5,0.745002
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.34600000000000003,0,0.0157895,0,1,1,0.500001,0.500001,0.746002
0.0,0,-1,10000,1,0,0,0,0.34700000000000003,0,0.0157895,0,1,1,0.5,0.5,0.747002
1.9334599999999997e-15,0,-1,10000,1,0,0,0,0.348,0,0.0157895,0,1,1,0.5,0.5,0.748001
4.14313e-16,0,-1,10000,1,0,0,0,0.349,0,0.0157895,0,1,1,0.5,0.5,0.749001
0.0,0,-1,10000,1,0,0,0,0.35,0,0.0157895,0,1,1,0.5,0.5,0.750001
1.38104e-15,0,-1,10000,1,0,0,0,0.35100000000000003,0,0.0157895,0,1,1,0.5,0.5,0.751001
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.35200000000000004,0,0.0157895,0,1,1,0.5,0.5,0.752
1.9334599999999997e-15,0,-1,10000,1,0,0,0,0.353,0,0.0157895,0,1,1,0.5,0.5,0.752999
4.14313e-16,0,-1,10000,1,0,0,0,0.354,0,0.0157895,0,1,1,0.5,0.5,0.753999
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.355,0,0.0157895,0,1,1,0.5,0.5,0.754998
1.38104e-16,0,-1,10000,1,0,0,0,0.35600000000000004,0,0.0157895,0,1,1,0.5,0.5,0.755998
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.35700000000000004,0,0.0157895,0,1,1,0.5,0.5,0.756999
6.90521e-16,0,-1,10000,1,0,0,0,0.358,0,0.0157895,0,1,1,0.5,0.5,0.758
1.38104e-16,0,-1,10000,1,0,0,0,0.359,0,0.0157895,0,1,1,0.5,0.5,0.759
8.28626e-16,0,-1,10000,1,0,0,0,0.36,0,0.0157895,0,1,1,0.5,0.5,0.760001
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.361,0,0.0157895,0,1,1,0.500001,0.5,0.7610020000000001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.36200000000000004,0,0.0157895,0,1,1,0.500001,0.500001,0.7620020000000001
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.363,0,0.0157895,0,1,1,0.5,0.5,0.7630020000000001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.364,0,0.0157895,0,1,1,0.5,0.5,0.764001
1.38104e-16,0,-1,10000,1,0,0,0,0.365,0,0.0157895,0,1,1,0.5,0.5,0.765001
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.366,0,0.0157895,0,1,1,0.5,0.5,0.766001
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.36700000000000005,0,0.0157895,0,1,1,0.5,0.5,0.767001
4.14313e-16,0,-1,10000,1,0,0,0,0.368,0,0.0157895,0,1,1,0.5,0.5,0.768
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.369,0,0.0157895,0,1,1,0.5,0.5,0.768999
8.28626e-16,0,-1,10000,1,0,0,0,0.37,0,0.0157895,0,1,1,0.5,0.5,0.769999
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.371,0,0.0157895,0,1,1,0.5,0.5,0.770998
8.28626e-16,0,-1,10000,1,0,0,0,0.37200000000000005,0,0.0157895,0,1,1,0.5,0.5,0.771999
8.28626e-16,0,-1,10000,1,0,0,0,0.373,0,0.0157895,0,1,1,0.5,0.5,0.772999
6.90521e-16,0,-1,10000,1,0,0,0,0.374,0,0.0157895,0,1,1,0.5,0.5,0.774
8.28626e-16,0,-1,10000,1,0,0,0,0.375,0,0.0157895,0,1,1,0.5,0.5,0.775
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.376,0,0.0157895,0,1,1,0.5,0.5,0.776001
1.38104e-16,0,-1,10000,1,0,0,0,0.377,0,0.0157895,0,1,1,0.500001,0.5,0.7770020000000001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.37799999999999995,0,0.0157895,0,1,1,0.500001,0.500001,0.7780020000000001
8.28626e-16,0,-1,10000,1,0,0,0,0.379,0,0.0157895,0,1,1,0.5,0.5,0.7790020000000001
8.28626e-16,0,-1,10000,1,0,0,0,0.38,0,0.0157895,0,1,1,0.5,0.5,0.780001
6.90521e-16,0,-1,10000,1,0,0,0,0.381,0,0.0157895,0,1,1,0.5,0.5,0.7810010000000001
6.90521e-16,0,-1,10000,1,0,0,0,0.382,0,0.0157895,0,1,1,0.5,0.5,0.7820010000000001
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.38299999999999995,0,0.0157895,0,1,1,0.5,0.5,0.7829999999999999
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.384,0,0.0157895,0,1,1,0.5,0.5,0.784
6.90521e-16,0,-1,10000,1,0,0,0,0.385,0,0.0157895,0,1,1,0.5,0.5,0.784999
2.7620900000000004e-16,0,-1,10000,1,0,0,0,0.386,0,0.0157895,0,1,1,0.5,0.5,0.785998
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.387,0,0.0157895,0,1,1,0.5,0.5,0.786998
1.51915e-15,0,-1,10000,1,0,0,0,0.38799999999999996,0,0.0157895,0,1,1,0.5,0.5,0.787999
1.38104e-15,0,-1,10000,1,0,0,0,0.389,0,0.0157895,0,1,1,0.5,0.5,0.788999
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.39,0,0.0157895,0,1,1,0.5,0.5,0.79
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.391,0,0.0157895,0,1,1,0.5,0.5,0.7910010000000001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.392,0,0.0157895,0,1,1,0.5,0.5,0.7920010000000001
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.39299999999999996,0,0.0157895,0,1,1,0.500001,0.5,0.7930020000000001
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.39399999999999996,0,0.0157895,0,1,1,0.5,0.500001,0.7940020000000001
8.28626e-16,0,-1,10000,1,0,0,0,0.395,0,0.0157895,0,1,1,0.5,0.5,0.7950010000000001
1.51915e-15,0,-1,10000,1,0,0,0,0.396,0,0.0157895,0,1,1,0.5,0.5,0.7960010000000001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.397,0,0.0157895,0,1,1,0.5,0.5,0.7970010000000001
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.39799999999999996,0,0.0157895,0,1,1,0.5,0.5,0.7980010000000001
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.39899999999999997,0,0.0157895,0,1,1,0.5,0.5,0.799
0.0,0,-1,10000,1,0,0,0,0.4,0,0.0157895,0,1,1,0.5,0.5,0.8
1.1048299999999999e-15,0,-1,10000,1,0,0,0,0.401,0,0.0157895,0,1,1,0.5,0.5,0.800999
8.28626e-16,0,-1,10000,1,0,0,0,0.402,0,0.0157895,0,1,1,0.5,0.5,0.801998
5.52417e-16,0,-1,10000,1,0,0,0,0.40299999999999997,0,0.0157895,0,1,1,0.5,0.5,0.802998
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.40399999999999997,0,0.0157895,0,1,1,0.5,0.5,0.803999
8.28626e-16,0,-1,10000,1,0,0,0,0.405,0,0.0157895,0,1,1,0.5,0.5,0.804999
9.667299999999998e-16,0,-1,10000,1,0,0,0,0.406,0,0.0157895,0,1,1,0.5,0.5,0.8059999999999999
1.51915e-15,0,-1,10000,1,0,0,0,0.40700000000000003,0,0.0157895,0,1,1,0.5,0.5,0.807001
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.408,0,0.0157895,0,1,1,0.5,0.5,0.808001
0.0,0,-1,10000,1,0,0,0,0.409,0,0.0157895,0,1,1,0.500001,0.500001,0.809002
1.2429399999999998e-15,0,-1,10000,1,0,0,0,0.41,0,0.0157895,0,1,1,0.5,0.5,0.810002


==> figures/Trans_popinet2009_noRhoEquation_noMomentumPredictor_limitedLinearV0.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
0.0,0.0006473319999999999,1653,1,0.015110299999999998,0.00135264,0.0112259,0.011212100000000001,0.00440776,0.000648127,0.0631584,0.000445288,0.142128,0.00284221,0.5000819999999999,0.5002810000000001,0.404344
1.61433e-05,0.00111325,1653,1,0.0157482,0.00232812,0.019305799999999998,0.0192821,0.00881553,0.00111462,0.0631584,0.00078122,0.12623399999999999,0.00207132,0.500096,0.500293,0.40878000000000003
3.7721e-05,0.00141234,1623,1,0.0155983,0.0030280999999999997,0.0244959,0.024462400000000002,0.0132233,0.00141427,0.0631584,0.00104757,0.127053,0.0027414,0.500109,0.500308,0.41326199999999996
6.05627e-05,0.00161243,1720,1,0.0166685,0.00352509,0.028060500000000002,0.027928199999999997,0.017631099999999997,0.00162007,0.0631584,0.00125356,0.14025,0.0014567,0.5001180000000001,0.500322,0.417759
8.46116e-05,0.00176375,1720,1,0.015049000000000002,0.00387679,0.031071699999999997,0.0305491,0.0220388,0.00179393,0.0631584,0.00140385,0.13836800000000002,0.000872768,0.500124,0.5003270000000001,0.422237
0.00011299,0.00185151,1720,1,0.0120231,0.00412067,0.0329555,0.0320692,0.0264466,0.00190268,0.0631584,0.00151196,0.16131700000000002,0.00135378,0.500124,0.500332,0.42666400000000004
0.00014792899999999999,0.00185034,1720,1,0.012054,0.00426956,0.0332464,0.0320488,0.0308543,0.00191948,0.0631584,0.00159455,0.134778,0.00168489,0.5001220000000001,0.500329,0.431042
0.00019012,0.00181933,1720,1,0.0102319,0.0043596,0.032884500000000004,0.0315118,0.0352621,0.00189858,0.0631584,0.00165384,0.11901500000000001,0.00214964,0.500124,0.500321,0.435366
0.000233752,0.00180584,1659,1,0.0102507,0.00432451,0.0328436,0.031278,0.0396699,0.00189623,0.0631584,0.0016567,0.11455,0.000842678,0.500117,0.500313,0.439738
0.000273171,0.00171903,1659,1,0.011145100000000002,0.00420421,0.0315662,0.029774400000000003,0.0440776,0.00182247,0.0631584,0.0016305,0.113803,0.00040639,0.500106,0.500301,0.44413199999999997
0.000307357,0.00158454,1931,1,0.010648399999999999,0.00402206,0.030300900000000002,0.027445099999999997,0.048485400000000005,0.00174942,0.0631584,0.0015815999999999998,0.116567,0.00157774,0.500095,0.5002909999999999,0.44852600000000004
0.00033760800000000004,0.00146991,1931,1,0.0111792,0.00388037,0.0286777,0.0254595,0.0528932,0.0016557000000000002,0.0631584,0.00154157,0.13392,0.00100249,0.500084,0.500282,0.452924
0.000363735,0.00143655,1931,1,0.0119047,0.00375831,0.027638299999999998,0.0248818,0.0573009,0.0015957,0.0631584,0.00150905,0.16134500000000002,0.000686269,0.500078,0.500276,0.457305
0.000386371,0.00141685,1931,1,0.0116935,0.00363338,0.0268815,0.0245405,0.0617087,0.00155201,0.0631584,0.00147933,0.139829,0.00102933,0.5000819999999999,0.5002810000000001,0.461689
0.00040842300000000004,0.00135592,1931,1,0.0116787,0.00351529,0.0261601,0.0234852,0.0661165,0.00151036,0.0631584,0.00144773,0.140429,0.00028673,0.500093,0.50029,0.46606400000000003
0.00042826199999999995,0.00126871,1931,1,0.0105491,0.00336258,0.0250865,0.0219747,0.0705242,0.00144837,0.0631584,0.001401,0.125449,0.00075218,0.500108,0.500306,0.47047100000000003
0.000445478,0.00121501,1975,1,0.00943965,0.00320308,0.023351,0.0210447,0.074932,0.00134817,0.0631584,0.00135218,0.125608,0.0006434640000000001,0.5001220000000001,0.500318,0.474933
0.000460264,0.001132,1915,1,0.00868968,0.00304771,0.021243599999999998,0.019606799999999997,0.0793398,0.0012265000000000002,0.0631584,0.00130691,0.135399,0.0006156509999999999,0.500131,0.5003310000000001,0.47942299999999993
0.00047478,0.00104824,1976,1,0.00736323,0.00290176,0.020307,0.018156,0.0837475,0.00117243,0.0631584,0.00125765,0.139507,0.00121845,0.500135,0.500339,0.483907
0.00049103,0.0009393730000000001,1976,1,0.00736445,0.00276431,0.019694999999999997,0.0162704,0.0881553,0.00113709,0.0631584,0.00120327,0.138913,0.0013686,0.5001359999999999,0.500344,0.488349
0.000510164,0.000842388,2951,1,0.00758359,0.00264358,0.0198273,0.0145906,0.092563,0.00114473,0.0631584,0.0011533,0.151471,0.0007885310000000001,0.500134,0.500342,0.49273
0.00053413,0.0008536339999999999,2951,1,0.00670811,0.00254659,0.020675299999999997,0.014785399999999999,0.09697080000000001,0.00119369,0.0631584,0.00111176,0.12626600000000002,0.000599186,0.500132,0.5003340000000001,0.497066
0.000559231,0.000828908,2406,1,0.00772865,0.00233836,0.0172942,0.0143571,0.101379,0.000998482,0.0631584,0.00103422,0.11453599999999999,0.00205053,0.500127,0.5003270000000001,0.5014270000000001
0.000578718,0.000779518,2406,1,0.00738201,0.00213054,0.016462,0.0135017,0.10578599999999999,0.000950436,0.0631584,0.000952574,0.1132,0.00298139,0.500116,0.500316,0.505833
0.0005923230000000001,0.0006878110000000001,2409,1,0.0080453,0.00188355,0.014919700000000001,0.0119132,0.110194,0.0008613910000000001,0.0631584,0.000863807,0.11458399999999999,0.00409441,0.500104,0.500305,0.510235
0.000601802,0.0007220489999999999,2409,1,0.00733771,0.00172103,0.014486700000000002,0.012506299999999998,0.114602,0.000836387,0.0631584,0.000800888,0.132321,0.00361933,0.500092,0.5002949999999999,0.514637
0.00061086,0.0007324289999999999,2409,1,0.00792164,0.0016141999999999999,0.0142191,0.012686,0.11900999999999999,0.000820942,0.0631584,0.000757341,0.160397,0.00309829,0.5000819999999999,0.500287,0.51902
0.000618433,0.00072896,2409,1,0.00670738,0.00156175,0.0145774,0.012626,0.12341700000000001,0.0008416280000000001,0.0631584,0.000733519,0.139506,0.0015117000000000002,0.50008,0.5002880000000001,0.523393
0.000626327,0.0006983219999999999,2409,1,0.00803321,0.0015167,0.014324799999999999,0.012095299999999998,0.127825,0.000827042,0.0631584,0.0007126000000000001,0.14007,0.00155222,0.500088,0.5002949999999999,0.527767
0.000634921,0.000619605,2409,1,0.00724759,0.00143952,0.012010700000000001,0.0107319,0.132233,0.000693437,0.0631584,0.000680041,0.125433,0.00276994,0.5001,0.50031,0.5321520000000001
0.000641842,0.000574514,2662,1,0.00674726,0.0013598,0.0106686,0.00995088,0.136641,0.00061595,0.0631584,0.000645729,0.12493,0.00248956,0.500112,0.500321,0.536596
0.0006472769999999999,0.000521619,2662,1,0.00593684,0.00128806,0.00974605,0.00903471,0.141048,0.000562688,0.0631584,0.000617327,0.12643900000000002,0.00221746,0.50012,0.500333,0.541076
0.000652773,0.00045536199999999995,2662,1,0.00563206,0.001224,0.00916694,0.007887100000000001,0.145456,0.000529253,0.0631584,0.000587366,0.140459,0.0023309999999999997,0.500124,0.500342,0.545567
0.000659152,0.000387521,2951,1,0.00566394,0.00116223,0.0091586,0.00671207,0.149864,0.0005287719999999999,0.0631584,0.00055439,0.139025,0.00272369,0.500124,0.5003449999999999,0.550028
0.000666281,0.000398719,3207,1,0.0061018,0.00113285,0.0107345,0.00690601,0.154272,0.000619759,0.0631584,0.000527802,0.16107,0.00231794,0.500121,0.500347,0.554426
0.00067592,0.000431336,3207,1,0.00564401,0.00113357,0.0121935,0.00747096,0.15868,0.0007039910000000001,0.0631584,0.000512435,0.133266,0.00218925,0.500117,0.500339,0.558778
0.000687059,0.000401437,2662,1,0.00745765,0.000979847,0.0083666,0.0069531,0.16308699999999998,0.000483046,0.0631584,0.00046298199999999997,0.11493900000000001,0.00367527,0.500112,0.500333,0.563116
0.00069484,0.000386135,2662,1,0.00713857,0.0008773460000000001,0.0081765,0.00668806,0.167495,0.00047207,0.0631584,0.000420965,0.11308900000000001,0.00394976,0.500101,0.500322,0.567521
0.0006995110000000001,0.000328025,2662,1,0.00714964,0.000729686,0.00797794,0.00568156,0.171903,0.00046060599999999996,0.0631584,0.00036561199999999997,0.11353900000000001,0.0047895,0.500088,0.50031,0.57193
0.0007015960000000001,0.000362261,2665,1,0.00771906,0.0006296769999999999,0.00744286,0.00627454,0.176311,0.00042971400000000004,0.0631584,0.000326516,0.120795,0.004514,0.500075,0.5002989999999999,0.576333
0.000703353,0.000381951,2665,1,0.00722391,0.000599963,0.00769623,0.00661558,0.18071800000000002,0.00044434199999999997,0.0631584,0.000312704,0.147618,0.0039212,0.500063,0.5002909999999999,0.580724
0.000705844,0.000387262,2665,1,0.00556108,0.000642944,0.00835871,0.00670757,0.185126,0.00048259,0.0631584,0.000318838,0.139464,0.00267379,0.5000560000000001,0.500287,0.585094
0.000709215,0.000371835,2665,1,0.00608673,0.000683151,0.00878259,0.00644038,0.18953399999999998,0.000507063,0.0631584,0.00032815599999999997,0.139676,0.00236904,0.5000600000000001,0.500293,0.5894689999999999
0.000713275,0.00034328900000000004,2665,1,0.00680251,0.0006750969999999999,0.00821587,0.00594595,0.193942,0.000474343,0.0631584,0.000323229,0.140763,0.00319024,0.500071,0.5003029999999999,0.593841
0.000716548,0.000351585,2665,1,0.00618895,0.000632422,0.00660062,0.00608963,0.198349,0.00038108699999999995,0.0631584,0.000306672,0.12470999999999999,0.00327539,0.500084,0.500315,0.5982649999999999
0.0007186030000000001,0.000320985,2665,1,0.00488527,0.000590582,0.00564499,0.00555962,0.202757,0.000325913,0.0631584,0.000291239,0.125946,0.00251541,0.500092,0.5003270000000001,0.602734
0.000720892,0.000270544,2665,1,0.00489974,0.000575746,0.00482847,0.00468595,0.20716500000000002,0.000278772,0.0631584,0.000282242,0.14115999999999998,0.00293922,0.500097,0.5003380000000001,0.607226
0.0007236839999999999,0.00020024799999999998,3207,1,0.0050495,0.0005495890000000001,0.00522173,0.0034684,0.211573,0.000301476,0.0631584,0.000266357,0.13941800000000001,0.00306198,0.500097,0.500342,0.611701
0.0007266919999999999,0.000120316,3207,1,0.0059922,0.000567661,0.00704117,0.00208393,0.21598,0.000406522,0.0631584,0.000255878,0.162025,0.00291503,0.500093,0.5003449999999999,0.61612
0.0007311510000000001,0.000143708,3207,1,0.00652612,0.000634056,0.00879244,0.0024890999999999997,0.220388,0.0005076319999999999,0.0631584,0.000260353,0.134222,0.0026847,0.500089,0.50034,0.620482
0.000737048,0.000137355,3463,1,0.00771607,0.000514582,0.00480034,0.00237906,0.224796,0.000277147,0.0631584,0.000235404,0.11596400000000001,0.00394802,0.500087,0.500332,0.6248130000000001
0.00074056,0.000183068,2677,1,0.00772984,0.000484895,0.00510421,0.00317083,0.229204,0.000294692,0.0631584,0.00022176700000000002,0.113139,0.00446711,0.5000760000000001,0.500323,0.629201
0.000741766,0.000244264,2966,1,0.00750888,0.000436835,0.00444415,0.00423078,0.233612,0.000256583,0.0631584,0.00019942200000000002,0.112606,0.00539231,0.500063,0.500311,0.633616
0.000741043,0.000279192,1912,1,0.00788185,0.000397546,0.00483575,0.00483575,0.238019,0.000279192,0.0631584,0.00017907400000000001,0.115265,0.00549229,0.50005,0.5003,0.638019
0.0007395419999999999,0.000199877,2921,1,0.00788067,0.000368724,0.00458974,0.00346198,0.242427,0.00026498900000000003,0.0631584,0.000171105,0.133364,0.00454307,0.5000359999999999,0.50029,0.642416
0.0007390739999999999,0.000138203,2921,1,0.00664234,0.000406037,0.00533009,0.00239375,0.246835,0.000307733,0.0631584,0.00018374,0.16203900000000002,0.00336163,0.500026,0.5002840000000001,0.64679
0.000740126,0.000155684,2921,1,0.00506135,0.000460213,0.00630894,0.00269653,0.251243,0.000364246,0.0631584,0.000203201,0.139497,0.0026596999999999997,0.500026,0.500287,0.6511640000000001
0.000742197,0.000194049,2921,1,0.00622774,0.000464514,0.00643986,0.00336103,0.25565,0.000371805,0.0631584,0.00020997,0.140461,0.0028623,0.500035,0.500296,0.6555310000000001
0.000744413,0.00023262,2921,1,0.00611332,0.000420625,0.00493908,0.00402909,0.260058,0.000285158,0.0631584,0.00019778799999999998,0.124965,0.00347618,0.500047,0.50031,0.659935
0.0007454060000000001,0.00023448,2426,1,0.00599467,0.000424758,0.00470563,0.00406132,0.264466,0.00027168,0.0631584,0.000196443,0.12498900000000002,0.00337046,0.5000560000000001,0.50032,0.664392
0.0007458419999999999,0.000200542,2427,1,0.0049039999999999995,0.00041470000000000005,0.00354317,0.0034735,0.268874,0.000204565,0.0631584,0.000197228,0.135398,0.00309602,0.500061,0.5003310000000001,0.6688810000000001
0.0007470160000000001,0.000154408,3463,1,0.00487094,0.00040195300000000003,0.00357381,0.00267442,0.273281,0.00020633400000000002,0.0631584,0.000193938,0.139675,0.00334255,0.500062,0.500337,0.673366
0.000748363,9.28577e-05,3463,1,0.00579903,0.00042161,0.00550298,0.00160834,0.27768899999999996,0.000317715,0.0631584,0.00018863900000000002,0.13916900000000001,0.00323072,0.500059,0.50034,0.677808
0.000750663,8.170479999999999e-05,3463,1,0.00659129,0.000493655,0.00751741,0.00141517,0.282097,0.00043401800000000004,0.0631584,0.00019373,0.15132400000000001,0.00297078,0.500054,0.500337,0.682186
0.00075454,0.00011028299999999999,3464,1,0.00672158,0.00050149,0.00892042,0.00191015,0.286505,0.000515021,0.0631584,0.00019438599999999998,0.125032,0.00319018,0.500051,0.500328,0.6865220000000001
0.000758048,0.000187558,3720,1,0.00809509,0.000419438,0.00452519,0.0032486,0.290912,0.000261262,0.0631584,0.000179407,0.113719,0.00437597,0.500043,0.50032,0.6908880000000001
0.000758933,0.000249789,2933,1,0.00719956,0.000420336,0.00554144,0.00432647,0.29531999999999997,0.000319935,0.0631584,0.000175155,0.11279700000000001,0.00467809,0.50003,0.500309,0.6953020000000001
0.000757977,0.000291271,2168,1,0.00715367,0.000369115,0.00504497,0.00504497,0.299728,0.000291271,0.0631584,0.000155814,0.114147,0.00552314,0.500016,0.500297,0.699708
0.000756061,0.000207574,3463,1,0.00806878,0.000333421,0.00438202,0.00359529,0.304136,0.00025299599999999996,0.0631584,0.000150415,0.132192,0.0047247,0.5000020000000001,0.500286,0.70411
0.000754978,0.000119821,3719,1,0.00735374,0.000350705,0.00503695,0.00207536,0.30854299999999996,0.000290808,0.0631584,0.000160188,0.160728,0.00406049,0.49999,0.5002770000000001,0.708492
0.0007549330000000001,0.00016112,3177,1,0.00505071,0.00041179,0.005261399999999999,0.00279068,0.31295100000000003,0.000303767,0.0631584,0.000180759,0.139463,0.00282925,0.499986,0.5002770000000001,0.712862
0.0007559569999999999,0.00019172099999999998,3177,1,0.00575614,0.000442461,0.00576292,0.0033207,0.317359,0.000332722,0.0631584,0.00019947599999999997,0.140059,0.0027305999999999997,0.499992,0.500283,0.717232
0.0007575460000000001,0.000229553,3177,1,0.00602277,0.00040495300000000005,0.00423681,0.00397598,0.321767,0.000244612,0.0631584,0.00019193700000000002,0.125375,0.00368716,0.500004,0.500297,0.721618
0.0007582689999999999,0.000239655,2167,1,0.00607863,0.000407921,0.00415094,0.00415094,0.326175,0.000239655,0.0631584,0.000193373,0.12481500000000001,0.00342633,0.500013,0.500307,0.726061
0.00075826,0.00021414,2167,1,0.00508186,0.000386496,0.00370902,0.00370902,0.33058200000000004,0.00021414,0.0631584,0.00018828400000000002,0.12630999999999998,0.00309358,0.500019,0.500318,0.730542
0.0007587589999999999,0.000169983,3205,1,0.00452241,0.000389166,0.00375731,0.00294418,0.33499,0.000216928,0.0631584,0.000188662,0.140597,0.00298526,0.5000220000000001,0.500326,0.735034
0.0007601530000000001,0.000110856,3719,1,0.00563741,0.000392855,0.00472946,0.00192009,0.339398,0.000273056,0.0631584,0.000184345,0.139058,0.00342038,0.500019,0.500328,0.739496
0.000761913,6.40039e-05,3719,1,0.00630542,0.00044867800000000004,0.00688775,0.00110858,0.343806,0.000397664,0.0631584,0.000184625,0.161026,0.00311167,0.500015,0.500328,0.743893
0.000765075,0.000120049,3719,1,0.00729547,0.000535555,0.00856215,0.0020793,0.348213,0.000494336,0.0631584,0.00019932400000000002,0.132938,0.00301774,0.5000100000000001,0.50032,0.7482439999999999
0.000769134,0.00016968299999999998,3975,1,0.00787292,0.000408495,0.00439885,0.00293899,0.352621,0.000253967,0.0631584,0.000177937,0.11461800000000001,0.00433948,0.500004,0.500313,0.7525850000000001
0.0007701810000000001,0.00023617099999999997,3189,1,0.00777014,0.000401207,0.00492449,0.00409061,0.357029,0.000284316,0.0631584,0.000173887,0.112754,0.00468506,0.499992,0.500301,0.756992
0.000769185,0.000283749,2424,1,0.00738777,0.00036105400000000003,0.00494652,0.00491468,0.361437,0.000285588,0.0631584,0.000156585,0.113035,0.00567688,0.499978,0.500289,0.7614029999999999
0.000766949,0.00020176299999999999,2168,1,0.00813774,0.00032073400000000004,0.00349463,0.00349463,0.365844,0.00020176299999999999,0.0631584,0.00014848200000000002,0.120546,0.00496421,0.499964,0.500278,0.765806
0.000765044,7.99366e-05,3976,1,0.00762356,0.000331504,0.00425795,0.00138454,0.370252,0.000245833,0.0631584,0.000154495,0.14763199999999999,0.00427037,0.49995100000000003,0.500268,0.770196
0.0007644230000000001,0.00011535,3976,1,0.00545823,0.00040019599999999996,0.00516329,0.00199793,0.37466,0.000298103,0.0631584,0.00017615,0.139548,0.00303514,0.499943,0.500264,0.774565
0.000765022,0.000138243,3481,1,0.00518874,0.000446789,0.00544602,0.00239443,0.37906799999999996,0.000314426,0.0631584,0.00019590000000000002,0.139734,0.00273868,0.499946,0.50027,0.77894
0.00076614,0.000160904,3433,1,0.00604991,0.000425507,0.00513216,0.00278694,0.383475,0.000296305,0.0631584,0.000193941,0.140844,0.00347109,0.499957,0.500279,0.783312
0.000767235,0.000171189,2423,1,0.00611918,0.00039351,0.00437295,0.00296508,0.387883,0.000252472,0.0631584,0.000188231,0.12472000000000001,0.00360263,0.49996899999999994,0.50029,0.787737
0.000767352,0.000157159,2423,1,0.00487548,0.000362831,0.00397396,0.00272208,0.392291,0.000229436,0.0631584,0.000179087,0.125902,0.0028599,0.49997600000000003,0.500301,0.792207
0.00076787,0.000126107,3461,1,0.00475151,0.000377736,0.00321687,0.00218424,0.39669899999999997,0.000185726,0.0631584,0.00018685400000000002,0.141189,0.00318875,0.49998000000000004,0.500311,0.7967
0.00076876,8.554879999999999e-05,3975,1,0.00530212,0.000379902,0.00420471,0.00148175,0.401107,0.00024275900000000002,0.0631584,0.00018555099999999997,0.139395,0.0033549,0.499979,0.500314,0.801176
0.00076974,4.36022e-05,3975,1,0.00623235,0.000410435,0.00610336,0.000755212,0.405514,0.00035237699999999996,0.0631584,0.00017741,0.161982,0.00321609,0.499974,0.500317,0.805595
0.000772004,3.71813e-05,3975,1,0.00679761,0.000485645,0.00796225,0.000643999,0.409922,0.00045970099999999997,0.0631584,0.00018076099999999999,0.13408599999999998,0.00297106,0.49996999999999997,0.500312,0.809958
0.0,0.0405403,2422,10,0.18198499999999998,0.021237,0.245957,0.0702179,0.0103371,0.142003,0.0631584,0.0101485,0.375211,0.330173,0.5001,0.5002979999999999,0.41032399999999997
0.00209751,0.0699949,2422,10,0.189866,0.0370085,0.399027,0.121235,0.0206742,0.23037800000000003,0.0631584,0.0190146,0.40592399999999995,0.355027,0.500121,0.500324,0.42100600000000005
0.00522934,0.0920663,2422,10,0.08911360000000002,0.050043000000000004,0.47812200000000005,0.15946400000000002,0.031011400000000005,0.276044,0.0631584,0.0269683,0.40713699999999997,0.379958,0.5001180000000001,0.50032,0.431542
0.00856235,0.104719,2696,10,0.141951,0.06549719999999999,0.825234,0.18137899999999998,0.0413485,0.47644899999999996,0.0631584,0.035522399999999996,0.433982,0.408473,0.500101,0.5002979999999999,0.44218100000000005
0.0122222,0.12524100000000002,2696,10,0.0333779,0.0807304,1.0043,0.21692399999999998,0.0516856,0.579832,0.0631584,0.0440393,0.454316,0.48551000000000005,0.5000640000000001,0.500256,0.45345799999999997
0.015941,0.142534,2696,10,0.0724278,0.0945699,1.07956,0.24687699999999999,0.0620227,0.6232850000000001,0.0631584,0.0516077,0.490224,0.44409499999999996,0.500058,0.500255,0.464525
0.0199921,0.156504,2679,10,0.00931161,0.10569,1.09192,0.271074,0.07235989999999999,0.63042,0.0631584,0.058183500000000006,0.48155,0.430562,0.500085,0.5002850000000001,0.47560699999999995
0.0238362,0.163577,2935,10,0.540093,0.12745399999999998,1.87211,0.28332399999999996,0.082697,1.08087,0.0631584,0.06789780000000001,0.556567,0.426225,0.500099,0.5002949999999999,0.487321
0.0280425,0.16756400000000002,2935,10,0.372988,0.14465699999999998,1.9997200000000002,0.290229,0.0930341,1.15454,0.0631584,0.07678639999999999,0.546277,0.405513,0.500088,0.5002880000000001,0.499555
0.0318219,0.17680099999999999,2951,10,0.29747199999999996,0.159437,1.86443,0.306228,0.103371,1.07643,0.0631584,0.08469589999999999,0.533449,0.421109,0.500078,0.5002810000000001,0.511548
0.0351338,0.18496700000000002,3192,10,1.9326299999999998,0.195934,3.5651800000000002,0.320373,0.11370799999999999,2.05836,0.0631584,0.0962915,0.517125,0.48134899999999997,0.5000859999999999,0.5002909999999999,0.524428
0.0393299,0.180248,3192,10,1.25889,0.21484099999999998,3.2837300000000003,0.312198,0.124045,1.8958599999999999,0.0631584,0.106208,0.5348609999999999,0.43033000000000005,0.500057,0.500268,0.537079
0.041632199999999994,0.153304,3447,10,4.92476,0.29601900000000003,6.96898,0.26553000000000004,0.134383,4.023540000000001,0.0631584,0.123999,0.534431,0.40119099999999996,0.500051,0.500263,0.550767
0.0454149,0.161959,3703,10,4.7320400000000005,0.373379,9.53425,0.280521,0.14472000000000002,5.5046,0.0631584,0.144624,0.5508890000000001,0.37750300000000003,0.500038,0.5002479999999999,0.564198
0.0493922,0.166757,3959,10,4.1531400000000005,0.428227,11.044,0.288833,0.155057,6.37626,0.0631584,0.16083599999999998,0.543074,0.34365300000000004,0.500054,0.500279,0.578605
0.0,0.791573,2406,100,7.27503,0.05815309999999999,0.785511,0.137105,0.0125001,4.53515,0.0631584,0.0265724,0.764554,1.7855400000000001,0.500107,0.500305,0.412524
0.00636835,1.6299299999999999,2406,100,10.8106,0.10997799999999999,1.33644,0.28231300000000004,0.025000099999999997,7.715960000000001,0.0631584,0.0550019,1.2629,2.49419,0.500117,0.500323,0.42591599999999996
0.0158456,3.5173699999999997,2695,100,80.9173,0.324484,8.105780000000001,0.6092270000000001,0.0375002,46.7987,0.0631584,0.11318399999999999,3.9074400000000002,4.10776,0.500089,0.5002939999999999,0.43953400000000004
0.025382400000000003,3.20364,2952,100,193.232,1.0054,27.1567,0.554886,0.050000300000000004,156.789,0.0631584,0.28158,0.41163299999999997,1.9566299999999999,0.5000359999999999,0.500238,0.45478199999999996
0.0273704,2.1549099999999997,4745,100,200.61,0.47425,19.0431,0.373242,0.06250030000000001,109.945,0.0631584,0.193392,0.138191,0.30885799999999997,0.50076,0.5008819999999999,0.6542439999999999
0.0312517,2.10968,4745,100,264.711,0.5038090000000001,21.4489,0.365408,0.0750004,123.835,0.0631584,0.219065,0.12169400000000001,0.0176758,0.5006079999999999,0.500887,0.6461
0.0368511,2.32953,4745,100,176.197,0.571187,24.9021,0.403486,0.08750039999999999,143.77200000000002,0.0631584,0.23942,0.356182,0.094338,0.500287,0.501138,0.6380520000000001
0.0431617,2.49105,4745,100,203.084,0.632732,25.0863,0.431463,0.10000099999999999,144.836,0.0631584,0.262104,0.749577,0.771456,0.500037,0.5006109999999999,0.6313300000000001
0.0541822,2.59318,4745,100,292.159,0.693891,26.5584,0.44915200000000005,0.112501,153.335,0.0631584,0.283901,0.621858,1.3138,0.499882,0.499547,0.620692
0.06720380000000001,2.65334,4745,100,286.20599999999996,0.7245060000000001,29.53,0.45957200000000004,0.125001,170.49099999999999,0.0631584,0.298362,0.419253,1.30102,0.5000060000000001,0.5006390000000001,0.611722
0.0,8.77166,2406,1000,93.1132,0.0717779,1.14218,0.15192999999999998,0.0125001,65.9438,0.0631584,0.0319098,24.6301,36.9738,0.500107,0.500305,0.412524
0.00765294,21.2505,2421,1000,144.58100000000002,0.181842,2.47923,0.368069,0.025000099999999997,143.138,0.0631584,0.081709,30.6338,46.1991,0.500112,0.500318,0.426094
0.020439099999999998,131.895,2696,1000,2909.27,1.0196100000000001,24.7103,2.2844900000000004,0.0375002,1426.65,0.0631584,0.278501,117.09200000000001,94.5755,0.500071,0.500274,0.440403
0.059803300000000004,66.0328,2680,1000,609.984,0.381852,5.7834,1.14372,0.050000300000000004,333.904,0.0631584,0.17823,7.35192,77.4366,0.49916800000000006,0.500079,0.661929
0.0652541,38.3378,3428,1000,1176.93,0.38715900000000003,8.49653,0.664031,0.06250030000000001,490.54699999999997,0.0631584,0.19700299999999998,0.361375,8.23862,0.49986099999999994,0.49956300000000003,0.6549550000000001
0.0835716,25.201,3191,1000,659.515,0.431622,9.38293,0.43649399999999994,0.0750004,541.7230000000001,0.0631584,0.221712,5.42521,13.2815,0.499963,0.49963199999999997,0.649518
0.10611500000000001,23.9581,3447,1000,697.322,0.452657,7.99165,0.41496700000000003,0.08750039999999999,461.398,0.0631584,0.240142,8.3068,18.1192,0.499828,0.49933599999999995,0.644649
0.140166,25.888,3447,1000,370.406,0.39955300000000005,6.8704,0.44839300000000004,0.10000099999999999,396.662,0.0631584,0.232408,9.64991,17.1317,0.500042,0.499363,0.637508
0.183203,26.7156,3703,1000,947.529,0.595148,10.7871,0.462729,0.112501,622.7959999999999,0.0631584,0.275814,16.9258,31.2829,0.500154,0.497669,0.6308239999999999
0.24176,27.5592,4215,1000,1647.77,0.608421,23.3415,0.47734,0.125001,1347.62,0.0631584,0.258264,22.5271,37.5699,0.500758,0.498029,0.621735
0.0,0.000238902,1653,1,0.0150093,0.00155324,0.0131016,0.013085499999999998,0.00440776,0.00023919599999999998,0.0631584,0.00049923,0.142129,0.00266003,0.5000819999999999,0.5002810000000001,0.404344
1.8742e-05,0.000438023,1653,1,0.015666,0.00282348,0.024021599999999997,0.0239921,0.00881553,0.000438562,0.0631584,0.00091591,0.12614,0.00183635,0.500096,0.500293,0.40878000000000003
4.46718e-05,0.000585955,1623,1,0.015549200000000003,0.0038524,0.032138799999999995,0.0320948,0.0132233,0.0005867590000000001,0.0631584,0.00127812,0.127064,0.00265665,0.500109,0.500308,0.41326199999999996
7.28086e-05,0.000702354,1623,1,0.0165593,0.00468278,0.0385231,0.0384704,0.017631099999999997,0.000703317,0.0631584,0.00158518,0.140236,0.00132664,0.5001180000000001,0.500322,0.417759
0.000102572,0.000798204,1704,1,0.0147285,0.00534455,0.043746600000000004,0.043720499999999995,0.0220388,0.000798682,0.0631584,0.00183156,0.138349,0.000718344,0.500124,0.500328,0.422237
0.00013797,0.000862975,1720,1,0.011610500000000001,0.0058592,0.047344699999999997,0.0472681,0.0264466,0.000864372,0.0631584,0.00202571,0.161351,0.00128587,0.500124,0.500332,0.426662
0.000182234,0.0008873589999999999,1668,1,0.0114974,0.00623319,0.049194199999999993,0.0486038,0.0308543,0.000898139,0.0631584,0.00218116,0.134553,0.00144616,0.5001220000000001,0.500329,0.43103800000000003
0.000236868,0.000887833,1668,1,0.0100917,0.0064797,0.0496848,0.0486297,0.0352621,0.000907095,0.0631584,0.00229591,0.118577,0.0015826,0.500124,0.500322,0.43536099999999994
0.000292276,0.000881705,1720,1,0.00992283,0.00656132,0.0498821,0.0482941,0.0396699,0.0009106969999999999,0.0631584,0.00234409,0.114401,0.000550143,0.500117,0.500313,0.43973599999999996
0.000341345,0.0008453660000000001,1659,1,0.0101669,0.00649184,0.048561900000000005,0.046303699999999996,0.0440776,0.000886595,0.0631584,0.00234487,0.11363599999999999,0.000893218,0.500106,0.500302,0.44413400000000003
0.00038186599999999997,0.000784124,1931,1,0.00988563,0.00630036,0.0466793,0.04294919999999999,0.048485400000000005,0.000852224,0.0631584,0.00230584,0.116225,0.00226029,0.500095,0.500292,0.44853000000000004
0.00041611199999999995,0.00072792,1931,1,0.010226100000000002,0.00611103,0.0450383,0.0398707,0.0528932,0.000822265,0.0631584,0.00226367,0.133725,0.0018727,0.500085,0.500283,0.45293
0.000442854,0.0007093469999999999,1931,1,0.00957936,0.0059079,0.042763699999999995,0.038853399999999996,0.0573009,0.0007807360000000001,0.0631584,0.00221642,0.161416,0.00151801,0.500079,0.500278,0.457309
0.00046346099999999997,0.000694908,2153,1,0.00934067,0.0056789,0.0417119,0.038062599999999995,0.0617087,0.0007615339999999999,0.0631584,0.0021639,0.139561,0.000449898,0.5000829999999999,0.500283,0.46169
0.00048176199999999995,0.000658982,2153,1,0.00929874,0.00543202,0.0402398,0.0360948,0.0661165,0.000734658,0.0631584,0.00210055,0.140272,0.00124175,0.500095,0.500293,0.46606099999999995
0.000496116,0.000603889,2153,1,0.0083103,0.00512116,0.036787,0.0330771,0.0705242,0.00067162,0.0631584,0.00201181,0.12496600000000001,0.00233945,0.50011,0.500308,0.470466
0.000506323,0.000550671,2153,1,0.00770675,0.00479129,0.0334644,0.0301622,0.074932,0.00061096,0.0631584,0.0019144000000000001,0.125109,0.00233506,0.500123,0.50032,0.47492399999999996
0.000512722,0.000498525,2457,1,0.00620754,0.00446548,0.0304682,0.027306,0.0793398,0.000556257,0.0631584,0.00181822,0.135446,0.00214779,0.50013,0.500333,0.47941300000000003
0.0005181809999999999,0.00043888699999999995,2457,1,0.00548049,0.0041218999999999995,0.028126299999999996,0.0240394,0.0837475,0.000513501,0.0631584,0.00170681,0.139704,0.00259451,0.500134,0.500339,0.483896
0.000524554,0.00038516,2951,1,0.00668705,0.00380065,0.0266504,0.021096599999999997,0.0881553,0.000486557,0.0631584,0.00159567,0.139286,0.00257415,0.5001329999999999,0.500344,0.48833699999999997
0.000534473,0.000373725,2951,1,0.00714543,0.00350549,0.0276312,0.0204702,0.092563,0.000504462,0.0631584,0.00149018,0.15142,0.00243219,0.50013,0.500341,0.492712
0.000550964,0.000356653,2936,1,0.00734856,0.00318379,0.028501,0.0195351,0.09697080000000001,0.0005203419999999999,0.0631584,0.00137973,0.125148,0.0029644000000000003,0.500128,0.500333,0.49704899999999996
0.000568722,0.000320665,2936,1,0.008950399999999999,0.00279194,0.0215804,0.0175639,0.101379,0.00039399300000000003,0.0631584,0.00124891,0.11383900000000001,0.00416257,0.5001220000000001,0.500326,0.5014149999999999
0.000580355,0.00028365,2406,1,0.00800839,0.00243862,0.0195555,0.015536500000000002,0.10578599999999999,0.000357024,0.0631584,0.00112726,0.113114,0.00432221,0.50011,0.500315,0.505832
0.0005857130000000001,0.000229796,2409,1,0.009279700000000002,0.00206702,0.0170834,0.012586700000000001,0.110194,0.00031189099999999996,0.0631584,0.00100142,0.114382,0.00533794,0.5000979999999999,0.5003029999999999,0.510241
0.000585327,0.000218987,2409,1,0.0107479,0.00179243,0.015910900000000002,0.0119947,0.114602,0.000290485,0.0631584,0.0009024769999999999,0.132154,0.0050136,0.500085,0.500293,0.514644
0.0005851119999999999,0.00020669999999999998,2409,1,0.00977716,0.00160404,0.0151644,0.0113217,0.11900999999999999,0.000276857,0.0631584,0.000828557,0.160955,0.00424004,0.500075,0.5002850000000001,0.519026
0.000587949,0.000186995,2409,1,0.00827248,0.00149399,0.014685299999999998,0.010242399999999999,0.12341700000000001,0.00026811,0.0631584,0.000782035,0.139284,0.00350823,0.5000720000000001,0.5002850000000001,0.523393
0.000593998,0.000156371,2409,1,0.00690049,0.00139147,0.0136274,0.00856498,0.127825,0.00024879599999999997,0.0631584,0.0007379060000000001,0.139915,0.00348497,0.500079,0.5002909999999999,0.5277609999999999
0.000601945,0.000112547,2409,1,0.007143399999999999,0.0012647000000000001,0.0104844,0.00616458,0.132233,0.00019141400000000002,0.0631584,0.000684778,0.125137,0.00428096,0.500091,0.500305,0.532143
0.000608142,0.000122952,2133,1,0.00816785,0.00116161,0.00832676,0.00673449,0.136641,0.000152022,0.0631584,0.00063645,0.124569,0.00405165,0.500101,0.500315,0.536583
0.0006129390000000001,0.000110711,1959,1,0.00691054,0.00104506,0.00713373,0.00606401,0.141048,0.00013024,0.0631584,0.000582808,0.12617799999999998,0.00363308,0.500107,0.500326,0.541062
0.0006177730000000001,9.647260000000001e-05,2186,1,0.00721346,0.0009684730000000001,0.00720226,0.00528414,0.145456,0.000131492,0.0631584,0.000540936,0.140718,0.00344549,0.500109,0.500333,0.545552
0.000622665,7.6143e-05,2186,1,0.00775693,0.0009190369999999999,0.00762292,0.00417062,0.149864,0.00013917200000000002,0.0631584,0.0005117769999999999,0.139213,0.00381549,0.500107,0.500336,0.550013
0.000627104,7.706029999999999e-05,2186,1,0.00868688,0.0009327119999999999,0.0075744,0.00422086,0.154272,0.000138286,0.0631584,0.000501017,0.16103699999999999,0.00366014,0.500102,0.500336,0.554409
0.000632812,0.00011858200000000001,3207,1,0.00957291,0.00100685,0.00929269,0.00649515,0.15868,0.000169657,0.0631584,0.000506798,0.13284400000000002,0.00365627,0.500097,0.5003270000000001,0.558759
0.000639712,0.000150147,1400,1,0.00909778,0.000943551,0.0082241,0.0082241,0.16308699999999998,0.000150147,0.0631584,0.000473671,0.114301,0.00506388,0.500091,0.50032,0.563103
0.00064295,0.00018696900000000002,1656,1,0.00912121,0.0009675660000000001,0.010240899999999999,0.010240899999999999,0.167495,0.00018696900000000002,0.0631584,0.00046016,0.112602,0.00531099,0.500078,0.500309,0.567513
0.000643088,0.000216126,1656,1,0.00858625,0.00100825,0.011838,0.011838,0.171903,0.000216126,0.0631584,0.00045608300000000003,0.11288599999999999,0.00625079,0.5000640000000001,0.5002949999999999,0.5719270000000001
0.000640678,0.000234105,1656,1,0.0102065,0.00105478,0.012822799999999999,0.012822799999999999,0.176311,0.000234105,0.0631584,0.000457975,0.120145,0.00571049,0.500049,0.5002840000000001,0.576332
0.00063807,0.000155832,3208,1,0.00940714,0.00102761,0.00989532,0.00853549,0.18071800000000002,0.000180659,0.0631584,0.000449377,0.14761,0.00475521,0.500035,0.500274,0.5807220000000001
0.000638227,0.00013914100000000002,3208,1,0.00767491,0.00102114,0.0115663,0.00762124,0.185126,0.000211166,0.0631584,0.000440056,0.139309,0.00374967,0.500027,0.50027,0.5850920000000001
0.000640345,0.000138056,3208,1,0.00623929,0.0010077999999999999,0.012034999999999999,0.0075618,0.18953399999999998,0.000219722,0.0631584,0.000429325,0.139585,0.0032603000000000003,0.500028,0.500274,0.589465
0.000643626,0.000114405,3208,1,0.00526644,0.000934455,0.010782600000000002,0.00626638,0.193942,0.000196858,0.0631584,0.000408305,0.140771,0.00393032,0.500038,0.500283,0.5938359999999999
0.000647288,0.000104193,3208,1,0.00621456,0.000872301,0.00848794,0.00570701,0.198349,0.000154964,0.0631584,0.00039274,0.124596,0.00395878,0.500049,0.5002939999999999,0.59826
0.0006495569999999999,9.99866e-05,2187,1,0.00489265,0.000775845,0.00685449,0.00547662,0.202757,0.00012514200000000002,0.0631584,0.000361406,0.125799,0.00314509,0.500055,0.500305,0.602729
0.0006526580000000001,9.75583e-05,2187,1,0.00546398,0.0007271910000000001,0.00632144,0.00534361,0.20716500000000002,0.00011541,0.0631584,0.000343151,0.14115899999999998,0.00342768,0.500057,0.500314,0.607222
0.0006565160000000001,0.00010604700000000001,2443,1,0.005633399999999999,0.0006964110000000001,0.00588934,0.00580859,0.211573,0.000107522,0.0631584,0.00033034,0.139356,0.00357231,0.500055,0.500316,0.611697
0.000659732,0.000105017,1894,1,0.00661051,0.0006746310000000001,0.00575933,0.00575216,0.21598,0.00010514799999999999,0.0631584,0.000322519,0.16191,0.00342293,0.500049,0.500318,0.616116
0.000663484,0.000109139,3207,1,0.00678509,0.000713601,0.00690119,0.00597795,0.220388,0.000125995,0.0631584,0.00032832099999999996,0.13410899999999998,0.00302365,0.500043,0.500313,0.620479
0.000668145,0.000103889,1894,1,0.00816787,0.000656707,0.00569744,0.00569035,0.224796,0.00010401799999999999,0.0631584,0.000311019,0.11565299999999999,0.00438497,0.5000399999999999,0.5003029999999999,0.6248100000000001
0.000669608,0.000122652,1656,1,0.00830668,0.000678078,0.00671809,0.00671809,0.229204,0.000122652,0.0631584,0.00031036299999999997,0.112826,0.00494735,0.500027,0.500293,0.629201
0.000668528,0.000142595,1656,1,0.00819071,0.000705024,0.00781042,0.00781042,0.233612,0.000142595,0.0631584,0.000310351,0.112256,0.00586276,0.500012,0.5002800000000001,0.633617
0.00066542,0.000157209,1656,1,0.00838358,0.0007297769999999999,0.00861091,0.00861091,0.238019,0.000157209,0.0631584,0.000313133,0.11492100000000001,0.0058735,0.499997,0.500268,0.63802
0.000661558,0.000131776,3207,1,0.00818721,0.000713325,0.00722468,0.00721784,0.242427,0.000131901,0.0631584,0.00030979099999999996,0.133285,0.00467998,0.49998100000000006,0.500257,0.642416
0.000659242,7.60353e-05,3464,1,0.00707017,0.000695874,0.00841716,0.00416472,0.246835,0.00015367200000000002,0.0631584,0.000305251,0.16201600000000002,0.00351189,0.49996999999999997,0.50025,0.6467890000000001
0.0006593110000000001,5.68971e-05,3464,1,0.00503465,0.000700341,0.00918256,0.00311645,0.251243,0.00016764599999999997,0.0631584,0.000304262,0.139502,0.00282124,0.499968,0.500253,0.651163
0.0006608419999999999,4.75556e-05,3464,1,0.00574724,0.0006761610000000001,0.00842544,0.00260479,0.25565,0.00015382299999999998,0.0631584,0.00029957,0.140345,0.00314832,0.499974,0.50026,0.655529
0.000663156,6.64558e-05,3464,1,0.00597945,0.000610544,0.00639423,0.00364002,0.260058,0.000116739,0.0631584,0.000286791,0.124944,0.00365073,0.499985,0.500273,0.659933
0.000664703,7.56726e-05,2427,1,0.00587327,0.000590024,0.00570789,0.00414485,0.264466,0.00010420899999999999,0.0631584,0.000283303,0.12498,0.00349792,0.499993,0.500282,0.6643899999999999
0.0006655830000000001,7.09375e-05,2427,1,0.00531327,0.00056571,0.00514711,0.0038854999999999996,0.268874,9.397069999999999e-05,0.0631584,0.000279667,0.135299,0.00330008,0.49999499999999997,0.500292,0.668879
0.00066671,6.01836e-05,2427,1,0.00486104,0.000559872,0.00448721,0.00329647,0.273281,8.1923e-05,0.0631584,0.00027818900000000003,0.139562,0.0035119,0.49999399999999994,0.500297,0.6733640000000001
0.000667987,4.38883e-05,3463,1,0.00564386,0.000570352,0.00534867,0.00240391,0.27768899999999996,9.765059999999999e-05,0.0631584,0.000276802,0.13905399999999998,0.00340692,0.499989,0.5002989999999999,0.677806
0.000670094,3.6805100000000004e-05,3463,1,0.0063725000000000006,0.000635966,0.00849106,0.00201594,0.282097,0.000155021,0.0631584,0.000277678,0.151177,0.00315225,0.499982,0.5002949999999999,0.682183
0.000673946,3.05518e-05,3463,1,0.006378,0.0007013880000000001,0.0112521,0.00167343,0.286505,0.000205429,0.0631584,0.000281827,0.125186,0.00294461,0.49997700000000006,0.5002850000000001,0.686519
0.000678405,5.98945e-05,3719,1,0.00807048,0.000611876,0.00722689,0.00328063,0.290912,0.000131941,0.0631584,0.000270191,0.113596,0.00441445,0.499967,0.500276,0.690886
0.0006794160000000001,8.730809999999999e-05,2933,1,0.00726474,0.000595766,0.00749583,0.00478217,0.29531999999999997,0.000136851,0.0631584,0.00026731,0.11264,0.0047821999999999995,0.49995200000000006,0.500264,0.6953
0.000677828,0.00010945,2167,1,0.00742141,0.0005483819999999999,0.00599499,0.00599499,0.299728,0.00010945,0.0631584,0.00025205400000000004,0.113969,0.00559912,0.49993699999999996,0.500251,0.699706
0.0006742569999999999,8.82928e-05,3225,1,0.00814642,0.000503477,0.00523693,0.00483611,0.304136,9.561059999999999e-05,0.0631584,0.000241438,0.132022,0.00482792,0.49992,0.50024,0.7041069999999999
0.000671535,4.31037e-05,3225,1,0.00755956,0.000506171,0.00639718,0.00236094,0.30854299999999996,0.00011679299999999999,0.0631584,0.000245006,0.160598,0.00416908,0.499906,0.5002300000000001,0.708489
0.0006704769999999999,6.16111e-05,3225,1,0.00528428,0.000564781,0.00785897,0.00337465,0.31295100000000003,0.000143481,0.0631584,0.000260021,0.139399,0.00292903,0.4999,0.500229,0.712858
0.0006707760000000001,7.71289e-05,3225,1,0.00557872,0.000617939,0.00863752,0.00422462,0.317359,0.000157695,0.0631584,0.000280553,0.14006,0.00276712,0.499904,0.5002340000000001,0.717228
0.00067224,8.905879999999999e-05,3225,1,0.00599336,0.000584786,0.00714185,0.00487806,0.321767,0.000130389,0.0631584,0.000276321,0.125404,0.00370329,0.499914,0.500247,0.7216130000000001
0.0006730789999999999,9.38004e-05,3225,1,0.00609682,0.000581585,0.00611236,0.00513778,0.326175,0.00011159299999999999,0.0631584,0.00028161099999999997,0.124797,0.00348131,0.499921,0.500255,0.726056
0.000673181,9.14563e-05,3225,1,0.0054196999999999995,0.00056514,0.00560993,0.00500938,0.33058200000000004,0.000102421,0.0631584,0.00027696599999999996,0.126251,0.00317826,0.499925,0.500266,0.730537
0.0006737710000000001,8.083399999999999e-05,3205,1,0.00464127,0.000574603,0.00491852,0.00442756,0.33499,8.97974e-05,0.0631584,0.000281571,0.14046199999999998,0.00313959,0.499925,0.500272,0.735028
0.000674715,6.19613e-05,3719,1,0.00566869,0.00058243,0.00539475,0.00339384,0.339398,9.8492e-05,0.0631584,0.000283387,0.138995,0.00350651,0.49992,0.500274,0.73949
0.000676382,3.58171e-05,3719,1,0.00633047,0.000634054,0.00837913,0.00196183,0.343806,0.00015297799999999998,0.0631584,0.00028267,0.160995,0.00315305,0.499913,0.500273,0.743887
0.0006799330000000001,3.0078899999999998e-05,3719,1,0.00738109,0.0007287999999999999,0.010954799999999999,0.00164752,0.348213,0.00020000200000000001,0.0631584,0.000291045,0.132863,0.00304161,0.499906,0.500263,0.748238
0.000685156,4.5473400000000004e-05,3975,1,0.00767355,0.000607086,0.00715786,0.00249074,0.352621,0.000130681,0.0631584,0.000272381,0.11452799999999999,0.00438889,0.499899,0.500255,0.75258
0.0006867139999999999,8.14009e-05,3189,1,0.00778806,0.0005813169999999999,0.00704833,0.00445861,0.357029,0.000128681,0.0631584,0.000268742,0.11264400000000001,0.00476137,0.499884,0.500243,0.756987
0.000685211,0.000105631,2168,1,0.00739958,0.0005368230000000001,0.00578578,0.00578578,0.361437,0.000105631,0.0631584,0.000252439,0.11296600000000001,0.00569324,0.49986800000000003,0.500229,0.7613989999999999
0.00068158,8.60834e-05,3481,1,0.00848009,0.0004951080000000001,0.00495717,0.00471509,0.365844,9.050309999999999e-05,0.0631584,0.00024362,0.12049800000000001,0.00500626,0.49985100000000005,0.500217,0.7658020000000001
0.000678265,3.20204e-05,3481,1,0.00798373,0.000502532,0.00591586,0.00175387,0.370252,0.00010800600000000001,0.0631584,0.000247914,0.147457,0.00446316,0.49983500000000003,0.500207,0.7701899999999999
0.000676677,4.09638e-05,3481,1,0.00585528,0.000577493,0.00737069,0.00224373,0.37466,0.00013456700000000001,0.0631584,0.000268523,0.13941900000000002,0.00320649,0.499825,0.500202,0.774559
0.000676631,5.1669099999999996e-05,3481,1,0.0050219999999999996,0.0006446430000000001,0.00841511,0.0028301,0.37906799999999996,0.000153635,0.0631584,0.00029149,0.139673,0.00285394,0.499825,0.500206,0.778932
0.000677632,5.99784e-05,3433,1,0.00589523,0.000639541,0.00758107,0.00328523,0.383475,0.000138408,0.0631584,0.000294167,0.140811,0.00353995,0.49983500000000003,0.500214,0.783304
0.000678965,6.44184e-05,3433,1,0.00607304,0.000598611,0.00616329,0.00352842,0.387883,0.00011252299999999999,0.0631584,0.000288927,0.12470099999999999,0.00365427,0.499845,0.500224,0.787728
0.0006794460000000001,6.420449999999999e-05,3481,1,0.00507919,0.000559121,0.00560962,0.00351671,0.392291,0.000102415,0.0631584,0.000277503,0.125844,0.00296709,0.499849,0.500235,0.792198
0.000680223,5.61703e-05,3481,1,0.00500445,0.000567789,0.00527339,0.00307664,0.39669899999999997,9.627629999999999e-05,0.0631584,0.00028242400000000003,0.141156,0.00323858,0.49985100000000005,0.500243,0.796691
0.000681407,4.3363100000000005e-05,3481,1,0.0054687,0.000569724,0.00483005,0.00237515,0.401107,8.81823e-05,0.0631584,0.00028434099999999997,0.139322,0.00345065,0.49984799999999996,0.5002449999999999,0.801165
0.0006824180000000001,2.83197e-05,3975,1,0.00638947,0.000592161,0.00720714,0.00155117,0.405514,0.000131581,0.0631584,0.00027812400000000004,0.161922,0.0032971,0.499841,0.500246,0.805584
0.0006849889999999999,1.73264e-05,3975,1,0.00672694,0.00066971,0.00993556,0.0009490289999999999,0.409922,0.000181394,0.0631584,0.000278914,0.134125,0.00290215,0.49983299999999997,0.50024,0.809946
0.0,0.0150037,2422,10,0.16835999999999998,0.026879000000000004,0.362335,0.0821807,0.0103371,0.06615139999999999,0.0631584,0.0116979,0.370704,0.319249,0.5001,0.5002979999999999,0.41032399999999997
0.00286987,0.026773,2422,10,0.175284,0.0498836,0.646918,0.146645,0.0206742,0.11810799999999999,0.0631584,0.023016,0.404348,0.34553,0.500121,0.500323,0.421092
0.00770754,0.0362764,2406,10,0.125476,0.0674796,0.752849,0.19869900000000001,0.031011400000000005,0.13744800000000001,0.0631584,0.033384199999999996,0.406826,0.388883,0.5001180000000001,0.500319,0.431774
0.0126934,0.042879099999999996,2696,10,0.622761,0.103833,1.9201099999999998,0.234864,0.0413485,0.350554,0.0631584,0.0479596,0.488145,0.450237,0.500095,0.5002939999999999,0.442697
0.0191366,0.0503803,2680,10,0.840598,0.14313399999999998,2.68011,0.27595,0.0516856,0.48930799999999997,0.0631584,0.0639854,0.5192640000000001,0.554673,0.500061,0.500251,0.454596
0.0260019,0.05884690000000001,2679,10,0.746375,0.171677,2.94702,0.322325,0.0620227,0.538038,0.0631584,0.07781210000000001,0.537563,0.502791,0.500049,0.500246,0.466217
0.0315027,0.06568439999999999,2936,10,8.17786,0.351179,9.27443,0.35977600000000004,0.07235989999999999,1.69323,0.0631584,0.114691,0.701431,0.434903,0.500077,0.500279,0.47855600000000004
0.0358088,0.06973969999999999,3191,10,7.277260000000001,0.525177,13.72,0.38198899999999997,0.082697,2.50487,0.0631584,0.159088,0.38571500000000003,0.264859,0.494367,0.500259,0.505558
0.0314172,0.071103,3448,10,6.30054,0.6239399999999999,19.0979,0.38945599999999997,0.0930341,3.4867,0.0631584,0.210812,0.795078,0.644177,0.49867100000000003,0.500791,0.634364
0.0257518,0.07587619999999999,3960,10,6.65106,0.611811,18.4397,0.415601,0.103371,3.3665300000000005,0.0631584,0.236131,0.8167949999999999,0.683756,0.498463,0.501571,0.61929
0.0,0.33202600000000004,2406,100,8.61299,0.104853,2.27106,0.181862,0.0125001,4.1462699999999995,0.0631584,0.0390617,0.9559200000000001,1.92095,0.500107,0.500305,0.412524
0.00906464,0.831644,2406,100,15.304,0.19306099999999998,3.13961,0.455521,0.025000099999999997,5.73198,0.0631584,0.0809054,1.47507,2.65991,0.500111,0.500317,0.42642700000000006
0.023406,11.0086,2696,100,1901.92,4.67969,79.587,6.0298099999999994,0.0375002,145.30200000000002,0.0631584,1.25763,46.9291,41.2528,0.500066,0.500267,0.44163800000000003
0.0,4.75395,2457,1000,123.78399999999999,0.149344,3.37014,0.260391,0.0125001,61.5286,0.0631584,0.0529131,28.7282,41.1344,0.500107,0.500305,0.412524
0.010442299999999998,12.9471,2421,1000,224.945,0.271284,3.3031099999999998,0.709158,0.025000099999999997,60.3049,0.0631584,0.113267,32.0426,49.8879,0.500095,0.500302,0.426679
0.0260649,254.155,2696,1000,34241.2,4.6599900000000005,123.03299999999999,13.921,0.0375002,2246.21,0.0631584,0.97972,542.389,379.99,0.50005,0.500257,0.442341
0.0,7.98087e-05,1653,1,0.0149707,0.0016312000000000002,0.0138403,0.0138233,0.00440776,7.99068e-05,0.0631584,0.000519657,0.142128,0.00258844,0.5000819999999999,0.5002810000000001,0.404344
1.97572e-05,0.000149885,1653,1,0.015604499999999999,0.00302676,0.0259928,0.025960900000000002,0.00881553,0.000150069,0.0631584,0.0009699439999999999,0.126197,0.00184028,0.500096,0.500293,0.40878000000000003
4.76032e-05,0.000204732,1623,1,0.0155378,0.00421285,0.0355093,0.0354607,0.0132233,0.00020501299999999998,0.0631584,0.00137526,0.12701500000000002,0.00255708,0.500109,0.500308,0.41326199999999996
7.78875e-05,0.00025044,1623,1,0.0165192,0.00521138,0.043437,0.0433775,0.017631099999999997,0.000250783,0.0631584,0.00172943,0.14022300000000001,0.00123671,0.5001180000000001,0.500322,0.417759
0.00010988899999999999,0.000289209,1623,1,0.0146076,0.0060428,0.0501487,0.0500924,0.0220388,0.00028953299999999997,0.0631584,0.00202407,0.13833499999999999,0.000623021,0.500124,0.500328,0.422237
0.00014795299999999998,0.00031748,1623,1,0.011403700000000001,0.00671689,0.055057,0.054989199999999995,0.0264466,0.000317872,0.0631584,0.00226381,0.161419,0.00125058,0.500124,0.500332,0.42666099999999996
0.000195572,0.000331291,1668,1,0.0111996,0.00723851,0.0574669,0.057381299999999996,0.0308543,0.000331785,0.0631584,0.0024623,0.13451300000000002,0.00132219,0.500123,0.500329,0.431037
0.000254625,0.000335629,1668,1,0.010205500000000001,0.00759487,0.0587832,0.0581326,0.0352621,0.000339385,0.0631584,0.00260835,0.118255,0.00114776,0.500125,0.500322,0.43536
0.000313357,0.000334791,1720,1,0.00958486,0.00777979,0.059384000000000006,0.0579876,0.0396699,0.000342854,0.0631584,0.00268775,0.114343,0.000263687,0.500117,0.500314,0.43973500000000004
0.00036417,0.000323185,1659,1,0.00969996,0.00777487,0.0582011,0.0559773,0.0440776,0.00033602400000000003,0.0631584,0.00270864,0.113581,0.00121431,0.500107,0.500302,0.44413400000000003
0.00040449699999999997,0.000301834,1864,1,0.00940551,0.007616599999999999,0.0563814,0.05227919999999999,0.048485400000000005,0.000325518,0.0631584,0.00268188,0.11608399999999999,0.00275595,0.500097,0.500292,0.448532
0.000436934,0.00028103,1931,1,0.00969487,0.00741355,0.0545987,0.0486759,0.0528932,0.000315226,0.0631584,0.00263818,0.133454,0.00259353,0.500087,0.5002840000000001,0.45293199999999995
0.00045920199999999997,0.00027116,2201,1,0.00870018,0.00719791,0.052269399999999994,0.0469663,0.0573009,0.000301778,0.0631584,0.00258857,0.161461,0.00206102,0.500081,0.500279,0.45731000000000005
0.00047353699999999995,0.000266279,2153,1,0.00824621,0.00693397,0.05233530000000001,0.0461209,0.0617087,0.000302158,0.0631584,0.00252649,0.13941199999999998,0.00126349,0.500085,0.5002840000000001,0.461689
0.000484545,0.00025314099999999997,2153,1,0.00858742,0.00662933,0.050778,0.043845300000000004,0.0661165,0.000293167,0.0631584,0.0024473000000000003,0.140272,0.00199028,0.500097,0.5002939999999999,0.466058
0.000490503,0.00023239,2153,1,0.007427600000000001,0.00623725,0.046887599999999995,0.040251199999999994,0.0705242,0.000270705,0.0631584,0.0023351999999999995,0.124805,0.00313151,0.500113,0.50031,0.470462
0.0004908719999999999,0.00020758400000000002,2153,1,0.00782646,0.00581892,0.042988099999999994,0.035954599999999996,0.074932,0.000248192,0.0631584,0.00221159,0.124883,0.00317642,0.500125,0.500321,0.474919
0.000486084,0.000183599,2153,1,0.00636406,0.00539798,0.0390594,0.0318003,0.0793398,0.000225509,0.0631584,0.00208513,0.135555,0.00284543,0.5001329999999999,0.500333,0.47940699999999997
0.000479516,0.000162185,2153,1,0.00705139,0.00494875,0.034604,0.028091200000000004,0.0837475,0.00019978599999999997,0.0631584,0.00193968,0.139913,0.00317702,0.5001359999999999,0.50034,0.48389
0.00047276,0.00015013100000000002,2936,1,0.00818986,0.00451355,0.0323238,0.0260034,0.0881553,0.000186621,0.0631584,0.0017920000000000002,0.139471,0.00316834,0.500134,0.500344,0.488329
0.000469646,0.000142986,2935,1,0.009721200000000001,0.0041061000000000005,0.0326137,0.024766,0.092563,0.000188295,0.0631584,0.00165319,0.151418,0.00317985,0.500131,0.500341,0.49270200000000003
0.000474265,0.000131894,2951,1,0.0106225,0.00359421,0.0253467,0.0228446,0.09697080000000001,0.000146339,0.0631584,0.00149272,0.12405799999999999,0.00470924,0.500128,0.500333,0.49704
0.00047942300000000003,0.00011567,2406,1,0.010677200000000001,0.00311415,0.022514799999999998,0.020034700000000003,0.101379,0.000129989,0.0631584,0.00133835,0.11346700000000001,0.00516729,0.500121,0.500325,0.501409
0.00047984199999999996,0.000108016,2406,1,0.00963001,0.00270879,0.0204149,0.018709,0.10578599999999999,0.000117865,0.0631584,0.00119957,0.11321800000000001,0.00484797,0.500109,0.500314,0.505829
0.00047750099999999997,0.00010209299999999999,2168,1,0.0127212,0.00233244,0.0176831,0.0176831,0.110194,0.00010209299999999999,0.0631584,0.00106534,0.114473,0.005942899999999999,0.500097,0.500302,0.510241
0.0004758,9.625229999999999e-05,2168,1,0.0135946,0.00207852,0.016671400000000003,0.016671400000000003,0.114602,9.625229999999999e-05,0.0631584,0.00097351,0.132109,0.0059975,0.5000829999999999,0.5002909999999999,0.514645
0.00047651800000000005,8.931959999999999e-05,2168,1,0.0119304,0.00193066,0.015470600000000001,0.015470600000000001,0.11900999999999999,8.931959999999999e-05,0.0631584,0.0009105000000000001,0.161031,0.00547721,0.500071,0.500282,0.5190239999999999
0.000478454,8.19505e-05,2184,1,0.0112765,0.00187848,0.0141942,0.0141942,0.12341700000000001,8.19505e-05,0.0631584,0.000869652,0.13884000000000002,0.00500834,0.500067,0.500282,0.523389
0.000480065,7.65988e-05,2133,1,0.010387200000000001,0.00183153,0.0136391,0.013267300000000001,0.127825,7.874560000000001e-05,0.0631584,0.0008309939999999999,0.139628,0.00460878,0.500074,0.500287,0.527753
0.00048258599999999996,7.12953e-05,2133,1,0.00974219,0.00177572,0.0140821,0.0123487,0.132233,8.13029e-05,0.0631584,0.000788227,0.125102,0.00493164,0.500085,0.5002989999999999,0.532134
0.00048463,7.03268e-05,2170,1,0.010462799999999998,0.00174833,0.0146237,0.012181,0.136641,8.44297e-05,0.0631584,0.0007594889999999999,0.12448499999999998,0.00476488,0.5000939999999999,0.500308,0.536573
0.000486266,6.30569e-05,2170,1,0.00885714,0.00169026,0.0152524,0.010921799999999999,0.141048,8.80598e-05,0.0631584,0.0007260910000000001,0.126131,0.00424932,0.500099,0.500317,0.54105
0.000490628,5.68341e-05,2186,1,0.0088538,0.00166682,0.016646400000000002,0.00984396,0.145456,9.6108e-05,0.0631584,0.0007019610000000001,0.14089400000000002,0.00374846,0.5001,0.500323,0.545539
0.000498053,6.27103e-05,2186,1,0.00886394,0.00166774,0.016949000000000002,0.0108617,0.149864,9.785530000000001e-05,0.0631584,0.0006892360000000001,0.139262,0.00422181,0.500096,0.500324,0.55
0.000506085,7.24998e-05,2215,1,0.00980284,0.00168902,0.0167398,0.012557299999999999,0.154272,9.664700000000001e-05,0.0631584,0.0006841610000000001,0.160984,0.00431309,0.500091,0.500322,0.554395
0.0005146980000000001,8.19876e-05,2215,1,0.010499,0.00174056,0.0166169,0.0142007,0.15868,9.593790000000001e-05,0.0631584,0.0006953080000000001,0.132714,0.00412033,0.500084,0.500312,0.5587449999999999
0.00052319,8.12224e-05,2215,1,0.00961575,0.00176076,0.015394999999999999,0.014068100000000002,0.16308699999999998,8.888280000000001e-05,0.0631584,0.000692609,0.114031,0.00554088,0.500077,0.500304,0.563091
0.000528024,9.21807e-05,1400,1,0.00922038,0.00180195,0.0159662,0.0159662,0.167495,9.21807e-05,0.0631584,0.000698945,0.11241199999999998,0.00580625,0.500063,0.5002909999999999,0.567501
0.000528852,0.000100614,1656,1,0.00895255,0.00187457,0.0174268,0.0174268,0.171903,0.000100614,0.0631584,0.000708168,0.11248,0.00690109,0.5000479999999999,0.5002770000000001,0.571916
0.000527605,0.0001062,1656,1,0.0107721,0.00191239,0.0183943,0.0183943,0.176311,0.0001062,0.0631584,0.000710444,0.11985699999999999,0.00614322,0.5000319999999999,0.500263,0.576322
0.000526614,9.58009e-05,1894,1,0.00976261,0.00186605,0.0166139,0.016593200000000002,0.18071800000000002,9.592030000000001e-05,0.0631584,0.000698052,0.147429,0.00511113,0.500016,0.500252,0.580711
0.0005295380000000001,9.24517e-05,3207,1,0.00762507,0.00179567,0.0170388,0.0160131,0.185126,9.837379999999999e-05,0.0631584,0.000676458,0.139299,0.00385154,0.500007,0.500247,0.5850810000000001
0.00053551,9.01065e-05,3207,1,0.00608393,0.00171084,0.016805700000000003,0.015606899999999998,0.18953399999999998,9.70276e-05,0.0631584,0.000649619,0.13952,0.00336981,0.500007,0.50025,0.589454
0.000543589,7.91268e-05,3208,1,0.00513908,0.00158102,0.0152296,0.013705200000000002,0.193942,8.79284e-05,0.0631584,0.0006135040000000001,0.14071,0.00396894,0.500016,0.500257,0.5938260000000001
0.000552495,7.161279999999999e-05,3208,1,0.00587281,0.00147563,0.0125402,0.0124037,0.198349,7.24009e-05,0.0631584,0.000585995,0.12462899999999999,0.00391171,0.500025,0.500266,0.59825
0.000560511,6.57228e-05,1894,1,0.00557731,0.0013384,0.0113977,0.0113835,0.202757,6.58047e-05,0.0631584,0.000541384,0.125753,0.00313431,0.50003,0.500276,0.60272
0.000569889,5.98387e-05,1894,1,0.00531213,0.00123028,0.010377299999999999,0.0103644,0.20716500000000002,5.9913199999999994e-05,0.0631584,0.00050813,0.141058,0.00338851,0.5000319999999999,0.5002840000000001,0.607213
0.000580453,5.54518e-05,1894,1,0.00539502,0.0011454,0.0096165,0.00960454,0.211573,5.55209e-05,0.0631584,0.000484602,0.139203,0.00360201,0.500028,0.5002850000000001,0.611689
0.0005900559999999999,5.1885600000000003e-05,1894,1,0.00610695,0.00105345,0.00899805,0.00898685,0.21598,5.19502e-05,0.0631584,0.000455936,0.161747,0.0034692,0.500021,0.500286,0.616108
0.0005987669999999999,4.97743e-05,1894,1,0.00599381,0.00100232,0.0086319,0.00862116,0.220388,4.98363e-05,0.0631584,0.000441331,0.133994,0.00296841,0.5000140000000001,0.500279,0.620472
0.000607142,4.47035e-05,2150,1,0.00782704,0.000927522,0.0077682,0.00774288,0.224796,4.4849700000000005e-05,0.0631584,0.00041391800000000004,0.11563499999999999,0.00427146,0.5000100000000001,0.500269,0.624804
0.000612063,3.82927e-05,2150,1,0.00797098,0.000913912,0.00724078,0.0066325,0.229204,4.18046e-05,0.0631584,0.000407606,0.11273599999999999,0.00489414,0.499996,0.500258,0.6291939999999999
0.000613151,4.3918599999999997e-05,2150,1,0.00777723,0.0009021610000000001,0.00787668,0.00760693,0.233612,4.5476e-05,0.0631584,0.000398123,0.112142,0.00580472,0.49998000000000004,0.500243,0.63361
0.0006122219999999999,4.7608e-05,2150,1,0.00751826,0.000891301,0.00861833,0.00824596,0.238019,4.9758e-05,0.0631584,0.000390945,0.11488399999999999,0.00573226,0.499963,0.5002300000000001,0.638013
0.000610247,3.89763e-05,2150,1,0.00751982,0.000845185,0.00823114,0.0067509,0.242427,4.75225e-05,0.0631584,0.00037633199999999995,0.133143,0.00463949,0.49994700000000003,0.500218,0.642408
0.00060983,2.42654e-05,3447,1,0.00638887,0.000810561,0.00802075,0.0042029,0.246835,4.63078e-05,0.0631584,0.00036538900000000003,0.16187200000000002,0.00343169,0.499934,0.500209,0.646782
0.0006116569999999999,2.0215999999999998e-05,3464,1,0.00519058,0.000808621,0.00845856,0.00350152,0.251243,4.8835500000000004e-05,0.0631584,0.00036065699999999996,0.13953,0.0025922,0.499931,0.50021,0.651155
0.000615271,2.04159e-05,2969,1,0.00627052,0.000808492,0.00933956,0.00353615,0.25565,5.3921899999999996e-05,0.0631584,0.000362212,0.14032999999999998,0.00295198,0.49993699999999996,0.500216,0.655522
0.000619602,2.90072e-05,2969,1,0.00598466,0.0007572810000000001,0.00856099,0.0050241999999999995,0.260058,4.94269e-05,0.0631584,0.000351825,0.124954,0.00346892,0.49994700000000003,0.500228,0.659925
0.00062337,3.37466e-05,2969,1,0.00578747,0.000744258,0.00818526,0.00584509,0.264466,4.72576e-05,0.0631584,0.000351952,0.12501099999999998,0.00330104,0.499954,0.500236,0.664383
0.000626096,3.39503e-05,2969,1,0.00574387,0.000746828,0.00810928,0.00588037,0.268874,4.681899999999999e-05,0.0631584,0.00035495599999999997,0.13529000000000002,0.00313221,0.49995600000000007,0.5002449999999999,0.668872
0.000628987,3.19471e-05,2969,1,0.0051195,0.0007634639999999999,0.00768448,0.00553341,0.273281,4.43664e-05,0.0631584,0.00036030000000000003,0.139499,0.00341169,0.499953,0.5002489999999999,0.6733560000000001
0.000631306,2.6804899999999998e-05,2969,1,0.00586277,0.000791925,0.00749939,0.00464274,0.27768899999999996,4.3297700000000004e-05,0.0631584,0.000365023,0.139023,0.00327617,0.49994700000000003,0.5002489999999999,0.677798
0.000634765,1.89102e-05,3463,1,0.00619279,0.000862667,0.0106015,0.00327534,0.282097,6.12079e-05,0.0631584,0.000368695,0.15116300000000002,0.00300407,0.499939,0.5002439999999999,0.682176
0.000640446,1.3825e-05,3463,1,0.00618059,0.000938703,0.013890200000000002,0.00239456,0.286505,8.01949e-05,0.0631584,0.000372535,0.125194,0.00279824,0.499932,0.500233,0.686512
0.000647122,1.3735899999999998e-05,3719,1,0.00780816,0.000861186,0.0104558,0.00237913,0.290912,6.0366800000000006e-05,0.0631584,0.000359564,0.11361099999999999,0.00424605,0.49992200000000003,0.500224,0.690879
0.00064997,2.10649e-05,2933,1,0.00703339,0.0008333030000000001,0.00967085,0.00364855,0.29531999999999997,5.58346e-05,0.0631584,0.00035627,0.112607,0.00473254,0.499906,0.50021,0.695293
0.000649295,3.0374e-05,3225,1,0.00747741,0.000745415,0.00872149,0.00526094,0.299728,5.0353500000000005e-05,0.0631584,0.00033480300000000005,0.113962,0.00552075,0.49988900000000003,0.500196,0.699699
0.000645855,2.5018499999999998e-05,3225,1,0.00783115,0.000677515,0.00942601,0.00433333,0.304136,5.44211e-05,0.0631584,0.000315064,0.131999,0.00479297,0.49987,0.500183,0.7041
0.000642995,1.76342e-05,3225,1,0.00755748,0.000667994,0.010677200000000001,0.00305434,0.30854299999999996,6.16448e-05,0.0631584,0.00031167099999999996,0.16055899999999998,0.00415899,0.499855,0.5001720000000001,0.708481
0.000641469,2.4125100000000004e-05,3225,1,0.00531305,0.000730708,0.012359700000000001,0.00417859,0.31295100000000003,7.13585e-05,0.0631584,0.000327671,0.139307,0.00300182,0.49984799999999996,0.50017,0.712849
0.000641467,2.9303e-05,3225,1,0.0056223,0.000796613,0.013280000000000002,0.00507543,0.317359,7.66722e-05,0.0631584,0.00035185699999999996,0.140039,0.00277226,0.49985100000000005,0.500173,0.7172189999999999
0.000643009,3.33357e-05,3225,1,0.00611371,0.000771753,0.0115529,0.00577392,0.321767,6.67007e-05,0.0631584,0.000348175,0.125389,0.00372864,0.49986,0.500185,0.721603
0.000644191,3.45708e-05,3225,1,0.00630469,0.000762104,0.010201799999999999,0.00598784,0.326175,5.89001e-05,0.0631584,0.000351355,0.12478,0.00351968,0.499866,0.500192,0.726046
0.000644437,3.43515e-05,3225,1,0.00529763,0.00074726,0.00940358,0.00594986,0.33058200000000004,5.42916e-05,0.0631584,0.000346884,0.126251,0.00319433,0.49986800000000003,0.500201,0.730526
0.00064535,3.11714e-05,3225,1,0.00469921,0.000755322,0.00785413,0.00539904,0.33499,4.53458e-05,0.0631584,0.000353723,0.14044500000000001,0.00320179,0.499867,0.500207,0.735017
0.000646592,2.4875700000000003e-05,3225,1,0.00586727,0.0007628439999999999,0.00733499,0.004308600000000001,0.339398,4.23485e-05,0.0631584,0.00035598199999999997,0.138991,0.00353645,0.49986099999999994,0.500207,0.739478
0.000648758,1.56536e-05,3975,1,0.00657291,0.0008105139999999999,0.00983288,0.00271129,0.343806,5.67701e-05,0.0631584,0.000356454,0.160942,0.00323616,0.499853,0.500204,0.743875
0.0006533019999999999,9.7484e-06,3975,1,0.0076307,0.0009052719999999999,0.012957499999999999,0.00168847,0.348213,7.48101e-05,0.0631584,0.000365175,0.13284200000000002,0.0030961,0.49984399999999996,0.500193,0.748225
0.000659863,1.59769e-05,3975,1,0.007776000000000001,0.0007885769999999999,0.00929028,0.00276728,0.352621,5.36375e-05,0.0631584,0.00034681800000000004,0.114475,0.00445882,0.49983599999999995,0.500184,0.752567
0.0006625660000000001,2.9589099999999998e-05,3189,1,0.00785712,0.0007516889999999999,0.00817182,0.00512498,0.357029,4.718e-05,0.0631584,0.000343085,0.112613,0.00483461,0.49982,0.500171,0.756975
0.000661538,3.72165e-05,3189,1,0.00762979,0.00070042,0.00675095,0.00644608,0.361437,3.8976599999999995e-05,0.0631584,0.000325213,0.112901,0.00579336,0.499801,0.500156,0.761387
0.0006579180000000001,3.25462e-05,3481,1,0.00881664,0.000654252,0.00690244,0.00563717,0.365844,3.98512e-05,0.0631584,0.000314895,0.120478,0.00508135,0.499783,0.500142,0.76579
0.000654315,1.51024e-05,3481,1,0.00843966,0.00065399,0.0078879,0.00261581,0.370252,4.5540799999999996e-05,0.0631584,0.00031747,0.147509,0.00449359,0.49976499999999996,0.50013,0.770178
0.000652723,1.1066099999999999e-05,3481,1,0.0062998,0.0007266789999999999,0.00954004,0.00191671,0.37466,5.507939999999999e-05,0.0631584,0.000337432,0.139453,0.00324756,0.49975299999999995,0.500124,0.7745449999999999
0.000653088,1.44403e-05,3481,1,0.00513818,0.000802612,0.010561200000000001,0.00250113,0.37906799999999996,6.09748e-05,0.0631584,0.000362132,0.13956500000000002,0.00304142,0.49975200000000003,0.5001260000000001,0.778917
0.000654725,1.75483e-05,3433,1,0.005627399999999999,0.000806112,0.00933366,0.00303946,0.383475,5.38879e-05,0.0631584,0.000366326,0.140852,0.0035481,0.49976099999999996,0.5001329999999999,0.783289
0.0006568160000000001,1.9496500000000002e-05,3481,1,0.00617984,0.00076009,0.00804563,0.00337689,0.387883,4.64514e-05,0.0631584,0.000360403,0.12467,0.00376156,0.49976899999999996,0.500141,0.787712
0.0006581810000000001,2.02868e-05,3481,1,0.00510782,0.000709188,0.00734686,0.00351378,0.392291,4.24171e-05,0.0631584,0.00034570099999999996,0.125817,0.0030562,0.49977200000000005,0.50015,0.7921819999999999
0.000660013,1.84295e-05,3481,1,0.00525588,0.00070331,0.00685478,0.00319208,0.39669899999999997,3.95761e-05,0.0631584,0.000346729,0.141051,0.00343718,0.49977200000000005,0.500158,0.796674
0.000662135,1.47308e-05,3481,1,0.00565894,0.000702163,0.00626397,0.00255145,0.401107,3.6165e-05,0.0631584,0.000348112,0.139295,0.00353947,0.499767,0.500158,0.801147
0.000664089,1.00208e-05,3975,1,0.00660907,0.000717102,0.00708103,0.00173565,0.405514,4.08823e-05,0.0631584,0.00034396800000000005,0.161875,0.00341885,0.499759,0.500158,0.805566
0.000667635,7.21798e-06,3975,1,0.00693813,0.0007900810000000001,0.010208700000000001,0.00125019,0.409922,5.89401e-05,0.0631584,0.00034645199999999997,0.13405599999999998,0.00303905,0.49975,0.50015,0.809928
0.0,0.0050423,2422,10,0.16241,0.029486000000000002,0.429989,0.0873353,0.0103371,0.0248254,0.0631584,0.012359899999999998,0.36740300000000004,0.314251,0.5001,0.5002979999999999,0.41032399999999997
0.00321352,0.00911653,2441,10,0.169102,0.05422280000000001,0.749985,0.157903,0.0206742,0.0433004,0.0631584,0.024344799999999996,0.39831,0.34082399999999996,0.5001180000000001,0.500321,0.42113
0.00861499,0.012633,2422,10,0.149724,0.07900800000000001,0.956801,0.218809,0.031011400000000005,0.0552409,0.0631584,0.036832300000000005,0.41246400000000005,0.387252,0.50012,0.500321,0.431845
0.0148476,0.015149700000000002,2679,10,1.99825,0.14633,3.5749699999999995,0.2624,0.0413485,0.20640100000000003,0.0631584,0.0569138,0.550819,0.500202,0.500092,0.50029,0.44297700000000007
0.0232442,0.0217172,2680,10,1.7901099999999999,0.196409,4.56211,0.376153,0.0516856,0.263394,0.0631584,0.0750545,0.55307,0.743155,0.500052,0.500247,0.455319
0.030338499999999997,0.022461500000000002,2935,10,7.376460000000001,0.435697,12.3058,0.389044,0.0620227,0.7104729999999999,0.0631584,0.122347,0.46074899999999996,0.378745,0.500055,0.500232,0.467289
0.0300892,0.023276599999999998,3192,10,9.7114,0.5811149999999999,19.8635,0.403163,0.07235989999999999,1.1468200000000002,0.0631584,0.173535,0.68301,0.6038680000000001,0.49965200000000004,0.5005350000000001,0.647227
0.023296599999999997,0.025934,3448,10,5.5023599999999995,0.589112,20.4884,0.44919,0.082697,1.1829,0.0631584,0.204312,0.8240709999999999,0.688095,0.499575,0.501207,0.63637
0.0189349,0.027476900000000002,3448,10,5.60646,0.550922,16.2348,0.47591400000000006,0.0930341,0.937318,0.0631584,0.225698,0.677671,0.554647,0.499964,0.49956300000000003,0.627066
0.0,0.135203,2454,100,10.9088,0.154826,3.88007,0.234179,0.0125001,2.24016,0.0631584,0.050281400000000004,0.970816,1.8236900000000003,0.500107,0.500305,0.412524
0.0103036,0.336445,2457,100,13.9338,0.208127,3.6614,0.582739,0.025000099999999997,2.1139099999999997,0.0631584,0.0840116,1.22704,2.79005,0.5000859999999999,0.5002949999999999,0.426684
0.022192700000000003,3.87856,2679,100,2105.26,3.58025,87.59200000000001,6.717860000000001,0.0375002,50.5712,0.0631584,0.815982,30.8537,24.9578,0.500074,0.50026,0.44163500000000006
0.0,2.31317,2457,1000,159.637,0.18370799999999998,3.81299,0.40065300000000004,0.0125001,22.0143,0.0631584,0.0630592,27.5947,38.9107,0.500107,0.500305,0.412524
0.013468200000000001,23.5531,2680,1000,7713.12,4.3402,126.781,4.07953,0.025000099999999997,731.9680000000001,0.0631584,1.25381,210.595,134.469,0.500059,0.50029,0.427021
0.14241099999999998,80.2626,2901,1000,243702.0,42.9875,1093.21,13.9019,0.0375002,6311.65,0.0631584,13.0621,349.814,101.83200000000001,0.508554,0.509835,0.62836
0.0,0.0,1653,1,0.014951400000000002,0.00167029,0.0142126,0.0141952,0.00440776,0.0,0.0631584,0.000529792,0.142128,0.00255253,0.5000819999999999,0.5002810000000001,0.404344
2.02706e-05,0.0,1653,1,0.0155909,0.00313381,0.027035900000000005,0.0270028,0.00881553,0.0,0.0631584,0.000997836,0.126141,0.00175357,0.500096,0.500293,0.40878000000000003
4.8996400000000004e-05,0.0,1623,1,0.0155613,0.00440308,0.037317199999999995,0.0372661,0.0132233,0.0,0.0631584,0.00142548,0.126975,0.0024855999999999997,0.500109,0.500308,0.41326199999999996
8.03208e-05,0.0,1623,1,0.0165218,0.00549565,0.0461263,0.046063099999999996,0.017631099999999997,0.0,0.0631584,0.00180522,0.140214,0.00118377,0.5001180000000001,0.500322,0.41776
0.000113406,0.0,1623,1,0.0146018,0.00642517,0.0537322,0.0536586,0.0220388,0.0,0.0631584,0.00212862,0.138369,0.000622591,0.500125,0.500328,0.422237
0.000152537,0.0,1623,1,0.011259100000000001,0.00719624,0.05947919999999999,0.05939780000000001,0.0264466,0.0,0.0631584,0.00239467,0.161388,0.00117091,0.500124,0.500333,0.42666099999999996
0.00020156200000000002,0.0,1669,1,0.0110475,0.00781167,0.0625207,0.062463,0.0308543,0.0,0.0631584,0.00261913,0.134479,0.00123281,0.500123,0.500329,0.431036
0.00026275,0.0,1668,1,0.00997406,0.00824975,0.0641005,0.0637139,0.0352621,0.0,0.0631584,0.00278724,0.118198,0.000991836,0.500125,0.500322,0.435359
0.000322785,0.0,1720,1,0.0093471,0.00850411,0.0649875,0.0638077,0.0396699,0.0,0.0631584,0.00288562,0.11431400000000001,0.000126446,0.5001180000000001,0.500314,0.43973500000000004
0.000373919,0.0,1720,1,0.00956366,0.00855424,0.0640005,0.061808100000000005,0.0440776,0.0,0.0631584,0.00292137,0.113507,0.00153565,0.500108,0.5003029999999999,0.44413500000000006
0.000413357,0.0,1864,1,0.00907976,0.00843065,0.0625141,0.0579651,0.048485400000000005,0.0,0.0631584,0.00290454,0.116021,0.00299863,0.5000979999999999,0.500293,0.448534
0.000443817,0.0,1931,1,0.00937967,0.00823782,0.0604737,0.054079199999999994,0.0528932,0.0,0.0631584,0.00286353,0.13335999999999998,0.00298522,0.500088,0.5002850000000001,0.452934
0.000462104,0.0,2201,1,0.00866363,0.0080273,0.0589279,0.0520555,0.0573009,0.0,0.0631584,0.00281445,0.16147999999999998,0.00239244,0.5000819999999999,0.5002800000000001,0.457312
0.000471049,0.0,2153,1,0.00844183,0.00775311,0.059173800000000006,0.0512015,0.0617087,0.0,0.0631584,0.00274777,0.13931300000000002,0.00176694,0.500087,0.5002850000000001,0.46169099999999996
0.00047559400000000003,0.0,2153,1,0.0082209,0.00742315,0.057661000000000004,0.04874559999999999,0.0661165,0.0,0.0631584,0.0026594,0.140189,0.00254751,0.500099,0.5002949999999999,0.466059
0.00047382,0.0,2153,1,0.00810062,0.00699345,0.053699800000000006,0.0447299,0.0705242,0.0,0.0631584,0.00253515,0.12465599999999999,0.00365038,0.500115,0.500311,0.470462
0.00046543,0.0,2153,1,0.00852255,0.00652352,0.0495236,0.0399485,0.074932,0.0,0.0631584,0.00239521,0.124774,0.00360665,0.500128,0.500322,0.474919
0.00045088,0.0,2153,1,0.00838122,0.006048899999999999,0.0452589,0.0352421,0.0793398,0.0,0.0631584,0.00224976,0.135596,0.00320937,0.500134,0.5003340000000001,0.47940600000000005
0.00043390599999999996,0.0,2153,1,0.00906371,0.00553983,0.040449900000000004,0.0332408,0.0837475,0.0,0.0631584,0.00208236,0.140046,0.00343305,0.5001369999999999,0.50034,0.483889
0.00041645800000000003,0.0,2936,1,0.009437899999999999,0.00504721,0.036443699999999996,0.0328266,0.0881553,0.0,0.0631584,0.00191589,0.139626,0.00341603,0.500135,0.500344,0.48832700000000007
0.000402964,0.0,2936,1,0.0112116,0.00458369,0.0363116,0.0324394,0.092563,0.0,0.0631584,0.00175905,0.151497,0.00347629,0.500132,0.500341,0.492699
0.000398875,0.0,2184,1,0.0135239,0.00399916,0.031239599999999996,0.031239599999999996,0.09697080000000001,0.0,0.0631584,0.00157432,0.123786,0.00529631,0.500129,0.500332,0.497037
0.00039606300000000005,0.0,2184,1,0.012073,0.00347963,0.030170299999999997,0.030170299999999997,0.101379,0.0,0.0631584,0.00140627,0.113371,0.00564815,0.5001220000000001,0.500324,0.501409
0.000391279,0.0,2184,1,0.0113582,0.0030664999999999998,0.0290281,0.0290281,0.10578599999999999,0.0,0.0631584,0.00126334,0.11326300000000002,0.00520155,0.500109,0.500313,0.505832
0.00038684,0.0,2184,1,0.0150612,0.00272294,0.0281264,0.0281264,0.110194,0.0,0.0631584,0.00114229,0.11429500000000001,0.00678309,0.500097,0.5003,0.510246
0.000382842,0.0,2184,1,0.015584899999999999,0.00252848,0.0271414,0.0271414,0.114602,0.0,0.0631584,0.00106441,0.13186099999999998,0.00707148,0.5000829999999999,0.50029,0.51465
0.000378617,0.0,2184,1,0.0137688,0.00244536,0.0259416,0.0259416,0.11900999999999999,0.0,0.0631584,0.00100836,0.160888,0.0064414,0.50007,0.5002800000000001,0.5190279999999999
0.000373807,0.0,2184,1,0.0135441,0.00245559,0.0247943,0.0247943,0.12341700000000001,0.0,0.0631584,0.0009788960000000001,0.13856,0.00593488,0.500065,0.500279,0.5233909999999999
0.000369651,0.0,2184,1,0.012021500000000001,0.00246593,0.023709400000000002,0.023709400000000002,0.127825,0.0,0.0631584,0.000957104,0.13938499999999998,0.00546738,0.500071,0.5002840000000001,0.527754
0.000368592,0.0,2184,1,0.0113992,0.00246761,0.022635299999999997,0.022635299999999997,0.132233,0.0,0.0631584,0.000936254,0.125056,0.00537084,0.500081,0.500296,0.532134
0.000369678,0.0,2170,1,0.011775299999999999,0.00248668,0.0221896,0.021592,0.136641,0.0,0.0631584,0.000927416,0.124404,0.00516015,0.500089,0.5003029999999999,0.536571
0.00037142800000000004,0.0,2170,1,0.0102595,0.00247016,0.023072400000000003,0.0202745,0.141048,0.0,0.0631584,0.0009092289999999999,0.12601700000000002,0.00465007,0.500093,0.500311,0.541048
0.00037735,0.0,2186,1,0.0096364,0.00247077,0.024990900000000003,0.018915400000000002,0.145456,0.0,0.0631584,0.0008977480000000001,0.140961,0.0039657,0.500092,0.500316,0.545536
0.000388094,0.0,2186,1,0.00910274,0.00248686,0.0253275,0.0177112,0.149864,0.0,0.0631584,0.000898248,0.139256,0.00446558,0.500087,0.500316,0.549996
0.000400197,0.0,2186,1,0.010024700000000001,0.00249792,0.024838,0.0193511,0.154272,0.0,0.0631584,0.0008990480000000001,0.160922,0.00474475,0.50008,0.500314,0.554391
0.000412382,0.0,2215,1,0.0106035,0.00251664,0.0236577,0.020846599999999996,0.15868,0.0,0.0631584,0.000905984,0.132633,0.00442555,0.500073,0.5003029999999999,0.558742
0.000424195,0.0,2215,1,0.0102864,0.00253401,0.0219995,0.0196106,0.16308699999999998,0.0,0.0631584,0.000920197,0.11381,0.0059331,0.5000640000000001,0.5002939999999999,0.563088
0.00043302099999999996,0.0,2215,1,0.00952228,0.00254994,0.0205041,0.019918400000000003,0.167495,0.0,0.0631584,0.000928593,0.11224400000000001,0.00621366,0.500049,0.5002810000000001,0.567499
0.000438276,0.0,1894,1,0.00913473,0.0025962,0.0216207,0.0215938,0.171903,0.0,0.0631584,0.0009384819999999999,0.112352,0.00717744,0.500033,0.500265,0.571915
0.00044215199999999996,0.0,1894,1,0.0109117,0.00262564,0.022781799999999998,0.022753400000000003,0.176311,0.0,0.0631584,0.0009432560000000001,0.11979200000000001,0.00636991,0.500015,0.500252,0.5763199999999999
0.00044641,0.0,1894,1,0.00982264,0.00254666,0.0225093,0.0224813,0.18071800000000002,0.0,0.0631584,0.00092363,0.14734,0.00536989,0.49999799999999994,0.50024,0.580709
0.000456107,0.0,1894,1,0.00752146,0.00241799,0.021583900000000003,0.021557,0.185126,0.0,0.0631584,0.000887373,0.139348,0.00380523,0.499987,0.5002340000000001,0.585078
0.00047012599999999996,0.0,3207,1,0.00590611,0.00227227,0.0208708,0.0207512,0.18953399999999998,0.0,0.0631584,0.000844382,0.139553,0.00326179,0.499986,0.500236,0.5894520000000001
0.000486911,0.0,3207,1,0.00501042,0.0020881,0.0189054,0.0183317,0.193942,0.0,0.0631584,0.000791994,0.140764,0.0037673000000000003,0.49999399999999994,0.500243,0.593824
0.0005054090000000001,0.0,1894,1,0.00567022,0.00193428,0.0164532,0.0164327,0.198349,0.0,0.0631584,0.0007503239999999999,0.124654,0.00377273,0.500001,0.500251,0.598249
0.000523121,0.0,1894,1,0.00585279,0.00175461,0.0148032,0.014784799999999999,0.202757,0.0,0.0631584,0.000692977,0.125752,0.00299316,0.500005,0.50026,0.602719
0.000541856,0.0,1894,1,0.00547615,0.00159648,0.013080000000000001,0.0130638,0.20716500000000002,0.0,0.0631584,0.000644947,0.140996,0.00327081,0.5000060000000001,0.500268,0.607212
0.000561827,0.0,1894,1,0.00532936,0.00146494,0.0116819,0.0116674,0.211573,0.0,0.0631584,0.0006087859999999999,0.13909000000000002,0.00356439,0.5000020000000001,0.500269,0.611687
0.000579795,0.0,1897,1,0.00597315,0.00132873,0.0105794,0.010566899999999999,0.21598,0.0,0.0631584,0.000566421,0.16159500000000002,0.00344885,0.499993,0.500269,0.616107
0.000594901,0.0,1894,1,0.00569007,0.00122777,0.00963265,0.00962066,0.220388,0.0,0.0631584,0.0005374490000000001,0.133953,0.00285256,0.499985,0.500262,0.620471
0.000608822,0.0,2150,1,0.007808800000000001,0.00114209,0.00831209,0.00822192,0.224796,0.0,0.0631584,0.000506273,0.115692,0.00410765,0.499979,0.50025,0.624804
0.000618824,0.0,2678,1,0.00774468,0.00111473,0.00853764,0.00552653,0.229204,0.0,0.0631584,0.000498895,0.112748,0.00478786,0.49996499999999994,0.500239,0.6291939999999999
0.000624931,0.0,2678,1,0.00795188,0.00107856,0.00855669,0.00601022,0.233612,0.0,0.0631584,0.00048647800000000004,0.112127,0.00576681,0.49994700000000003,0.500224,0.63361
0.0006294569999999999,0.0,2150,1,0.00760744,0.0010414999999999999,0.00834745,0.00649476,0.238019,0.0,0.0631584,0.00047489300000000005,0.114917,0.00563197,0.499929,0.50021,0.638013
0.000633169,0.0,2935,1,0.007047800000000001,0.000988552,0.00802796,0.00514485,0.242427,0.0,0.0631584,0.000457634,0.13311199999999998,0.00459739,0.499911,0.500197,0.642409
0.000637813,0.0,2969,1,0.00605241,0.000974703,0.00893794,0.00370546,0.246835,0.0,0.0631584,0.000448622,0.161829,0.00331727,0.49989700000000004,0.500188,0.646782
0.000643978,0.0,2969,1,0.00595634,0.000993371,0.0116317,0.00425499,0.251243,0.0,0.0631584,0.000449042,0.139571,0.00241365,0.49989300000000003,0.500188,0.651155
0.000651356,0.0,2969,1,0.00701434,0.00103147,0.013236700000000002,0.00555277,0.25565,0.0,0.0631584,0.000458055,0.140353,0.00279612,0.49989700000000004,0.500193,0.655522
0.0006591160000000001,0.0,2969,1,0.00624454,0.0010161,0.012714,0.00697401,0.260058,0.0,0.0631584,0.00045467,0.124952,0.00339662,0.499906,0.500204,0.659924
0.0006660780000000001,0.0,2969,1,0.00587554,0.00102545,0.0123084,0.00785189,0.264466,0.0,0.0631584,0.000459596,0.125089,0.0031622,0.499911,0.500212,0.664383
0.000671747,0.0,2969,1,0.00580767,0.0010585,0.012375200000000001,0.00785696,0.268874,0.0,0.0631584,0.000472076,0.135286,0.00312203,0.49991199999999997,0.500221,0.668871
0.000677083,0.0,2969,1,0.00520921,0.00108916,0.0118629,0.0073389,0.273281,0.0,0.0631584,0.000482936,0.139516,0.00337183,0.499909,0.500224,0.673354
0.000681257,0.0,2969,1,0.00611762,0.0011272,0.011563,0.0062103,0.27768899999999996,0.0,0.0631584,0.000492275,0.13902899999999999,0.00323878,0.49990100000000004,0.500224,0.677795
0.0006863780000000001,0.0,3463,1,0.00632391,0.00119706,0.012382500000000001,0.00468196,0.282097,0.0,0.0631584,0.000501106,0.151179,0.0029529,0.499892,0.500218,0.6821729999999999
0.000694227,0.0,3719,1,0.00632895,0.00127334,0.0161739,0.00423097,0.286505,0.0,0.0631584,0.000509165,0.125222,0.0027751,0.49988299999999997,0.500207,0.686509
0.000703473,0.0,3719,1,0.00781782,0.00120767,0.013072899999999998,0.00454753,0.290912,0.0,0.0631584,0.000493479,0.11362799999999999,0.0042233999999999996,0.49987200000000004,0.500196,0.690876
0.000708777,0.0,3225,1,0.00760456,0.00117092,0.0127317,0.00490294,0.29531999999999997,0.0,0.0631584,0.00048477800000000005,0.11255799999999999,0.0048406000000000005,0.499854,0.500182,0.695291
0.0007094639999999999,0.0,3225,1,0.00746325,0.00106112,0.0132542,0.00503447,0.299728,0.0,0.0631584,0.000458016,0.113968,0.00558759,0.49983500000000003,0.500167,0.699697
0.000706357,0.0,3225,1,0.00790276,0.00098142,0.0138208,0.00433804,0.304136,0.0,0.0631584,0.00043435800000000003,0.131975,0.00487945,0.49981499999999995,0.500154,0.704098
0.000703592,0.0,3225,1,0.00764712,0.000968095,0.0150003,0.00411917,0.30854299999999996,0.0,0.0631584,0.000427307,0.160699,0.0040869999999999995,0.49979799999999996,0.500142,0.7084779999999999
0.0007019260000000001,0.0,3225,1,0.00559657,0.00100579,0.0165677,0.00432425,0.31295100000000003,0.0,0.0631584,0.00043775199999999997,0.13939000000000001,0.00300711,0.49978900000000004,0.500139,0.712845
0.00070196,0.0,3225,1,0.0054542,0.00105468,0.017383900000000004,0.00512546,0.317359,0.0,0.0631584,0.000457491,0.140079,0.00283113,0.499791,0.500142,0.717213
0.00070399,0.0,3225,1,0.00616923,0.00101845,0.0156525,0.00574551,0.321767,0.0,0.0631584,0.00045013599999999996,0.125368,0.00386819,0.49979700000000005,0.500154,0.721597
0.0007055039999999999,0.0,3225,1,0.00640188,0.000986229,0.014133700000000003,0.00578351,0.326175,0.0,0.0631584,0.000445808,0.12479100000000001,0.00361941,0.499802,0.50016,0.726039
0.000706357,0.0,3225,1,0.00548614,0.00095552,0.0128703,0.00562639,0.33058200000000004,0.0,0.0631584,0.000437286,0.126247,0.00333227,0.499803,0.500169,0.730518
0.000707849,0.0,3225,1,0.00511372,0.0009524739999999999,0.0115822,0.00504259,0.33499,0.0,0.0631584,0.000439527,0.140451,0.00338085,0.4998,0.500174,0.735008
0.0007099939999999999,0.0,3225,1,0.006178800000000001,0.000952721,0.0105421,0.00388949,0.339398,0.0,0.0631584,0.00043934400000000004,0.139021,0.00365235,0.499792,0.500174,0.739467
0.0007133939999999999,0.0,3975,1,0.0069061999999999995,0.00099476,0.011271799999999998,0.00268157,0.343806,0.0,0.0631584,0.00044068199999999997,0.160949,0.00337009,0.49978199999999995,0.500171,0.743863
0.0007194,0.0,3975,1,0.0080942,0.00108247,0.014447899999999998,0.00258894,0.348213,0.0,0.0631584,0.000449786,0.13279100000000002,0.003296,0.49977200000000005,0.500159,0.748214
0.0007275360000000001,0.0,3975,1,0.00810454,0.000974312,0.010577600000000001,0.00377956,0.352621,0.0,0.0631584,0.00043391199999999995,0.114422,0.004617100000000001,0.499762,0.500149,0.7525569999999999
0.000731737,0.0,3208,1,0.00811635,0.000938841,0.00956703,0.00636931,0.357029,0.0,0.0631584,0.000430004,0.11258800000000001,0.00498555,0.49974399999999997,0.500135,0.756965
0.00073185,0.0,3208,1,0.00784824,0.0008949730000000001,0.00957663,0.00780717,0.361437,0.0,0.0631584,0.000414362,0.112854,0.00596427,0.499724,0.50012,0.7613770000000001
0.000728628,0.0,3208,1,0.00947133,0.000880143,0.00959466,0.00927374,0.365844,0.0,0.0631584,0.000409805,0.120206,0.00549707,0.499704,0.500106,0.765779
0.00072494,0.0,3208,1,0.00897161,0.0008574930000000001,0.00966063,0.00588771,0.370252,0.0,0.0631584,0.000408934,0.147547,0.00461894,0.499684,0.500093,0.770166
0.000724002,0.0,3481,1,0.00698757,0.00090086,0.0102751,0.0034818000000000006,0.37466,0.0,0.0631584,0.000420285,0.139443,0.00339052,0.499671,0.500087,0.774532
0.000725681,0.0,3481,1,0.0056942,0.000955827,0.011498600000000001,0.00184937,0.37906799999999996,0.0,0.0631584,0.000436861,0.139638,0.00310188,0.49966800000000006,0.500088,0.778904
0.000729103,0.0,3433,1,0.00580249,0.0009476630000000001,0.0103186,0.0022997,0.383475,0.0,0.0631584,0.000437448,0.140677,0.00389025,0.49967399999999995,0.500095,0.783275
0.0007330889999999999,0.0,3208,1,0.00628313,0.000907052,0.00984085,0.0026382,0.387883,0.0,0.0631584,0.00043354,0.12466600000000001,0.00389669,0.49968100000000004,0.500102,0.7876989999999999
0.00073648,0.0,3208,1,0.00525116,0.000854496,0.00979436,0.00252819,0.392291,0.0,0.0631584,0.00041876099999999997,0.125776,0.00320532,0.499683,0.50011,0.792168
0.000740639,0.0,3208,1,0.00551446,0.0008456560000000001,0.00971675,0.00203577,0.39669899999999997,0.0,0.0631584,0.00041803300000000005,0.141,0.0036056999999999994,0.49968100000000004,0.500117,0.796659
0.0007451210000000001,0.0,3464,1,0.00562851,0.000845391,0.00955734,0.0015227,0.401107,0.0,0.0631584,0.000419689,0.13925099999999999,0.00367643,0.499675,0.500117,0.801132
0.0007490989999999999,0.0,3464,1,0.00658862,0.0008540469999999999,0.00948538,0.00146755,0.405514,0.0,0.0631584,0.00041687699999999996,0.161883,0.0035231000000000004,0.49966499999999997,0.500116,0.80555
0.000754731,0.0,4231,1,0.00684647,0.00091487,0.00994227,0.0015446,0.409922,0.0,0.0631584,0.000421641,0.13406300000000002,0.00315416,0.499654,0.500108,0.809913
0.0,0.0,2422,10,0.15929100000000002,0.0295281,0.389392,0.09396360000000001,0.0103371,0.0,0.0631584,0.0124331,0.36345500000000003,0.309988,0.5001,0.5002979999999999,0.41032399999999997
0.0032641999999999997,0.0,2422,10,0.163774,0.060683600000000004,0.864425,0.164043,0.0206742,0.0,0.0631584,0.0259176,0.404388,0.339328,0.500121,0.500324,0.42112299999999997
0.00951024,0.0,2406,10,0.161634,0.0847751,1.05338,0.22999699999999998,0.031011400000000005,0.0,0.0631584,0.0387513,0.40967700000000007,0.39032100000000003,0.500117,0.500318,0.431946
0.0161461,0.0,2679,10,1.8646099999999999,0.156862,3.74285,0.278303,0.0413485,0.0,0.0631584,0.0605576,0.5568770000000001,0.5251319999999999,0.500091,0.500289,0.443173
0.0252246,0.0,2695,10,2.9483,0.250396,6.3411,0.545724,0.0516856,0.0,0.0631584,0.0842788,0.558647,0.535858,0.5000479999999999,0.500239,0.455658
0.032757,0.0,2951,10,16.1474,0.612392,18.8416,0.48240299999999997,0.0620227,0.0,0.0631584,0.156675,0.438408,0.33976999999999996,0.500052,0.5002449999999999,0.46796800000000005
0.0321726,0.0,3208,10,13.1901,0.853525,23.5978,0.43122,0.07235989999999999,0.0,0.0631584,0.26547,0.670117,0.572752,0.49894499999999997,0.500937,0.645841
0.0217237,0.0,3464,10,48.8922,0.8797020000000001,30.8559,0.481783,0.082697,0.0,0.0631584,0.27516,0.5671109999999999,0.430958,0.49796899999999994,0.49992600000000004,0.637253
0.0183858,0.0,4775,10,35.0882,0.734618,31.9291,0.513493,0.0930341,0.0,0.0631584,0.27726300000000004,0.531109,0.43604,0.499195,0.49833999999999995,0.634158
0.0,0.0,2406,100,10.2922,0.162044,3.7470199999999996,0.205657,0.0125001,0.0,0.0631584,0.0529033,0.970191,1.84516,0.500107,0.500305,0.412524
0.010221899999999999,0.0,2407,100,14.9544,0.20594899999999997,2.90354,0.663423,0.025000099999999997,0.0,0.0631584,0.0829972,1.02645,2.6889999999999996,0.500102,0.500309,0.426667
0.021262299999999998,0.0,2695,100,1134.69,3.63321,62.897,6.37745,0.0375002,0.0,0.0631584,0.931054,51.912,45.211999999999996,0.5000829999999999,0.5002880000000001,0.441115
0.0,0.0,2457,1000,130.499,0.18351099999999998,3.5850199999999997,0.36164,0.0125001,0.0,0.0631584,0.06460890000000001,26.3278,38.7748,0.500107,0.500305,0.412524
0.0117068,0.0,2679,1000,2521.85,2.0175,56.2973,2.5832200000000003,0.025000099999999997,0.0,0.0631584,0.569045,69.1623,72.8634,0.500096,0.50031,0.426763
0.032933,0.0,4439,1000,50338.0,18.7494,780.4689999999999,2.6935700000000002,0.0375002,0.0,0.0631584,3.90938,44.705,28.7407,0.500359,0.499618,0.667932
0.0647004,0.0,4617,1000,5757230.0,49.6729,1983.08,3.7134099999999997,0.050000300000000004,0.0,0.0631584,13.7243,5029.57,5464.86,0.496058,0.5019680000000001,0.6439729999999999
0.0,0.000131698,9619,1,0.00844469,0.000221793,0.0024046999999999996,0.00228107,0.00155838,0.000138836,0.0315792,6.76693e-05,0.056517099999999994,0.0006767489999999999,0.500097,0.500297,0.401616
5.99084e-07,0.00020936700000000002,9619,1,0.00846396,0.0004021,0.00374099,0.00362635,0.00311676,0.000215986,0.0315792,0.00012592299999999998,0.056575099999999996,0.000566982,0.500097,0.500297,0.403171
1.20029e-06,0.00030456900000000003,12624,1,0.00788544,0.0005489140000000001,0.0052753,0.0052753,0.00467514,0.00030456900000000003,0.0315792,0.00017563099999999999,0.051772000000000006,0.000609807,0.500097,0.500297,0.404731
1.5872299999999998e-06,0.000390082,12624,1,0.0080406,0.000673087,0.00675642,0.00675642,0.00623352,0.000390082,0.0315792,0.00021888700000000002,0.0547987,0.000608556,0.5000979999999999,0.5002979999999999,0.406292
1.7189e-06,0.000463378,13647,1,0.00864562,0.000776027,0.00802594,0.00802594,0.0077919,0.000463378,0.0315792,0.000255942,0.05484580000000001,0.000670936,0.5000979999999999,0.5002989999999999,0.407854
1.6231799999999998e-06,0.0005294119999999999,13647,1,0.00902054,0.000868651,0.00916969,0.00916969,0.00935028,0.0005294119999999999,0.0315792,0.000289984,0.0549987,0.000662752,0.500099,0.5003,0.40941700000000003
1.4046200000000002e-06,0.0005847819999999999,13647,1,0.00796068,0.000954603,0.010128700000000001,0.010128700000000001,0.0109087,0.0005847819999999999,0.0315792,0.00032204900000000003,0.051511,0.000460556,0.5001,0.500301,0.41098100000000004
1.19411e-06,0.000629605,13647,1,0.00785078,0.00103079,0.010905100000000001,0.010905100000000001,0.012467,0.000629605,0.0315792,0.00035109800000000005,0.05539550000000001,0.000283225,0.500102,0.5003029999999999,0.412545
1.08443e-06,0.000665248,13647,1,0.00812484,0.00109596,0.011522399999999999,0.011522399999999999,0.014025399999999999,0.000665248,0.0315792,0.000377295,0.05545509999999999,0.00030612,0.500103,0.500304,0.414108
1.14962e-06,0.000674628,13647,1,0.00755302,0.00114994,0.0116849,0.0116849,0.0155838,0.000674628,0.0315792,0.000400558,0.0522014,0.000488741,0.500104,0.500304,0.41566499999999995
1.39008e-06,0.000691977,13648,1,0.00693193,0.00118996,0.0119854,0.0119854,0.0171422,0.000691977,0.0315792,0.000419544,0.0509089,0.000508826,0.500104,0.500304,0.417224
1.49042e-06,0.0007119439999999999,13648,1,0.0062912,0.00122178,0.0123312,0.0123312,0.018700599999999998,0.0007119439999999999,0.0315792,0.000435344,0.0583101,0.000428773,0.500104,0.500304,0.418781
1.40629e-06,0.00072492,13648,1,0.00571043,0.00124515,0.012556,0.012556,0.020258900000000003,0.00072492,0.0315792,0.000448025,0.0575825,0.00030757099999999997,0.500104,0.500304,0.420336
1.18249e-06,0.0007244969999999999,13999,1,0.00526787,0.00125276,0.012548700000000001,0.012548700000000001,0.0218173,0.0007244969999999999,0.0315792,0.00045590199999999995,0.0570731,0.000326388,0.500104,0.5003029999999999,0.42189
7.923990000000001e-07,0.00072477,13999,1,0.00494269,0.00125002,0.0125534,0.0125534,0.0233757,0.00072477,0.0315792,0.000460009,0.056841199999999995,0.00047489,0.500103,0.5003029999999999,0.423446
2.72357e-07,0.000715743,13999,1,0.00518302,0.00124422,0.012397,0.012397,0.024934099999999997,0.000715743,0.0315792,0.00046283699999999996,0.0606196,0.00048766699999999995,0.500102,0.500302,0.42500299999999996
3.08334e-07,0.000698987,14000,1,0.00561182,0.00123438,0.0121068,0.0121068,0.026492500000000002,0.000698987,0.0315792,0.00046394599999999997,0.060338499999999996,0.000414188,0.5001,0.500301,0.426562
8.11015e-07,0.0006787060000000001,14000,1,0.00574722,0.00122373,0.0117555,0.0117555,0.028050799999999997,0.0006787060000000001,0.0315792,0.000464658,0.060610699999999997,0.0005186359999999999,0.5001,0.500301,0.42812
1.06743e-06,0.000630102,14000,1,0.00496075,0.00120516,0.0109137,0.0109137,0.0296092,0.000630102,0.0315792,0.000462622,0.0568342,0.000491082,0.500099,0.5003,0.42967700000000003
1.0412200000000002e-06,0.000569474,19983,1,0.00515225,0.00118162,0.0107141,0.00986358,0.0311676,0.00061858,0.0315792,0.000458875,0.0570298,0.000713445,0.500099,0.5002989999999999,0.43123100000000003
7.62983e-07,0.000540118,19983,1,0.00517659,0.00115751,0.00936546,0.00935513,0.032726,0.000540715,0.0315792,0.00045422,0.057902199999999994,0.000813217,0.5000979999999999,0.5002979999999999,0.432784
5.44357e-07,0.000518502,13999,1,0.00501649,0.00113283,0.00898071,0.00898071,0.0342844,0.000518502,0.0315792,0.00044844,0.058030399999999996,0.000803225,0.5000979999999999,0.5002979999999999,0.434338
5.12302e-07,0.000524122,13999,1,0.00414398,0.00110289,0.00907807,0.00907807,0.0358427,0.000524122,0.0315792,0.000440562,0.0503409,0.0007690630000000001,0.5000979999999999,0.5002979999999999,0.43589799999999995
6.87318e-07,0.000528835,14031,1,0.00373782,0.00106824,0.00917193,0.009159700000000002,0.0374011,0.000529541,0.0315792,0.000430659,0.0520913,0.0008135810000000001,0.500099,0.5002979999999999,0.43745900000000004
1.04626e-06,0.000520417,13647,1,0.00364211,0.0010292,0.00901389,0.00901389,0.0389595,0.000520417,0.0315792,0.00041891300000000003,0.055230499999999995,0.000812989,0.500099,0.5002989999999999,0.439021
1.5024e-06,0.000520306,13615,1,0.00442596,0.000992574,0.009077799999999999,0.00901197,0.0405179,0.000524107,0.0315792,0.000407631,0.055214400000000004,0.000875494,0.5001,0.5003,0.44058400000000003
1.95527e-06,0.00051367,14639,1,0.00369105,0.000962506,0.0090058,0.00889703,0.042076300000000004,0.00051995,0.0315792,0.00039811400000000003,0.0516273,0.000708726,0.500101,0.500302,0.44214799999999993
2.32134e-06,0.000500614,14639,1,0.00338369,0.000937187,0.00893219,0.0086709,0.0436346,0.0005157,0.0315792,0.00038978,0.0554455,0.000582569,0.500102,0.5003029999999999,0.443713
2.49523e-06,0.000491694,14639,1,0.00349841,0.000913391,0.00879498,0.0085164,0.045193000000000004,0.0005077780000000001,0.0315792,0.00038219800000000004,0.05546519999999999,0.000504744,0.500104,0.500304,0.44527700000000003
2.41245e-06,0.000468655,14639,1,0.00424983,0.000890458,0.00835497,0.00811735,0.0467514,0.00048237400000000004,0.0315792,0.000374985,0.0521736,0.000680893,0.500104,0.500305,0.44683500000000004
2.04702e-06,0.000443314,14640,1,0.00393531,0.000863202,0.00789822,0.00767843,0.0483098,0.00045600400000000003,0.0315792,0.00036652,0.0494319,0.000770964,0.500105,0.500305,0.44839399999999996
1.6868700000000001e-06,0.00043680199999999997,15055,1,0.00357563,0.0008358860000000001,0.00779376,0.00756564,0.049868199999999994,0.00044997300000000005,0.0315792,0.000357609,0.058204399999999996,0.000710355,0.500105,0.500305,0.449952
1.4683700000000002e-06,0.000428431,15055,1,0.00296358,0.000806188,0.00767046,0.00742064,0.0514265,0.000442854,0.0315792,0.000347905,0.0586996,0.000605499,0.500105,0.500305,0.451507
1.40984e-06,0.000410298,15055,1,0.00222047,0.000771135,0.00736089,0.00710658,0.0529849,0.000424981,0.0315792,0.000336301,0.057502599999999994,0.00048622300000000004,0.500105,0.500304,0.453061
1.47416e-06,0.00039170800000000005,15055,1,0.00226845,0.00073229,0.0070777,0.00678459,0.054543299999999996,0.000408631,0.0315792,0.000323306,0.056022300000000004,0.000627948,0.500104,0.500304,0.45461599999999996
1.6472799999999998e-06,0.00037019,15055,1,0.00226954,0.0006952989999999999,0.00671998,0.00641189,0.05610169999999999,0.00038797800000000003,0.0315792,0.000310688,0.060697400000000006,0.00065439,0.500103,0.5003029999999999,0.45617299999999994
1.9119900000000002e-06,0.000342083,15056,1,0.00302476,0.000660573,0.00622882,0.00592506,0.0576601,0.00035962099999999996,0.0315792,0.000298757,0.060428199999999994,0.000576518,0.500102,0.500302,0.45773
2.18181e-06,0.00031863,15056,1,0.00316506,0.000629654,0.0058555,0.00551883,0.0592184,0.00033806699999999995,0.0315792,0.000287955,0.06066950000000001,0.0006539030000000001,0.500101,0.500301,0.45928900000000006
2.22727e-06,0.00027166,21007,1,0.00256548,0.000598242,0.00520654,0.00470529,0.060776800000000006,0.000300599,0.0315792,0.000277031,0.0563754,0.000712275,0.5001,0.500301,0.460846
1.9966299999999996e-06,0.00023369900000000003,21007,1,0.0035888000000000005,0.000567143,0.00519238,0.00404779,0.0623352,0.000299782,0.0315792,0.00026609,0.05727140000000001,0.00083411,0.5001,0.5003,0.4624
1.5102000000000002e-06,0.000219332,14033,1,0.00326434,0.000536577,0.00398655,0.00379894,0.06389360000000001,0.00023016400000000001,0.0315792,0.00025515,0.0581482,0.00090758,0.500099,0.5002989999999999,0.463954
1.00555e-06,0.00020772099999999999,11667,1,0.00305913,0.000509448,0.00359784,0.00359784,0.065452,0.00020772099999999999,0.0315792,0.000244938,0.0581673,0.00100421,0.500099,0.5002979999999999,0.46550699999999995
5.7061e-07,0.00016979200000000002,22030,1,0.00242879,0.000479329,0.00334828,0.00294088,0.06701030000000001,0.000193313,0.0315792,0.00023356,0.051422699999999995,0.000948965,0.500099,0.5002979999999999,0.467066
3.01935e-07,0.00016460299999999998,22030,1,0.00266395,0.000447862,0.00331335,0.00285101,0.0685687,0.00019129599999999998,0.0315792,0.000221547,0.052470100000000006,0.000916763,0.500099,0.5002979999999999,0.46862700000000007
2.17228e-07,0.000162614,15055,1,0.00343283,0.00041549800000000004,0.00308768,0.00281657,0.07012710000000001,0.00017826700000000002,0.0315792,0.000208777,0.0555596,0.000922327,0.5001,0.5002989999999999,0.470189
2.67627e-07,0.000164001,14838,1,0.00306473,0.00038489599999999997,0.00313824,0.00284057,0.0716855,0.00018118599999999998,0.0315792,0.000196525,0.0554023,0.000997686,0.5001,0.5003,0.47175200000000006
3.9604e-07,0.00016926799999999998,14838,1,0.00242866,0.00036089900000000003,0.00323859,0.00293181,0.0732439,0.00018698,0.0315792,0.00018633900000000002,0.0517471,0.0008341039999999999,0.500101,0.500302,0.47331599999999996
5.08572e-07,0.000168288,15663,1,0.00231387,0.000343555,0.00327012,0.00291484,0.0748022,0.0001888,0.0315792,0.000178171,0.0554979,0.0007321389999999999,0.500103,0.5003029999999999,0.47488100000000005
4.97806e-07,0.000158066,15663,1,0.00291154,0.00033286,0.0032784999999999997,0.00273779,0.07636060000000001,0.000189284,0.0315792,0.000172187,0.055445400000000006,0.000576076,0.500104,0.500304,0.476445
2.68702e-07,0.000144859,15663,1,0.00377618,0.000328026,0.00311935,0.00250904,0.077919,0.00018009599999999998,0.0315792,0.00016847599999999998,0.0543,0.0007290360000000001,0.500105,0.500305,0.478005
2.1413599999999998e-07,0.000139573,15664,1,0.00390942,0.000321316,0.00263153,0.00241748,0.07947739999999999,0.000151931,0.0315792,0.000164688,0.051511,0.0008840419999999999,0.500105,0.500305,0.47956400000000005
7.19738e-07,0.00013823200000000001,15664,1,0.00348367,0.000312331,0.0026643,0.00239426,0.0810358,0.000153824,0.0315792,0.00016009,0.0567423,0.000807491,0.500106,0.500305,0.48112200000000005
1.11825e-06,0.0001406,14857,1,0.00320862,0.000298774,0.00269252,0.00243526,0.0825941,0.000155453,0.0315792,0.000154203,0.057766599999999994,0.000672988,0.500106,0.500305,0.482678
1.3577899999999999e-06,0.00013296600000000001,15894,1,0.00198418,0.000279197,0.00260313,0.00230304,0.08415249999999999,0.000150292,0.0315792,0.00014638700000000002,0.057451800000000004,0.000550115,0.500106,0.500304,0.484232
1.46534e-06,0.00012007700000000001,15894,1,0.00205957,0.000257079,0.00244206,0.00207979,0.08571089999999999,0.000140992,0.0315792,0.000137902,0.057433500000000005,0.000662213,0.500105,0.500304,0.48578699999999997
1.47971e-06,0.000106443,15894,1,0.0022857,0.000238607,0.00229852,0.00184364,0.0872693,0.000132705,0.0315792,0.000130068,0.060319500000000005,0.000731628,0.500104,0.5003029999999999,0.487343
1.4350299999999998e-06,9.79192e-05,15894,1,0.00274622,0.00022422900000000002,0.00201913,0.00169601,0.0888277,0.000116574,0.0315792,0.000123455,0.0600331,0.000619736,0.500103,0.500302,0.4889
1.39753e-06,9.00971e-05,16970,1,0.00256113,0.000213466,0.00190151,0.00156053,0.09038600000000001,0.00010978399999999999,0.0315792,0.000118433,0.0607615,0.000650137,0.500102,0.500301,0.490458
1.49466e-06,8.01402e-05,20908,1,0.00269557,0.000204562,0.00216905,0.00138807,0.0919444,0.00012523,0.0315792,0.00011396,0.059397000000000005,0.0008195810000000001,0.500101,0.500301,0.492015
1.80255e-06,9.79339e-05,20908,1,0.00432358,0.00019993400000000003,0.00200004,0.00169627,0.0935028,0.00011547200000000001,0.0315792,0.00011006,0.05809400000000001,0.0008229260000000001,0.5001,0.5003,0.493571
2.3765400000000003e-06,0.000111598,23023,1,0.00411156,0.00020134,0.00203936,0.00193293,0.0950612,0.00011774200000000001,0.0315792,0.00010829600000000001,0.057051599999999994,0.000864532,0.5001,0.5002989999999999,0.49512399999999995
3.08183e-06,0.000134165,9777,1,0.00344878,0.000193056,0.00232381,0.00232381,0.0966196,0.000134165,0.0315792,0.000104536,0.057801599999999995,0.00107028,0.500099,0.5002979999999999,0.49667700000000004
3.7235000000000004e-06,0.000146742,9777,1,0.00304372,0.000181538,0.00254165,0.00254165,0.0981779,0.000146742,0.0315792,9.95277e-05,0.0542995,0.00102509,0.500099,0.5002979999999999,0.49823500000000004
4.158980000000001e-06,0.00014896200000000001,10801,1,0.00335754,0.000166081,0.0025800999999999997,0.0025800999999999997,0.0997363,0.00014896200000000001,0.0315792,9.31241e-05,0.052714300000000006,0.000991848,0.5001,0.5002979999999999,0.499795
4.4397e-06,0.000148775,10801,1,0.00414656,0.000153716,0.00257686,0.00257686,0.10129500000000001,0.000148775,0.0315792,8.73225e-05,0.0558245,0.000945568,0.5001,0.5002989999999999,0.5013569999999999
4.584649999999999e-06,0.00014088299999999999,10801,1,0.00373236,0.000144609,0.00244017,0.00244017,0.102853,0.00014088299999999999,0.0315792,8.24307e-05,0.055523199999999995,0.00102955,0.500101,0.5003,0.50292
4.64268e-06,8.59426e-05,17044,1,0.00297446,0.000134467,0.00150057,0.00148857,0.10441099999999999,8.663540000000001e-05,0.0315792,7.765220000000001e-05,0.053594100000000006,0.000924589,0.500101,0.500301,0.504483
4.68305e-06,9.15035e-05,9711,1,0.00268381,0.000126305,0.00158489,0.00158489,0.10597000000000001,9.15035e-05,0.0315792,7.385e-05,0.0536922,0.000754288,0.500103,0.500302,0.5060479999999999
4.79433e-06,0.000100395,9711,1,0.0029804000000000002,0.00012905,0.00173889,0.00173889,0.107528,0.000100395,0.0315792,7.31002e-05,0.05579209999999999,0.000610352,0.500104,0.5003029999999999,0.507613
5.04139e-06,0.000110715,10733,1,0.0035177,0.00014123100000000002,0.00191764,0.00191764,0.10908699999999999,0.000110715,0.0315792,7.48338e-05,0.055865099999999994,0.000709245,0.500105,0.500304,0.509174
5.49474e-06,0.000126263,10733,1,0.00394082,0.000154976,0.00218694,0.00218694,0.11064500000000001,0.000126263,0.0315792,7.75117e-05,0.0526577,0.000840922,0.500106,0.500305,0.510732
6.0606899999999996e-06,0.00011583299999999999,10735,1,0.00358741,0.000160939,0.00200629,0.00200629,0.112203,0.00011583299999999999,0.0315792,7.85275e-05,0.053957000000000005,0.000770776,0.500106,0.500304,0.512292
6.565239999999999e-06,0.000131907,10735,1,0.00331324,0.000159571,0.00228469,0.00228469,0.11376199999999999,0.000131907,0.0315792,7.78053e-05,0.0581125,0.0007383180000000001,0.500106,0.500304,0.513848
6.9265600000000005e-06,9.748600000000001e-05,22061,1,0.00211258,0.00014581200000000002,0.00219895,0.00168851,0.11532,0.000126957,0.0315792,7.34664e-05,0.057364599999999995,0.00059173,0.500106,0.500304,0.515402
7.15768e-06,0.000106919,22061,1,0.00200148,0.00013194700000000002,0.00195708,0.00185189,0.116878,0.000112992,0.0315792,6.84574e-05,0.0583523,0.000635305,0.500105,0.5003029999999999,0.516957
7.271239999999999e-06,0.00010152200000000001,10766,1,0.00235476,0.000124809,0.00175841,0.00175841,0.11843699999999999,0.00010152200000000001,0.0315792,6.47305e-05,0.059522000000000005,0.0007302989999999999,0.500104,0.500302,0.518512
7.31645e-06,9.944459999999999e-05,10800,1,0.00266509,0.000121441,0.00172243,0.00172243,0.119995,9.944459999999999e-05,0.0315792,6.188069999999999e-05,0.0608149,0.000625402,0.500103,0.500302,0.520069
7.30783e-06,9.513329999999999e-05,17994,1,0.0025145,0.00012032,0.00208165,0.00164776,0.121554,0.000120184,0.0315792,5.9455200000000006e-05,0.0599942,0.000668225,0.500102,0.500301,0.5216270000000001
7.353760000000001e-06,8.92944e-05,17994,1,0.00257331,0.000119489,0.00170009,0.00154662,0.12311199999999999,9.815469999999999e-05,0.0315792,5.84427e-05,0.0602494,0.0007848719999999999,0.500101,0.5003,0.523184
7.569680000000001e-06,9.31394e-05,10702,1,0.00388571,0.000126184,0.00161322,0.00161322,0.12467,9.31394e-05,0.0315792,5.91432e-05,0.0573041,0.00074126,0.5001,0.5002989999999999,0.524741
8.022819999999999e-06,0.00010600799999999999,15663,1,0.00433681,0.00014188799999999998,0.00202384,0.00183612,0.126229,0.000116846,0.0315792,6.07196e-05,0.05711519999999999,0.000866385,0.5001,0.5002989999999999,0.5262939999999999
8.65907e-06,0.000134113,10801,1,0.00351917,0.000144384,0.0023228999999999997,0.0023228999999999997,0.12778699999999998,0.000134113,0.0315792,6.03358e-05,0.057427099999999995,0.0010642999999999998,0.500099,0.500297,0.527848
9.24475e-06,0.00014709399999999998,10801,1,0.00265791,0.00013929399999999998,0.00254774,0.00254774,0.12934600000000002,0.00014709399999999998,0.0315792,5.87687e-05,0.056626699999999995,0.00104775,0.500099,0.500297,0.529403
9.639960000000001e-06,0.000144939,10801,1,0.00316737,0.00012816799999999998,0.00251042,0.00251042,0.130904,0.000144939,0.0315792,5.55718e-05,0.0516104,0.000981646,0.500099,0.500297,0.530964
9.88121e-06,0.000142066,11825,1,0.00394241,0.00012172100000000001,0.00246066,0.00246066,0.132462,0.000142066,0.0315792,5.30571e-05,0.054274,0.000970779,0.5001,0.500297,0.532525
9.97269e-06,0.000134696,11825,1,0.00364286,0.000119126,0.00233301,0.00233301,0.134021,0.000134696,0.0315792,5.1377299999999993e-05,0.055250400000000005,0.000977311,0.5001,0.5002979999999999,0.534087
9.988210000000001e-06,0.000119172,11825,1,0.00298406,0.000113567,0.00206412,0.00206412,0.135579,0.000119172,0.0315792,4.9144399999999997e-05,0.055376699999999994,0.000973895,0.500101,0.5002989999999999,0.535651
9.97787e-06,9.276239999999999e-05,10736,1,0.00256657,0.000104254,0.00160669,0.00160669,0.13713699999999998,9.276239999999999e-05,0.0315792,4.6157200000000006e-05,0.0518269,0.000775321,0.500102,0.500301,0.537215
9.98974e-06,0.00010049999999999999,10736,1,0.00274137,0.000103594,0.00174071,0.00174071,0.138696,0.00010049999999999999,0.0315792,4.50734e-05,0.055663599999999994,0.000656467,0.500104,0.500302,0.53878
1.01153e-05,0.000105379,10736,1,0.00307763,0.000113521,0.00182521,0.00182521,0.140254,0.000105379,0.0315792,4.66001e-05,0.0557105,0.000637245,0.500105,0.5003029999999999,0.540343
1.0408800000000001e-05,0.00011816,11757,1,0.00370014,0.000129851,0.00204659,0.00204659,0.14181300000000002,0.00011816,0.0315792,5.01346e-05,0.05245419999999999,0.000775164,0.500105,0.5003029999999999,0.5419010000000001
1.0878399999999999e-05,0.000110389,11757,1,0.0037111999999999996,0.000136959,0.001912,0.001912,0.143371,0.000110389,0.0315792,5.24808e-05,0.0514379,0.000837537,0.500105,0.5003029999999999,0.54346
1.1331400000000001e-05,0.00011377200000000001,11759,1,0.00316702,0.000136038,0.00197058,0.00197058,0.144929,0.00011377200000000001,0.0315792,5.29289e-05,0.058451300000000005,0.0007342010000000001,0.500106,0.5003029999999999,0.545017
1.16722e-05,0.000130147,11759,1,0.00281186,0.000127637,0.00225421,0.00225421,0.146488,0.000130147,0.0315792,5.1084899999999996e-05,0.0584797,0.0006754230000000001,0.500106,0.5003029999999999,0.5465720000000001
1.1853299999999999e-05,8.770360000000001e-05,23085,1,0.00196859,0.000111334,0.00196611,0.00151907,0.148046,0.000113514,0.0315792,4.6514499999999997e-05,0.05762180000000001,0.000602,0.500105,0.500302,0.548126
1.1918800000000002e-05,9.10218e-05,24109,1,0.00218387,0.00010387,0.0016652000000000001,0.00157654,0.149604,9.614049999999999e-05,0.0315792,4.3383699999999996e-05,0.056487699999999995,0.000695022,0.500104,0.500301,0.5496810000000001
1.19097e-05,8.93711e-05,17013,1,0.00248829,0.00010258700000000001,0.0016945,0.00154795,0.15116300000000002,9.78319e-05,0.0315792,4.16002e-05,0.06078390000000001,0.000653856,0.500103,0.500301,0.551238
1.1843399999999999e-05,8.349059999999999e-05,19018,1,0.00255876,0.000103182,0.00203979,0.0014460999999999999,0.152721,0.00011776700000000001,0.0315792,3.99761e-05,0.060495900000000005,0.000609809,0.500102,0.5003,0.552796
1.1788399999999999e-05,7.88031e-05,19018,1,0.00246512,0.00010153899999999999,0.00186621,0.00136491,0.15428,0.000107745,0.0315792,3.8926e-05,0.0606985,0.000721882,0.500101,0.5002989999999999,0.554353
1.18752e-05,7.65293e-05,20145,1,0.00316463,0.00010539200000000001,0.00148476,0.00132553,0.155838,8.57227e-05,0.0315792,3.98267e-05,0.055499,0.000744599,0.5001,0.5002979999999999,0.55591
1.21812e-05,8.925010000000001e-05,16905,1,0.00448687,0.000124085,0.00183609,0.00154586,0.157396,0.000106007,0.0315792,4.2764e-05,0.0571844,0.000894055,0.5001,0.5002979999999999,0.5574640000000001
1.27028e-05,0.000114289,16687,1,0.00343617,0.00013046,0.00199585,0.00197955,0.15895499999999999,0.00011523100000000001,0.0315792,4.3703999999999994e-05,0.058437800000000005,0.00102563,0.500099,0.500296,0.559018
1.3228e-05,0.000129759,11825,1,0.00249568,0.000126896,0.00224749,0.00224749,0.16051300000000002,0.000129759,0.0315792,4.3353e-05,0.05812869999999999,0.00103711,0.500099,0.5002949999999999,0.5605720000000001
1.3603199999999999e-05,0.000128711,11825,1,0.00289239,0.000116709,0.00222933,0.00222933,0.162072,0.000128711,0.0315792,4.12193e-05,0.049539,0.0009827360000000001,0.500099,0.500296,0.562132
1.38116e-05,0.000125123,12849,1,0.0036841,0.000109516,0.00216719,0.00216719,0.16363,0.000125123,0.0315792,3.9598099999999996e-05,0.0522509,0.00101027,0.500099,0.500296,0.563693
1.3872999999999999e-05,0.000119224,12849,1,0.00350994,0.00010567600000000001,0.00206503,0.00206503,0.165188,0.000119224,0.0315792,3.84563e-05,0.0554516,0.000929206,0.5001,0.500297,0.5652550000000001
1.38441e-05,0.000105553,12849,1,0.00297377,0.000103472,0.00182824,0.00182824,0.166747,0.000105553,0.0315792,3.77397e-05,0.0553957,0.000988361,0.5001,0.5002979999999999,0.566818
1.3768e-05,6.76827e-05,18795,1,0.00248225,9.408809999999999e-05,0.00138398,0.0011722999999999998,0.16830499999999998,7.9904e-05,0.0315792,3.53185e-05,0.051789999999999996,0.000798341,0.500101,0.5002989999999999,0.5683819999999999
1.37105e-05,7.6996e-05,11760,1,0.00240374,9.04534e-05,0.00133361,0.00133361,0.16986300000000001,7.6996e-05,0.0315792,3.3875e-05,0.0555686,0.000698864,0.500103,0.5003,0.569947
1.37546e-05,8.12023e-05,11760,1,0.00287363,9.85476e-05,0.00140647,0.00140647,0.171422,8.12023e-05,0.0315792,3.4897399999999996e-05,0.055562099999999996,0.000599804,0.500104,0.500301,0.571511
1.39459e-05,0.000105791,12781,1,0.00359977,0.000115465,0.00183236,0.00183236,0.17298,0.000105791,0.0315792,3.81499e-05,0.052307799999999995,0.0006951539999999999,0.500105,0.500302,0.5730689999999999
1.43506e-05,0.00010404899999999999,12781,1,0.00371137,0.00012481799999999998,0.00180218,0.00180218,0.174539,0.00010404899999999999,0.0315792,4.08853e-05,0.05040669999999999,0.000825797,0.500105,0.500302,0.574629
1.47614e-05,8.41553e-05,24109,1,0.00311022,0.000126152,0.00178202,0.00145761,0.176097,0.000102885,0.0315792,4.1959099999999996e-05,0.0582624,0.000775473,0.500105,0.500301,0.576187
1.5083399999999999e-05,0.000100011,24109,1,0.00286635,0.000119273,0.00212603,0.00173224,0.177655,0.000122746,0.0315792,4.06914e-05,0.0583409,0.000644074,0.500105,0.500301,0.577742
1.52527e-05,7.203859999999999e-05,24109,1,0.00179193,0.000103914,0.00193363,0.00124775,0.179214,0.00011163799999999999,0.0315792,3.65712e-05,0.057564199999999996,0.000525973,0.500105,0.500301,0.579296
1.53026e-05,7.47908e-05,25133,1,0.00217581,9.5404e-05,0.00167221,0.00129542,0.18077200000000002,9.6545e-05,0.0315792,3.37285e-05,0.056987800000000005,0.000657308,0.500104,0.5003,0.58085
1.52502e-05,7.42626e-05,18037,1,0.00233331,9.49515e-05,0.00184008,0.00128627,0.18233,0.000106237,0.0315792,3.23993e-05,0.0607995,0.000661319,0.500103,0.5002989999999999,0.582407
1.5145999999999999e-05,7.20982e-05,20146,1,0.00257982,9.66044e-05,0.00201165,0.00124878,0.183889,0.00011614200000000001,0.0315792,3.17772e-05,0.060512800000000005,0.000594557,0.500101,0.5002979999999999,0.583964
1.5014300000000001e-05,7.46804e-05,20042,1,0.00242031,9.49744e-05,0.0020201,0.0012935,0.185447,0.00011663,0.0315792,3.0616999999999995e-05,0.060742899999999996,0.000666505,0.5001,0.500297,0.585522
1.50015e-05,6.35425e-05,21169,1,0.00265022,9.6041e-05,0.00146826,0.00110059,0.187006,8.477e-05,0.0315792,3.11023e-05,0.0572966,0.000746558,0.5001,0.500297,0.587079
1.5196700000000001e-05,6.94576e-05,18736,1,0.00428227,0.000111498,0.00157708,0.00120304,0.188564,9.105280000000001e-05,0.0315792,3.40403e-05,0.0569068,0.000857017,0.500099,0.500296,0.588634
1.56059e-05,9.78184e-05,19958,1,0.00356513,0.000122339,0.00184661,0.00169427,0.190122,0.00010661399999999999,0.0315792,3.625e-05,0.0573413,0.0009424510000000001,0.5000979999999999,0.5002939999999999,0.590188
1.60957e-05,0.000116527,12849,1,0.00273983,0.000121712,0.0020182999999999998,0.0020182999999999998,0.191681,0.000116527,0.0315792,3.68541e-05,0.0582141,0.00103683,0.5000979999999999,0.5002939999999999,0.591741
1.64761e-05,0.000122196,12849,1,0.00264264,0.000113645,0.00211651,0.00211651,0.19323900000000002,0.000122196,0.0315792,3.56044e-05,0.0510092,0.000983221,0.5000979999999999,0.5002939999999999,0.593299
1.6684300000000002e-05,0.00011662,13873,1,0.00294261,0.00010506,0.00201992,0.00201992,0.194797,0.00011662,0.0315792,3.4302e-05,0.05254930000000001,0.000929348,0.5000979999999999,0.5002939999999999,0.59486
1.67587e-05,0.000111495,13873,1,0.00344428,9.944379999999999e-05,0.00193115,0.00193115,0.196356,0.000111495,0.0315792,3.29881e-05,0.0556649,0.000907622,0.500099,0.5002949999999999,0.596422
1.67261e-05,9.92324e-05,13873,1,0.00300069,9.865959999999999e-05,0.00171876,0.00171876,0.197914,9.92324e-05,0.0315792,3.3090500000000004e-05,0.055466499999999995,0.00098599,0.500099,0.500296,0.597985
1.66196e-05,5.46341e-05,19819,1,0.00239766,9.01663e-05,0.00129634,0.000946291,0.199473,7.48443e-05,0.0315792,3.14819e-05,0.052275800000000004,0.000804202,0.5001,0.500297,0.599548
1.65268e-05,6.58871e-05,19819,1,0.00225184,8.35611e-05,0.00119406,0.0011412,0.201031,6.89392e-05,0.0315792,2.98493e-05,0.055562099999999996,0.000691377,0.500101,0.5002979999999999,0.601113
1.6516e-05,7.744e-05,21077,1,0.00264711,9.0315e-05,0.00137501,0.0013413000000000001,0.20258900000000002,7.93865e-05,0.0315792,3.05194e-05,0.0554611,0.0005533059999999999,0.500103,0.5002989999999999,0.6026779999999999
1.6645399999999998e-05,9.00778e-05,13805,1,0.00339244,0.000106684,0.00156019,0.00156019,0.204148,9.00778e-05,0.0315792,3.3226300000000004e-05,0.055181600000000004,0.0006760269999999999,0.500104,0.5003,0.604237
1.69754e-05,9.65843e-05,26191,1,0.0035448999999999997,0.000119431,0.00171398,0.00167289,0.205706,9.895680000000001e-05,0.0315792,3.62731e-05,0.05197330000000001,0.00081964,0.500104,0.5003,0.605796
1.73552e-05,9.38255e-05,26191,1,0.00322797,0.00012398,0.00180406,0.00162511,0.207265,0.00010415700000000001,0.0315792,3.76148e-05,0.05677240000000001,0.000751067,0.500104,0.5002989999999999,0.607355
1.76687e-05,8.10608e-05,25133,1,0.00293959,0.00011820799999999999,0.00203407,0.00140401,0.208823,0.00011743700000000001,0.0315792,3.6414899999999996e-05,0.0569177,0.00064392,0.500104,0.5002989999999999,0.6089100000000001
1.7838299999999998e-05,6.09229e-05,25133,1,0.00185953,0.000104851,0.00202797,0.00105522,0.21038099999999998,0.000117085,0.0315792,3.28944e-05,0.0574601,0.000532625,0.500104,0.5002989999999999,0.6104649999999999
1.7887e-05,6.64674e-05,26157,1,0.00215748,9.47516e-05,0.00176934,0.00115125,0.21194000000000002,0.000102153,0.0315792,3.01688e-05,0.0570306,0.000637626,0.500103,0.5002979999999999,0.612019
1.78234e-05,7.93899e-05,19061,1,0.00233888,9.42341e-05,0.00189435,0.00137507,0.213498,0.00010937,0.0315792,2.9484299999999998e-05,0.0599371,0.0007030239999999999,0.500102,0.500297,0.613575
1.76852e-05,8.60734e-05,21170,1,0.00276922,9.65759e-05,0.00190482,0.00149084,0.215056,0.000109975,0.0315792,2.99139e-05,0.0596063,0.0006075540000000001,0.500101,0.500297,0.615132
1.74996e-05,8.22902e-05,21066,1,0.00248749,9.646450000000001e-05,0.00209366,0.00142531,0.216615,0.000120877,0.0315792,2.9656799999999997e-05,0.060796,0.0006314669999999999,0.500099,0.500296,0.61669
1.74122e-05,7.23933e-05,21066,1,0.00240681,9.55993e-05,0.00155744,0.00125389,0.218173,8.991870000000001e-05,0.0315792,2.98399e-05,0.059437300000000005,0.000771338,0.500099,0.5002949999999999,0.618247
1.7519e-05,5.94038e-05,26095,1,0.00384264,0.000105078,0.0015417999999999999,0.0010289000000000001,0.219732,8.90157e-05,0.0315792,3.18497e-05,0.0576597,0.00081247,0.5000979999999999,0.5002939999999999,0.619803
1.78384e-05,8.057560000000001e-05,26095,1,0.00382559,0.000121732,0.00178542,0.00139561,0.22129000000000001,0.000103081,0.0315792,3.5658400000000004e-05,0.057086000000000005,0.0008277489999999999,0.500097,0.500293,0.6213569999999999
1.8327e-05,0.000100821,19958,1,0.00294773,0.000122452,0.00179979,0.00174628,0.222848,0.000103911,0.0315792,3.67762e-05,0.0569308,0.00105266,0.500097,0.500292,0.622909
1.87228e-05,0.000110898,13873,1,0.0024975,0.00011727,0.00192082,0.00192082,0.22440700000000002,0.000110898,0.0315792,3.63565e-05,0.055237,0.000997511,0.500097,0.500292,0.624466
1.89404e-05,0.000107601,13873,1,0.0028714,0.000106607,0.0018637,0.0018637,0.225965,0.000107601,0.0315792,3.48439e-05,0.052790699999999996,0.000951096,0.500097,0.500292,0.626027
1.90206e-05,0.00010368299999999999,14897,1,0.00345741,9.9224e-05,0.00179584,0.00179584,0.227523,0.00010368299999999999,0.0315792,3.31836e-05,0.05590030000000001,0.000901054,0.500097,0.500292,0.627588
1.89885e-05,9.428219999999999e-05,14897,1,0.0030879,9.739440000000001e-05,0.00163302,0.00163302,0.229082,9.428219999999999e-05,0.0315792,3.33593e-05,0.0555913,0.000965122,0.5000979999999999,0.500293,0.629151
1.88628e-05,5.70309e-05,24043,1,0.00259442,9.11506e-05,0.00117514,0.000987805,0.23064,6.78467e-05,0.0315792,3.2515199999999997e-05,0.0540842,0.0008702960000000001,0.500099,0.5002939999999999,0.630714
1.8737e-05,6.76749e-05,14895,1,0.00224844,8.37567e-05,0.00117216,0.00117216,0.232199,6.76749e-05,0.0315792,3.08811e-05,0.05327819999999999,0.000685999,0.5001,0.500296,0.632279
1.86795e-05,7.89661e-05,22101,1,0.00250227,8.7351e-05,0.00140786,0.00136773,0.23375700000000002,8.12826e-05,0.0315792,3.10014e-05,0.0557987,0.000561315,0.500101,0.500297,0.633844
1.87421e-05,8.98466e-05,27215,1,0.0034056,0.000101335,0.00156314,0.00155619,0.235315,9.02481e-05,0.0315792,3.29898e-05,0.0558689,0.00063486,0.500102,0.500297,0.635405
1.89978e-05,9.242629999999999e-05,27215,1,0.00336699,0.000116443,0.00177368,0.00160087,0.23687399999999997,0.00010240399999999999,0.0315792,3.57133e-05,0.0526351,0.000781295,0.500103,0.5002979999999999,0.6369630000000001
1.93567e-05,9.6388e-05,27215,1,0.00339332,0.000121344,0.00188937,0.00166949,0.238432,0.000109083,0.0315792,3.6795700000000004e-05,0.053481600000000004,0.0007439160000000001,0.500103,0.500297,0.638522
1.96592e-05,7.29317e-05,26157,1,0.00301978,0.00011815299999999999,0.00187649,0.00126321,0.23999099999999998,0.000108339,0.0315792,3.58147e-05,0.058106899999999996,0.000708435,0.500103,0.500297,0.640079
1.98412e-05,6.0307200000000004e-05,26157,1,0.0020497,0.000106131,0.00201251,0.00104455,0.24154899999999999,0.000116192,0.0315792,3.2830700000000004e-05,0.0573743,0.000556753,0.500103,0.500297,0.641633
1.99093e-05,6.31394e-05,26157,1,0.00194501,9.531129999999999e-05,0.00174801,0.00109361,0.24310700000000002,0.000100921,0.0315792,3.02444e-05,0.0592644,0.000600368,0.500102,0.500296,0.643187
1.98604e-05,8.51057e-05,20085,1,0.00228924,9.365799999999999e-05,0.00180001,0.00147407,0.244666,0.000103924,0.0315792,2.9841199999999998e-05,0.0591203,0.000696644,0.500101,0.5002949999999999,0.6447430000000001
1.97183e-05,9.263110000000001e-05,20085,1,0.00255858,9.61976e-05,0.0017125999999999997,0.00160442,0.24622399999999997,9.887700000000001e-05,0.0315792,3.0934e-05,0.06083380000000001,0.000599701,0.5001,0.5002939999999999,0.646299
1.95171e-05,8.917e-05,22090,1,0.00243433,9.77782e-05,0.00209094,0.00154447,0.24778200000000003,0.00012072,0.0315792,3.12129e-05,0.060023,0.000630554,0.500099,0.500293,0.647857
1.93774e-05,7.91206e-05,22090,1,0.00236702,9.62214e-05,0.00173956,0.00137041,0.24934099999999998,0.000100434,0.0315792,3.10648e-05,0.0602794,0.000741615,0.5000979999999999,0.500293,0.649415
1.9395799999999998e-05,6.37457e-05,23217,1,0.00338903,0.00010116899999999999,0.00155352,0.00110411,0.250899,8.96922e-05,0.0315792,3.22834e-05,0.05685459999999999,0.000737412,0.500097,0.500292,0.650971
1.9635e-05,7.66195e-05,21014,1,0.00414225,0.00011907600000000001,0.00175577,0.00132709,0.252458,0.000101369,0.0315792,3.61173e-05,0.05711709999999999,0.000876249,0.500096,0.5002909999999999,0.652525
2.00806e-05,9.295200000000001e-05,20982,1,0.00313599,0.000123019,0.00183701,0.00160998,0.25401599999999996,0.00010606,0.0315792,3.79386e-05,0.05747180000000001,0.00102988,0.500096,0.500289,0.6540779999999999
2.04919e-05,0.00010548899999999999,14897,1,0.00247656,0.000120167,0.00182713,0.00182713,0.25557399999999997,0.00010548899999999999,0.0315792,3.8078000000000004e-05,0.05713340000000001,0.00101327,0.500096,0.500289,0.655633
2.07396e-05,0.000103467,14897,1,0.0028152,0.000109517,0.0017921,0.0017921,0.257133,0.000103467,0.0315792,3.6492399999999996e-05,0.051211400000000004,0.000957909,0.500096,0.500289,0.657193
2.0851399999999998e-05,0.000100435,15921,1,0.0034308999999999997,0.000102099,0.00173959,0.00173959,0.258691,0.000100435,0.0315792,3.49237e-05,0.0534759,0.0009224389999999999,0.500096,0.50029,0.658755
2.08265e-05,9.3035e-05,15921,1,0.0031626,9.92676e-05,0.00161141,0.00161141,0.26024899999999995,9.3035e-05,0.0315792,3.48985e-05,0.05531130000000001,0.0009322060000000001,0.500096,0.5002909999999999,0.660317
2.0698299999999998e-05,7.75788e-05,15921,1,0.00262546,9.548590000000001e-05,0.00134371,0.00134371,0.261808,7.75788e-05,0.0315792,3.4674899999999996e-05,0.055411300000000004,0.000927898,0.500097,0.500292,0.66188
2.0560799999999998e-05,6.617029999999999e-05,21867,1,0.00227064,8.757209999999999e-05,0.00120414,0.0011461,0.263366,6.952090000000001e-05,0.0315792,3.33184e-05,0.0518763,0.0007031180000000001,0.5000979999999999,0.500293,0.6634439999999999
2.04685e-05,7.72108e-05,15919,1,0.00241609,8.728079999999999e-05,0.00133733,0.00133733,0.264925,7.72108e-05,0.0315792,3.2779e-05,0.0556809,0.0006121809999999999,0.5001,0.5002939999999999,0.665009
2.04843e-05,8.7759e-05,15919,1,0.00277851,9.811020000000001e-05,0.00152003,0.00152003,0.26648299999999997,8.7759e-05,0.0315792,3.43215e-05,0.0557198,0.000574909,0.500101,0.5002949999999999,0.666572
2.0671799999999997e-05,8.98732e-05,28239,1,0.00341013,0.00011375799999999999,0.00173495,0.00155665,0.268041,0.000100168,0.0315792,3.67496e-05,0.0524366,0.000731584,0.500101,0.5002949999999999,0.66813
2.10165e-05,9.54013e-05,28239,1,0.0035448,0.000119327,0.00179271,0.0016524,0.2696,0.00010350200000000001,0.0315792,3.7701e-05,0.050975900000000005,0.000811262,0.500101,0.5002949999999999,0.669689
2.13206e-05,7.70934e-05,28239,1,0.00299302,0.00011755700000000001,0.00176656,0.0013353,0.271158,0.00010199200000000001,0.0315792,3.6878e-05,0.0579818,0.000718588,0.500102,0.5002949999999999,0.671247
2.15271e-05,8.215889999999999e-05,27181,1,0.00264126,0.000108602,0.00201659,0.00142304,0.27271599999999996,0.00011642799999999999,0.0315792,3.42787e-05,0.05931380000000001,0.000641905,0.500101,0.5002939999999999,0.672801
2.1594499999999998e-05,5.65009e-05,27181,1,0.00186629,9.4795e-05,0.00178432,0.000978625,0.274275,0.000103017,0.0315792,3.10527e-05,0.057611300000000004,0.000576078,0.500101,0.5002939999999999,0.674355
2.1551700000000002e-05,5.8171400000000003e-05,21109,1,0.00220492,9.12385e-05,0.00171486,0.00100756,0.275833,9.90076e-05,0.0315792,3.0486599999999997e-05,0.0556173,0.0006720560000000001,0.5001,0.500293,0.67591
2.14215e-05,6.91604e-05,21109,1,0.00241168,9.464260000000001e-05,0.00187137,0.00119789,0.277392,0.000108043,0.0315792,3.17285e-05,0.0608182,0.000617008,0.500099,0.500292,0.677467
2.12248e-05,7.49567e-05,23218,1,0.00253742,9.729040000000001e-05,0.00210167,0.00129829,0.27895,0.00012134,0.0315792,3.2519e-05,0.06097759999999999,0.000573855,0.500097,0.5002909999999999,0.679024
2.1046999999999997e-05,7.101050000000001e-05,23114,1,0.00237131,9.56176e-05,0.00189997,0.00122994,0.280508,0.000109695,0.0315792,3.2367600000000005e-05,0.0607168,0.000696966,0.500096,0.50029,0.680582
2.1004299999999998e-05,6.207189999999999e-05,24241,1,0.00287612,9.70632e-05,0.00158916,0.00107512,0.282067,9.175e-05,0.0315792,3.29246e-05,0.05506619999999999,0.000739051,0.500096,0.50029,0.682139
2.1179899999999997e-05,6.29731e-05,22038,1,0.00432872,0.00011405700000000001,0.00173622,0.00109073,0.283625,0.000100241,0.0315792,3.63695e-05,0.057212900000000004,0.0008890430000000001,0.500095,0.500289,0.683693
2.15679e-05,8.630190000000001e-05,22038,1,0.00329378,0.000120566,0.0018297,0.00149479,0.285184,0.000105638,0.0315792,3.84011e-05,0.058504499999999994,0.00097674,0.5000939999999999,0.500287,0.685247
2.19809e-05,0.000101578,15921,1,0.00239062,0.000118802,0.00175938,0.00175938,0.286742,0.000101578,0.0315792,3.87161e-05,0.0581627,0.00102379,0.5000939999999999,0.500286,0.6868
2.22665e-05,0.00010088,15921,1,0.00272074,0.000109955,0.0017472999999999998,0.0017472999999999998,0.2883,0.00010088,0.0315792,3.72754e-05,0.049596,0.000973853,0.5000939999999999,0.500287,0.6883600000000001
2.23987e-05,9.814129999999999e-05,16945,1,0.00345161,0.000102501,0.00169986,0.00169986,0.28985900000000003,9.814129999999999e-05,0.0315792,3.61829e-05,0.05234540000000001,0.00095421,0.5000939999999999,0.500287,0.689921
2.23958e-05,9.2418e-05,16945,1,0.00322068,9.91025e-05,0.00160073,0.00160073,0.291417,9.2418e-05,0.0315792,3.5895999999999996e-05,0.0555332,0.00088059,0.500095,0.5002880000000001,0.691483
2.2299e-05,7.90489e-05,16945,1,0.00269992,9.87954e-05,0.00136917,0.00136917,0.292975,7.90489e-05,0.0315792,3.66418e-05,0.055449,0.000940993,0.500095,0.500289,0.693046
2.21638e-05,6.32891e-05,22891,1,0.00231276,9.164870000000001e-05,0.00121125,0.0010962,0.294534,6.99312e-05,0.0315792,3.56752e-05,0.051845,0.000741483,0.500096,0.50029,0.6946100000000001
2.2053499999999998e-05,7.38833e-05,16943,1,0.0022402,8.848200000000001e-05,0.0012797000000000002,0.0012797000000000002,0.296092,7.38833e-05,0.0315792,3.49442e-05,0.055600800000000006,0.000657488,0.5000979999999999,0.5002909999999999,0.696174
2.20319e-05,8.46841e-05,16943,1,0.00269021,9.48401e-05,0.00146677,0.00146677,0.297651,8.46841e-05,0.0315792,3.54657e-05,0.055572199999999995,0.000551486,0.500099,0.500292,0.697738
2.21594e-05,9.59878e-05,16913,1,0.00332818,0.000109461,0.00166256,0.00166256,0.299209,9.59878e-05,0.0315792,3.76002e-05,0.0523,0.00065704,0.500099,0.500293,0.6992970000000001
2.24826e-05,8.87686e-05,29263,1,0.00340658,0.000117811,0.00165926,0.00153752,0.300767,9.57976e-05,0.0315792,3.90041e-05,0.05084469999999999,0.0007866269999999999,0.5001,0.500293,0.700856
2.281e-05,8.70856e-05,28205,1,0.0029767,0.00011813200000000001,0.00168674,0.00150837,0.30232600000000004,9.73841e-05,0.0315792,3.86224e-05,0.058250199999999995,0.00074855,0.5001,0.500292,0.702414
2.30561e-05,6.97048e-05,28205,1,0.00277903,0.00011057200000000001,0.0020384,0.00120732,0.303884,0.00011768700000000001,0.0315792,3.61622e-05,0.057897500000000005,0.000620503,0.5001,0.500292,0.703969
2.31635e-05,5.72809e-05,28205,1,0.00172132,9.75248e-05,0.00183825,0.000992134,0.305442,0.000106131,0.0315792,3.29136e-05,0.057556899999999994,0.000505987,0.500099,0.5002909999999999,0.705523
2.3156900000000002e-05,6.80181e-05,22133,1,0.00214498,9.121610000000001e-05,0.00160276,0.00117811,0.307001,9.253540000000001e-05,0.0315792,3.15269e-05,0.05656749999999999,0.0006361159999999999,0.500099,0.5002909999999999,0.707078
2.30477e-05,7.88681e-05,22133,1,0.00230584,9.458049999999999e-05,0.00189314,0.00136604,0.308559,0.0001093,0.0315792,3.26375e-05,0.060805700000000004,0.000660925,0.500097,0.50029,0.708634
2.2871300000000002e-05,8.34357e-05,24242,1,0.00260448,9.82424e-05,0.00205039,0.00144515,0.310118,0.000118379,0.0315792,3.39809e-05,0.0600696,0.000585747,0.500096,0.500289,0.710191
2.2668299999999998e-05,7.90542e-05,24138,1,0.00239209,9.66141e-05,0.00203233,0.00136926,0.311676,0.000117337,0.0315792,3.3809499999999995e-05,0.060786900000000005,0.000620208,0.500095,0.5002880000000001,0.711749
2.25878e-05,7.02342e-05,25265,1,0.00246492,9.6087e-05,0.00155737,0.00121649,0.313234,8.99149e-05,0.0315792,3.41026e-05,0.057737800000000006,0.000747134,0.5000939999999999,0.500287,0.713306
2.2711900000000002e-05,6.31909e-05,29167,1,0.00405386,0.00010810700000000001,0.00153689,0.0010945,0.314793,8.87326e-05,0.0315792,3.66394e-05,0.056844399999999996,0.000862345,0.500093,0.500286,0.714861
2.30359e-05,8.132199999999999e-05,23062,1,0.00350127,0.000117967,0.00178309,0.00140854,0.31635100000000005,0.000102947,0.0315792,3.89566e-05,0.05609,0.000922047,0.500093,0.5002850000000001,0.7164149999999999
2.34465e-05,9.891030000000001e-05,16945,1,0.00267672,0.00011872799999999999,0.00171318,0.00171318,0.31790999999999997,9.891030000000001e-05,0.0315792,3.95621e-05,0.0582427,0.00102271,0.500092,0.5002840000000001,0.717967
2.3769000000000002e-05,0.000104571,16945,1,0.00253151,0.000112574,0.00181123,0.00181123,0.319468,0.000104571,0.0315792,3.85685e-05,0.0515577,0.0009394239999999999,0.500092,0.5002840000000001,0.719525
2.3940300000000002e-05,9.91958e-05,17969,1,0.00288946,0.000104173,0.00171812,0.00171812,0.32102600000000003,9.91958e-05,0.0315792,3.74859e-05,0.05260840000000001,0.000923185,0.500093,0.5002840000000001,0.721086
2.39731e-05,9.402870000000001e-05,17969,1,0.00322967,9.90408e-05,0.00162863,0.00162863,0.322585,9.402870000000001e-05,0.0315792,3.6645e-05,0.0557433,0.00087527,0.500093,0.5002850000000001,0.722648
2.39061e-05,8.197139999999999e-05,17969,1,0.00280047,9.982030000000001e-05,0.00141979,0.00141979,0.32414299999999996,8.197139999999999e-05,0.0315792,3.76122e-05,0.0555284,0.0009430630000000001,0.500093,0.500286,0.72421
2.37675e-05,5.82376e-05,23915,1,0.00235678,9.354639999999999e-05,0.00123674,0.00100871,0.325701,7.14031e-05,0.0315792,3.68863e-05,0.052789499999999996,0.000759343,0.5000939999999999,0.500287,0.725774
2.36489e-05,6.8657e-05,17967,1,0.00218281,8.78473e-05,0.00118917,0.00118917,0.32726,6.8657e-05,0.0315792,3.58962e-05,0.05468440000000001,0.000655175,0.500095,0.5002880000000001,0.7273390000000001
2.36006e-05,7.93734e-05,25173,1,0.00251898,9.229090000000001e-05,0.00147946,0.00137479,0.328818,8.54169e-05,0.0315792,3.6217199999999996e-05,0.0559097,0.0005280819999999999,0.500097,0.500289,0.728903
2.36814e-05,9.087309999999999e-05,17937,1,0.00330806,0.000105306,0.00157397,0.00157397,0.330377,9.087309999999999e-05,0.0315792,3.82362e-05,0.055591699999999994,0.000639342,0.500097,0.50029,0.730463
2.3956100000000003e-05,8.525540000000001e-05,30287,1,0.00335383,0.00011604299999999999,0.00164013,0.00147667,0.331935,9.469280000000001e-05,0.0315792,4.0027399999999996e-05,0.05285369999999999,0.0007859939999999999,0.5000979999999999,0.50029,0.7320220000000001
2.4285500000000003e-05,7.82467e-05,30287,1,0.00312218,0.000119456,0.00167795,0.00135527,0.333493,9.687620000000001e-05,0.0315792,4.0300100000000004e-05,0.0567439,0.0007435639999999999,0.5000979999999999,0.500289,0.733581
2.45525e-05,7.12617e-05,29229,1,0.0029965,0.000113469,0.00200896,0.00123429,0.335052,0.00011598700000000001,0.0315792,3.8187e-05,0.056875699999999994,0.000655334,0.5000979999999999,0.500289,0.735136
2.4680900000000003e-05,5.89846e-05,29229,1,0.00181626,0.00010080299999999999,0.00201368,0.00102164,0.33660999999999996,0.00011626,0.0315792,3.48535e-05,0.05744730000000001,0.000528629,0.5000979999999999,0.500289,0.73669
2.46943e-05,6.16311e-05,30253,1,0.00213273,9.22651e-05,0.00175115,0.00106748,0.33816799999999997,0.000101103,0.0315792,3.28202e-05,0.05792819999999999,0.0006121319999999999,0.500097,0.5002880000000001,0.7382449999999999
2.46088e-05,8.09509e-05,23157,1,0.00232598,9.43767e-05,0.00195805,0.00140211,0.339727,0.00011304799999999999,0.0315792,3.33749e-05,0.0595169,0.0006979610000000001,0.500096,0.500287,0.7398
2.4437399999999997e-05,8.62009e-05,25266,1,0.00272323,9.835030000000001e-05,0.00192848,0.00149304,0.341285,0.000111341,0.0315792,3.49183e-05,0.0604616,0.0005948980000000001,0.5000939999999999,0.500286,0.7413569999999999
2.4220300000000003e-05,8.18062e-05,25162,1,0.00242521,9.89516e-05,0.00207134,0.00141693,0.342844,0.000119589,0.0315792,3.54642e-05,0.060409300000000006,0.00063211,0.500093,0.5002850000000001,0.742915
2.4090500000000003e-05,7.16612e-05,26102,1,0.00237601,9.671790000000001e-05,0.00157928,0.00124121,0.344402,9.117979999999999e-05,0.0315792,3.54131e-05,0.059440099999999996,0.0007531580000000001,0.500092,0.5002840000000001,0.744472
2.41433e-05,5.8284799999999995e-05,26289,1,0.00364216,0.000103262,0.00161829,0.00100952,0.34596,9.34322e-05,0.0315792,3.69933e-05,0.0576728,0.0008026760000000001,0.500092,0.5002840000000001,0.746028
2.4402300000000002e-05,7.118350000000001e-05,24086,1,0.00376047,0.00011835,0.00175993,0.00123294,0.347519,0.000101609,0.0315792,4.02852e-05,0.0570943,0.000832607,0.500091,0.500283,0.747582
2.4835300000000003e-05,9.047120000000001e-05,24054,1,0.00287552,0.00011979200000000001,0.00177354,0.00156701,0.34907699999999997,0.000102395,0.0315792,4.11871e-05,0.05651559999999999,0.00102989,0.5000899999999999,0.5002810000000001,0.749134
2.5199299999999998e-05,0.000100266,17969,1,0.00251001,0.00011548,0.00173665,0.00173665,0.350635,0.000100266,0.0315792,4.06433e-05,0.0565952,0.0009904360000000001,0.5000899999999999,0.5002810000000001,0.750691
2.53962e-05,9.68992e-05,17969,1,0.00283561,0.00010565100000000001,0.00167834,0.00167834,0.352194,9.68992e-05,0.0315792,3.90869e-05,0.0528611,0.0009466219999999999,0.5000899999999999,0.5002810000000001,0.752251
2.54531e-05,9.083879999999999e-05,18993,1,0.00327542,9.94395e-05,0.00160416,0.00157337,0.353752,9.261649999999999e-05,0.0315792,3.78681e-05,0.05551469999999999,0.000886086,0.500091,0.500282,0.7538130000000001
2.5401799999999998e-05,7.99799e-05,18993,1,0.00294475,9.90667e-05,0.00144169,0.00138529,0.355311,8.32358e-05,0.0315792,3.86163e-05,0.05566469999999999,0.000916732,0.500091,0.500282,0.755375
2.52592e-05,5.481060000000001e-05,26229,1,0.0025494,9.552120000000001e-05,0.00118883,0.0009493489999999999,0.356869,6.8637e-05,0.0315792,3.86277e-05,0.054584400000000005,0.000827136,0.500092,0.500283,0.756939
2.51242e-05,6.42405e-05,18991,1,0.00218951,8.98232e-05,0.0011445000000000001,0.00111268,0.358427,6.60777e-05,0.0315792,3.77402e-05,0.0528585,0.00064963,0.500093,0.5002850000000001,0.7585029999999999
2.50472e-05,7.47815e-05,26197,1,0.00240828,9.166290000000001e-05,0.00144719,0.00129525,0.35998600000000003,8.355370000000001e-05,0.0315792,3.76088e-05,0.055799800000000004,0.000542317,0.5000939999999999,0.500286,0.7600680000000001
2.50788e-05,8.42287e-05,18991,1,0.00334253,0.0001028,0.00150648,0.00145889,0.36154400000000003,8.69768e-05,0.0315792,3.9387e-05,0.0558519,0.0006010540000000001,0.500095,0.500287,0.76163
2.5289e-05,7.49336e-05,31311,1,0.00316733,0.00011527,0.0016559,0.00129789,0.363103,9.56032e-05,0.0315792,4.13805e-05,0.052593799999999996,0.0007673760000000001,0.500096,0.500287,0.763188
2.56177e-05,7.503140000000001e-05,31311,1,0.00327106,0.000118611,0.00165447,0.00129958,0.364661,9.55206e-05,0.0315792,4.188979999999999e-05,0.0525279,0.0007514589999999999,0.500096,0.500286,0.7647470000000001
2.58877e-05,7.15949e-05,30253,1,0.00294307,0.000114343,0.00188349,0.00124006,0.366219,0.000108743,0.0315792,4.01798e-05,0.05810269999999999,0.000682027,0.500096,0.500286,0.766303
2.60502e-05,5.95315e-05,30253,1,0.00205417,0.000103205,0.00204326,0.00103112,0.367778,0.000117967,0.0315792,3.72026e-05,0.056484900000000005,0.000552076,0.500096,0.500286,0.767858
2.6099699999999997e-05,6.052e-05,30253,1,0.00192685,9.3816e-05,0.00177364,0.00104824,0.369336,0.000102401,0.0315792,3.47848e-05,0.0580033,0.000592512,0.500095,0.5002850000000001,0.769412
2.60372e-05,8.015939999999999e-05,24181,1,0.0022456999999999998,9.41094e-05,0.00179712,0.0013884000000000001,0.370894,0.000103757,0.0315792,3.48523e-05,0.0582573,0.0006745519999999999,0.5000939999999999,0.5002840000000001,0.770967
2.58844e-05,8.55341e-05,24181,1,0.00251426,9.80444e-05,0.00177839,0.0014815,0.37245300000000003,0.000102675,0.0315792,3.62557e-05,0.0608265,0.000600053,0.500093,0.500283,0.772523
2.56671e-05,8.13612e-05,26290,1,0.00245915,9.95685e-05,0.00208353,0.00140922,0.37401100000000004,0.000120293,0.0315792,3.67864e-05,0.0600548,0.00059385,0.500091,0.500282,0.774081
2.54987e-05,7.23173e-05,26186,1,0.00233668,9.724879999999999e-05,0.00173715,0.00125257,0.37556999999999996,0.000100295,0.0315792,3.6567e-05,0.060276199999999995,0.000732109,0.5000899999999999,0.5002810000000001,0.7756390000000001
2.54787e-05,6.0306e-05,27313,1,0.00317585,9.99067e-05,0.00161905,0.00104453,0.377128,9.34758e-05,0.0315792,3.73685e-05,0.0564283,0.000731665,0.5000899999999999,0.5002810000000001,0.777195
2.56773e-05,4.742149999999999e-05,25110,1,0.0041108,0.000116472,0.00178761,0.000821365,0.378686,0.00010320799999999999,0.0315792,4.0717600000000005e-05,0.0571125,0.00090306,0.500089,0.5002800000000001,0.778749
2.60767e-05,5.21067e-05,26102,1,0.00302992,0.000120267,0.00177432,0.000902515,0.380245,0.00010244,0.0315792,4.21935e-05,0.0575186,0.00100021,0.500088,0.500278,0.780302
2.64631e-05,5.94906e-05,18993,1,0.00239648,0.000117945,0.00167026,0.00103041,0.381803,9.64323e-05,0.0315792,4.2035e-05,0.0576221,0.00100553,0.500088,0.500278,0.781857
2.67042e-05,5.8143900000000004e-05,18993,1,0.00277193,0.000107967,0.00163245,0.00100708,0.383361,9.42493e-05,0.0315792,4.02982e-05,0.051284,0.00094737,0.500088,0.500278,0.783416
2.68003e-05,5.48972e-05,23029,1,0.00326519,0.000101265,0.00156827,0.000950847,0.38492,9.054399999999999e-05,0.0315792,3.89935e-05,0.0526665,0.00090727,0.500088,0.500278,0.784978
2.67678e-05,4.90631e-05,23248,1,0.00299116,9.97856e-05,0.00147302,0.000849798,0.38647800000000004,8.504469999999999e-05,0.0315792,3.93079e-05,0.0553918,0.000885115,0.500089,0.500279,0.78654
2.66337e-05,4.13019e-05,27253,1,0.00255774,9.85869e-05,0.00123505,0.000715371,0.38803699999999997,7.130569999999999e-05,0.0315792,3.97797e-05,0.05545509999999999,0.0008909969999999999,0.500089,0.5002800000000001,0.788103
2.64933e-05,4.8072100000000003e-05,25963,1,0.00222137,9.26838e-05,0.00120303,0.000832633,0.38959499999999997,6.945680000000001e-05,0.0315792,3.91826e-05,0.0519125,0.000664723,0.5000899999999999,0.5002810000000001,0.789667
2.6396100000000003e-05,5.544109999999999e-05,27221,1,0.0023541,9.23736e-05,0.0012924000000000002,0.0009602689999999999,0.39115300000000003,7.461680000000001e-05,0.0315792,3.9020500000000004e-05,0.055697800000000006,0.0005827000000000001,0.500092,0.500282,0.7912319999999999
2.63986e-05,6.29402e-05,20015,1,0.0026476,0.000100194,0.00145095,0.00109016,0.392712,8.37706e-05,0.0315792,4.0171e-05,0.055716199999999994,0.000535886,0.500093,0.500283,0.792795
2.65559e-05,6.92242e-05,19985,1,0.00328137,0.00011314200000000001,0.00164136,0.001199,0.39427,9.47641e-05,0.0315792,4.2321000000000004e-05,0.0524181,0.0007015260000000001,0.500093,0.5002840000000001,0.794353
2.6881799999999997e-05,4.70991e-05,32335,1,0.00337895,0.000117783,0.00162569,0.000815781,0.395829,9.385940000000001e-05,0.0315792,4.30935e-05,0.0496591,0.000789872,0.500093,0.500283,0.795912
2.7167399999999997e-05,5.03764e-05,31277,1,0.00286238,0.000115369,0.00178915,0.000872545,0.397387,0.00010329700000000001,0.0315792,4.1899399999999994e-05,0.0584121,0.000703376,0.5000939999999999,0.500283,0.79747
2.7364099999999998e-05,6.20171e-05,31277,1,0.00260573,0.000106709,0.00206359,0.00107417,0.398945,0.000119141,0.0315792,3.9042100000000004e-05,0.058853699999999995,0.000629282,0.500093,0.500283,0.799025
2.74281e-05,4.18755e-05,31277,1,0.00177342,9.41438e-05,0.00181828,0.000725305,0.40050399999999997,0.000104978,0.0315792,3.5843499999999997e-05,0.057601099999999995,0.0005539869999999999,0.500093,0.500282,0.800578
2.7383899999999997e-05,5.58269e-05,25205,1,0.0021623000000000002,9.17634e-05,0.0016869,0.0009669510000000001,0.402062,9.73931e-05,0.0315792,3.52864e-05,0.05518580000000001,0.0006520990000000001,0.500092,0.5002810000000001,0.802133
2.7255100000000003e-05,6.0651899999999994e-05,25205,1,0.00233435,9.659270000000001e-05,0.00188109,0.00105052,0.40362,0.000108605,0.0315792,3.6678200000000004e-05,0.060826099999999994,0.00060947,0.500091,0.5002800000000001,0.803689
2.7059499999999997e-05,6.24049e-05,27314,1,0.00254894,9.93504e-05,0.00211945,0.00108089,0.405179,0.000122366,0.0315792,3.75521e-05,0.0609885,0.000559319,0.500089,0.500279,0.805247
2.68696e-05,5.96443e-05,27210,1,0.0023671,9.716319999999999e-05,0.0018893,0.00103307,0.406737,0.00010907899999999999,0.0315792,3.7351599999999997e-05,0.060724900000000005,0.000680143,0.500088,0.500278,0.806804
2.68029e-05,5.21824e-05,28337,1,0.00268138,9.6864e-05,0.00163557,0.000903826,0.408296,9.44297e-05,0.0315792,3.74343e-05,0.055077,0.0007249060000000001,0.500088,0.500278,0.808361
2.69522e-05,4.21119e-05,26134,1,0.00422136,0.000111271,0.00172388,0.0007294,0.409854,9.95282e-05,0.0315792,4.02456e-05,0.0572558,0.00087258,0.500087,0.5002770000000001,0.809916
0.0,0.028416200000000003,19984,10,0.0985112,0.00873814,0.15998099999999998,0.0492184,0.00365472,0.0923648,0.0315792,0.00375889,0.32331,0.304151,0.500097,0.500297,0.40370900000000004
0.000404519,0.047050699999999994,19983,10,0.11574100000000001,0.015581600000000001,0.22871,0.08149429999999999,0.00730945,0.132046,0.0315792,0.00724965,0.34234899999999996,0.32174,0.5000979999999999,0.5002989999999999,0.40738
0.000983597,0.0638889,20015,10,0.129432,0.021776900000000002,0.28412,0.110659,0.0109642,0.164037,0.0315792,0.0105819,0.35024099999999997,0.328864,0.5001,0.500302,0.41107299999999997
0.00164945,0.0789031,19953,10,0.139534,0.0275659,0.337727,0.136664,0.014618899999999999,0.194987,0.0315792,0.013825200000000001,0.357146,0.332472,0.500103,0.500305,0.41478100000000007
0.00235039,0.09227619999999999,19921,10,0.0759582,0.0331751,0.39392,0.159827,0.018273599999999997,0.22743000000000002,0.0315792,0.0170045,0.36149000000000003,0.334561,0.500105,0.500305,0.41847399999999996
0.00305707,0.104322,20048,10,0.041792,0.0385695,0.44694300000000003,0.18069100000000002,0.021928299999999998,0.25804299999999997,0.0315792,0.020081,0.36282800000000004,0.334932,0.500103,0.500304,0.42220100000000005
0.00376853,0.11520799999999999,19954,10,0.0891495,0.04377059999999999,0.48498199999999997,0.199546,0.025583099999999998,0.280004,0.0315792,0.023094200000000002,0.366241,0.34216199999999997,0.5001,0.500301,0.42594799999999994
0.00447977,0.125367,21008,10,0.053958500000000006,0.0490061,0.555479,0.21714299999999997,0.029237799999999998,0.320706,0.0315792,0.0260858,0.371408,0.347337,0.500097,0.5002979999999999,0.429676
0.00518646,0.13158,21007,10,0.130643,0.054435300000000006,0.690479,0.22790300000000002,0.0328925,0.398648,0.0315792,0.029075599999999997,0.381391,0.347657,0.500097,0.500297,0.43342600000000003
0.00591294,0.136857,20977,10,0.121548,0.059830499999999995,0.747282,0.237044,0.036547199999999995,0.431443,0.0315792,0.0319889,0.386821,0.354121,0.500097,0.5002979999999999,0.437249
0.00666756,0.150284,20944,10,0.05335019999999999,0.065039,0.7910699999999999,0.2603,0.040202,0.45672399999999996,0.0315792,0.034824400000000005,0.388548,0.351459,0.5000979999999999,0.5002989999999999,0.441104
0.00742799,0.162752,20942,10,0.170014,0.07009750000000001,0.819476,0.281894,0.0438567,0.473125,0.0315792,0.0376171,0.393522,0.348569,0.5001,0.5003,0.44497200000000003
0.00819538,0.173599,20911,10,0.405989,0.0749049,0.855558,0.300683,0.0475114,0.493957,0.0315792,0.040349300000000005,0.397129,0.349387,0.500102,0.5003029999999999,0.448845
0.00893617,0.184116,21999,10,0.0642182,0.0804747,1.11845,0.318898,0.0511661,0.645738,0.0315792,0.0432766,0.407936,0.357995,0.500101,0.500302,0.45270200000000005
0.00967373,0.192105,22000,10,0.20568000000000003,0.0863573,1.21591,0.33273600000000003,0.054820900000000006,0.7020029999999999,0.0315792,0.046229900000000004,0.41201800000000005,0.353182,0.5000979999999999,0.5003,0.45664399999999994
0.010427200000000001,0.197772,22000,10,0.464445,0.0919891,1.25698,0.342552,0.058475599999999996,0.7257170000000001,0.0315792,0.049125,0.41531899999999994,0.356087,0.500095,0.500297,0.46063699999999996
0.0111632,0.202396,22032,10,0.8236629999999999,0.0972843,1.28178,0.350561,0.0621303,0.740038,0.0315792,0.0519257,0.422138,0.36008,0.500095,0.500296,0.464625
0.0118863,0.206578,23056,10,0.47900200000000004,0.10285699999999999,1.53041,0.357804,0.065785,0.883583,0.0315792,0.0547106,0.433345,0.367786,0.500096,0.500296,0.468581
0.0126222,0.20974,23055,10,0.496087,0.10918,1.76683,0.36328,0.0694398,1.0200799999999999,0.0315792,0.0576462,0.439708,0.369877,0.500092,0.5002939999999999,0.472659
0.0133965,0.211941,23055,10,1.2206,0.115657,1.81427,0.367093,0.0730945,1.0474700000000001,0.0315792,0.0606573,0.438259,0.366377,0.5000899999999999,0.5002909999999999,0.47680600000000006
0.014166299999999998,0.213207,23055,10,1.67845,0.12171199999999999,1.8281599999999998,0.369285,0.07674919999999999,1.05549,0.0315792,0.06366820000000001,0.43544700000000003,0.35846999999999996,0.500089,0.500289,0.48089499999999996
0.0148683,0.214063,24079,10,1.11832,0.129363,2.45132,0.370769,0.0804039,1.41527,0.0315792,0.0669368,0.44271099999999997,0.363573,0.5000899999999999,0.50029,0.485009
0.0155815,0.213959,24047,10,1.75078,0.137182,2.54813,0.370589,0.0840587,1.47116,0.0315792,0.0702367,0.448817,0.362927,0.5000899999999999,0.50029,0.48932
0.016280100000000002,0.21330700000000002,24047,10,2.69086,0.144072,2.5588599999999997,0.36945900000000004,0.0877134,1.47736,0.0315792,0.0732953,0.45177399999999995,0.366264,0.5000899999999999,0.5002880000000001,0.493598
0.016964700000000003,0.212073,25103,10,2.35985,0.153975,3.49928,0.367321,0.09136810000000001,2.02031,0.0315792,0.0769592,0.45703,0.364994,0.5000859999999999,0.500286,0.49785100000000004
0.017682299999999998,0.21013600000000002,25071,10,3.13168,0.163822,3.61535,0.363966,0.0950228,2.08732,0.0315792,0.0807863,0.46292799999999995,0.368294,0.5000829999999999,0.500282,0.502269
0.0182978,0.20788099999999998,25103,10,2.4546099999999997,0.173787,3.3359300000000003,0.360061,0.0986776,1.926,0.0315792,0.08465089999999999,0.470724,0.374558,0.500085,0.5002810000000001,0.506608
0.0188926,0.204881,26095,10,5.37246,0.18834700000000001,5.20742,0.354864,0.102332,3.0065,0.0315792,0.08911000000000001,0.47474700000000003,0.373684,0.500084,0.500282,0.5110979999999999
0.0194993,0.20138499999999998,27152,10,4.053030000000001,0.202051,4.721369999999999,0.34881,0.10598699999999998,2.72588,0.0315792,0.09373279999999999,0.473792,0.36706700000000003,0.5000819999999999,0.5002770000000001,0.515523
0.0200185,0.197642,27119,10,9.94187,0.224196,8.00484,0.342326,0.109642,4.62159,0.0315792,0.099218,0.475613,0.368915,0.500081,0.500276,0.5201399999999999
0.020430200000000003,0.193564,28176,10,8.3288,0.25269400000000003,9.29523,0.335262,0.11329600000000001,5.3666,0.0315792,0.10595299999999999,0.48480200000000007,0.37324,0.500081,0.500276,0.52486
0.0209114,0.189326,29200,10,8.264439999999999,0.278011,11.5783,0.327922,0.116951,6.684710000000001,0.0315792,0.112856,0.48805200000000004,0.366105,0.500049,0.500273,0.529762
0.021391,0.184908,30224,10,9.88419,0.30535300000000004,15.7073,0.32027100000000003,0.12060599999999999,9.06863,0.0315792,0.11991800000000001,0.488241,0.366856,0.500979,0.50027,0.537227
0.022015700000000003,0.180251,30191,10,53.5151,0.31138499999999997,14.8491,0.312204,0.124261,8.57315,0.0315792,0.124297,0.47310399999999997,0.35587399999999997,0.500648,0.5002850000000001,0.540836
0.0231272,0.178171,32239,10,6.76523,0.31501799999999996,11.2994,0.308601,0.127915,6.52369,0.0315792,0.129418,0.954098,0.95516,0.499938,0.5000720000000001,0.601953
0.024840400000000002,0.18045999999999998,33264,10,9.04745,0.3235,12.3447,0.312566,0.13157,7.1272,0.0315792,0.132234,0.958829,0.856554,0.499939,0.500095,0.600648
0.027125599999999996,0.182202,34288,10,7.549930000000001,0.332667,12.7581,0.315583,0.135225,7.36592,0.0315792,0.134691,0.97301,0.867395,0.49996199999999996,0.500085,0.5989680000000001
0.029991000000000004,0.185354,35312,10,6.51123,0.338563,12.9597,0.321042,0.13888,7.482289999999999,0.0315792,0.13603099999999999,0.924357,0.808733,0.49996899999999994,0.500058,0.597647
0.032805900000000006,0.188671,36336,10,13.3015,0.348188,15.8721,0.326787,0.142534,9.16376,0.0315792,0.139748,0.42228000000000004,0.271065,0.500242,0.500096,0.567476
0.0,0.578503,19951,100,8.14402,0.024927,0.432158,0.1002,0.00625003,2.49506,0.0315792,0.0113706,1.0024,1.4682,0.5000979999999999,0.5002979999999999,0.406308
0.00178741,0.946284,20017,100,10.7963,0.0445,0.691295,0.163901,0.0125001,3.99119,0.0315792,0.021678299999999998,1.39719,1.8397400000000002,0.500101,0.5003029999999999,0.41270200000000007
0.00422107,1.37566,20048,100,13.2344,0.0661066,0.924695,0.238271,0.0187501,5.33873,0.0315792,0.032899,1.63333,2.05049,0.500104,0.500304,0.41915600000000003
0.00679618,1.87067,19886,100,15.8523,0.0883679,1.1151200000000001,0.324011,0.025000099999999997,6.4381699999999995,0.0315792,0.044316,1.7790400000000002,2.2382299999999997,0.5000979999999999,0.5002989999999999,0.425729
0.00934726,3.0827,21006,100,41.356,0.122306,2.51118,0.533939,0.0312502,14.4983,0.0315792,0.057348800000000005,2.43846,2.58287,0.500092,0.500293,0.43240500000000004
0.012123700000000001,4.10674,21008,100,47.2201,0.158278,2.9308099999999997,0.711309,0.0375002,16.921,0.0315792,0.07149760000000001,2.6535599999999997,2.7407,0.500092,0.5002939999999999,0.43933900000000004
0.0144851,6.26441,22032,100,291.957,0.303973,14.3325,1.08503,0.043750199999999996,82.7489,0.0315792,0.0981048,3.3152800000000004,3.70263,0.500087,0.50029,0.44646499999999995
0.0138192,5.15712,24048,100,5076.8,2.73684,203.093,0.8932389999999999,0.050000300000000004,1172.56,0.0315792,0.365127,7.378089999999999,7.5079,0.499992,0.499957,0.61516
0.0,6.21197,19951,1000,103.06,0.0293907,0.48379300000000003,0.10759400000000001,0.00625003,27.9318,0.0315792,0.0132482,27.4147,33.0584,0.5000979999999999,0.5002979999999999,0.406308
0.00224564,10.3108,19918,1000,131.379,0.0515525,0.820975,0.17858800000000002,0.0125001,47.398999999999994,0.0315792,0.024978200000000002,31.9887,37.4654,0.500101,0.5003029999999999,0.41274099999999997
0.00526046,15.2961,19949,1000,158.149,0.07790060000000001,1.0844799999999999,0.264937,0.0187501,62.6122,0.0315792,0.038393000000000004,34.885,40.1295,0.500103,0.500304,0.41925
0.00848198,23.1198,20976,1000,213.832,0.10666500000000001,2.55821,0.400446,0.025000099999999997,147.69799999999998,0.0315792,0.0519072,37.3271,42.656000000000006,0.500096,0.5002979999999999,0.425883
0.0117949,40.5813,21008,1000,618.399,0.156528,3.61073,0.702888,0.0312502,208.46599999999998,0.0315792,0.06839119999999999,45.4379,46.8619,0.500089,0.5002909999999999,0.432716
0.0150673,82.5421,22032,1000,42095.3,3.05688,171.678,1.42967,0.0375002,9911.82,0.0315792,0.48182700000000006,75.6507,84.8515,0.500087,0.5002909999999999,0.439733
0.0,4.8097700000000005e-05,9619,1,0.00841542,0.000247588,0.00277726,0.00263448,0.00155838,5.0704499999999995e-05,0.0315792,7.32216e-05,0.0565192,0.000720747,0.500097,0.500297,0.401616
8.10056e-07,7.96152e-05,9619,1,0.00845872,0.000464685,0.00453369,0.00436081,0.00311676,8.277149999999999e-05,0.0315792,0.00014002,0.05656,0.00063625,0.500097,0.500297,0.403171
1.7388299999999997e-06,0.00011250299999999999,12624,1,0.0078552,0.000652986,0.00616217,0.00616217,0.00467514,0.00011250299999999999,0.0315792,0.000199962,0.05175830000000001,0.0006843999999999999,0.500097,0.500297,0.404731
2.4733599999999996e-06,0.00015002600000000002,12624,1,0.00796622,0.000822125,0.00821745,0.00821745,0.00623352,0.00015002600000000002,0.0315792,0.00025461099999999996,0.05478619999999999,0.000681767,0.5000979999999999,0.5002979999999999,0.406292
2.91991e-06,0.000184889,13647,1,0.00852703,0.0009729010000000001,0.010126999999999999,0.010126999999999999,0.0077919,0.000184889,0.0315792,0.000304,0.054833400000000004,0.000743066,0.5000979999999999,0.5002989999999999,0.407854
3.0626e-06,0.00021955599999999998,13647,1,0.00884976,0.00111522,0.0120259,0.0120259,0.00935028,0.00021955599999999998,0.0315792,0.00035113300000000005,0.054983500000000005,0.0007373910000000001,0.500099,0.5003,0.40941700000000003
2.98997e-06,0.000250702,13647,1,0.00773397,0.00125238,0.013731799999999999,0.013731799999999999,0.0109087,0.000250702,0.0315792,0.000396895,0.051496900000000005,0.0005299419999999999,0.5001,0.500301,0.41098100000000004
2.8800799999999996e-06,0.000277426,13647,1,0.00761778,0.0013807000000000001,0.015195600000000002,0.015195600000000002,0.012467,0.000277426,0.0315792,0.000439914,0.055378,0.000358171,0.500102,0.5003029999999999,0.412546
2.8747700000000004e-06,0.00030078900000000004,13647,1,0.00777505,0.00149779,0.0164753,0.0164753,0.014025399999999999,0.00030078900000000004,0.0315792,0.00048019999999999996,0.0554404,0.00037947800000000004,0.500103,0.500304,0.414108
3.06839e-06,0.00031325200000000003,13647,1,0.00709078,0.00160209,0.0171579,0.0171579,0.0155838,0.00031325200000000003,0.0315792,0.000517329,0.0521976,0.000553421,0.500104,0.500304,0.41566499999999995
3.51461e-06,0.000324633,13648,1,0.00639854,0.00168835,0.0177813,0.0177813,0.0171422,0.000324633,0.0315792,0.000549397,0.0508842,0.00059011,0.500104,0.500304,0.417225
3.7141800000000002e-06,0.000340908,13648,1,0.00576362,0.00176191,0.0186727,0.0186727,0.018700599999999998,0.000340908,0.0315792,0.000577126,0.058291199999999994,0.0005065,0.500104,0.500304,0.418781
3.56403e-06,0.00035403400000000003,13648,1,0.00506816,0.00182142,0.0193917,0.0193917,0.020258900000000003,0.00035403400000000003,0.0315792,0.000600326,0.057570500000000004,0.00038148,0.500104,0.500304,0.420336
3.10461e-06,0.000361306,13648,1,0.00449874,0.00185876,0.019790000000000002,0.019790000000000002,0.0218173,0.000361306,0.0315792,0.000617228,0.057073,0.00039140599999999996,0.500104,0.5003029999999999,0.42189099999999996
2.3294299999999997e-06,0.000367465,13648,1,0.00422947,0.00187918,0.0201273,0.0201273,0.0233757,0.000367465,0.0315792,0.000628739,0.05682919999999999,0.000534341,0.500103,0.5003029999999999,0.423446
1.25874e-06,0.00036932199999999994,13999,1,0.00441375,0.00189151,0.0202291,0.0202291,0.024934099999999997,0.00036932199999999994,0.0315792,0.000637698,0.0606437,0.000516799,0.500102,0.500302,0.42500299999999996
1.43544e-09,0.00036569300000000005,13999,1,0.00483462,0.00189446,0.0200303,0.0200303,0.026492500000000002,0.00036569300000000005,0.0315792,0.000643484,0.06035880000000001,0.00046231699999999996,0.500101,0.500301,0.426562
1.1999799999999998e-06,0.00035868099999999996,14000,1,0.0049247,0.00189143,0.019646200000000003,0.019646200000000003,0.028050799999999997,0.00035868099999999996,0.0315792,0.0006473609999999999,0.060613400000000005,0.000582888,0.5001,0.500301,0.42812
2.06601e-06,0.00034186800000000005,14000,1,0.00380922,0.00187468,0.0187253,0.0187253,0.0296092,0.00034186800000000005,0.0315792,0.000646874,0.0568364,0.0005543319999999999,0.500099,0.5003,0.42967700000000003
2.54543e-06,0.000312913,19983,1,0.00374499,0.00184802,0.0177322,0.0171394,0.0311676,0.000323736,0.0315792,0.000643394,0.057066399999999996,0.000778275,0.500099,0.5003,0.43123100000000003
2.63866e-06,0.000300803,8688,1,0.00363757,0.00181565,0.016475999999999998,0.016475999999999998,0.032726,0.000300803,0.0315792,0.000637424,0.057889300000000005,0.0009244689999999999,0.5000979999999999,0.5002979999999999,0.432784
2.78426e-06,0.000290756,8688,1,0.00336204,0.00177812,0.015925799999999997,0.015925799999999997,0.0342844,0.000290756,0.0315792,0.0006288719999999999,0.058029700000000004,0.0009206160000000001,0.5000979999999999,0.5002979999999999,0.434338
3.2144e-06,0.000281155,13999,1,0.00258966,0.00172975,0.015399799999999998,0.015399799999999998,0.0358427,0.000281155,0.0315792,0.0006165,0.0503597,0.000881427,0.5000979999999999,0.5002979999999999,0.43589799999999995
3.9799e-06,0.000278192,13999,1,0.00310927,0.00167072,0.0152376,0.0152376,0.0374011,0.000278192,0.0315792,0.000600367,0.052148,0.000920606,0.500099,0.5002979999999999,0.43745900000000004
5.08653e-06,0.000269869,13999,1,0.00331425,0.00160347,0.0147817,0.0147817,0.0389595,0.000269869,0.0315792,0.0005812030000000001,0.0553393,0.000871923,0.500099,0.5002989999999999,0.439021
6.40896e-06,0.000261535,14000,1,0.00294592,0.00153484,0.014325200000000001,0.014325200000000001,0.0405179,0.000261535,0.0315792,0.000561234,0.055341499999999995,0.0009302360000000001,0.5001,0.5003,0.44058400000000003
7.775510000000001e-06,0.000254922,13813,1,0.00245651,0.00146897,0.013963,0.013963,0.042076300000000004,0.000254922,0.0315792,0.000541865,0.051755499999999996,0.000762709,0.500101,0.500302,0.44214799999999993
9.061369999999999e-06,0.000245445,14671,1,0.00298053,0.0014049000000000002,0.013544899999999999,0.0134439,0.0436346,0.00024728900000000004,0.0315792,0.0005225869999999999,0.05556180000000001,0.000668495,0.500102,0.5003029999999999,0.443713
1.00742e-05,0.000235667,14671,1,0.0037929,0.00134151,0.013128200000000001,0.0129083,0.045193000000000004,0.000239681,0.0315792,0.000503421,0.05555740000000001,0.0006189419999999999,0.500104,0.500304,0.44527700000000003
1.06868e-05,0.00022172,14671,1,0.00466904,0.00127899,0.012351299999999999,0.0121444,0.0467514,0.000225497,0.0315792,0.00048442,0.0523016,0.0007641530000000001,0.500105,0.500305,0.44683500000000004
1.0796800000000001e-05,0.000204369,14672,1,0.00576791,0.00121205,0.0113838,0.011193999999999999,0.0483098,0.000207833,0.0315792,0.00046418699999999997,0.049524599999999995,0.000862487,0.500105,0.500305,0.448395
1.07158e-05,0.000195252,14672,1,0.00462267,0.00114441,0.0108759,0.0106946,0.049868199999999994,0.000198562,0.0315792,0.000443549,0.0582641,0.000832666,0.500105,0.500305,0.449953
1.07876e-05,0.00018566,14672,1,0.00464787,0.0010735,0.0103416,0.010169200000000002,0.0514265,0.000188807,0.0315792,0.000421802,0.05874780000000001,0.0007161369999999999,0.500105,0.500304,0.451508
1.1093e-05,0.000172531,14672,1,0.00364902,0.00099642,0.00961034,0.00945014,0.0529849,0.000175456,0.0315792,0.000397781,0.057584199999999995,0.00057782,0.500105,0.500304,0.45306199999999996
1.15824e-05,0.000159342,14672,1,0.00435837,0.000914883,0.00887568,0.00872773,0.054543299999999996,0.00016204299999999998,0.0315792,0.000372366,0.056060000000000006,0.0007033230000000001,0.500104,0.5003029999999999,0.454617
1.2218699999999999e-05,0.000143897,14640,1,0.00453188,0.000836278,0.00804232,0.00788176,0.05610169999999999,0.00014682899999999999,0.0315792,0.00034737300000000005,0.0607773,0.0007136,0.500103,0.5003029999999999,0.45617299999999994
1.2918599999999999e-05,0.000125219,14640,1,0.00454384,0.0007624730000000001,0.00702984,0.00685869,0.0576601,0.000128344,0.0315792,0.000323527,0.060538,0.000632765,0.500102,0.500302,0.45773
1.35444e-05,0.000105028,14838,1,0.00497277,0.0006942160000000001,0.00602007,0.00575275,0.0592184,0.00010990799999999999,0.0315792,0.00030115700000000003,0.060711,0.000762011,0.500101,0.500301,0.45928800000000003
1.37901e-05,8.94283e-05,21999,1,0.00595373,0.000629545,0.00557825,0.0048983,0.060776800000000006,0.000101842,0.0315792,0.00027969700000000003,0.056388,0.00083441,0.5001,0.5003,0.460845
1.35634e-05,7.59215e-05,21999,1,0.00774741,0.000572909,0.00533482,0.00415849,0.0623352,9.73978e-05,0.0315792,0.000260063,0.057349199999999996,0.000962054,0.5001,0.5003,0.462399
1.2868900000000001e-05,6.64954e-05,13008,1,0.00664372,0.0005241530000000001,0.00411152,0.00364219,0.06389360000000001,7.50641e-05,0.0315792,0.00024287400000000002,0.0582535,0.000995125,0.500099,0.5002979999999999,0.46395299999999995
1.17571e-05,7.26085e-05,8753,1,0.00540098,0.000483755,0.00397702,0.00397702,0.065452,7.26085e-05,0.0315792,0.000227645,0.0582457,0.0011452,0.500099,0.5002979999999999,0.46550600000000003
1.05479e-05,8.708319999999999e-05,9777,1,0.00647366,0.00044886800000000005,0.00476985,0.00476985,0.06701030000000001,8.708319999999999e-05,0.0315792,0.000213161,0.0514549,0.00112907,0.500099,0.5002979999999999,0.46706499999999995
9.46875e-06,9.74311e-05,9777,1,0.00637873,0.00042256,0.00533664,0.00533664,0.0685687,9.74311e-05,0.0315792,0.000200547,0.0525396,0.0011183,0.500099,0.5002979999999999,0.46862600000000004
8.62658e-06,0.00010476700000000001,9777,1,0.00680156,0.000408909,0.00573846,0.00573846,0.07012710000000001,0.00010476700000000001,0.0315792,0.000191759,0.055678899999999996,0.00107214,0.5001,0.5002989999999999,0.470189
7.90515e-06,0.00010705899999999999,9777,1,0.00626539,0.00040704699999999995,0.00586399,0.00586399,0.0716855,0.00010705899999999999,0.0315792,0.000186215,0.05554780000000001,0.00111423,0.5001,0.5003,0.47175100000000003
7.1984500000000005e-06,8.9022e-05,9777,1,0.00570895,0.000407441,0.00487605,0.00487605,0.0732439,8.9022e-05,0.0315792,0.000182233,0.051860199999999995,0.000981732,0.500101,0.500301,0.473315
6.5111e-06,9.778639999999999e-05,9712,1,0.00511116,0.00041056199999999995,0.005356100000000001,0.005356100000000001,0.0748022,9.778639999999999e-05,0.0315792,0.00017941599999999998,0.05560980000000001,0.000878063,0.500102,0.500302,0.47488
5.7464699999999995e-06,0.000112251,9712,1,0.00517259,0.000423621,0.00614839,0.00614839,0.07636060000000001,0.000112251,0.0315792,0.00017919,0.0555389,0.000721628,0.500104,0.5003029999999999,0.476445
4.75915e-06,0.00012463899999999998,9712,1,0.00561439,0.000445139,0.00682689,0.00682689,0.077919,0.00012463899999999998,0.0315792,0.000181339,0.05438780000000001,0.000858127,0.500105,0.500304,0.478005
3.48671e-06,0.000132351,9712,1,0.00658225,0.00047311300000000005,0.00724935,0.00724935,0.07947739999999999,0.000132351,0.0315792,0.00018580000000000002,0.0516212,0.0009623489999999999,0.500105,0.500304,0.479563
2.09897e-06,0.000140292,9711,1,0.00452147,0.000498579,0.00768428,0.00768428,0.0810358,0.000140292,0.0315792,0.000189717,0.0567957,0.000907687,0.500105,0.500304,0.48112200000000005
7.936020000000001e-07,0.000150487,9711,1,0.00504419,0.0005191109999999999,0.00824269,0.00824269,0.0825941,0.000150487,0.0315792,0.000192621,0.0577898,0.000789419,0.500106,0.500304,0.482678
2.7121300000000003e-07,0.000123602,9711,1,0.00357722,0.000527171,0.00677012,0.00677012,0.08415249999999999,0.000123602,0.0315792,0.000192673,0.057505600000000004,0.000631699,0.500105,0.5003029999999999,0.484232
1.13348e-06,0.000113246,10767,1,0.00386034,0.000538374,0.00620288,0.00620288,0.08571089999999999,0.000113246,0.0315792,0.000192523,0.0574604,0.000736035,0.500104,0.5003029999999999,0.48578599999999994
1.8466999999999998e-06,0.000115209,9742,1,0.0040065,0.0005518869999999999,0.00631039,0.00631039,0.0872693,0.000115209,0.0315792,0.00019282900000000002,0.0603702,0.0007821610000000001,0.500103,0.500302,0.487342
2.5121700000000003e-06,0.00011378799999999999,9776,1,0.003959900000000001,0.000562727,0.00623255,0.00623255,0.0888277,0.00011378799999999999,0.0315792,0.000192625,0.060083500000000005,0.0006787000000000001,0.500102,0.500301,0.488899
3.15903e-06,0.000116787,9775,1,0.00390364,0.000569773,0.00639686,0.00639686,0.09038600000000001,0.000116787,0.0315792,0.00019229299999999998,0.0607952,0.000708463,0.500101,0.5003,0.490457
3.94319e-06,0.000116544,9775,1,0.00445215,0.000576091,0.00638352,0.00638352,0.0919444,0.000116544,0.0315792,0.000192229,0.0594275,0.0008727260000000001,0.5001,0.5002989999999999,0.492014
5.0086199999999995e-06,0.00011534200000000001,16047,1,0.00594912,0.000588026,0.00664172,0.00631771,0.0935028,0.000121258,0.0315792,0.000192685,0.058106899999999996,0.000887268,0.5001,0.5002979999999999,0.493569
6.376319999999999e-06,0.000121294,16047,1,0.00557912,0.000598087,0.00738203,0.00664372,0.0950612,0.000134774,0.0315792,0.000192586,0.057088400000000004,0.000906938,0.500099,0.500297,0.495123
7.85423e-06,0.000123902,15861,1,0.00432616,0.000600608,0.00754068,0.00678655,0.0966196,0.00013767,0.0315792,0.000192316,0.057830099999999995,0.00111833,0.500099,0.500296,0.496676
9.18679e-06,0.000121294,15861,1,0.00372844,0.000598321,0.00746897,0.00664372,0.0981779,0.000136361,0.0315792,0.00019198200000000002,0.0543495,0.00104348,0.500099,0.500296,0.498234
1.03455e-05,0.00012429999999999999,15861,1,0.00433208,0.000593274,0.00703996,0.00680833,0.0997363,0.000128529,0.0315792,0.000191027,0.0527756,0.00100486,0.500099,0.500296,0.49979399999999996
1.1315e-05,0.000124581,10801,1,0.00487168,0.000589711,0.00682373,0.00682373,0.10129500000000001,0.000124581,0.0315792,0.00019011400000000002,0.055878599999999994,0.000958981,0.500099,0.500297,0.501356
1.20589e-05,0.000123734,22032,1,0.00416237,0.000586925,0.00688408,0.00677735,0.102853,0.000125683,0.0315792,0.000189443,0.055582000000000006,0.00103159,0.5001,0.5002979999999999,0.502919
1.27124e-05,0.000127682,10736,1,0.00351063,0.000573545,0.00699356,0.00699356,0.10441099999999999,0.000127682,0.0315792,0.000186398,0.0536379,0.000933762,0.5001,0.5002989999999999,0.504482
1.3288599999999998e-05,0.000130777,10736,1,0.00302813,0.000551863,0.00716313,0.00716313,0.10597000000000001,0.000130777,0.0315792,0.000181365,0.053716099999999996,0.000776597,0.500102,0.5003,0.506047
1.3874600000000001e-05,0.000132314,10736,1,0.0029936999999999997,0.000530151,0.00724729,0.00724729,0.107528,0.000132314,0.0315792,0.000176552,0.0558091,0.000635148,0.500103,0.500301,0.507612
1.46204e-05,0.000132352,10736,1,0.00353145,0.0005104,0.00724937,0.00724937,0.10908699999999999,0.000132352,0.0315792,0.000172128,0.055885000000000004,0.0007252739999999999,0.500104,0.500302,0.509173
1.5628e-05,0.00012858299999999999,10736,1,0.0037090000000000005,0.0004972490000000001,0.00704292,0.00704292,0.11064500000000001,0.00012858299999999999,0.0315792,0.000169811,0.0526688,0.0008494339999999999,0.500104,0.500302,0.510731
1.67898e-05,0.000124015,10735,1,0.00353776,0.00048452,0.00679275,0.00679275,0.112203,0.000124015,0.0315792,0.0001675,0.0539634,0.000776439,0.500104,0.500302,0.5122899999999999
1.78485e-05,0.000123325,10735,1,0.00301692,0.00046516,0.00675495,0.00675495,0.11376199999999999,0.000123325,0.0315792,0.000163014,0.058133699999999996,0.000727517,0.500105,0.500301,0.513846
1.87097e-05,9.40682e-05,11759,1,0.00206585,0.00043464,0.00515245,0.00515245,0.11532,9.40682e-05,0.0315792,0.00015501799999999999,0.057375699999999995,0.000580927,0.500104,0.500301,0.515401
1.9363800000000003e-05,8.34816e-05,10766,1,0.00202114,0.00040582,0.00457258,0.00457258,0.116878,8.34816e-05,0.0315792,0.000146037,0.058368899999999994,0.00062549,0.500104,0.5003,0.516955
1.98098e-05,8.10434e-05,10766,1,0.00233391,0.00038208800000000005,0.00443903,0.00443903,0.11843699999999999,8.10434e-05,0.0315792,0.000138208,0.059535000000000005,0.0007233010000000001,0.500103,0.5002989999999999,0.51851
2.0091500000000002e-05,7.485800000000001e-05,10766,1,0.00267781,0.000358355,0.00410023,0.00410023,0.119995,7.485800000000001e-05,0.0315792,0.000130013,0.0608492,0.000591916,0.500102,0.5002989999999999,0.5200670000000001
2.02705e-05,6.96033e-05,10799,1,0.00270587,0.000334767,0.00381242,0.00381242,0.121554,6.96033e-05,0.0315792,0.000122281,0.0600121,0.0006455930000000001,0.5001,0.5002979999999999,0.521625
2.0511e-05,6.59053e-05,10799,1,0.00266802,0.000310837,0.00360987,0.00360987,0.12311199999999999,6.59053e-05,0.0315792,0.00011541299999999999,0.0602891,0.000743119,0.500099,0.500297,0.523183
2.09901e-05,6.03588e-05,10799,1,0.00317229,0.00029566099999999996,0.00330606,0.00330606,0.12467,6.03588e-05,0.0315792,0.000110058,0.0573211,0.000719668,0.500099,0.500296,0.5247390000000001
2.1738e-05,5.5622600000000005e-05,17103,1,0.00354685,0.000289477,0.00381231,0.00304664,0.126229,6.96014e-05,0.0315792,0.00010581200000000001,0.0571149,0.000836686,0.5000979999999999,0.5002949999999999,0.526293
2.26778e-05,6.38044e-05,17103,1,0.00313316,0.000280018,0.00368398,0.00349479,0.12778699999999998,6.72584e-05,0.0315792,0.000102052,0.05744590000000001,0.0010137,0.5000979999999999,0.500293,0.527846
2.35515e-05,7.238399999999999e-05,10801,1,0.0026413,0.000265153,0.00396473,0.00396473,0.12934600000000002,7.238399999999999e-05,0.0315792,9.747620000000001e-05,0.056629599999999995,0.00100621,0.5000979999999999,0.500293,0.529401
2.42486e-05,7.39984e-05,10801,1,0.00230025,0.00024431,0.00405315,0.00405315,0.130904,7.39984e-05,0.0315792,9.18324e-05,0.051596800000000005,0.000936416,0.5000979999999999,0.500293,0.5309619999999999
2.4708600000000003e-05,7.30883e-05,10801,1,0.00292676,0.000226462,0.0040033000000000004,0.0040033000000000004,0.132462,7.30883e-05,0.0315792,8.683629999999999e-05,0.0542831,0.000899532,0.5000979999999999,0.5002939999999999,0.532523
2.49592e-05,6.95658e-05,10801,1,0.00258915,0.000212692,0.00381037,0.00381037,0.134021,6.95658e-05,0.0315792,8.271870000000001e-05,0.0552405,0.0009256669999999999,0.5000979999999999,0.5002949999999999,0.534085
2.50326e-05,5.07372e-05,10801,1,0.00277329,0.000193333,0.00277905,0.00277905,0.135579,5.07372e-05,0.0315792,7.733970000000001e-05,0.055375,0.000910526,0.500099,0.500296,0.5356489999999999
2.50021e-05,3.78631e-05,23023,1,0.00212231,0.00016900599999999997,0.00239147,0.0020739,0.13713699999999998,4.36612e-05,0.0315792,7.052930000000001e-05,0.0518149,0.0007240069999999999,0.5001,0.500297,0.537213
2.4929e-05,3.98694e-05,10736,1,0.00234368,0.000153881,0.00218378,0.00218378,0.138696,3.98694e-05,0.0315792,6.5851e-05,0.055648800000000005,0.0006057640000000001,0.500102,0.5002979999999999,0.538778
2.49725e-05,4.47184e-05,11823,1,0.00300635,0.000158698,0.00244939,0.00244939,0.140254,4.47184e-05,0.0315792,6.5498e-05,0.05569580000000001,0.000584952,0.500102,0.5002989999999999,0.5403399999999999
2.5234499999999997e-05,4.33892e-05,11823,1,0.00348994,0.000180663,0.00237658,0.00237658,0.14181300000000002,4.33892e-05,0.0315792,6.92918e-05,0.0524377,0.0007202160000000001,0.500103,0.5002989999999999,0.541898
2.5771199999999998e-05,4.36001e-05,24143,1,0.0036,0.00019904900000000002,0.00277409,0.00238813,0.143371,5.06465e-05,0.0315792,7.34998e-05,0.0514399,0.0007828119999999999,0.500103,0.5002989999999999,0.543457
2.62602e-05,4.23542e-05,24143,1,0.00301589,0.000209078,0.00297832,0.00231989,0.144929,5.437520000000001e-05,0.0315792,7.57906e-05,0.05846669999999999,0.0006778330000000001,0.500104,0.5002979999999999,0.545014
2.65987e-05,3.8371199999999996e-05,23085,1,0.00248037,0.000208381,0.00354871,0.00210173,0.146488,6.47888e-05,0.0315792,7.50184e-05,0.058486699999999996,0.000632642,0.500103,0.5002979999999999,0.546569
2.6682899999999998e-05,3.62076e-05,23085,1,0.00199519,0.000195292,0.00338133,0.00198322,0.148046,6.1733e-05,0.0315792,7.09159e-05,0.0576178,0.000566238,0.500103,0.500297,0.5481229999999999
2.6565700000000002e-05,3.88381e-05,24109,1,0.00241561,0.000185771,0.00307186,0.0021273000000000004,0.149604,5.6083000000000005e-05,0.0315792,6.781800000000001e-05,0.0565072,0.00066138,0.500102,0.500297,0.549678
2.62792e-05,4.5114499999999996e-05,24109,1,0.00255963,0.00018500099999999999,0.00260722,0.00247108,0.15116300000000002,4.7600000000000005e-05,0.0315792,6.69842e-05,0.0607957,0.00062337,0.500101,0.500296,0.551235
2.5813000000000002e-05,5.17824e-05,11759,1,0.00267793,0.00018789900000000002,0.00283631,0.00283631,0.152721,5.17824e-05,0.0315792,6.70168e-05,0.0605155,0.000565607,0.500099,0.5002949999999999,0.552793
2.53875e-05,5.584e-05,11759,1,0.00283493,0.000190181,0.00305855,0.00305855,0.15428,5.584e-05,0.0315792,6.80847e-05,0.06071939999999999,0.000686291,0.5000979999999999,0.5002939999999999,0.55435
2.51502e-05,5.5695299999999995e-05,11759,1,0.00257789,0.00019324,0.00305063,0.00305063,0.155838,5.5695299999999995e-05,0.0315792,6.87052e-05,0.0555135,0.000724189,0.5000979999999999,0.500293,0.5559069999999999
2.5222199999999997e-05,5.30478e-05,24079,1,0.00394006,0.000207848,0.00325487,0.00290561,0.157396,5.94242e-05,0.0315792,7.13734e-05,0.0571716,0.00088027,0.500097,0.500292,0.557461
2.5634899999999997e-05,4.83493e-05,11759,1,0.00302137,0.000219147,0.00264826,0.00264826,0.15895499999999999,4.83493e-05,0.0315792,7.53619e-05,0.058466,0.000979254,0.500096,0.5002909999999999,0.5590149999999999
2.61648e-05,5.26727e-05,12720,1,0.0025066999999999997,0.00022694400000000003,0.00288507,0.00288507,0.16051300000000002,5.26727e-05,0.0315792,7.82056e-05,0.0581251,0.00101723,0.500096,0.50029,0.560569
2.6611900000000002e-05,5.51619e-05,12720,1,0.00231738,0.000225075,0.00302141,0.00302141,0.162072,5.51619e-05,0.0315792,7.792340000000001e-05,0.049529000000000004,0.000954172,0.500096,0.50029,0.562128
2.6826e-05,5.3789300000000004e-05,12720,1,0.00293998,0.000216601,0.00294623,0.00294623,0.16363,5.3789300000000004e-05,0.0315792,7.63272e-05,0.0522648,0.000948559,0.500097,0.50029,0.563689
2.6832199999999997e-05,4.94879e-05,12849,1,0.0027958,0.00020752599999999998,0.00271063,0.00271063,0.165188,4.94879e-05,0.0315792,7.42576e-05,0.0554625,0.000880585,0.500097,0.5002909999999999,0.5652510000000001
2.6653499999999998e-05,4.7546499999999996e-05,12751,1,0.00249097,0.0002005,0.00260429,0.00260429,0.166747,4.7546499999999996e-05,0.0315792,7.28935e-05,0.05540830000000001,0.000940968,0.500097,0.500292,0.566814
2.63404e-05,5.24145e-05,12847,1,0.0020154,0.000191133,0.00287093,0.00287093,0.16830499999999998,5.24145e-05,0.0315792,7.1045e-05,0.051807799999999994,0.000750351,0.5000979999999999,0.500293,0.5683779999999999
2.60042e-05,5.90096e-05,12847,1,0.00220106,0.000187985,0.00323216,0.00323216,0.16986300000000001,5.90096e-05,0.0315792,7.0322e-05,0.0555816,0.000657038,0.5001,0.5002949999999999,0.569943
2.58116e-05,6.52372e-05,12847,1,0.00251958,0.00019537799999999999,0.00357327,0.00357327,0.171422,6.52372e-05,0.0315792,7.17079e-05,0.055583900000000006,0.000555368,0.500101,0.5002949999999999,0.5715060000000001
2.5880799999999998e-05,7.14113e-05,12847,1,0.0034801000000000003,0.00021433700000000002,0.00391145,0.00391145,0.17298,7.14113e-05,0.0315792,7.57616e-05,0.052294299999999995,0.000691181,0.500102,0.500296,0.5730649999999999
2.62282e-05,6.71434e-05,12847,1,0.0037778,0.000230294,0.00367768,0.00367768,0.174539,6.71434e-05,0.0315792,8.00151e-05,0.0503983,0.000817573,0.500102,0.500296,0.574624
2.65667e-05,5.48837e-05,25167,1,0.00310357,0.000239649,0.00329187,0.00300617,0.176097,6.00996e-05,0.0315792,8.2552e-05,0.058275400000000005,0.000756191,0.500102,0.5002949999999999,0.576182
2.67638e-05,4.78455e-05,25167,1,0.00278396,0.000237762,0.00323374,0.00262066,0.177655,5.90384e-05,0.0315792,8.19182e-05,0.0583656,0.000619361,0.500102,0.5002949999999999,0.577737
2.67488e-05,4.60154e-05,24109,1,0.00179479,0.00022421099999999998,0.00312479,0.00252043,0.179214,5.70493e-05,0.0315792,7.87139e-05,0.0575822,0.00050438,0.500101,0.5002939999999999,0.579291
2.65675e-05,5.1858100000000004e-05,24109,1,0.00226601,0.000209475,0.00288978,0.00284045,0.18077200000000002,5.27587e-05,0.0315792,7.5262e-05,0.0570072,0.000644989,0.5001,0.5002939999999999,0.580845
2.62196e-05,5.5073e-05,12815,1,0.00242966,0.00020197599999999998,0.00301654,0.00301654,0.18233,5.5073e-05,0.0315792,7.30445e-05,0.0608256,0.000640767,0.500099,0.500293,0.5824020000000001
2.57422e-05,5.82958e-05,12783,1,0.00256378,0.000198332,0.00319306,0.00319306,0.183889,5.82958e-05,0.0315792,7.18843e-05,0.0605405,0.0005725719999999999,0.5000979999999999,0.500292,0.583959
2.52363e-05,5.95296e-05,12783,1,0.00245071,0.000192915,0.00326065,0.00326065,0.185447,5.95296e-05,0.0315792,7.07075e-05,0.060775199999999995,0.0006453990000000001,0.500097,0.5002909999999999,0.585517
2.49627e-05,5.72911e-05,12783,1,0.00287869,0.00018626,0.00313803,0.00313803,0.187006,5.72911e-05,0.0315792,6.882270000000001e-05,0.0573165,0.0007421919999999999,0.500096,0.50029,0.587074
2.49532e-05,5.2118100000000005e-05,25071,1,0.00447498,0.00019044,0.00324508,0.00285469,0.188564,5.92454e-05,0.0315792,6.86835e-05,0.0569226,0.0008500269999999999,0.500095,0.500289,0.588629
2.52915e-05,4.49371e-05,12783,1,0.00362499,0.000195989,0.00246136,0.00246136,0.190122,4.49371e-05,0.0315792,7.01978e-05,0.057348500000000004,0.000952825,0.5000939999999999,0.500287,0.590182
2.5777600000000002e-05,4.98889e-05,13744,1,0.00282266,0.00019994,0.00273259,0.00273259,0.191681,4.98889e-05,0.0315792,7.13871e-05,0.058237699999999996,0.00103081,0.5000939999999999,0.500286,0.591735
2.6256199999999998e-05,5.3072600000000004e-05,13744,1,0.00269998,0.000195932,0.00290697,0.00290697,0.19323900000000002,5.3072600000000004e-05,0.0315792,7.00133e-05,0.0510321,0.000964421,0.5000939999999999,0.500287,0.5932930000000001
2.6548600000000002e-05,5.2235e-05,13744,1,0.00292894,0.000187078,0.0028611,0.0028611,0.194797,5.2235e-05,0.0315792,6.77421e-05,0.052579499999999994,0.0009064260000000001,0.5000939999999999,0.500287,0.594854
2.66515e-05,5.227939999999999e-05,13873,1,0.00337468,0.00017669999999999999,0.00286353,0.00286353,0.196356,5.227939999999999e-05,0.0315792,6.501e-05,0.05569349999999999,0.000895139,0.500095,0.500287,0.596416
2.65672e-05,4.91728e-05,13873,1,0.00297021,0.00017059,0.00269337,0.00269337,0.197914,4.91728e-05,0.0315792,6.39183e-05,0.0554981,0.0009694510000000001,0.500095,0.5002880000000001,0.597978
2.6307600000000002e-05,3.8745500000000004e-05,13775,1,0.00239954,0.000157696,0.00212223,0.00212223,0.199473,3.8745500000000004e-05,0.0315792,6.120890000000001e-05,0.05232719999999999,0.0007671760000000001,0.500096,0.500289,0.599542
2.6060500000000002e-05,4.2478299999999996e-05,13871,1,0.00237318,0.000143341,0.00232669,0.00232669,0.201031,4.2478299999999996e-05,0.0315792,5.77684e-05,0.0555961,0.0006761689999999999,0.500097,0.50029,0.601106
2.59271e-05,4.77294e-05,13871,1,0.00270132,0.000140511,0.00261431,0.00261431,0.20258900000000002,4.77294e-05,0.0315792,5.62966e-05,0.0554767,0.000558561,0.5000979999999999,0.5002909999999999,0.602671
2.6001700000000002e-05,5.2921000000000004e-05,13871,1,0.00334477,0.000155139,0.00289867,0.00289867,0.204148,5.2921000000000004e-05,0.0315792,5.8370100000000005e-05,0.055197699999999995,0.0006791639999999999,0.500099,0.500292,0.6042310000000001
2.6374000000000002e-05,4.88592e-05,26191,1,0.00365304,0.000173103,0.00285209,0.00267619,0.205706,5.20705e-05,0.0315792,6.16482e-05,0.051985699999999996,0.000821491,0.500099,0.500292,0.605789
2.68317e-05,4.46622e-05,26191,1,0.00329874,0.00018533799999999998,0.00303744,0.00244631,0.207265,5.5454499999999996e-05,0.0315792,6.40402e-05,0.0567846,0.000754665,0.5001,0.5002909999999999,0.607348
2.7213000000000002e-05,3.94541e-05,25133,1,0.00298137,0.000183905,0.00300458,0.00216104,0.208823,5.48547e-05,0.0315792,6.31848e-05,0.056938699999999995,0.000639696,0.5001,0.5002909999999999,0.608903
2.74115e-05,3.82185e-05,25133,1,0.00194137,0.00017041400000000003,0.00325333,0.00209336,0.21038099999999998,5.9396000000000005e-05,0.0315792,5.9719700000000004e-05,0.0574722,0.000538574,0.500099,0.5002909999999999,0.6104569999999999
2.74323e-05,3.5500399999999996e-05,26157,1,0.0021545,0.00015688399999999998,0.00313887,0.00194448,0.21194000000000002,5.7306300000000004e-05,0.0315792,5.6841499999999994e-05,0.0570422,0.000645691,0.5000979999999999,0.50029,0.612012
2.72727e-05,3.55208e-05,19061,1,0.00239594,0.000155221,0.00272513,0.0019456,0.213498,4.97526e-05,0.0315792,5.721479999999999e-05,0.059961,0.0006986119999999999,0.500097,0.500289,0.613567
2.70075e-05,3.97683e-05,21170,1,0.0028257,0.000158326,0.00267098,0.00217825,0.215056,4.8764099999999996e-05,0.0315792,5.89017e-05,0.0596262,0.000606834,0.500096,0.5002880000000001,0.615124
2.6640999999999998e-05,4.11837e-05,21170,1,0.00251869,0.000158056,0.00310228,0.00225577,0.216615,5.66384e-05,0.0315792,5.89704e-05,0.0608149,0.000633299,0.500095,0.500287,0.616682
2.6428000000000002e-05,3.93872e-05,21066,1,0.00276809,0.000154595,0.00262892,0.00215738,0.218173,4.79963e-05,0.0315792,5.82506e-05,0.0594548,0.0007725669999999999,0.5000939999999999,0.500286,0.618239
2.64729e-05,3.44634e-05,22193,1,0.00418024,0.000162036,0.00240637,0.00188768,0.219732,4.3933199999999995e-05,0.0315792,6.01271e-05,0.057658100000000004,0.000832576,0.500093,0.5002850000000001,0.619795
2.68e-05,3.84254e-05,19990,1,0.00406908,0.00018047,0.00264484,0.00210469,0.22129000000000001,4.82868e-05,0.0315792,6.37433e-05,0.057099699999999996,0.000829616,0.500092,0.5002840000000001,0.621348
2.73681e-05,4.57589e-05,19990,1,0.0031548,0.00018758700000000002,0.00270676,0.00250638,0.222848,4.9417200000000005e-05,0.0315792,6.58537e-05,0.056952199999999994,0.0010449,0.500092,0.500282,0.622901
2.79138e-05,5.085e-05,13873,1,0.00271197,0.00018905700000000002,0.00278523,0.00278523,0.22440700000000002,5.085e-05,0.0315792,6.6443e-05,0.055246500000000004,0.00100449,0.500092,0.500282,0.6244569999999999
2.82646e-05,5.398560000000001e-05,13873,1,0.00297302,0.00018312099999999998,0.00295698,0.00295698,0.225965,5.398560000000001e-05,0.0315792,6.58099e-05,0.0528264,0.0009389239999999999,0.500092,0.500282,0.6260180000000001
2.84427e-05,5.4673400000000004e-05,14897,1,0.00355098,0.000177732,0.00299466,0.00299466,0.227523,5.4673400000000004e-05,0.0315792,6.51905e-05,0.05593480000000001,0.000892755,0.500092,0.500283,0.627579
2.8445799999999998e-05,5.24269e-05,14897,1,0.00322555,0.00017821799999999998,0.0028715999999999998,0.0028715999999999998,0.229082,5.24269e-05,0.0315792,6.68005e-05,0.0556207,0.000958737,0.500092,0.500283,0.629141
2.82726e-05,3.54823e-05,24043,1,0.00267025,0.000171559,0.00206782,0.00194349,0.23064,3.77522e-05,0.0315792,6.626909999999999e-05,0.054134,0.000841044,0.500093,0.5002840000000001,0.6307050000000001
2.8086999999999997e-05,3.23781e-05,23247,1,0.00245706,0.00015861600000000001,0.00192104,0.00177346,0.232199,3.50724e-05,0.0315792,6.395560000000001e-05,0.0533122,0.000672662,0.5000939999999999,0.500286,0.632269
2.79542e-05,3.80828e-05,14895,1,0.00259772,0.000151304,0.00208593,0.00208593,0.23375700000000002,3.80828e-05,0.0315792,6.15562e-05,0.055814199999999994,0.0005640069999999999,0.500095,0.500287,0.633834
2.7985e-05,4.37903e-05,14895,1,0.00338703,0.000157707,0.00239855,0.00239855,0.235315,4.37903e-05,0.0315792,6.17022e-05,0.055871000000000004,0.000646425,0.500096,0.500287,0.6353949999999999
2.82434e-05,4.03242e-05,27215,1,0.00340877,0.00017360700000000002,0.00267984,0.0022087,0.23687399999999997,4.89259e-05,0.0315792,6.392979999999999e-05,0.0526461,0.000778157,0.500097,0.5002880000000001,0.636953
2.86819e-05,4.6882700000000004e-05,27215,1,0.00343823,0.000184705,0.00287263,0.00256793,0.238432,5.2445600000000005e-05,0.0315792,6.575649999999999e-05,0.053498300000000006,0.0007307689999999999,0.500097,0.500287,0.638512
2.9099e-05,4.07276e-05,27215,1,0.00303671,0.000185087,0.00283316,0.00223079,0.23999099999999998,5.1725e-05,0.0315792,6.48003e-05,0.058124,0.000699913,0.500097,0.500287,0.6400680000000001
2.93641e-05,3.48379e-05,26157,1,0.0020276,0.000172627,0.00323095,0.0019082,0.24154899999999999,5.89875e-05,0.0315792,6.168720000000001e-05,0.0573698,0.000571982,0.500096,0.500286,0.6416229999999999
2.9439600000000002e-05,3.30525e-05,27181,1,0.00192772,0.00015892,0.00300151,0.0018104,0.24310700000000002,5.47987e-05,0.0315792,5.8964899999999995e-05,0.059271800000000006,0.0006048999999999999,0.500096,0.5002850000000001,0.643177
2.93504e-05,3.00757e-05,27181,1,0.0023453000000000002,0.00015709399999999998,0.00271466,0.00164735,0.244666,4.9561499999999996e-05,0.0315792,5.97379e-05,0.059128499999999994,0.000700338,0.500095,0.5002840000000001,0.644732
2.9136700000000002e-05,3.72796e-05,20085,1,0.00258684,0.000161057,0.00263591,0.00204194,0.24622399999999997,4.81237e-05,0.0315792,6.19749e-05,0.060835,0.0006047240000000001,0.500093,0.500283,0.646288
2.879e-05,3.96793e-05,22194,1,0.00240162,0.000162779,0.00313988,0.00217337,0.24778200000000003,5.73248e-05,0.0315792,6.27011e-05,0.060043200000000005,0.000618135,0.500092,0.500282,0.647846
2.85073e-05,3.8452e-05,22090,1,0.00244884,0.000159279,0.00284474,0.00210615,0.24934099999999998,5.1936400000000006e-05,0.0315792,6.20258e-05,0.0602944,0.000730802,0.500091,0.5002810000000001,0.649403
2.8441199999999998e-05,3.40153e-05,23217,1,0.00348714,0.00016203,0.0023410999999999996,0.00186314,0.250899,4.27415e-05,0.0315792,6.32064e-05,0.056846600000000004,0.0007525380000000001,0.5000899999999999,0.5002810000000001,0.6509590000000001
2.86473e-05,3.6975e-05,21014,1,0.00420686,0.000179816,0.00272275,0.00202525,0.252458,4.97093e-05,0.0315792,6.66776e-05,0.0571155,0.000882164,0.5000899999999999,0.5002800000000001,0.652513
2.9132100000000002e-05,4.4326099999999996e-05,21014,1,0.00319954,0.000188755,0.0028945,0.0024279,0.25401599999999996,5.2845e-05,0.0315792,6.88627e-05,0.057493100000000005,0.00100402,0.500089,0.500278,0.654066
2.9662800000000003e-05,4.902560000000001e-05,15792,1,0.00255423,0.00019213599999999998,0.0026853000000000003,0.0026853000000000003,0.25557399999999997,4.902560000000001e-05,0.0315792,6.99811e-05,0.0571362,0.00101454,0.500089,0.5002770000000001,0.655621
3.0024899999999998e-05,5.0360200000000006e-05,14897,1,0.00281663,0.00018569,0.00275841,0.00275841,0.257133,5.0360200000000006e-05,0.0315792,6.908e-05,0.0512523,0.00092752,0.500089,0.5002770000000001,0.657181
3.0224600000000002e-05,5.13986e-05,15921,1,0.00340946,0.00017856599999999998,0.00281528,0.00281528,0.258691,5.13986e-05,0.0315792,6.793850000000001e-05,0.0534947,0.0009147280000000001,0.500089,0.500278,0.658742
3.02081e-05,4.98845e-05,15921,1,0.00312752,0.000176558,0.00273235,0.00273235,0.26024899999999995,4.98845e-05,0.0315792,6.88463e-05,0.055339,0.000913695,0.500089,0.500278,0.660304
3.00188e-05,4.42646e-05,15921,1,0.00262838,0.000172897,0.00242453,0.00242453,0.261808,4.42646e-05,0.0315792,6.90504e-05,0.0554531,0.0008910210000000001,0.5000899999999999,0.500279,0.661867
2.9775999999999997e-05,3.39565e-05,24271,1,0.00235088,0.000160747,0.00190523,0.00185992,0.263366,3.47837e-05,0.0315792,6.700550000000001e-05,0.0519077,0.0006756389999999999,0.500091,0.5002800000000001,0.663431
2.9546500000000002e-05,3.9735100000000005e-05,15919,1,0.00244976,0.00015198,0.00217643,0.00217643,0.264925,3.9735100000000005e-05,0.0315792,6.45542e-05,0.055713599999999995,0.0005806730000000001,0.500092,0.5002810000000001,0.664996
2.94594e-05,4.56374e-05,15919,1,0.00272075,0.00015560000000000001,0.00249972,0.00249972,0.26648299999999997,4.56374e-05,0.0315792,6.42689e-05,0.0557207,0.0005704740000000001,0.500093,0.500282,0.666558
2.95885e-05,4.23908e-05,28239,1,0.00340105,0.00017016200000000002,0.00258233,0.00232189,0.268041,4.7145500000000005e-05,0.0315792,6.607890000000001e-05,0.0524406,0.000722579,0.500093,0.500283,0.6681159999999999
2.9962600000000003e-05,4.28186e-05,28239,1,0.00357654,0.000181328,0.00282291,0.00234533,0.2696,5.15378e-05,0.0315792,6.78558e-05,0.050987300000000006,0.0007914360000000001,0.500093,0.500282,0.669675
3.03231e-05,4.21363e-05,28239,1,0.00293101,0.000184143,0.00280971,0.00230795,0.271158,5.1297e-05,0.0315792,6.75856e-05,0.0579889,0.0007061039999999999,0.500093,0.500282,0.6712319999999999
3.05763e-05,3.69637e-05,27181,1,0.00256757,0.000175802,0.00329699,0.00202463,0.27271599999999996,6.0193100000000005e-05,0.0315792,6.470770000000001e-05,0.0593106,0.000638599,0.500093,0.5002810000000001,0.672787
3.06272e-05,3.5471e-05,27181,1,0.0018304000000000003,0.000158867,0.00310115,0.00194287,0.274275,5.6617600000000005e-05,0.0315792,6.0897600000000005e-05,0.057613199999999996,0.000573108,0.500093,0.5002800000000001,0.674341
3.0516399999999998e-05,3.28386e-05,28205,1,0.00223501,0.000152154,0.00284817,0.00179869,0.275833,5.19991e-05,0.0315792,6.03261e-05,0.0556149,0.00067213,0.500092,0.500279,0.675895
3.02621e-05,3.16129e-05,21109,1,0.0023948,0.000155381,0.00277756,0.00173155,0.277392,5.07099e-05,0.0315792,6.23641e-05,0.06082100000000001,0.000611269,0.5000899999999999,0.500278,0.677451
2.9884600000000002e-05,3.56433e-05,23218,1,0.00252514,0.000158405,0.00302998,0.00195231,0.27895,5.53184e-05,0.0315792,6.35969e-05,0.060977300000000005,0.00057136,0.500089,0.5002770000000001,0.679009
2.9506799999999997e-05,3.7760300000000005e-05,23218,1,0.0024855999999999997,0.000155511,0.00292366,0.00206826,0.280508,5.3377299999999995e-05,0.0315792,6.299659999999999e-05,0.060728,0.0006782489999999999,0.500088,0.500276,0.680566
2.9327399999999996e-05,3.64897e-05,24054,1,0.00285225,0.000153489,0.00233274,0.00199867,0.282067,4.25889e-05,0.0315792,6.29463e-05,0.0550611,0.000739388,0.500087,0.500275,0.6821229999999999
2.9432600000000003e-05,3.28249e-05,22038,1,0.00427264,0.000167874,0.00229765,0.00179794,0.283625,4.19482e-05,0.0315792,6.61739e-05,0.057203199999999996,0.0008995660000000001,0.5000859999999999,0.500275,0.6836770000000001
2.9820999999999998e-05,3.99262e-05,22038,1,0.00323119,0.00017747799999999998,0.00260906,0.0021869,0.285184,4.76336e-05,0.0315792,6.85661e-05,0.0585211,0.000949647,0.500085,0.500273,0.68523
3.03217e-05,4.5476e-05,16816,1,0.00254865,0.000181956,0.00249088,0.00249088,0.286742,4.5476e-05,0.0315792,6.98191e-05,0.058162599999999995,0.00102047,0.500085,0.500272,0.686783
3.07175e-05,4.77842e-05,16816,1,0.00266749,0.000177463,0.00261731,0.00261731,0.2883,4.77842e-05,0.0315792,6.871609999999999e-05,0.049622900000000005,0.0009545789999999999,0.500085,0.500272,0.688343
3.0914099999999996e-05,4.8579300000000004e-05,16945,1,0.00336292,0.000170377,0.00266086,0.00266086,0.28985900000000003,4.8579300000000004e-05,0.0315792,6.77325e-05,0.052372,0.000932115,0.500085,0.500272,0.6899029999999999
3.09109e-05,4.7957299999999996e-05,16945,1,0.00306917,0.00016654299999999998,0.00262679,0.00262679,0.291417,4.7957299999999996e-05,0.0315792,6.75021e-05,0.0555558,0.00086266,0.500085,0.500273,0.691465
3.07496e-05,4.32954e-05,16945,1,0.00272386,0.00016586299999999998,0.00237144,0.00237144,0.292975,4.32954e-05,0.0315792,6.83485e-05,0.055489699999999996,0.000900875,0.5000859999999999,0.500273,0.693028
3.0465e-05,3.43794e-05,16943,1,0.00229013,0.000156681,0.00188308,0.00188308,0.294534,3.43794e-05,0.0315792,6.67986e-05,0.051890399999999996,0.000694686,0.5000859999999999,0.500275,0.694592
3.01875e-05,4.0083800000000004e-05,16943,1,0.00227138,0.00014848200000000002,0.00219553,0.00219553,0.296092,4.0083800000000004e-05,0.0315792,6.50369e-05,0.055632600000000004,0.000622287,0.500088,0.500276,0.696156
3.0026399999999998e-05,4.58464e-05,16943,1,0.00262551,0.000149708,0.00251117,0.00251117,0.297651,4.58464e-05,0.0315792,6.44646e-05,0.05558009999999999,0.000536318,0.500089,0.500276,0.69772
3.00785e-05,5.15304e-05,16943,1,0.00329215,0.000163458,0.0028225000000000004,0.0028225000000000004,0.299209,5.15304e-05,0.0315792,6.65105e-05,0.05230119999999999,0.000649607,0.500089,0.5002770000000001,0.699278
3.04162e-05,4.80515e-05,16943,1,0.00344158,0.00017784,0.00263195,0.00263195,0.300767,4.80515e-05,0.0315792,6.9173e-05,0.0508419,0.0007778430000000001,0.500089,0.5002770000000001,0.700837
3.07897e-05,3.9465399999999997e-05,28205,1,0.00296971,0.00018463599999999999,0.00262318,0.00216166,0.30232600000000004,4.7891499999999994e-05,0.0315792,7.02295e-05,0.058250699999999996,0.00073602,0.5000899999999999,0.500276,0.702395
3.10768e-05,3.8766e-05,28205,1,0.00277281,0.000179898,0.0033555,0.00212335,0.303884,6.126140000000001e-05,0.0315792,6.84607e-05,0.057902199999999994,0.000604018,0.5000899999999999,0.500276,0.70395
3.11719e-05,3.75685e-05,28205,1,0.00174083,0.000164757,0.0032174,0.00205776,0.305442,5.8740100000000004e-05,0.0315792,6.48555e-05,0.05755419999999999,0.00050289,0.500089,0.500275,0.705504
3.11012e-05,3.52338e-05,29229,1,0.00214194,0.000154257,0.00304237,0.00192988,0.307001,5.5544600000000003e-05,0.0315792,6.28366e-05,0.056558800000000006,0.0006394819999999999,0.500088,0.500274,0.707058
3.08678e-05,3.7658200000000005e-05,22133,1,0.0023363000000000004,0.00015591299999999998,0.00267283,0.00206267,0.308559,4.8797799999999996e-05,0.0315792,6.40584e-05,0.0608034,0.0006578339999999999,0.500087,0.500273,0.7086140000000001
3.0524899999999996e-05,4.14946e-05,24242,1,0.00246257,0.000159636,0.002757,0.00227281,0.310118,5.03345e-05,0.0315792,6.5589e-05,0.0600629,0.000586919,0.500085,0.500272,0.71017
3.01216e-05,4.31331e-05,24242,1,0.00246463,0.00015782600000000002,0.00294893,0.00236255,0.311676,5.38385e-05,0.0315792,6.53838e-05,0.06079299999999999,0.000605902,0.500084,0.500271,0.711728
2.9896900000000002e-05,4.1602799999999994e-05,16879,1,0.00243839,0.000154008,0.00227873,0.00227873,0.313234,4.1602799999999994e-05,0.0315792,6.48389e-05,0.057736,0.000740267,0.5000829999999999,0.50027,0.7132850000000001
2.99355e-05,3.72701e-05,25265,1,0.00396206,0.000162013,0.0022835999999999998,0.00204142,0.314793,4.16917e-05,0.0315792,6.70287e-05,0.0568475,0.000857774,0.5000819999999999,0.500269,0.7148399999999999
3.02594e-05,3.88751e-05,23247,1,0.00333855,0.00017230200000000002,0.00231685,0.00212933,0.31635100000000005,4.22987e-05,0.0315792,6.96138e-05,0.056086000000000004,0.000921049,0.500081,0.500267,0.7163930000000001
3.0741500000000004e-05,4.5062700000000005e-05,17840,1,0.00285515,0.000178729,0.00246824,0.00246824,0.31790999999999997,4.5062700000000005e-05,0.0315792,7.11889e-05,0.058245000000000005,0.00101406,0.500081,0.500266,0.7179449999999999
3.11965e-05,4.76157e-05,17840,1,0.00244619,0.000177921,0.00260808,0.00260808,0.319468,4.76157e-05,0.0315792,7.06826e-05,0.0515836,0.000920257,0.500081,0.500266,0.719503
3.14622e-05,4.8127399999999996e-05,17969,1,0.00283975,0.000171373,0.00263611,0.00263611,0.32102600000000003,4.8127399999999996e-05,0.0315792,6.95433e-05,0.0526357,0.00090841,0.500081,0.500266,0.721063
3.15253e-05,4.89532e-05,17969,1,0.0031341999999999997,0.000165382,0.00268134,0.00268134,0.322585,4.89532e-05,0.0315792,6.86527e-05,0.05577000000000001,0.000859672,0.500081,0.500267,0.722625
3.14277e-05,4.5680500000000004e-05,17969,1,0.00287169,0.000164262,0.00250208,0.00250208,0.32414299999999996,4.5680500000000004e-05,0.0315792,6.93513e-05,0.055575400000000004,0.000899025,0.500081,0.500267,0.724187
3.11702e-05,3.0801e-05,29167,1,0.00232259,0.000157003,0.00175956,0.00168708,0.325701,3.21243e-05,0.0315792,6.82344e-05,0.0528534,0.0006975680000000001,0.5000819999999999,0.500268,0.725751
3.09188e-05,3.51444e-05,17934,1,0.00226637,0.000147815,0.00192498,0.00192498,0.32726,3.51444e-05,0.0315792,6.66136e-05,0.054724,0.000617321,0.5000829999999999,0.50027,0.7273149999999999
3.0752e-05,4.03967e-05,17967,1,0.00259497,0.00014701,0.00221267,0.00221267,0.328818,4.03967e-05,0.0315792,6.59819e-05,0.055926300000000005,0.000507093,0.500084,0.50027,0.72888
3.07754e-05,4.5704399999999996e-05,17967,1,0.00328924,0.000158648,0.00250339,0.00250339,0.330377,4.5704399999999996e-05,0.0315792,6.821670000000001e-05,0.055594000000000005,0.000625569,0.500085,0.500271,0.73044
3.10736e-05,4.274270000000001e-05,30287,1,0.00336851,0.000174157,0.00235217,0.00234117,0.331935,4.2943500000000007e-05,0.0315792,7.13555e-05,0.052851800000000004,0.0007754589999999999,0.500085,0.500271,0.7319979999999999
3.14859e-05,3.68458e-05,29229,1,0.00310998,0.000184938,0.00255204,0.00201817,0.333493,4.6592600000000005e-05,0.0315792,7.338720000000001e-05,0.056744100000000006,0.0007294939999999999,0.500085,0.50027,0.733556
3.18207e-05,3.65461e-05,29229,1,0.00303235,0.00018386799999999998,0.00335641,0.00200176,0.335052,6.12781e-05,0.0315792,7.23513e-05,0.0568687,0.000649789,0.500085,0.50027,0.735112
3.19777e-05,3.51667e-05,29229,1,0.00183845,0.000171077,0.00361482,0.0019262,0.33660999999999996,6.59958e-05,0.0315792,6.8963e-05,0.0574298,0.000541635,0.500085,0.500269,0.7366659999999999
3.1958899999999997e-05,3.29589e-05,30253,1,0.00211756,0.000158002,0.00347479,0.00180527,0.33816799999999997,6.34392e-05,0.0315792,6.60527e-05,0.057910800000000005,0.00062463,0.500084,0.500268,0.738219
3.17763e-05,3.32959e-05,30253,1,0.00235929,0.0001569,0.00305686,0.00182373,0.339727,5.58091e-05,0.0315792,6.63449e-05,0.05951409999999999,0.000697189,0.5000829999999999,0.500267,0.739775
3.14767e-05,3.87122e-05,23157,1,0.00265364,0.000160375,0.00254324,0.0021204,0.341285,4.64319e-05,0.0315792,6.79484e-05,0.0604674,0.000581745,0.500081,0.500266,0.7413310000000001
3.10956e-05,3.98515e-05,25266,1,0.00243022,0.000161327,0.00294603,0.00218281,0.342844,5.3785699999999996e-05,0.0315792,6.84987e-05,0.0604058,0.000629907,0.50008,0.500265,0.742889
3.0833899999999996e-05,3.8130500000000004e-05,25162,1,0.00245007,0.000156951,0.0023750999999999998,0.00208854,0.344402,4.33621e-05,0.0315792,6.77694e-05,0.059435400000000006,0.000746228,0.500079,0.500264,0.744446
3.08145e-05,3.38859e-05,26289,1,0.00354945,0.00015975,0.00236453,0.00185605,0.34596,4.31692e-05,0.0315792,6.896760000000001e-05,0.057661699999999996,0.000808696,0.500078,0.500263,0.746001
3.10937e-05,3.24949e-05,24086,1,0.00363331,0.000172795,0.00223063,0.00177986,0.347519,4.07247e-05,0.0315792,7.18431e-05,0.0570854,0.0008412910000000001,0.500077,0.500262,0.747554
3.16148e-05,3.8322600000000005e-05,18864,1,0.00303262,0.000178801,0.00226979,0.00209907,0.34907699999999997,4.1439499999999995e-05,0.0315792,7.368670000000001e-05,0.056545000000000005,0.000990605,0.5000760000000001,0.50026,0.749107
3.21354e-05,4.75238e-05,17969,1,0.00251508,0.000179552,0.00260304,0.00260304,0.350635,4.75238e-05,0.0315792,7.36012e-05,0.056613199999999995,0.000971929,0.5000760000000001,0.50026,0.750663
3.2463000000000004e-05,5.01754e-05,17969,1,0.00278291,0.000171302,0.00274828,0.00274828,0.352194,5.01754e-05,0.0315792,7.17423e-05,0.05291669999999999,0.000911925,0.5000760000000001,0.50026,0.752223
3.26011e-05,5.02982e-05,18993,1,0.00322232,0.000163947,0.00278829,0.00275501,0.353752,5.0905799999999996e-05,0.0315792,7.03595e-05,0.0555499,0.000870201,0.5000760000000001,0.50026,0.753784
3.2558800000000004e-05,4.73591e-05,18993,1,0.00305767,0.000162446,0.00264901,0.00259403,0.355311,4.83629e-05,0.0315792,7.09834e-05,0.055711300000000005,0.0008780410000000001,0.500077,0.500261,0.755346
3.23499e-05,3.20568e-05,28139,1,0.00253865,0.000158946,0.00187699,0.00175586,0.356869,3.42681e-05,0.0315792,7.09286e-05,0.05464209999999999,0.0007744130000000001,0.500077,0.500262,0.756909
3.21272e-05,3.00581e-05,24939,1,0.00234654,0.00015195,0.00183772,0.00164639,0.358427,3.35513e-05,0.0315792,6.99645e-05,0.052891099999999996,0.000621015,0.500078,0.500263,0.758474
3.19529e-05,3.47617e-05,18991,1,0.00248844,0.000149857,0.00198479,0.00190402,0.35998600000000003,3.62364e-05,0.0315792,6.93976e-05,0.055820299999999996,0.000521391,0.500079,0.500264,0.760038
3.19297e-05,3.99393e-05,18991,1,0.0032805,0.00015926,0.00227468,0.00218762,0.36154400000000003,4.15289e-05,0.0315792,7.13963e-05,0.0558573,0.000584133,0.50008,0.500264,0.7616
3.21458e-05,3.78438e-05,31311,1,0.00316804,0.000174905,0.00223539,0.00207284,0.363103,4.08115e-05,0.0315792,7.46029e-05,0.0526058,0.000740706,0.50008,0.500265,0.763157
3.2577600000000005e-05,3.18683e-05,31311,1,0.00328773,0.000186031,0.0023509,0.00174554,0.364661,4.2920399999999997e-05,0.0315792,7.72892e-05,0.0525243,0.000742229,0.50008,0.500264,0.764716
3.29487e-05,3.4592800000000005e-05,30253,1,0.00294466,0.000186738,0.00317489,0.00189477,0.366219,5.7963999999999996e-05,0.0315792,7.67538e-05,0.0580909,0.000684655,0.50008,0.500263,0.7662720000000001
3.31852e-05,3.40135e-05,30253,1,0.00215366,0.000176674,0.00363391,0.00186304,0.367778,6.634430000000001e-05,0.0315792,7.37655e-05,0.056423900000000006,0.000614538,0.50008,0.500263,0.767826
3.32323e-05,3.22064e-05,30253,1,0.00186557,0.00016099299999999998,0.00334272,0.00176406,0.369336,6.1028e-05,0.0315792,6.98442e-05,0.0580038,0.000590252,0.500079,0.500262,0.7693800000000001
3.31255e-05,2.93104e-05,31277,1,0.00229609,0.00015737299999999999,0.00303498,0.00160543,0.370894,5.54096e-05,0.0315792,6.94577e-05,0.0582567,0.000676544,0.500078,0.500261,0.770935
3.29034e-05,3.2787800000000005e-05,24181,1,0.00244184,0.000160962,0.00252334,0.0017959,0.37245300000000003,4.6068599999999995e-05,0.0315792,7.09773e-05,0.060818399999999995,0.0006001719999999999,0.500077,0.50026,0.772491
3.2579499999999995e-05,3.54735e-05,26290,1,0.00239612,0.000163416,0.00282957,0.00194301,0.37401100000000004,5.1659499999999996e-05,0.0315792,7.15963e-05,0.060050099999999995,0.000595962,0.500075,0.500259,0.774048
3.22991e-05,3.52258e-05,26290,1,0.00245248,0.000160371,0.0025301,0.00192944,0.37556999999999996,4.61921e-05,0.0315792,7.108409999999999e-05,0.0602595,0.000738002,0.500074,0.500257,0.775605
3.22039e-05,3.24486e-05,27313,1,0.00313863,0.000159319,0.00226659,0.00177733,0.377128,4.1381199999999996e-05,0.0315792,7.123729999999999e-05,0.0563909,0.00076787,0.500073,0.500257,0.777161
3.24096e-05,2.81534e-05,30125,1,0.00402266,0.000173206,0.00251828,0.00154206,0.378686,4.59763e-05,0.0315792,7.42923e-05,0.057087599999999995,0.0009308989999999999,0.5000720000000001,0.500256,0.7787149999999999
3.28931e-05,2.29304e-05,25110,1,0.00310416,0.00018057700000000002,0.00240065,0.00125598,0.380245,4.3828599999999996e-05,0.0315792,7.63372e-05,0.05754490000000001,0.000970458,0.500071,0.500254,0.7802680000000001
3.3432899999999996e-05,2.81699e-05,18993,1,0.00238583,0.000183323,0.00250109,0.00154296,0.381803,4.56624e-05,0.0315792,7.66906e-05,0.0576614,0.0009695560000000001,0.500071,0.500253,0.781822
3.3849899999999996e-05,3.10819e-05,18993,1,0.00273786,0.00017601700000000002,0.00275964,0.00170247,0.383361,5.03827e-05,0.0315792,7.48917e-05,0.0513384,0.000918965,0.500071,0.500253,0.783381
3.40642e-05,3.11467e-05,20017,1,0.00323894,0.00016779599999999998,0.00277631,0.00170602,0.38492,5.0687e-05,0.0315792,7.32819e-05,0.0527009,0.0008940430000000001,0.500071,0.500253,0.784942
3.40757e-05,2.95529e-05,20017,1,0.0030199000000000003,0.000165537,0.00267612,0.00161872,0.38647800000000004,4.88578e-05,0.0315792,7.35117e-05,0.0554322,0.000858283,0.500071,0.500254,0.786504
3.3927800000000004e-05,2.60627e-05,20017,1,0.00259958,0.00016492900000000002,0.00235351,0.00142754,0.38803699999999997,4.2968e-05,0.0315792,7.40295e-05,0.055513400000000004,0.0008362910000000001,0.5000720000000001,0.500255,0.788067
3.37292e-05,2.15232e-05,31215,1,0.00232313,0.000158372,0.00197781,0.0011789,0.38959499999999997,3.6108899999999996e-05,0.0315792,7.32453e-05,0.051963,0.000617118,0.500073,0.500256,0.7896310000000001
3.35502e-05,2.52883e-05,28335,1,0.00238351,0.000154921,0.00192638,0.00138513,0.39115300000000003,3.517e-05,0.0315792,7.29187e-05,0.055731899999999994,0.000546884,0.500074,0.500257,0.791195
3.34892e-05,2.92273e-05,20015,1,0.00261083,0.000160219,0.00215576,0.00160088,0.392712,3.9357800000000005e-05,0.0315792,7.41031e-05,0.055720900000000004,0.0005183130000000001,0.500075,0.500257,0.792758
3.36379e-05,2.93863e-05,19985,1,0.00328638,0.000173735,0.00219833,0.00160959,0.39427,4.01349e-05,0.0315792,7.70483e-05,0.0524229,0.000683247,0.500075,0.500258,0.794316
3.40566e-05,2.99215e-05,32335,1,0.00341197,0.000185734,0.00220136,0.00163891,0.395829,4.01902e-05,0.0315792,8.00282e-05,0.049661000000000004,0.000769327,0.500075,0.500257,0.795875
3.4462600000000004e-05,2.36533e-05,31277,1,0.00281593,0.00018946099999999998,0.00307011,0.00129558,0.397387,5.60509e-05,0.0315792,8.03905e-05,0.058392099999999995,0.000710609,0.500075,0.500256,0.7974319999999999
3.47611e-05,2.4360700000000002e-05,31277,1,0.00254945,0.000183163,0.00369177,0.00133432,0.398945,6.74006e-05,0.0315792,7.81399e-05,0.0588326,0.000637081,0.500075,0.500256,0.798986
3.48694e-05,2.01134e-05,31277,1,0.00175972,0.000167629,0.00344314,0.00110168,0.40050399999999997,6.286140000000001e-05,0.0315792,7.40872e-05,0.057579099999999994,0.000567859,0.500074,0.500255,0.8005399999999999
3.48148e-05,2.3304699999999997e-05,32301,1,0.0022041,0.000161131,0.00319345,0.00127648,0.402062,5.83028e-05,0.0315792,7.28574e-05,0.0551761,0.000657484,0.500073,0.500254,0.802094
3.46327e-05,2.71612e-05,32301,1,0.00231494,0.00016439299999999998,0.0027493,0.00148771,0.40362,5.0193999999999994e-05,0.0315792,7.42315e-05,0.060825199999999996,0.000604505,0.5000720000000001,0.500253,0.80365
3.43547e-05,2.86733e-05,27314,1,0.00248927,0.000167868,0.00282548,0.00157054,0.405179,5.1584799999999994e-05,0.0315792,7.52568e-05,0.0609837,0.000562061,0.50007,0.500252,0.805207
3.40632e-05,2.8749000000000002e-05,27314,1,0.00246794,0.000165414,0.00282674,0.00157468,0.406737,5.16078e-05,0.0315792,7.48941e-05,0.0607377,0.000658692,0.500069,0.500251,0.806764
3.39322e-05,2.77377e-05,28150,1,0.00269505,0.000160817,0.0024158,0.00151929,0.408296,4.41053e-05,0.0315792,7.39719e-05,0.0550779,0.000718012,0.5000680000000001,0.50025,0.8083199999999999
3.40796e-05,2.47879e-05,31149,1,0.00411616,0.00017064400000000001,0.00231072,0.00135772,0.409854,4.2186899999999994e-05,0.0315792,7.615149999999999e-05,0.0572553,0.000880618,0.5000680000000001,0.5002489999999999,0.809875
0.0,0.0106869,19984,10,0.08189830000000001,0.0109441,0.273715,0.0585362,0.00365472,0.0499721,0.0315792,0.00418391,0.316714,0.297696,0.500097,0.500297,0.40370900000000004
0.0005922869999999999,0.0191208,19983,10,0.09296789999999999,0.0201054,0.423679,0.10473099999999999,0.00730945,0.0773511,0.0315792,0.00825499,0.338913,0.319805,0.5000979999999999,0.5002989999999999,0.40738800000000003
0.00155137,0.026756099999999998,20016,10,0.104901,0.0286837,0.46716199999999997,0.146553,0.0109642,0.0852898,0.0315792,0.0123046,0.352539,0.333233,0.5001,0.500302,0.411102
0.00275251,0.033152999999999995,20015,10,0.115449,0.0370082,0.591291,0.18159,0.014618899999999999,0.10795199999999999,0.0315792,0.016381200000000002,0.364832,0.341839,0.500103,0.500305,0.414843
0.00410349,0.038868400000000004,19921,10,0.11563499999999999,0.0454683,0.703508,0.212896,0.018273599999999997,0.128439,0.0315792,0.020528599999999998,0.373552,0.346881,0.500105,0.500306,0.41858599999999996
0.00552412,0.0443487,20048,10,0.013212,0.0541813,0.825298,0.242914,0.021928299999999998,0.150675,0.0315792,0.0247314,0.379463,0.351049,0.500103,0.500304,0.422392
0.00700096,0.04913630000000001,19954,10,0.18468299999999999,0.0627475,0.936991,0.269137,0.025583099999999998,0.171066,0.0315792,0.028971499999999997,0.385898,0.36596100000000004,0.5001,0.500301,0.426213
0.00846597,0.0534128,21007,10,0.183022,0.0724235,1.14401,0.292561,0.029237799999999998,0.20886100000000002,0.0315792,0.033482099999999994,0.405246,0.381571,0.500097,0.500297,0.430007
0.00998094,0.056227099999999995,21007,10,0.527249,0.0841132,1.5064,0.307976,0.0328925,0.275024,0.0315792,0.0382776,0.425278,0.3831,0.500095,0.500296,0.433918
0.0115955,0.0572617,21009,10,0.76855,0.0966121,1.75531,0.31364200000000003,0.036547199999999995,0.320467,0.0315792,0.0432587,0.435093,0.395984,0.500095,0.500297,0.437904
0.013258,0.060022900000000004,21009,10,1.27843,0.10927200000000001,1.96091,0.32876700000000003,0.040202,0.358003,0.0315792,0.048278800000000004,0.44053400000000004,0.392852,0.500097,0.5002989999999999,0.441925
0.014920699999999999,0.0695059,22031,10,4.2384900000000005,0.12957,4.3516699999999995,0.380708,0.0438567,0.794484,0.0315792,0.0541875,0.460445,0.406619,0.500096,0.5002979999999999,0.44591400000000003
0.0166625,0.07917719999999999,22032,10,7.07234,0.158651,6.19263,0.43368100000000004,0.0475114,1.13059,0.0315792,0.06131759999999999,0.465212,0.416954,0.5000939999999999,0.500296,0.45018
0.018327,0.08149810000000002,23056,10,5.79277,0.19331600000000002,7.70626,0.44639399999999996,0.0511661,1.40693,0.0315792,0.0690713,0.453532,0.38061500000000004,0.5000939999999999,0.5002939999999999,0.454324
0.019543599999999998,0.0969174,23056,10,28.0375,0.29130900000000004,17.9041,0.5308510000000001,0.054820900000000006,3.26875,0.0315792,0.0807635,0.527799,0.44010900000000003,0.500147,0.5002909999999999,0.458887
0.0193673,0.0850837,25104,10,28.9154,0.49053800000000003,39.604,0.466033,0.058475599999999996,7.2305,0.0315792,0.11123499999999999,0.9683120000000001,0.942738,0.49999099999999996,0.49995200000000006,0.613553
0.018256,0.07745160000000001,27152,10,26.5611,0.470398,31.5618,0.42423,0.0621303,5.762230000000001,0.0315792,0.11826099999999999,0.8853979999999999,0.8420270000000001,0.499963,0.49988999999999995,0.612472
0.017353200000000003,0.074417,27120,10,17.8559,0.42688999999999994,22.494,0.40760799999999997,0.065785,4.10672,0.0315792,0.124855,0.978018,0.9302889999999999,0.49994399999999994,0.500075,0.611859
0.016722400000000002,0.0717567,27120,10,15.8581,0.43774700000000005,21.8317,0.39303699999999997,0.0694398,3.98581,0.0315792,0.132889,0.98001,0.967123,0.49993999999999994,0.500046,0.6108560000000001
0.017193200000000002,0.07373239999999999,28144,10,16.0887,0.445402,20.993000000000002,0.403858,0.0730945,3.83269,0.0315792,0.13853,0.890359,0.825984,0.499907,0.49995500000000004,0.61032
0.0188318,0.0751471,29168,10,12.4187,0.45030200000000004,18.873,0.41160699999999995,0.07674919999999999,3.44564,0.0315792,0.144073,0.9244760000000001,0.857083,0.499939,0.500015,0.6094390000000001
0.020579300000000002,0.07654069999999999,29168,10,12.8651,0.46711800000000003,18.0358,0.41923999999999995,0.0804039,3.29279,0.0315792,0.150624,0.9446629999999999,0.8820530000000001,0.49995500000000004,0.500011,0.60842
0.023098,0.078269,29168,10,10.375,0.481063,17.6846,0.42870699999999995,0.0840587,3.2286799999999998,0.0315792,0.15684700000000001,0.96615,0.887906,0.500043,0.500021,0.607937
0.0264066,0.0791357,31215,10,11.6259,0.494884,18.1106,0.433454,0.0877134,3.30646,0.0315792,0.161416,0.874683,0.786481,0.499993,0.500069,0.6072960000000001
0.0314612,0.0809031,31216,10,12.3494,0.499061,17.4141,0.44313500000000006,0.09136810000000001,3.17928,0.0315792,0.165095,0.821342,0.722882,0.49995500000000004,0.500063,0.606924
0.0390582,0.0826237,32240,10,15.8419,0.501487,19.2318,0.452559,0.0950228,3.51114,0.0315792,0.169559,0.8925799999999999,0.790755,0.499867,0.500096,0.605945
0.0481724,0.08308739999999999,32239,10,12.0188,0.496442,16.1666,0.455099,0.0986776,2.95153,0.0315792,0.173203,0.8939549999999999,0.78514,0.49992299999999995,0.500089,0.605558
0.0564823,0.0843197,33263,10,10.885,0.49925200000000003,16.711,0.46184899999999995,0.102332,3.05093,0.0315792,0.175798,0.803566,0.677446,0.499933,0.5000479999999999,0.604837
0.066512,0.08562710000000001,32272,10,18.2656,0.518656,23.7916,0.46901000000000004,0.10598699999999998,4.34362,0.0315792,0.179578,0.855635,0.7283569999999999,0.49988699999999997,0.49999,0.604219
0.0766197,0.0836838,32272,10,11.7754,0.5083439999999999,15.4668,0.45836499999999997,0.109642,2.82377,0.0315792,0.18384,0.955039,0.8339110000000001,0.499859,0.499936,0.6028939999999999
0.0,0.23462399999999997,19951,100,10.6163,0.0416194,0.850008,0.128512,0.00625003,1.55186,0.0315792,0.0156435,0.9216129999999999,1.3771200000000001,0.5000979999999999,0.5002979999999999,0.406308
0.00323459,0.43242600000000003,19918,100,18.3593,0.0804462,2.11168,0.236855,0.0125001,3.85529,0.0315792,0.031436700000000005,1.59499,2.05262,0.500101,0.5003029999999999,0.412857
0.00844879,0.561184,20048,100,33.1998,0.134349,2.8442,0.30738000000000004,0.0187501,5.19266,0.0315792,0.0507518,2.24388,2.7085,0.500102,0.5003,0.419653
0.0140077,22.015,21008,100,3422.61,2.65747,117.42299999999999,12.0584,0.025000099999999997,214.38,0.0315792,0.4485,29.7291,16.0569,0.500089,0.5002909999999999,0.426641
0.0,3.01104,19952,1000,198.61599999999999,0.062429700000000005,1.6241,0.164925,0.00625003,29.6511,0.0315792,0.0212109,27.2582,32.9079,0.5000979999999999,0.5002979999999999,0.406308
0.00448661,6.735180000000001,19984,1000,444.126,0.116399,3.9935300000000002,0.368909,0.0125001,72.9099,0.0315792,0.040907599999999995,34.6795,39.9747,0.5001,0.500302,0.413013
0.011267000000000001,80.9332,20975,1000,11657.6,1.1412,76.0827,4.43299,0.0187501,1389.04,0.0315792,0.16258699999999998,74.9666,44.1634,0.5000979999999999,0.500296,0.420004
0.0860914,56.3992,32270,1000,60278.4,4.06268,333.785,3.08918,0.025000099999999997,6093.91,0.0315792,0.543475,27.162,33.1951,0.5004569999999999,0.499645,0.611687
0.156408,66.3801,30222,1000,5060810.0,34.2903,2751.33,3.6358699999999997,0.0312502,50231.1,0.0315792,3.83974,656.905,689.6510000000001,0.500508,0.49978199999999995,0.610302
0.0,1.60537e-05,9619,1,0.00840211,0.00025810599999999997,0.00293128,0.00278058,0.00155838,1.6923800000000002e-05,0.0315792,7.53702e-05,0.05652000000000001,0.000740259,0.500097,0.500297,0.401616
9.03519e-07,2.70301e-05,9619,1,0.00844692,0.000491191,0.004882,0.00468175,0.00311676,2.8186199999999998e-05,0.0315792,0.000145623,0.056554499999999994,0.000669494,0.500097,0.500297,0.403171
1.9893299999999997e-06,3.84253e-05,13866,1,0.00784388,0.00069822,0.00666654,0.00665546,0.00467514,3.84893e-05,0.0315792,0.00020984400000000002,0.051749199999999995,0.00072905,0.500097,0.500297,0.404731
2.90959e-06,5.09438e-05,12624,1,0.00794437,0.000888062,0.00882372,0.00882372,0.00623352,5.09438e-05,0.0315792,0.000269357,0.054772900000000006,0.0007362110000000001,0.5000979999999999,0.5002979999999999,0.406292
3.5330300000000007e-06,6.35829e-05,13647,1,0.00847315,0.0010615,0.011012899999999999,0.011012899999999999,0.0077919,6.35829e-05,0.0315792,0.000324038,0.054820400000000005,0.000800528,0.5000979999999999,0.5002989999999999,0.407854
3.833309999999999e-06,7.67684e-05,13647,1,0.00877405,0.00122826,0.013296700000000002,0.013296700000000002,0.00935028,7.67684e-05,0.0315792,0.00037700699999999995,0.054974300000000004,0.0007956430000000001,0.500099,0.5003,0.40941700000000003
3.90267e-06,8.901139999999999e-05,13647,1,0.00763272,0.00139151,0.015417199999999999,0.015417199999999999,0.0109087,8.901139999999999e-05,0.0315792,0.000429091,0.05148,0.000600034,0.5001,0.500301,0.41098100000000004
3.91268e-06,9.981379999999999e-05,13647,1,0.00751701,0.00154753,0.0172883,0.0172883,0.012467,9.981379999999999e-05,0.0315792,0.00047882199999999995,0.0553573,0.00043471,0.500102,0.5003029999999999,0.412546
4.03005e-06,0.00010957799999999999,13647,1,0.007651899999999999,0.00169349,0.0189795,0.0189795,0.014025399999999999,0.00010957799999999999,0.0315792,0.000526016,0.0554144,0.00046380699999999995,0.500103,0.500304,0.414108
4.36722e-06,0.00011560200000000001,13647,1,0.0068806,0.00182708,0.020022799999999997,0.020022799999999997,0.0155838,0.00011560200000000001,0.0315792,0.000570208,0.052173500000000005,0.000636587,0.500104,0.500304,0.415666
4.9937300000000006e-06,0.00012035799999999999,13648,1,0.00617079,0.00194208,0.020846700000000003,0.020846700000000003,0.0171422,0.00012035799999999999,0.0315792,0.0006092609999999999,0.0508535,0.000680065,0.500104,0.500304,0.417225
5.3247300000000004e-06,0.000127696,13648,1,0.005541,0.00204321,0.0221177,0.0221177,0.018700599999999998,0.000127696,0.0315792,0.00064363,0.0582599,0.000599854,0.500104,0.500304,0.418782
5.19527e-06,0.000133996,13648,1,0.00477189,0.00212806,0.023208799999999998,0.023208799999999998,0.020258900000000003,0.000133996,0.0315792,0.000672891,0.0575399,0.00047282300000000004,0.500104,0.500304,0.420336
4.612e-06,0.00013829899999999998,13648,1,0.00414888,0.00218767,0.0239541,0.0239541,0.0218173,0.00013829899999999998,0.0315792,0.0006950939999999999,0.0570515,0.000469832,0.500104,0.5003029999999999,0.42189099999999996
3.57466e-06,0.000142123,13648,1,0.00389595,0.00222707,0.0246164,0.0246164,0.0233757,0.000142123,0.0315792,0.000711215,0.056826999999999996,0.000583116,0.500103,0.5003029999999999,0.423446
2.14108e-06,0.000144266,13999,1,0.00405266,0.00225585,0.0249876,0.0249876,0.024934099999999997,0.000144266,0.0315792,0.0007242,0.0606433,0.000562401,0.500102,0.500302,0.425004
4.36412e-07,0.000144442,13999,1,0.00448613,0.00227256,0.025018099999999998,0.025018099999999998,0.026492500000000002,0.000144442,0.0315792,0.000733226,0.060354399999999996,0.000517597,0.500101,0.500301,0.426562
1.28554e-06,0.000142092,14000,1,0.00452492,0.00228031,0.024611,0.024611,0.028050799999999997,0.000142092,0.0315792,0.000739501,0.06059730000000001,0.000649004,0.5001,0.500301,0.42812
2.66082e-06,0.000137436,13813,1,0.00327901,0.00227106,0.0238046,0.0238046,0.0296092,0.000137436,0.0315792,0.0007405860000000001,0.0568258,0.000612117,0.500099,0.5003,0.42967700000000003
3.58342e-06,0.000128053,13813,1,0.00340971,0.00224851,0.022179499999999998,0.022179499999999998,0.0311676,0.000128053,0.0315792,0.000737714,0.0570634,0.00084405,0.500099,0.5003,0.43123100000000003
4.06932e-06,0.000125395,8688,1,0.00341396,0.00221675,0.021719099999999998,0.021719099999999998,0.032726,0.000125395,0.0315792,0.0007312989999999999,0.05788189999999999,0.000983761,0.5000979999999999,0.5002979999999999,0.432784
4.62206e-06,0.000122078,8688,1,0.00313711,0.00217742,0.0211445,0.0211445,0.0342844,0.000122078,0.0315792,0.000721559,0.058027800000000004,0.0009791160000000001,0.5000979999999999,0.5002979999999999,0.434338
5.500269999999999e-06,0.00011734700000000001,8688,1,0.00326523,0.00212413,0.020325,0.020325,0.0358427,0.00011734700000000001,0.0315792,0.000707168,0.050373400000000006,0.000932377,0.5000979999999999,0.5002979999999999,0.43589799999999995
6.7679899999999996e-06,0.00011375,13999,1,0.00406186,0.00205621,0.0197021,0.0197021,0.0374011,0.00011375,0.0315792,0.0006879789999999999,0.052206899999999994,0.000935921,0.500099,0.5002979999999999,0.43745900000000004
8.466469999999999e-06,0.00011009,13999,1,0.00450629,0.00197703,0.019068099999999998,0.019068099999999998,0.0389595,0.00011009,0.0315792,0.0006649889999999999,0.055409900000000005,0.0008801960000000001,0.500099,0.5002989999999999,0.439021
1.04986e-05,0.000106051,14000,1,0.00447735,0.00189241,0.0183685,0.0183685,0.0405179,0.000106051,0.0315792,0.000639962,0.0554,0.000954685,0.5001,0.5003,0.44058400000000003
1.26867e-05,0.00010265,14000,1,0.00403512,0.00180684,0.0177796,0.0177796,0.042076300000000004,0.00010265,0.0315792,0.0006144330000000001,0.051817999999999996,0.0007783289999999999,0.500101,0.500302,0.44214899999999996
1.48722e-05,9.801860000000001e-05,14858,1,0.00464257,0.00171907,0.017004,0.0169773,0.0436346,9.81724e-05,0.0315792,0.000587779,0.0556341,0.000681651,0.500102,0.5003029999999999,0.44371400000000005
1.6781500000000002e-05,9.30316e-05,14671,1,0.00549779,0.00162946,0.0163674,0.0161135,0.045193000000000004,9.44974e-05,0.0315792,0.000560342,0.0556327,0.000628479,0.500104,0.500304,0.44527799999999995
1.82267e-05,8.71785e-05,14671,1,0.00630482,0.00153896,0.015346799999999999,0.015099799999999998,0.0467514,8.8605e-05,0.0315792,0.000532411,0.052389099999999994,0.000760301,0.500104,0.500305,0.44683599999999996
1.9051199999999998e-05,8.15151e-05,14859,1,0.00764023,0.00144405,0.014118799999999999,0.014118799999999999,0.0483098,8.15151e-05,0.0315792,0.000503231,0.0495997,0.000859517,0.500105,0.500305,0.448396
1.95599e-05,7.79681e-05,14704,1,0.00638733,0.00134716,0.0135045,0.0135045,0.049868199999999994,7.79681e-05,0.0315792,0.000473695,0.05832919999999999,0.000837509,0.500105,0.500304,0.449954
2.01172e-05,7.45982e-05,14704,1,0.00649785,0.0012465999999999998,0.0129208,0.0129208,0.0514265,7.45982e-05,0.0315792,0.000443035,0.05878630000000001,0.0007344760000000001,0.500105,0.500304,0.451509
2.09181e-05,7.02749e-05,14704,1,0.00592817,0.00113978,0.012172,0.012172,0.0529849,7.02749e-05,0.0315792,0.000410207,0.0576489,0.000576275,0.500105,0.500304,0.453064
2.18933e-05,6.54515e-05,14704,1,0.0066039,0.00102847,0.0113365,0.0113365,0.054543299999999996,6.54515e-05,0.0315792,0.00037613699999999997,0.0561028,0.00068855,0.500104,0.5003029999999999,0.454618
2.29852e-05,6.0343599999999996e-05,14704,1,0.00665659,0.000921085,0.010451799999999999,0.010451799999999999,0.05610169999999999,6.0343599999999996e-05,0.0315792,0.000342774,0.060835,0.0007000639999999999,0.500103,0.500302,0.45617399999999997
2.40344e-05,5.4746599999999995e-05,14704,1,0.0068365,0.00082084,0.00948239,0.00948239,0.0576601,5.4746599999999995e-05,0.0315792,0.000311091,0.0605995,0.000636304,0.500102,0.500302,0.45773100000000005
2.48951e-05,4.84966e-05,14704,1,0.00722566,0.00072946,0.00839987,0.00839987,0.0592184,4.84966e-05,0.0315792,0.00028184099999999996,0.060726999999999996,0.0008029039999999999,0.5001,0.500301,0.45928800000000003
2.5256e-05,4.15106e-05,14859,1,0.00839517,0.000648465,0.00718984,0.00718984,0.060776800000000006,4.15106e-05,0.0315792,0.000255983,0.0564148,0.000856832,0.5001,0.5003,0.460845
2.49427e-05,3.3801100000000004e-05,14836,1,0.00998326,0.0005873219999999999,0.00585452,0.00585452,0.0623352,3.3801100000000004e-05,0.0315792,0.00023460400000000002,0.0574567,0.000935445,0.500099,0.5002989999999999,0.462399
2.37737e-05,2.67572e-05,18927,1,0.00868194,0.0005489480000000001,0.00483187,0.00463448,0.06389360000000001,2.7896799999999997e-05,0.0315792,0.000218691,0.0583408,0.000985308,0.500099,0.5002979999999999,0.46395200000000003
2.18894e-05,3.25978e-05,8753,1,0.00795127,0.00053321,0.00564611,0.00564611,0.065452,3.25978e-05,0.0315792,0.00020679099999999998,0.058282299999999995,0.00121069,0.5000979999999999,0.500297,0.46550600000000003
1.98944e-05,4.02237e-05,8753,1,0.00925558,0.000539718,0.00696696,0.00696696,0.06701030000000001,4.02237e-05,0.0315792,0.000199182,0.0514985,0.00118532,0.500099,0.500297,0.46706499999999995
1.79459e-05,4.60425e-05,9777,1,0.00946899,0.00056835,0.00797481,0.00797481,0.0685687,4.60425e-05,0.0315792,0.000196932,0.0525784,0.00121401,0.500099,0.5002979999999999,0.46862600000000004
1.6296099999999998e-05,5.0943900000000005e-05,9777,1,0.00908647,0.000615743,0.00882374,0.00882374,0.07012710000000001,5.0943900000000005e-05,0.0315792,0.00019904099999999998,0.055738699999999995,0.00116546,0.500099,0.5002979999999999,0.470188
1.4849100000000002e-05,5.37146e-05,9777,1,0.00849756,0.0006737710000000001,0.00930365,0.00930365,0.0716855,5.37146e-05,0.0315792,0.000204245,0.05560790000000001,0.00120878,0.5001,0.5002989999999999,0.47175100000000003
1.3528800000000002e-05,4.99736e-05,9711,1,0.00783658,0.000727013,0.00865569,0.00865569,0.0732439,4.99736e-05,0.0315792,0.000210803,0.051903899999999996,0.00107064,0.500101,0.500301,0.473315
1.2303900000000001e-05,5.85282e-05,9712,1,0.00704779,0.0007754869999999999,0.0101374,0.0101374,0.0748022,5.85282e-05,0.0315792,0.000218657,0.0556743,0.0009327010000000001,0.500102,0.500302,0.47488
1.09948e-05,6.61362e-05,9712,1,0.00668783,0.000824929,0.011455100000000001,0.011455100000000001,0.07636060000000001,6.61362e-05,0.0315792,0.00022889700000000001,0.0555953,0.000779897,0.500103,0.5003029999999999,0.476445
9.42032e-06,7.26777e-05,9712,1,0.00677473,0.000875424,0.0125882,0.0125882,0.077919,7.26777e-05,0.0315792,0.000241105,0.0544596,0.000877492,0.500104,0.500304,0.478004
7.439839999999999e-06,7.71877e-05,9712,1,0.00761526,0.000929323,0.013369299999999999,0.013369299999999999,0.07947739999999999,7.71877e-05,0.0315792,0.000256076,0.05167190000000001,0.0009878369999999999,0.500104,0.500304,0.479563
5.285e-06,8.08748e-05,9711,1,0.00594424,0.000978787,0.0140079,0.0140079,0.0810358,8.08748e-05,0.0315792,0.00027049,0.056827699999999995,0.000930858,0.500105,0.5003029999999999,0.48112200000000005
3.18531e-06,8.512190000000001e-05,9711,1,0.00559959,0.00102205,0.0147436,0.0147436,0.0825941,8.512190000000001e-05,0.0315792,0.000283758,0.0578206,0.000801972,0.500105,0.5003029999999999,0.482678
1.3138999999999998e-06,7.67797e-05,9711,1,0.00437883,0.00105139,0.013298599999999999,0.013298599999999999,0.08415249999999999,7.67797e-05,0.0315792,0.000293057,0.057536500000000004,0.000639598,0.500104,0.500302,0.484232
3.69752e-07,7.049270000000001e-05,9743,1,0.00439985,0.00107993,0.0122097,0.0122097,0.08571089999999999,7.049270000000001e-05,0.0315792,0.000301393,0.0574942,0.000719758,0.500104,0.500302,0.48578599999999994
1.92713e-06,7.01292e-05,10767,1,0.00423035,0.00110491,0.012146700000000002,0.012146700000000002,0.0872693,7.01292e-05,0.0315792,0.00030896900000000003,0.0604048,0.0007712239999999999,0.500103,0.500301,0.487342
3.47366e-06,7.04545e-05,10767,1,0.00415629,0.00112224,0.012203100000000001,0.012203100000000001,0.0888277,7.04545e-05,0.0315792,0.00031465400000000004,0.0601014,0.000683832,0.500101,0.5003,0.48889799999999994
5.01326e-06,7.07047e-05,10767,1,0.00399187,0.00113141,0.0122464,0.0122464,0.09038600000000001,7.07047e-05,0.0315792,0.000318729,0.06081609999999999,0.000709931,0.5001,0.5002989999999999,0.49045600000000006
6.675369999999999e-06,7.02088e-05,10767,1,0.00463153,0.00113597,0.012160500000000001,0.012160500000000001,0.0919444,7.02088e-05,0.0315792,0.000321628,0.0594321,0.0008877860000000001,0.500099,0.5002979999999999,0.49201300000000003
8.5644e-06,7.018399999999999e-05,16047,1,0.0059738,0.0011423,0.012965700000000002,0.0121562,0.0935028,7.48576e-05,0.0315792,0.0003239,0.058118100000000006,0.000890607,0.500099,0.500297,0.493569
1.0785599999999999e-05,7.032229999999999e-05,16047,1,0.0053483,0.00114293,0.013755200000000002,0.0121802,0.0950612,7.94154e-05,0.0315792,0.000324136,0.0571153,0.0008857289999999999,0.5000979999999999,0.500296,0.495122
1.31277e-05,7.049999999999999e-05,16047,1,0.00385531,0.00113456,0.013841899999999999,0.012211,0.0966196,7.99163e-05,0.0315792,0.000323058,0.057828599999999994,0.00112355,0.5000979999999999,0.5002949999999999,0.496675
1.5352e-05,7.07059e-05,15861,1,0.00338431,0.00111944,0.0134048,0.012246600000000002,0.0981779,7.73927e-05,0.0315792,0.00032083599999999996,0.054332000000000005,0.00105467,0.5000979999999999,0.5002949999999999,0.498233
1.74529e-05,7.07417e-05,15861,1,0.00388197,0.00110007,0.012870500000000002,0.0122528,0.0997363,7.43079e-05,0.0315792,0.000317475,0.0527631,0.000994145,0.5000979999999999,0.5002949999999999,0.49979300000000004
1.93416e-05,7.06595e-05,10767,1,0.00408942,0.00107933,0.0122386,0.0122386,0.10129500000000001,7.06595e-05,0.0315792,0.000313329,0.055862,0.0009480160000000001,0.5000979999999999,0.5002949999999999,0.501355
2.09513e-05,7.02149e-05,10767,1,0.003407,0.00105678,0.0121616,0.0121616,0.102853,7.02149e-05,0.0315792,0.00030859,0.055552300000000006,0.00102366,0.5000979999999999,0.500296,0.5029170000000001
2.2365100000000004e-05,6.96236e-05,10736,1,0.00281532,0.00102117,0.0120592,0.0120592,0.10441099999999999,6.96236e-05,0.0315792,0.000300438,0.0536241,0.00090474,0.500099,0.500297,0.5044810000000001
2.3709499999999997e-05,6.93046e-05,10736,1,0.00236411,0.000974693,0.0120039,0.0120039,0.10597000000000001,6.93046e-05,0.0315792,0.000289201,0.053691300000000004,0.000752445,0.5001,0.5002989999999999,0.506045
2.49987e-05,6.8228e-05,10736,1,0.00242309,0.000924716,0.011817399999999999,0.011817399999999999,0.107528,6.8228e-05,0.0315792,0.00027705599999999997,0.0557881,0.000601449,0.500102,0.5003,0.50761
2.64529e-05,6.64594e-05,10736,1,0.00387641,0.00087326,0.0115111,0.0115111,0.10908699999999999,6.64594e-05,0.0315792,0.00026419,0.0558558,0.000699047,0.500103,0.5003,0.509171
2.8192399999999998e-05,6.312479999999999e-05,10736,1,0.00358738,0.000826444,0.010933499999999999,0.010933499999999999,0.11064500000000001,6.312479999999999e-05,0.0315792,0.00025251099999999997,0.052626400000000004,0.000832675,0.500103,0.500301,0.510729
3.0112e-05,5.90017e-05,10736,1,0.0036503,0.000780753,0.0102194,0.0102194,0.112203,5.90017e-05,0.0315792,0.000240948,0.053941199999999995,0.000758105,0.500103,0.5003,0.512288
3.19215e-05,5.60343e-05,11759,1,0.00329887,0.000729345,0.00970543,0.00970543,0.11376199999999999,5.60343e-05,0.0315792,0.000227353,0.0580867,0.000737267,0.500103,0.5003,0.513844
3.34343e-05,4.97309e-05,11759,1,0.00254463,0.000668732,0.00861366,0.00861366,0.11532,4.97309e-05,0.0315792,0.000210662,0.057324900000000005,0.000593576,0.500103,0.5002989999999999,0.5153979999999999
3.46303e-05,4.28778e-05,11791,1,0.00265935,0.000608834,0.00742665,0.00742665,0.116878,4.28778e-05,0.0315792,0.000192544,0.058348800000000006,0.000626766,0.500102,0.5002989999999999,0.5169520000000001
3.55402e-05,3.69083e-05,11791,1,0.00269518,0.000552352,0.00639271,0.00639271,0.11843699999999999,3.69083e-05,0.0315792,0.000175524,0.059512,0.000723184,0.500101,0.5002979999999999,0.518508
3.61842e-05,3.13561e-05,11791,1,0.00294042,0.000495964,0.00543103,0.00543103,0.119995,3.13561e-05,0.0315792,0.00015805799999999998,0.0608398,0.000569988,0.5001,0.500297,0.520065
3.66428e-05,2.5102199999999998e-05,20976,1,0.00362985,0.000441821,0.00488325,0.00434783,0.121554,2.81935e-05,0.0315792,0.000141396,0.0599811,0.000630915,0.500099,0.500296,0.521623
3.7064400000000004e-05,2.17647e-05,20976,1,0.00374444,0.00038949599999999997,0.00435368,0.00376976,0.12311199999999999,2.5135999999999998e-05,0.0315792,0.000126957,0.060261199999999994,0.000734895,0.5000979999999999,0.5002949999999999,0.523181
3.76362e-05,1.95221e-05,20976,1,0.00350908,0.000348235,0.00385289,0.00338133,0.12467,2.22446e-05,0.0315792,0.00011522700000000001,0.0573006,0.000708208,0.500097,0.5002939999999999,0.524737
3.84108e-05,1.96752e-05,17039,1,0.00372131,0.000322805,0.00371787,0.00340784,0.126229,2.1465100000000002e-05,0.0315792,0.000106851,0.057062,0.0008249139999999999,0.500097,0.500293,0.526291
3.94044e-05,1.83893e-05,17039,1,0.0040652,0.000303841,0.00347488,0.00318512,0.12778699999999998,2.00622e-05,0.0315792,0.000101204,0.057452800000000005,0.000940871,0.500096,0.5002909999999999,0.527844
4.03885e-05,2.05056e-05,10801,1,0.00405,0.000290081,0.00355167,0.00355167,0.12934600000000002,2.05056e-05,0.0315792,9.65599e-05,0.056620699999999996,0.000931735,0.500096,0.5002909999999999,0.529399
4.11509e-05,2.1391799999999997e-05,11825,1,0.00347366,0.00027635,0.00370517,0.00370517,0.130904,2.1391799999999997e-05,0.0315792,9.209350000000001e-05,0.0515592,0.000865158,0.500096,0.5002909999999999,0.53096
4.15788e-05,2.21675e-05,11825,1,0.00321403,0.000269842,0.00383953,0.00383953,0.132462,2.21675e-05,0.0315792,8.910290000000001e-05,0.05424880000000001,0.000818442,0.500096,0.500292,0.532521
4.1706800000000005e-05,2.1546e-05,11825,1,0.00321356,0.000271939,0.00373187,0.00373187,0.134021,2.1546e-05,0.0315792,8.87681e-05,0.0551745,0.000876077,0.500097,0.500292,0.534083
4.14667e-05,1.9989400000000002e-05,11727,1,0.00388716,0.000278863,0.00346226,0.00346226,0.135579,1.9989400000000002e-05,0.0315792,9.082209999999999e-05,0.055311400000000004,0.000858813,0.500097,0.500293,0.535646
4.09755e-05,2.4130300000000002e-05,11790,1,0.00307235,0.000293637,0.00417949,0.00417949,0.13713699999999998,2.4130300000000002e-05,0.0315792,9.52876e-05,0.051776300000000004,0.000646236,0.5000979999999999,0.5002949999999999,0.5372100000000001
4.03943e-05,2.8176599999999997e-05,11823,1,0.00310443,0.00032141200000000003,0.00488033,0.00488033,0.138696,2.8176599999999997e-05,0.0315792,0.00010317200000000001,0.0556078,0.000534931,0.5001,0.500296,0.538775
3.9975700000000004e-05,3.27159e-05,11823,1,0.00324577,0.000362164,0.00566656,0.00566656,0.140254,3.27159e-05,0.0315792,0.000114515,0.05565830000000001,0.000530154,0.500101,0.500296,0.540337
3.98646e-05,3.34137e-05,11823,1,0.00379902,0.00040895199999999997,0.00578742,0.00578742,0.14181300000000002,3.34137e-05,0.0315792,0.00012787899999999999,0.0523856,0.000693594,0.500101,0.500297,0.541895
4.00819e-05,3.06225e-05,11823,1,0.00397366,0.000451601,0.00530397,0.00530397,0.143371,3.06225e-05,0.0315792,0.000140981,0.051404899999999996,0.000772468,0.500101,0.500296,0.543454
4.0261999999999995e-05,2.83431e-05,17744,1,0.00351825,0.0004885240000000001,0.00583142,0.00490917,0.144929,3.36677e-05,0.0315792,0.000152187,0.05841369999999999,0.0007001710000000001,0.500101,0.500296,0.5450109999999999
4.0185900000000004e-05,2.6726500000000002e-05,17744,1,0.00282317,0.000515978,0.00632216,0.00462916,0.146488,3.6501e-05,0.0315792,0.000160987,0.0584835,0.000605394,0.500101,0.500296,0.546565
3.97839e-05,3.23407e-05,16720,1,0.00236429,0.000530309,0.00659348,0.00560158,0.148046,3.80675e-05,0.0315792,0.00016681900000000002,0.0575971,0.00055185,0.500101,0.5002949999999999,0.5481189999999999
3.9119299999999997e-05,3.86499e-05,17744,1,0.00271986,0.000539139,0.00689067,0.00669436,0.149604,3.97833e-05,0.0315792,0.000171366,0.056495000000000004,0.000661128,0.5001,0.5002939999999999,0.549675
3.8183000000000004e-05,4.3219499999999995e-05,11759,1,0.00267609,0.000550326,0.00748584,0.00748584,0.15116300000000002,4.3219499999999995e-05,0.0315792,0.000176085,0.060795600000000005,0.000606852,0.500099,0.500293,0.551231
3.7038e-05,4.5923999999999996e-05,11759,1,0.0029855999999999997,0.000560897,0.00795428,0.00795428,0.152721,4.5923999999999996e-05,0.0315792,0.000180841,0.06051,0.000550277,0.500097,0.500292,0.5527890000000001
3.59012e-05,4.6866e-05,11759,1,0.00306797,0.0005699069999999999,0.00811744,0.00811744,0.15428,4.6866e-05,0.0315792,0.00018533700000000002,0.0607243,0.000670135,0.500096,0.5002909999999999,0.554347
3.5061900000000004e-05,4.63801e-05,11759,1,0.00243049,0.0005743580000000001,0.00803328,0.00803328,0.155838,4.63801e-05,0.0315792,0.00018852299999999998,0.0555183,0.000714867,0.500095,0.50029,0.555904
3.46703e-05,4.47788e-05,11759,1,0.00380588,0.000578584,0.00775591,0.00775591,0.157396,4.47788e-05,0.0315792,0.00019100900000000001,0.0571457,0.00089665,0.500095,0.50029,0.557458
3.46643e-05,4.26862e-05,12783,1,0.00290252,0.000582119,0.00739346,0.00739346,0.15895499999999999,4.26862e-05,0.0315792,0.00019366700000000001,0.058436199999999994,0.0009965269999999999,0.5000939999999999,0.5002880000000001,0.5590109999999999
3.47114e-05,4.1030200000000006e-05,12783,1,0.00247574,0.000585585,0.00710663,0.00710663,0.16051300000000002,4.1030200000000006e-05,0.0315792,0.000195948,0.05815409999999999,0.000969664,0.5000939999999999,0.500287,0.560565
3.4746399999999997e-05,3.87005e-05,12783,1,0.00232487,0.000581214,0.00670313,0.00670313,0.162072,3.87005e-05,0.0315792,0.000195692,0.049548,0.0009257380000000001,0.5000939999999999,0.500287,0.562124
3.45778e-05,3.57112e-05,12783,1,0.00300413,0.000566489,0.00618536,0.00618536,0.16363,3.57112e-05,0.0315792,0.000192397,0.052256,0.000958603,0.5000939999999999,0.500287,0.563685
3.40824e-05,3.22165e-05,12783,1,0.00283131,0.000547685,0.00558006,0.00558006,0.165188,3.22165e-05,0.0315792,0.000187575,0.055501,0.0008494039999999999,0.5000939999999999,0.5002880000000001,0.565247
3.34416e-05,3.28519e-05,12751,1,0.00254823,0.000529056,0.00569012,0.00569012,0.166747,3.28519e-05,0.0315792,0.000182488,0.0554317,0.000931301,0.500095,0.500289,0.566809
3.26463e-05,3.38951e-05,12814,1,0.00233349,0.00051082,0.00587081,0.00587081,0.16830499999999998,3.38951e-05,0.0315792,0.00017778599999999998,0.051821000000000006,0.000756288,0.500096,0.50029,0.5683729999999999
3.17753e-05,3.55293e-05,12847,1,0.00242146,0.000494935,0.00615387,0.00615387,0.16986300000000001,3.55293e-05,0.0315792,0.000173445,0.055597,0.0006672789999999999,0.500097,0.5002909999999999,0.5699380000000001
3.10665e-05,3.73411e-05,12847,1,0.00287863,0.000482551,0.00646767,0.00646767,0.171422,3.73411e-05,0.0315792,0.000169498,0.055584800000000004,0.000584319,0.5000979999999999,0.500292,0.5715020000000001
3.06812e-05,3.87973e-05,12847,1,0.00367814,0.000476544,0.0067199,0.0067199,0.17298,3.87973e-05,0.0315792,0.000167105,0.0523265,0.000687302,0.500099,0.500292,0.57306
3.07635e-05,3.67486e-05,12847,1,0.0041038,0.000470025,0.00636505,0.00636505,0.174539,3.67486e-05,0.0315792,0.000164725,0.050408,0.0008377310000000001,0.500099,0.500292,0.574619
3.09345e-05,3.1272e-05,12847,1,0.00355421,0.000461225,0.00541646,0.00541646,0.176097,3.1272e-05,0.0315792,0.000161261,0.05827040000000001,0.000792198,0.500099,0.500292,0.576177
3.09427e-05,2.64123e-05,17744,1,0.00319825,0.00044457599999999997,0.00491129,0.00457474,0.177655,2.83554e-05,0.0315792,0.000155658,0.0583712,0.000641221,0.500099,0.5002909999999999,0.577732
3.06873e-05,2.40463e-05,17744,1,0.00215051,0.000417428,0.0047475,0.00416494,0.179214,2.74097e-05,0.0315792,0.00014809100000000002,0.0575922,0.00052792,0.5000979999999999,0.5002909999999999,0.579286
3.02048e-05,2.5545700000000002e-05,17744,1,0.00275846,0.000385525,0.00444957,0.00442465,0.18077200000000002,2.56896e-05,0.0315792,0.000139643,0.05702430000000001,0.0006539709999999999,0.5000979999999999,0.50029,0.5808399999999999
2.95305e-05,2.5734e-05,12815,1,0.00297473,0.00035836,0.00445726,0.00445726,0.18233,2.5734e-05,0.0315792,0.00013160600000000001,0.0608476,0.00065164,0.500096,0.500289,0.582396
2.87385e-05,2.49584e-05,12815,1,0.00316954,0.00033509400000000003,0.00432292,0.00432292,0.183889,2.49584e-05,0.0315792,0.000124709,0.0605836,0.0005653380000000001,0.500095,0.5002880000000001,0.5839529999999999
2.79742e-05,2.4417800000000002e-05,12784,1,0.00316728,0.000311485,0.0042293,0.0042293,0.185447,2.4417800000000002e-05,0.0315792,0.000118145,0.06080830000000001,0.000645294,0.5000939999999999,0.500287,0.585511
2.7536999999999997e-05,2.2912800000000002e-05,25071,1,0.00415535,0.000286664,0.00410998,0.00396861,0.187006,2.3729e-05,0.0315792,0.00011100000000000001,0.057332900000000006,0.000760221,0.500093,0.500286,0.587067
2.74348e-05,2.04084e-05,25071,1,0.00574625,0.00027179900000000003,0.00430196,0.00353484,0.188564,2.48373e-05,0.0315792,0.00010528600000000001,0.056948900000000004,0.000876131,0.500092,0.5002850000000001,0.588622
2.7743400000000003e-05,1.78931e-05,11792,1,0.0048243,0.000262547,0.00309918,0.00309918,0.190122,1.78931e-05,0.0315792,0.000102306,0.05739590000000001,0.000949964,0.500091,0.500283,0.590176
2.83241e-05,1.84848e-05,13744,1,0.00370814,0.00025842,0.00320166,0.00320166,0.191681,1.84848e-05,0.0315792,0.00010023600000000001,0.05825509999999999,0.00108267,0.500091,0.500282,0.5917279999999999
2.8898699999999998e-05,2.00322e-05,13744,1,0.00344945,0.000252571,0.00346968,0.00346968,0.19323900000000002,2.00322e-05,0.0315792,9.68556e-05,0.051064099999999994,0.000995456,0.500091,0.500282,0.593286
2.93326e-05,2.0624899999999996e-05,12849,1,0.00381389,0.000245841,0.00357234,0.00357234,0.194797,2.0624899999999996e-05,0.0315792,9.36142e-05,0.0526294,0.0009311419999999999,0.500091,0.500282,0.594847
2.9578299999999998e-05,2.2265199999999998e-05,12849,1,0.00427562,0.000241323,0.00385644,0.00385644,0.196356,2.2265199999999998e-05,0.0315792,9.152659999999999e-05,0.0557381,0.00093182,0.500091,0.500283,0.5964079999999999
2.96556e-05,2.25579e-05,13873,1,0.00375386,0.000244436,0.00390714,0.00390714,0.197914,2.25579e-05,0.0315792,9.18452e-05,0.0555641,0.0009800289999999999,0.500091,0.500283,0.597971
2.9571799999999997e-05,1.78901e-05,12849,1,0.00325305,0.00023982299999999998,0.00309865,0.00309865,0.199473,1.78901e-05,0.0315792,9.076780000000001e-05,0.052388300000000006,0.000778618,0.500092,0.5002850000000001,0.599534
2.9510599999999998e-05,1.44142e-05,14956,1,0.00322344,0.000230275,0.00249661,0.00249661,0.201031,1.44142e-05,0.0315792,8.89211e-05,0.055649699999999996,0.000696751,0.500093,0.500286,0.6010989999999999
2.9584499999999998e-05,1.63585e-05,12784,1,0.00339278,0.00022758900000000002,0.00283338,0.00283338,0.20258900000000002,1.63585e-05,0.0315792,8.74869e-05,0.0555222,0.00058256,0.500095,0.500287,0.6026630000000001
2.99044e-05,1.87894e-05,12784,1,0.00354737,0.000238387,0.00325441,0.00325441,0.204148,1.87894e-05,0.0315792,8.87325e-05,0.05521469999999999,0.000724932,0.500095,0.500287,0.604223
3.05418e-05,1.98877e-05,13808,1,0.00413404,0.000258156,0.00344465,0.00344465,0.205706,1.98877e-05,0.0315792,9.23675e-05,0.052003999999999995,0.0008591989999999999,0.500096,0.500287,0.605781
3.12983e-05,2.03399e-05,13808,1,0.00344477,0.00027712099999999996,0.00352298,0.00352298,0.207265,2.03399e-05,0.0315792,9.5759e-05,0.056789,0.000792941,0.500096,0.500286,0.60734
3.20464e-05,2.1599099999999998e-05,13807,1,0.00338448,0.00028775599999999996,0.00374108,0.00374108,0.208823,2.1599099999999998e-05,0.0315792,9.71396e-05,0.0569231,0.0006961510000000001,0.500096,0.500286,0.608895
3.26054e-05,1.70864e-05,26157,1,0.00213064,0.000286699,0.00411946,0.00295945,0.21038099999999998,2.3783699999999997e-05,0.0315792,9.725459999999999e-05,0.05747080000000001,0.000582927,0.500095,0.5002850000000001,0.610449
3.2936e-05,1.65978e-05,26157,1,0.00249541,0.000289212,0.00427615,0.00287483,0.21194000000000002,2.4688400000000002e-05,0.0315792,9.90113e-05,0.057043899999999995,0.0006763019999999999,0.5000939999999999,0.5002850000000001,0.612003
3.30623e-05,1.59004e-05,26157,1,0.00271325,0.000300197,0.00398855,0.00275404,0.213498,2.30279e-05,0.0315792,0.000103194,0.05996130000000001,0.0007353360000000001,0.500093,0.500283,0.613558
3.30408e-05,1.7784400000000002e-05,18901,1,0.00309538,0.000310964,0.00349402,0.00308035,0.215056,2.01727e-05,0.0315792,0.00010705899999999999,0.0596386,0.00062649,0.500092,0.500282,0.615115
3.29532e-05,2.04083e-05,21170,1,0.00283142,0.00031585,0.00406728,0.00353483,0.216615,2.34825e-05,0.0315792,0.000108837,0.06083580000000001,0.0006352840000000001,0.5000899999999999,0.5002810000000001,0.6166729999999999
3.30231e-05,2.15852e-05,22005,1,0.00320348,0.000318067,0.00399851,0.00373867,0.218173,2.30854e-05,0.0315792,0.00010938299999999999,0.059478300000000005,0.0007680219999999999,0.500089,0.5002800000000001,0.618229
3.34452e-05,2.1206799999999998e-05,20143,1,0.00465849,0.000329262,0.0045713,0.00367313,0.219732,2.6392399999999998e-05,0.0315792,0.00011161299999999999,0.0576654,0.0008433360000000001,0.500089,0.500279,0.619785
3.4185e-05,1.86491e-05,19989,1,0.00441749,0.000344448,0.00539725,0.00323013,0.22129000000000001,3.1161e-05,0.0315792,0.000113619,0.057099800000000006,0.0008489210000000001,0.500088,0.500278,0.6213380000000001
3.51679e-05,1.93328e-05,19989,1,0.00338017,0.000352682,0.00564541,0.00334854,0.222848,3.25938e-05,0.0315792,0.000115349,0.0569604,0.00105388,0.500087,0.500276,0.622891
3.60662e-05,2.3898600000000002e-05,19957,1,0.00290359,0.00035637900000000004,0.00538262,0.00413935,0.22440700000000002,3.10765e-05,0.0315792,0.000117623,0.055268700000000004,0.00100148,0.500087,0.500276,0.624447
3.67962e-05,2.60026e-05,19957,1,0.00317025,0.00035547300000000003,0.00509852,0.00450378,0.225965,2.94363e-05,0.0315792,0.000119084,0.052854099999999994,0.000935875,0.500087,0.500276,0.626007
3.7323499999999996e-05,2.6935500000000003e-05,13873,1,0.0036506,0.000355674,0.00466537,0.00466537,0.227523,2.6935500000000003e-05,0.0315792,0.000120654,0.055960800000000005,0.000885422,0.500087,0.500276,0.627568
3.7666900000000004e-05,2.6547100000000002e-05,14897,1,0.00328665,0.000359834,0.00459809,0.00459809,0.229082,2.6547100000000002e-05,0.0315792,0.000123881,0.055654300000000004,0.0009395110000000001,0.500087,0.5002770000000001,0.629131
3.7867800000000004e-05,2.11059e-05,19120,1,0.00271413,0.000353944,0.00378676,0.00365566,0.23064,2.1862800000000004e-05,0.0315792,0.00012429799999999998,0.0541454,0.000844714,0.500088,0.500278,0.630694
3.79502e-05,1.86759e-05,20145,1,0.0025659000000000003,0.000338384,0.00338273,0.00323477,0.232199,1.95302e-05,0.0315792,0.000121942,0.0533202,0.000677877,0.500089,0.500279,0.632258
3.80845e-05,1.98114e-05,13808,1,0.00258199,0.000321998,0.00343144,0.00343144,0.23375700000000002,1.98114e-05,0.0315792,0.000118148,0.0558144,0.000570603,0.5000899999999999,0.5002800000000001,0.6338229999999999
3.84296e-05,2.07047e-05,13808,1,0.00340586,0.000311593,0.00358615,0.00358615,0.235315,2.07047e-05,0.0315792,0.000115011,0.055866599999999995,0.000652535,0.500091,0.5002800000000001,0.6353840000000001
3.90682e-05,2.0225499999999998e-05,21841,1,0.00341148,0.000310382,0.00353792,0.00350316,0.23687399999999997,2.0426199999999998e-05,0.0315792,0.00011397399999999999,0.0526284,0.00079381,0.500091,0.5002810000000001,0.636942
3.98789e-05,1.98025e-05,15949,1,0.00348554,0.000310685,0.0034299,0.0034299,0.238432,1.98025e-05,0.0315792,0.000113488,0.0534697,0.0007562560000000001,0.500091,0.5002800000000001,0.6385
4.0637e-05,1.8266600000000002e-05,26157,1,0.00281388,0.000304015,0.0034645,0.00316387,0.23999099999999998,2.00023e-05,0.0315792,0.000110671,0.058103699999999994,0.000715288,0.500091,0.500279,0.6400560000000001
4.1208199999999996e-05,1.61876e-05,26157,1,0.00216907,0.000287133,0.00418579,0.00280377,0.24154899999999999,2.41666e-05,0.0315792,0.00010609299999999999,0.0573442,0.000593815,0.500091,0.500279,0.64161
4.15292e-05,1.51929e-05,27181,1,0.00197604,0.000269871,0.00402273,0.00263149,0.24310700000000002,2.32252e-05,0.0315792,0.00010185200000000001,0.059259400000000004,0.000611718,0.5000899999999999,0.500278,0.6431640000000001
4.16141e-05,1.38255e-05,27181,1,0.00244706,0.000262191,0.00387927,0.00239465,0.244666,2.2397e-05,0.0315792,0.000100986,0.0591058,0.0007191610000000001,0.500089,0.5002770000000001,0.6447189999999999
4.14699e-05,1.2691900000000001e-05,27181,1,0.00250283,0.000258114,0.0032391,0.0021983000000000003,0.24622399999999997,1.87009e-05,0.0315792,0.00010077,0.0608336,0.000594621,0.500088,0.500276,0.646275
4.1178500000000006e-05,1.40354e-05,22194,1,0.00260901,0.00025269999999999996,0.00395039,0.002431,0.24778200000000003,2.28076e-05,0.0315792,9.94164e-05,0.060018600000000005,0.00062914,0.5000859999999999,0.500274,0.647833
4.09146e-05,1.46069e-05,22194,1,0.00267821,0.000242852,0.00372489,0.00252999,0.24934099999999998,2.1505700000000003e-05,0.0315792,9.6741e-05,0.060286900000000004,0.000721948,0.500085,0.500273,0.6493899999999999
4.09012e-05,1.3988699999999999e-05,23030,1,0.00298027,0.000238533,0.00311215,0.00242291,0.250899,1.7967999999999998e-05,0.0315792,9.5505e-05,0.0568263,0.000761685,0.500084,0.500272,0.650946
4.11594e-05,1.36121e-05,21199,1,0.00364891,0.00024744400000000004,0.0036161,0.00235769,0.252458,2.08775e-05,0.0315792,9.64902e-05,0.05709209999999999,0.000888239,0.5000829999999999,0.500271,0.6524989999999999
4.16982e-05,1.66412e-05,21014,1,0.00319914,0.00025261,0.00372504,0.00288234,0.25401599999999996,2.15065e-05,0.0315792,9.72322e-05,0.0574871,0.000990232,0.5000819999999999,0.500269,0.6540520000000001
4.22686e-05,1.8881199999999998e-05,21013,1,0.00257996,0.000254733,0.00331565,0.00327032,0.25557399999999997,1.91429e-05,0.0315792,9.784629999999999e-05,0.057147199999999995,0.000981071,0.5000819999999999,0.500269,0.6556069999999999
4.26813e-05,1.99036e-05,15792,1,0.00237927,0.00024742,0.00344741,0.00344741,0.257133,1.99036e-05,0.0315792,9.660409999999999e-05,0.05126169999999999,0.00089911,0.5000819999999999,0.500269,0.657166
4.28976e-05,1.95349e-05,27181,1,0.00297814,0.00023758400000000002,0.0034417000000000002,0.00338354,0.258691,1.98707e-05,0.0315792,9.47082e-05,0.0535007,0.000884645,0.5000819999999999,0.500269,0.6587270000000001
4.2855399999999996e-05,1.8621e-05,27181,1,0.00283961,0.00023328099999999998,0.0032976,0.00322526,0.26024899999999995,1.9038699999999998e-05,0.0315792,9.47243e-05,0.0553364,0.0008903919999999999,0.5000819999999999,0.50027,0.660289
4.2574700000000004e-05,1.68315e-05,15921,1,0.00259289,0.000228127,0.0029153,0.0029153,0.261808,1.68315e-05,0.0315792,9.42927e-05,0.0554428,0.0008712069999999999,0.5000829999999999,0.50027,0.661852
4.2136000000000005e-05,1.63719e-05,15886,1,0.00206969,0.00021580599999999997,0.0028357,0.0028357,0.263366,1.63719e-05,0.0315792,9.163209999999999e-05,0.051905099999999996,0.000647417,0.500084,0.500271,0.663416
4.168e-05,1.89855e-05,15886,1,0.00232967,0.000207036,0.00328839,0.00328839,0.264925,1.89855e-05,0.0315792,8.899440000000001e-05,0.0557005,0.000558061,0.500085,0.500272,0.66498
4.1377299999999994e-05,2.16205e-05,15919,1,0.00271295,0.00020972400000000003,0.00374477,0.00374477,0.26648299999999997,2.16205e-05,0.0315792,8.852040000000001e-05,0.055706200000000004,0.000544193,0.5000859999999999,0.500273,0.666543
4.13448e-05,2.11848e-05,15919,1,0.00341898,0.000223633,0.00366932,0.00366932,0.268041,2.11848e-05,0.0315792,9.050379999999999e-05,0.05241269999999999,0.000712921,0.5000859999999999,0.500273,0.6681
4.16281e-05,1.80746e-05,28239,1,0.00363527,0.00023863200000000002,0.00354868,0.00313062,0.2696,2.0488299999999998e-05,0.0315792,9.357010000000001e-05,0.0509499,0.000801064,0.5000859999999999,0.500273,0.669659
4.1867e-05,1.70618e-05,28239,1,0.0029178,0.00024824,0.0036084000000000003,0.0029552,0.271158,2.08331e-05,0.0315792,9.54422e-05,0.0579493,0.0007192539999999999,0.5000859999999999,0.500272,0.671216
4.19488e-05,1.70359e-05,27181,1,0.00254371,0.000247084,0.00420652,0.00295071,0.27271599999999996,2.42863e-05,0.0315792,9.47155e-05,0.059284,0.000639334,0.5000859999999999,0.500271,0.67277
4.1793500000000006e-05,1.67608e-05,27181,1,0.00182211,0.000235443,0.00408116,0.00290306,0.274275,2.3562600000000004e-05,0.0315792,9.23375e-05,0.057595900000000005,0.000564495,0.500085,0.50027,0.6743239999999999
4.14476e-05,1.7032e-05,28205,1,0.00233406,0.000228596,0.00391706,0.00295003,0.275833,2.2615100000000003e-05,0.0315792,9.17733e-05,0.05559630000000001,0.000674338,0.500084,0.50027,0.675878
4.0893200000000003e-05,1.86501e-05,28205,1,0.00239427,0.000231127,0.00353335,0.0032303000000000006,0.277392,2.03998e-05,0.0315792,9.34909e-05,0.0608114,0.000599859,0.5000829999999999,0.500268,0.677434
4.01781e-05,1.9918099999999998e-05,15855,1,0.00262341,0.00023484799999999998,0.00344992,0.00344992,0.27895,1.9918099999999998e-05,0.0315792,9.514899999999999e-05,0.060950800000000006,0.000575024,0.500081,0.500267,0.678991
3.94665e-05,2.1355300000000002e-05,15855,1,0.00275245,0.000234633,0.00369884,0.00369884,0.280508,2.1355300000000002e-05,0.0315792,9.59729e-05,0.0607095,0.000678542,0.50008,0.500266,0.680549
3.90012e-05,2.15494e-05,15855,1,0.00256707,0.00023233299999999999,0.00373246,0.00373246,0.282067,2.15494e-05,0.0315792,9.562069999999999e-05,0.0550418,0.000745035,0.500079,0.500265,0.6821050000000001
3.88427e-05,2.06904e-05,15855,1,0.00383815,0.000240744,0.00358369,0.00358369,0.283625,2.06904e-05,0.0315792,9.753629999999999e-05,0.0571895,0.000902884,0.500078,0.500264,0.683659
3.90606e-05,1.89765e-05,15855,1,0.00317156,0.00024923,0.00328682,0.00328682,0.285184,1.89765e-05,0.0315792,0.000100581,0.0585139,0.000954623,0.500077,0.500262,0.685212
3.94224e-05,1.895e-05,16816,1,0.00264148,0.000257213,0.00328223,0.00328223,0.286742,1.895e-05,0.0315792,0.000102466,0.05819169999999999,0.0009785080000000001,0.500077,0.500261,0.686765
3.97781e-05,2.01178e-05,16816,1,0.0025210999999999996,0.000256961,0.00348451,0.00348451,0.2883,2.01178e-05,0.0315792,0.000101479,0.0496665,0.000909764,0.500077,0.500261,0.6883229999999999
3.99271e-05,1.9878e-05,16816,1,0.00321404,0.000249918,0.00344298,0.00344298,0.28985900000000003,1.9878e-05,0.0315792,9.97967e-05,0.0523998,0.0009012439999999999,0.500077,0.500261,0.689884
3.9845900000000004e-05,1.84912e-05,28205,1,0.00302191,0.000243718,0.00320707,0.00320277,0.291417,1.8516e-05,0.0315792,9.89349e-05,0.0555601,0.0008557910000000001,0.500077,0.500261,0.691445
3.95451e-05,1.70583e-05,16847,1,0.00278148,0.000240589,0.00295459,0.00295459,0.292975,1.70583e-05,0.0315792,9.93653e-05,0.055504599999999994,0.0008776939999999999,0.500077,0.500262,0.693008
3.90802e-05,1.81806e-05,16910,1,0.00233992,0.000233273,0.00314897,0.00314897,0.294534,1.81806e-05,0.0315792,9.81176e-05,0.051909000000000004,0.0006756560000000001,0.500078,0.500263,0.694571
3.85923e-05,1.99818e-05,16910,1,0.00239031,0.00022752400000000003,0.00346096,0.00346096,0.296092,1.99818e-05,0.0315792,9.69293e-05,0.0556404,0.000609341,0.500079,0.500264,0.696136
3.8244699999999997e-05,2.20494e-05,16943,1,0.00267996,0.00022782099999999999,0.00381907,0.00381907,0.297651,2.20494e-05,0.0315792,9.66516e-05,0.055577800000000004,0.000530312,0.50008,0.500265,0.6977
3.81592e-05,2.41525e-05,16943,1,0.00336389,0.00023869,0.00418333,0.00418333,0.299209,2.41525e-05,0.0315792,9.865e-05,0.052300099999999995,0.000644866,0.500081,0.500265,0.699258
3.84326e-05,2.30493e-05,16943,1,0.00359623,0.00025274,0.00399227,0.00399227,0.300767,2.30493e-05,0.0315792,0.000101725,0.050825999999999996,0.000793838,0.50008,0.500265,0.700816
3.87776e-05,1.9072899999999998e-05,16943,1,0.00313288,0.00026211,0.00330352,0.00330352,0.30232600000000004,1.9072899999999998e-05,0.0315792,0.000103804,0.0582033,0.000779585,0.50008,0.500264,0.7023739999999999
3.89685e-05,1.64425e-05,28205,1,0.00292536,0.000260849,0.00426195,0.00284793,0.303884,2.46064e-05,0.0315792,0.000103045,0.057871900000000004,0.00062512,0.50008,0.500264,0.703929
3.89351e-05,1.69397e-05,28205,1,0.00186929,0.00024745,0.004211600000000001,0.00293405,0.305442,2.43157e-05,0.0315792,9.97832e-05,0.0575377,0.0005160890000000001,0.50008,0.500263,0.7054819999999999
3.8710999999999996e-05,1.68413e-05,28205,1,0.00216057,0.00023334200000000002,0.00417706,0.00291699,0.307001,2.41163e-05,0.0315792,9.68357e-05,0.0565413,0.000654148,0.500079,0.500262,0.707036
3.82986e-05,1.70995e-05,29229,1,0.00230312,0.000229288,0.00384618,0.00296172,0.308559,2.22059e-05,0.0315792,9.637569999999999e-05,0.0607904,0.000666197,0.500077,0.50026,0.708591
3.77445e-05,1.7906500000000002e-05,16879,1,0.00238671,0.000228398,0.00310149,0.00310149,0.310118,1.7906500000000002e-05,0.0315792,9.686200000000001e-05,0.0600663,0.000580774,0.5000760000000001,0.500259,0.710148
3.71589e-05,1.87373e-05,16879,1,0.00242053,0.00022456400000000001,0.0032454,0.0032454,0.311676,1.87373e-05,0.0315792,9.64525e-05,0.060794799999999996,0.000600888,0.500074,0.500258,0.711705
3.68163e-05,1.84031e-05,16879,1,0.002694,0.00021761,0.00318752,0.00318752,0.313234,1.84031e-05,0.0315792,9.486450000000001e-05,0.0577133,0.000762888,0.500073,0.500257,0.7132609999999999
3.67532e-05,1.69527e-05,16879,1,0.00412831,0.000219526,0.00293629,0.00293629,0.314793,1.69527e-05,0.0315792,9.5194e-05,0.056846400000000005,0.000866908,0.5000720000000001,0.500256,0.714816
3.70725e-05,1.47088e-05,22953,1,0.00349111,0.000225144,0.00268542,0.00254764,0.31635100000000005,1.55043e-05,0.0315792,9.691760000000001e-05,0.0560919,0.0009299530000000001,0.500071,0.500254,0.7163689999999999
3.7591999999999995e-05,1.6566e-05,17840,1,0.00322669,0.000230899,0.00286933,0.00286933,0.31790999999999997,1.6566e-05,0.0315792,9.80955e-05,0.0582612,0.00100987,0.500071,0.500253,0.717921
3.81383e-05,1.78927e-05,17840,1,0.00250693,0.00023183,0.00309911,0.00309911,0.319468,1.78927e-05,0.0315792,9.74872e-05,0.0516097,0.0009175660000000001,0.500071,0.500253,0.719478
3.85092e-05,1.81049e-05,16945,1,0.00311228,0.00022611599999999997,0.00313586,0.00313586,0.32102600000000003,1.81049e-05,0.0315792,9.569030000000001e-05,0.052685300000000004,0.0008896160000000001,0.500071,0.500252,0.721038
3.86582e-05,1.93858e-05,17969,1,0.00338868,0.000220183,0.00335771,0.00335771,0.322585,1.93858e-05,0.0315792,9.45885e-05,0.0557976,0.000862502,0.500071,0.500253,0.7226
3.86088e-05,1.91252e-05,17969,1,0.00317541,0.000219013,0.00331258,0.00331258,0.32414299999999996,1.91252e-05,0.0315792,9.526209999999999e-05,0.0555965,0.00090247,0.500071,0.500253,0.724162
3.8365900000000005e-05,1.4028699999999998e-05,29167,1,0.00260538,0.00021244099999999998,0.00246629,0.00242984,0.325701,1.42391e-05,0.0315792,9.43599e-05,0.0528927,0.0006833039999999999,0.500071,0.500254,0.725725
3.81101e-05,1.3126e-05,28237,1,0.00261683,0.000202902,0.00238488,0.00227349,0.32726,1.37691e-05,0.0315792,9.27891e-05,0.054749,0.000611834,0.5000720000000001,0.500255,0.7272890000000001
3.79521e-05,1.4341500000000002e-05,17967,1,0.00290929,0.00019914900000000003,0.00248403,0.00248403,0.328818,1.4341500000000002e-05,0.0315792,9.18801e-05,0.055938800000000004,0.000506952,0.500073,0.500256,0.728854
3.80096e-05,1.62223e-05,17967,1,0.00330745,0.00020732700000000002,0.00280979,0.00280979,0.330377,1.62223e-05,0.0315792,9.371290000000001e-05,0.055581500000000006,0.000642241,0.500074,0.500256,0.730413
3.83842e-05,1.52975e-05,17967,1,0.00350134,0.000222369,0.00264961,0.00264961,0.331935,1.52975e-05,0.0315792,9.732540000000001e-05,0.0528487,0.0007816780000000001,0.500074,0.500256,0.731971
3.89437e-05,1.27844e-05,29229,1,0.00327568,0.000236364,0.00328383,0.00221433,0.333493,1.89592e-05,0.0315792,0.000100487,0.0567117,0.00076605,0.500074,0.500255,0.733529
3.94215e-05,1.2783e-05,29229,1,0.00311319,0.00023971,0.00440896,0.00221407,0.335052,2.5455100000000003e-05,0.0315792,0.00010054700000000001,0.056837599999999995,0.000684058,0.500074,0.500255,0.735084
3.9703e-05,1.2201300000000001e-05,29229,1,0.00201474,0.00022971900000000003,0.00493174,0.00211332,0.33660999999999996,2.84734e-05,0.0315792,9.761049999999999e-05,0.05740459999999999,0.000576023,0.500073,0.500254,0.736638
3.9768400000000004e-05,1.23038e-05,30253,1,0.00209478,0.000217354,0.0049444,0.00213108,0.33816799999999997,2.8546500000000002e-05,0.0315792,9.43976e-05,0.057894900000000006,0.000646966,0.5000720000000001,0.500253,0.7381909999999999
3.96507e-05,1.18596e-05,30253,1,0.00231123,0.000215719,0.00463259,0.00205414,0.339727,2.6746300000000002e-05,0.0315792,9.46528e-05,0.05950419999999999,0.0007165060000000001,0.500071,0.500252,0.739746
3.94138e-05,1.08852e-05,30253,1,0.00261202,0.000218546,0.00384026,0.00188536,0.341285,2.21718e-05,0.0315792,9.657760000000001e-05,0.0604548,0.000600863,0.50007,0.500251,0.741302
3.9093e-05,1.1139700000000001e-05,25266,1,0.00240116,0.000220012,0.00339258,0.00192946,0.342844,1.95871e-05,0.0315792,9.75576e-05,0.0603988,0.000646163,0.5000680000000001,0.5002489999999999,0.742859
3.88975e-05,1.1214600000000001e-05,25266,1,0.00260558,0.000216131,0.0029886,0.00194243,0.344402,1.72547e-05,0.0315792,9.69263e-05,0.059430399999999994,0.000752087,0.500067,0.5002479999999999,0.744416
3.8968400000000005e-05,1.03349e-05,26102,1,0.00376226,0.000218199,0.00286737,0.00179005,0.34596,1.65547e-05,0.0315792,9.800370000000001e-05,0.0576505,0.0008250839999999999,0.500066,0.500247,0.745971
3.93867e-05,1.01541e-05,24086,1,0.00374002,0.000228717,0.00295178,0.00175875,0.347519,1.70421e-05,0.0315792,0.000100005,0.057098800000000005,0.000837535,0.500065,0.500246,0.747524
4.01029e-05,1.45674e-05,24086,1,0.00326631,0.000235931,0.00308062,0.00252315,0.34907699999999997,1.7786e-05,0.0315792,0.000101636,0.056564300000000005,0.0009796730000000001,0.5000640000000001,0.5002439999999999,0.7490760000000001
4.0850100000000004e-05,1.89487e-05,17969,1,0.00250987,0.00023871099999999999,0.00328202,0.00328202,0.350635,1.89487e-05,0.0315792,0.00010206600000000001,0.0566438,0.0009589189999999999,0.5000640000000001,0.500243,0.750631
4.14069e-05,2.0944200000000002e-05,17969,1,0.0028932,0.000232967,0.00362764,0.00362764,0.352194,2.0944200000000002e-05,0.0315792,0.00010051,0.0529562,0.0009074539999999999,0.5000640000000001,0.500243,0.7521909999999999
4.1740100000000004e-05,2.18583e-05,18993,1,0.00331071,0.000228439,0.00383626,0.00378597,0.353752,2.21486e-05,0.0315792,9.974200000000001e-05,0.0555789,0.00087457,0.5000640000000001,0.500243,0.7537520000000001
4.18441e-05,2.15198e-05,18993,1,0.00319538,0.00022982700000000002,0.00379424,0.00372734,0.355311,2.19061e-05,0.0315792,0.000101015,0.055740899999999996,0.000871385,0.5000640000000001,0.5002439999999999,0.755314
4.17778e-05,1.66234e-05,17969,1,0.00259635,0.00022815400000000002,0.00287926,0.00287926,0.356869,1.66234e-05,0.0315792,0.00010148399999999999,0.054673400000000004,0.000758973,0.5000640000000001,0.5002449999999999,0.756877
4.16683e-05,1.2347200000000001e-05,30191,1,0.0025238000000000005,0.000221623,0.0028368,0.0021386,0.358427,1.63783e-05,0.0315792,0.000100735,0.0529125,0.000610857,0.500065,0.500246,0.758441
4.16031e-05,1.32593e-05,30191,1,0.00264992,0.000217564,0.00274544,0.00229657,0.35998600000000003,1.58508e-05,0.0315792,0.000100238,0.05581950000000001,0.000528237,0.500066,0.500247,0.760005
4.16767e-05,1.42691e-05,30257,1,0.0033137,0.000223115,0.00274074,0.00247148,0.36154400000000003,1.58237e-05,0.0315792,0.000101791,0.0558466,0.00058841,0.500067,0.500247,0.761566
4.20055e-05,1.3927100000000001e-05,30257,1,0.00323328,0.00023595599999999998,0.0028017,0.00241224,0.363103,1.6175599999999998e-05,0.0315792,0.00010491799999999999,0.052598400000000003,0.0007361510000000001,0.500067,0.500247,0.763124
4.2584300000000005e-05,1.2713199999999999e-05,30289,1,0.0033675,0.00024928900000000003,0.00323377,0.00220199,0.364661,1.86702e-05,0.0315792,0.00010836,0.0525119,0.0007421460000000001,0.500067,0.500246,0.764682
4.31575e-05,1.21027e-05,30253,1,0.00290228,0.000253286,0.00426036,0.00209625,0.366219,2.45972e-05,0.0315792,0.000108696,0.058061800000000004,0.0007115289999999999,0.500067,0.500246,0.766238
4.35814e-05,1.1611800000000001e-05,30253,1,0.00224338,0.000245901,0.00501068,0.00201122,0.367778,2.89292e-05,0.0315792,0.000106241,0.0564026,0.000638268,0.500067,0.5002449999999999,0.767792
4.3757299999999995e-05,1.0848299999999999e-05,30253,1,0.00189311,0.00023102900000000003,0.00472454,0.00187899,0.369336,2.72771e-05,0.0315792,0.000102051,0.05798430000000001,0.000611698,0.500066,0.5002439999999999,0.769345
4.374e-05,1.07353e-05,31277,1,0.00232905,0.000225985,0.00451541,0.00185942,0.370894,2.60697e-05,0.0315792,0.000101142,0.058246000000000006,0.0006960569999999999,0.5000640000000001,0.500243,0.770899
4.35857e-05,1.0097e-05,31277,1,0.00238933,0.000227295,0.00382239,0.00174886,0.37245300000000003,2.20686e-05,0.0315792,0.00010259200000000001,0.0608085,0.000609787,0.500063,0.5002409999999999,0.772455
4.3328e-05,1.04171e-05,26290,1,0.0023755,0.00022907,0.0031721999999999996,0.0018043,0.37401100000000004,1.83147e-05,0.0315792,0.00010363600000000001,0.06003869999999999,0.000610395,0.500061,0.50024,0.774012
4.31021e-05,1.10409e-05,26290,1,0.00253614,0.000226336,0.00308116,0.00191234,0.37556999999999996,1.7789100000000002e-05,0.0315792,0.000103126,0.06027040000000001,0.000725629,0.5000600000000001,0.500239,0.775569
4.30713e-05,1.07734e-05,27126,1,0.00303012,0.000224269,0.00291808,0.00186601,0.377128,1.68475e-05,0.0315792,0.00010302,0.05639680000000001,0.000764668,0.500059,0.500238,0.777125
4.33797e-05,9.816950000000001e-06,30125,1,0.00383773,0.000234475,0.00322874,0.00170035,0.378686,1.86411e-05,0.0315792,0.00010531200000000001,0.0570951,0.000928903,0.500058,0.500237,0.778678
4.39937e-05,8.39432e-06,25110,1,0.00321033,0.000241097,0.00286615,0.00145394,0.380245,1.65477e-05,0.0315792,0.000106968,0.057556899999999994,0.000963478,0.500057,0.5002340000000001,0.78023
4.46923e-05,1.0598399999999998e-05,18993,1,0.00238738,0.000244427,0.00297561,0.0018357,0.381803,1.71797e-05,0.0315792,0.000107451,0.0576783,0.0009637210000000001,0.500057,0.5002340000000001,0.781784
4.52819e-05,1.22025e-05,18993,1,0.00257267,0.00023915200000000002,0.00342598,0.00211354,0.383361,1.97799e-05,0.0315792,0.000105639,0.0513697,0.000914478,0.500057,0.500233,0.783343
4.5640600000000005e-05,1.27275e-05,20017,1,0.00320556,0.000232356,0.00362022,0.00220447,0.38492,2.09014e-05,0.0315792,0.00010396799999999999,0.0527169,0.000896378,0.500057,0.500233,0.784903
4.5743599999999993e-05,1.2568599999999999e-05,20017,1,0.00299607,0.00023067,0.00360855,0.00217694,0.38647800000000004,2.0834e-05,0.0315792,0.000104215,0.0554552,0.000850548,0.500057,0.5002340000000001,0.786465
4.5660699999999995e-05,1.16403e-05,20017,1,0.00257678,0.000230334,0.00331405,0.00201615,0.38803699999999997,1.91336e-05,0.0315792,0.00010491799999999999,0.055533500000000006,0.0008167999999999999,0.500057,0.500235,0.788027
4.55e-05,8.58263e-06,31215,1,0.00233204,0.00022446,0.00286883,0.00148656,0.38959499999999997,1.65632e-05,0.0315792,0.000104126,0.0519674,0.0006121330000000001,0.500058,0.500236,0.7895909999999999
4.53267e-05,8.74985e-06,31215,1,0.00241147,0.00022078099999999997,0.00274427,0.00151552,0.39115300000000003,1.5844e-05,0.0315792,0.00010399799999999999,0.0557328,0.000539224,0.500059,0.500236,0.791155
4.52753e-05,1.03733e-05,31281,1,0.00252218,0.000224587,0.00256127,0.00179671,0.392712,1.47875e-05,0.0315792,0.00010527899999999999,0.05570599999999999,0.000514982,0.5000600000000001,0.500237,0.792718
4.54465e-05,1.2121700000000001e-05,20015,1,0.00330514,0.000236709,0.00285094,0.00209955,0.39427,1.64599e-05,0.0315792,0.000108409,0.052425900000000004,0.0006526980000000001,0.5000600000000001,0.500237,0.794275
4.59452e-05,1.03153e-05,31277,1,0.00348152,0.00025090299999999997,0.00292659,0.00178666,0.395829,1.68967e-05,0.0315792,0.000112275,0.0496276,0.000777861,0.5000600000000001,0.500236,0.795833
4.64763e-05,8.587970000000001e-06,31277,1,0.00282383,0.000259133,0.00410646,0.00148748,0.397387,2.37087e-05,0.0315792,0.00011390200000000001,0.0583497,0.000744228,0.5000600000000001,0.500236,0.7973899999999999
4.68716e-05,8.64468e-06,31277,1,0.00250297,0.000257248,0.00503645,0.0014972999999999998,0.398945,2.9078000000000002e-05,0.0315792,0.00011268799999999999,0.058799800000000006,0.0006602689999999999,0.500059,0.500235,0.798944
4.7028500000000006e-05,7.314889999999999e-06,31277,1,0.00180944,0.000243103,0.00481034,0.00126698,0.40050399999999997,2.77725e-05,0.0315792,0.000108749,0.0575586,0.000578579,0.500059,0.5002340000000001,0.800497
4.6995e-05,7.835189999999998e-06,32301,1,0.00224946,0.000234818,0.0046475,0.00135709,0.402062,2.6832399999999997e-05,0.0315792,0.000106949,0.055162,0.000674412,0.500057,0.500233,0.8020510000000001
4.67874e-05,9.59001e-06,32301,1,0.00234295,0.000235585,0.00425501,0.00166104,0.40362,2.4566300000000002e-05,0.0315792,0.000107967,0.0608188,0.000613886,0.5000560000000001,0.500232,0.803607
4.6464799999999996e-05,1.06064e-05,32301,1,0.00248887,0.00023779,0.00340953,0.00183708,0.405179,1.96849e-05,0.0315792,0.00010929700000000001,0.0609884,0.0005557769999999999,0.500054,0.5002300000000001,0.805163
4.61636e-05,1.10631e-05,27314,1,0.00258751,0.000236295,0.00325102,0.00191618,0.406737,1.87697e-05,0.0315792,0.000109407,0.060746900000000006,0.00065145,0.500053,0.500229,0.80672
4.60298e-05,1.08654e-05,31346,1,0.00259283,0.000231621,0.00289644,0.00188194,0.408296,1.67226e-05,0.0315792,0.000107989,0.0550845,0.000714841,0.500052,0.500228,0.808276
4.61932e-05,1.02889e-05,31149,1,0.00390319,0.000237619,0.00301888,0.00178209,0.409854,1.74295e-05,0.0315792,0.00010952700000000001,0.057255600000000004,0.0008939289999999999,0.500051,0.5002270000000001,0.80983
0.0,0.00362139,19984,10,0.0739226,0.0121652,0.295373,0.0627244,0.00365472,0.017053400000000003,0.0315792,0.00442101,0.313067,0.294299,0.500097,0.500297,0.40370900000000004
0.000690328,0.00683592,19952,10,0.0811313,0.0229924,0.46872600000000003,0.118402,0.00730945,0.027061900000000003,0.0315792,0.00886486,0.336179,0.317671,0.5000979999999999,0.5002989999999999,0.40739200000000003
0.00187657,0.00978033,20016,10,0.0911216,0.0338767,0.596444,0.1694,0.0109642,0.0344357,0.0315792,0.013455200000000002,0.355129,0.33634899999999995,0.500101,0.500302,0.41111800000000004
0.0034607,0.012291100000000001,19920,10,0.10078,0.044386300000000004,0.806558,0.21288800000000002,0.014618899999999999,0.0465666,0.0315792,0.0181478,0.370392,0.349512,0.500103,0.500305,0.414887
0.00529755,0.0143887,19921,10,0.102834,0.0554005,0.9425389999999999,0.24921999999999997,0.018273599999999997,0.054417499999999994,0.0315792,0.0230373,0.383357,0.35985100000000003,0.500105,0.500306,0.418674
0.007274600000000001,0.0165317,19954,10,0.0363087,0.0671781,1.1502299999999999,0.286337,0.021928299999999998,0.06640850000000001,0.0315792,0.028124400000000004,0.393413,0.368352,0.500103,0.500304,0.422546
0.00936094,0.018428,19954,10,0.09118079999999999,0.0794508,1.37386,0.319183,0.025583099999999998,0.0793199,0.0315792,0.0334022,0.404661,0.386294,0.500099,0.500301,0.42640900000000004
0.0114646,0.0200367,20976,10,0.949098,0.0941799,1.7807400000000002,0.347045,0.029237799999999998,0.10281099999999999,0.0315792,0.039249,0.438737,0.416688,0.500095,0.500297,0.430295
0.0137095,0.021024200000000003,21007,10,1.96328,0.114375,2.56803,0.36415,0.0328925,0.148265,0.0315792,0.0458708,0.476004,0.42892399999999997,0.500093,0.5002939999999999,0.434355
0.016108,0.0212544,21008,10,2.58261,0.137152,3.23524,0.368137,0.036547199999999995,0.18678599999999998,0.0315792,0.0529073,0.486946,0.44407399999999997,0.500095,0.500296,0.43850600000000006
0.018518200000000002,0.027549599999999997,22032,10,17.1158,0.21978899999999998,14.106,0.477174,0.040202,0.814412,0.0315792,0.0638619,0.536506,0.49846899999999994,0.500093,0.5002949999999999,0.44257700000000005
0.020525400000000003,0.0246313,22032,10,35.0751,0.338098,23.4358,0.42662700000000003,0.0438567,1.35307,0.0315792,0.0796214,0.9554520000000001,0.944033,0.500005,0.5,0.615839
0.0211889,0.0241367,24047,10,40.0209,0.456492,45.3347,0.41806000000000004,0.0475114,2.6174,0.0315792,0.0924164,0.8744799999999999,0.858591,0.500053,0.49997600000000003,0.615351
0.0231019,0.0248701,24047,10,32.4946,0.438604,39.7917,0.43076400000000004,0.0511661,2.29737,0.0315792,0.0997013,0.8687940000000001,0.860957,0.500183,0.49998100000000006,0.614297
0.0269367,0.025668,27151,10,73.7238,0.5178560000000001,52.4286,0.444583,0.054820900000000006,3.02697,0.0315792,0.112576,0.8809100000000001,0.888433,0.500203,0.49994700000000003,0.613112
0.031271,0.026753700000000002,25071,10,28.6446,0.42388000000000003,33.9043,0.46338900000000005,0.058475599999999996,1.9574599999999998,0.0315792,0.11745699999999999,0.769031,0.724878,0.500088,0.49991899999999995,0.6124890000000001
0.0350921,0.0274416,25071,10,18.4506,0.437342,29.6367,0.47530200000000006,0.0621303,1.71108,0.0315792,0.124794,0.8536969999999999,0.80793,0.500171,0.5000100000000001,0.611124
0.0422571,0.028201900000000002,25072,10,38.3487,0.485411,31.6684,0.488472,0.065785,1.82837,0.0315792,0.135404,0.950995,0.907466,0.500059,0.50005,0.6106550000000001
0.05304980000000001,0.029206599999999996,25072,10,95.2612,0.6702600000000001,67.0924,0.5058729999999999,0.0694398,3.8735800000000005,0.0315792,0.151535,0.8619129999999999,0.895832,0.49991800000000003,0.49999499999999997,0.610531
0.0676105,0.029975099999999998,25072,10,70.3162,0.601392,48.8429,0.519185,0.0730945,2.81995,0.0315792,0.158756,0.9466829999999999,0.893357,0.49985799999999997,0.5000020000000001,0.6087819999999999
0.08632460000000002,0.030842,33296,10,65.4875,0.615254,28.8161,0.5342,0.07674919999999999,1.6637,0.0315792,0.173709,0.850677,0.898177,0.49975299999999995,0.499934,0.607517
0.10264300000000001,0.03153,28144,10,50.7729,0.659323,40.2402,0.5461159999999999,0.0804039,2.32327,0.0315792,0.184328,0.9921629999999999,0.9380729999999999,0.499888,0.49992200000000003,0.605928
0.118709,0.0321289,29169,10,30.6578,0.680125,41.5132,0.556489,0.0840587,2.39676,0.0315792,0.195074,0.917924,0.9853129999999999,0.499891,0.49987200000000004,0.606748
0.0,0.0951937,18892,100,17.5493,0.07296180000000001,2.5243599999999997,0.16488,0.00625003,1.45744,0.0315792,0.0221743,1.02119,1.46566,0.5000979999999999,0.5002979999999999,0.406308
0.0044887,0.213813,19952,100,43.7809,0.137093,4.5763,0.37033499999999997,0.0125001,2.64213,0.0315792,0.0441781,1.71248,2.20813,0.5001,0.5003029999999999,0.41303900000000004
0.0114517,2.32698,20975,100,767.9060000000001,1.07594,61.3977,4.03045,0.0187501,35.448,0.0315792,0.166552,6.640810000000001,5.335780000000001,0.500097,0.5003,0.42010600000000003
0.05107,1.18716,26063,100,8661.9,6.28313,381.92199999999997,2.05622,0.025000099999999997,220.503,0.0315792,1.30229,1.3232,2.00958,0.499816,0.49986499999999995,0.614001
0.0,5.7009,20016,1000,1302.51,0.215126,22.4414,0.987425,0.00625003,129.566,0.0315792,0.039490199999999996,29.961,35.0339,0.5000979999999999,0.5002979999999999,0.406308
0.00667862,22.7865,21104,1000,37347.1,9.20898,737.809,3.94674,0.0125001,4259.74,0.0315792,1.25239,71.3993,72.9248,0.500004,0.500025,0.619208
0.0,0.0,9619,1,0.00839542,0.000263543,0.00301047,0.0028556999999999996,0.00155838,0.0,0.0315792,7.64558e-05,0.056520400000000005,0.0007506230000000001,0.500097,0.500297,0.401616
9.52829e-07,0.0,9619,1,0.008442,0.0005052230000000001,0.00506571,0.00485266,0.00311676,0.0,0.0315792,0.00014850399999999999,0.056551300000000006,0.000688484,0.500097,0.500297,0.403171
2.1248699999999998e-06,0.0,13866,1,0.00783717,0.0007224289999999999,0.00696757,0.00695598,0.00467514,0.0,0.0315792,0.00021496299999999998,0.051743,0.0007567489999999999,0.500097,0.500297,0.404731
3.1491700000000003e-06,0.0,12624,1,0.00793106,0.000923743,0.00912645,0.00912645,0.00623352,0.0,0.0315792,0.000277063,0.0547651,0.000769724,0.5000979999999999,0.5002979999999999,0.406292
3.87774e-06,0.0,13647,1,0.00844194,0.00110995,0.0114712,0.0114712,0.0077919,0.0,0.0315792,0.00033459,0.0548112,0.00084037,0.5000979999999999,0.5002989999999999,0.407854
4.27007e-06,0.0,13647,1,0.00873267,0.00129067,0.013974200000000003,0.013974200000000003,0.00935028,0.0,0.0315792,0.000390725,0.0549638,0.0008417489999999999,0.500099,0.5003,0.40941700000000003
4.42726e-06,0.0,13647,1,0.00756758,0.00146899,0.0163394,0.0163394,0.0109087,0.0,0.0315792,0.00044627800000000004,0.0514679,0.000651718,0.5001,0.500301,0.41098100000000004
4.52189e-06,0.0,13647,1,0.00748264,0.00164112,0.0184606,0.0184606,0.012467,0.0,0.0315792,0.0004997059999999999,0.05533919999999999,0.0004970409999999999,0.500102,0.5003029999999999,0.412546
4.72935e-06,0.0,13647,1,0.00755345,0.00180436,0.0204109,0.0204109,0.014025399999999999,0.0,0.0315792,0.000550833,0.0554036,0.000521766,0.500103,0.500304,0.414108
5.1721800000000005e-06,0.0,13647,1,0.00676893,0.00195578,0.0216912,0.0216912,0.0155838,0.0,0.0315792,0.0005990069999999999,0.052148400000000004,0.00070987,0.500104,0.500304,0.415666
5.889e-06,0.0,13648,1,0.00603937,0.00208876,0.0225662,0.0225662,0.0171422,0.0,0.0315792,0.0006421069999999999,0.0508293,0.0007558139999999999,0.500104,0.500304,0.417225
6.29207e-06,0.0,13648,1,0.00546184,0.00220769,0.0241579,0.0241579,0.018700599999999998,0.0,0.0315792,0.00068045,0.058235800000000004,0.000679456,0.500104,0.500304,0.418782
6.18226e-06,0.0,13648,1,0.00468238,0.0023093000000000002,0.025508000000000003,0.025508000000000003,0.020258900000000003,0.0,0.0315792,0.000713388,0.0575107,0.000556222,0.500104,0.500304,0.420336
5.5312699999999995e-06,0.0,13648,1,0.00399023,0.00238443,0.0265053,0.0265053,0.0218173,0.0,0.0315792,0.0007388360000000001,0.057025400000000004,0.000554046,0.500104,0.5003029999999999,0.42189099999999996
4.32739e-06,0.0,13648,1,0.00371981,0.00243773,0.0274173,0.0274173,0.0233757,0.0,0.0315792,0.00075787,0.0568081,0.00065422,0.500103,0.5003029999999999,0.423447
2.6407599999999995e-06,0.0,13999,1,0.00382104,0.00247888,0.0280161,0.0280161,0.024934099999999997,0.0,0.0315792,0.0007734560000000001,0.0606423,0.000618255,0.500102,0.500302,0.425004
6.24951e-07,0.0,13999,1,0.00429465,0.00250647,0.0282462,0.0282462,0.026492500000000002,0.0,0.0315792,0.000784658,0.0603423,0.0005899459999999999,0.500101,0.500301,0.426562
1.4652700000000002e-06,0.0,13999,1,0.00431236,0.00252335,0.027907400000000002,0.027907400000000002,0.028050799999999997,0.0,0.0315792,0.000792579,0.060577,0.000719809,0.5001,0.500301,0.42812
3.2233099999999996e-06,0.0,13813,1,0.00311417,0.00252108,0.0271921,0.0271921,0.0296092,0.0,0.0315792,0.000794702,0.0568035,0.000679424,0.500099,0.5003,0.42967700000000003
4.50727e-06,0.0,13813,1,0.00390541,0.00250386,0.025624200000000003,0.025624200000000003,0.0311676,0.0,0.0315792,0.0007924469999999999,0.0570528,0.0009120739999999999,0.500099,0.5003,0.43123100000000003
5.32182e-06,0.0,8688,1,0.00390607,0.0024755,0.025030200000000002,0.025030200000000002,0.032726,0.0,0.0315792,0.000786065,0.0578632,0.00105754,0.5000979999999999,0.5002979999999999,0.432784
6.214119999999999e-06,0.0,8688,1,0.00373735,0.00243815,0.024623,0.024623,0.0342844,0.0,0.0315792,0.000775902,0.058013,0.00104825,0.5000979999999999,0.5002979999999999,0.434338
7.47029e-06,0.0,8688,1,0.00414356,0.00238454,0.0238762,0.0238762,0.0358427,0.0,0.0315792,0.000760405,0.0503788,0.0009808269999999999,0.5000979999999999,0.5002979999999999,0.43589799999999995
9.16846e-06,0.0,13999,1,0.00493084,0.00231363,0.0229519,0.0229519,0.0374011,0.0,0.0315792,0.000739321,0.0522076,0.000997797,0.500099,0.5002979999999999,0.43745900000000004
1.13607e-05,0.0,13999,1,0.00547073,0.00222996,0.022230700000000003,0.022230700000000003,0.0389595,0.0,0.0315792,0.000714245,0.055437,0.0009132999999999999,0.500099,0.5002989999999999,0.439021
1.3960299999999999e-05,0.0,13999,1,0.005462,0.00213849,0.0214125,0.0214125,0.0405179,0.0,0.0315792,0.0006863980000000001,0.0554425,0.000972138,0.5001,0.5003,0.44058500000000006
1.67944e-05,0.0,14000,1,0.00517206,0.00204327,0.0206655,0.0206655,0.042076300000000004,0.0,0.0315792,0.0006572430000000001,0.05186230000000001,0.000790547,0.500101,0.500302,0.44214899999999996
1.96746e-05,0.0,14000,1,0.00574584,0.0019433,0.0197035,0.0197035,0.0436346,0.0,0.0315792,0.000626236,0.055663199999999996,0.000715311,0.500102,0.5003029999999999,0.44371400000000005
2.23127e-05,0.0,14858,1,0.00657679,0.0018395,0.018890999999999998,0.0186264,0.045193000000000004,0.0,0.0315792,0.000593841,0.0556788,0.0006409930000000001,0.500104,0.500304,0.44527799999999995
2.447e-05,0.0,14859,1,0.0074702,0.00173226,0.0178571,0.0178571,0.0467514,0.0,0.0315792,0.00056009,0.0524351,0.0007680689999999999,0.500104,0.500305,0.44683599999999996
2.5918600000000003e-05,0.0,14704,1,0.00895556,0.00161958,0.017295599999999998,0.017295599999999998,0.0483098,0.0,0.0315792,0.0005248340000000001,0.0496196,0.00088257,0.500105,0.500305,0.448396
2.6993299999999998e-05,0.0,14704,1,0.00744563,0.00150442,0.0167607,0.0167607,0.049868199999999994,0.0,0.0315792,0.0004892830000000001,0.058358600000000004,0.000843613,0.500105,0.500304,0.449955
2.8077e-05,0.0,14704,1,0.00763492,0.00138563,0.016163399999999998,0.016163399999999998,0.0514265,0.0,0.0315792,0.00045261,0.058829,0.000719683,0.500105,0.500304,0.45151
2.9358899999999998e-05,0.0,14704,1,0.00743984,0.00126108,0.015436199999999999,0.015436199999999999,0.0529849,0.0,0.0315792,0.000414031,0.0576908,0.000568693,0.500105,0.500304,0.453064
3.07873e-05,0.0,14704,1,0.00807538,0.00113213,0.014556200000000002,0.014556200000000002,0.054543299999999996,0.0,0.0315792,0.000374288,0.056135199999999996,0.000668106,0.500104,0.5003029999999999,0.45461899999999994
3.2245e-05,0.0,14704,1,0.00806369,0.00100794,0.0136125,0.0136125,0.05610169999999999,0.0,0.0315792,0.000335429,0.06088,0.0006774760000000001,0.500103,0.500302,0.45617399999999997
3.35615e-05,0.0,14704,1,0.00825212,0.0008932539999999999,0.012570900000000001,0.012570900000000001,0.0576601,0.0,0.0315792,0.000299307,0.060627099999999996,0.000642774,0.500101,0.500301,0.45773100000000005
3.45995e-05,0.0,14704,1,0.00870449,0.000791685,0.0114021,0.0114021,0.0592184,0.0,0.0315792,0.000267415,0.0607668,0.000790899,0.5001,0.500301,0.45928800000000003
3.50224e-05,0.0,14704,1,0.00993614,0.0007076869999999999,0.0100432,0.0100432,0.060776800000000006,0.0,0.0315792,0.00024054,0.0564509,0.00083632,0.5001,0.5003,0.460845
3.45858e-05,0.0,14859,1,0.011475299999999999,0.0006534980000000001,0.00858439,0.00858439,0.0623352,0.0,0.0315792,0.000219858,0.0575322,0.0008965469999999999,0.500099,0.5002989999999999,0.462399
3.30139e-05,0.0,14859,1,0.0102959,0.000633359,0.00722589,0.00722589,0.06389360000000001,0.0,0.0315792,0.000205824,0.05836519999999999,0.00100088,0.5000979999999999,0.5002979999999999,0.46395200000000003
3.07169e-05,0.0,9681,1,0.00952865,0.000645757,0.00698143,0.00698143,0.065452,0.0,0.0315792,0.00019779700000000002,0.058329599999999995,0.00120779,0.5000979999999999,0.500297,0.46550600000000003
2.8256e-05,0.0,9777,1,0.0110345,0.000687895,0.00851909,0.00851909,0.06701030000000001,0.0,0.0315792,0.000196391,0.0515197,0.00121265,0.5000979999999999,0.500297,0.46706499999999995
2.5859899999999996e-05,0.0,9777,1,0.0112496,0.000755343,0.00991251,0.00991251,0.0685687,0.0,0.0315792,0.00020235700000000001,0.052622,0.00124851,0.500099,0.500297,0.46862600000000004
2.3728299999999998e-05,0.0,9777,1,0.0107632,0.0008398219999999999,0.0109905,0.0109905,0.07012710000000001,0.0,0.0315792,0.000215512,0.0557778,0.00119953,0.500099,0.5002979999999999,0.470188
2.1812800000000002e-05,0.0,9777,1,0.0101129,0.0009319630000000001,0.011676,0.011676,0.0716855,0.0,0.0315792,0.000235728,0.0556534,0.00122242,0.500099,0.5002989999999999,0.47175100000000003
2.0066099999999997e-05,0.0,21008,1,0.00932085,0.00101643,0.0118245,0.0115119,0.0732439,0.0,0.0315792,0.000259644,0.0519745,0.00104915,0.5001,0.5003,0.473315
1.83739e-05,0.0,9712,1,0.00843018,0.00109291,0.0133497,0.0133497,0.0748022,0.0,0.0315792,0.000284311,0.055733500000000005,0.0009136000000000001,0.500102,0.500301,0.47488
1.65612e-05,0.0,9712,1,0.0077304,0.00116634,0.0150724,0.0150724,0.07636060000000001,0.0,0.0315792,0.000309473,0.055643899999999996,0.000760865,0.500103,0.500302,0.476445
1.4392899999999999e-05,0.0,9712,1,0.00759057,0.00123706,0.0165778,0.0165778,0.077919,0.0,0.0315792,0.000334355,0.054505,0.0008588189999999999,0.500104,0.5003029999999999,0.478004
1.17343e-05,0.0,9712,1,0.00813353,0.00130855,0.017664,0.017664,0.07947739999999999,0.0,0.0315792,0.000359879,0.05171900000000001,0.0009444330000000001,0.500104,0.5003029999999999,0.479563
8.79135e-06,0.0,9712,1,0.00669787,0.00137414,0.018489,0.018489,0.0810358,0.0,0.0315792,0.000383214,0.056841699999999995,0.00091309,0.500104,0.500302,0.48112200000000005
5.8598e-06,0.0,9711,1,0.00603459,0.00143253,0.019341499999999998,0.019341499999999998,0.0825941,0.0,0.0315792,0.000403995,0.057847800000000005,0.0007639210000000001,0.500104,0.500302,0.482677
3.1196299999999997e-06,0.0,9711,1,0.00486237,0.0014758,0.0179946,0.0179946,0.08415249999999999,0.0,0.0315792,0.000420203,0.057561400000000006,0.000600099,0.500104,0.500302,0.484231
5.57266e-07,0.0,9743,1,0.00478063,0.00151521,0.0170296,0.0170296,0.08571089999999999,0.0,0.0315792,0.000434364,0.0575086,0.000691518,0.500103,0.500301,0.485785
1.92709e-06,0.0,10767,1,0.00435997,0.00154793,0.016507499999999998,0.016507499999999998,0.0872693,0.0,0.0315792,0.00044647,0.0604242,0.00073961,0.500102,0.5003,0.48734099999999997
4.43321e-06,0.0,10767,1,0.00429767,0.00156969,0.0167516,0.0167516,0.0888277,0.0,0.0315792,0.000454992,0.0601259,0.000645628,0.500101,0.5002989999999999,0.488897
6.95988e-06,0.0,10767,1,0.00387523,0.00158033,0.0169368,0.0169368,0.09038600000000001,0.0,0.0315792,0.000460264,0.0608283,0.000682291,0.500099,0.5002979999999999,0.49045500000000003
9.65058e-06,0.0,10767,1,0.00455699,0.00158327,0.016932,0.016932,0.0919444,0.0,0.0315792,0.00046302199999999995,0.0594552,0.000845936,0.500099,0.500297,0.492012
1.26085e-05,0.0,16047,1,0.00576366,0.00158496,0.018294799999999996,0.0169627,0.0935028,0.0,0.0315792,0.000464194,0.0581347,0.000854742,0.5000979999999999,0.500296,0.49356700000000003
1.58878e-05,0.0,16047,1,0.0049185,0.00157766,0.0190836,0.0169738,0.0950612,0.0,0.0315792,0.000462173,0.05711889999999999,0.000857656,0.500097,0.5002949999999999,0.495121
1.93016e-05,0.0,16047,1,0.00343028,0.00155978,0.0191106,0.016949000000000002,0.0966196,0.0,0.0315792,0.000457914,0.0578136,0.00111258,0.500097,0.5002939999999999,0.496674
2.2576799999999997e-05,0.0,16047,1,0.00329049,0.00153282,0.018549700000000002,0.016885,0.0981779,0.0,0.0315792,0.000451644,0.054325099999999994,0.00102992,0.500097,0.5002939999999999,0.49823100000000003
2.57355e-05,0.0,15861,1,0.00330936,0.00149971,0.0178341,0.0167529,0.0997363,0.0,0.0315792,0.00044369099999999996,0.0527525,0.000952778,0.500097,0.5002939999999999,0.499791
2.86944e-05,0.0,15861,1,0.00341956,0.00146286,0.016859400000000004,0.016559,0.10129500000000001,0.0,0.0315792,0.000434223,0.0558436,0.000911554,0.500097,0.5002939999999999,0.5013529999999999
3.13508e-05,0.0,10767,1,0.00291507,0.00142188,0.0162641,0.0162641,0.102853,0.0,0.0315792,0.00042353800000000005,0.0555298,0.000986194,0.500097,0.5002949999999999,0.502915
3.37563e-05,0.0,10767,1,0.00303868,0.00136591,0.01587,0.01587,0.10441099999999999,0.0,0.0315792,0.00040875199999999997,0.0535932,0.0008756460000000001,0.5000979999999999,0.500296,0.504478
3.60179e-05,0.0,10736,1,0.00263055,0.00129696,0.015427100000000001,0.015427100000000001,0.10597000000000001,0.0,0.0315792,0.000390243,0.05367569999999999,0.0006988239999999999,0.500099,0.500297,0.506043
3.8222199999999995e-05,0.0,10736,1,0.00314322,0.00122181,0.014977700000000002,0.014977700000000002,0.107528,0.0,0.0315792,0.00037006699999999997,0.055756799999999995,0.000561037,0.5001,0.5002979999999999,0.5076069999999999
4.05942e-05,0.0,10736,1,0.00427291,0.00114265,0.014373400000000001,0.014373400000000001,0.10908699999999999,0.0,0.0315792,0.00034835599999999997,0.055825599999999996,0.000651667,0.500101,0.5002989999999999,0.5091680000000001
4.32834e-05,0.0,10736,1,0.00418668,0.00106676,0.013451099999999999,0.013451099999999999,0.11064500000000001,0.0,0.0315792,0.00032711700000000003,0.05256759999999999,0.0008109030000000001,0.500102,0.5002989999999999,0.510726
4.61362e-05,0.0,11760,1,0.00412016,0.000990943,0.0125978,0.0125978,0.112203,0.0,0.0315792,0.000305494,0.053929700000000004,0.000716413,0.500102,0.5002989999999999,0.512285
4.88775e-05,0.0,11760,1,0.00390986,0.0009094260000000001,0.0122059,0.0122059,0.11376199999999999,0.0,0.0315792,0.000281827,0.058037,0.0007391110000000001,0.500102,0.5002979999999999,0.513841
5.12608e-05,0.0,11760,1,0.00352135,0.0008204210000000001,0.010923700000000001,0.010923700000000001,0.11532,0.0,0.0315792,0.00025583,0.05729209999999999,0.000570696,0.500102,0.5002979999999999,0.5153949999999999
5.3196000000000004e-05,0.0,11791,1,0.00360592,0.000732578,0.00961222,0.00961222,0.116878,0.0,0.0315792,0.000228643,0.058328599999999994,0.0006074019999999999,0.500101,0.500297,0.516949
5.47004e-05,0.0,11791,1,0.00376729,0.000648315,0.00823901,0.00823901,0.11843699999999999,0.0,0.0315792,0.00020281900000000002,0.0594814,0.0007103319999999999,0.5001,0.500296,0.518504
5.5797899999999996e-05,0.0,11791,1,0.00410627,0.000565439,0.00690381,0.00690381,0.119995,0.0,0.0315792,0.00017702900000000002,0.0608172,0.0005396369999999999,0.500099,0.5002949999999999,0.520061
5.6597799999999995e-05,0.0,20974,1,0.00467605,0.00048956,0.00568658,0.00538202,0.121554,0.0,0.0315792,0.000153106,0.059962800000000004,0.0005838309999999999,0.500097,0.5002939999999999,0.52162
5.7220600000000006e-05,0.0,20974,1,0.00483623,0.000421644,0.00510101,0.00400989,0.12311199999999999,0.0,0.0315792,0.00013292,0.0602377,0.0007044589999999999,0.500096,0.500293,0.5231779999999999
5.77583e-05,0.0,20974,1,0.0045823999999999995,0.000373593,0.00455377,0.00340541,0.12467,0.0,0.0315792,0.000118231,0.0573136,0.000649011,0.500096,0.500292,0.524734
5.8463599999999994e-05,0.0,20974,1,0.00499473,0.000353458,0.0040143,0.00308915,0.126229,0.0,0.0315792,0.000109979,0.0570462,0.000782148,0.500095,0.5002909999999999,0.526288
5.9387e-05,0.0,22097,1,0.00531288,0.00035716800000000005,0.0038150999999999997,0.00364421,0.12778699999999998,0.0,0.0315792,0.00010777100000000001,0.057427599999999995,0.000916368,0.5000939999999999,0.500289,0.527841
6.0307600000000005e-05,0.0,16046,1,0.00532775,0.000380006,0.00419459,0.00399472,0.12934600000000002,0.0,0.0315792,0.00011125700000000001,0.0565885,0.000898978,0.5000939999999999,0.500289,0.529396
6.09748e-05,0.0,16046,1,0.00445489,0.00040986099999999997,0.00441586,0.00431984,0.130904,0.0,0.0315792,0.000118129,0.0515169,0.0008253589999999999,0.5000939999999999,0.500289,0.5309560000000001
6.12813e-05,0.0,10672,1,0.00404978,0.000447365,0.00465357,0.00465357,0.132462,0.0,0.0315792,0.00012889,0.0541913,0.0008074569999999999,0.5000939999999999,0.50029,0.532517
6.120310000000001e-05,0.0,11727,1,0.00405716,0.000489508,0.00545264,0.00545264,0.134021,0.0,0.0315792,0.000141765,0.055127499999999996,0.000865543,0.500095,0.50029,0.534079
6.07225e-05,0.0,11727,1,0.00480288,0.000536564,0.00644526,0.00644526,0.135579,0.0,0.0315792,0.000157288,0.0552481,0.000885523,0.500095,0.5002909999999999,0.5356420000000001
5.9914700000000004e-05,0.0,11727,1,0.0038792,0.0005892580000000001,0.00731953,0.00731953,0.13713699999999998,0.0,0.0315792,0.000175009,0.051717,0.000681033,0.500096,0.500292,0.5372060000000001
5.8947600000000005e-05,0.0,11823,1,0.00384828,0.000647765,0.00804847,0.00804847,0.138696,0.0,0.0315792,0.000193945,0.0555562,0.000563618,0.5000979999999999,0.5002939999999999,0.53877
5.81305e-05,0.0,11823,1,0.00396666,0.0007105439999999999,0.00904276,0.00904276,0.140254,0.0,0.0315792,0.00021370299999999998,0.0556058,0.000555232,0.5000979999999999,0.5002939999999999,0.540333
5.76324e-05,0.0,11823,1,0.00410003,0.000773587,0.00930606,0.00930606,0.14181300000000002,0.0,0.0315792,0.000233356,0.05234,0.0007062230000000001,0.500099,0.5002949999999999,0.54189
5.750229999999999e-05,0.0,17744,1,0.00429874,0.0008315960000000001,0.00967686,0.00887838,0.143371,0.0,0.0315792,0.000251498,0.051375,0.0007863989999999999,0.500099,0.5002939999999999,0.543449
5.7384e-05,0.0,17744,1,0.00380865,0.0008836510000000001,0.0104042,0.00848918,0.144929,0.0,0.0315792,0.000267471,0.0583818,0.000726477,0.500099,0.5002939999999999,0.545006
5.69849e-05,0.0,17744,1,0.00299333,0.00092583,0.011048299999999999,0.00873664,0.146488,0.0,0.0315792,0.000280755,0.058464199999999994,0.000625574,0.500099,0.500293,0.546561
5.62523e-05,0.0,17744,1,0.0026398000000000003,0.000953238,0.011427600000000001,0.00998435,0.148046,0.0,0.0315792,0.000290349,0.0575695,0.000579919,0.500099,0.500293,0.548115
5.51568e-05,0.0,17744,1,0.00284726,0.0009707839999999999,0.0117972,0.0112016,0.149604,0.0,0.0315792,0.00029759599999999996,0.056489599999999994,0.0006806439999999999,0.5000979999999999,0.500292,0.54967
5.37391e-05,0.0,11759,1,0.00283222,0.000986865,0.0120913,0.0120913,0.15116300000000002,0.0,0.0315792,0.000304225,0.060775699999999995,0.000642478,0.500096,0.5002909999999999,0.551227
5.20296e-05,0.0,11759,1,0.00307827,0.000998973,0.0126196,0.0126196,0.152721,0.0,0.0315792,0.000309562,0.0604957,0.0005820080000000001,0.500095,0.50029,0.552784
5.03058e-05,0.0,11759,1,0.00313685,0.00100739,0.012792399999999999,0.012792399999999999,0.15428,0.0,0.0315792,0.000313932,0.06070930000000001,0.00070716,0.5000939999999999,0.500289,0.554342
4.8849399999999993e-05,0.0,11759,1,0.00261246,0.00100846,0.012661799999999999,0.012661799999999999,0.155838,0.0,0.0315792,0.00031628099999999996,0.055501999999999996,0.000753018,0.500093,0.5002880000000001,0.555899
4.7806800000000004e-05,0.0,11759,1,0.00413225,0.00100481,0.012275,0.012275,0.157396,0.0,0.0315792,0.000317186,0.0571383,0.000926449,0.500092,0.500287,0.557453
4.7244e-05,0.0,12783,1,0.00317777,0.000997686,0.012054299999999999,0.012054299999999999,0.15895499999999999,0.0,0.0315792,0.000316906,0.058431899999999995,0.00103034,0.500092,0.5002850000000001,0.559006
4.67869e-05,0.0,12783,1,0.00252918,0.00098915,0.0116932,0.0116932,0.16051300000000002,0.0,0.0315792,0.000315521,0.05813009999999999,0.00102745,0.500091,0.5002840000000001,0.5605600000000001
4.6190600000000005e-05,0.0,12783,1,0.00261071,0.000972544,0.0111429,0.0111429,0.162072,0.0,0.0315792,0.00031140299999999997,0.0495695,0.0009382999999999999,0.500091,0.5002840000000001,0.5621189999999999
4.5395e-05,0.0,12783,1,0.00349816,0.0009436189999999999,0.010406700000000001,0.010406700000000001,0.16363,0.0,0.0315792,0.000303633,0.052284800000000006,0.0009727269999999999,0.500091,0.5002850000000001,0.563679
4.42255e-05,0.0,12783,1,0.00342226,0.0009083180000000001,0.00951414,0.00951414,0.165188,0.0,0.0315792,0.000293803,0.055524300000000006,0.0008759519999999999,0.500092,0.5002850000000001,0.565241
4.28512e-05,0.0,17744,1,0.00308071,0.0008710710000000001,0.00887015,0.00853668,0.166747,0.0,0.0315792,0.00028309900000000004,0.0554889,0.0009243639999999999,0.500092,0.500286,0.566804
4.13571e-05,0.0,17744,1,0.00302709,0.000833422,0.00875699,0.00827332,0.16830499999999998,0.0,0.0315792,0.000272298,0.05187819999999999,0.0007503239999999999,0.500093,0.500287,0.568368
3.97962e-05,0.0,18767,1,0.00320755,0.000795826,0.00871811,0.00836043,0.16986300000000001,0.0,0.0315792,0.000261228,0.0556428,0.000678844,0.5000939999999999,0.5002880000000001,0.569932
3.84349e-05,0.0,18767,1,0.00358445,0.00075863,0.00869931,0.00847267,0.171422,0.0,0.0315792,0.000249678,0.0556202,0.000606194,0.500095,0.500289,0.571496
3.74631e-05,0.0,12847,1,0.00394626,0.000725002,0.00859088,0.00859088,0.17298,0.0,0.0315792,0.000238972,0.0523645,0.000706055,0.500096,0.500289,0.573054
3.70531e-05,0.0,12847,1,0.00499984,0.0006909889999999999,0.00806099,0.00806099,0.174539,0.0,0.0315792,0.000228089,0.050427099999999996,0.000872634,0.500096,0.500289,0.574613
3.68081e-05,0.0,18768,1,0.00417062,0.000655745,0.00719837,0.00718987,0.176097,0.0,0.0315792,0.000216336,0.0582869,0.000829342,0.500096,0.500289,0.576171
3.64379e-05,0.0,17744,1,0.00401552,0.000614592,0.00686429,0.00658346,0.177655,0.0,0.0315792,0.00020305,0.05838340000000001,0.000670445,0.500096,0.5002880000000001,0.5777260000000001
3.58143e-05,0.0,17743,1,0.00352666,0.000564332,0.00641424,0.00581536,0.179214,0.0,0.0315792,0.00018831900000000002,0.05762949999999999,0.000536887,0.500095,0.5002880000000001,0.57928
3.49952e-05,0.0,17744,1,0.0041497,0.000509573,0.00579522,0.00488466,0.18077200000000002,0.0,0.0315792,0.00017308599999999998,0.057033600000000004,0.000677944,0.5000939999999999,0.500287,0.580834
3.40123e-05,0.0,18768,1,0.00424031,0.00046009699999999997,0.00511567,0.0046294,0.18233,0.0,0.0315792,0.000158457,0.0608725,0.0006691710000000001,0.500093,0.500286,0.58239
3.29776e-05,0.0,18800,1,0.00424884,0.000416376,0.00467275,0.00428352,0.183889,0.0,0.0315792,0.000145818,0.0605979,0.0006066369999999999,0.500092,0.5002840000000001,0.583947
3.20131e-05,0.0,24080,1,0.00456218,0.000374711,0.00436086,0.00403539,0.185447,0.0,0.0315792,0.000134225,0.060813900000000004,0.000691909,0.5000899999999999,0.500283,0.585504
3.14798e-05,0.0,26095,1,0.00575328,0.000336345,0.00427153,0.00367245,0.187006,0.0,0.0315792,0.000123171,0.0573354,0.0008056039999999999,0.5000899999999999,0.500282,0.5870609999999999
3.13598e-05,0.0,26095,1,0.00711144,0.000313843,0.00429925,0.00323262,0.188564,0.0,0.0315792,0.000115395,0.0569946,0.0009000210000000001,0.500089,0.5002810000000001,0.588615
3.1863400000000004e-05,0.0,19151,1,0.00627363,0.0003055,0.00347754,0.00268179,0.190122,0.0,0.0315792,0.000110863,0.057423300000000004,0.000995126,0.500088,0.5002800000000001,0.590168
3.26458e-05,0.0,19151,1,0.004984000000000001,0.000310176,0.00398106,0.00311057,0.191681,0.0,0.0315792,0.000108771,0.058296100000000003,0.00111833,0.500087,0.500279,0.591721
3.3491399999999996e-05,0.0,12849,1,0.00492223,0.000323114,0.00427422,0.00427422,0.19323900000000002,0.0,0.0315792,0.00010883899999999999,0.0510937,0.00103942,0.500087,0.500279,0.593279
3.42397e-05,0.0,12849,1,0.00493545,0.000343135,0.00505611,0.00505611,0.194797,0.0,0.0315792,0.000111922,0.052688099999999995,0.000973154,0.500087,0.500278,0.594839
3.48381e-05,0.0,12849,1,0.00546237,0.000370771,0.00559545,0.00559545,0.196356,0.0,0.0315792,0.000117936,0.0557976,0.000965423,0.500088,0.500279,0.5964010000000001
3.52855e-05,0.0,12849,1,0.00500054,0.00040642,0.00583485,0.00583485,0.197914,0.0,0.0315792,0.0001274,0.05562430000000001,0.00100468,0.500088,0.5002800000000001,0.597963
3.56255e-05,0.0,12849,1,0.00444643,0.00043212,0.0051756,0.0051756,0.199473,0.0,0.0315792,0.00013531600000000002,0.05245,0.00079116,0.500089,0.5002810000000001,0.599527
3.59598e-05,0.0,12783,1,0.0041508000000000005,0.000450445,0.00491302,0.00491302,0.201031,0.0,0.0315792,0.000141967,0.0557091,0.0007042589999999999,0.5000899999999999,0.500282,0.6010909999999999
3.6451999999999996e-05,0.0,13808,1,0.00405818,0.000469497,0.0057269,0.0057269,0.20258900000000002,0.0,0.0315792,0.000147972,0.055559500000000005,0.0006059640000000001,0.500091,0.500283,0.6026560000000001
3.7221599999999996e-05,0.0,13808,1,0.00407647,0.000493288,0.00643282,0.00643282,0.204148,0.0,0.0315792,0.000154866,0.05525359999999999,0.000739339,0.500091,0.500283,0.604215
3.84367e-05,0.0,13808,1,0.00473597,0.00052292,0.00679662,0.00679662,0.205706,0.0,0.0315792,0.00016332600000000001,0.0520354,0.00087176,0.500092,0.500283,0.605773
3.98725e-05,0.0,13808,1,0.00345699,0.000552016,0.00697829,0.00697829,0.207265,0.0,0.0315792,0.00017182299999999998,0.056781500000000006,0.000836383,0.500092,0.500282,0.607332
4.12708e-05,0.0,13807,1,0.00356692,0.000576133,0.00737099,0.00737099,0.208823,0.0,0.0315792,0.00017901,0.056928099999999995,0.0007210830000000001,0.500092,0.500282,0.608887
4.2463100000000003e-05,0.0,19957,1,0.00267004,0.000590638,0.00653894,0.00598375,0.21038099999999998,0.0,0.0315792,0.00018465799999999998,0.0574781,0.000603108,0.500091,0.5002810000000001,0.610441
4.34334e-05,0.0,19957,1,0.00285311,0.0006072769999999999,0.00674721,0.00504129,0.21194000000000002,0.0,0.0315792,0.00019125400000000002,0.0570501,0.0006835,0.5000899999999999,0.5002800000000001,0.611995
4.42259e-05,0.0,19957,1,0.00304644,0.000626273,0.00662806,0.00526634,0.213498,0.0,0.0315792,0.000198685,0.05996459999999999,0.00074892,0.500089,0.500279,0.61355
4.4875e-05,0.0,19957,1,0.00331591,0.000640217,0.00644084,0.00560473,0.215056,0.0,0.0315792,0.000204063,0.0596543,0.000628786,0.500087,0.500278,0.615106
4.546850000000001e-05,0.0,20143,1,0.00302897,0.000647021,0.00675185,0.00605941,0.216615,0.0,0.0315792,0.00020668,0.0608361,0.000650813,0.5000859999999999,0.5002770000000001,0.616664
4.6175100000000005e-05,0.0,20143,1,0.00341049,0.000650247,0.00754954,0.00624561,0.218173,0.0,0.0315792,0.00020757900000000003,0.0594726,0.00078369,0.500085,0.500275,0.61822
4.71784e-05,0.0,20143,1,0.00470237,0.000657803,0.00884208,0.00612896,0.219732,0.0,0.0315792,0.00020888299999999999,0.057672900000000006,0.0008441810000000001,0.500084,0.500274,0.619776
4.85745e-05,0.0,20143,1,0.00433625,0.0006642810000000001,0.00965585,0.00561286,0.22129000000000001,0.0,0.0315792,0.000209285,0.05710409999999999,0.000851408,0.5000829999999999,0.500273,0.621329
5.02221e-05,0.0,19989,1,0.00306813,0.0006641139999999999,0.0098394,0.00521913,0.222848,0.0,0.0315792,0.00020950000000000002,0.056979999999999996,0.00103449,0.5000819999999999,0.500271,0.622881
5.18825e-05,0.0,19989,1,0.0030011,0.000658411,0.00946962,0.00552834,0.22440700000000002,0.0,0.0315792,0.000209457,0.055270299999999994,0.00100203,0.5000819999999999,0.500271,0.624437
5.34204e-05,0.0,19957,1,0.00303719,0.000649145,0.00897566,0.00599302,0.225965,0.0,0.0315792,0.000208602,0.052842499999999994,0.000941908,0.5000819999999999,0.500271,0.625997
5.46987e-05,0.0,19957,1,0.00341819,0.0006398630000000001,0.00835711,0.00620983,0.227523,0.0,0.0315792,0.000207658,0.0559254,0.000913234,0.5000819999999999,0.500271,0.627558
5.56782e-05,0.0,20144,1,0.00308065,0.000632456,0.00769438,0.00615727,0.229082,0.0,0.0315792,0.00020792,0.05565409999999999,0.000922845,0.5000819999999999,0.500272,0.62912
5.6493900000000005e-05,0.0,20144,1,0.00257796,0.000613882,0.00694003,0.00516882,0.23064,0.0,0.0315792,0.00020454700000000002,0.054153099999999996,0.000816937,0.5000829999999999,0.500272,0.630683
5.7206999999999996e-05,0.0,20144,1,0.00219519,0.000584933,0.00628273,0.00526694,0.232199,0.0,0.0315792,0.00019811400000000002,0.05330750000000001,0.000666697,0.500084,0.500273,0.6322479999999999
5.7878900000000006e-05,0.0,19989,1,0.00233588,0.000553029,0.0058144,0.00532913,0.23375700000000002,0.0,0.0315792,0.00018993,0.05580980000000001,0.000542631,0.500085,0.500274,0.633812
5.87537e-05,0.0,19989,1,0.00364672,0.000522625,0.00569145,0.00530463,0.235315,0.0,0.0315792,0.000181645,0.055866599999999995,0.000614557,0.5000859999999999,0.500275,0.635373
5.99418e-05,0.0,19989,1,0.00333044,0.0004986330000000001,0.00515257,0.00501468,0.23687399999999997,0.0,0.0315792,0.00017460599999999997,0.05260840000000001,0.0007747510000000001,0.5000859999999999,0.500275,0.63693
6.136060000000001e-05,0.0,21168,1,0.00353093,0.000477318,0.00502753,0.00453905,0.238432,0.0,0.0315792,0.00016837400000000002,0.0534428,0.000759629,0.5000859999999999,0.500274,0.6384890000000001
6.27121e-05,0.0,21168,1,0.0030943000000000003,0.00045156300000000004,0.00478774,0.00430479,0.23999099999999998,0.0,0.0315792,0.00016067299999999998,0.0580523,0.0007454989999999999,0.5000859999999999,0.500273,0.640045
6.37745e-05,0.0,26157,1,0.00246907,0.000419173,0.00498413,0.00380899,0.24154899999999999,0.0,0.0315792,0.00015162700000000002,0.057299199999999995,0.000618419,0.500085,0.500273,0.641599
6.45051e-05,0.0,27181,1,0.00246817,0.00038732800000000004,0.00487764,0.00348315,0.24310700000000002,0.0,0.0315792,0.00014273200000000002,0.059220600000000005,0.000636957,0.500084,0.500272,0.6431520000000001
6.491819999999999e-05,0.0,27181,1,0.00270542,0.00036340099999999996,0.0048593,0.00310194,0.244666,0.0,0.0315792,0.000137003,0.059080999999999995,0.0007299769999999999,0.5000829999999999,0.500271,0.6447069999999999
6.50287e-05,0.0,27181,1,0.00261301,0.000343149,0.00413783,0.00282073,0.24622399999999997,0.0,0.0315792,0.000131986,0.0608145,0.000593593,0.5000819999999999,0.500269,0.646263
6.49237e-05,0.0,22194,1,0.00328525,0.000324653,0.00445749,0.00275394,0.24778200000000003,0.0,0.0315792,0.00012662,0.06,0.000619424,0.50008,0.500268,0.647821
6.47528e-05,0.0,22194,1,0.00331973,0.000304636,0.00432373,0.00325935,0.24934099999999998,0.0,0.0315792,0.00012074299999999999,0.0602817,0.0007020739999999999,0.500079,0.500267,0.649378
6.474100000000001e-05,0.0,14831,1,0.00287329,0.000292329,0.00350284,0.00350284,0.250899,0.0,0.0315792,0.00011722700000000001,0.0568385,0.000729143,0.500078,0.500266,0.650934
6.49645e-05,0.0,14831,1,0.00324364,0.000295101,0.00357888,0.00357888,0.252458,0.0,0.0315792,0.00011714100000000001,0.0570694,0.00088136,0.500077,0.500265,0.652487
6.54488e-05,0.0,15853,1,0.00344013,0.000300218,0.00355847,0.00355847,0.25401599999999996,0.0,0.0315792,0.00011777200000000001,0.05748380000000001,0.00096379,0.5000760000000001,0.500263,0.654039
6.59586e-05,0.0,15792,1,0.00327054,0.000306912,0.00401876,0.00401876,0.25557399999999997,0.0,0.0315792,0.000118983,0.057147199999999995,0.000947025,0.5000760000000001,0.500262,0.655594
6.63048e-05,0.0,15792,1,0.00280971,0.000307504,0.00429727,0.00429727,0.257133,0.0,0.0315792,0.000118512,0.051244399999999996,0.00087939,0.5000760000000001,0.500262,0.657153
6.63996e-05,0.0,15792,1,0.00266325,0.000305909,0.00432281,0.00432281,0.258691,0.0,0.0315792,0.000117527,0.0534778,0.0008637769999999999,0.5000760000000001,0.500262,0.658713
6.617649999999999e-05,0.0,15792,1,0.00265766,0.000308664,0.00412807,0.00412807,0.26024899999999995,0.0,0.0315792,0.000118724,0.055296500000000005,0.000885614,0.5000760000000001,0.500262,0.660275
6.56304e-05,0.0,15823,1,0.00307179,0.000314422,0.00450323,0.00450323,0.261808,0.0,0.0315792,0.000121212,0.05540930000000001,0.000858548,0.5000760000000001,0.500263,0.661838
6.48433e-05,0.0,15886,1,0.00237337,0.000319305,0.00492681,0.00492681,0.263366,0.0,0.0315792,0.000123319,0.0518845,0.00062582,0.500077,0.500264,0.663402
6.40117e-05,0.0,15886,1,0.00252747,0.00033072699999999995,0.00550897,0.00550897,0.264925,0.0,0.0315792,0.000126537,0.0556823,0.000529457,0.500078,0.500265,0.664966
6.33789e-05,0.0,15919,1,0.00287442,0.000350848,0.00598233,0.00598233,0.26648299999999997,0.0,0.0315792,0.000131648,0.05566889999999999,0.000536089,0.500079,0.500266,0.666528
6.30745e-05,0.0,15919,1,0.00347822,0.000377176,0.00601351,0.00601351,0.268041,0.0,0.0315792,0.000137974,0.0523802,0.0007054969999999999,0.500079,0.500266,0.668086
6.31242e-05,0.0,15919,1,0.00368731,0.00040307900000000003,0.00549774,0.00549774,0.2696,0.0,0.0315792,0.000144687,0.0509245,0.0008023510000000001,0.500079,0.500265,0.6696439999999999
6.31612e-05,0.0,15919,1,0.00317399,0.00042496900000000003,0.00507154,0.00507154,0.271158,0.0,0.0315792,0.00015020799999999998,0.0579035,0.000749841,0.500079,0.500264,0.671201
6.29566e-05,0.0,20816,1,0.00268486,0.000437793,0.00506606,0.00500921,0.27271599999999996,0.0,0.0315792,0.000153548,0.059250300000000006,0.0006572819999999999,0.500079,0.500264,0.672755
6.246350000000001e-05,0.0,20816,1,0.0019107,0.00043976199999999995,0.00522992,0.00520844,0.274275,0.0,0.0315792,0.000155341,0.05756519999999999,0.000583737,0.500078,0.500263,0.674309
6.17284e-05,0.0,15887,1,0.00238436,0.000439631,0.0057677,0.0057677,0.275833,0.0,0.0315792,0.000157131,0.05557190000000001,0.000697982,0.500077,0.500262,0.675863
6.0724300000000004e-05,0.0,15887,1,0.00230774,0.00044475,0.00607516,0.00607516,0.277392,0.0,0.0315792,0.00015953700000000001,0.06079580000000001,0.000610746,0.500075,0.50026,0.677419
5.9522600000000005e-05,0.0,15855,1,0.00282375,0.00045009199999999997,0.00632935,0.00632935,0.27895,0.0,0.0315792,0.000161914,0.0609504,0.000569592,0.500074,0.500259,0.678976
5.832439999999999e-05,0.0,15855,1,0.00294444,0.00045307,0.0066094,0.0066094,0.280508,0.0,0.0315792,0.000163998,0.0607311,0.000654088,0.5000720000000001,0.500258,0.6805329999999999
5.75004e-05,0.0,15855,1,0.00244312,0.000451787,0.00663978,0.00663978,0.282067,0.0,0.0315792,0.000164622,0.05502869999999999,0.0007646039999999999,0.500071,0.500257,0.6820890000000001
5.70444e-05,0.0,15855,1,0.00388387,0.000453383,0.00645881,0.00645881,0.283625,0.0,0.0315792,0.00016523900000000002,0.057175,0.0009284580000000001,0.500071,0.500256,0.683643
5.6988500000000005e-05,0.0,15855,1,0.00312033,0.00045579800000000004,0.00607566,0.00607566,0.285184,0.0,0.0315792,0.00016653799999999998,0.0585316,0.00094147,0.500069,0.500254,0.685195
5.71164e-05,0.0,16879,1,0.00258342,0.000459844,0.00582863,0.00582863,0.286742,0.0,0.0315792,0.00016795299999999998,0.0581985,0.000982376,0.500069,0.500253,0.6867479999999999
5.72805e-05,0.0,16879,1,0.00248457,0.000457174,0.00548457,0.00548457,0.2883,0.0,0.0315792,0.00016710799999999999,0.0496821,0.000922561,0.500069,0.500252,0.6883060000000001
5.72463e-05,0.0,16879,1,0.00347391,0.00044513,0.00501177,0.00501177,0.28985900000000003,0.0,0.0315792,0.00016422,0.052412,0.000916666,0.500069,0.500252,0.689866
5.69127e-05,0.0,16847,1,0.00322797,0.00043041199999999997,0.00475421,0.00475421,0.291417,0.0,0.0315792,0.00016060600000000001,0.055591800000000004,0.000851248,0.500069,0.500253,0.6914279999999999
5.64147e-05,0.0,16847,1,0.00300021,0.000417722,0.00482109,0.00482109,0.292975,0.0,0.0315792,0.000157481,0.055537800000000005,0.0008686760000000001,0.500069,0.500253,0.69299
5.5781899999999995e-05,0.0,16910,1,0.00272676,0.000404609,0.00491859,0.00491859,0.294534,0.0,0.0315792,0.000154365,0.0519257,0.000687118,0.500069,0.500254,0.694554
5.50509e-05,0.0,16910,1,0.00283815,0.000393161,0.00514598,0.00514598,0.296092,0.0,0.0315792,0.000151626,0.0556531,0.000626723,0.500071,0.500255,0.696118
5.44387e-05,0.0,16943,1,0.00301918,0.000384055,0.00535758,0.00535758,0.297651,0.0,0.0315792,0.000148947,0.05558869999999999,0.000545559,0.500071,0.500256,0.697682
5.41285e-05,0.0,16943,1,0.00357371,0.000381857,0.00565255,0.00565255,0.299209,0.0,0.0315792,0.000147623,0.0523061,0.000668573,0.5000720000000001,0.500256,0.699239
5.4256800000000005e-05,0.0,16943,1,0.00384142,0.00038244699999999995,0.00537286,0.00537286,0.300767,0.0,0.0315792,0.00014680000000000002,0.0508153,0.000831545,0.5000720000000001,0.500255,0.7007979999999999
5.44767e-05,0.0,17967,1,0.00334339,0.00038105,0.00461554,0.00461554,0.30232600000000004,0.0,0.0315792,0.000145783,0.0581943,0.000813088,0.5000720000000001,0.500255,0.7023550000000001
5.45489e-05,0.0,28205,1,0.0032817,0.000371701,0.00486701,0.00430163,0.303884,0.0,0.0315792,0.00014243600000000002,0.05785880000000001,0.000655383,0.5000720000000001,0.500254,0.70391
5.43855e-05,0.0,28205,1,0.00242123,0.000351195,0.00492136,0.00387759,0.305442,0.0,0.0315792,0.000136878,0.0575244,0.000554198,0.500071,0.500253,0.7054630000000001
5.39965e-05,0.0,28205,1,0.00266455,0.00032821699999999995,0.00505322,0.00353913,0.307001,0.0,0.0315792,0.000131423,0.0565336,0.000679528,0.50007,0.500252,0.707017
5.3418500000000004e-05,0.0,28205,1,0.00272307,0.000313758,0.00472501,0.00344251,0.308559,0.0,0.0315792,0.000127933,0.0608009,0.000677913,0.5000680000000001,0.500251,0.708572
5.27265e-05,0.0,28205,1,0.00278935,0.000303604,0.00394117,0.00335562,0.310118,0.0,0.0315792,0.000125965,0.060083199999999996,0.000589882,0.500067,0.5002489999999999,0.710128
5.20557e-05,0.0,16879,1,0.00288982,0.000292078,0.00343832,0.00343832,0.311676,0.0,0.0315792,0.00012343399999999998,0.0608058,0.000612004,0.500065,0.5002479999999999,0.711685
5.17201e-05,0.0,16879,1,0.00347925,0.000278564,0.00330389,0.00330389,0.313234,0.0,0.0315792,0.000119766,0.057723800000000006,0.000773632,0.5000640000000001,0.500247,0.713241
5.1700600000000004e-05,0.0,28077,1,0.00481837,0.000273846,0.00311892,0.00297793,0.314793,0.0,0.0315792,0.00011819700000000001,0.0568629,0.0008856939999999999,0.500063,0.500246,0.714795
5.21391e-05,0.0,22953,1,0.00425559,0.000275182,0.00312978,0.00264089,0.31635100000000005,0.0,0.0315792,0.00011847,0.0561096,0.000947433,0.500062,0.5002439999999999,0.716348
5.2814e-05,0.0,23247,1,0.00376088,0.000279502,0.00292485,0.00285676,0.31790999999999997,0.0,0.0315792,0.00011916200000000001,0.0582682,0.00104256,0.500061,0.500242,0.717899
5.35274e-05,0.0,16945,1,0.00334518,0.000282402,0.00332283,0.00332283,0.319468,0.0,0.0315792,0.00011905299999999999,0.0516304,0.0009452530000000001,0.500061,0.500242,0.719457
5.4101099999999996e-05,0.0,17969,1,0.00369037,0.000281406,0.00391627,0.00391627,0.32102600000000003,0.0,0.0315792,0.000118115,0.0527285,0.000908982,0.500061,0.500242,0.721016
5.44633e-05,0.0,17969,1,0.00410898,0.00028265,0.00433429,0.00433429,0.322585,0.0,0.0315792,0.000118649,0.055832799999999995,0.000890866,0.500061,0.500242,0.722577
5.46091e-05,0.0,17969,1,0.00368777,0.00029047700000000003,0.00445556,0.00445556,0.32414299999999996,0.0,0.0315792,0.00012140600000000001,0.0556436,0.000905968,0.500061,0.500243,0.7241390000000001
5.4607799999999996e-05,0.0,29167,1,0.00323754,0.000291649,0.00378684,0.00363408,0.325701,0.0,0.0315792,0.00012263200000000001,0.052936000000000004,0.0006853089999999999,0.500061,0.5002439999999999,0.7257020000000001
5.46139e-05,0.0,29167,1,0.00322783,0.00028817700000000003,0.00384793,0.00256513,0.32726,0.0,0.0315792,0.00012314,0.0547744,0.0006347740000000001,0.500062,0.5002439999999999,0.727267
5.4719399999999997e-05,0.0,29167,1,0.00333713,0.000287347,0.00379952,0.00311937,0.328818,0.0,0.0315792,0.000123697,0.0559534,0.000532361,0.500063,0.5002449999999999,0.728831
5.50326e-05,0.0,29167,1,0.00344462,0.00029491900000000004,0.0036225000000000003,0.00355228,0.330377,0.0,0.0315792,0.00012623200000000002,0.055581500000000006,0.000670844,0.5000640000000001,0.5002449999999999,0.73039
5.5686099999999995e-05,0.0,17936,1,0.00364319,0.000310514,0.00371106,0.00371106,0.331935,0.0,0.0315792,0.000130568,0.052857600000000005,0.000795067,0.5000640000000001,0.5002449999999999,0.7319479999999999
5.6530299999999996e-05,0.0,29229,1,0.00341535,0.000327602,0.00387862,0.00371293,0.333493,0.0,0.0315792,0.000134895,0.0567072,0.000788072,0.5000640000000001,0.5002439999999999,0.7335050000000001
5.73387e-05,0.0,29229,1,0.00331175,0.00033721900000000004,0.00525816,0.00377097,0.335052,0.0,0.0315792,0.000137005,0.05683,0.000706932,0.5000640000000001,0.5002439999999999,0.73506
5.7971000000000005e-05,0.0,29229,1,0.00233184,0.00033506,0.00602902,0.00249599,0.33660999999999996,0.0,0.0315792,0.00013651,0.0573896,0.000610728,0.500063,0.500243,0.736614
5.8341400000000004e-05,0.0,29229,1,0.00232882,0.00033214199999999995,0.00572314,0.00244578,0.33816799999999997,0.0,0.0315792,0.000136059,0.0578915,0.000666703,0.500062,0.500242,0.738167
5.85054e-05,0.0,30253,1,0.00233915,0.00033795900000000003,0.00559544,0.00276276,0.339727,0.0,0.0315792,0.00013840399999999998,0.059503999999999994,0.000737292,0.5000600000000001,0.50024,0.739721
5.85422e-05,0.0,30253,1,0.00258912,0.00034439400000000004,0.00481894,0.00283334,0.341285,0.0,0.0315792,0.000141296,0.06045930000000001,0.00061378,0.500059,0.500239,0.7412770000000001
5.85155e-05,0.0,25266,1,0.00252622,0.000348034,0.00391162,0.00274903,0.342844,0.0,0.0315792,0.00014316899999999998,0.060402199999999996,0.000658605,0.500057,0.500238,0.742834
5.8652799999999995e-05,0.0,26101,1,0.00270476,0.00034752199999999996,0.00397869,0.00289933,0.344402,0.0,0.0315792,0.000143168,0.059432000000000006,0.00075832,0.5000560000000001,0.500236,0.74439
5.90996e-05,0.0,26102,1,0.00389708,0.000351911,0.00399878,0.00295695,0.34596,0.0,0.0315792,0.000144189,0.05765169999999999,0.000837196,0.500055,0.500235,0.745945
5.99008e-05,0.0,24085,1,0.00380434,0.00036007300000000003,0.00472801,0.00279575,0.347519,0.0,0.0315792,0.000144614,0.057094000000000006,0.0008610439999999999,0.500054,0.5002340000000001,0.747498
6.0966000000000005e-05,0.0,24085,1,0.0032959000000000005,0.000365097,0.00497243,0.00335161,0.34907699999999997,0.0,0.0315792,0.000145596,0.0565682,0.000986849,0.500053,0.5002310000000001,0.749049
6.20491e-05,0.0,24053,1,0.00261055,0.00036601300000000005,0.00473089,0.00425784,0.350635,0.0,0.0315792,0.00014628,0.0566335,0.000981991,0.500053,0.5002310000000001,0.750604
6.29403e-05,0.0,17969,1,0.00294445,0.00036051800000000005,0.00479921,0.00479921,0.352194,0.0,0.0315792,0.00014499,0.052971300000000006,0.000918813,0.500052,0.5002310000000001,0.752164
6.36009e-05,0.0,18993,1,0.00336631,0.00035729699999999996,0.00511786,0.00502099,0.353752,0.0,0.0315792,0.00014474100000000002,0.0555986,0.000879198,0.500052,0.5002310000000001,0.753724
6.40142e-05,0.0,18993,1,0.00318896,0.00035945300000000003,0.00512573,0.0049967,0.355311,0.0,0.0315792,0.000146092,0.055759,0.0008684869999999999,0.500052,0.5002310000000001,0.755286
6.426899999999999e-05,0.0,30191,1,0.00259803,0.00035588300000000003,0.00454769,0.00411494,0.356869,0.0,0.0315792,0.000146034,0.05468680000000001,0.000752816,0.500052,0.500232,0.756849
6.44638e-05,0.0,30191,1,0.00245657,0.000346125,0.00458993,0.00332247,0.358427,0.0,0.0315792,0.000144416,0.0529173,0.000610623,0.500053,0.500233,0.758412
6.47199e-05,0.0,30191,1,0.0025804,0.00033655699999999997,0.00449749,0.00345335,0.35998600000000003,0.0,0.0315792,0.000142634,0.0558054,0.000534225,0.500054,0.500233,0.759977
6.510560000000001e-05,0.0,30191,1,0.00341101,0.000333442,0.00427101,0.00359451,0.36154400000000003,0.0,0.0315792,0.000142485,0.0558197,0.0005984580000000001,0.500055,0.5002340000000001,0.761537
6.57015e-05,0.0,30191,1,0.00335474,0.000336695,0.0039626999999999996,0.00348271,0.363103,0.0,0.0315792,0.00014334299999999999,0.052552999999999996,0.000763175,0.500055,0.5002340000000001,0.7630939999999999
6.6526e-05,0.0,30289,1,0.00341706,0.000343541,0.0039697,0.00318751,0.364661,0.0,0.0315792,0.000145219,0.0524793,0.0007594289999999999,0.500055,0.500233,0.764652
6.73341e-05,0.0,30253,1,0.00297926,0.000343714,0.00517717,0.00293016,0.366219,0.0,0.0315792,0.00014462,0.058046600000000004,0.0007162389999999999,0.500055,0.500232,0.766208
6.79857e-05,0.0,30253,1,0.00239198,0.000334398,0.00617173,0.00281071,0.367778,0.0,0.0315792,0.000141437,0.056376300000000004,0.00066155,0.500054,0.5002310000000001,0.767762
6.8329e-05,0.0,30253,1,0.00199183,0.000317913,0.00590387,0.00160858,0.369336,0.0,0.0315792,0.000136374,0.0579734,0.000618711,0.500053,0.5002300000000001,0.769314
6.84183e-05,0.0,30253,1,0.00228039,0.00030984,0.00573263,0.00166919,0.370894,0.0,0.0315792,0.000134264,0.0582456,0.000700965,0.500052,0.500229,0.770868
6.83351e-05,0.0,30253,1,0.00242739,0.000306435,0.00496707,0.00169717,0.37245300000000003,0.0,0.0315792,0.000134485,0.0608138,0.0006015819999999999,0.50005,0.5002270000000001,0.772424
6.817e-05,0.0,30253,1,0.00272365,0.000304664,0.00406673,0.00174346,0.37401100000000004,0.0,0.0315792,0.000134843,0.060025199999999994,0.00062248,0.5000479999999999,0.5002260000000001,0.773981
6.80254e-05,0.0,26290,1,0.00285483,0.000300291,0.00345059,0.00197628,0.37556999999999996,0.0,0.0315792,0.00013396100000000001,0.0602663,0.000727691,0.500047,0.500224,0.775537
6.80562e-05,0.0,27126,1,0.00253503,0.00029694,0.00322944,0.00201606,0.377128,0.0,0.0315792,0.00013339,0.05638580000000001,0.000781915,0.500046,0.500223,0.777093
6.84178e-05,0.0,30125,1,0.003283,0.000303753,0.0038,0.00191945,0.378686,0.0,0.0315792,0.000135091,0.0570816,0.0009461960000000001,0.500045,0.500222,0.778645
6.90989e-05,0.0,31311,1,0.00324065,0.00030833099999999996,0.00303551,0.00169794,0.380245,0.0,0.0315792,0.000136291,0.0575517,0.000974923,0.5000439999999999,0.50022,0.780197
6.98757e-05,0.0,31311,1,0.00255002,0.000311192,0.00306681,0.00181807,0.381803,0.0,0.0315792,0.00013662399999999998,0.0576677,0.000979022,0.500043,0.500219,0.78175
7.0544e-05,0.0,20017,1,0.00250284,0.000306877,0.00347231,0.00213637,0.383361,0.0,0.0315792,0.000134609,0.051363400000000003,0.000933535,0.500043,0.500218,0.783309
7.09481e-05,0.0,20017,1,0.00278896,0.000300818,0.00377725,0.00225847,0.38492,0.0,0.0315792,0.000132738,0.052728199999999996,0.000886205,0.500043,0.500218,0.7848689999999999
7.10698e-05,0.0,20017,1,0.00272825,0.000298729,0.00380372,0.00224896,0.38647800000000004,0.0,0.0315792,0.000132904,0.0554431,0.0008633860000000001,0.500043,0.500219,0.7864300000000001
7.09318e-05,0.0,20017,1,0.00251347,0.000298604,0.00351447,0.0021000999999999997,0.38803699999999997,0.0,0.0315792,0.000133753,0.05552530000000001,0.000815773,0.500043,0.500219,0.787992
7.06843e-05,0.0,30285,1,0.00204829,0.00029599,0.00335173,0.00167944,0.38959499999999997,0.0,0.0315792,0.000133725,0.05196219999999999,0.000603338,0.5000439999999999,0.50022,0.789556
7.04254e-05,0.0,30285,1,0.0024906999999999998,0.00029701799999999997,0.00340898,0.002019,0.39115300000000003,0.0,0.0315792,0.000134621,0.05571759999999999,0.000531828,0.500045,0.500221,0.7911199999999999
7.02837e-05,0.0,20015,1,0.00246774,0.000304683,0.00327051,0.00237027,0.392712,0.0,0.0315792,0.00013717299999999998,0.055675999999999996,0.000516247,0.500045,0.500221,0.792682
7.037659999999999e-05,0.0,20015,1,0.00329768,0.00031894599999999996,0.00377444,0.00274197,0.39427,0.0,0.0315792,0.000141067,0.0523893,0.000659382,0.500046,0.500221,0.794239
7.08308e-05,0.0,31313,1,0.00354783,0.000336496,0.00384444,0.0027541999999999996,0.395829,0.0,0.0315792,0.000145923,0.0495793,0.0008004589999999999,0.500045,0.50022,0.795797
7.129180000000001e-05,0.0,31277,1,0.00299985,0.000349022,0.00479897,0.00236358,0.397387,0.0,0.0315792,0.000148861,0.0583212,0.0007619189999999999,0.500045,0.500219,0.797354
7.15862e-05,0.0,31277,1,0.00261331,0.00035264199999999996,0.00599564,0.00205186,0.398945,0.0,0.0315792,0.000149047,0.0587727,0.0006802310000000001,0.500045,0.500219,0.7989069999999999
7.16131e-05,0.0,31277,1,0.00186936,0.00034346,0.00580998,0.00176498,0.40050399999999997,0.0,0.0315792,0.000146572,0.057544200000000004,0.000584507,0.5000439999999999,0.500218,0.8004600000000001
7.13975e-05,0.0,31277,1,0.0022403,0.000335765,0.00578077,0.0021989,0.402062,0.0,0.0315792,0.00014515399999999999,0.055156,0.000688947,0.500043,0.500216,0.802014
7.09594e-05,0.0,32301,1,0.00238799,0.000335844,0.00541031,0.00253239,0.40362,0.0,0.0315792,0.000145789,0.06081469999999999,0.0006247669999999999,0.500041,0.500215,0.803569
7.03727e-05,0.0,31277,1,0.0025236,0.000338289,0.00448314,0.00276553,0.405179,0.0,0.0315792,0.000147095,0.06097999999999999,0.000570613,0.500039,0.500214,0.805125
6.982619999999999e-05,0.0,31346,1,0.002659,0.00033868300000000005,0.00368241,0.00289524,0.406737,0.0,0.0315792,0.00014801299999999998,0.060753699999999994,0.0006523519999999999,0.500038,0.500212,0.8066810000000001
6.954010000000001e-05,0.0,31346,1,0.00250951,0.00033535,0.00393577,0.00290232,0.408296,0.0,0.0315792,0.000147175,0.0550712,0.0007452730000000001,0.500037,0.500211,0.808237
6.957859999999999e-05,0.0,31314,1,0.00390614,0.00033831,0.00409212,0.00280228,0.409854,0.0,0.0315792,0.000147656,0.0572369,0.0009355860000000001,0.5000359999999999,0.50021,0.809791
0.0,0.0,19984,10,0.0697522,0.013007900000000001,0.338805,0.0652532,0.00365472,0.0,0.0315792,0.00457687,0.311348,0.292511,0.500097,0.500297,0.40370900000000004
0.00075053,0.0,19983,10,0.0740222,0.0252213,0.559574,0.127222,0.00730945,0.0,0.0315792,0.00931825,0.33520500000000003,0.316629,0.5000979999999999,0.5002989999999999,0.407395
0.00209541,0.0,20016,10,0.08288330000000001,0.0378832,0.698763,0.18441300000000002,0.0109642,0.0,0.0315792,0.0143101,0.35707300000000003,0.338185,0.500101,0.5003029999999999,0.41113299999999997
0.0039464,0.0,20015,10,0.09066779999999999,0.0508086,0.9820459999999999,0.23422199999999999,0.014618899999999999,0.0,0.0315792,0.0195773,0.376089,0.354101,0.500103,0.500305,0.41492399999999996
0.0061711000000000005,0.0,20014,10,0.089046,0.0632514,1.1259299999999999,0.27573600000000004,0.018273599999999997,0.0,0.0315792,0.024960200000000002,0.388533,0.36848400000000003,0.500105,0.500306,0.418753
0.00852705,0.0,20048,10,0.136349,0.0780184,1.42755,0.317267,0.021928299999999998,0.0,0.0315792,0.0308069,0.40560100000000004,0.380583,0.500102,0.500304,0.42267
0.0110569,0.0,20048,10,0.125687,0.0931256,1.7572400000000001,0.35581799999999997,0.025583099999999998,0.0,0.0315792,0.0369026,0.421811,0.406021,0.5000979999999999,0.5003,0.42655600000000005
0.0135999,0.0,20976,10,2.5021299999999997,0.114604,2.95653,0.388085,0.029237799999999998,0.0,0.0315792,0.044054699999999995,0.47254700000000005,0.44502299999999995,0.5000939999999999,0.500296,0.430543
0.0163947,0.0,20976,10,3.92381,0.143499,4.37597,0.41001400000000005,0.0328925,0.0,0.0315792,0.0522313,0.511025,0.45634600000000003,0.500092,0.500293,0.434733
0.0192252,0.0,21008,10,4.4295599999999995,0.171439,4.96393,0.41229499999999997,0.036547199999999995,0.0,0.0315792,0.0603331,0.50661,0.469292,0.500093,0.5002939999999999,0.438885
0.0216483,0.0,22032,10,55.8439,0.424408,33.2692,0.864331,0.040202,0.0,0.0315792,0.08376339999999999,0.758595,0.756451,0.500088,0.50029,0.44317799999999996
0.027482999999999997,0.0,23056,10,46.0845,0.5479609999999999,33.9408,0.607927,0.0438567,0.0,0.0315792,0.108108,0.716136,0.6613859999999999,0.500013,0.500024,0.616162
0.0287539,0.0,23056,10,48.3165,0.47805699999999995,29.5751,0.633706,0.0475114,0.0,0.0315792,0.11026400000000001,0.46065900000000004,0.396407,0.499983,0.5000439999999999,0.615459
0.0307427,0.0,24080,10,63.5801,0.494618,46.8879,0.5875229999999999,0.0511661,0.0,0.0315792,0.115454,0.6193069999999999,0.5828939999999999,0.4999,0.49991800000000003,0.614888
0.0346235,0.0,26128,10,30.7111,0.477475,31.6049,0.568517,0.054820900000000006,0.0,0.0315792,0.121831,0.740842,0.698455,0.49991899999999995,0.49989300000000003,0.613665
0.0404661,0.0,26128,10,28.9763,0.505156,28.6142,0.544122,0.058475599999999996,0.0,0.0315792,0.130518,0.8118449999999999,0.768271,0.49993699999999996,0.49996899999999994,0.612955
0.049675800000000006,0.0,24080,10,106.54299999999999,0.674236,67.7768,0.558088,0.0621303,0.0,0.0315792,0.14424,0.9074200000000001,0.861317,0.49999399999999994,0.499934,0.612012
0.059687,0.0,28176,10,73.469,0.626071,39.0189,0.585857,0.065785,0.0,0.0315792,0.152373,0.8499129999999999,0.798124,0.500001,0.500007,0.61161
0.07319439999999999,0.0,29200,10,134.965,0.66515,67.5945,0.6099859999999999,0.0694398,0.0,0.0315792,0.162676,0.8473139999999999,0.787604,0.500015,0.500087,0.6106600000000001
0.0989943,0.0,30224,10,155.482,0.689333,71.2362,0.6347510000000001,0.0730945,0.0,0.0315792,0.174517,0.875811,0.815558,0.499936,0.49995600000000007,0.6091270000000001
0.132209,0.0,38384,10,72.5851,0.651122,35.6025,0.659116,0.07674919999999999,0.0,0.0315792,0.183542,0.6031449999999999,0.52048,0.49989799999999995,0.499967,0.608687
0.16099000000000002,0.0,36400,10,87.3533,0.756446,50.6104,0.685645,0.0804039,0.0,0.0315792,0.197648,0.819541,0.755108,0.500007,0.500003,0.6073149999999999
0.18943,0.0,29201,10,69.8325,0.8009890000000001,48.4203,0.715684,0.0840587,0.0,0.0315792,0.21239299999999997,0.800912,0.714638,0.499996,0.499888,0.606742
0.0,0.0,19983,100,55.8166,0.120679,7.982530000000001,0.515683,0.00625003,0.0,0.0315792,0.0293176,1.26757,1.7613900000000002,0.5000979999999999,0.5002979999999999,0.406308
0.00493416,0.0,19982,100,270.20099999999996,0.28189699999999995,28.5915,2.02271,0.0125001,0.0,0.0315792,0.06125459999999999,2.32166,2.7408,0.500079,0.500311,0.413133
0.0133826,0.0,30225,100,2398.68,2.23981,158.845,3.9460300000000004,0.0187501,0.0,0.0315792,0.374075,3.8882199999999996,4.15371,0.500229,0.499906,0.617639
0.0390452,0.0,38416,100,18886.9,2.96354,305.763,4.79633,0.025000099999999997,0.0,0.0315792,0.483281,2.9138900000000003,4.5795900000000005,0.500202,0.499554,0.615608
0.23972100000000002,0.0,21997,100,71612.0,14.6786,946.211,44.7049,0.0312502,0.0,0.0315792,3.1162799999999997,206.52,209.768,0.502745,0.498962,0.609259
0.0,0.0,19921,1000,844.658,2.0245900000000003,151.554,1.5103600000000001,0.00625003,0.0,0.0315792,0.32335,32.2295,38.2058,0.5000979999999999,0.5002979999999999,0.406308
0.03180209999999999,0.0,20659,1000,19223100.0,141.13,12788.1,93.1108,0.0125001,0.0,0.0315792,35.2494,5326.22,6539.39,0.500121,0.499821,0.6193310000000001
0.0,4.28451e-05,141160,1,0.00445345,4.01152e-05,0.0010185,0.000742099,0.000550971,5.88029e-05,0.0157896,9.68554e-06,0.0319067,0.000511476,0.5001,0.5003,0.400622
7.50178e-08,6.3593e-05,97056,1,0.00465848,6.64465e-05,0.00131952,0.00110146,0.00110194,7.61824e-05,0.0157896,1.7433399999999998e-05,0.032162,0.000477901,0.5001,0.5003,0.401173
1.59878e-07,8.25194e-05,97056,1,0.00455078,8.67876e-05,0.00164632,0.00142928,0.00165291,9.50501e-05,0.0157896,2.4082199999999998e-05,0.031695799999999996,0.000390832,0.5001,0.5003,0.40172399999999997
2.2988700000000003e-07,9.12113e-05,97056,1,0.00423218,0.000103417,0.00185555,0.00157983,0.00220388,0.00010713,0.0157896,2.9812600000000003e-05,0.0308705,0.00030225200000000003,0.5001,0.5003,0.402275
2.71647e-07,0.000100316,97056,1,0.00359931,0.000117694,0.00199514,0.00173753,0.00275485,0.000115189,0.0157896,3.4835799999999996e-05,0.030687700000000002,0.000204462,0.5001,0.5003,0.402826
2.8685e-07,0.000107029,97056,1,0.0036259,0.000130614,0.00209475,0.0018538,0.00330582,0.00012094,0.0157896,3.94202e-05,0.031747700000000004,0.000110809,0.5001,0.5003,0.403377
2.82165e-07,0.00011261,101152,1,0.00362842,0.000142841,0.00221652,0.00195046,0.00385679,0.000127971,0.0157896,4.37491e-05,0.032473,0.000103132,0.5001,0.5003,0.403927
2.63998e-07,0.000121601,101152,1,0.0037671999999999996,0.000155335,0.00237533,0.00210619,0.00440776,0.00013714,0.0157896,4.81856e-05,0.032637099999999995,0.00010761399999999999,0.5001,0.5003,0.404478
2.39347e-07,0.00012938200000000002,100371,1,0.00330067,0.000167913,0.00250451,0.00224096,0.00495873,0.000144598,0.0157896,5.2696899999999993e-05,0.0321401,0.000198558,0.5001,0.5003,0.405028
2.1316999999999997e-07,0.000142439,100371,1,0.00343056,0.00018054,0.00259877,0.00246711,0.00550971,0.00015004,0.0157896,5.7222299999999996e-05,0.031374900000000004,0.000267353,0.5001,0.5003,0.405579
1.9430700000000002e-07,0.00015505,157728,1,0.00380884,0.000193201,0.0028491,0.00268555,0.00606068,0.00016449299999999999,0.0157896,6.17416e-05,0.031728700000000006,0.000394659,0.5001,0.5003,0.40613
1.90381e-07,0.000166049,157728,1,0.00425054,0.000206194,0.00308893,0.00287606,0.00661165,0.00017833900000000001,0.0157896,6.636439999999999e-05,0.0317306,0.000488653,0.5001,0.5003,0.40668000000000004
2.07352e-07,0.000175311,157728,1,0.00407746,0.000219179,0.0033058,0.00303647,0.00716262,0.000190861,0.0157896,7.10267e-05,0.0318987,0.0005211619999999999,0.5001,0.5003,0.407231
2.51959e-07,0.000182535,157728,1,0.00451325,0.000232223,0.00348935,0.00316159,0.00771359,0.00020145799999999998,0.0157896,7.5695e-05,0.032077999999999995,0.00055177,0.5001,0.5003,0.40778200000000003
3.2185099999999996e-07,0.000187137,157728,1,0.00433349,0.000244115,0.00362663,0.0032413000000000003,0.00826456,0.000209383,0.0157896,8.013439999999999e-05,0.029651599999999997,0.000568315,0.5001,0.5003,0.408333
3.92443e-07,0.000189757,157728,1,0.00392823,0.000253246,0.00372496,0.00328669,0.00881553,0.00021506099999999998,0.0157896,8.3832e-05,0.0286058,0.000549808,0.5001,0.5003,0.408884
4.41775e-07,0.00019057700000000002,157728,1,0.00380602,0.00026063400000000004,0.00378601,0.00330089,0.0093665,0.000218585,0.0157896,8.69727e-05,0.0284949,0.000499157,0.5001,0.5003,0.409435
4.59301e-07,0.00019323599999999998,157728,1,0.00351878,0.000267159,0.00382221,0.00334694,0.00991747,0.000220675,0.0157896,8.97659e-05,0.028538599999999997,0.00038656,0.5001,0.5003,0.409987
4.50484e-07,0.000195345,157728,1,0.0034311,0.00027275,0.0038149,0.00338348,0.0104684,0.00022025299999999998,0.0157896,9.21812e-05,0.028456400000000003,0.000237748,0.5001,0.5003,0.410538
4.19872e-07,0.00019706700000000002,111840,1,0.00303019,0.000278095,0.00376898,0.0034133,0.0110194,0.000217602,0.0157896,9.45098e-05,0.028739099999999997,0.00019022400000000001,0.5001,0.5003,0.41108900000000004
3.72395e-07,0.00020655400000000001,111840,1,0.00293319,0.000282846,0.00396986,0.00357762,0.0115704,0.0002292,0.0157896,9.655790000000001e-05,0.028773400000000005,0.000178132,0.5001,0.5003,0.411641
3.16497e-07,0.000213581,111840,1,0.00329786,0.00028742599999999997,0.00408383,0.00369934,0.0121214,0.00023578,0.0157896,9.85135e-05,0.029074700000000002,0.000152256,0.5001,0.5003,0.412192
2.59246e-07,0.000218187,111840,1,0.00326886,0.000292223,0.0041292,0.00377911,0.0126723,0.000238399,0.0157896,0.00010056899999999999,0.030122700000000002,0.000116761,0.500101,0.5003,0.412743
2.1143e-07,0.000223997,111840,1,0.00349531,0.000296939,0.00423111,0.00387974,0.0132233,0.000244283,0.0157896,0.00010263700000000001,0.032382299999999996,0.000162167,0.500101,0.500301,0.41329499999999997
1.8011e-07,0.00022659099999999997,116691,1,0.00356713,0.000301823,0.00433525,0.00392468,0.0137743,0.000250296,0.0157896,0.00010483399999999999,0.0321236,0.000256961,0.500101,0.500301,0.413846
1.7258e-07,0.00022914599999999998,116691,1,0.00353196,0.000306737,0.00444309,0.00396892,0.014325200000000001,0.000256522,0.0157896,0.000107094,0.0319316,0.00033850199999999997,0.500101,0.500301,0.414397
1.87593e-07,0.000230415,116691,1,0.00352606,0.000311928,0.00445637,0.0039908999999999995,0.014876200000000001,0.000257288,0.0157896,0.000109466,0.0316894,0.000415679,0.500101,0.500301,0.414948
2.1932099999999998e-07,0.000228025,116691,1,0.00362601,0.000316976,0.00437222,0.00394952,0.015427200000000002,0.00025243,0.0157896,0.000111778,0.0310703,0.00049403,0.500101,0.500301,0.41549899999999995
2.6673e-07,0.00021877799999999998,116691,1,0.0037716,0.000321184,0.0041065,0.00378934,0.015978100000000002,0.000237089,0.0157896,0.00011380799999999999,0.031729,0.000518503,0.5001,0.500301,0.416049
3.2099e-07,0.000205729,101152,1,0.00348392,0.000324643,0.00386886,0.00356333,0.016529099999999998,0.000223369,0.0157896,0.00011555,0.032344200000000004,0.000479219,0.5001,0.5003,0.4166
3.64336e-07,0.000213248,101152,1,0.00358617,0.00032695,0.0040545,0.00369356,0.017080099999999997,0.000234087,0.0157896,0.000116884,0.0321165,0.000436684,0.5001,0.5003,0.41715100000000005
3.89939e-07,0.00021716299999999998,101152,1,0.00322335,0.00032853099999999996,0.00414389,0.00376137,0.017631099999999997,0.00023924799999999998,0.0157896,0.000117911,0.0315681,0.000336405,0.5001,0.5003,0.417702
3.9658299999999995e-07,0.00021780900000000001,101152,1,0.00303073,0.000329021,0.00414525,0.00377257,0.018182,0.000239326,0.0157896,0.000118547,0.030722700000000002,0.000219686,0.5001,0.5003,0.418253
3.81618e-07,0.00021704099999999998,101152,1,0.00278141,0.00032896,0.00410566,0.00375926,0.018733,0.00023704,0.0157896,0.00011900100000000001,0.031213499999999998,0.000125152,0.5001,0.5003,0.418804
3.49117e-07,0.000219486,101152,1,0.00351199,0.00032831300000000005,0.00404164,0.0038016,0.019284,0.00023334400000000002,0.0157896,0.000119256,0.032085,6.83119e-05,0.5001,0.5003,0.41935500000000003
3.03869e-07,0.000221426,105248,1,0.00269832,0.00032727799999999997,0.00407043,0.00383521,0.019834900000000003,0.00023500599999999998,0.0157896,0.000119404,0.0325221,8.224040000000001e-05,0.5001,0.5003,0.41990500000000003
2.4929200000000003e-07,0.000222605,105248,1,0.00258621,0.00032709,0.00410414,0.00385564,0.020385900000000002,0.00023695299999999998,0.0157896,0.00011988399999999999,0.0323327,0.00010787700000000001,0.5001,0.5003,0.42045600000000005
1.95567e-07,0.000221933,105248,1,0.00225901,0.000327063,0.00409193,0.00384399,0.0209369,0.000236248,0.0157896,0.00012041100000000001,0.031999099999999996,0.00020332,0.5001,0.5003,0.42100600000000005
1.4994e-07,0.00021836099999999998,105248,1,0.00269637,0.00032738,0.0040149,0.00378213,0.0214879,0.0002318,0.0157896,0.000121034,0.0316998,0.000287525,0.5001,0.5003,0.42155699999999996
1.17969e-07,0.00021893,109344,1,0.0031923999999999998,0.00032817800000000004,0.00399289,0.00379199,0.0220388,0.00023053,0.0157896,0.00012178,0.0320062,0.000414252,0.5001,0.5003,0.422108
1.04182e-07,0.000217157,109344,1,0.00350402,0.00032954,0.00392754,0.00376127,0.0225898,0.000226756,0.0157896,0.00012268200000000002,0.031570799999999996,0.000498885,0.5001,0.5003,0.422658
1.15774e-07,0.000212893,112659,1,0.0040677,0.00033094699999999995,0.00394792,0.00368742,0.0231408,0.000227933,0.0157896,0.00012355799999999998,0.031852899999999996,0.0005455190000000001,0.5001,0.5003,0.423209
1.52892e-07,0.000215036,112659,1,0.0044371,0.00033303300000000005,0.003956800000000001,0.00372454,0.0236917,0.000228446,0.0157896,0.000124654,0.0307733,0.000542364,0.5001,0.5003,0.42376
2.1237200000000002e-07,0.00021512400000000002,111840,1,0.0040643,0.00033405800000000003,0.00391512,0.00372605,0.024242700000000002,0.000226039,0.0157896,0.000125532,0.0292742,0.000560133,0.5001,0.5003,0.424311
2.67822e-07,0.000217698,111840,1,0.00334651,0.000333316,0.00400754,0.00377065,0.024793700000000002,0.000231375,0.0157896,0.00012585,0.02853,0.000522578,0.5001,0.5003,0.42486199999999996
2.99315e-07,0.000218772,111840,1,0.00294813,0.00033146300000000005,0.00402226,0.00378924,0.0253446,0.000232225,0.0157896,0.00012577200000000001,0.0284471,0.000436839,0.5001,0.5003,0.425413
3.02094e-07,0.000218042,112748,1,0.00287278,0.00032885300000000004,0.00406967,0.0037765999999999997,0.025895599999999994,0.00023496200000000002,0.0157896,0.000125394,0.028627299999999998,0.00029759,0.5001,0.5003,0.425965
2.81611e-07,0.00021589,112748,1,0.00253035,0.000325949,0.00406981,0.00373932,0.0264466,0.000234971,0.0157896,0.00012486799999999998,0.0286694,0.000196727,0.5001,0.5003,0.426516
2.41805e-07,0.000213075,115936,1,0.00237919,0.000322946,0.0040586,0.00369057,0.0269976,0.00023432299999999999,0.0157896,0.00012427,0.028725999999999998,0.000160725,0.5001,0.5003,0.42706700000000003
1.9023900000000001e-07,0.00021720599999999998,115936,1,0.00225182,0.00031973,0.00413781,0.00376213,0.0275485,0.000238897,0.0157896,0.000123525,0.028708099999999997,0.000143201,0.500101,0.5003,0.42761899999999997
1.33877e-07,0.000218796,115936,1,0.00299372,0.000316577,0.00414492,0.00378966,0.0280995,0.00023930700000000002,0.0157896,0.000122766,0.029227099999999995,0.000122512,0.500101,0.5003,0.42817
8.056010000000001e-08,0.000219706,115936,1,0.00261092,0.0003139,0.00414053,0.00380541,0.0286505,0.000239053,0.0157896,0.000122164,0.030531799999999998,0.000108015,0.500101,0.500301,0.428721
3.87915e-08,0.00022030400000000002,120876,1,0.00281581,0.000311332,0.00421264,0.00381578,0.029201400000000002,0.000243217,0.0157896,0.000121605,0.0323518,0.000157877,0.500101,0.500301,0.42927299999999996
1.7523e-08,0.00021769900000000002,120787,1,0.00272334,0.000309192,0.004289800000000001,0.00377067,0.029752400000000002,0.000247671,0.0157896,0.00012124399999999999,0.0319953,0.000258892,0.500101,0.500301,0.429824
2.0356700000000002e-08,0.000215155,120787,1,0.00284699,0.000307383,0.0043176,0.0037265999999999996,0.030303399999999998,0.000249277,0.0157896,0.000121027,0.0322309,0.000355629,0.500101,0.500301,0.430375
4.2225e-08,0.00021173400000000002,120787,1,0.00288933,0.00030597700000000003,0.00422722,0.00366735,0.0308543,0.000244058,0.0157896,0.000120944,0.031666,0.00042306,0.500101,0.500301,0.43092600000000003
7.98013e-08,0.000203739,120787,1,0.00289618,0.00030473,0.0040164,0.00352887,0.0314053,0.000231887,0.0157896,0.00012088700000000001,0.031265499999999995,0.000497713,0.500101,0.500301,0.431476
1.31126e-07,0.00019047900000000002,120787,1,0.00284989,0.00030288200000000003,0.00364522,0.00329919,0.0319563,0.000210457,0.0157896,0.000120578,0.031936599999999996,0.000499639,0.500101,0.500301,0.43202700000000005
1.846e-07,0.00018921200000000002,105248,1,0.00297046,0.000300366,0.00364048,0.00327726,0.032507299999999996,0.000210183,0.0157896,0.00012001399999999999,0.032207799999999995,0.00044258199999999996,0.500101,0.500301,0.43257799999999996
2.24822e-07,0.00019219700000000002,105248,1,0.00279832,0.000297297,0.00373467,0.00332896,0.033058199999999996,0.000215621,0.0157896,0.000119216,0.031984,0.00038890699999999997,0.5001,0.500301,0.433129
2.49055e-07,0.000191897,105248,1,0.00282178,0.000293833,0.00373895,0.00332376,0.0336092,0.000215868,0.0157896,0.00011823700000000001,0.0313846,0.00028738799999999997,0.5001,0.5003,0.43368
2.5465e-07,0.000189415,105248,1,0.00242406,0.00028963299999999997,0.00368239,0.00328077,0.034160199999999995,0.00021260299999999998,0.0157896,0.000116999,0.030766,0.000171388,0.5001,0.5003,0.43423
2.42622e-07,0.00018632700000000002,105248,1,0.00247883,0.000284932,0.00359802,0.00322727,0.0347111,0.00020773099999999998,0.0157896,0.000115583,0.031542,8.219899999999999e-05,0.5001,0.5003,0.43478100000000003
2.17088e-07,0.000186293,105248,1,0.0029162,0.00028004,0.00349278,0.0032266999999999994,0.0352621,0.00020165599999999998,0.0157896,0.00011411,0.0323427,5.01695e-05,0.5001,0.5003,0.435332
1.8188099999999999e-07,0.000185671,109344,1,0.00212916,0.000275385,0.00348566,0.00321591,0.0358131,0.00020124400000000003,0.0157896,0.00011276,0.0326213,5.52538e-05,0.5001,0.5003,0.435883
1.42063e-07,0.000184069,109344,1,0.00220886,0.000271584,0.00346738,0.00318817,0.036364099999999996,0.000200189,0.0157896,0.000111725,0.0322531,0.00011098299999999999,0.5001,0.5003,0.436433
1.07797e-07,0.00018044599999999999,109344,1,0.00210494,0.000268095,0.00339996,0.00312541,0.036914999999999996,0.000196297,0.0157896,0.00011077700000000001,0.0314317,0.000200217,0.5001,0.5003,0.43698400000000004
8.336269999999999e-08,0.000174168,109344,1,0.00227783,0.000265257,0.00327325,0.00301667,0.037466,0.00018898099999999999,0.0157896,0.00011002200000000001,0.0317881,0.00032773,0.5001,0.5003,0.43753500000000006
7.503319999999999e-08,0.000172744,113440,1,0.00279263,0.000263192,0.00320629,0.00299201,0.038017,0.000185115,0.0157896,0.000109508,0.0321168,0.00042779,0.5001,0.5003,0.43808500000000006
8.75028e-08,0.000168295,113441,1,0.00336493,0.000261814,0.00311573,0.00291496,0.0385679,0.000179887,0.0157896,0.000109171,0.0317514,0.000501909,0.5001,0.5003,0.43863599999999997
1.25752e-07,0.00016454799999999998,117537,1,0.00385313,0.000261075,0.00308589,0.00285006,0.039118900000000005,0.00017816400000000002,0.0157896,0.000109005,0.0320184,0.00053337,0.5001,0.5003,0.43918599999999997
1.89941e-07,0.000163296,117538,1,0.00395986,0.000260829,0.00312626,0.00282837,0.0396699,0.000180494,0.0157896,0.000109046,0.0299887,0.0005301209999999999,0.5001,0.5003,0.439737
2.69354e-07,0.00016154,117538,1,0.00375221,0.000258976,0.00303481,0.00279796,0.0402208,0.000175215,0.0157896,0.000108721,0.028805400000000002,0.0005311819999999999,0.5001,0.5003,0.440288
3.40651e-07,0.000161724,115936,1,0.00346105,0.000255691,0.0030601,0.00280114,0.040771800000000004,0.000176675,0.0157896,0.000107971,0.028274599999999997,0.000461308,0.5001,0.5003,0.44083999999999995
3.87153e-07,0.000161343,116844,1,0.00308653,0.000251675,0.00309556,0.00279455,0.0413228,0.000178722,0.0157896,0.000106897,0.028492400000000005,0.00039294199999999997,0.5001,0.5003,0.441391
4.04082e-07,0.000161538,116844,1,0.00305424,0.000247033,0.00314243,0.00279793,0.0418738,0.000181428,0.0157896,0.00010554200000000001,0.0285807,0.000235976,0.5001,0.5003,0.441942
3.97068e-07,0.000158774,116844,1,0.00241624,0.000242627,0.00308171,0.00275004,0.042424699999999996,0.000177923,0.0157896,0.00010423600000000001,0.0286502,0.00017120200000000002,0.500101,0.5003,0.44249399999999994
3.7233000000000005e-07,0.000153551,120032,1,0.00221144,0.000238108,0.00312297,0.00265959,0.04297569999999999,0.000180305,0.0157896,0.000102805,0.028921499999999996,0.000145799,0.500101,0.500301,0.44304499999999997
3.38584e-07,0.00015542,120032,1,0.00222953,0.00023365700000000002,0.00315107,0.00269195,0.0435267,0.000181927,0.0157896,0.00010130600000000001,0.0289027,0.000117387,0.500101,0.500301,0.443596
3.01226e-07,0.000154888,120032,1,0.00263428,0.00022946599999999997,0.0031065999999999997,0.00268275,0.0440776,0.00017936,0.0157896,9.985239999999999e-05,0.0297678,9.358350000000001e-05,0.500101,0.500301,0.444147
2.69313e-07,0.00015559299999999999,124972,1,0.00247668,0.00022569,0.00322201,0.00269495,0.0446286,0.000186023,0.0157896,9.85011e-05,0.0317381,9.98447e-05,0.500101,0.500301,0.44469899999999996
2.5199e-07,0.000154154,124883,1,0.002478,0.00022223,0.00334529,0.00267002,0.0451796,0.00019314,0.0157896,9.72623e-05,0.032230400000000006,0.000190365,0.500101,0.500301,0.44525
2.5609999999999997e-07,0.000150085,124883,1,0.00234229,0.000219037,0.00337844,0.00259955,0.045730599999999996,0.000195054,0.0157896,9.617700000000001e-05,0.0317782,0.000298518,0.500101,0.500301,0.445801
2.81656e-07,0.000144447,124883,1,0.00261379,0.00021628900000000002,0.0033488,0.00250189,0.0462815,0.00019334299999999998,0.0157896,9.52937e-05,0.032032099999999994,0.000379571,0.500101,0.500301,0.446352
3.25418e-07,0.000142177,124883,1,0.00271903,0.00021373,0.00322218,0.00246258,0.0468325,0.000186032,0.0157896,9.449999999999999e-05,0.0315161,0.000453228,0.500101,0.500301,0.446903
3.84198e-07,0.000136589,124883,1,0.00289108,0.000211417,0.00293837,0.0023658,0.047383499999999995,0.000169647,0.0157896,9.37818e-05,0.0316672,0.000496172,0.500101,0.500301,0.447454
4.54373e-07,0.000128234,116908,1,0.00291968,0.000208884,0.00262223,0.00222107,0.0479344,0.000151394,0.0157896,9.293860000000001e-05,0.031921,0.000486445,0.500101,0.500301,0.448004
5.18343e-07,0.000131276,109344,1,0.00325573,0.000205617,0.00266556,0.00227376,0.048485400000000005,0.000153896,0.0157896,9.18535e-05,0.0322,0.000433026,0.500101,0.500301,0.44855500000000004
5.65958e-07,0.000132924,109344,1,0.00304975,0.00020203099999999998,0.00272425,0.00230232,0.0490364,0.000157284,0.0157896,9.05776e-05,0.03175,0.00033559800000000005,0.500101,0.500301,0.44910600000000006
6.00212e-07,0.000131679,109344,1,0.00312572,0.000198097,0.00269968,0.00228074,0.04958730000000001,0.000155866,0.0157896,8.912719999999999e-05,0.030885700000000002,0.00022527900000000002,0.500101,0.500301,0.449657
6.16915e-07,0.000129061,109344,1,0.00242011,0.00019366400000000002,0.00263939,0.00223541,0.050138300000000004,0.000152385,0.0157896,8.751350000000001e-05,0.0307616,0.000124728,0.500101,0.500301,0.450208
6.17783e-07,0.000125206,109344,1,0.00231366,0.000188926,0.00255651,0.00216863,0.0506893,0.0001476,0.0157896,8.58349e-05,0.031931,4.12443e-05,0.5001,0.500301,0.450759
6.07324e-07,0.000123059,109344,1,0.00237443,0.000184193,0.00244793,0.00213144,0.0512403,0.000141331,0.0157896,8.41992e-05,0.0325365,4.17568e-05,0.5001,0.500301,0.451309
5.90985e-07,0.000122241,113440,1,0.00241803,0.000180076,0.00240257,0.00211729,0.05179119999999999,0.000138713,0.0157896,8.281690000000001e-05,0.0327014,4.7598999999999996e-05,0.5001,0.500301,0.45186000000000004
5.74731e-07,0.000120187,113440,1,0.00239347,0.000176575,0.00237164,0.00208171,0.052342200000000005,0.000136926,0.0157896,8.16587e-05,0.0321423,0.000142423,0.5001,0.500301,0.45241099999999995
5.625739999999999e-07,0.000115873,113440,1,0.00222167,0.00017375599999999998,0.00228485,0.00200698,0.0528932,0.00013191600000000002,0.0157896,8.07414e-05,0.0314449,0.00020732900000000002,0.5001,0.500301,0.45296099999999995
5.62342e-07,0.000110079,113440,1,0.00230219,0.000171748,0.00214524,0.00190663,0.0534441,0.000123855,0.0157896,8.00887e-05,0.0318407,0.000351908,0.5001,0.500301,0.45351199999999997
5.82096e-07,0.00010800299999999999,117537,1,0.00275279,0.000170818,0.00210243,0.00187068,0.053995100000000004,0.000121384,0.0157896,7.97717e-05,0.0318856,0.000455716,0.5001,0.500301,0.45406199999999997
6.23953e-07,0.00010714,117537,1,0.00337208,0.000170665,0.0020776999999999996,0.00185572,0.0545461,0.000119956,0.0157896,7.96574e-05,0.0319194,0.000520827,0.5001,0.500301,0.454613
6.91084e-07,0.00010247899999999999,121634,1,0.00379634,0.000171756,0.00221631,0.00177499,0.0550971,0.000127959,0.0157896,7.989210000000001e-05,0.0322368,0.000527523,0.5001,0.500301,0.455163
7.87942e-07,0.00010413700000000001,121634,1,0.00376511,0.000172382,0.00228552,0.00180371,0.055648,0.000131954,0.0157896,8.01279e-05,0.0295327,0.000540451,0.5001,0.500301,0.455715
8.93899e-07,0.000106083,121634,1,0.0039086,0.00017077799999999998,0.00210811,0.00183741,0.056199,0.000121712,0.0157896,7.98483e-05,0.028669,0.000505197,0.5001,0.500301,0.456266
9.83068e-07,0.000102676,121630,1,0.00352073,0.000167817,0.00204083,0.00177841,0.05675,0.00011782700000000001,0.0157896,7.911430000000001e-05,0.0285758,0.000436754,0.5001,0.500301,0.45681700000000003
1.0431399999999999e-06,9.88474e-05,120940,1,0.0032770000000000004,0.00016462,0.00212077,0.00171209,0.0573009,0.000122443,0.0157896,7.82195e-05,0.028615300000000003,0.000325051,0.500101,0.500301,0.45736800000000005
1.0757e-06,9.826190000000001e-05,120940,1,0.00301161,0.000161254,0.0021334,0.00170195,0.0578519,0.000123172,0.0157896,7.7184e-05,0.0284038,0.00019548900000000003,0.500101,0.500301,0.45792
1.08685e-06,9.740120000000001e-05,124128,1,0.00256606,0.000158215,0.00204604,0.00168704,0.0584029,0.00011812799999999999,0.0157896,7.61774e-05,0.028920299999999996,0.000136528,0.500101,0.500301,0.458471
1.08178e-06,9.80043e-05,124128,1,0.00243503,0.000155136,0.00213662,0.00169748,0.0589538,0.00012335799999999998,0.0157896,7.5023e-05,0.0288536,0.000117983,0.500101,0.500301,0.45902200000000004
1.06668e-06,9.56561e-05,124128,1,0.00246738,0.000152168,0.00214759,0.00165681,0.059504800000000004,0.000123991,0.0157896,7.37962e-05,0.029100400000000002,8.931040000000001e-05,0.500101,0.500301,0.45957299999999995
1.04837e-06,0.00010056299999999999,129823,1,0.00261326,0.000149474,0.0022193,0.00174181,0.0600558,0.000128131,0.0157896,7.26425e-05,0.0301454,5.7917e-05,0.500101,0.500302,0.460125
1.0402799999999999e-06,0.00010206399999999999,129068,1,0.00265616,0.000147061,0.0024219999999999997,0.00176781,0.060606799999999995,0.000139834,0.0157896,7.155659999999999e-05,0.0324543,0.000108672,0.500101,0.500302,0.46067600000000003
1.04995e-06,0.000101139,129068,1,0.00247289,0.000144718,0.00249806,0.00175178,0.0611577,0.000144225,0.0157896,7.055350000000001e-05,0.0321243,0.0002158,0.500101,0.500302,0.46122700000000005
1.08142e-06,0.000100902,128979,1,0.00282671,0.000142404,0.0025033,0.00174767,0.0617087,0.000144528,0.0157896,6.96183e-05,0.0320835,0.000305611,0.500101,0.500302,0.46177799999999997
1.13305e-06,9.93368e-05,128979,1,0.00297235,0.000140376,0.00243492,0.00172056,0.0622597,0.00014058,0.0157896,6.88534e-05,0.031779400000000006,0.000390955,0.500101,0.500302,0.462329
1.20245e-06,9.68218e-05,128979,1,0.00321308,0.00013856600000000001,0.00227598,0.0016769999999999999,0.0628106,0.000131404,0.0157896,6.81852e-05,0.031038599999999996,0.000476721,0.500101,0.500302,0.46288
1.2840200000000002e-06,8.9859e-05,128979,1,0.00285032,0.000136999,0.00193988,0.00155641,0.0633616,0.000111999,0.0157896,6.759149999999999e-05,0.0316877,0.0005030880000000001,0.500101,0.500302,0.46343100000000004
1.37234e-06,7.91301e-05,121004,1,0.00321001,0.000135356,0.00184545,0.00137057,0.0639126,0.00010654700000000001,0.0157896,6.695300000000001e-05,0.0324219,0.000459384,0.500101,0.500302,0.46398100000000003
1.45123e-06,8.34734e-05,113440,1,0.00340582,0.00013293,0.00184215,0.0014458000000000001,0.0644636,0.00010635600000000001,0.0157896,6.60569e-05,0.032154300000000004,0.000399145,0.500101,0.500302,0.46453199999999994
1.5151400000000002e-06,8.522389999999999e-05,113440,1,0.0034924,0.00013054,0.00189687,0.00147612,0.0650145,0.000109516,0.0157896,6.50367e-05,0.031610700000000005,0.000295463,0.500101,0.500301,0.46508299999999997
1.5619200000000002e-06,8.45311e-05,113440,1,0.00280157,0.00012774799999999998,0.00187395,0.00146412,0.0655655,0.000108193,0.0157896,6.38586e-05,0.0307255,0.000156566,0.500101,0.500301,0.465634
1.5905100000000001e-06,8.24536e-05,113440,1,0.00264181,0.000124925,0.0018213,0.00142814,0.0661165,0.00010515200000000001,0.0157896,6.26891e-05,0.0313322,5.96621e-05,0.500101,0.500301,0.466185
1.6053899999999998e-06,7.9265e-05,113440,1,0.00274813,0.00012177700000000001,0.00174992,0.00137291,0.0666674,0.000101032,0.0157896,6.14734e-05,0.032206,7.48048e-06,0.500101,0.500301,0.466736
1.61315e-06,7.86415e-05,113440,1,0.00250281,0.00011888799999999999,0.00161813,0.00136211,0.0672184,9.342270000000001e-05,0.0157896,6.03538e-05,0.0325959,1.29419e-05,0.500101,0.500301,0.467286
1.6162299999999999e-06,8.04197e-05,132321,1,0.00257619,0.00011652799999999999,0.0016010999999999998,0.00139291,0.0677694,9.24394e-05,0.0157896,5.94439e-05,0.032396,4.91009e-05,0.5001,0.500301,0.467837
1.62119e-06,7.76347e-05,117536,1,0.00242615,0.000114774,0.00155296,0.00134467,0.0683203,8.966030000000001e-05,0.0157896,5.877e-05,0.0319969,0.000150537,0.5001,0.500301,0.468387
1.63199e-06,6.91853e-05,117536,1,0.00226539,0.00011353200000000001,0.00146217,0.00119832,0.06887130000000001,8.44186e-05,0.0157896,5.83175e-05,0.031757099999999996,0.000239061,0.5001,0.500301,0.468938
1.65889e-06,7.67665e-05,166170,1,0.00239314,0.000113417,0.00143822,0.00132964,0.0694223,8.30358e-05,0.0157896,5.82465e-05,0.0322203,0.000374262,0.5001,0.500301,0.46948900000000005
1.70412e-06,7.73183e-05,144674,1,0.00287163,0.00011446799999999999,0.00144053,0.00133919,0.0699733,8.3169e-05,0.0157896,5.85395e-05,0.0316129,0.000465725,0.5001,0.500301,0.47003900000000004
1.7732900000000002e-06,8.436469999999999e-05,157151,1,0.00342898,0.00011661,0.00154296,0.00146124,0.0705242,8.90828e-05,0.0157896,5.9187e-05,0.0318934,0.0005202119999999999,0.500101,0.500301,0.47058999999999995
1.8715599999999997e-06,8.714069999999999e-05,157736,1,0.00361029,0.00011988899999999999,0.00166732,0.00150932,0.07107519999999999,9.62625e-05,0.0157896,6.01879e-05,0.030716000000000004,0.000508904,0.500101,0.500301,0.471141
1.99275e-06,7.81133e-05,125730,1,0.00380381,0.00012145799999999999,0.00165055,0.00135296,0.0716262,9.529450000000001e-05,0.0157896,6.08555e-05,0.029317900000000004,0.0005276559999999999,0.500101,0.500301,0.471692
2.10993e-06,8.10451e-05,169695,1,0.00377163,0.00012051399999999999,0.00178512,0.00140374,0.07217710000000001,0.000103064,0.0157896,6.0890799999999996e-05,0.0286435,0.000475964,0.500101,0.500301,0.472243
2.2046900000000004e-06,8.40901e-05,169695,1,0.00343215,0.000118585,0.00184495,0.00145648,0.0727281,0.000106518,0.0157896,6.0516099999999995e-05,0.0285036,0.000390472,0.500101,0.500301,0.47279399999999994
2.26886e-06,8.22015e-05,169695,1,0.00341122,0.000116891,0.00180425,0.00142377,0.0732791,0.000104168,0.0157896,6.00228e-05,0.0287397,0.00024964400000000004,0.500101,0.500301,0.47334499999999996
2.30685e-06,8.19415e-05,169695,1,0.00287367,0.00011533700000000001,0.00170636,0.00141927,0.07383010000000001,9.85165e-05,0.0157896,5.94522e-05,0.028719,0.000155527,0.500101,0.500301,0.473897
2.3246200000000003e-06,8.88333e-05,169695,1,0.00250258,0.000114015,0.00156741,0.00153864,0.07438099999999999,9.04947e-05,0.0157896,5.8888500000000004e-05,0.028780299999999998,0.000115319,0.500101,0.500302,0.474448
2.33186e-06,8.748729999999999e-05,75426,1,0.00235272,0.00011297299999999999,0.00151533,0.00151533,0.074932,8.748729999999999e-05,0.0157896,5.8276099999999996e-05,0.0287707,9.34442e-05,0.500101,0.500302,0.474999
2.3310299999999998e-06,8.74954e-05,169762,1,0.00254428,0.000111917,0.00155511,0.00151546,0.07548300000000001,8.97843e-05,0.0157896,5.7618500000000004e-05,0.029347700000000004,6.689100000000001e-05,0.500101,0.500302,0.475551
2.3339e-06,8.89781e-05,133919,1,0.00273822,0.00011114299999999999,0.00176504,0.00154115,0.07603389999999999,0.000101905,0.0157896,5.70885e-05,0.0305937,5.84758e-05,0.500101,0.500302,0.476102
2.34873e-06,8.21593e-05,133164,1,0.0027216,0.00010999399999999999,0.00193359,0.00142304,0.0765849,0.000111636,0.0157896,5.64364e-05,0.032401799999999994,0.00011742399999999999,0.500102,0.500302,0.476653
2.38036e-06,7.57436e-05,133164,1,0.00272425,0.000108509,0.00197279,0.00131192,0.0771359,0.000113899,0.0157896,5.5801300000000004e-05,0.0319819,0.000224518,0.500102,0.500302,0.477204
2.42986e-06,7.353020000000001e-05,133075,1,0.003016,0.000106842,0.00195931,0.00127358,0.0776868,0.00011312,0.0157896,5.5153e-05,0.032148,0.000335864,0.500102,0.5003029999999999,0.47775500000000004
2.49401e-06,7.24263e-05,133075,1,0.0030269000000000003,0.000105145,0.0018566,0.00125446,0.07823780000000001,0.000107191,0.0157896,5.4521199999999996e-05,0.0317458,0.000405178,0.500102,0.500302,0.47830600000000006
2.57312e-06,7.00869e-05,133075,1,0.0034518,0.00010373299999999999,0.00163621,0.00121394,0.0787888,9.44668e-05,0.0157896,5.39993e-05,0.0313945,0.00047743300000000003,0.500101,0.500302,0.478857
2.66478e-06,6.928859999999999e-05,174047,1,0.0031654,0.000102665,0.00152796,0.00120011,0.0793398,8.82167e-05,0.0157896,5.34975e-05,0.031963,0.000474194,0.500101,0.500302,0.479408
2.7579900000000003e-06,7.046609999999999e-05,174047,1,0.00381951,0.000101145,0.00188474,0.00122051,0.0798907,0.000108815,0.0157896,5.2877399999999996e-05,0.0322922,0.000415237,0.500101,0.500302,0.479958
2.83946e-06,7.53991e-05,174047,1,0.00325003,9.950809999999999e-05,0.00206574,0.00130595,0.08044169999999999,0.000119266,0.0157896,5.2108900000000005e-05,0.032026799999999994,0.00034668300000000003,0.500101,0.500302,0.480509
2.9040499999999997e-06,7.98196e-05,174047,1,0.00353014,9.841010000000001e-05,0.00206515,0.00138252,0.0809927,0.000119231,0.0157896,5.14424e-05,0.031378500000000004,0.00023758900000000002,0.500101,0.500302,0.48106000000000004
2.94818e-06,8.32827e-05,178143,1,0.00264248,9.70737e-05,0.00197441,0.0014425,0.08154360000000001,0.000113992,0.0157896,5.07372e-05,0.030813,0.00012119600000000001,0.500101,0.500302,0.48161099999999996
2.9732099999999996e-06,8.4886e-05,178143,1,0.00269118,9.55732e-05,0.00182487,0.00147027,0.0820946,0.00010535899999999999,0.0157896,5.00084e-05,0.031605799999999996,1.89257e-05,0.500101,0.500302,0.482162
2.98593e-06,7.86978e-05,178143,1,0.00265059,9.39181e-05,0.00164354,0.00136309,0.0826456,9.48896e-05,0.0157896,4.9234300000000004e-05,0.0323989,3.7370800000000005e-06,0.500101,0.500302,0.482713
2.9911400000000003e-06,8.32911e-05,173789,1,0.00249395,9.24392e-05,0.00165741,0.00144265,0.0831965,9.56906e-05,0.0157896,4.85534e-05,0.0326856,6.20987e-06,0.500101,0.500302,0.483263
2.9933299999999998e-06,7.06099e-05,173789,1,0.00258016,9.104459999999999e-05,0.00168849,0.0012230000000000001,0.0837475,9.74849e-05,0.0157896,4.80082e-05,0.0322486,6.43318e-05,0.500101,0.500302,0.483814
3.0012200000000003e-06,7.27411e-05,173789,1,0.00233444,9.01553e-05,0.00155216,0.00125991,0.0842985,8.9614e-05,0.0157896,4.76481e-05,0.03143,0.000151332,0.500101,0.500302,0.484364
3.0205599999999997e-06,7.269890000000001e-05,173789,1,0.00210804,8.98403e-05,0.0013331,0.00125918,0.0848495,7.69668e-05,0.0157896,4.7543199999999996e-05,0.0318967,0.00027897400000000003,0.500101,0.500302,0.484915
3.05844e-06,7.714439999999999e-05,174241,1,0.00240314,9.074739999999999e-05,0.00141793,0.00133618,0.08540039999999999,8.1864e-05,0.0157896,4.78576e-05,0.0321079,0.000388267,0.500101,0.500302,0.485465
3.1161700000000004e-06,7.7244e-05,174241,1,0.00301407,9.27562e-05,0.00145911,0.00133791,0.08595139999999998,8.42414e-05,0.0157896,4.84932e-05,0.0318476,0.00046713699999999996,0.500101,0.500302,0.486016
3.20038e-06,8.7416e-05,79834,1,0.00334861,9.621889999999999e-05,0.00151409,0.00151409,0.0865024,8.7416e-05,0.0157896,4.94929e-05,0.032111,0.000505831,0.500101,0.500302,0.486566
3.31149e-06,8.478770000000001e-05,161815,1,0.00361003,9.98939e-05,0.0015210999999999998,0.00146857,0.0870533,8.7821e-05,0.0157896,5.06288e-05,0.0298546,0.0005058490000000001,0.500101,0.500302,0.487117
3.4373e-06,7.374640000000001e-05,173791,1,0.00383096,0.00010096700000000001,0.00173038,0.00127733,0.0876043,9.99033e-05,0.0157896,5.1193199999999996e-05,0.0289012,0.00049628,0.500101,0.500302,0.48766899999999996
3.5511e-06,8.217629999999999e-05,173791,1,0.00354684,9.98397e-05,0.00186676,0.00142334,0.0881553,0.00010777700000000001,0.0157896,5.11763e-05,0.0283166,0.000425646,0.500101,0.500302,0.48822
3.63816e-06,8.244790000000001e-05,173791,1,0.00330874,9.86015e-05,0.0018772000000000003,0.00142804,0.0887063,0.00010838,0.0157896,5.0949099999999996e-05,0.028541200000000003,0.00034729,0.500101,0.500302,0.488771
3.6947900000000003e-06,7.921189999999999e-05,173791,1,0.00327316,9.76925e-05,0.00181058,0.00137199,0.0892572,0.000104534,0.0157896,5.06172e-05,0.0285163,0.000193484,0.500101,0.500302,0.48932200000000003
3.7277699999999997e-06,8.513809999999999e-05,173791,1,0.00264112,9.715389999999999e-05,0.00169448,0.00147464,0.0898082,9.78307e-05,0.0157896,5.029229999999999e-05,0.028696499999999996,0.00012786200000000002,0.500101,0.500302,0.489874
3.74205e-06,8.853780000000001e-05,178463,1,0.00231503,9.67731e-05,0.0015524,0.00153352,0.0903592,8.96276e-05,0.0157896,4.9954700000000005e-05,0.0290305,9.81142e-05,0.500101,0.500302,0.490425
3.7466699999999997e-06,8.1914e-05,173858,1,0.00230173,9.65217e-05,0.00158067,0.00141879,0.09091010000000001,9.12601e-05,0.0157896,4.9566000000000006e-05,0.029015199999999998,6.482680000000001e-05,0.500102,0.500302,0.490976
3.74733e-06,8.76675e-05,173858,1,0.00260461,9.637030000000001e-05,0.00164996,0.00151845,0.0914611,9.526040000000001e-05,0.0157896,4.925109999999999e-05,0.029817700000000003,4.7318900000000005e-05,0.500102,0.5003029999999999,0.49152700000000005
3.75327e-06,8.52853e-05,137260,1,0.00286985,9.62649e-05,0.00156972,0.00147718,0.09201210000000001,9.062790000000001e-05,0.0157896,4.8943199999999996e-05,0.031952499999999995,5.54288e-05,0.500102,0.5003029999999999,0.492079
3.7705599999999997e-06,7.93153e-05,137260,1,0.00276733,9.55458e-05,0.00168638,0.00137378,0.092563,9.7363e-05,0.0157896,4.85381e-05,0.0322769,0.00014625899999999998,0.500102,0.5003029999999999,0.49263
3.80481e-06,7.78383e-05,137260,1,0.00293832,9.426700000000001e-05,0.00170368,0.0013482000000000001,0.093114,9.83617e-05,0.0157896,4.8028199999999995e-05,0.031866900000000004,0.000264245,0.500102,0.5003029999999999,0.49318100000000004
3.8558099999999994e-06,6.28655e-05,137171,1,0.00321191,9.256299999999999e-05,0.00165666,0.00108886,0.093665,9.5647e-05,0.0157896,4.7437e-05,0.0320656,0.000349485,0.500102,0.5003029999999999,0.49373199999999995
3.92168e-06,6.47186e-05,137171,1,0.00314098,9.07927e-05,0.00154039,0.00112096,0.094216,8.89342e-05,0.0157896,4.67797e-05,0.031487799999999996,0.000428327,0.500102,0.5003029999999999,0.494283
4.00041e-06,6.70563e-05,178080,1,0.00318325,8.93873e-05,0.00135646,0.00116145,0.0947669,7.8315e-05,0.0157896,4.62138e-05,0.0316377,0.000470205,0.500102,0.5003029999999999,0.494834
4.0903500000000006e-06,7.057020000000001e-05,178143,1,0.00328432,8.85675e-05,0.00163415,0.00122231,0.0953179,9.43474e-05,0.0157896,4.57381e-05,0.0320079,0.000456066,0.500102,0.5003029999999999,0.495384
4.1755300000000005e-06,7.46738e-05,178143,1,0.00367921,8.70841e-05,0.00196354,0.00129339,0.09586889999999999,0.000113365,0.0157896,4.50596e-05,0.0322384,0.000395254,0.500102,0.5003029999999999,0.495935
4.24672e-06,7.85762e-05,178143,1,0.00339508,8.60673e-05,0.00212232,0.00136098,0.0964198,0.000122532,0.0157896,4.44595e-05,0.0317887,0.00029694599999999997,0.500101,0.5003029999999999,0.496486
4.3002800000000004e-06,8.369049999999999e-05,182239,1,0.00348474,8.546520000000001e-05,0.00211464,0.00144956,0.09697080000000001,0.000122089,0.0157896,4.39604e-05,0.030929400000000003,0.000179113,0.500101,0.5003029999999999,0.497037
4.332799999999999e-06,8.70896e-05,182239,1,0.00252196,8.45935e-05,0.00201077,0.00150844,0.0975218,0.00011609200000000001,0.0157896,4.3429799999999995e-05,0.0308721,6.80312e-05,0.500101,0.500302,0.49758800000000003
4.34745e-06,7.62193e-05,182239,1,0.00255543,8.33289e-05,0.00185567,0.00132016,0.0980728,0.000107137,0.0157896,4.28204e-05,0.0319921,1.96677e-05,0.500101,0.500302,0.498138
4.35212e-06,8.12902e-05,182239,1,0.00244773,8.23155e-05,0.00164735,0.00140799,0.0986237,9.511e-05,0.0157896,4.22956e-05,0.032652999999999995,1.78125e-05,0.500101,0.500302,0.49868900000000005
4.351840000000001e-06,8.47389e-05,177885,1,0.00243036,8.117770000000001e-05,0.00165557,0.00146772,0.09917469999999999,9.55843e-05,0.0157896,4.1790600000000006e-05,0.0327625,1.12915e-05,0.500101,0.500302,0.49923999999999996
4.35191e-06,7.15143e-05,177885,1,0.00248593,8.01875e-05,0.00161712,0.00123866,0.0997257,9.33642e-05,0.0157896,4.14702e-05,0.0321911,9.63592e-05,0.500101,0.5003029999999999,0.49978999999999996
4.35777e-06,7.25403e-05,177885,1,0.0022653,7.9433e-05,0.00145393,0.00125644,0.100277,8.394290000000001e-05,0.0157896,4.12316e-05,0.0314949,0.000157651,0.500101,0.500302,0.500341
4.3775e-06,7.14936e-05,178337,1,0.00209524,7.94611e-05,0.00131173,0.00123831,0.100828,7.57326e-05,0.0157896,4.12924e-05,0.031892000000000004,0.000302602,0.500101,0.500302,0.500891
4.41651e-06,7.29066e-05,178337,1,0.00255739,8.07508e-05,0.00144108,0.00126278,0.101379,8.32007e-05,0.0157896,4.17597e-05,0.031868799999999996,0.00041877099999999997,0.500101,0.500302,0.501442
4.4787e-06,7.73103e-05,178337,1,0.00316866,8.32192e-05,0.00145932,0.00133906,0.10192999999999999,8.42538e-05,0.0157896,4.248310000000001e-05,0.0319001,0.000489273,0.500101,0.500302,0.501992
4.56596e-06,8.42639e-05,83930,1,0.00348302,8.72178e-05,0.0014595,0.0014595,0.10248099999999999,8.42639e-05,0.0157896,4.36092e-05,0.0321063,0.000499765,0.500101,0.5003029999999999,0.5025430000000001
4.67962e-06,7.88093e-05,140512,1,0.00353345,9.014110000000001e-05,0.00161662,0.00136502,0.103031,9.33356e-05,0.0157896,4.4573e-05,0.029502800000000003,0.0005136440000000001,0.500101,0.500302,0.5030939999999999
4.79736e-06,7.2381e-05,177887,1,0.00372283,9.0116e-05,0.00178907,0.00125368,0.103582,0.00010329200000000001,0.0157896,4.48671e-05,0.028761500000000002,0.000468353,0.500101,0.500302,0.503645
4.89666e-06,7.786800000000001e-05,177887,1,0.00332787,8.8602e-05,0.0018614999999999999,0.00134871,0.10413299999999999,0.00010747299999999999,0.0157896,4.46859e-05,0.028731299999999998,0.000389721,0.500101,0.500302,0.504197
4.96581e-06,7.70827e-05,177887,1,0.0030867,8.7605e-05,0.00183534,0.00133511,0.10468399999999999,0.00010596299999999999,0.0157896,4.4496199999999996e-05,0.0285529,0.000274416,0.500101,0.5003029999999999,0.504748
5.00818e-06,7.44167e-05,177887,1,0.00280291,8.69467e-05,0.00174951,0.00128894,0.105235,0.00010100799999999999,0.0157896,4.422310000000001e-05,0.0283908,0.000152726,0.500102,0.5003029999999999,0.5052989999999999
5.02884e-06,8.44509e-05,177887,1,0.00238644,8.664629999999999e-05,0.00161647,0.00146273,0.10578599999999999,9.332680000000001e-05,0.0157896,4.3946e-05,0.028907299999999997,9.302610000000001e-05,0.500102,0.5003029999999999,0.50585
5.03375e-06,8.49716e-05,182559,1,0.00214393,8.671360000000001e-05,0.00152268,0.00147175,0.10633699999999999,8.79117e-05,0.0157896,4.372850000000001e-05,0.0287365,7.03438e-05,0.500102,0.5003029999999999,0.506402
5.028909999999999e-06,7.93942e-05,177954,1,0.00256449,8.67658e-05,0.00159107,0.00137515,0.10688800000000001,9.18605e-05,0.0157896,4.34899e-05,0.0291469,4.34587e-05,0.500102,0.5003029999999999,0.506953
5.0246e-06,8.40291e-05,182559,1,0.00266734,8.6706e-05,0.00147371,0.00145543,0.107439,8.50849e-05,0.0157896,4.3256e-05,0.030195999999999997,7.09217e-06,0.500102,0.5003029999999999,0.507504
5.02884e-06,7.86839e-05,141356,1,0.00292159,8.66651e-05,0.00151118,0.00136285,0.10799,8.724770000000001e-05,0.0157896,4.29776e-05,0.032491700000000005,7.125359999999999e-05,0.500102,0.5003029999999999,0.5080560000000001
5.0460699999999994e-06,7.52909e-05,141356,1,0.00270973,8.58273e-05,0.00158322,0.00130408,0.10854100000000001,9.14074e-05,0.0157896,4.26202e-05,0.0321093,0.000176498,0.500102,0.500304,0.5086069999999999
5.08056e-06,5.65898e-05,141356,1,0.00301426,8.432479999999999e-05,0.00157405,0.000980165,0.10909200000000001,9.08777e-05,0.0157896,4.2093000000000005e-05,0.0321149,0.000273442,0.500102,0.500304,0.509158
5.13121e-06,5.9793599999999996e-05,141356,1,0.00317511,8.24685e-05,0.00150478,0.00103566,0.109643,8.68784e-05,0.0157896,4.14754e-05,0.0318038,0.00036527900000000004,0.500102,0.500304,0.509709
5.19586e-06,6.11872e-05,173733,1,0.00338113,8.07358e-05,0.00136386,0.00105979,0.110194,7.87426e-05,0.0157896,4.0825700000000005e-05,0.0310123,0.000446375,0.500102,0.500304,0.510259
5.27304e-06,6.392609999999999e-05,182239,1,0.0028428,7.98282e-05,0.00159865,0.00110723,0.11074500000000001,9.22982e-05,0.0157896,4.03301e-05,0.031716,0.00047583900000000004,0.500102,0.500304,0.51081
5.35671e-06,6.72238e-05,182239,1,0.00316645,7.91202e-05,0.00196011,0.00116435,0.111296,0.00011316700000000001,0.0157896,3.98628e-05,0.0324524,0.00042952699999999997,0.500102,0.500304,0.511361
5.431180000000001e-06,7.12564e-05,182239,1,0.00340053,7.79543e-05,0.00213069,0.0012342,0.111847,0.000123015,0.0157896,3.92649e-05,0.0321893,0.000363627,0.500102,0.5003029999999999,0.511912
5.49e-06,7.51307e-05,182239,1,0.00335836,7.721e-05,0.0021864000000000002,0.0013013,0.112398,0.00012623200000000002,0.0157896,3.87691e-05,0.031657599999999994,0.00024701599999999997,0.500102,0.5003029999999999,0.512462
5.529400000000001e-06,7.85246e-05,186335,1,0.00271315,7.64782e-05,0.00213053,0.00136009,0.11294900000000001,0.000123006,0.0157896,3.82929e-05,0.0307651,0.000114352,0.500102,0.5003029999999999,0.513013
5.549199999999999e-06,8.015310000000001e-05,186335,1,0.00246225,7.57574e-05,0.00197934,0.00138829,0.1135,0.000114277,0.0157896,3.7825100000000005e-05,0.0314918,7.86073e-06,0.500102,0.5003029999999999,0.513564
5.55384e-06,7.23087e-05,186335,1,0.00290171,7.458229999999999e-05,0.00178815,0.00125242,0.114051,0.00010323899999999999,0.0157896,3.72831e-05,0.032317700000000005,4.91029e-05,0.500102,0.5003029999999999,0.514115
5.55164e-06,7.65689e-05,181981,1,0.00234599,7.3633e-05,0.00157077,0.00132621,0.114602,9.068860000000001e-05,0.0157896,3.68206e-05,0.032756099999999996,4.0881e-05,0.500101,0.5003029999999999,0.514666
5.545419999999999e-06,7.90959e-05,181981,1,0.00244533,7.23227e-05,0.00161822,0.00136998,0.11515299999999999,9.34281e-05,0.0157896,3.63801e-05,0.0324478,1.04419e-06,0.500101,0.5003029999999999,0.515216
5.5422e-06,6.68068e-05,181981,1,0.0022559,7.14269e-05,0.00153398,0.00115713,0.115704,8.856450000000001e-05,0.0157896,3.61263e-05,0.032107,9.67138e-05,0.500101,0.5003029999999999,0.515767
5.546509999999999e-06,6.65172e-05,181981,1,0.00209513,7.05448e-05,0.00134102,0.00115211,0.116255,7.74238e-05,0.0157896,3.59188e-05,0.0318053,0.00019061,0.500101,0.5003029999999999,0.516317
5.56697e-06,7.26364e-05,87773,1,0.00214949,7.08204e-05,0.0012580999999999998,0.0012580999999999998,0.116806,7.26364e-05,0.0157896,3.60734e-05,0.0322049,0.00033357199999999997,0.500101,0.5003029999999999,0.516868
5.60594e-06,7.21412e-05,182433,1,0.00268667,7.233229999999999e-05,0.00136113,0.00124952,0.11735699999999999,7.8585e-05,0.0157896,3.65564e-05,0.0317603,0.000428932,0.500101,0.5003029999999999,0.517418
5.67048e-06,7.57113e-05,186529,1,0.00322075,7.52967e-05,0.0013702999999999999,0.00131136,0.117908,7.91142e-05,0.0157896,3.7353e-05,0.031925,0.000489975,0.500101,0.5003029999999999,0.517969
5.7609e-06,7.75318e-05,125728,1,0.00341086,7.9478e-05,0.00138543,0.00134289,0.118459,7.99875e-05,0.0157896,3.84868e-05,0.030799599999999996,0.00047951,0.500101,0.5003029999999999,0.51852
5.87251e-06,6.867100000000001e-05,144608,1,0.00351657,8.13186e-05,0.00167877,0.00118942,0.11900999999999999,9.69237e-05,0.0157896,3.91951e-05,0.029292500000000003,0.0004935709999999999,0.500101,0.5003029999999999,0.519071
5.9786199999999995e-06,6.94042e-05,181983,1,0.00346966,8.03046e-05,0.00172712,0.00120212,0.11956099999999999,9.97152e-05,0.0157896,3.92377e-05,0.028679700000000002,0.00044123400000000004,0.500101,0.5003029999999999,0.519622
6.06067e-06,7.18269e-05,181983,1,0.00307747,7.848479999999999e-05,0.00176812,0.00124408,0.12011199999999998,0.00010208299999999999,0.0157896,3.89747e-05,0.028545400000000002,0.00034668300000000003,0.500102,0.5003029999999999,0.520173
6.11352e-06,6.96469e-05,181983,1,0.00299449,7.75544e-05,0.00171389,0.00120632,0.120663,9.89514e-05,0.0157896,3.87868e-05,0.0287806,0.000206527,0.500102,0.5003029999999999,0.520724
6.14168e-06,7.35196e-05,181983,1,0.00259991,7.68809e-05,0.00160568,0.0012734000000000003,0.12121400000000002,9.270389999999999e-05,0.0157896,3.8493e-05,0.0287592,0.0001136,0.500102,0.5003029999999999,0.5212760000000001
6.1488e-06,8.00964e-05,181983,1,0.00220037,7.65918e-05,0.00145736,0.00138731,0.12176400000000001,8.41408e-05,0.0157896,3.82229e-05,0.0289315,7.56304e-05,0.500102,0.5003029999999999,0.521827
6.143540000000001e-06,7.86391e-05,182050,1,0.00211663,7.6885e-05,0.00145796,0.00136207,0.12231500000000001,8.417530000000001e-05,0.0157896,3.80578e-05,0.028914599999999995,5.6542399999999996e-05,0.500102,0.500304,0.522378
6.13092e-06,7.41663e-05,182050,1,0.00262989,7.71433e-05,0.00154989,0.0012845999999999999,0.122866,8.948309999999999e-05,0.0157896,3.79061e-05,0.029438599999999995,2.81556e-05,0.500102,0.500304,0.52293
6.12164e-06,7.47872e-05,182555,1,0.00279863,7.74781e-05,0.00140908,0.00129535,0.12341700000000001,8.1353e-05,0.0157896,3.78166e-05,0.030743299999999998,1.51721e-05,0.500102,0.500304,0.5234810000000001
6.123160000000001e-06,6.91715e-05,145452,1,0.00279323,7.72629e-05,0.00152249,0.00119809,0.12396800000000001,8.79011e-05,0.0157896,3.75236e-05,0.032332400000000004,7.48734e-05,0.500102,0.500304,0.5240319999999999
6.14039e-06,6.80146e-05,145452,1,0.00274645,7.610100000000001e-05,0.00155239,0.00117805,0.124519,8.962719999999999e-05,0.0157896,3.70876e-05,0.0320675,0.000191548,0.500102,0.500304,0.524583
6.175169999999999e-06,5.2945299999999996e-05,145452,1,0.00303082,7.45104e-05,0.00152309,0.0009170410000000001,0.12507000000000001,8.79358e-05,0.0157896,3.65479e-05,0.032124400000000004,0.000303461,0.500102,0.500304,0.525134
6.22448e-06,5.71213e-05,145452,1,0.00301237,7.27547e-05,0.00143551,0.00098937,0.125621,8.28794e-05,0.0157896,3.5927100000000004e-05,0.0317723,0.00037783699999999995,0.500102,0.500304,0.5256850000000001
6.28769e-06,5.7244700000000004e-05,177829,1,0.00338402,7.13486e-05,0.00125659,0.000991507,0.126172,7.25492e-05,0.0157896,3.53892e-05,0.031307999999999996,0.00045228099999999996,0.500102,0.500304,0.5262359999999999
6.3625099999999995e-06,5.79976e-05,186335,1,0.00294248,7.060890000000001e-05,0.00143799,0.00100455,0.126723,8.302219999999999e-05,0.0157896,3.49532e-05,0.0319882,0.000448172,0.500102,0.500304,0.526786
6.4380899999999995e-06,6.15115e-05,186335,1,0.00348809,6.94993e-05,0.0017844999999999998,0.00106541,0.127274,0.00010302799999999999,0.0157896,3.43919e-05,0.0321551,0.000387188,0.500102,0.500304,0.527337
6.501419999999999e-06,6.560350000000001e-05,186335,1,0.00307705,6.87425e-05,0.00195604,0.00113629,0.127825,0.00011293200000000001,0.0157896,3.3883899999999996e-05,0.0320154,0.000302625,0.500102,0.500304,0.527888
6.5485900000000004e-06,6.9653e-05,190431,1,0.00327204,6.87212e-05,0.00197134,0.00120643,0.128376,0.000113815,0.0157896,3.35691e-05,0.031362299999999996,0.00019601099999999998,0.500102,0.500304,0.528439
6.57424e-06,7.09803e-05,190431,1,0.00242033,6.82117e-05,0.0018826000000000001,0.00122942,0.12892699999999999,0.00010869200000000001,0.0157896,3.3186100000000004e-05,0.0308563,7.54461e-05,0.500102,0.500304,0.52899
6.5808600000000006e-06,7.168140000000001e-05,190431,1,0.00271157,6.74432e-05,0.00172267,0.00124156,0.129478,9.94583e-05,0.0157896,3.2762800000000004e-05,0.0316565,3.32057e-05,0.500102,0.500304,0.529541
6.57539e-06,6.56549e-05,190431,1,0.00270306,6.64722e-05,0.0015302999999999998,0.00113718,0.130029,8.83519e-05,0.0157896,3.2294899999999995e-05,0.0325025,5.33425e-05,0.500102,0.500304,0.530091
6.56437e-06,6.98606e-05,186077,1,0.00236028,6.53178e-05,0.00149962,0.00121002,0.13058,8.65805e-05,0.0157896,3.1825999999999996e-05,0.0327923,5.8111499999999994e-05,0.500102,0.500304,0.5306420000000001
6.5513e-06,5.82005e-05,186077,1,0.00228976,6.38151e-05,0.00151565,0.00100806,0.131131,8.750629999999999e-05,0.0157896,3.1415e-05,0.032187400000000005,1.67743e-05,0.500102,0.500304,0.531192
6.54382e-06,6.01762e-05,186077,1,0.00212776,6.2739e-05,0.00138325,0.00104228,0.131682,7.98619e-05,0.0157896,3.11352e-05,0.0314123,0.000113563,0.500102,0.500304,0.5317430000000001
6.54562e-06,5.9640600000000006e-05,141484,1,0.0018396,6.19739e-05,0.00119613,0.00103301,0.132233,6.90583e-05,0.0157896,3.0985e-05,0.0319349,0.000239792,0.500102,0.500304,0.5322939999999999
6.56588e-06,6.412739999999999e-05,186529,1,0.00230261,6.2512e-05,0.0012296,0.00111072,0.13278399999999999,7.09909e-05,0.0157896,3.12165e-05,0.0320855,0.000354841,0.500102,0.500304,0.532844
6.605980000000001e-06,6.359479999999999e-05,186529,1,0.00283271,6.43011e-05,0.0012575,0.00110149,0.13333499999999998,7.2602e-05,0.0157896,3.1704e-05,0.0318805,0.000432999,0.500102,0.500304,0.533395
6.672719999999999e-06,7.2198e-05,174120,1,0.0031986999999999996,6.80701e-05,0.00127847,0.00125051,0.13388599999999998,7.38127e-05,0.0157896,3.26162e-05,0.0321406,0.000476853,0.500102,0.500304,0.533945
6.766080000000001e-06,6.93615e-05,148704,1,0.00341515,7.19721e-05,0.00150417,0.00120138,0.134437,8.684309999999999e-05,0.0157896,3.36252e-05,0.0298726,0.000482593,0.500102,0.500304,0.534496
6.871849999999999e-06,5.8667799999999994e-05,148704,1,0.00350493,7.25788e-05,0.00167255,0.00101616,0.13498800000000002,9.656469999999999e-05,0.0157896,3.40232e-05,0.0288712,0.000468265,0.500102,0.500304,0.535047
6.963919999999999e-06,6.549649999999999e-05,186079,1,0.00322647,7.074699999999999e-05,0.00162718,0.00113443,0.13553900000000002,9.39451e-05,0.0157896,3.38686e-05,0.0283991,0.000395646,0.500102,0.500304,0.5355979999999999
7.02919e-06,6.55635e-05,186079,1,0.00292668,6.91022e-05,0.0016255,0.00113559,0.13609000000000002,9.38482e-05,0.0157896,3.36446e-05,0.028579300000000002,0.000306564,0.500102,0.500304,0.53615
7.065419999999999e-06,6.23316e-05,186079,1,0.00286147,6.8081e-05,0.00155158,0.00107962,0.136641,8.95807e-05,0.0157896,3.3411700000000004e-05,0.0285509,0.00015596,0.500102,0.500304,0.536701
7.078400000000001e-06,7.333409999999999e-05,186079,1,0.00236161,6.75628e-05,0.00142942,0.00127019,0.137192,8.252739999999999e-05,0.0157896,3.3170500000000004e-05,0.028792599999999998,8.727549999999999e-05,0.500102,0.500304,0.5372520000000001
7.0733699999999995e-06,7.64271e-05,190751,1,0.00203937,6.74612e-05,0.00134279,0.00132376,0.137743,7.75257e-05,0.0157896,3.29555e-05,0.029067000000000003,5.99134e-05,0.500102,0.500304,0.537804
7.0573e-06,6.89026e-05,186146,1,0.00231781,6.780100000000001e-05,0.0013989,0.00119343,0.138294,8.07657e-05,0.0157896,3.2844899999999994e-05,0.028995999999999997,2.7643200000000003e-05,0.500102,0.500304,0.538355
7.03934e-06,6.94156e-05,186146,1,0.00269735,6.83293e-05,0.00146044,0.00120231,0.138845,8.43184e-05,0.0157896,3.27974e-05,0.0299096,9.007949999999999e-06,0.500103,0.500305,0.538906
7.027230000000001e-06,6.65288e-05,149548,1,0.00282078,6.88061e-05,0.00141761,0.00115231,0.139396,8.18458e-05,0.0157896,3.27156e-05,0.0320409,1.72645e-05,0.500103,0.500305,0.539457
7.028239999999999e-06,6.03329e-05,149548,1,0.0027743000000000004,6.862409999999999e-05,0.00152083,0.001045,0.13994700000000002,8.780479999999999e-05,0.0157896,3.2496700000000003e-05,0.0323032,0.000117124,0.500103,0.500305,0.540009
7.045139999999999e-06,5.8012799999999995e-05,149548,1,0.00286031,6.75622e-05,0.00152864,0.00100481,0.140497,8.82559e-05,0.0157896,3.2103899999999996e-05,0.0318917,0.000237459,0.500103,0.500305,0.54056
7.078510000000001e-06,5.2697e-05,149548,1,0.003106,6.6023e-05,0.0014745,0.000912739,0.141048,8.51301e-05,0.0157896,3.16128e-05,0.0320352,0.000322084,0.500103,0.500305,0.541111
7.1264e-06,5.50346e-05,149459,1,0.00304156,6.45421e-05,0.0013334000000000002,0.000953227,0.141599,7.69841e-05,0.0157896,3.10984e-05,0.0314545,0.00040404300000000003,0.500103,0.500305,0.541661
7.1877199999999995e-06,5.25031e-05,140511,1,0.00303325,6.35792e-05,0.00124883,0.000909381,0.14215,7.2101e-05,0.0157896,3.07396e-05,0.0317656,0.00045196900000000004,0.500103,0.500305,0.542212
7.25827e-06,5.52933e-05,190431,1,0.00313056,6.335890000000001e-05,0.00128327,0.000957708,0.142701,7.408930000000001e-05,0.0157896,3.05009e-05,0.0320303,0.00043317,0.500102,0.500305,0.542763
7.32278e-06,5.85673e-05,190431,1,0.00339022,6.252e-05,0.0016122,0.00101442,0.143252,9.30801e-05,0.0157896,3.0046599999999998e-05,0.032212700000000004,0.00036494,0.500102,0.500305,0.5433140000000001
7.37331e-06,5.794729999999999e-05,194527,1,0.00318129,6.24328e-05,0.00178386,0.00100368,0.143803,0.000102991,0.0157896,2.96944e-05,0.0318219,0.000262272,0.500102,0.500305,0.543864
7.40617e-06,6.18494e-05,194527,1,0.00320856,6.26763e-05,0.00179669,0.00107126,0.144354,0.000103732,0.0157896,2.94378e-05,0.0309633,0.00014124,0.500102,0.500305,0.544415
7.41827e-06,6.44916e-05,194527,1,0.00227334,6.22305e-05,0.00169238,0.00111703,0.144905,9.77098e-05,0.0157896,2.9082800000000002e-05,0.0309678,2.49469e-05,0.500102,0.500304,0.544966
7.413580000000001e-06,5.3209e-05,194527,1,0.00264863,6.12146e-05,0.0015357,0.000921607,0.145456,8.86634e-05,0.0157896,2.86525e-05,0.0320382,6.65734e-05,0.500102,0.500304,0.545517
7.3997000000000005e-06,5.8326000000000004e-05,190173,1,0.00249659,6.02781e-05,0.00136905,0.00101024,0.146007,7.904220000000001e-05,0.0157896,2.82547e-05,0.0326988,6.287319999999999e-05,0.500102,0.500304,0.546068
7.38198e-06,6.18417e-05,190173,1,0.00238682,5.90774e-05,0.00141664,0.00107113,0.146558,8.178970000000001e-05,0.0157896,2.78629e-05,0.032693400000000004,5.12359e-05,0.500102,0.500304,0.546618
7.36513e-06,5.34947e-05,190173,1,0.00221631,5.772810000000001e-05,0.00137408,0.000926556,0.147109,7.93328e-05,0.0157896,2.75773e-05,0.0322845,5.9253400000000004e-05,0.500102,0.500305,0.5471689999999999
7.35288e-06,5.7592e-05,190173,1,0.00205386,5.64735e-05,0.00121146,0.0009975239999999999,0.14765999999999999,6.99437e-05,0.0157896,2.73219e-05,0.0316365,0.000124315,0.500102,0.500304,0.547719
7.354589999999999e-06,6.21417e-05,149909,1,0.00193407,5.6038999999999997e-05,0.0011292,0.00107633,0.14821099999999998,6.51945e-05,0.0157896,2.7264000000000002e-05,0.0318695,0.000268925,0.500102,0.500304,0.54827
7.375160000000001e-06,6.36885e-05,190625,1,0.00247656,5.703e-05,0.00110997,0.00110312,0.14876199999999998,6.408399999999999e-05,0.0157896,2.75689e-05,0.031897800000000004,0.000388495,0.500102,0.500304,0.54882
7.418669999999999e-06,6.0284899999999996e-05,194721,1,0.00299073,5.94298e-05,0.00113365,0.00104417,0.149313,6.54512e-05,0.0157896,2.81086e-05,0.0319298,0.000459094,0.500102,0.500304,0.549371
7.487560000000001e-06,6.65054e-05,178216,1,0.00335911,6.39128e-05,0.0012787,0.00115191,0.149864,7.38257e-05,0.0157896,2.91418e-05,0.0320801,0.000472546,0.500102,0.500305,0.549921
7.58125e-06,6.12078e-05,152800,1,0.00329908,6.68737e-05,0.00158301,0.00106015,0.15041500000000002,9.13949e-05,0.0157896,2.9936e-05,0.0294748,0.00048307900000000003,0.500102,0.500304,0.550473
7.67722e-06,5.5299999999999996e-05,152800,1,0.00342616,6.62381e-05,0.00163991,0.0009578239999999999,0.15096600000000002,9.46803e-05,0.0157896,3.0072899999999998e-05,0.028733799999999997,0.00043963300000000004,0.500102,0.500304,0.551024
7.75421e-06,6.04036e-05,190175,1,0.00303747,6.398149999999999e-05,0.00155698,0.00104622,0.151517,8.989200000000001e-05,0.0157896,2.97922e-05,0.0288193,0.00035429,0.500102,0.500304,0.551575
7.80221e-06,5.95688e-05,190175,1,0.00276234,6.25007e-05,0.0015243000000000001,0.00103176,0.152068,8.800549999999999e-05,0.0157896,2.96335e-05,0.028588599999999995,0.000236456,0.500102,0.500305,0.552126
7.82433e-06,6.202350000000001e-05,190175,1,0.00254066,6.14899e-05,0.00143514,0.00107428,0.152619,8.28576e-05,0.0157896,2.93996e-05,0.028423200000000003,0.000117867,0.500102,0.500305,0.552678
7.8246e-06,7.17797e-05,190175,1,0.00213118,6.10538e-05,0.00129952,0.00124326,0.15317,7.5028e-05,0.0157896,2.91813e-05,0.028998400000000004,5.6223199999999994e-05,0.500103,0.500305,0.553229
7.810650000000001e-06,7.21429e-05,194847,1,0.00188822,6.13289e-05,0.00125004,0.00124955,0.153721,7.21709e-05,0.0157896,2.91019e-05,0.0287715,3.31412e-05,0.500103,0.500305,0.55378
7.78704e-06,6.0328500000000004e-05,190242,1,0.00262319,6.18963e-05,0.00135266,0.00104492,0.154272,7.8096e-05,0.0157896,2.91035e-05,0.029181099999999998,7.4318600000000005e-06,0.500103,0.500305,0.554331
7.76525e-06,6.40711e-05,153323,1,0.00276306,6.245770000000001e-05,0.00130351,0.00110975,0.154823,7.5258e-05,0.0157896,2.90862e-05,0.0303397,2.77671e-05,0.500103,0.500305,0.554883
7.752510000000001e-06,5.86489e-05,153644,1,0.00289627,6.31453e-05,0.00145017,0.00101583,0.155374,8.37258e-05,0.0157896,2.9058000000000002e-05,0.0324709,3.51408e-05,0.500103,0.500306,0.555434
7.7533e-06,5.4290200000000004e-05,153644,1,0.00265794,6.27952e-05,0.00150342,0.0009403339999999999,0.155925,8.68001e-05,0.0157896,2.8882600000000004e-05,0.0321365,0.00014726,0.500103,0.500306,0.5559850000000001
7.77093e-06,5.237e-05,153644,1,0.00294851,6.16691e-05,0.00148379,0.000907075,0.156476,8.56666e-05,0.0157896,2.8554899999999997e-05,0.032081599999999995,0.00025059999999999997,0.500103,0.500306,0.5565359999999999
7.80396e-06,5.74582e-05,153644,1,0.00304261,6.0343199999999995e-05,0.00141212,0.000995206,0.157027,8.15287e-05,0.0157896,2.8212399999999998e-05,0.031770400000000004,0.00034198800000000005,0.500103,0.500306,0.557087
7.851460000000002e-06,6.27824e-05,141267,1,0.003286,5.93855e-05,0.00127037,0.00108742,0.157578,7.33451e-05,0.0157896,2.7956500000000002e-05,0.0309781,0.000423983,0.500103,0.500306,0.557638
7.911989999999999e-06,5.27665e-05,144607,1,0.00279007,5.9284300000000004e-05,0.00127229,0.0009139430000000001,0.158129,7.34558e-05,0.0157896,2.78648e-05,0.0317322,0.00045845699999999995,0.500103,0.500306,0.558188
7.97713e-06,5.1167e-05,194527,1,0.00315888,5.94681e-05,0.0015547,0.000886238,0.15868,8.976049999999999e-05,0.0157896,2.77594e-05,0.0324745,0.00040677300000000003,0.500103,0.500306,0.558739
8.03235e-06,4.9613599999999995e-05,194527,1,0.00315328,5.9223e-05,0.00172873,0.0008593339999999999,0.15922999999999998,9.980819999999999e-05,0.0157896,2.7480199999999998e-05,0.0322177,0.00033415,0.500103,0.500305,0.55929
8.0718e-06,5.3085100000000004e-05,198623,1,0.00315335,5.9510200000000005e-05,0.00181543,0.000919462,0.159781,0.000104814,0.0157896,2.72555e-05,0.031689,0.000213782,0.500103,0.500305,0.559841
8.0918e-06,5.6099899999999995e-05,198623,1,0.00261996,5.95565e-05,0.00176257,0.0009716789999999999,0.160332,0.000101762,0.0157896,2.7021199999999998e-05,0.0308539,7.9847e-05,0.500103,0.500305,0.560392
8.09347e-06,5.71245e-05,198623,1,0.00242857,5.9179300000000004e-05,0.00161527,0.000989426,0.160883,9.32576e-05,0.0157896,2.67061e-05,0.0315302,3.06853e-05,0.500102,0.500305,0.560942
8.0804e-06,5.42749e-05,198623,1,0.00300284,5.82904e-05,0.00142688,0.00094007,0.161434,8.23809e-05,0.0157896,2.63544e-05,0.0323559,8.75455e-05,0.500102,0.500305,0.561493
8.0607e-06,5.57629e-05,194269,1,0.00236087,5.73513e-05,0.00132243,0.000965842,0.161985,7.63507e-05,0.0157896,2.5998600000000002e-05,0.032851099999999994,8.07093e-05,0.500102,0.500305,0.562044
8.03814e-06,5.5593599999999996e-05,194269,1,0.00238952,5.6008e-05,0.00137018,0.000962909,0.16253599999999999,7.91074e-05,0.0157896,2.5693699999999998e-05,0.03243,3.74606e-05,0.500102,0.500305,0.5625939999999999
8.018330000000001e-06,5.24394e-05,194269,1,0.00209645,5.4853100000000005e-05,0.00128558,0.000908278,0.16308699999999998,7.42232e-05,0.0157896,2.5509899999999998e-05,0.032146100000000004,5.9588599999999994e-05,0.500102,0.500305,0.563145
8.00584e-06,5.95878e-05,149676,1,0.00191436,5.35502e-05,0.00121917,0.00103209,0.163638,7.038899999999999e-05,0.0157896,2.5315e-05,0.031838099999999994,0.000158162,0.500102,0.500305,0.563695
8.00926e-06,6.28674e-05,154005,1,0.00210378,5.3437600000000005e-05,0.00115307,0.0010889,0.164189,6.657270000000001e-05,0.0157896,2.5362399999999996e-05,0.0322868,0.00030251299999999997,0.500102,0.500305,0.564246
8.03127e-06,6.45713e-05,100059,1,0.00253173,5.47063e-05,0.00111841,0.00111841,0.16474,6.45713e-05,0.0157896,2.5685300000000003e-05,0.031789,0.00039894800000000004,0.500102,0.500305,0.564796
8.07816e-06,5.8818000000000005e-05,136415,1,0.00305922,5.76316e-05,0.00115358,0.00101876,0.16529100000000002,6.66022e-05,0.0157896,2.63071e-05,0.0319516,0.00046370900000000003,0.500102,0.500305,0.565347
8.15008e-06,6.043479999999999e-05,138016,1,0.0032748000000000005,6.21753e-05,0.00134373,0.00104676,0.16584200000000002,7.75802e-05,0.0157896,2.7322800000000002e-05,0.030764499999999997,0.000458891,0.500102,0.500305,0.5658979999999999
8.242460000000002e-06,5.83238e-05,156896,1,0.00332388,6.37267e-05,0.00163493,0.0010102,0.166393,9.43925e-05,0.0157896,2.78298e-05,0.0293147,0.00046913099999999996,0.500102,0.500305,0.566449
8.326889999999999e-06,5.71976e-05,156896,1,0.0032262000000000002,6.205989999999999e-05,0.00159351,0.0009906910000000001,0.166944,9.20012e-05,0.0157896,2.7710500000000002e-05,0.028711400000000005,0.00040840099999999997,0.500102,0.500305,0.5670000000000001
8.38765e-06,5.5631400000000004e-05,194271,1,0.00281161,5.9630600000000005e-05,0.00146934,0.000963565,0.167495,8.48321e-05,0.0157896,2.7415500000000002e-05,0.028580500000000002,0.000310218,0.500102,0.500305,0.567551
8.421489999999998e-06,5.36166e-05,194271,1,0.00269811,5.83278e-05,0.00141209,0.0009286660000000001,0.168046,8.1527e-05,0.0157896,2.72778e-05,0.0287567,0.00017235400000000002,0.500103,0.500305,0.568103
8.43069e-06,6.22993e-05,194271,1,0.00238846,5.73693e-05,0.00130296,0.00107906,0.168597,7.52262e-05,0.0157896,2.70563e-05,0.028733799999999997,8.11276e-05,0.500103,0.500305,0.568654
8.41961e-06,6.85625e-05,100002,1,0.00200558,5.70925e-05,0.00118754,0.00118754,0.169148,6.85625e-05,0.0157896,2.69123e-05,0.0289613,4.45499e-05,0.500103,0.500306,0.5692050000000001
8.39712e-06,6.69793e-05,194338,1,0.00198891,5.77899e-05,0.00123467,0.00116012,0.169699,7.12837e-05,0.0157896,2.69863e-05,0.0289471,2.30614e-05,0.500103,0.500306,0.569756
8.36763e-06,5.6656e-05,194338,1,0.00268285,5.8684700000000004e-05,0.00132433,0.0009813110000000001,0.17025,7.64601e-05,0.0157896,2.7173899999999997e-05,0.029529000000000003,6.5023599999999995e-06,0.500103,0.500306,0.570308
8.34199e-06,5.6906999999999996e-05,156955,1,0.00274569,5.96201e-05,0.00137906,0.000985658,0.170801,7.96203e-05,0.0157896,2.73216e-05,0.0307702,1.4088e-05,0.500103,0.500306,0.570859
8.32797e-06,5.00994e-05,157740,1,0.00278772,6.01658e-05,0.00145776,0.000867747,0.171352,8.4164e-05,0.0157896,2.7313600000000002e-05,0.0323605,4.4056499999999994e-05,0.500103,0.500306,0.5714100000000001
8.329810000000002e-06,5.30871e-05,157740,1,0.00270557,5.94646e-05,0.00146877,0.000919496,0.171903,8.479950000000001e-05,0.0157896,2.7123400000000002e-05,0.0321445,0.000166968,0.500103,0.500306,0.5719609999999999
8.34916e-06,5.76329e-05,157740,1,0.00300897,5.8390699999999996e-05,0.00143215,0.000998232,0.172454,8.26851e-05,0.0157896,2.6888800000000002e-05,0.0321966,0.000282806,0.500103,0.500306,0.572512
8.382289999999999e-06,6.32398e-05,144607,1,0.00297247,5.74269e-05,0.00135512,0.00109535,0.173005,7.82381e-05,0.0157896,2.6698e-05,0.0317355,0.000357867,0.500103,0.500306,0.573063
8.430030000000001e-06,6.3374e-05,148703,1,0.00331454,5.69156e-05,0.00124185,0.00109767,0.173556,7.16985e-05,0.0157896,2.6655500000000003e-05,0.031486400000000005,0.00043603699999999996,0.500103,0.500306,0.5736140000000001
8.4888e-06,5.15491e-05,148703,1,0.0029113000000000003,5.7160299999999995e-05,0.00125152,0.0008928580000000001,0.17410699999999998,7.22565e-05,0.0157896,2.66886e-05,0.0319478,0.000431785,0.500103,0.500306,0.574164
8.54677e-06,5.26205e-05,198623,1,0.0033067,5.70296e-05,0.0014272,0.000911415,0.17465799999999998,8.23992e-05,0.0157896,2.65087e-05,0.0321765,0.000364556,0.500103,0.500306,0.574715
8.59279e-06,5.24515e-05,202719,1,0.00301508,5.7444399999999995e-05,0.00161887,0.0009084869999999999,0.175209,9.34657e-05,0.0157896,2.63277e-05,0.0321013,0.000270018,0.500103,0.500306,0.5752659999999999
8.62294e-06,5.19354e-05,202719,1,0.00313403,5.84292e-05,0.00164452,0.0008995489999999999,0.17576,9.494620000000001e-05,0.0157896,2.6279e-05,0.0313903,0.000166679,0.500103,0.500306,0.575817
8.63213e-06,5.48056e-05,202719,1,0.00235106,5.84702e-05,0.0015605,0.000949262,0.176311,9.00956e-05,0.0157896,2.6051100000000002e-05,0.0308902,4.02829e-05,0.500103,0.500306,0.576368
8.6228e-06,5.785770000000001e-05,202719,1,0.00281623,5.80294e-05,0.00140573,0.00100213,0.176862,8.11599e-05,0.0157896,2.57955e-05,0.0318023,6.88022e-05,0.500103,0.500306,0.576919
8.6011e-06,5.9566400000000006e-05,202719,1,0.00277715,5.7429700000000003e-05,0.00121801,0.00103172,0.17741300000000002,7.03217e-05,0.0157896,2.5542800000000002e-05,0.0324275,8.847870000000001e-05,0.500103,0.500306,0.577469
8.57439e-06,5.94909e-05,198365,1,0.00236658,5.64337e-05,0.00128318,0.00103041,0.177963,7.40845e-05,0.0157896,2.52567e-05,0.032828300000000005,9.433139999999999e-05,0.500103,0.500306,0.57802
8.54724e-06,5.43879e-05,198365,1,0.00226017,5.5011000000000006e-05,0.00130507,0.000942027,0.178514,7.53482e-05,0.0157896,2.49989e-05,0.0322171,1.1654300000000001e-05,0.500102,0.500306,0.57857
8.52471e-06,5.4735600000000005e-05,198365,1,0.00205552,5.37707e-05,0.00116846,0.000948049,0.179065,6.746100000000001e-05,0.0157896,2.4844099999999998e-05,0.031497199999999996,8.30103e-05,0.500102,0.500306,0.579121
8.512e-06,6.15226e-05,158101,1,0.00179578,5.26433e-05,0.00128392,0.0010655999999999999,0.179616,7.41269e-05,0.0157896,2.4700399999999998e-05,0.0319653,0.00020851099999999998,0.500102,0.500306,0.579671
8.51701e-06,6.45658e-05,158101,1,0.00224635,5.27515e-05,0.0012109000000000002,0.00111831,0.180167,6.99114e-05,0.0157896,2.48344e-05,0.0320557,0.00032841300000000006,0.500102,0.500306,0.580222
8.54251e-06,6.30483e-05,161126,1,0.00269441,5.40292e-05,0.00113125,0.00109203,0.18071800000000002,6.531270000000001e-05,0.0157896,2.5097399999999998e-05,0.0319619,0.000405992,0.500102,0.500306,0.580773
8.59344e-06,5.7564899999999995e-05,140511,1,0.00307188,5.76571e-05,0.00121323,0.000997054,0.181269,7.0046e-05,0.0157896,2.58498e-05,0.0322178,0.000456074,0.500103,0.500306,0.5813229999999999
8.66927e-06,5.74403e-05,160992,1,0.00327768,6.13825e-05,0.00148271,0.000994896,0.18182,8.560450000000001e-05,0.0157896,2.6635e-05,0.029838599999999996,0.000459986,0.500103,0.500306,0.581874
8.75729e-06,5.84344e-05,160992,1,0.00332858,6.14488e-05,0.00164411,0.00101211,0.182371,9.49229e-05,0.0157896,2.67907e-05,0.0288399,0.00044321800000000005,0.500103,0.500306,0.582425
8.83002e-06,5.790689999999999e-05,161747,1,0.00303821,5.9046000000000004e-05,0.0015311,0.00100298,0.182922,8.83981e-05,0.0157896,2.64733e-05,0.0284779,0.00037187699999999995,0.500103,0.500306,0.582976
8.876030000000001e-06,5.44529e-05,198367,1,0.00272176,5.6958599999999994e-05,0.00136689,0.0009431530000000001,0.183473,7.89173e-05,0.0157896,2.62214e-05,0.028612000000000002,0.000272551,0.500103,0.500306,0.5835279999999999
8.89525e-06,5.14525e-05,198367,1,0.00262832,5.56551e-05,0.00129148,0.000891185,0.184024,7.456369999999999e-05,0.0157896,2.6047e-05,0.028640699999999998,0.00012090700000000001,0.500103,0.500306,0.584079
8.89151e-06,6.37951e-05,198367,1,0.00219859,5.50063e-05,0.00116875,0.00110496,0.184575,6.74777e-05,0.0157896,2.589e-05,0.028877099999999996,5.82279e-05,0.500103,0.500306,0.58463
8.870960000000001e-06,6.67353e-05,104098,1,0.00190904,5.51123e-05,0.00115589,0.00115589,0.185126,6.67353e-05,0.0157896,2.58855e-05,0.029095199999999998,3.10919e-05,0.500103,0.500306,0.5851810000000001
8.83983e-06,5.17618e-05,198434,1,0.00235249,5.5947200000000005e-05,0.00121555,0.00089654,0.185677,7.01799e-05,0.0157896,2.6117600000000002e-05,0.0290822,4.99802e-06,0.500103,0.500306,0.585733
8.807200000000001e-06,5.4081999999999995e-05,202530,1,0.00273787,5.70621e-05,0.00127506,0.000936729,0.186228,7.361539999999999e-05,0.0157896,2.63972e-05,0.029988599999999997,1.51449e-05,0.500103,0.500307,0.586284
8.77994e-06,5.08393e-05,161051,1,0.0028122,5.8193500000000005e-05,0.0014221,0.000880563,0.186779,8.21047e-05,0.0157896,2.66005e-05,0.0321186,7.52561e-06,0.500103,0.500307,0.586835
8.766169999999999e-06,5.3784799999999994e-05,161836,1,0.00282426,5.86921e-05,0.00143257,0.000931581,0.18733,8.270940000000001e-05,0.0157896,2.6653e-05,0.0323281,9.01162e-05,0.500104,0.500307,0.587386
8.769130000000001e-06,5.9034300000000005e-05,161836,1,0.00285673,5.80948e-05,0.00142562,0.0010225,0.187881,8.23079e-05,0.0157896,2.6535100000000003e-05,0.0319155,0.000212177,0.500104,0.500307,0.587937
8.7889e-06,6.39832e-05,161836,1,0.00309057,5.7155600000000006e-05,0.00136651,0.00110822,0.188432,7.88954e-05,0.0157896,2.6395900000000003e-05,0.0320558,0.000300779,0.500104,0.500307,0.588488
8.8228e-06,6.937930000000001e-05,150303,1,0.00304339,5.64933e-05,0.00133158,0.00120169,0.18898299999999998,7.68787e-05,0.0157896,2.6332800000000003e-05,0.0314153,0.000387288,0.500103,0.500307,0.589039
8.870789999999999e-06,6.00636e-05,152799,1,0.00299912,5.63775e-05,0.00128775,0.00104033,0.18953399999999998,7.43482e-05,0.0157896,2.63895e-05,0.031728,0.000434981,0.500103,0.500307,0.58959
8.927050000000001e-06,5.4743699999999996e-05,152799,1,0.00309639,5.69252e-05,0.00121085,0.00094819,0.190085,6.99082e-05,0.0157896,2.65137e-05,0.0320453,0.000417072,0.500103,0.500307,0.590141
8.97671e-06,5.42797e-05,202719,1,0.00328379,5.6931e-05,0.00132976,0.000940152,0.190636,7.67737e-05,0.0157896,2.6360500000000003e-05,0.0322807,0.00034958,0.500103,0.500307,0.590691
9.01232e-06,5.38039e-05,206815,1,0.00319238,5.78078e-05,0.00151972,0.000931912,0.191187,8.77408e-05,0.0157896,2.62575e-05,0.0318488,0.000233723,0.500103,0.500307,0.591242
9.0307e-06,5.4741e-05,206815,1,0.00309536,5.87904e-05,0.00153786,0.000948143,0.19173800000000002,8.87881e-05,0.0157896,2.62248e-05,0.030995799999999997,0.000108513,0.500103,0.500307,0.591793
9.02862e-06,5.7510500000000004e-05,206815,1,0.00230667,5.88434e-05,0.00144005,0.000996112,0.19228900000000002,8.31411e-05,0.0157896,2.6048400000000003e-05,0.0311096,8.40588e-06,0.500103,0.500307,0.592344
9.010369999999999e-06,6.02222e-05,206815,1,0.00272593,5.82612e-05,0.00128847,0.00104308,0.19284,7.43896e-05,0.0157896,2.58356e-05,0.0321823,9.94701e-05,0.500103,0.500307,0.592895
8.983300000000001e-06,6.23632e-05,202461,1,0.00253601,5.76658e-05,0.00118789,0.00108016,0.193391,6.85826e-05,0.0157896,2.5660500000000003e-05,0.0327344,9.71156e-05,0.500103,0.500306,0.593445
8.95278e-06,6.10863e-05,202461,1,0.00240938,5.67496e-05,0.0012385,0.00105805,0.193942,7.15048e-05,0.0157896,2.5485700000000002e-05,0.0326698,8.03754e-05,0.500103,0.500307,0.593996
8.92336e-06,5.5039899999999995e-05,153772,1,0.00207317,5.5374099999999996e-05,0.00123109,0.00095332,0.194493,7.10767e-05,0.0157896,2.5291e-05,0.0322576,3.22464e-05,0.500103,0.500307,0.594546
8.898930000000001e-06,6.0864e-05,157868,1,0.00197459,5.39142e-05,0.00118927,0.0010542,0.195044,6.86623e-05,0.0157896,2.51144e-05,0.0316635,9.68258e-05,0.500103,0.500307,0.595097
8.88826e-06,6.50778e-05,162197,1,0.00187936,5.31069e-05,0.00120425,0.00112718,0.195595,6.95272e-05,0.0157896,2.5014899999999997e-05,0.0319503,0.000243193,0.500103,0.500307,0.595647
8.89627e-06,6.57718e-05,108260,1,0.00239691,5.34974e-05,0.0011392000000000002,0.0011392000000000002,0.19614600000000001,6.57718e-05,0.0157896,2.51464e-05,0.0318659,0.000366089,0.500103,0.500307,0.596198
8.92604e-06,6.11461e-05,165222,1,0.00286739,5.51975e-05,0.00116508,0.00105908,0.196696,6.72662e-05,0.0157896,2.54213e-05,0.031949599999999995,0.000439486,0.500103,0.500307,0.596749
8.980160000000001e-06,5.3973599999999994e-05,144607,1,0.00321067,5.92103e-05,0.00126673,0.00093485,0.197247,7.31348e-05,0.0157896,2.6215e-05,0.032045599999999994,0.000454495,0.500103,0.500307,0.597299
9.05851e-06,5.82485e-05,165088,1,0.00319111,6.1606e-05,0.00157044,0.00100889,0.197798,9.06691e-05,0.0157896,2.67242e-05,0.0295472,0.000464614,0.500103,0.500307,0.59785
9.13786e-06,6.04756e-05,165088,1,0.00326325,6.03811e-05,0.00162574,0.00104747,0.198349,9.38621e-05,0.0157896,2.6585900000000002e-05,0.0286988,0.00041779199999999995,0.500103,0.500307,0.5984010000000001
9.197960000000001e-06,5.82288e-05,165843,1,0.00288234,5.7805699999999994e-05,0.00146334,0.00100855,0.1989,8.44858e-05,0.0157896,2.6221e-05,0.028849200000000002,0.000323475,0.500103,0.500307,0.598953
9.23058e-06,5.2791800000000005e-05,202463,1,0.00260973,5.61694e-05,0.00130696,0.000914381,0.199451,7.54575e-05,0.0157896,2.6087399999999997e-05,0.0285652,0.000202842,0.500103,0.500307,0.599504
9.2384e-06,5.3839700000000006e-05,202463,1,0.00240896,5.50538e-05,0.00121691,0.000932532,0.20000199999999999,7.02581e-05,0.0157896,2.59218e-05,0.028453899999999997,8.621530000000001e-05,0.500103,0.500307,0.600055
9.22559e-06,6.344159999999999e-05,149844,1,0.0020017,5.4627700000000006e-05,0.00114925,0.00109884,0.200553,6.63518e-05,0.0157896,2.58193e-05,0.0289692,2.84667e-05,0.500103,0.500307,0.6006060000000001
9.198839999999998e-06,6.378449999999999e-05,108194,1,0.00189199,5.5125e-05,0.00110478,0.00110478,0.201104,6.378449999999999e-05,0.0157896,2.59623e-05,0.028799599999999998,4.15163e-06,0.500103,0.500307,0.601158
9.16277e-06,5.38269e-05,202530,1,0.00266189,5.61728e-05,0.00121674,0.000932309,0.201655,7.02487e-05,0.0157896,2.62789e-05,0.0292078,2.0168299999999998e-05,0.500104,0.500307,0.601709
9.12837e-06,5.25992e-05,165611,1,0.00277662,5.71993e-05,0.00137992,0.000911045,0.202206,7.96699e-05,0.0157896,2.6497199999999998e-05,0.030364599999999995,5.35916e-05,0.500104,0.500307,0.60226
9.10325e-06,5.34192e-05,165147,1,0.00291385,5.84386e-05,0.00145835,0.000925248,0.202757,8.4198e-05,0.0157896,2.6720700000000003e-05,0.032548900000000006,8.593010000000001e-06,0.500104,0.500308,0.602811
9.09209e-06,5.79206e-05,165932,1,0.00267181,5.85362e-05,0.0014003,0.00100322,0.203308,8.084659999999999e-05,0.0157896,2.6738600000000002e-05,0.0321561,0.000126138,0.500104,0.500308,0.603363
9.09806e-06,6.27491e-05,165932,1,0.00296531,5.78625e-05,0.00137113,0.00108685,0.20385899999999998,7.91621e-05,0.0157896,2.66471e-05,0.032153100000000004,0.00023338900000000002,0.500104,0.500308,0.6039140000000001
9.11891e-06,6.81961e-05,152799,1,0.0030256,5.7108500000000004e-05,0.00136713,0.00118119,0.20440999999999998,7.893140000000001e-05,0.0157896,2.659e-05,0.0318375,0.00032835300000000003,0.500104,0.500308,0.604464
9.15454e-06,7.33387e-05,104413,1,0.00328048,5.68501e-05,0.00127026,0.00127026,0.204961,7.33387e-05,0.0157896,2.66627e-05,0.0309928,0.000408314,0.500104,0.500308,0.605015
9.2034e-06,6.29127e-05,156895,1,0.00281942,5.7338100000000006e-05,0.00132773,0.00108968,0.205512,7.66563e-05,0.0157896,2.68549e-05,0.0317452,0.000443614,0.500104,0.500308,0.6055659999999999
9.25529e-06,5.65472e-05,162132,1,0.00313399,5.80765e-05,0.00151907,0.000979427,0.20606300000000002,8.77038e-05,0.0157896,2.69706e-05,0.032492099999999996,0.000388002,0.500104,0.500308,0.606117
9.2982e-06,5.5885600000000006e-05,206815,1,0.00312369,5.85422e-05,0.00152328,0.000967967,0.206614,8.79466e-05,0.0157896,2.6906799999999998e-05,0.0322967,0.000308871,0.500103,0.500308,0.606668
9.325310000000001e-06,5.48094e-05,210911,1,0.00310763,5.95312e-05,0.00162262,0.000949328,0.20716500000000002,9.368219999999999e-05,0.0157896,2.69111e-05,0.0316573,0.000188703,0.500103,0.500307,0.607218
9.33308e-06,5.6934399999999995e-05,210911,1,0.00258809,6.0096700000000003e-05,0.00157391,0.000986133,0.20771599999999998,9.08698e-05,0.0157896,2.6877199999999997e-05,0.0308763,5.6293000000000005e-05,0.500103,0.500307,0.607769
9.32302e-06,5.97929e-05,210911,1,0.00251563,6.0117e-05,0.00143198,0.00103564,0.208267,8.267530000000001e-05,0.0157896,2.6731799999999997e-05,0.0315593,6.05013e-05,0.500103,0.500307,0.60832
9.29883e-06,6.28636e-05,210911,1,0.00306674,5.96629e-05,0.00124829,0.00108883,0.20881799999999998,7.20699e-05,0.0157896,2.66005e-05,0.0323265,0.00011218,0.500103,0.500307,0.608871
9.268539999999999e-06,6.42525e-05,140512,1,0.00238922,5.90576e-05,0.00119441,0.00111289,0.209369,6.89595e-05,0.0157896,2.64329e-05,0.0328272,0.00011122600000000001,0.500103,0.500307,0.609421
9.235660000000001e-06,5.943979999999999e-05,157868,1,0.00240201,5.79481e-05,0.00130685,0.00102953,0.20992,7.54512e-05,0.0157896,2.6271e-05,0.032513,6.429310000000001e-05,0.500103,0.500307,0.6099720000000001
9.2057e-06,5.76722e-05,157868,1,0.00204998,5.67831e-05,0.00121183,0.000998913,0.210471,6.996489999999999e-05,0.0157896,2.61348e-05,0.0321736,3.22871e-05,0.500103,0.500307,0.610522
9.18341e-06,6.07784e-05,161964,1,0.00183157,5.53434e-05,0.00125435,0.00105271,0.211022,7.24198e-05,0.0157896,2.59368e-05,0.0319183,0.000132449,0.500103,0.500307,0.611073
9.17678e-06,6.55937e-05,166293,1,0.00205474,5.48167e-05,0.0012134000000000001,0.00113612,0.211573,7.00555e-05,0.0157896,2.5876500000000002e-05,0.0323122,0.000276358,0.500103,0.500307,0.6116229999999999
9.188730000000001e-06,6.61257e-05,169318,1,0.00244796,5.54246e-05,0.00115217,0.00114533,0.21212399999999998,6.65204e-05,0.0157896,2.59952e-05,0.0318089,0.000378776,0.500103,0.500307,0.612174
9.22403e-06,5.80075e-05,148703,1,0.00294112,5.7540799999999996e-05,0.00117921,0.00100472,0.212675,6.80814e-05,0.0157896,2.63312e-05,0.0319165,0.00044619999999999995,0.500103,0.500307,0.6127239999999999
9.283239999999999e-06,5.89372e-05,150304,1,0.00316052,6.13043e-05,0.00136145,0.00102082,0.21322600000000003,7.86035e-05,0.0157896,2.70285e-05,0.030728500000000002,0.000439826,0.500103,0.500307,0.613275
9.36299e-06,6.04437e-05,169184,1,0.00322351,6.22003e-05,0.00163211,0.00104692,0.213777,9.423e-05,0.0157896,2.7214e-05,0.0292764,0.00045014699999999997,0.500103,0.500307,0.613826
9.433580000000001e-06,6.12932e-05,169184,1,0.00309127,6.00866e-05,0.00158896,0.00106163,0.21432800000000002,9.173889999999999e-05,0.0157896,2.68621e-05,0.0287368,0.00038345400000000003,0.500103,0.500307,0.614378
9.48026e-06,5.82509e-05,169939,1,0.00269314,5.7548e-05,0.00137366,0.00100894,0.214879,7.930800000000001e-05,0.0157896,2.6494e-05,0.028653700000000004,0.000291249,0.500103,0.500307,0.614929
9.500989999999999e-06,5.1699799999999996e-05,206559,1,0.00254538,5.6228100000000005e-05,0.00124018,0.0008954680000000001,0.215429,7.1602e-05,0.0157896,2.6395399999999998e-05,0.0287829,0.000145556,0.500103,0.500307,0.61548
9.49757e-06,5.60128e-05,162132,1,0.00227255,5.52974e-05,0.00116883,0.00097017,0.21598,6.74826e-05,0.0157896,2.6253400000000002e-05,0.028763099999999996,5.12258e-05,0.500104,0.500308,0.616031
9.4758e-06,6.20953e-05,153940,1,0.00192842,5.5128500000000006e-05,0.00112425,0.00107552,0.216531,6.49083e-05,0.0157896,2.62417e-05,0.028930599999999997,1.98355e-05,0.500104,0.500308,0.616583
9.44259e-06,6.04056e-05,206626,1,0.00199339,5.60861e-05,0.00114579,0.00104626,0.21708200000000002,6.61522e-05,0.0157896,2.6529899999999998e-05,0.029030900000000002,6.8805e-06,0.500104,0.500308,0.617134
9.403530000000001e-06,5.45907e-05,206626,1,0.00269333,5.73715e-05,0.00123187,0.00094554,0.217633,7.11223e-05,0.0157896,2.69578e-05,0.029555,3.29647e-05,0.500104,0.500308,0.617685
9.36845e-06,5.2970600000000004e-05,169243,1,0.00275005,5.8656199999999996e-05,0.00144633,0.0009174789999999999,0.21818400000000002,8.35041e-05,0.0157896,2.72531e-05,0.030956,3.44883e-05,0.500104,0.500308,0.618236
9.34424e-06,5.59392e-05,178156,1,0.00280454,5.9601599999999995e-05,0.00149973,0.000968896,0.21873499999999998,8.65871e-05,0.0157896,2.73844e-05,0.0323213,2.52702e-05,0.500104,0.500308,0.618788
9.336469999999999e-06,6.05567e-05,178156,1,0.00270893,5.9193e-05,0.00138274,0.00104887,0.219286,7.98327e-05,0.0157896,2.7308000000000003e-05,0.032104200000000006,0.000150958,0.500104,0.500309,0.6193390000000001
9.34592e-06,6.55987e-05,170028,1,0.00302187,5.84576e-05,0.00131248,0.0011362,0.21983699999999998,7.57758e-05,0.0157896,2.72e-05,0.03216140000000001,0.000262556,0.500104,0.500309,0.6198899999999999
9.368839999999999e-06,7.108510000000001e-05,156895,1,0.00298473,5.7959300000000006e-05,0.00139565,0.00123123,0.220388,8.057789999999999e-05,0.0157896,2.71859e-05,0.0317497,0.000342422,0.500104,0.500309,0.62044
9.407260000000001e-06,7.057170000000001e-05,160991,1,0.00329567,5.78969e-05,0.00129862,0.00122234,0.220939,7.497560000000001e-05,0.0157896,2.73064e-05,0.0314406,0.000424561,0.500104,0.500309,0.620991
9.456160000000002e-06,5.7655600000000004e-05,160991,1,0.00288286,5.84926e-05,0.00130554,0.000998624,0.22149000000000002,7.53752e-05,0.0157896,2.7496599999999997e-05,0.031959800000000003,0.000417764,0.500104,0.500308,0.621542
9.50352e-06,5.71445e-05,166228,1,0.00327674,5.88189e-05,0.00127738,0.0009897719999999999,0.222041,7.37497e-05,0.0157896,2.74687e-05,0.0323019,0.000348668,0.500104,0.500308,0.622093
9.539680000000001e-06,5.68658e-05,215007,1,0.0029805,5.98075e-05,0.00147349,0.000984945,0.222592,8.50721e-05,0.0157896,2.7482e-05,0.0320687,0.000247265,0.500104,0.500308,0.622644
9.56018e-06,5.62603e-05,215007,1,0.00310539,6.12206e-05,0.00150396,0.000974458,0.22314299999999998,8.68309e-05,0.0157896,2.7615300000000003e-05,0.0314164,0.00013944,0.500104,0.500308,0.6231939999999999
9.55952e-06,5.90206e-05,169964,1,0.00232206,6.15531e-05,0.00148596,0.00102227,0.223694,8.579209999999999e-05,0.0157896,2.7533000000000002e-05,0.030863099999999997,1.24938e-05,0.500104,0.500308,0.623745
9.54053e-06,6.28442e-05,170003,1,0.00287964,6.1365e-05,0.00132681,0.00108849,0.22424499999999997,7.66034e-05,0.0157896,2.74273e-05,0.031880900000000004,9.191700000000001e-05,0.500104,0.500308,0.624296
9.51004e-06,6.607e-05,152868,1,0.00281315,6.10917e-05,0.00122355,0.00114437,0.224796,7.06414e-05,0.0157896,2.7350500000000002e-05,0.0326186,0.00011488899999999999,0.500103,0.500308,0.624847
9.47514e-06,6.58925e-05,161964,1,0.0023981,6.0358199999999994e-05,0.00117315,0.00114129,0.225347,6.7732e-05,0.0157896,2.7199699999999996e-05,0.032857,0.000123671,0.500103,0.500308,0.625397
9.44044e-06,5.9987299999999994e-05,161964,1,0.00223769,5.9093500000000006e-05,0.00130496,0.00103901,0.22589800000000002,7.534189999999999e-05,0.0157896,2.70101e-05,0.0321315,3.58676e-05,0.500103,0.500308,0.625948
9.41078e-06,5.7145299999999996e-05,166060,1,0.00202132,5.7924099999999997e-05,0.00114728,0.000989786,0.22644899999999998,6.62381e-05,0.0157896,2.68698e-05,0.0313572,6.17357e-05,0.500103,0.500308,0.626498
9.39066e-06,6.22164e-05,170389,1,0.00175227,5.66292e-05,0.00129292,0.00107762,0.22699999999999998,7.46466e-05,0.0157896,2.6642199999999997e-05,0.0319886,0.000184897,0.500103,0.500308,0.627049
9.38769e-06,6.634659999999999e-05,170389,1,0.00220742,5.62521e-05,0.00122601,0.00114916,0.22755100000000003,7.07835e-05,0.0157896,2.65976e-05,0.0321305,0.000308932,0.500103,0.500308,0.627599
9.40456e-06,6.46075e-05,173414,1,0.00258673,5.6816000000000006e-05,0.00116741,0.00111904,0.228102,6.74005e-05,0.0157896,2.6617199999999996e-05,0.0319815,0.00038618,0.500103,0.500308,0.62815
9.44573e-06,5.3077799999999995e-05,152799,1,0.00296391,5.96205e-05,0.00123755,0.000919334,0.22865300000000002,7.145e-05,0.0157896,2.7095900000000003e-05,0.032124,0.00044213,0.500103,0.500308,0.6287
9.510779999999999e-06,5.7963e-05,173280,1,0.00317002,6.2543e-05,0.00148179,0.00100395,0.229204,8.555100000000001e-05,0.0157896,2.75844e-05,0.029908099999999996,0.00044363,0.500103,0.500308,0.629251
9.58804e-06,6.12034e-05,173280,1,0.00321964,6.21144e-05,0.00163588,0.00106007,0.22975500000000001,9.44474e-05,0.0157896,2.74873e-05,0.028859500000000003,0.000422681,0.500103,0.500308,0.629803
9.64939e-06,6.0690500000000004e-05,174035,1,0.00291737,5.95858e-05,0.00152309,0.00105119,0.23030599999999998,8.79357e-05,0.0157896,2.7033800000000002e-05,0.0284991,0.000350102,0.500103,0.500308,0.630354
9.68413e-06,5.72501e-05,174035,1,0.00261864,5.75026e-05,0.00125974,0.0009916010000000002,0.230857,7.27311e-05,0.0157896,2.6734899999999997e-05,0.0286926,0.000247485,0.500104,0.500308,0.630905
9.69327e-06,5.01843e-05,210655,1,0.0024774000000000003,5.62495e-05,0.00115164,0.000869219,0.231408,6.649e-05,0.0157896,2.65987e-05,0.0286089,9.81974e-05,0.500104,0.500308,0.631456
9.67999e-06,5.86397e-05,158036,1,0.00209723,5.56835e-05,0.00113268,0.00101567,0.23195900000000003,6.53951e-05,0.0157896,2.6509699999999998e-05,0.028900099999999998,3.54387e-05,0.500104,0.500308,0.632008
9.650889999999999e-06,6.15276e-05,185634,1,0.00186734,5.5951099999999994e-05,0.00107274,0.00106569,0.23251,6.19345e-05,0.0157896,2.66266e-05,0.0291194,6.6663300000000004e-06,0.500104,0.500308,0.632559
9.61159e-06,5.5606e-05,152858,1,0.0023680999999999997,5.7016000000000004e-05,0.00119575,0.000963125,0.23306100000000002,6.903640000000001e-05,0.0157896,2.70238e-05,0.0291031,2.6404800000000002e-05,0.500104,0.500309,0.6331100000000001
9.57087e-06,5.49149e-05,173803,1,0.00273965,5.82999e-05,0.00126265,0.000951155,0.233612,7.2899e-05,0.0157896,2.7393800000000002e-05,0.0300709,4.3631300000000004e-05,0.500104,0.500309,0.6336609999999999
9.53656e-06,5.5687200000000004e-05,173339,1,0.00283296,5.96279e-05,0.00147116,0.000964531,0.23416199999999998,8.49375e-05,0.0157896,2.76643e-05,0.0322983,2.59454e-05,0.500104,0.500309,0.634212
9.514889999999999e-06,5.9163400000000003e-05,173339,1,0.00286692,6.03768e-05,0.00143084,0.00102474,0.234713,8.26096e-05,0.0157896,2.77794e-05,0.032397,7.33566e-05,0.500104,0.500309,0.634764
9.510489999999999e-06,6.4391e-05,174124,1,0.00287182,5.99776e-05,0.00131586,0.00111529,0.235264,7.597100000000001e-05,0.0157896,2.7716700000000002e-05,0.0319281,0.00019851099999999998,0.500104,0.500309,0.635315
9.52218e-06,6.951989999999999e-05,160991,1,0.00309008,5.9278000000000004e-05,0.00130636,0.00120412,0.235815,7.54226e-05,0.0157896,2.76523e-05,0.0320687,0.000286038,0.500104,0.500309,0.6358659999999999
9.54794e-06,7.48048e-05,162591,1,0.0030583999999999997,5.89415e-05,0.00135531,0.00129566,0.236366,7.82488e-05,0.0157896,2.7703899999999997e-05,0.0314283,0.00037298400000000003,0.500104,0.500309,0.636416
9.588010000000001e-06,6.51824e-05,165087,1,0.002984,5.90816e-05,0.00133777,0.00112899,0.23691700000000002,7.72364e-05,0.0157896,2.78553e-05,0.0317921,0.000424047,0.500104,0.500309,0.6369670000000001
9.63589e-06,5.9683000000000004e-05,165087,1,0.00306307,5.9791000000000004e-05,0.00125692,0.00103374,0.23746799999999998,7.25683e-05,0.0157896,2.8076900000000002e-05,0.0320582,0.000402533,0.500104,0.500309,0.637518
9.67693e-06,5.72849e-05,170324,1,0.00324433,6.00942e-05,0.00126338,0.000992204,0.238019,7.29411e-05,0.0157896,2.80339e-05,0.0322395,0.000334574,0.500104,0.500309,0.638069
9.70454e-06,5.6690699999999996e-05,219103,1,0.0031842,6.13204e-05,0.00141644,0.000981912,0.23856999999999998,8.17783e-05,0.0157896,2.80958e-05,0.031805,0.0002213,0.500104,0.500309,0.63862
9.71463e-06,5.7646000000000003e-05,174060,1,0.00303873,6.24941e-05,0.00148957,0.000998459,0.239121,8.600030000000001e-05,0.0157896,2.82155e-05,0.0310236,7.95986e-05,0.500104,0.500309,0.63917
9.70517e-06,6.0285200000000003e-05,174060,1,0.00235392,6.27685e-05,0.00146456,0.00104417,0.23967199999999997,8.45565e-05,0.0157896,2.8177800000000003e-05,0.031135000000000003,3.39457e-05,0.500104,0.500309,0.639721
9.68018e-06,6.46491e-05,173716,1,0.00274566,6.241060000000001e-05,0.00126511,0.00111976,0.240223,7.30411e-05,0.0157896,2.8106999999999997e-05,0.0322039,0.00012115,0.500104,0.500309,0.6402720000000001
9.64657e-06,6.67181e-05,157396,1,0.00258583,6.20269e-05,0.00121962,0.00115559,0.240774,7.0415e-05,0.0157896,2.80473e-05,0.032758499999999996,0.000121161,0.500104,0.500309,0.6408229999999999
9.61008e-06,6.23236e-05,166060,1,0.00240477,6.13225e-05,0.00126289,0.00107948,0.241325,7.2913e-05,0.0157896,2.79453e-05,0.0326944,0.000105288,0.500104,0.500309,0.641373
9.574910000000001e-06,5.71592e-05,166060,1,0.00201815,6.00872e-05,0.00127479,0.0009900269999999999,0.24187600000000004,7.36e-05,0.0157896,2.7753800000000002e-05,0.0323357,8.68291e-06,0.500103,0.500309,0.6419239999999999
9.544760000000001e-06,6.12431e-05,170156,1,0.00191401,5.86222e-05,0.00121945,0.00106076,0.242427,7.04049e-05,0.0157896,2.7532399999999997e-05,0.0317435,7.14093e-05,0.500103,0.500309,0.642474
9.528239999999999e-06,6.51618e-05,174485,1,0.00181512,5.7609e-05,0.00123631,0.00112864,0.24297800000000003,7.137840000000001e-05,0.0157896,2.7322199999999997e-05,0.032027299999999995,0.0002215,0.500103,0.500309,0.643025
9.530249999999999e-06,6.6242e-05,177510,1,0.0023236999999999997,5.75192e-05,0.00115179,0.00114735,0.243529,6.64984e-05,0.0157896,2.7289699999999997e-05,0.0318831,0.000347411,0.500103,0.500309,0.643575
9.552989999999999e-06,6.15094e-05,177510,1,0.00277363,5.85658e-05,0.00117762,0.00106537,0.24408000000000002,6.798979999999999e-05,0.0157896,2.7371599999999997e-05,0.0320183,0.000423908,0.500103,0.500309,0.644126
9.59904e-06,5.47826e-05,156895,1,0.00318476,6.18063e-05,0.00127896,0.000948863,0.244631,7.38409e-05,0.0157896,2.79157e-05,0.031901,0.00043970300000000006,0.500104,0.500309,0.644676
9.668639999999999e-06,5.97569e-05,177376,1,0.00309254,6.35384e-05,0.001559,0.00103502,0.245182,9.00088e-05,0.0157896,2.81669e-05,0.029563299999999997,0.000447331,0.500104,0.500309,0.645228
9.73898e-06,6.20274e-05,177376,1,0.00314815,6.20221e-05,0.00161045,0.00107435,0.24573299999999998,9.29792e-05,0.0157896,2.78552e-05,0.028714499999999997,0.00040166199999999995,0.500104,0.500309,0.645779
9.78951e-06,5.9793199999999995e-05,178131,1,0.00276825,5.95008e-05,0.0014515999999999997,0.00103565,0.246284,8.38082e-05,0.0157896,2.74329e-05,0.0288719,0.000300135,0.500104,0.500309,0.6463300000000001
9.813810000000002e-06,5.42954e-05,214751,1,0.0025215999999999997,5.7967600000000004e-05,0.00119473,0.0009404239999999999,0.246835,6.89775e-05,0.0157896,2.72882e-05,0.0286452,0.000178398,0.500104,0.500309,0.646881
9.813339999999999e-06,5.47603e-05,170324,1,0.0023395,5.68981e-05,0.0011442,0.0009484760000000001,0.24738600000000002,6.60602e-05,0.0157896,2.71404e-05,0.028591200000000004,6.10826e-05,0.500104,0.500309,0.647432
9.79322e-06,5.9647299999999994e-05,189730,1,0.00193,5.65568e-05,0.00114193,0.00103312,0.247937,6.59292e-05,0.0157896,2.70852e-05,0.028935400000000003,6.216669999999999e-06,0.500104,0.500309,0.647984
9.75991e-06,5.99538e-05,189730,1,0.00186516,5.7156999999999995e-05,0.00106708,0.00103843,0.24848800000000001,6.16078e-05,0.0157896,2.73255e-05,0.028822300000000002,1.87144e-05,0.500104,0.500309,0.6485350000000001
9.717439999999999e-06,5.58294e-05,156954,1,0.00266816,5.83421e-05,0.00120669,0.000966994,0.24903899999999998,6.96682e-05,0.0157896,2.77392e-05,0.029227999999999997,4.0447e-05,0.500104,0.500309,0.6490859999999999
9.67673e-06,5.44712e-05,177899,1,0.00275783,5.94497e-05,0.00141963,0.00094347,0.24959,8.196209999999999e-05,0.0157896,2.79973e-05,0.030439299999999996,7.266e-05,0.500104,0.50031,0.649637
9.64572e-06,5.6925699999999996e-05,177435,1,0.00292192,6.0787799999999994e-05,0.00148927,0.000985982,0.250141,8.598299999999999e-05,0.0157896,2.8249099999999997e-05,0.0325644,1.08769e-05,0.500104,0.50031,0.650189
9.62879e-06,6.13535e-05,186348,1,0.00268207,6.095729999999999e-05,0.00141432,0.00106267,0.250692,8.16555e-05,0.0157896,2.8281e-05,0.0322224,0.000112121,0.500105,0.50031,0.65074
9.62884e-06,6.62151e-05,178220,1,0.00296339,6.043e-05,0.00127366,0.00114688,0.251243,7.35349e-05,0.0157896,2.82138e-05,0.0321091,0.000220675,0.500105,0.50031,0.651291
9.64336e-06,7.175520000000001e-05,165087,1,0.00300654,5.9903e-05,0.00139542,0.00124284,0.251794,8.05647e-05,0.0157896,2.82204e-05,0.0318475,0.000316863,0.500105,0.50031,0.651842
9.67304e-06,7.68115e-05,116701,1,0.00327115,5.98609e-05,0.00133041,0.00133041,0.252344,7.68115e-05,0.0157896,2.8360100000000003e-05,0.031005400000000002,0.000394969,0.500104,0.50031,0.652392
9.71569e-06,6.60985e-05,169183,1,0.00281382,6.0418e-05,0.00136744,0.00114486,0.252895,7.89493e-05,0.0157896,2.8600399999999998e-05,0.031760000000000004,0.000426575,0.500104,0.50031,0.652943
9.761010000000001e-06,5.95729e-05,174420,1,0.00309089,6.11394e-05,0.00157723,0.00103183,0.253446,9.10612e-05,0.0157896,2.8758099999999998e-05,0.0325111,0.000367268,0.500104,0.50031,0.6534939999999999
9.79747e-06,5.7468100000000006e-05,174420,1,0.00311066,6.18206e-05,0.00152824,0.000995377,0.253997,8.82328e-05,0.0157896,2.8790399999999998e-05,0.032256599999999996,0.000293888,0.500104,0.50031,0.654045
9.81829e-06,5.62984e-05,223199,1,0.0030785,6.29683e-05,0.00155149,0.000975117,0.254548,8.957520000000001e-05,0.0157896,2.89089e-05,0.0316214,0.000169735,0.500104,0.50031,0.6545949999999999
9.819930000000001e-06,5.84554e-05,178156,1,0.00254265,6.36543e-05,0.001534,0.00101248,0.25509899999999996,8.85652e-05,0.0157896,2.89708e-05,0.030893599999999997,3.8455300000000004e-05,0.500104,0.500309,0.655146
9.803780000000001e-06,6.15039e-05,178156,1,0.00255077,6.37459e-05,0.00141578,0.00106528,0.25565,8.173989999999999e-05,0.0157896,2.8906500000000002e-05,0.0315798,8.13471e-05,0.500104,0.500309,0.655697
9.77419e-06,6.623890000000001e-05,177812,1,0.0031023,6.34699e-05,0.00125299,0.00114729,0.256201,7.23413e-05,0.0157896,2.8861199999999997e-05,0.0324592,0.000137396,0.500104,0.500309,0.6562479999999999
9.73927e-06,6.752739999999999e-05,161492,1,0.00237358,6.296970000000001e-05,0.00121371,0.00116961,0.256752,7.007359999999999e-05,0.0157896,2.8756e-05,0.0328535,0.000136064,0.500104,0.500309,0.656798
9.70221e-06,6.19946e-05,170156,1,0.00237261,6.19758e-05,0.0013424,0.00107378,0.257303,7.75033e-05,0.0157896,2.8624000000000002e-05,0.0324737,8.00143e-05,0.500104,0.500309,0.657349
9.66807e-06,6.0425e-05,170156,1,0.00202292,6.08516e-05,0.00124331,0.00104659,0.25785399999999997,7.178229999999999e-05,0.0157896,2.84589e-05,0.032138400000000004,1.3766199999999999e-05,0.500104,0.500309,0.657899
9.64105e-06,5.99029e-05,174252,1,0.00176946,5.93664e-05,0.00127204,0.00103755,0.258405,7.34411e-05,0.0157896,2.8191300000000002e-05,0.0319361,0.000114046,0.500104,0.500309,0.65845
9.62975e-06,6.534310000000001e-05,178581,1,0.00201382,5.86137e-05,0.00123225,0.00113178,0.258956,7.1144e-05,0.0157896,2.8021100000000002e-05,0.0322758,0.00025743799999999997,0.500104,0.500309,0.6590010000000001
9.63647e-06,6.56425e-05,181606,1,0.00232947,5.87518e-05,0.00116348,0.00113696,0.25950700000000004,6.71734e-05,0.0157896,2.79971e-05,0.0318233,0.00036402300000000005,0.500104,0.500309,0.659551
9.66586e-06,5.7342e-05,160991,1,0.00286244,6.0335600000000006e-05,0.001183,0.000993193,0.260058,6.83007e-05,0.0157896,2.8186199999999998e-05,0.0318793,0.00043008300000000005,0.500104,0.500309,0.6601020000000001
9.7186e-06,5.83467e-05,162592,1,0.00289059,6.346390000000001e-05,0.00136254,0.00101059,0.26060900000000004,7.866600000000001e-05,0.0157896,2.8688499999999998e-05,0.030417400000000004,0.00042319,0.500104,0.50031,0.660652
9.7913e-06,6.10605e-05,181472,1,0.00313251,6.39726e-05,0.0016101,0.0010576,0.26116,9.29592e-05,0.0157896,2.86977e-05,0.0292384,0.00043287199999999994,0.500104,0.500309,0.661204
9.8543e-06,6.19244e-05,181472,1,0.00298306,6.18018e-05,0.00156271,0.00107256,0.261711,9.022290000000001e-05,0.0157896,2.82414e-05,0.0287009,0.000364756,0.500104,0.500309,0.661755
9.89336e-06,5.882520000000001e-05,182227,1,0.00261718,5.93836e-05,0.0013457,0.00101888,0.262262,7.769399999999999e-05,0.0157896,2.78408e-05,0.028673900000000002,0.00027085099999999996,0.500104,0.500309,0.6623060000000001
9.907260000000001e-06,5.22491e-05,218847,1,0.0024328,5.8193900000000005e-05,0.00115266,0.000904981,0.262813,6.65487e-05,0.0157896,2.7745100000000003e-05,0.028805900000000002,0.000122166,0.500104,0.50031,0.6628569999999999
9.89772e-06,5.33163e-05,174420,1,0.00221342,5.7351499999999995e-05,0.00116273,0.0009234660000000001,0.263364,6.71303e-05,0.0157896,2.76176e-05,0.0287849,2.9238499999999998e-05,0.500104,0.50031,0.663408
9.870489999999999e-06,5.93202e-05,193826,1,0.00186943,5.72808e-05,0.00110941,0.00102746,0.263915,6.4052e-05,0.0157896,2.76566e-05,0.028951599999999997,9.25016e-07,0.500104,0.50031,0.66396
9.832230000000001e-06,5.7587600000000004e-05,218914,1,0.0019937,5.8316e-05,0.00113745,0.000997447,0.264466,6.56709e-05,0.0157896,2.80148e-05,0.029104900000000003,2.6619e-05,0.500104,0.50031,0.664511
9.788469999999999e-06,5.5173699999999997e-05,161050,1,0.00268381,5.96291e-05,0.00121957,0.000955637,0.265017,7.04118e-05,0.0157896,2.84826e-05,0.0296309,5.3457299999999994e-05,0.500105,0.50031,0.665062
9.749e-06,5.5057700000000007e-05,181531,1,0.00269691,6.08931e-05,0.00146816,0.000953628,0.26556799999999997,8.47642e-05,0.0157896,2.87698e-05,0.030927,6.0326000000000005e-05,0.500105,0.50031,0.665613
9.72076e-06,5.8277200000000005e-05,190444,1,0.00279756,6.18704e-05,0.00152954,0.00100939,0.266119,8.830809999999999e-05,0.0157896,2.89162e-05,0.0323351,8.94263e-06,0.500105,0.500311,0.666165
9.708789999999999e-06,6.24872e-05,190444,1,0.00271214,6.15135e-05,0.00140989,0.00108231,0.26666999999999996,8.13997e-05,0.0157896,2.88437e-05,0.0320604,0.00013817299999999998,0.500105,0.500311,0.666716
9.713689999999999e-06,6.76596e-05,182316,1,0.00302328,6.0883e-05,0.00122766,0.0011719,0.267221,7.08788e-05,0.0157896,2.8759099999999997e-05,0.0322797,0.000253962,0.500105,0.500311,0.667267
9.73168e-06,7.30926e-05,169183,1,0.00298784,6.04932e-05,0.00140394,0.001266,0.26777199999999995,8.10567e-05,0.0157896,2.87777e-05,0.031757299999999995,0.00033388300000000004,0.500105,0.500311,0.667818
9.765110000000001e-06,7.23646e-05,173279,1,0.00327576,6.05138e-05,0.00132122,0.00125339,0.268323,7.62804e-05,0.0157896,2.89382e-05,0.0315555,0.000416364,0.500105,0.500311,0.6683680000000001
9.80889e-06,5.9246599999999996e-05,173279,1,0.00284453,6.11103e-05,0.00132458,0.00102618,0.268874,7.64745e-05,0.0157896,2.91732e-05,0.0319671,0.00040838699999999996,0.500105,0.500311,0.6689189999999999
9.85038e-06,5.76181e-05,178516,1,0.00327476,6.14508e-05,0.00131162,0.000997975,0.269425,7.57266e-05,0.0157896,2.91798e-05,0.0323664,0.00033642199999999996,0.500104,0.500311,0.66947
9.881189999999999e-06,5.72524e-05,227295,1,0.00295941,6.25455e-05,0.00142444,0.0009916410000000001,0.26997600000000005,8.22398e-05,0.0157896,2.92801e-05,0.0320846,0.000233175,0.500104,0.50031,0.670021
9.89619e-06,5.6344499999999996e-05,227295,1,0.00308083,6.39678e-05,0.00145733,0.0009759160000000001,0.270527,8.413879999999999e-05,0.0157896,2.9496399999999998e-05,0.031492,0.00011854,0.500104,0.50031,0.670571
9.89063e-06,5.91899e-05,182252,1,0.0022838,6.42991e-05,0.00150827,0.0010252,0.271077,8.70802e-05,0.0157896,2.9460100000000003e-05,0.0309371,6.67612e-06,0.500104,0.50031,0.671122
9.867189999999999e-06,6.47481e-05,182291,1,0.00290706,6.41623e-05,0.00133648,0.00112147,0.27162800000000004,7.71614e-05,0.0157896,2.94214e-05,0.031902099999999996,0.000113307,0.500104,0.50031,0.671673
9.83281e-06,6.7926e-05,165156,1,0.00282136,6.39483e-05,0.00127697,0.00117651,0.272179,7.37258e-05,0.0157896,2.94084e-05,0.032637099999999995,0.00013309999999999998,0.500104,0.50031,0.6722239999999999
9.794589999999999e-06,6.77582e-05,174252,1,0.00238341,6.335109999999999e-05,0.00120015,0.00117361,0.27273000000000003,6.929060000000001e-05,0.0157896,2.9296100000000002e-05,0.0329298,0.000141884,0.500104,0.50031,0.672774
9.7568e-06,6.11587e-05,174252,1,0.00219941,6.21777e-05,0.00132628,0.0010593,0.273281,7.65727e-05,0.0157896,2.9105900000000002e-05,0.0322054,5.53371e-05,0.500104,0.50031,0.673325
9.72402e-06,5.92518e-05,178348,1,0.0019708,6.0952399999999996e-05,0.00116168,0.00102627,0.273832,6.706939999999999e-05,0.0157896,2.89203e-05,0.0313747,4.48811e-05,0.500104,0.50031,0.673875
9.70066e-06,6.11956e-05,182677,1,0.00169292,5.96187e-05,0.00129711,0.00105994,0.274383,7.48884e-05,0.0157896,2.86278e-05,0.032006900000000005,0.00016627299999999999,0.500104,0.50031,0.674426
9.69439e-06,6.50764e-05,182677,1,0.00218332,5.9074e-05,0.00122488,0.00112716,0.274934,7.07185e-05,0.0157896,2.8497800000000004e-05,0.0320341,0.000294532,0.500104,0.50031,0.674976
9.70735e-06,6.310449999999999e-05,185702,1,0.00252194,5.93047e-05,0.00116998,0.001093,0.275485,6.75488e-05,0.0157896,2.84159e-05,0.031943,0.000370747,0.500104,0.50031,0.675527
9.74344e-06,5.23661e-05,165087,1,0.00288245,6.1685e-05,0.00123084,0.0009070080000000001,0.276036,7.10623e-05,0.0157896,2.8764e-05,0.032144400000000004,0.000421969,0.500104,0.50031,0.676077
9.803189999999999e-06,5.75449e-05,185568,1,0.00305854,6.412260000000001e-05,0.00145725,0.0009967069999999999,0.27658699999999997,8.41343e-05,0.0157896,2.90954e-05,0.029979099999999998,0.000426393,0.500104,0.50031,0.676628
9.87421e-06,6.09138e-05,185568,1,0.00312671,6.348189999999999e-05,0.00160143,0.00105506,0.277138,9.245870000000001e-05,0.0157896,2.8880500000000002e-05,0.028816500000000002,0.000411597,0.500104,0.50031,0.67718
9.9293e-06,6.0418100000000003e-05,186323,1,0.00281703,6.10385e-05,0.0014962999999999999,0.00104647,0.27768899999999996,8.63886e-05,0.0157896,2.83786e-05,0.028516000000000003,0.00033304900000000003,0.500104,0.50031,0.6777310000000001
9.95831e-06,5.696729999999999e-05,186323,1,0.00254641,5.9121000000000005e-05,0.00123383,0.000986703,0.27824,7.12349e-05,0.0157896,2.80679e-05,0.028711200000000003,0.00022844,0.500104,0.50031,0.6782819999999999
9.96212e-06,5.0488699999999997e-05,178516,1,0.00237918,5.79498e-05,0.00109516,0.00087449,0.278791,6.322930000000001e-05,0.0157896,2.79258e-05,0.028625499999999998,8.159109999999999e-05,0.500104,0.50031,0.678833
9.94409e-06,5.66154e-05,170324,1,0.00201788,5.7462799999999995e-05,0.00112481,0.000980608,0.27934200000000003,6.494069999999999e-05,0.0157896,2.78477e-05,0.028809300000000003,1.50862e-05,0.500104,0.50031,0.679385
9.91092e-06,5.9498999999999994e-05,197922,1,0.00187388,5.7803299999999996e-05,0.0010742,0.00103055,0.279893,6.20191e-05,0.0157896,2.8008800000000002e-05,0.0291972,1.61596e-05,0.500105,0.500311,0.679936
9.86821e-06,5.51047e-05,165146,1,0.00236793,5.8878999999999996e-05,0.0011951,0.000954442,0.280444,6.89993e-05,0.0157896,2.84265e-05,0.0291755,4.40017e-05,0.500105,0.500311,0.680487
9.824630000000001e-06,5.4393e-05,186091,1,0.00272594,6.0161700000000004e-05,0.00128469,0.000942114,0.280995,7.417159999999999e-05,0.0157896,2.8802899999999998e-05,0.0300887,6.15568e-05,0.500105,0.500311,0.681038
9.78747e-06,5.6726400000000006e-05,185627,1,0.0028514,6.14209e-05,0.00147445,0.00098253,0.281546,8.51275e-05,0.0157896,2.90597e-05,0.0323723,4.75715e-05,0.500105,0.500311,0.6815899999999999
9.76315e-06,6.00838e-05,185627,1,0.0028938,6.21593e-05,0.00142628,0.00104068,0.282097,8.2346e-05,0.0157896,2.91781e-05,0.0324068,6.17111e-05,0.500105,0.500311,0.682141
9.755950000000001e-06,6.52145e-05,186644,1,0.00288001,6.175850000000001e-05,0.00131312,0.00112955,0.282648,7.58128e-05,0.0157896,2.9104400000000002e-05,0.0319921,0.00018884299999999998,0.500105,0.500311,0.682692
9.76398e-06,7.04443e-05,173279,1,0.00307716,6.10903e-05,0.00130538,0.00122013,0.283199,7.536600000000001e-05,0.0157896,2.9038200000000003e-05,0.031969,0.000275147,0.500105,0.500311,0.683243
9.78633e-06,7.566510000000001e-05,174124,1,0.00306682,6.07999e-05,0.00135843,0.00131056,0.28375,7.84288e-05,0.0157896,2.91057e-05,0.0314377,0.000362479,0.500105,0.500311,0.683793
9.82274e-06,6.57905e-05,177375,1,0.00295883,6.0941000000000005e-05,0.00134796,0.00113952,0.284301,7.78247e-05,0.0157896,2.92763e-05,0.0318533,0.00041596199999999997,0.500105,0.500311,0.684344
9.86648e-06,6.0162700000000006e-05,177375,1,0.00298977,6.15834e-05,0.00126302,0.00104205,0.284852,7.29207e-05,0.0157896,2.95049e-05,0.0321259,0.00038863699999999995,0.500105,0.500311,0.684895
9.90312e-06,5.6984499999999996e-05,182612,1,0.00321007,6.18826e-05,0.00129631,0.0009870010000000002,0.285403,7.48424e-05,0.0157896,2.9484899999999996e-05,0.0322553,0.000316807,0.500105,0.500311,0.685446
9.92681e-06,5.62905e-05,231391,1,0.00314011,6.31096e-05,0.00138749,0.0009749810000000001,0.285954,8.01068e-05,0.0157896,2.9601e-05,0.031879700000000004,0.000201165,0.500105,0.500311,0.685996
9.93335e-06,5.71472e-05,186348,1,0.00299212,6.42283e-05,0.00151783,0.00098982,0.286505,8.763190000000001e-05,0.0157896,2.97658e-05,0.0310433,5.9003900000000006e-05,0.500104,0.500311,0.686547
9.92066e-06,6.00171e-05,186348,1,0.00237659,6.445100000000001e-05,0.00147847,0.00103953,0.287056,8.53595e-05,0.0157896,2.9763200000000003e-05,0.031160000000000004,5.89301e-05,0.500104,0.500311,0.687098
9.89298e-06,6.54829e-05,186004,1,0.00274598,6.41643e-05,0.00126256,0.0011342000000000001,0.287607,7.2894e-05,0.0157896,2.97432e-05,0.0322267,0.000144003,0.500104,0.500311,0.687649
9.85716e-06,6.75062e-05,169684,1,0.00256078,6.39104e-05,0.00126236,0.00116924,0.28815799999999997,7.28821e-05,0.0157896,2.97248e-05,0.0327284,0.000144381,0.500104,0.500311,0.6882
9.81876e-06,6.27104e-05,178348,1,0.00237372,6.32607e-05,0.00127909,0.00108618,0.288709,7.3848e-05,0.0157896,2.96304e-05,0.032657900000000004,0.000124441,0.500104,0.500311,0.68875
9.78168e-06,5.76194e-05,178348,1,0.00197905,6.20563e-05,0.00128516,0.000997997,0.28926,7.41984e-05,0.0157896,2.94181e-05,0.032298200000000006,7.948939999999999e-06,0.500104,0.500311,0.689301
9.74959e-06,6.21041e-05,182444,1,0.00185315,6.05153e-05,0.0012212999999999998,0.00107568,0.28981,7.05116e-05,0.0157896,2.91377e-05,0.031760000000000004,5.4738000000000003e-05,0.500104,0.500311,0.689851
9.73099e-06,6.3307e-05,186773,1,0.00178008,5.94351e-05,0.00123343,0.00109651,0.29036100000000004,7.12121e-05,0.0157896,2.8881599999999998e-05,0.032042900000000006,0.000205948,0.500104,0.500311,0.6904020000000001
9.73067e-06,6.41983e-05,189798,1,0.00224384,5.9179e-05,0.00114254,0.00111195,0.290912,6.59647e-05,0.0157896,2.8783899999999997e-05,0.031840600000000004,0.000335064,0.500104,0.500311,0.690952
9.750399999999999e-06,5.93525e-05,189798,1,0.00269671,5.99913e-05,0.00116066,0.00102802,0.291463,6.70109e-05,0.0157896,2.8800999999999998e-05,0.0320306,0.000411921,0.500104,0.500311,0.691503
9.79304e-06,5.3835900000000004e-05,169183,1,0.00312128,6.29449e-05,0.00125952,0.0009324660000000001,0.292014,7.271819999999999e-05,0.0157896,2.92593e-05,0.0318589,0.00042813300000000003,0.500104,0.500311,0.692053
9.858480000000001e-06,5.90768e-05,189664,1,0.00300675,6.44016e-05,0.00152647,0.00102324,0.292565,8.813069999999999e-05,0.0157896,2.9401e-05,0.0295793,0.00043056699999999997,0.500104,0.500311,0.692604
9.92443e-06,6.11258e-05,190419,1,0.00304757,6.28737e-05,0.00157354,0.00105873,0.293116,9.08484e-05,0.0157896,2.90329e-05,0.0286777,0.00038316099999999997,0.500104,0.500311,0.693156
9.970499999999999e-06,5.8786e-05,190419,1,0.00266228,6.04494e-05,0.00141654,0.0010182000000000001,0.293667,8.178390000000001e-05,0.0157896,2.85878e-05,0.028840699999999997,0.000276985,0.500104,0.500311,0.693707
9.9912e-06,5.32432e-05,227039,1,0.00245377,5.9098900000000004e-05,0.00113865,0.0009222000000000001,0.294218,6.573979999999999e-05,0.0157896,2.84493e-05,0.0287204,0.000158019,0.500104,0.500311,0.694258
9.987139999999999e-06,5.5319700000000005e-05,182612,1,0.00226624,5.81579e-05,0.00113264,0.0009581660000000001,0.294769,6.53929e-05,0.0157896,2.83187e-05,0.028663,4.39639e-05,0.500105,0.500311,0.694809
9.9638e-06,5.86771e-05,202018,1,0.00189747,5.78888e-05,0.00112598,0.00101632,0.29531999999999997,6.50085e-05,0.0157896,2.82823e-05,0.0289504,8.909339999999999e-06,0.500105,0.500311,0.695361
9.92766e-06,5.9001999999999995e-05,227106,1,0.0018320999999999997,5.8525699999999994e-05,0.00109229,0.00102195,0.295871,6.30633e-05,0.0157896,2.8546700000000002e-05,0.0288962,3.70862e-05,0.500105,0.500311,0.695912
9.88293e-06,5.4563100000000006e-05,227106,1,0.00265974,5.9684799999999995e-05,0.00121133,0.0009450610000000001,0.29642199999999996,6.99362e-05,0.0157896,2.8964499999999997e-05,0.0293009,5.7944e-05,0.500105,0.500312,0.696463
9.84013e-06,5.37327e-05,190187,1,0.00272196,6.0672e-05,0.00142945,0.000930678,0.296973,8.252940000000001e-05,0.0157896,2.9197600000000003e-05,0.030571800000000003,9.28006e-05,0.500105,0.500312,0.697014
9.80748e-06,5.7040500000000004e-05,189723,1,0.00291042,6.19786e-05,0.0014853,0.00098797,0.29752399999999996,8.57536e-05,0.0157896,2.9447300000000002e-05,0.0326283,2.42828e-05,0.500105,0.500312,0.697566
9.7887e-06,6.129470000000001e-05,198636,1,0.00268116,6.2111e-05,0.00142179,0.00106166,0.298075,8.20871e-05,0.0157896,2.94713e-05,0.0322868,9.93383e-05,0.500105,0.500312,0.698117
9.78653e-06,6.62457e-05,190740,1,0.00295662,6.15584e-05,0.00125378,0.00114741,0.298626,7.238689999999999e-05,0.0157896,2.93863e-05,0.0321218,0.00020659999999999998,0.500105,0.500312,0.6986680000000001
9.79877e-06,7.17376e-05,177375,1,0.00297803,6.10558e-05,0.00139072,0.00124253,0.29917699999999997,8.02934e-05,0.0157896,2.93938e-05,0.0318551,0.000307884,0.500105,0.500312,0.6992189999999999
9.82612e-06,7.67549e-05,128989,1,0.0032646999999999997,6.10372e-05,0.00132943,0.00132943,0.299728,7.67549e-05,0.0157896,2.95331e-05,0.031011400000000005,0.000388399,0.500105,0.500312,0.699769
9.86605e-06,6.58195e-05,181471,1,0.00272099,6.15017e-05,0.00136908,0.00114003,0.300279,7.9044e-05,0.0157896,2.9763899999999998e-05,0.0316601,0.000416268,0.500105,0.500312,0.7003199999999999
9.90803e-06,5.91896e-05,186708,1,0.00304938,6.21821e-05,0.00134317,0.00102519,0.30083000000000004,7.75479e-05,0.0157896,2.9920700000000003e-05,0.0323584,0.000355884,0.500105,0.500312,0.700871
9.941289999999998e-06,5.63197e-05,231391,1,0.00310607,6.28563e-05,0.00143296,0.000975486,0.301381,8.27317e-05,0.0157896,2.99586e-05,0.032215499999999994,0.000279953,0.500105,0.500312,0.701422
9.95918e-06,5.50971e-05,235487,1,0.00305275,6.39834e-05,0.00153726,0.000954311,0.30193200000000003,8.87537e-05,0.0157896,3.0099299999999998e-05,0.0316353,0.000155031,0.500105,0.500312,0.701972
9.958110000000001e-06,5.72733e-05,190444,1,0.00248679,6.46015e-05,0.00153822,0.000992003,0.302483,8.880940000000001e-05,0.0157896,3.0163899999999998e-05,0.0309082,2.3363499999999997e-05,0.500105,0.500312,0.702523
9.939510000000001e-06,6.13589e-05,190444,1,0.00256394,6.45816e-05,0.0014103,0.00106277,0.303034,8.14239e-05,0.0157896,3.01064e-05,0.031713,0.00010375799999999999,0.500105,0.500312,0.703074
9.9081e-06,6.60421e-05,173348,1,0.00310427,6.43122e-05,0.00123714,0.00114388,0.303585,7.14261e-05,0.0157896,3.00862e-05,0.0324795,0.000158023,0.500105,0.500312,0.703625
9.87203e-06,6.73382e-05,173780,1,0.00233408,6.384609999999999e-05,0.00124136,0.00116633,0.304136,7.16697e-05,0.0157896,2.9992199999999997e-05,0.032818900000000005,0.00015498200000000001,0.500104,0.500312,0.704175
9.83414e-06,6.12276e-05,182444,1,0.00233959,6.28379e-05,0.00134583,0.00106049,0.304687,7.77017e-05,0.0157896,2.9828499999999997e-05,0.0324879,9.403559999999999e-05,0.500104,0.500312,0.7047260000000001
9.798450000000001e-06,6.11685e-05,182444,1,0.00199014,6.1707e-05,0.00124241,0.00105947,0.305238,7.17303e-05,0.0157896,2.9645500000000003e-05,0.0319409,2.5442500000000002e-06,0.500104,0.500312,0.705276
9.769869999999999e-06,5.9428199999999995e-05,186540,1,0.00173198,6.0196800000000006e-05,0.00126272,0.00102933,0.305789,7.29034e-05,0.0157896,2.9350500000000003e-05,0.0320071,9.881770000000001e-05,0.500104,0.500312,0.7058270000000001
9.75722e-06,6.16246e-05,190869,1,0.00199435,5.94013e-05,0.00121755,0.00106737,0.30634,7.02954e-05,0.0157896,2.91532e-05,0.0322332,0.000245105,0.500104,0.500312,0.706378
9.762150000000001e-06,6.18917e-05,193894,1,0.00229002,5.94082e-05,0.00114416,0.001072,0.30689099999999997,6.60578e-05,0.0157896,2.90843e-05,0.031836,0.000351175,0.500104,0.500312,0.706928
9.78933e-06,5.3856099999999994e-05,173279,1,0.00280427,6.085560000000001e-05,0.00116295,0.000932816,0.307442,6.71429e-05,0.0157896,2.9233699999999998e-05,0.031890499999999995,0.00041955599999999997,0.500104,0.500312,0.707479
9.839539999999999e-06,5.54692e-05,174880,1,0.00281876,6.38079e-05,0.00133975,0.000960754,0.30799299999999996,7.73505e-05,0.0157896,2.9676e-05,0.0304295,0.00041102,0.500104,0.500312,0.708029
9.90913e-06,5.9588599999999994e-05,193760,1,0.00304478,6.42104e-05,0.00157214,0.0010321,0.30854299999999996,9.07677e-05,0.0157896,2.96388e-05,0.029089799999999996,0.000414814,0.500104,0.500312,0.70858
9.96876e-06,6.0443100000000004e-05,193760,1,0.00289516,6.21114e-05,0.00152192,0.0010469000000000001,0.309094,8.78682e-05,0.0157896,2.91751e-05,0.0286587,0.000352815,0.500104,0.500312,0.709132
1.00043e-05,5.7123800000000004e-05,194515,1,0.00255283,5.9884300000000005e-05,0.00130817,0.000989413,0.309645,7.55275e-05,0.0157896,2.8794899999999998e-05,0.028692099999999998,0.00025251099999999997,0.500105,0.500312,0.709683
1.00151e-05,5.06551e-05,231135,1,0.00236911,5.8831899999999995e-05,0.00109924,0.000877373,0.310196,6.34645e-05,0.0157896,2.87089e-05,0.028712400000000003,0.000103145,0.500105,0.500312,0.710234
1.00028e-05,5.311100000000001e-05,186708,1,0.0021655000000000003,5.80828e-05,0.00114745,0.0009199089999999999,0.310747,6.62483e-05,0.0157896,2.85892e-05,0.028914299999999997,1.28907e-05,0.500105,0.500312,0.710785
9.973610000000001e-06,5.90905e-05,206114,1,0.00184404,5.8052e-05,0.00110418,0.00102348,0.311298,6.375e-05,0.0157896,2.86347e-05,0.0289687,1.80946e-05,0.500105,0.500312,0.711337
9.93391e-06,5.73209e-05,231202,1,0.00198314,5.9080600000000005e-05,0.00118688,0.000992827,0.311849,6.85247e-05,0.0157896,2.89891e-05,0.029176999999999998,4.4576499999999996e-05,0.500105,0.500312,0.711888
9.88918e-06,5.31788e-05,231202,1,0.00265878,6.03015e-05,0.00126243,0.0009210830000000001,0.3124,7.28865e-05,0.0157896,2.94325e-05,0.029815699999999997,7.35824e-05,0.500105,0.500312,0.712439
9.84899e-06,5.4595900000000004e-05,193819,1,0.00264055,6.14651e-05,0.00146054,0.0009456289999999999,0.31295100000000003,8.43242e-05,0.0157896,2.9690999999999997e-05,0.031099,6.81438e-05,0.500105,0.500313,0.71299
9.81987e-06,5.7797700000000004e-05,202732,1,0.00280162,6.23727e-05,0.00154011,0.00100109,0.313502,8.89183e-05,0.0157896,2.98125e-05,0.0323443,2.56803e-06,0.500105,0.500313,0.713542
9.806849999999999e-06,6.19813e-05,202732,1,0.00271391,6.19843e-05,0.00141745,0.00107355,0.314053,8.18366e-05,0.0157896,2.97245e-05,0.032067200000000004,0.000130463,0.500105,0.500313,0.714093
9.81035e-06,6.72668e-05,181471,1,0.00302341,6.13074e-05,0.00121531,0.0011651,0.314604,7.01658e-05,0.0157896,2.96146e-05,0.0322869,0.000245261,0.500105,0.500313,0.714644
9.82669e-06,7.264350000000001e-05,182252,1,0.002972,6.0897100000000003e-05,0.00139485,0.00125822,0.315155,8.053159999999999e-05,0.0157896,2.9615900000000002e-05,0.0317068,0.00032791,0.500105,0.500313,0.715194
9.85839e-06,7.161279999999999e-05,185567,1,0.00324949,6.09084e-05,0.00131874,0.00124037,0.315706,7.61375e-05,0.0157896,2.97597e-05,0.0317784,0.000409006,0.500105,0.500313,0.715745
9.900299999999999e-06,5.83714e-05,185567,1,0.00279749,6.14254e-05,0.00131859,0.00101102,0.316257,7.61288e-05,0.0157896,2.9968200000000002e-05,0.0320307,0.000398009,0.500105,0.500313,0.716296
9.93974e-06,5.62293e-05,190804,1,0.00326848,6.16852e-05,0.00133142,0.0009739210000000001,0.316808,7.68696e-05,0.0157896,2.9956999999999998e-05,0.0323207,0.000325534,0.500105,0.500313,0.716847
9.96841e-06,5.57759e-05,239583,1,0.00294309,6.272e-05,0.00141909,0.000966068,0.317359,8.19314e-05,0.0157896,3.00412e-05,0.0320421,0.00022054599999999999,0.500105,0.500313,0.7173970000000001
9.98117e-06,5.48532e-05,239583,1,0.00304656,6.40352e-05,0.00145439,0.000950085,0.31790999999999997,8.396940000000001e-05,0.0157896,3.0225799999999998e-05,0.0313998,9.96373e-05,0.500105,0.500312,0.7179479999999999
9.973789999999999e-06,5.8196e-05,194540,1,0.0022493,6.426270000000001e-05,0.00150418,0.00100799,0.318461,8.684389999999999e-05,0.0157896,3.01589e-05,0.0309507,2.0109800000000002e-05,0.500105,0.500312,0.718499
9.94864e-06,6.43989e-05,194579,1,0.0029204,6.40377e-05,0.00131859,0.00111542,0.31901199999999996,7.61287e-05,0.0157896,3.0102399999999998e-05,0.0319216,0.000132725,0.500105,0.500312,0.71905
9.9134e-06,6.753859999999999e-05,177444,1,0.0028128,6.3804e-05,0.00129572,0.0011698000000000001,0.319563,7.48085e-05,0.0157896,3.00792e-05,0.0327119,0.000153454,0.500105,0.500312,0.719601
9.874960000000002e-06,6.738829999999999e-05,177876,1,0.00235185,6.32409e-05,0.00120437,0.0011672,0.320114,6.953439999999999e-05,0.0157896,2.99719e-05,0.0330548,0.000157363,0.500105,0.500312,0.720151
9.837139999999999e-06,6.0134700000000005e-05,186540,1,0.00215616,6.20972e-05,0.00131403,0.00104156,0.32066500000000003,7.58657e-05,0.0157896,2.97872e-05,0.032273500000000004,6.91304e-05,0.500105,0.500312,0.7207020000000001
9.80413e-06,5.5172299999999994e-05,190636,1,0.0019175999999999998,6.0873500000000006e-05,0.00114952,0.000955613,0.321216,6.63678e-05,0.0157896,2.9594899999999997e-05,0.0313895,2.98725e-05,0.500104,0.500312,0.721252
9.78026e-06,5.8909499999999996e-05,194965,1,0.00169897,5.95296e-05,0.00129019,0.00102034,0.321767,7.44891e-05,0.0157896,2.92946e-05,0.0320192,0.000153922,0.500104,0.500312,0.721803
9.77333e-06,6.271770000000001e-05,194965,1,0.00216588,5.8962600000000004e-05,0.00121278,0.0010863,0.322318,7.00199e-05,0.0157896,2.91619e-05,0.03209890000000001,0.000284574,0.500104,0.500312,0.722353
9.78525e-06,6.05689e-05,197990,1,0.00247268,5.9129099999999996e-05,0.00115344,0.00104908,0.322869,6.65941e-05,0.0157896,2.90687e-05,0.031952299999999996,0.000362476,0.500104,0.500312,0.722904
9.81971e-06,4.9441800000000005e-05,177375,1,0.00285895,6.14688e-05,0.00120714,0.000856357,0.32342,6.96944e-05,0.0157896,2.9409699999999997e-05,0.0321034,0.000410534,0.500105,0.500312,0.723454
9.87773e-06,5.44699e-05,197856,1,0.00298046,6.37938e-05,0.00141542,0.000943446,0.323971,8.17196e-05,0.0157896,2.9728e-05,0.029930099999999998,0.00041967400000000003,0.500105,0.500312,0.724005
9.9461e-06,5.77287e-05,197856,1,0.00305023,6.31538e-05,0.00155114,0.00099989,0.324522,8.95549e-05,0.0157896,2.9511100000000003e-05,0.0287738,0.000398433,0.500105,0.500312,0.7245560000000001
9.99829e-06,5.72439e-05,198611,1,0.00273442,6.08362e-05,0.00145025,0.000991495,0.325073,8.373e-05,0.0157896,2.90161e-05,0.0284796,0.000314907,0.500105,0.500312,0.725108
1.00249e-05,5.3522e-05,198611,1,0.00248369,5.90917e-05,0.00118831,0.0009270289999999999,0.32562399999999997,6.86073e-05,0.0157896,2.8727600000000003e-05,0.028784399999999998,0.000211206,0.500105,0.500312,0.725659
1.00267e-05,5.21471e-05,190804,1,0.00233958,5.80667e-05,0.00107642,0.000903215,0.326175,6.21471e-05,0.0157896,2.8603600000000002e-05,0.028532,6.487680000000001e-05,0.500105,0.500312,0.72621
1.0006799999999999e-05,5.64783e-05,210210,1,0.00193955,5.76696e-05,0.00112084,0.000978233,0.326726,6.47117e-05,0.0157896,2.85374e-05,0.0288262,1.81148e-06,0.500105,0.500313,0.726761
9.97264e-06,5.9471099999999994e-05,210210,1,0.00186932,5.8060200000000004e-05,0.00105946,0.00103007,0.327276,6.11679e-05,0.0157896,2.87137e-05,0.029217400000000004,3.74925e-05,0.500105,0.500313,0.727313
9.92954e-06,5.25421e-05,235298,1,0.0023515999999999997,5.9119799999999996e-05,0.00121571,0.000910056,0.327827,7.01891e-05,0.0157896,2.912e-05,0.0291943,6.32865e-05,0.500105,0.500313,0.7278640000000001
9.88613e-06,5.2390200000000005e-05,198379,1,0.00269592,6.03233e-05,0.00129006,0.000907426,0.328378,7.44815e-05,0.0157896,2.94662e-05,0.0301005,7.31855e-05,0.500105,0.500313,0.7284149999999999
9.84892e-06,5.5510299999999996e-05,197915,1,0.00283874,6.14615e-05,0.00146102,0.000961468,0.32892899999999997,8.43522e-05,0.0157896,2.96861e-05,0.0325436,5.97163e-05,0.500105,0.500313,0.728966
9.82423e-06,5.89127e-05,206764,1,0.00292519,6.21352e-05,0.00140747,0.0010204,0.32948,8.12601e-05,0.0157896,2.9792600000000003e-05,0.0324132,5.352479999999999e-05,0.500105,0.500314,0.729518
9.81642e-06,6.4101e-05,198932,1,0.00288853,6.170399999999999e-05,0.00129763,0.00111026,0.330031,7.49188e-05,0.0157896,2.97048e-05,0.031997000000000005,0.000182988,0.500106,0.500314,0.730069
9.82355e-06,6.94709e-05,185567,1,0.00306688,6.1003500000000006e-05,0.00128976,0.00120327,0.33058200000000004,7.44642e-05,0.0157896,2.96237e-05,0.0319712,0.00027165,0.500106,0.500314,0.7306189999999999
9.844839999999999e-06,7.46462e-05,186412,1,0.0030800999999999997,6.06907e-05,0.00134119,0.00129291,0.331133,7.743350000000001e-05,0.0157896,2.96687e-05,0.0314412,0.000358229,0.500105,0.500314,0.73117
9.87998e-06,6.45365e-05,189663,1,0.00293375,6.0779499999999996e-05,0.00133971,0.00111781,0.33168400000000003,7.73483e-05,0.0157896,2.9808000000000003e-05,0.0319129,0.000409158,0.500105,0.500314,0.731721
9.92238e-06,5.8778e-05,189663,1,0.00291668,6.13121e-05,0.00125081,0.00101807,0.332235,7.22154e-05,0.0157896,2.9986199999999998e-05,0.0321873,0.000380791,0.500105,0.500313,0.732272
9.95742e-06,5.4840500000000005e-05,194900,1,0.00318033,6.15409e-05,0.0013071,0.0009498660000000001,0.332786,7.546569999999999e-05,0.0157896,2.9941399999999998e-05,0.0323211,0.000303287,0.500105,0.500313,0.732822
9.97961e-06,5.40224e-05,243679,1,0.00309778,6.27418e-05,0.00139114,0.000935695,0.333337,8.03178e-05,0.0157896,3.0038699999999998e-05,0.0318907,0.00018937099999999997,0.500105,0.500313,0.7333729999999999
9.984680000000001e-06,5.52131e-05,198636,1,0.00294824,6.37155e-05,0.00152084,0.000956319,0.333888,8.78058e-05,0.0157896,3.01467e-05,0.0310534,4.85906e-05,0.500105,0.500313,0.733924
9.97039e-06,5.8894700000000004e-05,198636,1,0.0023967,6.3814e-05,0.00147202,0.00102009,0.334439,8.49873e-05,0.0157896,3.00911e-05,0.0311764,7.49398e-05,0.500105,0.500313,0.734475
9.941860000000001e-06,6.44041e-05,198292,1,0.00273961,6.343189999999999e-05,0.00124682,0.00111551,0.33499,7.19849e-05,0.0157896,3.00355e-05,0.032187799999999996,0.000159707,0.500105,0.500313,0.7350260000000001
9.90572e-06,6.65271e-05,181972,1,0.00252264,6.31552e-05,0.00127071,0.00115228,0.335541,7.33644e-05,0.0157896,2.99934e-05,0.0328592,0.000166306,0.500105,0.500313,0.735576
9.86793e-06,6.230649999999999e-05,190636,1,0.00235219,6.25353e-05,0.0012843,0.00107918,0.336092,7.41492e-05,0.0157896,2.9900100000000002e-05,0.032618799999999996,0.000140718,0.500105,0.500313,0.7361270000000001
9.83118e-06,5.69468e-05,190636,1,0.00194091,6.13813e-05,0.00127979,0.000986347,0.33664299999999997,7.38884e-05,0.0157896,2.9706e-05,0.0322601,2.52286e-05,0.500105,0.500313,0.736677
9.799389999999999e-06,5.67383e-05,194732,1,0.00179518,5.98229e-05,0.00120786,0.000982737,0.337194,6.97359e-05,0.0157896,2.94306e-05,0.0317724,4.2198999999999994e-05,0.500105,0.500313,0.737228
9.78094e-06,6.00396e-05,199061,1,0.00175243,5.871979999999999e-05,0.00121921,0.00103992,0.33774499999999996,7.0391e-05,0.0157896,2.9181e-05,0.0321629,0.000195214,0.500105,0.500313,0.737779
9.78021e-06,6.13765e-05,202086,1,0.00221186,5.8464399999999995e-05,0.00112353,0.00106307,0.338296,6.4867e-05,0.0157896,2.90911e-05,0.0317975,0.000322302,0.500105,0.500313,0.738329
9.79909e-06,5.6475100000000004e-05,202086,1,0.00264119,5.9284300000000004e-05,0.00113473,0.0009781780000000001,0.33884699999999995,6.55138e-05,0.0157896,2.9124400000000002e-05,0.0320423,0.00040048199999999996,0.500105,0.500313,0.73888
9.84053e-06,4.77453e-05,181471,1,0.00307573,6.22356e-05,0.001232,0.000826974,0.339398,7.11293e-05,0.0157896,2.95967e-05,0.0318174,0.00041563300000000005,0.500105,0.500313,0.73943
9.90465e-06,4.9001499999999995e-05,201952,1,0.00297845,6.36918e-05,0.00148397,0.000848731,0.339949,8.56768e-05,0.0157896,2.97615e-05,0.0295904,0.000419066,0.500105,0.500313,0.739981
9.968380000000001e-06,5.1495699999999996e-05,202707,1,0.00293815,6.224770000000001e-05,0.00152808,0.000891932,0.3405,8.82236e-05,0.0157896,2.9419299999999998e-05,0.028690300000000002,0.000370239,0.500105,0.500313,0.740532
1.00122e-05,5.1010299999999995e-05,202707,1,0.00258236,5.99717e-05,0.00136945,0.000883525,0.34105100000000005,7.90651e-05,0.0157896,2.90073e-05,0.028857999999999998,0.000259264,0.500105,0.500313,0.741084
1.00312e-05,4.8848400000000005e-05,239327,1,0.00238516,5.87827e-05,0.00111482,0.00084608,0.341602,6.43641e-05,0.0157896,2.8898699999999998e-05,0.028852600000000003,0.00013793600000000002,0.500105,0.500313,0.741635
1.00259e-05,4.96494e-05,194900,1,0.00219507,5.79818e-05,0.00111011,0.000859953,0.34215300000000004,6.4092e-05,0.0157896,2.87961e-05,0.028677800000000003,2.93273e-05,0.500105,0.500313,0.742186
1.00017e-05,5.8810299999999995e-05,186708,1,0.00188705,5.78108e-05,0.00112519,0.00101862,0.342704,6.49628e-05,0.0157896,2.87799e-05,0.0289659,2.42741e-05,0.500105,0.500313,0.742737
9.96534e-06,5.91673e-05,239394,1,0.00179383,5.84778e-05,0.0011561,0.00102481,0.34325500000000003,6.67473e-05,0.0157896,2.9043699999999998e-05,0.0289654,5.06662e-05,0.500105,0.500314,0.743289
9.92068e-06,5.1642e-05,239394,1,0.00264341,5.95688e-05,0.00126768,0.000894466,0.343806,7.318920000000001e-05,0.0157896,2.94392e-05,0.029372900000000004,7.61607e-05,0.500106,0.500314,0.74384
0.0,0.0164892,157664,10,0.0613938,0.00367403,0.0837441,0.0285601,0.00129214,0.048349699999999995,0.0157896,0.00135381,0.31096999999999997,0.297673,0.5001,0.5003,0.401363
8.327530000000001e-05,0.028441900000000003,157664,10,0.07813389999999999,0.0064547,0.106198,0.049262900000000005,0.00258428,0.0613135,0.0157896,0.00261708,0.32256599999999996,0.309628,0.5001,0.5003,0.402656
0.000194104,0.0381156,157665,10,0.0882157,0.00894275,0.125462,0.0660183,0.00387642,0.0724354,0.0157896,0.00384002,0.328422,0.314718,0.5001,0.5003,0.403951
0.00031455599999999996,0.0462035,157601,10,0.0331311,0.0113005,0.14493499999999998,0.08002680000000001,0.00516856,0.0836782,0.0157896,0.00503591,0.330088,0.315828,0.5001,0.5003,0.405246
0.00043966599999999996,0.0532243,153952,10,0.00621643,0.013571100000000001,0.168767,0.0921872,0.0064607,0.0974377,0.0157896,0.00621195,0.331922,0.31763600000000003,0.5001,0.5003,0.406542
0.00056866,0.0597159,153247,10,0.0668144,0.0157714,0.191302,0.103431,0.00775284,0.110448,0.0157896,0.00736966,0.33316100000000004,0.318247,0.5001,0.5003,0.40783800000000003
0.0007006839999999999,0.06644589999999999,153246,10,0.11116300000000001,0.017918,0.208208,0.11508800000000001,0.00904498,0.120209,0.0157896,0.00851177,0.33213200000000004,0.31893,0.5001,0.5003,0.40913299999999997
0.0008336169999999999,0.0730621,157471,10,0.11406,0.020015900000000003,0.231871,0.126547,0.0103371,0.133871,0.0157896,0.00963946,0.332852,0.31911,0.5001,0.5003,0.410434
0.000966229,0.07826,157470,10,0.0371325,0.022075400000000002,0.249336,0.13555,0.011629299999999999,0.143954,0.0157896,0.010756299999999998,0.333728,0.319619,0.5001,0.5003,0.411739
0.0010984000000000002,0.0841031,157474,10,0.058594799999999995,0.0241044,0.266014,0.145671,0.0129214,0.153583,0.0157896,0.0118647,0.33547,0.319643,0.500101,0.500301,0.413045
0.00123067,0.0895183,157983,10,0.15241400000000002,0.0261005,0.288265,0.15505,0.014213499999999999,0.16643,0.0157896,0.012962999999999999,0.336353,0.320986,0.5001,0.500301,0.41435
0.00136277,0.0931673,157407,10,0.00650062,0.028085500000000003,0.308902,0.16137,0.015505700000000002,0.178345,0.0157896,0.0140571,0.338091,0.322202,0.5001,0.5003,0.41565100000000005
0.00149519,0.0965032,161887,10,0.0462157,0.030067200000000002,0.329813,0.167148,0.016797799999999998,0.190418,0.0157896,0.0151469,0.33974,0.32351199999999997,0.5001,0.5003,0.416954
0.00162815,0.100445,161886,10,0.06723810000000001,0.0320382,0.35485300000000003,0.173977,0.018090000000000002,0.20487399999999997,0.0157896,0.0162308,0.340154,0.32352800000000004,0.5001,0.5003,0.418264
0.00176154,0.105179,161632,10,0.0386624,0.0339853,0.380349,0.182176,0.0193821,0.219594,0.0157896,0.017302900000000003,0.34110999999999997,0.32324200000000003,0.5001,0.5003,0.41958100000000004
0.00189524,0.109801,161950,10,0.0255283,0.0359047,0.40060300000000004,0.190181,0.0206742,0.23128800000000002,0.0157896,0.018364099999999998,0.341688,0.323408,0.500099,0.5003,0.42089899999999997
0.00202902,0.11486600000000001,161633,10,0.0326177,0.0378014,0.41423699999999997,0.198953,0.0219664,0.23915999999999998,0.0157896,0.0194145,0.343186,0.324302,0.500099,0.5003,0.42221400000000003
0.00216365,0.12000999999999999,161568,10,0.11689100000000001,0.0396805,0.44432,0.20786300000000002,0.0232585,0.25652800000000003,0.0157896,0.0204569,0.344531,0.325289,0.5001,0.5003,0.423529
0.00229881,0.12498499999999998,161566,10,0.12954300000000002,0.0415454,0.45898100000000003,0.21648,0.0245507,0.264993,0.0157896,0.0214914,0.345,0.326613,0.5001,0.5003,0.424846
0.0024348000000000004,0.129804,161948,10,0.24226,0.0433834,0.47259399999999996,0.224827,0.0258428,0.272852,0.0157896,0.022514199999999998,0.345554,0.326034,0.5001,0.5003,0.426166
0.00257112,0.134546,165920,10,0.144669,0.0452191,0.514832,0.233041,0.0271349,0.297238,0.0157896,0.023533900000000003,0.347655,0.32684,0.5001,0.5003,0.427482
0.00270787,0.13918,165920,10,0.0439281,0.0470822,0.556457,0.24106599999999997,0.028427099999999997,0.32127,0.0157896,0.0245588,0.351143,0.327359,0.5001,0.5003,0.428804
0.00284569,0.143643,165983,10,0.00780556,0.0489625,0.575475,0.248797,0.0297192,0.33225,0.0157896,0.0255875,0.35354800000000003,0.328094,0.5001,0.5003,0.430137
0.00298395,0.147993,166047,10,0.0110212,0.050848800000000006,0.599504,0.256332,0.031011400000000005,0.346123,0.0157896,0.0266156,0.35536999999999996,0.32881,0.5001,0.5003,0.431475
0.00312215,0.15222,166049,10,0.0374485,0.052725,0.61912,0.263652,0.032303500000000006,0.35744899999999996,0.0157896,0.027638299999999998,0.356501,0.329573,0.5001,0.5003,0.432812
0.00325979,0.156782,165981,10,0.10303499999999999,0.0545803,0.6308779999999999,0.271555,0.0335957,0.364237,0.0157896,0.028650799999999997,0.358257,0.330061,0.5001,0.5003,0.43414899999999995
0.00339761,0.161405,166111,10,0.24469499999999997,0.0564193,0.658778,0.279562,0.034887800000000004,0.380345,0.0157896,0.0296572,0.359678,0.33028,0.500099,0.5003,0.435488
0.00353536,0.16595,165665,10,0.38524899999999995,0.0582451,0.6692100000000001,0.287434,0.0361799,0.386368,0.0157896,0.0306573,0.361101,0.33042699999999997,0.500099,0.5002989999999999,0.436825
0.00367196,0.170604,170016,10,0.29521,0.0600596,0.7109300000000001,0.295496,0.0374721,0.410455,0.0157896,0.0316487,0.363272,0.332032,0.500099,0.5002989999999999,0.43816000000000005
0.00380741,0.17537,170016,10,0.128902,0.0619049,0.788499,0.303749,0.0387642,0.45524,0.0157896,0.0326391,0.36596599999999996,0.33432399999999995,0.500099,0.5002989999999999,0.439503
0.00394593,0.179548,170016,10,0.053861900000000004,0.0637544,0.808008,0.310987,0.0400564,0.466503,0.0157896,0.0336248,0.366528,0.33514,0.500099,0.5002989999999999,0.44085799999999997
0.00408673,0.18346600000000002,170013,10,0.0898521,0.0656133,0.828306,0.317772,0.0413485,0.47822299999999995,0.0157896,0.034610300000000004,0.367357,0.333658,0.500099,0.5002989999999999,0.442217
0.0042284,0.18719,170145,10,0.199243,0.067486,0.8461280000000001,0.324223,0.0426406,0.488512,0.0157896,0.035599900000000004,0.369209,0.333936,0.500099,0.5002989999999999,0.443575
0.00436988,0.190833,170077,10,0.378626,0.06935880000000001,0.853583,0.33053299999999997,0.0439328,0.492816,0.0157896,0.036589300000000005,0.372329,0.333703,0.500099,0.5003,0.444935
0.00451163,0.194411,169955,10,0.59804,0.0711983,0.879719,0.33673000000000003,0.045224900000000005,0.5079060000000001,0.0157896,0.037571,0.376388,0.333314,0.500099,0.5003,0.44629399999999997
0.00465309,0.197961,170083,10,0.630016,0.0730446,0.884064,0.342879,0.0465171,0.510415,0.0157896,0.0385568,0.378564,0.336345,0.500099,0.5003,0.447651
0.00479181,0.201737,174112,10,0.339965,0.0749874,1.02051,0.349419,0.047809199999999996,0.589191,0.0157896,0.0395582,0.382536,0.339304,0.500099,0.5002989999999999,0.44901499999999994
0.00493171,0.205033,174112,10,0.141629,0.0769316,1.0533299999999999,0.355129,0.0491013,0.60814,0.0157896,0.0405543,0.383743,0.339406,0.500099,0.5002989999999999,0.45039300000000004
0.00507306,0.208071,174112,10,0.326126,0.0788564,1.0665799999999999,0.36039,0.0503935,0.615789,0.0157896,0.041541699999999994,0.384256,0.33916,0.5000979999999999,0.5002989999999999,0.45177799999999996
0.00521573,0.21088099999999999,174050,10,0.6102390000000001,0.0807804,1.08599,0.365257,0.0516856,0.626995,0.0157896,0.0425276,0.38621500000000003,0.339293,0.5000979999999999,0.5002989999999999,0.453165
0.00535838,0.213592,173919,10,0.891857,0.0826858,1.08822,0.369952,0.052977800000000005,0.6282810000000001,0.0157896,0.043505800000000004,0.387913,0.34023400000000004,0.5000979999999999,0.5002989999999999,0.45455100000000004
0.00550094,0.216273,174044,10,1.148,0.08453739999999998,1.1052600000000001,0.374596,0.05426990000000001,0.638121,0.0157896,0.0444686,0.389664,0.341213,0.5000979999999999,0.5002989999999999,0.45593199999999995
0.00564281,0.21907,178144,10,0.652647,0.0865063,1.27988,0.379441,0.055562,0.738937,0.0157896,0.0454551,0.39261,0.344351,0.5000979999999999,0.5002989999999999,0.45731400000000005
0.00578705,0.221584,178144,10,0.41716499999999995,0.08853899999999999,1.32426,0.383795,0.056854199999999994,0.76456,0.0157896,0.0464522,0.39365500000000003,0.343497,0.5000979999999999,0.5002989999999999,0.458712
0.00593319,0.22380300000000003,178144,10,0.7064159999999999,0.0905885,1.33673,0.38763800000000004,0.058146300000000005,0.771762,0.0157896,0.0474546,0.394117,0.341966,0.500097,0.5002989999999999,0.46011599999999997
0.00607889,0.22585500000000003,178146,10,1.09546,0.0926206,1.34499,0.39119299999999996,0.0594385,0.776528,0.0157896,0.0484536,0.395966,0.341104,0.500097,0.5002979999999999,0.461525
0.00622424,0.227777,178015,10,1.46403,0.09464539999999999,1.34676,0.394521,0.0607306,0.777552,0.0157896,0.049452699999999995,0.401942,0.341055,0.500097,0.5002979999999999,0.46293100000000004
0.00636608,0.22965300000000002,178015,10,1.47672,0.0966388,1.34256,0.39776999999999996,0.0620227,0.775127,0.0157896,0.050441900000000005,0.403692,0.34375700000000003,0.500097,0.5002979999999999,0.46433
0.00650443,0.23160300000000003,182303,10,0.8917129999999999,0.0987799,1.58794,0.401149,0.0633149,0.916795,0.0157896,0.0514525,0.407616,0.34605,0.500097,0.5002979999999999,0.465742
0.00664735,0.233215,182304,10,0.995448,0.10094600000000001,1.63081,0.403941,0.06460700000000001,0.9415479999999999,0.0157896,0.0524677,0.409142,0.347394,0.5000979999999999,0.5002979999999999,0.46717
0.00679172,0.234665,182240,10,1.4871,0.103098,1.64074,0.406452,0.06589919999999999,0.947284,0.0157896,0.05347869999999999,0.40952,0.346629,0.5000979999999999,0.5002979999999999,0.468604
0.00693777,0.235992,182240,10,1.9941099999999998,0.10519500000000001,1.6415099999999998,0.40875100000000003,0.0671913,0.947725,0.0157896,0.0544794,0.411505,0.346512,0.5000979999999999,0.5002989999999999,0.47003599999999995
0.00708376,0.23721599999999998,182240,10,2.25927,0.107293,1.63238,0.41086999999999996,0.0684834,0.9424549999999999,0.0157896,0.0554879,0.41379,0.347411,0.5000979999999999,0.5002989999999999,0.47145600000000004
0.00722618,0.238481,186336,10,1.2012,0.10965499999999999,1.9190900000000002,0.41306099999999996,0.06977560000000001,1.10798,0.0157896,0.0565409,0.418292,0.351089,0.5000979999999999,0.5002989999999999,0.47289200000000003
0.00737244,0.239481,186336,10,1.6493400000000003,0.112024,1.97879,0.414793,0.0710677,1.14245,0.0157896,0.057597800000000005,0.41769300000000004,0.351101,0.5000979999999999,0.5002979999999999,0.47434499999999996
0.00751993,0.24033600000000002,186400,10,2.28294,0.114428,1.98918,0.416275,0.07235989999999999,1.14845,0.0157896,0.0586707,0.41901000000000005,0.351558,0.5000979999999999,0.5002979999999999,0.47580500000000003
0.00766443,0.24109899999999998,186400,10,2.92615,0.11676099999999999,1.9901799999999998,0.417595,0.073652,1.14903,0.0157896,0.0597306,0.42089099999999996,0.349964,0.5000979999999999,0.5002979999999999,0.47725500000000004
0.00780477,0.241799,190495,10,1.98133,0.11923800000000001,2.38242,0.418808,0.0749441,1.3754899999999999,0.0157896,0.0608092,0.42276,0.34985700000000003,0.5000979999999999,0.5002989999999999,0.47870100000000004
0.00794608,0.24241999999999997,190496,10,2.04008,0.121833,2.42693,0.41988400000000003,0.0762363,1.40119,0.0157896,0.061899199999999995,0.428675,0.34953,0.500097,0.5002979999999999,0.48016899999999996
0.0080892,0.24288200000000001,190496,10,2.94602,0.12436400000000002,2.42139,0.420684,0.0775284,1.39799,0.0157896,0.0629758,0.429321,0.35032800000000003,0.500097,0.5002979999999999,0.481651
0.00823395,0.243243,190496,10,3.8061,0.126827,2.40842,0.421309,0.0788206,1.3905,0.0157896,0.0640482,0.43074399999999996,0.350167,0.5000979999999999,0.5002979999999999,0.48311899999999997
0.00837707,0.24354699999999999,194591,10,2.4645599999999996,0.129563,2.86948,0.42183699999999996,0.0801127,1.6566900000000002,0.0157896,0.06517150000000001,0.434752,0.353412,0.5000979999999999,0.5002979999999999,0.48458599999999996
0.00852248,0.243767,194528,10,3.00984,0.13253900000000002,2.9355,0.422216,0.0814048,1.69481,0.0157896,0.0663439,0.436908,0.354346,0.5000979999999999,0.5002979999999999,0.486075
0.00866509,0.24385500000000002,194592,10,4.27875,0.13552,2.93203,0.42236899999999994,0.082697,1.69281,0.0157896,0.06752799999999999,0.438275,0.353508,0.5000979999999999,0.500297,0.487569
0.00880161,0.243837,194592,10,5.34287,0.13835,2.9091,0.422338,0.08398910000000001,1.67957,0.0157896,0.0686966,0.439184,0.35381999999999997,0.5000979999999999,0.500297,0.48905
0.008928700000000001,0.24379299999999998,198688,10,3.4449199999999998,0.14166900000000002,3.45724,0.42226199999999997,0.0852813,1.99604,0.0157896,0.0699271,0.44371099999999997,0.35688200000000003,0.5000979999999999,0.5002979999999999,0.490562
0.00906206,0.243641,198688,10,5.20359,0.14489100000000002,3.5435199999999996,0.42199899999999996,0.0865734,2.04585,0.0157896,0.07113710000000001,0.44305600000000006,0.357172,0.5000979999999999,0.5002979999999999,0.492093
0.0092021,0.243389,198688,10,6.569,0.148009,3.53594,0.421562,0.0878655,2.04147,0.0157896,0.0723553,0.442954,0.356558,0.5000979999999999,0.5002979999999999,0.493588
0.00933467,0.243098,202720,10,4.9044099999999995,0.15204700000000002,4.3238900000000005,0.421058,0.0891577,2.4964,0.0157896,0.07371230000000001,0.44926400000000005,0.35935300000000003,0.500097,0.500297,0.49511400000000005
0.00946508,0.242707,202784,10,6.752280000000001,0.15608699999999998,4.37191,0.42038100000000006,0.09044980000000001,2.52412,0.0157896,0.0750812,0.45025299999999996,0.358732,0.5000979999999999,0.5002979999999999,0.49665600000000004
0.00958989,0.242173,202784,10,7.83484,0.159609,4.3230900000000005,0.41945600000000005,0.09174199999999999,2.49594,0.0157896,0.0763904,0.450687,0.354432,0.5000979999999999,0.5002979999999999,0.498174
0.00971028,0.24163800000000002,206816,10,8.10126,0.164482,5.3053,0.418529,0.0930341,3.06301,0.0157896,0.0778792,0.45865900000000004,0.360421,0.500097,0.500297,0.49973500000000004
0.00983521,0.24099,206816,10,9.67707,0.169022,5.3669400000000005,0.417407,0.0943262,3.0986,0.0157896,0.07934839999999999,0.458416,0.35985,0.5000979999999999,0.500297,0.501278
0.00995247,0.240279,210912,10,10.738,0.17468699999999998,7.09312,0.41617600000000005,0.09561839999999999,4.09521,0.0157896,0.0809378,0.46277299999999993,0.362431,0.500097,0.500297,0.502841
0.0100772,0.23949,210912,10,11.8196,0.180016,6.910810000000001,0.41481,0.0969105,3.98995,0.0157896,0.0825473,0.463725,0.362146,0.500097,0.500296,0.5044
0.010184700000000001,0.238639,215007,10,16.5014,0.18717999999999999,9.11551,0.41333500000000006,0.09820269999999999,5.26284,0.0157896,0.08434130000000001,0.46764300000000003,0.364956,0.500101,0.500296,0.506013
0.0103055,0.237695,215008,10,13.2165,0.19298099999999999,8.6292,0.4117,0.0994948,4.982069999999999,0.0157896,0.0860809,0.467221,0.36316,0.500097,0.500296,0.507542
0.0104039,0.236715,219103,10,25.9398,0.202741,12.3522,0.41000200000000003,0.100787,7.131530000000001,0.0157896,0.08812710000000001,0.47391700000000003,0.36886599999999997,0.5000979999999999,0.500297,0.509142
0.0105105,0.23569600000000002,223264,10,25.5812,0.214315,15.8167,0.408238,0.102079,9.13175,0.0157896,0.0903759,0.47776499999999994,0.373257,0.5000979999999999,0.500297,0.5107229999999999
0.0106349,0.234604,227360,10,23.0457,0.22536799999999999,17.5347,0.40634699999999996,0.103371,10.1237,0.0157896,0.0927252,0.478224,0.373158,0.5000979999999999,0.500296,0.5123300000000001
0.0107539,0.23344600000000001,231456,10,24.9298,0.23526599999999998,19.8493,0.404341,0.104663,11.46,0.0157896,0.0951299,0.479624,0.371139,0.500096,0.500297,0.5139859999999999
0.010947799999999999,0.23231500000000002,239584,10,11.9295,0.23750500000000002,16.4264,0.402382,0.105956,9.48377,0.0157896,0.0942949,0.9244190000000001,0.9898450000000001,0.5000020000000001,0.5,0.602615
0.0111405,0.231344,239648,10,15.1701,0.23964499999999997,16.8282,0.4007,0.107248,9.71573,0.0157896,0.0937954,0.805481,0.701365,0.49999799999999994,0.499992,0.602491
0.0114498,0.23031999999999997,243744,10,17.4418,0.242844,18.5046,0.398926,0.10854000000000001,10.6836,0.0157896,0.0935883,0.89318,0.790493,0.499996,0.500007,0.602349
0.011906700000000001,0.22921799999999998,247840,10,19.9021,0.245517,19.1397,0.397018,0.109832,11.0503,0.0157896,0.09336610000000001,0.915343,0.814166,0.499993,0.499987,0.602212
0.012475100000000001,0.22810100000000003,251936,10,24.9748,0.248444,18.0477,0.395083,0.111124,10.4199,0.0157896,0.0933113,0.960493,0.860825,0.499997,0.49999399999999994,0.602021
0.0130245,0.22687800000000002,256032,10,19.9481,0.251745,19.1969,0.392964,0.112416,11.0833,0.0157896,0.0932344,0.958693,0.8563149999999999,0.499993,0.499996,0.601852
0.013416200000000001,0.225669,260128,10,17.0923,0.25445300000000004,17.425,0.39087,0.11370799999999999,10.0603,0.0157896,0.0933646,0.997088,0.902634,0.49999499999999997,0.499992,0.6016630000000001
0.0137821,0.224354,260128,10,20.3375,0.25735,15.4723,0.38859299999999997,0.115,8.932939999999999,0.0157896,0.0933874,0.982649,0.878341,0.499992,0.49999,0.601524
0.014072999999999999,0.22239299999999998,264224,10,20.5304,0.25998000000000004,16.1172,0.385196,0.11629300000000001,9.30524,0.0157896,0.0945699,0.42640600000000006,0.299439,0.500113,0.500346,0.529516
0.014381,0.22065,268320,10,28.7847,0.268244,23.575,0.382178,0.117585,13.610999999999999,0.0157896,0.09420919999999999,0.898646,0.9989030000000001,0.49999099999999996,0.49999,0.60125
0.014324200000000002,0.219183,272416,10,40.0828,0.274463,28.1084,0.379637,0.118877,16.2284,0.0157896,0.0948005,0.977466,0.8703569999999999,0.49999099999999996,0.499983,0.601096
0.014255100000000001,0.217126,276512,10,39.8201,0.27689400000000003,26.9962,0.376073,0.12016900000000001,15.5863,0.0157896,0.0961693,0.450092,0.32189,0.500103,0.500339,0.5344939999999999
0.014417300000000001,0.21522399999999997,280608,10,50.0552,0.286192,33.7256,0.372778,0.12146099999999999,19.4714,0.0157896,0.09819630000000001,0.509525,0.379504,0.500123,0.500337,0.536379
0.014523099999999999,0.21331,284704,10,68.1261,0.294452,38.9158,0.369463,0.122753,22.468000000000004,0.0157896,0.0989078,0.9119729999999999,0.97665,0.49998400000000004,0.499979,0.60054
0.01439,0.21159299999999998,284704,10,59.1251,0.2927,25.6032,0.36649,0.124045,14.782,0.0157896,0.0991799,0.922917,0.798094,0.499988,0.499978,0.600355
0.0145828,0.209856,288800,10,18.8106,0.293245,11.8422,0.363482,0.125338,6.83707,0.0157896,0.09943160000000001,0.953149,0.831874,0.49998100000000006,0.49997600000000003,0.6002029999999999
0.0149378,0.20764899999999997,292896,10,8.8187,0.29417,11.0548,0.35966,0.12663,6.38251,0.0157896,0.100754,0.46242,0.32404299999999997,0.500125,0.500297,0.542905
0.0153821,0.20558600000000002,296992,10,11.1329,0.296698,10.4861,0.356085,0.127922,6.0541599999999995,0.0157896,0.100477,0.907475,0.973966,0.499987,0.49998400000000004,0.599947
0.0158857,0.203587,296992,10,12.8664,0.297092,8.95689,0.352624,0.12921400000000002,5.17126,0.0157896,0.100424,0.859678,0.728312,0.49997700000000006,0.49997700000000006,0.599841
0.0,0.38923800000000003,157599,100,7.7343399999999995,0.011726,0.202388,0.06741799999999999,0.00312502,1.16849,0.0157896,0.0050483,1.1064100000000001,1.34493,0.5001,0.5003,0.403196
0.00047294800000000005,0.67716,157597,100,8.51485,0.0207867,0.28868299999999997,0.11728800000000002,0.00625003,1.66671,0.0157896,0.00965787,1.30841,1.5468899999999999,0.5001,0.5003,0.40634000000000003
0.0010485999999999998,0.951034,157731,100,9.31125,0.0292808,0.389232,0.164724,0.00937505,2.24723,0.0157896,0.0140911,1.40705,1.61311,0.5001,0.5003,0.409491
0.00165245,1.23756,157469,100,10.384,0.03787480000000001,0.479279,0.214352,0.0125001,2.7671200000000002,0.0157896,0.018577700000000003,1.4503700000000002,1.63614,0.5001,0.5003,0.41266899999999995
0.00225579,1.49824,161888,100,11.2071,0.046743900000000005,0.6395069999999999,0.259504,0.0156251,3.69219,0.0157896,0.023163200000000002,1.4971700000000001,1.6905400000000002,0.5001,0.5003,0.41585
0.00287075,1.78187,161693,100,12.9618,0.055938199999999993,0.77149,0.308629,0.0187501,4.4542,0.0157896,0.0277973,1.5759999999999998,1.74672,0.5001,0.5002989999999999,0.41906099999999996
0.00349365,2.0618,161569,100,14.9654,0.0653923,0.906668,0.357115,0.021875099999999998,5.23465,0.0157896,0.0324769,1.62974,1.77656,0.500099,0.5002989999999999,0.42229700000000003
0.00411219,2.4365099999999997,165856,100,16.3945,0.07510399999999999,1.25302,0.42201700000000003,0.025000099999999997,7.23429,0.0157896,0.037143800000000005,1.72795,1.8181599999999998,0.5000979999999999,0.5002979999999999,0.425543
0.0047341,2.81914,165727,100,23.1253,0.0862551,1.4481,0.48828900000000003,0.028125099999999997,8.360619999999999,0.0157896,0.042150400000000005,1.82955,1.8346099999999999,0.5000979999999999,0.5002979999999999,0.42883000000000004
0.00537441,3.18376,165664,100,27.1269,0.09809780000000001,1.60523,0.551443,0.0312502,9.26781,0.0157896,0.0473669,1.8772900000000001,1.87704,0.5000979999999999,0.5002979999999999,0.432158
0.00599669,3.60554,169889,100,44.0913,0.112844,2.46335,0.624498,0.034375199999999995,14.2222,0.0157896,0.05301619999999999,1.95819,1.9281700000000002,0.500096,0.500297,0.43551599999999996
0.00662818,3.9895,170016,100,52.1194,0.12853699999999998,2.6112599999999997,0.691001,0.0375002,15.0761,0.0157896,0.0588828,1.99327,1.9347299999999998,0.500095,0.500296,0.438917
0.00721739,4.436,174112,100,122.318,0.153221,4.93006,0.768339,0.04062519999999999,28.4637,0.0157896,0.065732,2.0794599999999996,1.9685,0.500095,0.500296,0.44236099999999995
0.00775528,4.8874,178208,100,383.30400000000003,0.202872,12.5069,0.8465229999999999,0.043750199999999996,72.2086,0.0157896,0.0746202,2.1701599999999996,1.91077,0.5000939999999999,0.500296,0.445852
0.00781281,5.12365,190496,100,8391.93,1.20204,291.199,0.887443,0.04687519999999999,1681.24,0.0157896,0.10580099999999999,6.45119,6.52878,0.499997,0.499988,0.605507
0.0,4.1272400000000005,47264,1000,92.8034,0.0133628,0.389191,0.07148589999999999,0.00312502,22.4699,0.0157896,0.0056419,28.6803,31.5752,0.5001,0.5003,0.403196
0.000572359,7.178710000000001,47136,1000,100.36200000000001,0.0230031,0.460834,0.124339,0.00625003,26.6062,0.0157896,0.0106439,31.0148,33.9545,0.5001,0.5002989999999999,0.40634699999999996
0.00127464,10.121,157471,1000,109.766,0.0319205,0.427817,0.175301,0.00937505,24.7,0.0157896,0.015382,32.1739,34.7386,0.5001,0.5003,0.409507
0.00200663,13.2082,157983,1000,119.124,0.0414219,0.535732,0.22877199999999998,0.0125001,30.9305,0.0157896,0.020297799999999998,32.6538,34.9959,0.5001,0.5003,0.412692
0.00274269,16.1342,161695,1000,133.33700000000002,0.05123200000000001,0.725218,0.279454,0.0156251,41.8705,0.0157896,0.0253105,33.1716,35.6127,0.500099,0.5002989999999999,0.415883
0.00350263,19.2576,161630,1000,152.472,0.0614332,0.8615430000000001,0.33355100000000004,0.0187501,49.7412,0.0157896,0.030382999999999997,34.0806,36.2677,0.500099,0.5002979999999999,0.419108
0.00427173,22.6408,162018,1000,172.954,0.07202760000000001,1.0204,0.39215,0.021875099999999998,58.913000000000004,0.0157896,0.0355027,34.6865,36.5877,0.5000979999999999,0.5002979999999999,0.422361
0.00503107,27.1603,165983,1000,210.143,0.0829758,1.50375,0.47043100000000004,0.025000099999999997,86.8188,0.0157896,0.0405961,35.8123,37.0775,0.500097,0.500297,0.425625
0.00579331,31.6064,165789,1000,280.45599999999996,0.09666169999999999,1.69102,0.547438,0.028125099999999997,97.6313,0.0157896,0.0463212,36.8686,37.2052,0.500096,0.500297,0.428938
0.00657576,36.3071,170015,1000,372.51800000000003,0.11128199999999999,3.15004,0.628858,0.0312502,181.86700000000002,0.0157896,0.0522873,37.3598,37.6852,0.500096,0.500297,0.43228599999999995
0.00736938,41.5573,170016,1000,625.0790000000001,0.13026400000000002,3.1569599999999998,0.7197939999999999,0.034375199999999995,182.267,0.0157896,0.058775,38.3796,38.3652,0.500095,0.500296,0.435698
0.008117399999999999,47.2718,174112,1000,1867.23,0.162736,8.0167,0.818771,0.0375002,462.844,0.0157896,0.06642739999999998,38.2868,38.016999999999996,0.5000939999999999,0.5002949999999999,0.439133
0.00873557,53.6932,178208,1000,8795.26,0.259251,29.9882,0.9299940000000001,0.04062519999999999,1731.37,0.0157896,0.0776786,40.6013,39.7374,0.5000939999999999,0.5002949999999999,0.442592
0.00928077,52.4505,194592,1000,93848.8,1.38126,368.24,0.9084690000000001,0.043750199999999996,21260.3,0.0157896,0.081069,54.0699,53.442,0.5,0.49999399999999994,0.6055619999999999
0.0,1.74772e-05,141160,1,0.00443887,4.9646400000000006e-05,0.00134548,0.000957287,0.000550971,2.45644e-05,0.0157896,1.09371e-05,0.0319067,0.000515949,0.5001,0.5003,0.400622
1.05e-07,2.9606500000000002e-05,141160,1,0.00462892,8.5556e-05,0.0018578,0.00162165,0.00110194,3.39178e-05,0.0157896,2.01055e-05,0.0321573,0.000489826,0.5001,0.5003,0.401173
2.40104e-07,4.00827e-05,79137,1,0.00446305,0.00011331899999999999,0.00252254,0.00219547,0.00165291,4.60541e-05,0.0157896,2.8073299999999998e-05,0.031694400000000005,0.000399335,0.5001,0.5003,0.40172399999999997
3.69503e-07,4.73066e-05,79137,1,0.00407755,0.000135148,0.00289182,0.00259115,0.00220388,5.27959e-05,0.0157896,3.49646e-05,0.0308698,0.000309005,0.5001,0.5003,0.402275
4.63724e-07,4.9764899999999995e-05,97056,1,0.00352177,0.000152936,0.00299243,0.0027258000000000004,0.00275485,5.4632799999999996e-05,0.0157896,4.09566e-05,0.030686599999999998,0.000210904,0.5001,0.5003,0.402826
5.14833e-07,5.41792e-05,97056,1,0.00356114,0.00016820599999999998,0.00315964,0.00296758,0.00330582,5.76855e-05,0.0157896,4.63242e-05,0.0317484,0.000114454,0.5001,0.5003,0.403377
5.27283e-07,5.65932e-05,97056,1,0.00349327,0.000182421,0.00325474,0.00309981,0.00385679,5.94218e-05,0.0157896,5.1327e-05,0.0324751,0.000104541,0.5001,0.5003,0.403927
5.114e-07,5.81607e-05,101152,1,0.00347613,0.00019726700000000002,0.00335858,0.00318566,0.00440776,6.13177e-05,0.0157896,5.6484200000000004e-05,0.0326412,0.000106319,0.5001,0.5003,0.404478
4.819330000000001e-07,5.87373e-05,101152,1,0.00307591,0.000212567,0.00355222,0.00321725,0.00495873,6.48528e-05,0.0157896,6.18e-05,0.0321464,0.00019508900000000002,0.5001,0.5003,0.405028
4.5216099999999997e-07,6.01356e-05,100371,1,0.00327168,0.00022860599999999999,0.00370451,0.00329384,0.00550971,6.76333e-05,0.0157896,6.72873e-05,0.031378500000000004,0.000266461,0.5001,0.5003,0.405579
4.34283e-07,6.68719e-05,157728,1,0.00370802,0.00024545299999999997,0.00390443,0.00366281,0.00606068,7.128310000000001e-05,0.0157896,7.29576e-05,0.031728,0.00039741,0.5001,0.5003,0.40613
4.37519e-07,7.365239999999999e-05,157728,1,0.00411133,0.000263434,0.00434697,0.0040342,0.00661165,7.93626e-05,0.0157896,7.89162e-05,0.0317325,0.0004886119999999999,0.5001,0.5003,0.406681
4.76159e-07,7.98758e-05,157728,1,0.00429046,0.000282219,0.0047677,0.00437508,0.00716262,8.704379999999999e-05,0.0157896,8.50815e-05,0.0319022,0.000518945,0.5001,0.5003,0.407231
5.61467e-07,8.592709999999999e-05,157728,1,0.0047717,0.000301973,0.00515176,0.00470653,0.00771359,9.40556e-05,0.0157896,9.141579999999999e-05,0.0320855,0.000545394,0.5001,0.5003,0.40778200000000003
6.92078e-07,9.03876e-05,157728,1,0.00466438,0.000320528,0.0054785,0.00495084,0.00826456,0.00010002100000000001,0.0157896,9.75298e-05,0.0296526,0.000568884,0.5001,0.5003,0.408333
8.284310000000001e-07,9.30758e-05,157728,1,0.00404214,0.00033515300000000004,0.00574356,0.00509809,0.00881553,0.00010486,0.0157896,0.00010269299999999999,0.028611599999999997,0.000544599,0.5001,0.5003,0.408884
9.351510000000001e-07,9.53512e-05,157728,1,0.00349726,0.00034696099999999996,0.00594852,0.00522272,0.0093665,0.000108602,0.0157896,0.00010711399999999999,0.0285132,0.000480506,0.5001,0.5003,0.409435
9.92918e-07,9.67253e-05,157728,1,0.00320127,0.00035776,0.00608987,0.00529799,0.00991747,0.000111183,0.0157896,0.00011116,0.028565499999999997,0.000358905,0.5001,0.5003,0.409987
1.00652e-06,9.695950000000001e-05,157727,1,0.00302895,0.000367847,0.00615951,0.00531081,0.0104684,0.00011245399999999999,0.0157896,0.00011488,0.028484699999999998,0.00020836099999999998,0.5001,0.5003,0.410538
9.80295e-07,9.61973e-05,157727,1,0.0027835,0.00037796,0.00613858,0.00526906,0.0110194,0.00011207200000000001,0.0157896,0.00011859,0.0287622,0.000165998,0.5001,0.5003,0.41108900000000004
9.1725e-07,9.853700000000001e-05,112595,1,0.0027642,0.000387685,0.00621043,0.00539722,0.0115704,0.000113384,0.0157896,0.000122035,0.028794999999999998,0.00015573600000000001,0.5001,0.5003,0.411641
8.280580000000001e-07,0.00010419200000000001,111840,1,0.00334305,0.000397409,0.00651812,0.00570699,0.0121214,0.00011900100000000001,0.0157896,0.000125378,0.029101,0.00012481299999999999,0.5001,0.5003,0.412192
7.29547e-07,0.00010835,111840,1,0.00322532,0.000407485,0.006686,0.00593469,0.0126723,0.000122066,0.0157896,0.000128817,0.030148900000000003,8.99845e-05,0.500101,0.5003,0.412743
6.40585e-07,0.00011245299999999999,111840,1,0.003065,0.000417592,0.00687501,0.00615946,0.0132233,0.000125517,0.0157896,0.000132268,0.0324058,0.000138292,0.500101,0.500301,0.41329499999999997
5.775650000000001e-07,0.000115117,116780,1,0.00325994,0.000427631,0.00705774,0.00630534,0.0137743,0.00012885299999999998,0.0157896,0.000135823,0.032146100000000004,0.000234365,0.500101,0.500301,0.413846
5.5434e-07,0.000119356,116691,1,0.00335404,0.00043745199999999996,0.00747804,0.00653753,0.014325200000000001,0.000136527,0.0157896,0.00013942799999999998,0.0319466,0.000323749,0.500101,0.500301,0.414397
5.687850000000001e-07,0.000123469,116691,1,0.00332722,0.00044721199999999995,0.00770907,0.00676285,0.014876200000000001,0.000140744,0.0157896,0.000143115,0.0317029,0.000402655,0.500101,0.500301,0.414948
6.09641e-07,0.00012509999999999998,116691,1,0.00353489,0.000456511,0.00773623,0.00685218,0.015427200000000002,0.00014124,0.0157896,0.00014672,0.031081099999999997,0.00048322400000000003,0.500101,0.500301,0.41549899999999995
6.736180000000001e-07,0.00012291600000000001,116691,1,0.00355622,0.00046468400000000004,0.00744321,0.00673256,0.015978100000000002,0.000135891,0.0157896,0.00015002399999999999,0.0317401,0.00050624,0.5001,0.500301,0.416049
7.50575e-07,0.000118495,116691,1,0.00338602,0.00047193699999999996,0.00686997,0.00649041,0.016529099999999998,0.000125425,0.0157896,0.000153012,0.0323546,0.000467996,0.5001,0.5003,0.4166
8.10835e-07,0.000111679,101152,1,0.00323749,0.000477648,0.00627012,0.00611708,0.017080099999999997,0.000114474,0.0157896,0.000155482,0.0321326,0.000419565,0.5001,0.5003,0.41715100000000005
8.4285e-07,0.000109581,101152,1,0.00287204,0.000482535,0.00659445,0.00600213,0.017631099999999997,0.000120395,0.0157896,0.000157572,0.031595099999999994,0.000308547,0.5001,0.5003,0.417702
8.44913e-07,0.00011248299999999999,101152,1,0.00279049,0.000486335,0.00674893,0.00616111,0.018182,0.000123215,0.0157896,0.000159216,0.030754200000000002,0.000186551,0.5001,0.5003,0.418253
8.13445e-07,0.00011395200000000001,101152,1,0.00271424,0.000489491,0.00679507,0.00624155,0.018733,0.000124058,0.0157896,0.000160579,0.031245099999999998,9.1965e-05,0.5001,0.5003,0.418804
7.473569999999999e-07,0.00011419200000000001,101152,1,0.00349095,0.000491766,0.00676343,0.00625468,0.019284,0.00012348,0.0157896,0.00016163,0.032117,3.54871e-05,0.5001,0.5003,0.41935500000000003
6.54457e-07,0.000113017,101152,1,0.00261821,0.0004932819999999999,0.00662802,0.00619036,0.019834900000000003,0.00012100799999999999,0.0157896,0.00016248,0.0325593,4.39699e-05,0.5001,0.5003,0.41990500000000003
5.445620000000001e-07,0.00011520399999999999,105248,1,0.00219064,0.00049535,0.00678147,0.00631011,0.020385900000000002,0.000123809,0.0157896,0.000163642,0.032365,7.43501e-05,0.5001,0.5003,0.42045600000000005
4.32091e-07,0.000117266,105248,1,0.00214708,0.000497237,0.0068861,0.00642306,0.0209369,0.00012572,0.0157896,0.000164838,0.0320287,0.00017198,0.5001,0.5003,0.42100600000000005
3.3397199999999997e-07,0.00011768,105248,1,0.0025444,0.000499212,0.00687756,0.00644573,0.0214879,0.000125564,0.0157896,0.00016606599999999998,0.0317283,0.000260443,0.5001,0.5003,0.42155699999999996
2.61724e-07,0.00011630200000000001,105248,1,0.00308791,0.000501528,0.00673346,0.00637027,0.0220388,0.00012293299999999998,0.0157896,0.000167395,0.032029300000000004,0.000393291,0.5001,0.5003,0.422108
2.21575e-07,0.000115155,109344,1,0.00358223,0.000504311,0.00662647,0.00630745,0.0225898,0.000120979,0.0157896,0.000168829,0.031588,0.000483917,0.5001,0.5003,0.422658
2.22898e-07,0.00011475299999999999,109344,1,0.00414253,0.000507236,0.00650089,0.00628542,0.0231408,0.00011868700000000001,0.0157896,0.000170223,0.0318643,0.000537421,0.5001,0.5003,0.423209
2.63741e-07,0.00011337600000000001,109344,1,0.00445829,0.000511114,0.00630695,0.00621,0.0236917,0.000115146,0.0157896,0.00017184900000000001,0.030792,0.000528439,0.5001,0.5003,0.42376
3.4193399999999994e-07,0.000113614,107744,1,0.00423288,0.000513724,0.00639001,0.00622306,0.024242700000000002,0.000116662,0.0157896,0.000173148,0.0292955,0.000542346,0.5001,0.5003,0.424311
4.21316e-07,0.00011530799999999999,107744,1,0.00384698,0.000513805,0.00649855,0.00631582,0.024793700000000002,0.000118644,0.0157896,0.000173695,0.0285591,0.000496061,0.5001,0.5003,0.42486199999999996
4.6846200000000006e-07,0.000115425,111840,1,0.00343714,0.000512006,0.00656019,0.00632222,0.0253446,0.000119769,0.0157896,0.000173675,0.028486,0.000399902,0.5001,0.5003,0.425413
4.70681e-07,0.00011493799999999999,111840,1,0.00325929,0.0005089830000000001,0.00655978,0.00629558,0.025895599999999994,0.00011976200000000001,0.0157896,0.000173267,0.0286731,0.000253016,0.5001,0.5003,0.425965
4.31915e-07,0.000114398,112748,1,0.00257088,0.000505581,0.00670048,0.006266,0.0264466,0.000122331,0.0157896,0.00017270599999999998,0.028710000000000003,0.000157636,0.5001,0.5003,0.426516
3.5339100000000004e-07,0.000113601,112748,1,0.0024569,0.000501929,0.00669948,0.00622234,0.0269976,0.00012231200000000002,0.0157896,0.000172035,0.0287653,0.000123232,0.5001,0.5003,0.42706700000000003
2.4687899999999997e-07,0.000114351,115936,1,0.0023507,0.000497917,0.00686103,0.00626343,0.0275485,0.000125262,0.0157896,0.00017115599999999997,0.0287534,0.000100931,0.500101,0.5003,0.42761899999999997
1.25142e-07,0.00011693200000000001,115936,1,0.00285683,0.000493834,0.00699072,0.0064048,0.0280995,0.000127629,0.0157896,0.000170194,0.029274,7.82805e-05,0.500101,0.500301,0.42817
2.8551300000000003e-09,0.00011876299999999999,115936,1,0.00271831,0.000490159,0.00705001,0.00650509,0.0286505,0.000128712,0.0157896,0.000169345,0.030577299999999998,6.71545e-05,0.500101,0.500301,0.428721
1.0271499999999999e-07,0.000120091,115936,1,0.00266604,0.000486515,0.00708754,0.006577800000000001,0.029201400000000002,0.000129397,0.0157896,0.000168507,0.0323929,0.000120407,0.500101,0.500301,0.42927200000000004
1.71967e-07,0.000120007,120876,1,0.00246357,0.00048309199999999996,0.00717383,0.00657319,0.029752400000000002,0.000130973,0.0157896,0.000167834,0.0320298,0.000227725,0.500101,0.500301,0.429824
1.97775e-07,0.00011856,120787,1,0.00272177,0.000479679,0.0074065,0.00649395,0.030303399999999998,0.000135221,0.0157896,0.00016726099999999998,0.032255,0.0003343,0.500101,0.500301,0.430375
1.8557000000000001e-07,0.00011797,120787,1,0.00272909,0.000476385,0.00743025,0.00646165,0.0308543,0.000135654,0.0157896,0.000166789,0.0316822,0.000410069,0.500101,0.500301,0.430925
1.45224e-07,0.000116153,120787,1,0.00315695,0.000472995,0.00722526,0.00636212,0.0314053,0.000131912,0.0157896,0.000166307,0.0312756,0.00048726,0.500101,0.500301,0.431476
8.08988e-08,0.000112285,120787,1,0.00306999,0.000468834,0.00677659,0.00615026,0.0319563,0.00012372,0.0157896,0.00016554700000000002,0.0319488,0.000486758,0.500101,0.500301,0.43202700000000005
8.98524e-09,0.000105528,120787,1,0.00411971,0.000463792,0.00602119,0.00578011,0.032507299999999996,0.000109929,0.0157896,0.000164432,0.0322293,0.00042115800000000004,0.500101,0.500301,0.43257799999999996
4.5752100000000004e-08,0.000101265,105248,1,0.00327287,0.000458005,0.00610847,0.00554663,0.033058199999999996,0.00011152200000000001,0.0157896,0.000163024,0.032015499999999995,0.000356694,0.5001,0.500301,0.433129
7.79432e-08,0.000102834,105248,1,0.00372242,0.00045187,0.00623651,0.00563258,0.0336092,0.00011386,0.0157896,0.000161374,0.031428700000000004,0.000241785,0.5001,0.500301,0.433679
8.226549999999999e-08,0.000102984,105248,1,0.00283796,0.000444954,0.00623712,0.00564077,0.034160199999999995,0.00011387100000000001,0.0157896,0.000159403,0.030810200000000003,0.00012404200000000002,0.5001,0.5003,0.43423
5.60606e-08,0.00010198,105248,1,0.0029393,0.000437373,0.00615904,0.0055858,0.0347111,0.000112446,0.0157896,0.00015714399999999998,0.0315954,2.73289e-05,0.5001,0.5003,0.43478100000000003
2.5805100000000002e-09,0.000100011,105248,1,0.00284233,0.00042928599999999997,0.00601682,0.00547796,0.0352621,0.000109849,0.0157896,0.000154702,0.0323873,4.02733e-06,0.5001,0.5003,0.435332
7.05119e-08,9.96289e-05,109344,1,0.00279699,0.000421118,0.00589341,0.00545702,0.0358131,0.000107596,0.0157896,0.000152338,0.032672,3.36031e-06,0.5001,0.5003,0.435883
1.47951e-07,0.000100031,109344,1,0.00289123,0.00041354,0.005929600000000001,0.00547907,0.036364099999999996,0.000108257,0.0157896,0.000150279,0.0322893,7.33863e-05,0.5001,0.5003,0.436433
2.1825600000000002e-07,9.913229999999999e-05,109344,1,0.00275767,0.00040604,0.00587439,0.00542982,0.036914999999999996,0.000107249,0.0157896,0.000148292,0.031470099999999994,0.000161111,0.5001,0.5003,0.43698400000000004
2.7144100000000003e-07,9.68014e-05,109344,1,0.00271976,0.00039898699999999995,0.00571511,0.00530215,0.037466,0.00010434100000000001,0.0157896,0.000146468,0.0318281,0.000291708,0.5001,0.5003,0.43753400000000003
2.948e-07,9.265969999999999e-05,113440,1,0.00297381,0.00039268800000000003,0.0053955,0.0050753,0.038017,9.85056e-05,0.0157896,0.000144892,0.0321448,0.00040354,0.5001,0.5003,0.43808500000000006
2.82826e-07,9.09926e-05,113440,1,0.00343767,0.00038716,0.00523061,0.00498399,0.0385679,9.549520000000001e-05,0.0157896,0.000143497,0.0317748,0.00048447199999999995,0.5001,0.5003,0.43863599999999997
2.26173e-07,8.79451e-05,113440,1,0.0039734,0.000382719,0.00493989,0.00481706,0.039118900000000005,9.01876e-05,0.0157896,0.000142317,0.0320409,0.00051836,0.5001,0.5003,0.43918599999999997
1.26434e-07,8.49399e-05,124130,1,0.00415806,0.000379347,0.00485797,0.00465245,0.0396699,8.86919e-05,0.0157896,0.000141429,0.0300113,0.000518102,0.5001,0.5003,0.439737
3.0719600000000002e-09,8.289879999999999e-05,117538,1,0.00460658,0.00037412,0.00474977,0.00454066,0.0402208,8.67165e-05,0.0157896,0.000140093,0.0288372,0.000506607,0.5001,0.5003,0.440288
1.31705e-07,8.18008e-05,115936,1,0.00432396,0.000366726,0.0047146,0.00448052,0.040771800000000004,8.60744e-05,0.0157896,0.00013817,0.028315499999999997,0.000429019,0.5001,0.5003,0.44083900000000004
2.27321e-07,7.99737e-05,115936,1,0.00426065,0.00035806300000000004,0.00472041,0.00438044,0.0413228,8.618059999999999e-05,0.0157896,0.000135831,0.028539,0.000351746,0.5001,0.5003,0.441391
2.78513e-07,7.90194e-05,117534,1,0.00420413,0.00034870400000000003,0.00472456,0.00432817,0.0418738,8.625629999999999e-05,0.0157896,0.000133237,0.0286272,0.000194839,0.500101,0.5003,0.441942
2.90274e-07,7.69378e-05,116844,1,0.00334737,0.000339701,0.00470784,0.00421416,0.042424699999999996,8.5951e-05,0.0157896,0.000130735,0.0286976,0.000128548,0.500101,0.500301,0.442493
2.6609400000000003e-07,7.48085e-05,120032,1,0.00311953,0.00033070699999999996,0.00468067,0.00409752,0.04297569999999999,8.54549e-05,0.0157896,0.000128143,0.0289676,0.000106603,0.500101,0.500301,0.44304499999999997
2.1853200000000001e-07,7.43225e-05,120032,1,0.00302181,0.000321913,0.00481788,0.00407091,0.0435267,8.796e-05,0.0157896,0.000125463,0.0289495,7.75293e-05,0.500101,0.500301,0.443596
1.5837099999999998e-07,7.48046e-05,120032,1,0.0032565,0.00031351,0.00480416,0.00409731,0.0440776,8.77095e-05,0.0157896,0.000122797,0.029813,5.5711e-05,0.500101,0.500301,0.444147
1.02445e-07,7.53524e-05,120032,1,0.00336714,0.00030581,0.00480861,0.00412731,0.0446286,8.77908e-05,0.0157896,0.000120277,0.0317958,5.1965699999999996e-05,0.500101,0.500301,0.444698
7.436939999999999e-08,7.49243e-05,124972,1,0.00327742,0.000298398,0.0049637,0.00410387,0.0451796,9.06223e-05,0.0157896,0.000117829,0.0322879,0.00013935100000000001,0.500101,0.500301,0.44525
8.97684e-08,7.32322e-05,124972,1,0.00371239,0.00029116200000000003,0.00518218,0.00401119,0.045730599999999996,9.4611e-05,0.0157896,0.000115498,0.0318195,0.00026210700000000003,0.500101,0.500302,0.445801
1.45113e-07,7.22779e-05,124883,1,0.00398917,0.000284082,0.00524059,0.00395892,0.0462815,9.56775e-05,0.0157896,0.000113311,0.032064999999999996,0.000352679,0.500101,0.500302,0.446352
2.3548000000000001e-07,7.04687e-05,124883,1,0.00416975,0.00027689,0.00514067,0.00385982,0.0468325,9.38533e-05,0.0157896,0.000111195,0.031545,0.000429079,0.500101,0.500302,0.446903
3.56449e-07,6.571100000000001e-05,124883,1,0.004128100000000001,0.000269866,0.00477224,0.00359922,0.047383499999999995,8.712680000000001e-05,0.0157896,0.00010921100000000001,0.0316775,0.000483423,0.500101,0.500302,0.447453
4.98367e-07,6.06296e-05,124883,1,0.00457659,0.000262885,0.00418247,0.0033209000000000003,0.0479344,7.63593e-05,0.0157896,0.000107209,0.031941500000000005,0.00046613199999999996,0.500101,0.500301,0.448004
6.37353e-07,5.35876e-05,116908,1,0.00536668,0.00025531,0.00347082,0.00293518,0.048485400000000005,6.33667e-05,0.0157896,0.00010503,0.0322328,0.000400854,0.500101,0.500301,0.44855500000000004
7.5745e-07,5.5167399999999996e-05,109344,1,0.00476727,0.000247957,0.00363914,0.00302171,0.0490364,6.64398e-05,0.0157896,0.000102762,0.031792900000000006,0.000293795,0.500101,0.500301,0.44910600000000006
8.58777e-07,5.53024e-05,109344,1,0.00491755,0.00024113,0.00368571,0.00302911,0.04958730000000001,6.729e-05,0.0157896,0.00010044100000000001,0.0309323,0.000175957,0.500101,0.500301,0.44965600000000006
9.300969999999999e-07,5.4528100000000004e-05,109344,1,0.00379292,0.0002343,0.00364687,0.00298669,0.050138300000000004,6.65808e-05,0.0157896,9.80307e-05,0.0308203,6.285850000000001e-05,0.500101,0.500301,0.45020699999999997
9.76413e-07,5.28996e-05,109344,1,0.00364501,0.00022731599999999998,0.00354418,0.0028975000000000003,0.0506893,6.47061e-05,0.0157896,9.55915e-05,0.031994299999999996,2.14515e-05,0.500101,0.500301,0.450758
1.0044e-06,5.0390200000000004e-05,109344,1,0.00379107,0.000220447,0.00333811,0.00276005,0.0512403,6.0943800000000004e-05,0.0157896,9.327209999999999e-05,0.032595799999999994,1.8371700000000002e-05,0.5001,0.500301,0.451309
1.02716e-06,4.69166e-05,128225,1,0.00329486,0.00021401299999999999,0.00338207,0.00256979,0.05179119999999999,6.17464e-05,0.0157896,9.11508e-05,0.032753199999999996,3.09351e-06,0.5001,0.500301,0.45186000000000004
1.0482600000000001e-06,4.64591e-05,128225,1,0.00347864,0.000208016,0.00337609,0.00254473,0.052342200000000005,6.16373e-05,0.0157896,8.926729999999999e-05,0.032178700000000005,0.00010557299999999999,0.5001,0.500301,0.45241000000000003
1.07384e-06,4.48432e-05,128225,1,0.00340484,0.000202531,0.00323177,0.00245622,0.0528932,5.90025e-05,0.0157896,8.76172e-05,0.031494,0.00016230000000000001,0.5001,0.500301,0.45296099999999995
1.11963e-06,4.1924799999999995e-05,128225,1,0.00327051,0.000197992,0.00289684,0.00229637,0.0534441,5.2887700000000005e-05,0.0157896,8.633209999999999e-05,0.0318878,0.000310865,0.5001,0.500301,0.45351099999999994
1.20117e-06,4.10037e-05,129196,1,0.00365195,0.00019503,0.00264015,0.00224592,0.053995100000000004,4.8201099999999995e-05,0.0157896,8.55413e-05,0.031916900000000005,0.000430045,0.5001,0.500301,0.45406199999999997
1.32004e-06,4.2695e-05,140578,1,0.00394506,0.000193792,0.0026941999999999995,0.00233856,0.0545461,4.9188100000000004e-05,0.0157896,8.518100000000001e-05,0.031948000000000004,0.00050064,0.5001,0.500301,0.454612
1.48787e-06,4.69474e-05,128226,1,0.00443773,0.000195277,0.00286215,0.00257147,0.0550971,5.22542e-05,0.0157896,8.55115e-05,0.032264999999999995,0.000510511,0.5001,0.500301,0.455163
1.70821e-06,4.67885e-05,128226,1,0.00463365,0.00019706,0.00294979,0.00256277,0.055648,5.38544e-05,0.0157896,8.595469999999999e-05,0.029554,0.000529914,0.5001,0.500301,0.455714
1.9466800000000002e-06,4.2695100000000004e-05,165599,1,0.004682100000000001,0.00019602,0.00300694,0.00233856,0.056199,5.48976e-05,0.0157896,8.574059999999999e-05,0.0287,0.000483563,0.5001,0.500301,0.456265
2.17168e-06,4.4260699999999995e-05,165599,1,0.00443565,0.00019280099999999999,0.0032756,0.00242432,0.05675,5.98027e-05,0.0157896,8.49474e-05,0.0286245,0.000396724,0.500101,0.500301,0.456816
2.35468e-06,4.68133e-05,165599,1,0.00440134,0.000189593,0.00336753,0.00256413,0.0573009,6.14809e-05,0.0157896,8.406200000000001e-05,0.0286673,0.000279817,0.500101,0.500301,0.45736800000000005
2.48829e-06,4.6878699999999996e-05,165599,1,0.00384405,0.000187089,0.00334017,0.00256771,0.0578519,6.09815e-05,0.0157896,8.31543e-05,0.0284562,0.000149435,0.500101,0.500301,0.45791899999999996
2.5793700000000003e-06,5.1396499999999995e-05,165599,1,0.00358967,0.000185475,0.00320641,0.00281517,0.0584029,5.85395e-05,0.0157896,8.23322e-05,0.0289746,8.7963e-05,0.500101,0.500301,0.45847
2.63998e-06,5.4450900000000004e-05,165599,1,0.00331859,0.000184667,0.0030013,0.00298247,0.0589538,5.4794700000000006e-05,0.0157896,8.161899999999999e-05,0.028906900000000003,7.25541e-05,0.500101,0.500301,0.459021
2.68258e-06,4.90414e-05,170271,1,0.00329145,0.000184303,0.00295616,0.00268617,0.059504800000000004,5.39706e-05,0.0157896,8.09512e-05,0.0291551,4.1583100000000005e-05,0.500101,0.500302,0.45957299999999995
2.7199700000000002e-06,5.3632600000000006e-05,170271,1,0.00345328,0.000184453,0.00300934,0.00293764,0.0600558,5.4941499999999996e-05,0.0157896,8.04819e-05,0.030207499999999998,2.99116e-06,0.500101,0.500302,0.460124
2.77228e-06,5.53051e-05,71773,1,0.00363882,0.00018538099999999998,0.00302925,0.00302925,0.060606799999999995,5.53051e-05,0.0157896,8.01617e-05,0.0325084,6.35993e-05,0.500101,0.500302,0.460675
2.8472000000000005e-06,5.80843e-05,71773,1,0.00376194,0.00018581900000000002,0.00318148,0.00318148,0.0611577,5.80843e-05,0.0157896,7.98446e-05,0.0321698,0.00017650400000000002,0.500101,0.500302,0.461226
2.9525599999999996e-06,5.2781800000000003e-05,71841,1,0.00413451,0.00018555900000000002,0.00289104,0.00289104,0.0617087,5.2781800000000003e-05,0.0157896,7.94907e-05,0.032121,0.000272335,0.500101,0.500302,0.46177700000000005
3.08954e-06,4.51479e-05,129068,1,0.00436114,0.000184522,0.00287283,0.00247291,0.0622597,5.2449300000000006e-05,0.0157896,7.904260000000001e-05,0.0318048,0.00037107,0.500101,0.500302,0.46232799999999996
3.25155e-06,4.69889e-05,170017,1,0.00468285,0.00018307799999999998,0.00291161,0.00257375,0.0628106,5.31572e-05,0.0157896,7.847810000000001e-05,0.031066000000000003,0.000452084,0.500101,0.500302,0.462879
3.43321e-06,4.99721e-05,170017,1,0.00421683,0.000182311,0.00292456,0.00273715,0.0633616,5.33937e-05,0.0157896,7.796e-05,0.031706,0.00048481800000000003,0.500101,0.500302,0.46343
3.6271e-06,5.30097e-05,169951,1,0.00518693,0.000182219,0.00371889,0.00290353,0.0639126,6.78959e-05,0.0157896,7.75444e-05,0.03245,0.000433102,0.500101,0.500302,0.46398
3.81211e-06,5.63904e-05,169951,1,0.00516646,0.000182182,0.00432432,0.0030886999999999998,0.0644636,7.89491e-05,0.0157896,7.71101e-05,0.0321926,0.00036053800000000004,0.500101,0.500302,0.464531
3.9770499999999995e-06,6.0395699999999995e-05,169951,1,0.00483692,0.000183371,0.00478394,0.00330809,0.0650145,8.734030000000001e-05,0.0157896,7.68932e-05,0.0316628,0.000243717,0.500101,0.500302,0.465082
4.10828e-06,6.42697e-05,169951,1,0.00420841,0.000185671,0.00501801,0.00352028,0.0655655,9.16138e-05,0.0157896,7.6845e-05,0.0307705,0.000108748,0.500101,0.500302,0.465633
4.19899e-06,6.66759e-05,169951,1,0.00367537,0.00018852700000000002,0.00506498,0.00365207,0.0661165,9.24713e-05,0.0157896,7.69335e-05,0.031394,5.03143e-06,0.500101,0.500302,0.466184
4.25975e-06,6.02087e-05,169951,1,0.00344547,0.000190961,0.00498096,0.00329784,0.0666674,9.09374e-05,0.0157896,7.6976e-05,0.0322734,6.0023500000000006e-05,0.500101,0.500302,0.466735
4.30216e-06,6.38802e-05,169951,1,0.0034983,0.000193581,0.00477213,0.00349894,0.0672184,8.71247e-05,0.0157896,7.717829999999999e-05,0.0326738,6.601770000000001e-05,0.500101,0.500302,0.46728500000000006
4.3364699999999995e-06,6.8007e-05,169951,1,0.0034021999999999998,0.000195285,0.00449135,0.00372498,0.0677694,8.19985e-05,0.0157896,7.72975e-05,0.0324558,1.1013800000000001e-05,0.500101,0.500302,0.467836
4.37061e-06,6.52157e-05,169951,1,0.00325973,0.00019690200000000002,0.00412579,0.00357209,0.0683203,7.53246e-05,0.0157896,7.75773e-05,0.0320445,0.000101666,0.500101,0.500302,0.46838599999999997
4.41237e-06,6.138e-05,169951,1,0.00313103,0.000198045,0.00372987,0.0033619999999999995,0.06887130000000001,6.80962e-05,0.0157896,7.78884e-05,0.031811,0.00018827200000000002,0.500101,0.500302,0.468937
4.476880000000001e-06,6.267399999999999e-05,71520,1,0.00309949,0.000199562,0.00343288,0.00343288,0.0694223,6.267399999999999e-05,0.0157896,7.84553e-05,0.0322679,0.00033082,0.500101,0.500302,0.469488
4.57528e-06,6.2734e-05,71839,1,0.0034101,0.000201837,0.00343616,0.00343616,0.0699733,6.2734e-05,0.0157896,7.936770000000001e-05,0.031650599999999994,0.00043205800000000003,0.500101,0.500302,0.470038
4.71699e-06,6.30924e-05,170145,1,0.00392432,0.00020571400000000002,0.00351756,0.00345579,0.0705242,6.42201e-05,0.0157896,8.07012e-05,0.0319225,0.0004968419999999999,0.500101,0.500302,0.47058900000000004
4.90125e-06,6.38022e-05,71645,1,0.00420762,0.00021092599999999998,0.00349467,0.00349467,0.07107519999999999,6.38022e-05,0.0157896,8.227459999999999e-05,0.0307439,0.000487646,0.500101,0.500302,0.47113900000000003
5.121280000000001e-06,6.1122e-05,113440,1,0.00443004,0.000214944,0.00366676,0.00334787,0.0716262,6.6944e-05,0.0157896,8.36085e-05,0.0293548,0.000494866,0.500101,0.500302,0.47168999999999994
5.34202e-06,5.6123900000000007e-05,133075,1,0.0041381,0.000216519,0.00384211,0.0030740999999999997,0.07217710000000001,7.01454e-05,0.0157896,8.42959e-05,0.028676599999999997,0.00044757699999999995,0.500101,0.500302,0.472242
5.53024e-06,5.07399e-05,169695,1,0.00406008,0.00021699900000000003,0.00390454,0.0027792,0.0727281,7.12851e-05,0.0157896,8.46142e-05,0.028557599999999995,0.000340207,0.500101,0.500302,0.472793
5.67024e-06,4.97204e-05,169695,1,0.00380691,0.000218275,0.00391725,0.00272336,0.0732791,7.15173e-05,0.0157896,8.5015e-05,0.0287916,0.00020109400000000002,0.500101,0.500302,0.473344
5.76181e-06,5.1375900000000004e-05,169695,1,0.00329152,0.000219909,0.00381752,0.00281404,0.07383010000000001,6.96964e-05,0.0157896,8.53783e-05,0.0287686,0.000108463,0.500101,0.500302,0.47389499999999996
5.80832e-06,5.7256800000000004e-05,169695,1,0.00307039,0.00022187099999999998,0.00362658,0.00313615,0.07438099999999999,6.62105e-05,0.0157896,8.56861e-05,0.028832099999999996,6.54233e-05,0.500101,0.500302,0.474447
5.82622e-06,6.59833e-05,75618,1,0.00285338,0.000224256,0.00361414,0.00361414,0.074932,6.59833e-05,0.0157896,8.60156e-05,0.028830099999999997,3.7416700000000004e-05,0.500101,0.500302,0.474998
5.827869999999999e-06,6.41042e-05,169762,1,0.00298734,0.000226419,0.0035857,0.00351121,0.07548300000000001,6.54641e-05,0.0157896,8.630270000000001e-05,0.029403700000000005,1.28749e-05,0.500102,0.500302,0.475549
5.82899e-06,6.776819999999999e-05,75869,1,0.00327243,0.000228562,0.0037119,0.0037119,0.07603389999999999,6.776819999999999e-05,0.0157896,8.66587e-05,0.030657599999999997,3.17425e-06,0.500102,0.5003029999999999,0.4761
5.84687e-06,7.07023e-05,75869,1,0.00329063,0.00023019599999999998,0.00387262,0.00387262,0.0765849,7.07023e-05,0.0157896,8.68024e-05,0.0324665,5.55381e-05,0.500102,0.5003029999999999,0.476652
5.89688e-06,7.18696e-05,75869,1,0.00345421,0.000230589,0.00393655,0.00393655,0.0771359,7.18696e-05,0.0157896,8.66964e-05,0.0320315,0.00017669,0.500102,0.5003029999999999,0.477203
5.977959999999999e-06,6.348270000000001e-05,174113,1,0.00372784,0.000229807,0.00370432,0.00347717,0.0776868,6.76298e-05,0.0157896,8.639780000000001e-05,0.0321923,0.00029308299999999997,0.500102,0.5003029999999999,0.477754
6.08819e-06,5.9799799999999996e-05,121631,1,0.00368783,0.00022795,0.00379844,0.00327545,0.07823780000000001,6.934810000000001e-05,0.0157896,8.57982e-05,0.0317842,0.00036919300000000003,0.500102,0.5003029999999999,0.47830500000000004
6.2270100000000005e-06,6.19062e-05,174113,1,0.00419148,0.00022561,0.00375404,0.00339082,0.0787888,6.85375e-05,0.0157896,8.50835e-05,0.0314217,0.00045134,0.500102,0.5003029999999999,0.47885500000000003
6.38499e-06,6.38398e-05,174047,1,0.00382462,0.00022387200000000001,0.00371826,0.00349673,0.0793398,6.78842e-05,0.0157896,8.43643e-05,0.0319908,0.000448535,0.500102,0.5003029999999999,0.47940600000000005
6.546599999999999e-06,6.58196e-05,174047,1,0.00467713,0.000222305,0.00447057,0.00360517,0.0798907,8.16191e-05,0.0157896,8.364450000000001e-05,0.0323299,0.00037936400000000004,0.500102,0.5003029999999999,0.47995699999999997
6.693760000000001e-06,6.84539e-05,174047,1,0.00402525,0.00022130900000000002,0.00504523,0.00374946,0.08044169999999999,9.21108e-05,0.0157896,8.31957e-05,0.0320781,0.000296094,0.500101,0.5003029999999999,0.480508
6.81563e-06,7.136e-05,174047,1,0.00407264,0.000221703,0.00536444,0.00390864,0.0809927,9.79385e-05,0.0157896,8.296459999999999e-05,0.031437099999999996,0.000177459,0.500101,0.500302,0.481058
6.899010000000001e-06,7.36969e-05,174047,1,0.00322735,0.000222688,0.00548404,0.00403664,0.08154360000000001,0.000100122,0.0157896,8.28582e-05,0.0308783,5.27504e-05,0.500101,0.500302,0.481609
6.9454e-06,7.49529e-05,174047,1,0.00295282,0.000223825,0.00544223,0.00410543,0.0820946,9.93587e-05,0.0157896,8.27567e-05,0.031681400000000005,5.956979999999999e-05,0.500101,0.500302,0.48216000000000003
6.966219999999999e-06,6.87563e-05,174047,1,0.00292891,0.00022455400000000002,0.0052834,0.00376602,0.0826456,9.645899999999999e-05,0.0157896,8.26535e-05,0.032483,9.01291e-05,0.500101,0.500302,0.48271099999999995
6.97551e-06,7.23248e-05,174047,1,0.00290048,0.00022479799999999998,0.00501207,0.00396149,0.0831965,9.150540000000001e-05,0.0157896,8.257209999999999e-05,0.032768,8.978069999999999e-05,0.500101,0.500302,0.48326099999999994
6.981619999999999e-06,6.60954e-05,174047,1,0.00275872,0.00022369599999999998,0.00467284,0.00362028,0.0837475,8.531209999999999e-05,0.0157896,8.224569999999999e-05,0.0323126,5.45861e-07,0.500101,0.500302,0.48381199999999996
6.992710000000001e-06,6.42804e-05,174047,1,0.00269412,0.000222311,0.00425846,0.00352086,0.0842985,7.77468e-05,0.0157896,8.19715e-05,0.0314847,9.623459999999999e-05,0.500101,0.500302,0.484362
7.015089999999999e-06,6.59367e-05,174047,1,0.00218901,0.000220422,0.00381785,0.00361158,0.0848495,6.97026e-05,0.0157896,8.16951e-05,0.0319547,0.000221499,0.500101,0.500302,0.48491300000000004
7.06587e-06,6.58786e-05,75935,1,0.00240853,0.000218815,0.0036084000000000003,0.0036084000000000003,0.08540039999999999,6.58786e-05,0.0157896,8.16266e-05,0.0321557,0.00034172,0.500101,0.500302,0.485464
7.15289e-06,6.44411e-05,174241,1,0.00295235,0.00021787599999999999,0.00360943,0.00352966,0.08595139999999998,6.58974e-05,0.0157896,8.18605e-05,0.0318834,0.00043278,0.500101,0.500302,0.48601400000000006
7.282180000000001e-06,6.37756e-05,174241,1,0.00334464,0.00021852299999999998,0.00366009,0.00349321,0.0865024,6.68223e-05,0.0157896,8.24683e-05,0.0321481,0.000470033,0.500101,0.500302,0.48656499999999997
7.45683e-06,6.2371e-05,117536,1,0.00367289,0.00021992,0.00365316,0.00341628,0.0870533,6.66958e-05,0.0157896,8.31451e-05,0.0298883,0.000471193,0.500101,0.500302,0.48711499999999996
7.655060000000001e-06,5.7865399999999997e-05,117536,1,0.00382548,0.000219864,0.00389144,0.00316949,0.0876043,7.1046e-05,0.0157896,8.34627e-05,0.0289394,0.000457245,0.500101,0.500302,0.487667
7.84396e-06,5.49729e-05,137171,1,0.00350869,0.000217723,0.00396902,0.00301106,0.0881553,7.246229999999999e-05,0.0157896,8.3184e-05,0.028361200000000003,0.00038076,0.500101,0.500302,0.48821800000000004
7.99325e-06,4.92811e-05,173791,1,0.00329249,0.00021543099999999998,0.00377009,0.0026993000000000004,0.0887063,6.88305e-05,0.0157896,8.27651e-05,0.0285987,0.000288703,0.500101,0.500302,0.48876899999999995
8.0924e-06,4.63853e-05,173791,1,0.00305603,0.000213943,0.00371005,0.00254069,0.0892572,6.77344e-05,0.0157896,8.24384e-05,0.0285725,0.00013523299999999998,0.500102,0.5003029999999999,0.48932
8.14424e-06,4.846e-05,173791,1,0.00255776,0.000212695,0.00355066,0.00265433,0.0898082,6.48244e-05,0.0157896,8.2053e-05,0.0287567,6.49646e-05,0.500102,0.5003029999999999,0.489871
8.15475e-06,5.61233e-05,178146,1,0.00222061,0.00021183,0.00331757,0.00307407,0.0903592,6.05689e-05,0.0157896,8.16501e-05,0.0290892,3.71385e-05,0.500102,0.5003029999999999,0.49042299999999994
8.1423e-06,5.5132e-05,178463,1,0.00248655,0.000211008,0.00340994,0.00301977,0.09091010000000001,6.22552e-05,0.0157896,8.12208e-05,0.0290741,4.627e-06,0.500102,0.5003029999999999,0.49097399999999997
8.11755e-06,5.85036e-05,177954,1,0.00271726,0.00021020099999999998,0.0034789,0.00320445,0.0914611,6.351430000000001e-05,0.0157896,8.07822e-05,0.0298703,9.11159e-06,0.500102,0.5003029999999999,0.491525
8.09733e-06,6.13037e-05,178463,1,0.0030035,0.000209462,0.00335788,0.00335782,0.09201210000000001,6.13048e-05,0.0157896,8.036170000000001e-05,0.0320164,1.0876300000000001e-05,0.500102,0.5003029999999999,0.492076
8.10131e-06,6.313239999999999e-05,79965,1,0.00287917,0.00020791,0.00345798,0.00345798,0.092563,6.313239999999999e-05,0.0157896,7.968069999999999e-05,0.032339099999999996,8.25932e-05,0.500102,0.500304,0.49262799999999995
8.13833e-06,6.29379e-05,79965,1,0.00294565,0.000205238,0.00344733,0.00344733,0.093114,6.29379e-05,0.0157896,7.87837e-05,0.0319149,0.000215317,0.500102,0.500304,0.493179
8.20574e-06,5.37469e-05,125728,1,0.00307417,0.000201225,0.00329265,0.00294391,0.093665,6.01139e-05,0.0157896,7.76004e-05,0.0321101,0.00030429700000000003,0.500102,0.500304,0.49373
8.30192e-06,4.98204e-05,125727,1,0.0032118000000000003,0.000196496,0.00354289,0.00272884,0.094216,6.46826e-05,0.0157896,7.62152e-05,0.0315311,0.00038437199999999996,0.500102,0.500304,0.49428
8.42398e-06,5.0546999999999996e-05,178209,1,0.00311113,0.00019151400000000002,0.00320627,0.00276863,0.0947669,5.8537e-05,0.0157896,7.47446e-05,0.031667400000000005,0.00044329,0.500102,0.500304,0.494831
8.561380000000001e-06,5.202020000000001e-05,178143,1,0.0033647,0.00018731599999999998,0.00315663,0.00284933,0.0953179,5.7630600000000004e-05,0.0157896,7.33354e-05,0.0320491,0.000416786,0.500102,0.500304,0.495382
8.69688e-06,5.3789300000000004e-05,178143,1,0.00366366,0.00018318700000000002,0.00383879,0.00294623,0.09586889999999999,7.00847e-05,0.0157896,7.19532e-05,0.032283799999999994,0.00035076300000000003,0.500102,0.500304,0.495933
8.810369999999999e-06,5.617e-05,178143,1,0.0033323,0.00018030900000000002,0.00435157,0.00307663,0.0964198,7.94467e-05,0.0157896,7.091689999999999e-05,0.0318445,0.000240682,0.500102,0.5003029999999999,0.496483
8.89451e-06,5.82834e-05,178143,1,0.0032424999999999997,0.00017894099999999998,0.00461413,0.00319239,0.09697080000000001,8.42401e-05,0.0157896,7.010149999999999e-05,0.030994599999999997,0.00011122299999999999,0.500102,0.5003029999999999,0.49703400000000003
8.9389e-06,5.99583e-05,178143,1,0.00238328,0.00017784900000000002,0.00467178,0.00328413,0.0975218,8.52927e-05,0.0157896,6.93619e-05,0.0309441,7.3078100000000004e-06,0.500102,0.5003029999999999,0.49758500000000006
8.95022e-06,5.1080200000000006e-05,178143,1,0.00274356,0.000176305,0.00458668,0.00279784,0.0980728,8.373899999999999e-05,0.0157896,6.85612e-05,0.0320772,0.00010838200000000001,0.500102,0.5003029999999999,0.49813599999999997
8.94368e-06,5.3646499999999995e-05,182239,1,0.00262026,0.000174727,0.00438038,0.00293841,0.0986237,7.99725e-05,0.0157896,6.787050000000001e-05,0.032744,0.00011104200000000001,0.500102,0.5003029999999999,0.49868599999999996
8.93017e-06,5.62179e-05,182239,1,0.00239526,0.00017221,0.00408599,0.00307925,0.09917469999999999,7.459779999999999e-05,0.0157896,6.70436e-05,0.032845099999999995,9.46932e-05,0.500101,0.5003029999999999,0.499237
8.91604e-06,4.8118199999999996e-05,182239,1,0.00213128,0.000168917,0.00368573,0.0026355999999999997,0.0997257,6.72904e-05,0.0157896,6.61572e-05,0.0322635,2.46394e-05,0.500101,0.5003029999999999,0.499787
8.908469999999999e-06,5.04039e-05,178143,1,0.00203765,0.000165036,0.00324838,0.0027608,0.100277,5.9305600000000004e-05,0.0157896,6.51963e-05,0.0315562,9.45272e-05,0.500101,0.5003029999999999,0.5003380000000001
8.91846e-06,5.11788e-05,80031,1,0.00200398,0.00016114799999999998,0.00280324,0.00280324,0.100828,5.11788e-05,0.0157896,6.4304e-05,0.0319549,0.000237278,0.500101,0.5003029999999999,0.500888
8.96015e-06,5.02886e-05,80031,1,0.00245952,0.000158056,0.00275448,0.00275448,0.101379,5.02886e-05,0.0157896,6.37396e-05,0.0319172,0.000368779,0.500101,0.5003029999999999,0.5014390000000001
9.04054e-06,4.82082e-05,178337,1,0.00301437,0.00015648,0.00278235,0.00264053,0.10192999999999999,5.0797299999999996e-05,0.0157896,6.35728e-05,0.0319449,0.00044243,0.500101,0.5003029999999999,0.5019899999999999
9.16235e-06,4.73896e-05,182433,1,0.00341865,0.00015734,0.00279854,0.00259569,0.10248099999999999,5.1093e-05,0.0157896,6.38565e-05,0.0321484,0.000455865,0.500102,0.5003029999999999,0.50254
9.3268e-06,4.45201e-05,121632,1,0.00345924,0.000158356,0.00305972,0.00243852,0.103031,5.58613e-05,0.0157896,6.411229999999999e-05,0.029544400000000002,0.000467464,0.500102,0.5003029999999999,0.503091
9.505499999999999e-06,4.27431e-05,141267,1,0.00343935,0.000156766,0.00331741,0.00234119,0.103582,6.05659e-05,0.0157896,6.3783e-05,0.028798700000000003,0.000428426,0.500102,0.5003029999999999,0.503642
9.658e-06,3.92325e-05,141267,1,0.00306003,0.000153122,0.00327226,0.0021489,0.10413299999999999,5.97416e-05,0.0157896,6.29376e-05,0.0287871,0.00033093900000000004,0.500102,0.5003029999999999,0.504193
9.7654e-06,3.9131199999999996e-05,177887,1,0.0026593000000000003,0.00014981,0.00320158,0.00214335,0.10468399999999999,5.84512e-05,0.0157896,6.21549e-05,0.0286139,0.000208828,0.500102,0.5003029999999999,0.504745
9.82717e-06,3.86011e-05,177887,1,0.00250823,0.000147231,0.00309876,0.00211432,0.105235,5.65741e-05,0.0157896,6.14457e-05,0.0284529,8.384979999999999e-05,0.500102,0.5003029999999999,0.505296
9.84656e-06,4.50745e-05,177887,1,0.00206105,0.000145025,0.00289915,0.00246889,0.10578599999999999,5.2929799999999996e-05,0.0157896,6.0602299999999994e-05,0.028975900000000002,1.83013e-05,0.500102,0.500304,0.505847
9.8367e-06,4.79003e-05,182559,1,0.00195638,0.000143568,0.00274256,0.00262367,0.10633699999999999,5.0071e-05,0.0157896,5.98705e-05,0.0287993,9.13949e-07,0.500102,0.500304,0.5063979999999999
9.806669999999998e-06,4.2194300000000004e-05,182050,1,0.00277438,0.000142091,0.0028556999999999996,0.00231113,0.10688800000000001,5.21366e-05,0.0157896,5.9163400000000003e-05,0.029207,2.22798e-05,0.500102,0.500304,0.50695
9.772289999999999e-06,4.27258e-05,182559,1,0.00276643,0.00014075,0.00278321,0.00234024,0.107439,5.0813e-05,0.0157896,5.85434e-05,0.0302601,6.38474e-05,0.500102,0.500304,0.507501
9.75243e-06,4.50478e-05,182559,1,0.00283111,0.00014001200000000001,0.00270817,0.00246743,0.10799,4.9443e-05,0.0157896,5.79734e-05,0.032559500000000005,1.0627500000000001e-06,0.500102,0.500304,0.5080520000000001
9.75677e-06,4.60062e-05,149484,1,0.00247134,0.00013827200000000002,0.00258395,0.00251992,0.10854100000000001,4.71751e-05,0.0157896,5.7219700000000004e-05,0.032166200000000006,0.000116892,0.500103,0.500305,0.508603
9.79057e-06,3.76359e-05,141356,1,0.00266521,0.00013527,0.00241338,0.00206145,0.10909200000000001,4.40612e-05,0.0157896,5.62827e-05,0.0321625,0.00022459700000000002,0.500103,0.500305,0.509154
9.85235e-06,3.53652e-05,129823,1,0.00279308,0.000131214,0.00250494,0.00193708,0.109643,4.5732700000000003e-05,0.0157896,5.50955e-05,0.0318462,0.00032146,0.500103,0.500305,0.509705
9.93874e-06,3.13633e-05,129823,1,0.00308684,0.00012676200000000002,0.00251531,0.00171788,0.110194,4.5922e-05,0.0157896,5.38196e-05,0.031052,0.000405786,0.500102,0.500305,0.510256
1.0047799999999999e-05,3.2762600000000004e-05,132319,1,0.00278283,0.000122936,0.00224462,0.00179452,0.11074500000000001,4.098e-05,0.0157896,5.2643500000000005e-05,0.031755,0.00043992699999999995,0.500102,0.500305,0.510807
1.01693e-05,3.4190500000000004e-05,182239,1,0.00304973,0.000119986,0.00265151,0.00187273,0.111296,4.8408599999999996e-05,0.0157896,5.1580100000000004e-05,0.0324952,0.000387965,0.500102,0.500304,0.511357
1.02783e-05,3.59964e-05,182239,1,0.00309177,0.000117177,0.00315622,0.00197165,0.111847,5.7623e-05,0.0157896,5.0449300000000005e-05,0.0322485,0.000304466,0.500102,0.500304,0.511908
1.03634e-05,3.7645700000000004e-05,182239,1,0.0032568000000000007,0.000116026,0.00352531,0.00206198,0.112398,6.43616e-05,0.0157896,4.9611400000000004e-05,0.0317176,0.00018564599999999998,0.500102,0.500304,0.512459
1.04157e-05,3.83198e-05,186335,1,0.00255096,0.00011575600000000001,0.00368732,0.00209891,0.11294900000000001,6.73194e-05,0.0157896,4.89417e-05,0.0308305,4.7710900000000004e-05,0.500102,0.500304,0.5130100000000001
1.0430999999999999e-05,3.9107e-05,186335,1,0.00253997,0.00011551,0.00369035,0.00214203,0.1135,6.73747e-05,0.0157896,4.83187e-05,0.0315684,7.16113e-05,0.500102,0.500304,0.51356
1.0416600000000001e-05,3.33885e-05,186335,1,0.00328544,0.00011454700000000001,0.00355617,0.00182881,0.114051,6.49249e-05,0.0157896,4.7669799999999995e-05,0.032402099999999996,0.000136755,0.500102,0.500304,0.514111
1.03874e-05,3.65491e-05,186335,1,0.00235719,0.00011324,0.00329041,0.00200192,0.114602,6.00729e-05,0.0157896,4.702020000000001e-05,0.0328506,0.000137465,0.500102,0.500304,0.514662
1.03515e-05,3.56723e-05,186335,1,0.00211882,0.000110891,0.00294101,0.0019539,0.11515299999999999,5.3694e-05,0.0157896,4.6274300000000005e-05,0.0325258,7.9441e-05,0.500102,0.500304,0.515212
1.03167e-05,3.37376e-05,181981,1,0.00193198,0.000108306,0.00262927,0.00184793,0.115704,4.80026e-05,0.0157896,4.5661099999999996e-05,0.0321793,2.51602e-05,0.500102,0.500304,0.515763
1.02909e-05,3.35539e-05,181981,1,0.00186743,0.00010507,0.00234665,0.00183786,0.116255,4.2842799999999996e-05,0.0157896,4.49654e-05,0.031874200000000005,0.000119066,0.500102,0.500304,0.516313
1.0289000000000001e-05,3.34781e-05,137556,1,0.00213461,0.00010276899999999999,0.00207796,0.00183371,0.116806,3.79374e-05,0.0157896,4.4515e-05,0.0322646,0.000271399,0.500102,0.500304,0.516864
1.0318699999999998e-05,3.46116e-05,137556,1,0.00267745,0.000102206,0.00201565,0.0018957999999999998,0.11735699999999999,3.67998e-05,0.0157896,4.4527700000000004e-05,0.031809500000000004,0.00037732300000000005,0.500102,0.500304,0.517414
1.0388900000000001e-05,3.3515e-05,156962,1,0.00307862,0.000104441,0.00198147,0.00183574,0.117908,3.61757e-05,0.0157896,4.5021599999999996e-05,0.0319736,0.000438085,0.500102,0.500304,0.517965
1.0503599999999999e-05,3.1532600000000004e-05,125728,1,0.00337403,0.00011024,0.00213912,0.00172715,0.118459,3.9053899999999996e-05,0.0157896,4.62494e-05,0.030841200000000003,0.000432205,0.500102,0.500304,0.518515
1.06585e-05,2.91961e-05,144608,1,0.00331192,0.00011410200000000001,0.00245502,0.00159917,0.11900999999999999,4.48212e-05,0.0157896,4.7127e-05,0.0293295,0.00045241,0.500102,0.500304,0.5190670000000001
1.08102e-05,3.0494699999999998e-05,145363,1,0.00315673,0.000113754,0.00264034,0.0016703,0.11956099999999999,4.82047e-05,0.0157896,4.7175299999999995e-05,0.0287252,0.000392583,0.500102,0.500304,0.519618
1.09294e-05,3.01418e-05,181983,1,0.00269496,0.00011125299999999999,0.00260702,0.00165097,0.12011199999999998,4.7596300000000004e-05,0.0157896,4.6802e-05,0.028603800000000002,0.00028406,0.500102,0.500304,0.520169
1.1002100000000001e-05,3.0978899999999996e-05,181983,1,0.00263572,0.000109408,0.00258434,0.00169682,0.120663,4.71823e-05,0.0157896,4.65718e-05,0.0288385,0.000143329,0.500102,0.500304,0.52072
1.10297e-05,3.40646e-05,181983,1,0.00236991,0.00010810299999999999,0.00245265,0.00186584,0.12121400000000002,4.4778100000000004e-05,0.0157896,4.62707e-05,0.0288216,4.55616e-05,0.500102,0.500304,0.521271
1.10184e-05,3.98121e-05,121632,1,0.00196719,0.00010727200000000001,0.00223547,0.00218065,0.12176400000000001,4.08129e-05,0.0157896,4.59537e-05,0.028992,1.0348299999999999e-05,0.500103,0.500305,0.5218229999999999
1.09802e-05,4.15352e-05,121632,1,0.00223275,0.00010724600000000001,0.00230349,0.00227503,0.12231500000000001,4.2054899999999996e-05,0.0157896,4.5740200000000006e-05,0.0289741,7.61365e-06,0.500103,0.500305,0.522374
1.09239e-05,3.53002e-05,186146,1,0.00273661,0.00010742899999999999,0.00242035,0.00193351,0.122866,4.41883e-05,0.0157896,4.5552e-05,0.029507299999999997,4.6743500000000004e-05,0.500103,0.500305,0.522925
1.08733e-05,3.18621e-05,182555,1,0.00270359,0.000108365,0.00251258,0.0017452000000000001,0.12341700000000001,4.5872200000000004e-05,0.0157896,4.5525e-05,0.030805900000000004,5.34658e-05,0.500103,0.500305,0.523476
1.0838699999999998e-05,3.36496e-05,125728,1,0.00277216,0.00010936700000000001,0.00263413,0.0018430999999999996,0.12396800000000001,4.80913e-05,0.0157896,4.53755e-05,0.0323929,1.30583e-05,0.500103,0.500305,0.524027
1.0829e-05,3.68932e-05,145452,1,0.00243452,0.00010929100000000001,0.00283406,0.00202077,0.124519,5.17413e-05,0.0157896,4.5168999999999994e-05,0.032119299999999996,0.00013795299999999999,0.500103,0.500306,0.524579
1.0850999999999998e-05,4.00707e-05,145452,1,0.00271431,0.00010837700000000001,0.00295588,0.00219481,0.12507000000000001,5.3965600000000004e-05,0.0157896,4.48852e-05,0.0321725,0.000255107,0.500103,0.500306,0.525129
1.09e-05,4.31279e-05,145452,1,0.00280026,0.000107162,0.00297317,0.00236227,0.125621,5.42812e-05,0.0157896,4.46575e-05,0.0318162,0.000332748,0.500103,0.500306,0.52568
1.0973800000000002e-05,4.4448500000000007e-05,145452,1,0.00303778,0.000105919,0.00268005,0.0024346,0.126172,4.89297e-05,0.0157896,4.46483e-05,0.0313467,0.000414042,0.500103,0.500306,0.526231
1.10669e-05,3.84494e-05,145452,1,0.00297381,0.000105246,0.00221529,0.00210601,0.126723,4.0444499999999995e-05,0.0157896,4.47551e-05,0.0320314,0.000406509,0.500103,0.500306,0.526782
1.1163e-05,3.57286e-05,137388,1,0.00307974,0.00010451799999999999,0.00209877,0.00195698,0.127274,3.83173e-05,0.0157896,4.4696e-05,0.032212700000000004,0.00032843900000000003,0.500103,0.500305,0.527332
1.12427e-05,3.35766e-05,178588,1,0.00314129,0.00010488799999999999,0.00226715,0.00183911,0.127825,4.13913e-05,0.0157896,4.4581000000000006e-05,0.0320716,0.000245255,0.500103,0.500305,0.527883
1.1296e-05,3.21071e-05,190431,1,0.00318902,0.000106739,0.00254903,0.00175862,0.128376,4.653770000000001e-05,0.0157896,4.46063e-05,0.0314352,0.000121418,0.500103,0.500305,0.528434
1.13172e-05,3.5112e-05,190431,1,0.00227524,0.000108198,0.00272227,0.00192321,0.12892699999999999,4.97005e-05,0.0157896,4.4485200000000006e-05,0.0309226,7.509760000000001e-06,0.500103,0.500305,0.528985
1.1303e-05,3.52576e-05,190431,1,0.00285376,0.000108954,0.00271308,0.00193118,0.129478,4.953270000000001e-05,0.0157896,4.4237200000000004e-05,0.0317353,0.000114531,0.500102,0.500305,0.5295350000000001
1.1261800000000001e-05,3.77304e-05,190431,1,0.00303744,0.000108963,0.00257145,0.00206663,0.130029,4.6946899999999996e-05,0.0157896,4.39237e-05,0.032584800000000004,0.00013738,0.500102,0.500305,0.530086
1.12057e-05,3.92916e-05,148705,1,0.00215766,0.00010837299999999999,0.00233933,0.00215214,0.13058,4.27092e-05,0.0157896,4.35978e-05,0.032880099999999995,0.000148057,0.500102,0.500305,0.530637
1.11458e-05,3.76752e-05,148705,1,0.00189097,0.000107144,0.00242381,0.00206361,0.131131,4.4251499999999995e-05,0.0157896,4.3378000000000004e-05,0.0322683,6.50099e-05,0.500102,0.500305,0.531187
1.1091900000000001e-05,3.37341e-05,148705,1,0.0019471,0.00010565299999999999,0.00237891,0.00184774,0.131682,4.34317e-05,0.0157896,4.3301800000000006e-05,0.031485200000000005,3.81937e-05,0.500102,0.500305,0.531737
1.1051700000000001e-05,3.27911e-05,148705,1,0.00184625,0.000103925,0.0021984,0.00179608,0.132233,4.01362e-05,0.0157896,4.3223199999999996e-05,0.0320049,0.00016711299999999998,0.500102,0.500305,0.532288
1.104e-05,3.14728e-05,141652,1,0.00237248,0.00010339,0.00205432,0.00172388,0.13278399999999999,3.75057e-05,0.0157896,4.343e-05,0.0321439,0.000294589,0.500102,0.500305,0.5328390000000001
1.10591e-05,3.25104e-05,141652,1,0.00272257,0.00010452200000000001,0.00195546,0.00178071,0.13333499999999998,3.57009e-05,0.0157896,4.40025e-05,0.0319303,0.00038030599999999996,0.500102,0.500305,0.533389
1.11207e-05,2.98465e-05,161058,1,0.00306592,0.00010897,0.00195456,0.0016347999999999998,0.13388599999999998,3.56844e-05,0.0157896,4.51506e-05,0.032187400000000005,0.00042682699999999996,0.500102,0.500305,0.53394
1.12275e-05,3.0256599999999998e-05,142114,1,0.00329538,0.000115465,0.00226677,0.00165726,0.134437,4.1384399999999996e-05,0.0157896,4.66357e-05,0.0299103,0.00044096900000000004,0.500102,0.500305,0.5344899999999999
1.1360399999999999e-05,3.12569e-05,129765,1,0.00321222,0.00011842600000000001,0.00238358,0.00171205,0.13498800000000002,4.3517e-05,0.0157896,4.7372299999999994e-05,0.028914299999999997,0.00042220699999999996,0.500102,0.500305,0.535042
1.14807e-05,3.12063e-05,149459,1,0.00296197,0.000117597,0.00230803,0.00170928,0.13553900000000002,4.21376e-05,0.0157896,4.74367e-05,0.028451599999999997,0.000339139,0.500102,0.500305,0.535593
1.1563900000000001e-05,3.11877e-05,142110,1,0.00264137,0.00011580399999999999,0.00222335,0.00170826,0.13609000000000002,4.05917e-05,0.0157896,4.73283e-05,0.028641800000000002,0.000240323,0.500103,0.500305,0.536144
1.16011e-05,3.0394299999999998e-05,190431,1,0.00269005,0.000114206,0.00243525,0.0016648,0.136641,4.44603e-05,0.0157896,4.7164e-05,0.0286187,8.35032e-05,0.500103,0.500305,0.536695
1.1595399999999999e-05,3.29573e-05,190431,1,0.00217298,0.00011328299999999999,0.00254426,0.00180518,0.137192,4.6450600000000006e-05,0.0157896,4.7065e-05,0.028854900000000003,2.00882e-05,0.500103,0.500305,0.537246
1.15557e-05,3.71057e-05,190431,1,0.0019137,0.00011280200000000001,0.0025413,0.00203241,0.137743,4.6396499999999995e-05,0.0157896,4.70051e-05,0.029134300000000002,1.17766e-05,0.500103,0.500306,0.537798
1.14942e-05,3.63138e-05,190431,1,0.00252481,0.00011277700000000001,0.00243765,0.00198903,0.138294,4.45042e-05,0.0157896,4.6974899999999996e-05,0.029057099999999995,3.65897e-05,0.500103,0.500306,0.538349
1.1421e-05,3.68741e-05,129824,1,0.00278124,0.000113231,0.00233781,0.00201972,0.138845,4.26814e-05,0.0157896,4.69997e-05,0.0299711,5.7724e-05,0.500103,0.500306,0.5389
1.13588e-05,4.01279e-05,129824,1,0.00279911,0.000114348,0.00266461,0.00219795,0.139396,4.86479e-05,0.0157896,4.70595e-05,0.032101,4.41247e-05,0.500103,0.500306,0.539451
1.1315699999999999e-05,4.31354e-05,129824,1,0.00272161,0.000115435,0.00280758,0.00236268,0.13994700000000002,5.1258e-05,0.0157896,4.7078999999999994e-05,0.032370499999999996,4.9442e-05,0.500103,0.500306,0.5400020000000001
1.1302000000000001e-05,4.6245e-05,149548,1,0.00274748,0.000115608,0.00297354,0.0025329999999999997,0.140497,5.42879e-05,0.0157896,4.7076899999999996e-05,0.031943900000000004,0.000184946,0.500103,0.500307,0.540553
1.13183e-05,4.92009e-05,149548,1,0.00283457,0.00011521200000000001,0.00303395,0.00269491,0.141048,5.53908e-05,0.0157896,4.71167e-05,0.032081900000000003,0.000275788,0.500103,0.500307,0.541104
1.1360499999999999e-05,5.25513e-05,149548,1,0.00305256,0.00011462399999999999,0.00295386,0.00287842,0.141599,5.39286e-05,0.0157896,4.7275500000000005e-05,0.0314997,0.000358139,0.500103,0.500307,0.541655
1.14273e-05,4.8504399999999996e-05,92125,1,0.00291619,0.00011411200000000001,0.00265675,0.00265675,0.14215,4.8504399999999996e-05,0.0157896,4.76466e-05,0.0318061,0.00041345199999999997,0.500103,0.500307,0.5422060000000001
1.15096e-05,4.55397e-05,88029,1,0.00323283,0.000114093,0.00249437,0.00249437,0.142701,4.55397e-05,0.0157896,4.79949e-05,0.0320774,0.000387294,0.500103,0.500307,0.542756
1.1583699999999999e-05,4.26606e-05,88029,1,0.00327292,0.000113707,0.00233667,0.00233667,0.143252,4.26606e-05,0.0157896,4.80628e-05,0.032270299999999995,0.000306998,0.500103,0.500306,0.543307
1.16394e-05,4.01237e-05,133919,1,0.0033819,0.00011454799999999999,0.00224558,0.00219772,0.143803,4.09975e-05,0.0157896,4.80251e-05,0.031885000000000004,0.00019805900000000002,0.500103,0.500306,0.543858
1.16671e-05,3.74739e-05,133919,1,0.00300817,0.00011629,0.00224983,0.00205257,0.144354,4.10752e-05,0.0157896,4.80806e-05,0.0310324,7.06591e-05,0.500103,0.500306,0.544409
1.16623e-05,3.5850500000000005e-05,133920,1,0.00250152,0.000117169,0.0022826,0.00196366,0.144905,4.167350000000001e-05,0.0157896,4.79362e-05,0.031043,5.2917399999999996e-05,0.500103,0.500306,0.544959
1.1627100000000001e-05,3.67788e-05,133920,1,0.00285733,0.000117241,0.0022611000000000003,0.0020145,0.145456,4.128100000000001e-05,0.0157896,4.7680100000000004e-05,0.0321133,0.000144076,0.500103,0.500306,0.54551
1.1568699999999998e-05,3.95806e-05,133920,1,0.00272655,0.000116804,0.00219975,0.00216797,0.146007,4.0160900000000004e-05,0.0157896,4.74146e-05,0.0327934,0.000160125,0.500103,0.500306,0.546061
1.15012e-05,4.06967e-05,152801,1,0.00234025,0.00011593799999999999,0.00234943,0.0022291,0.146558,4.28936e-05,0.0157896,4.7167e-05,0.03277940000000001,0.000138977,0.500103,0.500306,0.546611
1.14329e-05,3.88311e-05,152801,1,0.00208938,0.000114373,0.00237304,0.00212692,0.147109,4.3324499999999995e-05,0.0157896,4.6993199999999996e-05,0.0323656,2.34096e-05,0.500103,0.500306,0.547162
1.1372200000000001e-05,3.56901e-05,152801,1,0.00203808,0.00011233200000000001,0.00225026,0.00195487,0.14765999999999999,4.1083e-05,0.0157896,4.68412e-05,0.0317073,5.1552700000000005e-05,0.500103,0.500306,0.547712
1.1330999999999999e-05,3.46319e-05,152801,1,0.00184469,0.00011045,0.00200613,0.00189691,0.14821099999999998,3.6625900000000005e-05,0.0157896,4.66445e-05,0.0319391,0.000196937,0.500103,0.500306,0.5482630000000001
1.1319700000000001e-05,3.31713e-05,145748,1,0.00242823,0.00010970299999999999,0.00189504,0.00181691,0.14876199999999998,3.45977e-05,0.0157896,4.66809e-05,0.031951799999999995,0.000332686,0.500103,0.500306,0.548813
1.1343499999999999e-05,3.3751199999999996e-05,152934,1,0.00277824,0.00011059399999999999,0.00197874,0.00184867,0.149313,3.61258e-05,0.0157896,4.70105e-05,0.0319775,0.00040944699999999996,0.500103,0.500306,0.5493640000000001
1.14097e-05,3.26514e-05,152934,1,0.00315415,0.00011511,0.00193388,0.00178843,0.149864,3.53069e-05,0.0157896,4.80371e-05,0.032116399999999996,0.000435645,0.500103,0.500306,0.549914
1.1514400000000001e-05,3.37471e-05,146210,1,0.00315918,0.00011949700000000001,0.00221431,0.00184845,0.15041500000000002,4.0426700000000004e-05,0.0157896,4.89212e-05,0.0295124,0.000444261,0.500103,0.500306,0.550465
1.16325e-05,3.38612e-05,153555,1,0.00325964,0.000119925,0.00235801,0.0018547000000000001,0.15096600000000002,4.30502e-05,0.0157896,4.89607e-05,0.0287752,0.000397577,0.500103,0.500306,0.551016
1.1728699999999998e-05,3.36324e-05,153555,1,0.00287127,0.000117814,0.0023316999999999995,0.00184217,0.151517,4.25699e-05,0.0157896,4.86029e-05,0.028881200000000003,0.000291289,0.500103,0.500306,0.551567
1.1783599999999998e-05,3.3037800000000004e-05,194527,1,0.00260582,0.00011563,0.00236589,0.0018096,0.152068,4.31941e-05,0.0157896,4.8332200000000005e-05,0.0286543,0.000168225,0.500103,0.500306,0.5521189999999999
1.17975e-05,3.38422e-05,194527,1,0.00256601,0.000113874,0.00254107,0.00185365,0.152619,4.639229999999999e-05,0.0157896,4.80475e-05,0.028488599999999996,4.8902299999999994e-05,0.500103,0.500306,0.55267
1.17719e-05,3.42737e-05,194527,1,0.00199731,0.00011270799999999999,0.00260161,0.00187729,0.15317,4.74975e-05,0.0157896,4.7838500000000006e-05,0.029064099999999995,1.2681199999999998e-05,0.500103,0.500307,0.553221
1.1716300000000002e-05,3.56094e-05,194527,1,0.00201462,0.00011221899999999999,0.00254684,0.00195045,0.153721,4.649770000000001e-05,0.0157896,4.7765799999999996e-05,0.028835900000000005,3.39619e-05,0.500103,0.500307,0.553772
1.16391e-05,3.67667e-05,194527,1,0.00280794,0.000112284,0.00240402,0.00201384,0.154272,4.38902e-05,0.0157896,4.7834099999999997e-05,0.029246699999999997,6.10255e-05,0.500104,0.500307,0.554323
1.15607e-05,3.89596e-05,133920,1,0.00284573,0.000112635,0.00236615,0.00213396,0.154823,4.3198900000000004e-05,0.0157896,4.7827899999999997e-05,0.030410000000000003,0.00010106700000000001,0.500104,0.500307,0.554875
1.1497899999999999e-05,4.1961899999999995e-05,133920,1,0.00291336,0.000113909,0.0026100000000000003,0.0022984000000000004,0.155374,4.76508e-05,0.0157896,4.79063e-05,0.0325373,2.93862e-05,0.500104,0.500307,0.555426
1.1457200000000001e-05,4.4648400000000004e-05,133920,1,0.00265984,0.00011452600000000001,0.00268978,0.00244555,0.155925,4.91074e-05,0.0157896,4.79362e-05,0.0321963,8.796100000000001e-05,0.500104,0.500308,0.555977
1.14463e-05,4.7514899999999995e-05,153644,1,0.00305999,0.00011412899999999999,0.00273114,0.00260256,0.156476,4.98624e-05,0.0157896,4.78774e-05,0.0321304,0.000202888,0.500104,0.500308,0.556528
1.14628e-05,5.04722e-05,92125,1,0.00301241,0.00011341799999999999,0.00276454,0.00276454,0.157027,5.04722e-05,0.0157896,4.79133e-05,0.031813799999999996,0.000299626,0.500104,0.500308,0.557079
1.15049e-05,5.3512e-05,96221,1,0.0034091,0.000112707,0.00293104,0.00293104,0.157578,5.3512e-05,0.0157896,4.81517e-05,0.0310209,0.000380494,0.500104,0.500308,0.5576300000000001
1.15697e-05,4.88511e-05,96221,1,0.00303698,0.000112049,0.00267575,0.00267575,0.158129,4.88511e-05,0.0157896,4.8433e-05,0.0317697,0.00042301599999999996,0.500104,0.500308,0.55818
1.1643199999999999e-05,4.52859e-05,149844,1,0.00330963,0.000112144,0.00248264,0.00248047,0.15868,4.5325500000000005e-05,0.0157896,4.8658999999999996e-05,0.032521800000000003,0.000359942,0.500104,0.500308,0.5587310000000001
1.1703499999999999e-05,4.1947e-05,149844,1,0.00354372,0.000112123,0.00270809,0.00229759,0.15922999999999998,4.94417e-05,0.0157896,4.8586400000000006e-05,0.0322757,0.00027644400000000004,0.500103,0.500307,0.559282
1.1741700000000001e-05,3.9013899999999996e-05,149844,1,0.0034838,0.000113517,0.00242655,0.00213693,0.159781,4.4301599999999996e-05,0.0157896,4.86612e-05,0.031756400000000004,0.000145277,0.500103,0.500307,0.559832
1.17508e-05,3.55675e-05,198623,1,0.00281152,0.00011535,0.00243832,0.00194815,0.160332,4.4516400000000006e-05,0.0157896,4.88368e-05,0.0309179,1.37102e-05,0.500103,0.500307,0.560383
1.1726300000000002e-05,3.62052e-05,198623,1,0.00268817,0.00011656,0.00248807,0.00198309,0.160883,4.5424700000000006e-05,0.0157896,4.88362e-05,0.0316072,0.00011030299999999999,0.500103,0.500307,0.560934
1.1673399999999999e-05,3.9319899999999996e-05,198623,1,0.00331611,0.000117056,0.00240015,0.00215369,0.161434,4.38196e-05,0.0157896,4.880020000000001e-05,0.0324386,0.000173537,0.500103,0.500307,0.561485
1.16038e-05,4.1746800000000005e-05,100572,1,0.00256348,0.000116819,0.00228662,0.00228662,0.161985,4.1746800000000005e-05,0.0157896,4.86636e-05,0.0329478,0.000180961,0.500103,0.500307,0.5620350000000001
1.15284e-05,4.06476e-05,100572,1,0.00245168,0.00011587,0.00222641,0.00222641,0.16253599999999999,4.06476e-05,0.0157896,4.8544499999999996e-05,0.0325111,0.00012162,0.500103,0.500307,0.5625859999999999
1.1456500000000001e-05,3.76671e-05,156897,1,0.00238803,0.00011429,0.00207253,0.00206316,0.16308699999999998,3.78382e-05,0.0157896,4.8437e-05,0.0322192,1.62652e-05,0.500103,0.500307,0.563136
1.13955e-05,3.60854e-05,100131,1,0.00202386,0.000111819,0.00197653,0.00197653,0.163638,3.60854e-05,0.0157896,4.81454e-05,0.0319086,8.623120000000001e-05,0.500103,0.500307,0.563686
1.13571e-05,3.48163e-05,154005,1,0.00209944,0.000109769,0.00194875,0.00190701,0.164189,3.55783e-05,0.0157896,4.78444e-05,0.0323468,0.000240597,0.500103,0.500307,0.564237
1.13496e-05,3.50031e-05,154005,1,0.0024018,0.0001088,0.00200026,0.00191724,0.16474,3.65187e-05,0.0157896,4.77463e-05,0.0318372,0.00035009900000000004,0.500103,0.500307,0.564787
1.13804e-05,3.3918e-05,157030,1,0.00294037,0.00010986,0.00197592,0.00185781,0.16529100000000002,3.60743e-05,0.0157896,4.7951800000000004e-05,0.0319915,0.000422591,0.500103,0.500307,0.565338
1.1453e-05,3.2278000000000005e-05,138016,1,0.00313024,0.00011421700000000001,0.00211099,0.00176798,0.16584200000000002,3.85404e-05,0.0157896,4.88088e-05,0.0307998,0.000422564,0.500103,0.500307,0.5658890000000001
1.1558699999999998e-05,3.40439e-05,156896,1,0.00333695,0.00011661299999999999,0.00240891,0.0018647000000000002,0.166393,4.39795e-05,0.0157896,4.9166800000000005e-05,0.0293555,0.000427599,0.500103,0.500307,0.5664399999999999
1.16618e-05,3.51555e-05,157651,1,0.00316165,0.000115453,0.00261275,0.00192559,0.166944,4.7701099999999996e-05,0.0157896,4.88119e-05,0.028759500000000004,0.000359951,0.500103,0.500307,0.566991
1.1733e-05,3.5253400000000004e-05,157651,1,0.00276311,0.000112859,0.00249029,0.00193095,0.167495,4.54653e-05,0.0157896,4.83241e-05,0.0286385,0.000251988,0.500103,0.500307,0.567542
1.17625e-05,3.2359e-05,198623,1,0.0026221,0.00011119,0.00235101,0.00177242,0.168046,4.29224e-05,0.0157896,4.81261e-05,0.0288214,0.000106595,0.500104,0.500308,0.5680930000000001
1.1751199999999999e-05,3.44485e-05,198623,1,0.00231224,0.000110139,0.00248426,0.00188687,0.168597,4.53552e-05,0.0157896,4.7966e-05,0.028801900000000002,1.0860499999999999e-05,0.500104,0.500308,0.5686439999999999
1.1702100000000001e-05,3.43032e-05,198623,1,0.00213441,0.00010979,0.00250654,0.00187891,0.169148,4.576189999999999e-05,0.0157896,4.79321e-05,0.029027299999999995,2.3147600000000002e-05,0.500104,0.500308,0.569196
1.1627799999999999e-05,3.46034e-05,198623,1,0.00223027,0.00011052100000000001,0.00241998,0.00189535,0.169699,4.41816e-05,0.0157896,4.81643e-05,0.0290113,4.22366e-05,0.500104,0.500308,0.569747
1.15383e-05,3.53821e-05,198623,1,0.00277582,0.00011162700000000001,0.00225547,0.0019379999999999998,0.17025,4.1178100000000005e-05,0.0157896,4.86079e-05,0.0295961,7.63021e-05,0.500104,0.500308,0.570298
1.14545e-05,3.82825e-05,157419,1,0.0028120999999999997,0.000113118,0.00222631,0.00209687,0.170801,4.0645799999999996e-05,0.0157896,4.89444e-05,0.03084,8.50908e-05,0.500104,0.500308,0.5708489999999999
1.13884e-05,4.1056e-05,156955,1,0.00298214,0.000114926,0.00240408,0.00224878,0.171352,4.3891300000000004e-05,0.0157896,4.9256000000000004e-05,0.0324256,1.94229e-05,0.500104,0.500309,0.5714
1.13505e-05,4.3687e-05,165868,1,0.00296369,0.00011534,0.00251347,0.00239289,0.171903,4.58884e-05,0.0157896,4.93413e-05,0.0322027,0.00010942700000000001,0.500104,0.500309,0.571951
1.13441e-05,4.6175e-05,100192,1,0.00327833,0.000114826,0.00252917,0.00252917,0.172454,4.6175e-05,0.0157896,4.93179e-05,0.0322468,0.000233363,0.500104,0.500309,0.5725020000000001
1.13644e-05,4.88476e-05,100317,1,0.00314314,0.00011412,0.00267555,0.00267555,0.173005,4.88476e-05,0.0157896,4.93954e-05,0.0317774,0.000316994,0.500104,0.500309,0.5730529999999999
1.14085e-05,5.1721099999999995e-05,100317,1,0.00362287,0.000113395,0.00283294,0.00283294,0.173556,5.1721099999999995e-05,0.0157896,4.9629099999999995e-05,0.031524,0.00039920699999999995,0.500104,0.500309,0.573604
1.14723e-05,4.65621e-05,96221,1,0.0032412,0.000113013,0.00255037,0.00255037,0.17410699999999998,4.65621e-05,0.0157896,4.98881e-05,0.031984,0.000397435,0.500104,0.500309,0.5741539999999999
1.15353e-05,4.25402e-05,96221,1,0.00353998,0.000112804,0.00233007,0.00233007,0.17465799999999998,4.25402e-05,0.0157896,4.99766e-05,0.032228,0.000313118,0.500104,0.500309,0.574705
1.15825e-05,3.9003e-05,153940,1,0.00347734,0.000113962,0.00248768,0.00213633,0.175209,4.5417600000000004e-05,0.0157896,5.00908e-05,0.0321569,0.00021464099999999998,0.500104,0.500309,0.575256
1.16051e-05,3.59442e-05,202719,1,0.00348999,0.000116662,0.00228594,0.00196879,0.17576,4.17344e-05,0.0157896,5.0523100000000004e-05,0.031460400000000006,9.50352e-05,0.500104,0.500308,0.575806
1.1594000000000001e-05,3.5369e-05,202719,1,0.00254802,0.000118957,0.00247037,0.00193728,0.176311,4.5101599999999995e-05,0.0157896,5.08743e-05,0.0309587,3.1127199999999996e-05,0.500104,0.500308,0.576357
1.1549300000000001e-05,3.87745e-05,202719,1,0.0031027,0.00012083299999999999,0.00248717,0.00212381,0.176862,4.54083e-05,0.0157896,5.12283e-05,0.0318861,0.000156902,0.500104,0.500308,0.576908
1.14798e-05,4.1981000000000003e-05,202719,1,0.00308918,0.000122178,0.00237955,0.00229945,0.17741300000000002,4.3443500000000005e-05,0.0157896,5.15841e-05,0.0325118,0.000177034,0.500104,0.500308,0.5774590000000001
1.1398800000000002e-05,4.36063e-05,104668,1,0.00261961,0.00012268,0.00238847,0.00238847,0.177963,4.36063e-05,0.0157896,5.178520000000001e-05,0.032919800000000006,0.00018973,0.500104,0.500308,0.578009
1.1317300000000001e-05,4.1595100000000004e-05,104668,1,0.00251506,0.000121934,0.00227831,0.00227831,0.178514,4.1595100000000004e-05,0.0157896,5.18246e-05,0.03229509999999999,9.342549999999999e-05,0.500103,0.500308,0.5785600000000001
1.12423e-05,3.7916599999999995e-05,138016,1,0.00239757,0.000120529,0.00222443,0.00207682,0.179065,4.0611399999999995e-05,0.0157896,5.17705e-05,0.0315639,1.44834e-05,0.500103,0.500308,0.57911
1.11797e-05,3.55057e-05,138016,1,0.00185653,0.00011820799999999999,0.00215289,0.00194477,0.179616,3.93052e-05,0.0157896,5.1448999999999995e-05,0.0320342,0.00013794,0.500103,0.500308,0.579661
1.1145699999999999e-05,3.37688e-05,158101,1,0.00225052,0.00011623,0.0021206,0.00184964,0.180167,3.87158e-05,0.0157896,5.1129300000000005e-05,0.0321098,0.000272956,0.500103,0.500308,0.5802109999999999
1.1146199999999998e-05,3.58408e-05,158101,1,0.00260585,0.000115111,0.00204393,0.00196313,0.18071800000000002,3.7316e-05,0.0157896,5.08692e-05,0.0320007,0.000366813,0.500103,0.500308,0.580761
1.11849e-05,3.30394e-05,140511,1,0.00296198,0.000116755,0.00219749,0.00180968,0.181269,4.01195e-05,0.0157896,5.11511e-05,0.0322555,0.00041647900000000004,0.500104,0.500309,0.5813119999999999
1.12622e-05,3.3362800000000005e-05,142112,1,0.0031533,0.000120104,0.00250697,0.0018274,0.18182,4.57697e-05,0.0157896,5.16627e-05,0.029881099999999997,0.000416906,0.500104,0.500309,0.581863
1.1364000000000002e-05,3.5444299999999995e-05,160992,1,0.00326273,0.000120788,0.00276751,0.00194141,0.182371,5.05265e-05,0.0157896,5.1584e-05,0.0288835,0.000399061,0.500104,0.500309,0.582414
1.14496e-05,3.59338e-05,161747,1,0.00299824,0.00011884299999999999,0.00284362,0.00196822,0.182922,5.19159e-05,0.0157896,5.11236e-05,0.0285349,0.000314403,0.500104,0.500309,0.582965
1.1496600000000001e-05,3.52576e-05,161747,1,0.00269789,0.00011683100000000001,0.00261714,0.00193118,0.183473,4.7781199999999996e-05,0.0157896,5.07642e-05,0.0286722,0.000211805,0.500104,0.500309,0.583516
1.15029e-05,3.42058e-05,161683,1,0.00256915,0.00011593700000000001,0.00229073,0.00187357,0.184024,4.18218e-05,0.0157896,5.07513e-05,0.028699000000000002,6.212439999999999e-05,0.500104,0.500309,0.584067
1.14663e-05,3.60904e-05,202719,1,0.00215001,0.000115761,0.00231711,0.0019768,0.184575,4.2303500000000006e-05,0.0157896,5.08313e-05,0.028944599999999997,1.12598e-05,0.500104,0.500309,0.584619
1.1396300000000001e-05,3.63646e-05,202719,1,0.00215478,0.000116526,0.00230026,0.00199182,0.185126,4.19958e-05,0.0157896,5.1119700000000005e-05,0.0291651,4.07018e-05,0.500104,0.500309,0.58517
1.13075e-05,3.57844e-05,202719,1,0.00248256,0.000118021,0.00218888,0.00196003,0.185677,3.99625e-05,0.0157896,5.17089e-05,0.0291418,6.537229999999999e-05,0.500104,0.500309,0.585721
1.12085e-05,3.51577e-05,140570,1,0.00276395,0.000119788,0.00224162,0.00192571,0.186228,4.09252e-05,0.0157896,5.2348199999999995e-05,0.0300557,8.45721e-05,0.500104,0.500309,0.586272
1.11176e-05,3.81791e-05,161515,1,0.0029316999999999998,0.00012190299999999999,0.00242399,0.0020912,0.186779,4.4254799999999995e-05,0.0157896,5.28651e-05,0.0321905,7.8994e-05,0.500105,0.50031,0.586823
1.1052899999999999e-05,4.09448e-05,161515,1,0.00308395,0.00012375,0.00252408,0.00224269,0.18733,4.60821e-05,0.0157896,5.325e-05,0.032388799999999995,3.07278e-05,0.500105,0.50031,0.587374
1.1016900000000001e-05,4.3607e-05,169964,1,0.00307733,0.000124191,0.00250107,0.00238851,0.187881,4.56621e-05,0.0157896,5.3396800000000003e-05,0.0319613,0.00016711700000000002,0.500105,0.50031,0.587925
1.10101e-05,4.61511e-05,104288,1,0.0032223,0.00012356200000000002,0.00252786,0.00252786,0.188432,4.61511e-05,0.0157896,5.33842e-05,0.032101,0.00025732,0.500105,0.50031,0.588476
1.10297e-05,4.8861000000000005e-05,104413,1,0.00338795,0.000122831,0.00267629,0.00267629,0.18898299999999998,4.8861000000000005e-05,0.0157896,5.3523900000000004e-05,0.0314596,0.00034361900000000003,0.500105,0.50031,0.5890270000000001
1.10743e-05,4.4649799999999994e-05,100317,1,0.00327761,0.000121969,0.00244562,0.00244562,0.18953399999999998,4.4649799999999994e-05,0.0157896,5.37349e-05,0.0317582,0.000406564,0.500105,0.50031,0.589577
1.11345e-05,4.14528e-05,152799,1,0.00334944,0.00012169200000000001,0.00242136,0.00227051,0.190085,4.4206800000000005e-05,0.0157896,5.4013999999999995e-05,0.0320866,0.00037674199999999995,0.500104,0.50031,0.590128
1.11853e-05,3.84035e-05,158036,1,0.00362992,0.00012167,0.00235149,0.00210349,0.190636,4.29312e-05,0.0157896,5.4134899999999996e-05,0.0323376,0.000293123,0.500104,0.50031,0.590679
1.1216400000000002e-05,3.57532e-05,158036,1,0.00341527,0.0001233,0.0024166,0.00195833,0.191187,4.41198e-05,0.0157896,5.44339e-05,0.0319047,0.000177923,0.500104,0.50031,0.59123
1.12195e-05,3.43945e-05,206815,1,0.00320043,0.000126252,0.00237766,0.00188391,0.19173800000000002,4.3409e-05,0.0157896,5.4979700000000005e-05,0.031064599999999994,3.74423e-05,0.500104,0.50031,0.59178
1.1186800000000001e-05,3.69818e-05,161772,1,0.00260142,0.000128639,0.00264439,0.00202562,0.19228900000000002,4.8278599999999995e-05,0.0157896,5.5453100000000006e-05,0.0311823,8.48977e-05,0.500104,0.50031,0.592331
1.1123e-05,3.98402e-05,161772,1,0.00301089,0.00013041799999999998,0.00258476,0.00218219,0.19284,4.71899e-05,0.0157896,5.5931300000000004e-05,0.032263400000000005,0.000184982,0.500104,0.50031,0.592882
1.10404e-05,4.25508e-05,206815,1,0.00270711,0.000131843,0.00238304,0.00233066,0.193391,4.35071e-05,0.0157896,5.6408100000000006e-05,0.0328206,0.000188509,0.500104,0.50031,0.593432
1.09512e-05,4.1533400000000005e-05,108764,1,0.00263643,0.000132226,0.00227493,0.00227493,0.193942,4.1533400000000005e-05,0.0157896,5.6660600000000004e-05,0.0327569,0.000171841,0.500104,0.50031,0.593983
1.08655e-05,3.97262e-05,153772,1,0.00225727,0.00013138,0.00238052,0.00217594,0.194493,4.3461199999999996e-05,0.0157896,5.6660200000000003e-05,0.0323313,4.6236e-05,0.500104,0.50031,0.594533
1.07854e-05,3.70173e-05,142112,1,0.00221652,0.000129568,0.00235186,0.00202757,0.195044,4.29379e-05,0.0157896,5.64642e-05,0.0317321,2.62199e-05,0.500104,0.50031,0.5950840000000001
1.07247e-05,3.68375e-05,157868,1,0.00183021,0.000127334,0.0022963000000000003,0.00201772,0.195595,4.19236e-05,0.0157896,5.60957e-05,0.032018700000000004,0.00017194400000000002,0.500104,0.50031,0.595634
1.06971e-05,3.57154e-05,160993,1,0.0023141999999999998,0.00012544299999999998,0.00218273,0.00195626,0.19614600000000001,3.98501e-05,0.0157896,5.56743e-05,0.0319173,0.000313115,0.500104,0.50031,0.5961850000000001
1.0705899999999999e-05,3.4904200000000004e-05,144607,1,0.00277452,0.000124679,0.0020445,0.00191183,0.196696,3.7326399999999996e-05,0.0157896,5.53821e-05,0.031987,0.00040039199999999996,0.500104,0.50031,0.596735
1.0749500000000001e-05,3.3059099999999997e-05,144607,1,0.00306627,0.0001268,0.00241843,0.00181076,0.197247,4.4153199999999996e-05,0.0157896,5.5697e-05,0.0320829,0.000413632,0.500104,0.50031,0.597286
1.08283e-05,3.4887e-05,146208,1,0.00317466,0.000128871,0.00268632,0.00191088,0.197798,4.90441e-05,0.0157896,5.58758e-05,0.0295946,0.00041658,0.500104,0.50031,0.597837
1.0918599999999999e-05,3.65286e-05,165843,1,0.00319712,0.000128156,0.00292476,0.0020008,0.198349,5.33974e-05,0.0157896,5.5518e-05,0.028744400000000003,0.000371066,0.500104,0.50031,0.598388
1.09831e-05,3.64461e-05,165843,1,0.00280156,0.00012601799999999999,0.00289538,0.00199628,0.1989,5.2861e-05,0.0157896,5.5044200000000004e-05,0.0289084,0.000263652,0.500104,0.50031,0.598939
1.10083e-05,3.52971e-05,165843,1,0.00255443,0.000124643,0.00257223,0.00193334,0.199451,4.69611e-05,0.0157896,5.4880600000000004e-05,0.0286281,0.00013880200000000002,0.500104,0.50031,0.59949
1.09948e-05,3.86333e-05,165089,1,0.00247592,0.00012408,0.00231874,0.00211608,0.20000199999999999,4.23331e-05,0.0157896,5.4901800000000003e-05,0.0285108,2.83313e-05,0.500105,0.50031,0.6000409999999999
1.09391e-05,3.98644e-05,206815,1,0.00211167,0.00012417100000000001,0.00221131,0.00218351,0.200553,4.03719e-05,0.0157896,5.5032700000000006e-05,0.0290346,3.90403e-05,0.500105,0.50031,0.600592
1.0855899999999999e-05,4.02589e-05,112356,1,0.00200494,0.00012521600000000002,0.00220512,0.00220512,0.201104,4.02589e-05,0.0157896,5.54289e-05,0.028866900000000004,6.45255e-05,0.500105,0.50031,0.601144
1.0756199999999999e-05,3.91927e-05,165715,1,0.00272975,0.000126777,0.00216268,0.00214672,0.201655,3.9484000000000003e-05,0.0157896,5.6079200000000003e-05,0.029270400000000002,8.44137e-05,0.500105,0.500311,0.601695
1.0651600000000001e-05,3.58791e-05,165611,1,0.00278516,0.000128322,0.00231231,0.00196523,0.202206,4.2215900000000004e-05,0.0157896,5.65891e-05,0.030438200000000002,0.000130004,0.500105,0.500311,0.6022460000000001
1.05635e-05,3.88309e-05,165611,1,0.00294858,0.000130534,0.00258629,0.00212691,0.202757,4.72178e-05,0.0157896,5.71167e-05,0.0326229,6.50025e-05,0.500105,0.500311,0.602797
1.05033e-05,4.15287e-05,174060,1,0.00281505,0.000131636,0.00284784,0.00227467,0.203308,5.1993e-05,0.0157896,5.73604e-05,0.0322157,6.64626e-05,0.500105,0.500311,0.603348
1.04717e-05,4.4344499999999995e-05,174060,1,0.00311486,0.000131453,0.00270758,0.0024289000000000003,0.20385899999999998,4.94324e-05,0.0157896,5.73792e-05,0.0322021,0.00018439099999999998,0.500105,0.500311,0.603899
1.04661e-05,4.6946099999999994e-05,104413,1,0.00303189,0.00013067,0.0025714,0.0025714,0.20440999999999998,4.6946099999999994e-05,0.0157896,5.73733e-05,0.0318808,0.00028645200000000003,0.500105,0.500311,0.60445
1.04865e-05,4.9947399999999995e-05,108509,1,0.00344948,0.000129861,0.00273579,0.00273579,0.204961,4.9947399999999995e-05,0.0157896,5.7527e-05,0.0310351,0.000366396,0.500105,0.500311,0.605001
1.05305e-05,4.51307e-05,156895,1,0.00294792,0.000129176,0.00251812,0.00247197,0.205512,4.59733e-05,0.0157896,5.776810000000001e-05,0.0317795,0.000410659,0.500105,0.500311,0.6055510000000001
1.0583199999999999e-05,4.16806e-05,162132,1,0.003222,0.000129159,0.00273887,0.00228299,0.20606300000000002,5.00035e-05,0.0157896,5.803689999999999e-05,0.0325285,0.00035151599999999996,0.500105,0.500311,0.606102
1.06207e-05,3.8451599999999996e-05,162132,1,0.00355426,0.000129581,0.00295318,0.00210613,0.206614,5.3916300000000004e-05,0.0157896,5.8226499999999996e-05,0.0323452,0.00026062599999999997,0.500105,0.500311,0.606653
1.06343e-05,3.5652600000000005e-05,162132,1,0.00340831,0.000131554,0.00269058,0.00195282,0.20716500000000002,4.9121999999999995e-05,0.0157896,5.86321e-05,0.0317114,0.000134473,0.500105,0.500311,0.6072029999999999
1.06165e-05,3.5948600000000003e-05,210911,1,0.00278955,0.000134043,0.00262376,0.00196903,0.20771599999999998,4.7901899999999996e-05,0.0157896,5.91271e-05,0.0309423,1.17472e-05,0.500105,0.500311,0.607754
1.05657e-05,3.80598e-05,165868,1,0.0027435,0.000136059,0.00273427,0.00208467,0.208267,4.9919499999999995e-05,0.0157896,5.95817e-05,0.0316342,0.000139151,0.500105,0.500311,0.608305
1.0488199999999999e-05,4.1291499999999996e-05,210911,1,0.00331639,0.000137583,0.00258831,0.00226168,0.20881799999999998,4.72549e-05,0.0157896,6.00501e-05,0.032414099999999994,0.000205255,0.500105,0.500311,0.608855
1.03973e-05,4.3702700000000004e-05,112860,1,0.00250813,0.000138469,0.00239375,0.00239375,0.209369,4.3702700000000004e-05,0.0157896,6.03743e-05,0.032922900000000005,0.000212739,0.500104,0.500311,0.609406
1.0303800000000001e-05,4.21396e-05,157868,1,0.00246549,0.000138185,0.00233511,0.00230814,0.20992,4.26321e-05,0.0157896,6.04679e-05,0.0325904,0.000147464,0.500104,0.500311,0.609956
1.0215e-05,3.86357e-05,157868,1,0.00223512,0.000137042,0.00239266,0.00211621,0.210471,4.3682799999999995e-05,0.0157896,6.03714e-05,0.032238499999999996,3.76378e-05,0.500104,0.500311,0.610507
1.01358e-05,3.88369e-05,146208,1,0.00190085,0.000134832,0.0023363000000000004,0.00212723,0.211022,4.26538e-05,0.0157896,6.00129e-05,0.031983099999999993,6.50455e-05,0.500104,0.500311,0.611057
1.008e-05,3.76222e-05,161964,1,0.00196678,0.000132536,0.00223915,0.0020607,0.211573,4.08801e-05,0.0157896,5.95401e-05,0.0323698,0.00021542799999999998,0.500104,0.500311,0.611608
1.00574e-05,3.60887e-05,165089,1,0.00233722,0.000130741,0.0021119,0.0019767,0.21212399999999998,3.8557e-05,0.0157896,5.90655e-05,0.0318523,0.00033366699999999995,0.500104,0.500311,0.612158
1.0071799999999999e-05,3.47817e-05,148703,1,0.00283433,0.00013047200000000002,0.00218269,0.00190512,0.212675,3.98493e-05,0.0157896,5.88428e-05,0.0319507,0.00040817,0.500104,0.500311,0.6127090000000001
1.01208e-05,3.38984e-05,150304,1,0.00304509,0.000132737,0.00251391,0.00185674,0.21322600000000003,4.58965e-05,0.0157896,5.9134799999999995e-05,0.030764099999999996,0.000401581,0.500104,0.500311,0.613259
1.01998e-05,3.53472e-05,150304,1,0.0031347,0.000133636,0.00278245,0.00193609,0.213777,5.07991e-05,0.0157896,5.90382e-05,0.029322300000000003,0.00040317099999999997,0.500104,0.500311,0.6138100000000001
1.0276199999999998e-05,3.68784e-05,169939,1,0.00303141,0.000131959,0.00289183,0.00201996,0.21432800000000002,5.27962e-05,0.0157896,5.84893e-05,0.0287798,0.00033895199999999995,0.500105,0.500311,0.6143609999999999
1.0318099999999999e-05,3.72889e-05,169939,1,0.00264091,0.000129654,0.0027529,0.00204244,0.214879,5.02597e-05,0.0157896,5.7982299999999995e-05,0.0287197,0.000223939,0.500105,0.500311,0.614912
1.0322899999999999e-05,3.54803e-05,169875,1,0.00252588,0.000128667,0.00244145,0.00194338,0.215429,4.45735e-05,0.0157896,5.78859e-05,0.0288487,7.88321e-05,0.500105,0.500311,0.615464
1.02874e-05,3.75484e-05,210911,1,0.00225434,0.00012816799999999998,0.00228425,0.00205666,0.21598,4.1703500000000005e-05,0.0157896,5.78737e-05,0.028824400000000003,1.18168e-05,0.500105,0.500311,0.616015
1.02125e-05,3.84844e-05,210911,1,0.00196471,0.00012837299999999999,0.00231984,0.00210793,0.216531,4.23532e-05,0.0157896,5.80067e-05,0.028999999999999998,5.20339e-05,0.500105,0.500312,0.616566
1.01161e-05,3.90631e-05,210911,1,0.00206942,0.000129535,0.00224997,0.00213962,0.21708200000000002,4.10777e-05,0.0157896,5.84403e-05,0.0290887,6.68641e-05,0.500105,0.500312,0.617117
1.00048e-05,3.7131799999999996e-05,210722,1,0.00266433,0.000130992,0.00224471,0.00203384,0.217633,4.09816e-05,0.0157896,5.90654e-05,0.0296202,0.000101056,0.500105,0.500312,0.617668
9.89635e-06,3.8674099999999996e-05,169707,1,0.00261035,0.00013249,0.00239375,0.00211832,0.21818400000000002,4.3702600000000004e-05,0.0157896,5.9501000000000005e-05,0.0310351,0.000115835,0.500105,0.500312,0.618219
9.80877e-06,4.14662e-05,169707,1,0.00285854,0.000134163,0.0025729,0.00227125,0.21873499999999998,4.697350000000001e-05,0.0157896,5.98563e-05,0.0323854,3.86563e-05,0.500105,0.500312,0.618771
9.75082e-06,4.41319e-05,178156,1,0.00276976,0.000134456,0.00275397,0.00241726,0.219286,5.02792e-05,0.0157896,5.99309e-05,0.032157,9.820110000000001e-05,0.500106,0.500312,0.619322
9.722639999999998e-06,4.6754799999999995e-05,178156,1,0.00309823,0.000133845,0.0025685,0.00256092,0.21983699999999998,4.689310000000001e-05,0.0157896,5.98473e-05,0.032204,0.000220268,0.500106,0.500313,0.619872
9.718939999999999e-06,4.9070900000000005e-05,112605,1,0.0029185,0.00013308799999999998,0.00268778,0.00268778,0.220388,4.9070900000000005e-05,0.0157896,5.98712e-05,0.031789,0.000303303,0.500105,0.500313,0.620423
9.74095e-06,5.19797e-05,112605,1,0.00338341,0.000132264,0.00284711,0.00284711,0.220939,5.19797e-05,0.0157896,6.00479e-05,0.0314747,0.000390879,0.500105,0.500313,0.620974
9.78349e-06,4.66515e-05,112605,1,0.00293554,0.000131671,0.00255526,0.00255526,0.22149000000000002,4.66515e-05,0.0157896,6.0276300000000004e-05,0.0319906,0.000387772,0.500105,0.500313,0.621524
9.826219999999999e-06,4.25345e-05,108509,1,0.00343535,0.000131245,0.00232976,0.00232976,0.222041,4.25345e-05,0.0157896,6.03633e-05,0.0323502,0.000299887,0.500105,0.500312,0.622075
9.8514e-06,3.90399e-05,166228,1,0.00324304,0.00013214,0.00257909,0.00213835,0.222592,4.7086400000000004e-05,0.0157896,6.05762e-05,0.0321201,0.00019612200000000002,0.500105,0.500312,0.622626
9.85293e-06,3.60628e-05,166228,1,0.00327196,0.00013442,0.0022719000000000003,0.00197528,0.22314299999999998,4.1478000000000005e-05,0.0157896,6.10309e-05,0.0314826,7.19092e-05,0.500105,0.500312,0.6231770000000001
9.82052e-06,3.75364e-05,169964,1,0.00238935,0.00013638299999999998,0.00252253,0.0020559999999999997,0.223694,4.60538e-05,0.0157896,6.14071e-05,0.030926299999999997,5.3014700000000006e-05,0.500105,0.500312,0.623727
9.75451e-06,4.09272e-05,169964,1,0.0030568,0.000137923,0.00257222,0.00224173,0.22424499999999997,4.69611e-05,0.0157896,6.17979e-05,0.031965499999999994,0.00018156799999999998,0.500105,0.500312,0.624278
9.66603e-06,4.39991e-05,116956,1,0.0030321,0.00013913399999999999,0.00240998,0.00240998,0.224796,4.39991e-05,0.0157896,6.21918e-05,0.0327046,0.00020702,0.500105,0.500312,0.624829
9.567389999999999e-06,4.5538500000000005e-05,116956,1,0.00241074,0.00013955899999999998,0.00249431,0.00249431,0.225347,4.5538500000000005e-05,0.0157896,6.23866e-05,0.03294880000000001,0.00022176400000000003,0.500105,0.500312,0.625379
9.47098e-06,4.29828e-05,116956,1,0.00219333,0.000138709,0.00235432,0.00235432,0.22589800000000002,4.29828e-05,0.0157896,6.23244e-05,0.032208099999999996,0.000119437,0.500105,0.500312,0.62593
9.38105e-06,3.83968e-05,150304,1,0.00209456,0.000137243,0.00227293,0.00210313,0.22644899999999998,4.14969e-05,0.0157896,6.21529e-05,0.031422000000000005,5.5229399999999995e-06,0.500105,0.500312,0.62648
9.30311e-06,3.62007e-05,166060,1,0.00177766,0.000134838,0.00221149,0.00198284,0.22699999999999998,4.03751e-05,0.0157896,6.16782e-05,0.0320509,0.00011877200000000001,0.500105,0.500312,0.627031
9.25233e-06,3.5043200000000004e-05,170389,1,0.00219096,0.000132562,0.00209983,0.00191944,0.22755100000000003,3.83365e-05,0.0157896,6.11351e-05,0.0321782,0.00025754,0.500105,0.500312,0.627581
9.235089999999998e-06,3.55262e-05,170389,1,0.0024429,0.000130855,0.00203068,0.00194589,0.228102,3.70741e-05,0.0157896,6.06109e-05,0.0320178,0.000346866,0.500105,0.500312,0.628131
9.25557e-06,3.26833e-05,152799,1,0.00284687,0.00013159899999999998,0.00221671,0.00179018,0.22865300000000002,4.04704e-05,0.0157896,6.06258e-05,0.0321599,0.000399954,0.500105,0.500312,0.628682
9.3119e-06,3.39037e-05,154400,1,0.00301275,0.00013376799999999998,0.00248331,0.00185703,0.229204,4.53378e-05,0.0157896,6.08397e-05,0.0299499,0.000400448,0.500105,0.500312,0.629233
9.38971e-06,3.58678e-05,174035,1,0.00313222,0.0001338,0.00271896,0.0019646,0.22975500000000001,4.96401e-05,0.0157896,6.05385e-05,0.0288995,0.00038133599999999997,0.500105,0.500312,0.629784
9.451489999999999e-06,3.62906e-05,174035,1,0.00285005,0.00013179,0.00277561,0.00198777,0.23030599999999998,5.0674300000000004e-05,0.0157896,5.9948400000000004e-05,0.0285545,0.00029345099999999997,0.500105,0.500312,0.6303350000000001
9.47585e-06,3.61288e-05,174035,1,0.00254133,0.000129863,0.00252928,0.0019789,0.230857,4.61771e-05,0.0157896,5.95008e-05,0.028751099999999998,0.000187458,0.500105,0.500312,0.630886
9.4619e-06,3.63737e-05,173971,1,0.00247753,0.00012902,0.00224724,0.00199232,0.231408,4.10279e-05,0.0157896,5.9408500000000006e-05,0.0286733,3.34576e-05,0.500105,0.500313,0.631437
9.406030000000001e-06,3.93789e-05,215007,1,0.00202016,0.00012866899999999998,0.00233448,0.00215692,0.23195900000000003,4.26205e-05,0.0157896,5.93654e-05,0.028962799999999997,2.94496e-05,0.500105,0.500313,0.631988
9.317339999999999e-06,3.99101e-05,215007,1,0.00197471,0.000129102,0.00232869,0.00218601,0.23251,4.2514899999999995e-05,0.0157896,5.9519e-05,0.0291882,6.53966e-05,0.500106,0.500313,0.6325390000000001
9.211339999999999e-06,3.92659e-05,215007,1,0.00233917,0.000130194,0.00222984,0.00215073,0.23306100000000002,4.07102e-05,0.0157896,5.9983999999999994e-05,0.0291649,9.134360000000001e-05,0.500106,0.500313,0.6330899999999999
9.09557e-06,3.82935e-05,214818,1,0.00266358,0.00013141,0.00225524,0.00209747,0.233612,4.1173999999999996e-05,0.0157896,6.0455600000000004e-05,0.030138799999999997,0.00011486299999999999,0.500106,0.500313,0.633642
8.98992e-06,4.12662e-05,173803,1,0.00274255,0.000132845,0.00243287,0.00226029,0.23416199999999998,4.4416800000000005e-05,0.0157896,6.08009e-05,0.0323715,0.00010075700000000001,0.500106,0.500314,0.634193
8.91031e-06,4.3964799999999996e-05,173803,1,0.00296213,0.000134178,0.0025058000000000003,0.0024081,0.234713,4.5748400000000004e-05,0.0157896,6.10541e-05,0.0324539,1.68374e-05,0.500106,0.500314,0.634744
8.8579e-06,4.6559799999999994e-05,116576,1,0.00287121,0.000134228,0.00255024,0.00255024,0.235264,4.6559799999999994e-05,0.0157896,6.10801e-05,0.0319717,0.000154444,0.500106,0.500314,0.6352949999999999
8.832480000000001e-06,4.90828e-05,116576,1,0.00299186,0.00013354,0.00268844,0.00268844,0.235815,4.90828e-05,0.0157896,6.10259e-05,0.03211,0.000245948,0.500106,0.500314,0.635846
8.83373e-06,5.1722200000000004e-05,116701,1,0.00310839,0.000132871,0.002833,0.002833,0.236366,5.1722200000000004e-05,0.0157896,6.11685e-05,0.0314694,0.00033196,0.500106,0.500314,0.636396
8.8595e-06,4.71134e-05,112605,1,0.00299464,0.000132045,0.00258057,0.00258057,0.23691700000000002,4.71134e-05,0.0157896,6.13676e-05,0.031820299999999996,0.000396211,0.500106,0.500314,0.636947
8.90067e-06,4.37995e-05,112605,1,0.0029985,0.000131589,0.00239905,0.00239905,0.23746799999999998,4.37995e-05,0.0157896,6.156609999999999e-05,0.032095,0.000364786,0.500106,0.500314,0.637498
8.932060000000001e-06,4.06966e-05,170324,1,0.0034143,0.000131233,0.00233472,0.0022291,0.238019,4.26251e-05,0.0157896,6.1572e-05,0.0322988,0.000275299,0.500106,0.500314,0.638048
8.94593e-06,3.80267e-05,170324,1,0.00318237,0.00013241,0.00238958,0.00208285,0.23856999999999998,4.362649999999999e-05,0.0157896,6.17604e-05,0.031861099999999996,0.00016507599999999998,0.500106,0.500314,0.638599
8.93265e-06,3.63709e-05,174060,1,0.0029581,0.00013451200000000002,0.00222463,0.00199216,0.239121,4.0615100000000004e-05,0.0157896,6.21369e-05,0.0310747,2.8121700000000002e-05,0.500106,0.500314,0.63915
8.88345e-06,3.8914699999999995e-05,174060,1,0.00252933,0.000136035,0.00252297,0.0021315,0.23967199999999997,4.6061899999999993e-05,0.0157896,6.242739999999999e-05,0.031203700000000004,0.00010586200000000001,0.500105,0.500313,0.6397010000000001
8.80588e-06,4.1444e-05,174060,1,0.00292725,0.000136992,0.00242467,0.00227003,0.240223,4.42672e-05,0.0157896,6.26947e-05,0.0322843,0.00020758700000000002,0.500105,0.500313,0.640251
8.712e-06,4.39725e-05,121052,1,0.00262369,0.000137723,0.00240853,0.00240853,0.240774,4.39725e-05,0.0157896,6.29521e-05,0.032844,0.000214823,0.500105,0.500313,0.6408020000000001
8.61195e-06,4.2363e-05,121052,1,0.00234083,0.000137613,0.00232037,0.00232037,0.241325,4.2363e-05,0.0157896,6.30233e-05,0.0327811,0.000199963,0.500105,0.500314,0.641352
8.51661e-06,4.1016499999999996e-05,120611,1,0.0019944000000000003,0.00013655,0.00224662,0.00224662,0.24187600000000004,4.1016499999999996e-05,0.0157896,6.28998e-05,0.0324059,7.03699e-05,0.500105,0.500314,0.641903
8.4264e-06,3.74571e-05,154400,1,0.0019250999999999997,0.000134568,0.00214154,0.00205166,0.242427,3.9098000000000004e-05,0.0157896,6.258300000000001e-05,0.0318036,8.26506e-06,0.500105,0.500314,0.6424529999999999
8.354500000000001e-06,3.54143e-05,170156,1,0.00177385,0.000132208,0.0020821,0.00193977,0.24297800000000003,3.8012899999999996e-05,0.0157896,6.20866e-05,0.0320888,0.000154971,0.500105,0.500314,0.643004
8.31389e-06,3.45751e-05,174485,1,0.00230473,0.000130218,0.0019584,0.0018938,0.243529,3.57545e-05,0.0157896,6.159770000000001e-05,0.031929,0.000298256,0.500105,0.500314,0.643554
8.307419999999999e-06,3.39929e-05,177510,1,0.0026024,0.000129284,0.00195829,0.00186191,0.24408000000000002,3.57526e-05,0.0157896,6.12295e-05,0.0320526,0.000384888,0.500105,0.500314,0.644104
8.33573e-06,3.16037e-05,156895,1,0.00311702,0.000131182,0.00216682,0.00173105,0.244631,3.95596e-05,0.0157896,6.1504e-05,0.0319327,0.00040008800000000005,0.500105,0.500314,0.644655
8.39812e-06,3.33063e-05,158496,1,0.00293737,0.000133087,0.00239909,0.00182431,0.245182,4.38002e-05,0.0157896,6.16592e-05,0.029608199999999998,0.000402002,0.500105,0.500314,0.6452060000000001
8.47122e-06,3.48835e-05,178131,1,0.0030739,0.00013238,0.00263381,0.00191069,0.24573299999999998,4.80854e-05,0.0157896,6.12514e-05,0.0287564,0.000357045,0.500105,0.500314,0.645757
8.52018e-06,3.49704e-05,178131,1,0.00266907,0.000130347,0.00258571,0.00191545,0.246284,4.72074e-05,0.0157896,6.0707299999999994e-05,0.0289245,0.000246111,0.500105,0.500314,0.646308
8.53077e-06,3.66173e-05,177377,1,0.00243958,0.00012901,0.00231449,0.00200566,0.246835,4.22556e-05,0.0157896,6.04862e-05,0.0287082,0.00011467899999999999,0.500106,0.500314,0.646859
8.50373e-06,4.10459e-05,124635,1,0.00230383,0.000128291,0.00224823,0.00224823,0.24738600000000002,4.10459e-05,0.0157896,6.0367299999999994e-05,0.0286462,5.82944e-06,0.500106,0.500314,0.64741
8.43876e-06,4.2188100000000004e-05,124635,1,0.00194418,0.000128071,0.00231079,0.00231079,0.247937,4.2188100000000004e-05,0.0157896,6.03011e-05,0.028999900000000002,6.0705299999999996e-05,0.500106,0.500314,0.647961
8.347510000000002e-06,4.17503e-05,124635,1,0.00188868,0.000128574,0.00228681,0.00228681,0.24848800000000001,4.17503e-05,0.0157896,6.04808e-05,0.028891700000000003,8.99368e-05,0.500106,0.500314,0.648512
8.23958e-06,4.03242e-05,218914,1,0.00258965,0.000129573,0.00221775,0.0022087,0.24903899999999998,4.04894e-05,0.0157896,6.09275e-05,0.0292943,0.000109868,0.500106,0.500315,0.6490640000000001
8.129789999999999e-06,3.92321e-05,177899,1,0.00263718,0.000130502,0.00221842,0.00214888,0.24959,4.05018e-05,0.0157896,6.1243e-05,0.0305178,0.00015502700000000002,0.500106,0.500315,0.6496149999999999
8.03649e-06,4.20369e-05,177899,1,0.00280648,0.000131962,0.00246898,0.00230251,0.250141,4.50762e-05,0.0157896,6.15583e-05,0.0326336,7.98929e-05,0.500106,0.500315,0.650166
7.96855e-06,4.4573199999999995e-05,186348,1,0.0027478000000000003,0.000132585,0.00276432,0.00244143,0.250692,5.0468100000000006e-05,0.0157896,6.169239999999999e-05,0.032273500000000004,6.08137e-05,0.500106,0.500315,0.650717
7.926260000000001e-06,4.68367e-05,186348,1,0.00299328,0.000132237,0.00262889,0.00256541,0.251243,4.7995600000000005e-05,0.0157896,6.16795e-05,0.0321564,0.000172256,0.500106,0.500315,0.6512680000000001
7.91164e-06,4.94634e-05,116701,1,0.00290267,0.000131584,0.00270928,0.00270928,0.251794,4.94634e-05,0.0157896,6.17276e-05,0.0318841,0.000281345,0.500106,0.500315,0.6518189999999999
7.92229e-06,5.22795e-05,120797,1,0.00327782,0.000131004,0.00286353,0.00286353,0.252344,5.22795e-05,0.0157896,6.19331e-05,0.031042400000000005,0.00035790800000000004,0.500106,0.500315,0.652369
7.955069999999999e-06,4.7181599999999996e-05,116701,1,0.00280877,0.00013037200000000002,0.0025843000000000003,0.0025843000000000003,0.252895,4.7181599999999996e-05,0.0157896,6.21055e-05,0.0317911,0.000395997,0.500106,0.500315,0.65292
7.99616e-06,4.35461e-05,174420,1,0.00299149,0.000130149,0.00266689,0.00238517,0.253446,4.8689499999999995e-05,0.0157896,6.22413e-05,0.032545199999999996,0.00033141599999999996,0.500106,0.500315,0.65347
8.0235e-06,4.01861e-05,174420,1,0.00348582,0.000130224,0.00287643,0.00220113,0.253997,5.2515e-05,0.0157896,6.22141e-05,0.0323089,0.00024119299999999998,0.500106,0.500315,0.654021
8.030410000000001e-06,3.72949e-05,174420,1,0.00317217,0.000131634,0.00260629,0.00204277,0.254548,4.7583e-05,0.0157896,6.24147e-05,0.0316761,0.000115214,0.500106,0.500315,0.654572
8.00703e-06,3.65527e-05,223199,1,0.00249759,0.000133394,0.00247415,0.00200212,0.25509899999999996,4.5170500000000004e-05,0.0157896,6.27093e-05,0.0309548,2.3876399999999997e-05,0.500106,0.500315,0.655123
7.95013e-06,3.8268899999999995e-05,223199,1,0.00267114,0.000134542,0.00253292,0.00209612,0.25565,4.62436e-05,0.0157896,6.29e-05,0.0316554,0.000160804,0.500106,0.500315,0.655673
7.870039999999999e-06,4.1341e-05,223199,1,0.00328838,0.000135323,0.00245811,0.00226439,0.256201,4.48778e-05,0.0157896,6.31081e-05,0.0325422,0.000227815,0.500106,0.500315,0.656224
7.77843e-06,4.35683e-05,125148,1,0.0023199,0.000135542,0.00238639,0.00238639,0.256752,4.35683e-05,0.0157896,6.32027e-05,0.0329492,0.00023941099999999997,0.500106,0.500315,0.656775
7.68419e-06,4.13453e-05,125148,1,0.0022789,0.000134878,0.00226463,0.00226463,0.257303,4.13453e-05,0.0157896,6.31612e-05,0.032552,0.000167672,0.500106,0.500315,0.657325
7.594160000000001e-06,3.76234e-05,158496,1,0.00206322,0.000133575,0.00209368,0.00206077,0.25785399999999997,3.82243e-05,0.0157896,6.30187e-05,0.0321993,5.48811e-05,0.500106,0.500315,0.657875
7.51313e-06,3.66418e-05,158496,1,0.00176352,0.00013129,0.00202767,0.002007,0.258405,3.70191e-05,0.0157896,6.2609e-05,0.0319942,5.20928e-05,0.500106,0.500315,0.6584260000000001
7.45383e-06,3.50047e-05,178581,1,0.00205914,0.000129048,0.00198068,0.00191733,0.258956,3.6161399999999996e-05,0.0157896,6.212229999999999e-05,0.032322500000000004,0.000205532,0.500106,0.500315,0.658976
7.42538e-06,3.3466599999999996e-05,178581,1,0.00227639,0.000127394,0.00202414,0.00183308,0.25950700000000004,3.69547e-05,0.0157896,6.17143e-05,0.0318641,0.000320233,0.500106,0.500315,0.6595270000000001
7.4327e-06,3.2295e-05,181606,1,0.00269533,0.000127352,0.00190075,0.00176891,0.260058,3.47019e-05,0.0157896,6.15591e-05,0.0319101,0.000392266,0.500106,0.500315,0.660077
7.47669e-06,3.14125e-05,162592,1,0.00298694,0.000129975,0.00217518,0.00172058,0.26060900000000004,3.9712199999999996e-05,0.0157896,6.1998e-05,0.0304507,0.00038673900000000004,0.500106,0.500315,0.660628
7.551030000000001e-06,3.2682600000000005e-05,162592,1,0.00309028,0.00013124,0.00242678,0.00179014,0.26116,4.43057e-05,0.0157896,6.20356e-05,0.0292774,0.00039353900000000004,0.500106,0.500315,0.661179
7.6208800000000005e-06,3.45346e-05,181472,1,0.00295037,0.00012992600000000002,0.00253897,0.00189158,0.261711,4.6354e-05,0.0157896,6.156340000000001e-05,0.028740699999999997,0.000323227,0.500106,0.500315,0.66173
7.65937e-06,3.4940999999999996e-05,181472,1,0.00260436,0.00012785799999999998,0.00237581,0.00191384,0.262262,4.3375100000000004e-05,0.0157896,6.10883e-05,0.028733099999999998,0.00021051599999999997,0.500106,0.500315,0.662281
7.65924e-06,3.50749e-05,181473,1,0.00242482,0.000126925,0.00215951,0.00192117,0.262813,3.94262e-05,0.0157896,6.0991000000000006e-05,0.0288683,6.00131e-05,0.500106,0.500315,0.662832
7.620210000000001e-06,3.8680500000000003e-05,223199,1,0.00220315,0.000126385,0.00224447,0.00211867,0.263364,4.0977200000000005e-05,0.0157896,6.09013e-05,0.028837900000000003,2.49753e-05,0.500106,0.500315,0.663383
7.54566e-06,3.8982399999999995e-05,223199,1,0.00182947,0.000126429,0.00227716,0.0021352,0.263915,4.15741e-05,0.0157896,6.09446e-05,0.0290178,6.88449e-05,0.500106,0.500316,0.663934
7.45058e-06,3.9242399999999995e-05,223199,1,0.00203164,0.00012726100000000001,0.00220733,0.00214944,0.264466,4.02992e-05,0.0157896,6.12431e-05,0.0291611,8.561489999999999e-05,0.500107,0.500316,0.664485
7.341339999999999e-06,3.70179e-05,223010,1,0.00252075,0.000128217,0.00241397,0.0020276,0.265017,4.40718e-05,0.0157896,6.17018e-05,0.029701799999999997,0.000127265,0.500107,0.500316,0.665036
7.239249999999999e-06,3.93907e-05,181995,1,0.00246869,0.000129125,0.0022704,0.00215757,0.26556799999999997,4.14508e-05,0.0157896,6.19595e-05,0.030998200000000004,0.000133294,0.500107,0.500316,0.665588
7.15654e-06,4.19775e-05,190444,1,0.00278699,0.000130315,0.00277835,0.00229926,0.266119,5.0724300000000005e-05,0.0157896,6.21696e-05,0.0323948,4.92634e-05,0.500107,0.500316,0.666139
7.101380000000001e-06,4.44296e-05,190444,1,0.00274216,0.000130364,0.00288976,0.00243357,0.26666999999999996,5.27584e-05,0.0157896,6.21846e-05,0.0321137,8.50701e-05,0.500107,0.500317,0.66669
7.07463e-06,4.6517399999999996e-05,190444,1,0.00305791,0.000129691,0.00264407,0.00254792,0.267221,4.82727e-05,0.0157896,6.20984e-05,0.0323238,0.000210013,0.500107,0.500317,0.667241
7.07332e-06,4.87635e-05,120797,1,0.00289917,0.000128961,0.00267095,0.00267095,0.26777199999999995,4.87635e-05,0.0157896,6.21092e-05,0.0317931,0.000297805,0.500107,0.500317,0.667791
7.09632e-06,5.12749e-05,124893,1,0.00331538,0.00012829,0.00280851,0.00280851,0.268323,5.12749e-05,0.0157896,6.22532e-05,0.0315899,0.000382197,0.500107,0.500317,0.668342
7.138480000000001e-06,4.58379e-05,120797,1,0.00282273,0.000127612,0.0025107,0.0025107,0.268874,4.58379e-05,0.0157896,6.233970000000001e-05,0.0319985,0.000377524,0.500107,0.500317,0.668892
7.179960000000001e-06,4.1665900000000004e-05,120797,1,0.00345871,0.00012681299999999998,0.00228219,0.00228219,0.269425,4.1665900000000004e-05,0.0157896,6.21889e-05,0.0324155,0.00028634,0.500107,0.500317,0.669443
7.2064300000000006e-06,3.79791e-05,178516,1,0.00314543,0.00012732,0.00246804,0.00208025,0.26997600000000005,4.50589e-05,0.0157896,6.21061e-05,0.032137200000000005,0.00018192799999999998,0.500107,0.500316,0.669994
7.20953e-06,3.4848600000000004e-05,227295,1,0.0031501999999999997,0.000129047,0.00226899,0.00190878,0.270527,4.1425e-05,0.0157896,6.22923e-05,0.031552,5.83642e-05,0.500106,0.500316,0.670545
0.0,0.00673491,157728,10,0.0463642,0.00473847,0.145261,0.0368895,0.00129214,0.026520299999999997,0.0157896,0.00149914,0.30434,0.291055,0.5001,0.5003,0.401363
0.000133941,0.012210799999999999,157727,10,0.056806600000000006,0.00846885,0.191153,0.0668826,0.00258428,0.03489880000000001,0.0157896,0.00292412,0.318369,0.305424,0.5001,0.5003,0.402658
0.00033945199999999996,0.016923,157791,10,0.062802,0.011756399999999998,0.233014,0.09269329999999999,0.00387642,0.042541300000000004,0.0157896,0.00431513,0.328396,0.314617,0.5001,0.5003,0.403955
0.000584032,0.0209994,157790,10,0.00215465,0.0148612,0.26174200000000003,0.115021,0.00516856,0.047786199999999994,0.0157896,0.00569109,0.333356,0.31893499999999997,0.5001,0.5003,0.40525500000000003
0.0008525539999999999,0.024504599999999998,157855,10,0.0113335,0.0178809,0.295346,0.13422,0.0064607,0.053921300000000005,0.0157896,0.00706119,0.337802,0.323474,0.5001,0.5003,0.406557
0.00113923,0.027554000000000002,153247,10,0.0780399,0.0208294,0.343965,0.150923,0.00775284,0.0627978,0.0157896,0.00842661,0.340946,0.325915,0.5001,0.5003,0.407859
0.0014387,0.0307406,153246,10,0.081082,0.0237667,0.383258,0.168377,0.00904498,0.06997130000000001,0.0157896,0.00979312,0.34124699999999997,0.32779899999999995,0.5001,0.5003,0.40916199999999997
0.00174615,0.0339171,157724,10,0.0826888,0.026685400000000005,0.41772700000000007,0.185776,0.0103371,0.0762644,0.0157896,0.011159299999999999,0.34279899999999996,0.328758,0.5001,0.5003,0.410473
0.00205775,0.0365161,157470,10,0.022983700000000003,0.0295988,0.45806099999999994,0.200012,0.011629299999999999,0.0836283,0.0157896,0.0125291,0.344839,0.330438,0.500101,0.5003,0.41179
0.00237188,0.038505000000000005,157470,10,0.0670479,0.0325227,0.488989,0.210905,0.0129214,0.0892748,0.0157896,0.0139048,0.34717600000000004,0.330966,0.500101,0.500301,0.413109
0.00268766,0.040394599999999996,157983,10,0.060455600000000005,0.035449,0.545251,0.221255,0.014213499999999999,0.0995464,0.0157896,0.0152844,0.348964,0.33363400000000004,0.5001,0.5003,0.414422
0.00300334,0.04211,157983,10,0.0646066,0.0384393,0.59224,0.23065100000000002,0.015505700000000002,0.108125,0.0157896,0.0166847,0.35292199999999996,0.336755,0.5001,0.5003,0.415736
0.00332091,0.043952,157406,10,0.08954630000000001,0.041530300000000006,0.626329,0.24074099999999998,0.016797799999999998,0.114349,0.0157896,0.018106999999999998,0.35594699999999996,0.339298,0.5001,0.5003,0.417059
0.00364335,0.0455045,157405,10,0.090972,0.0446991,0.6752520000000001,0.249244,0.018090000000000002,0.12328099999999999,0.0157896,0.019545,0.357973,0.34079299999999996,0.5001,0.5003,0.418391
0.00396921,0.0467471,161757,10,0.0924683,0.047920300000000006,0.726708,0.25605,0.0193821,0.132675,0.0157896,0.0209915,0.360688,0.342143,0.500099,0.5002989999999999,0.419724
0.00429724,0.0480596,161885,10,0.06957580000000001,0.0511958,0.798295,0.263239,0.0206742,0.145745,0.0157896,0.022449200000000002,0.36275300000000005,0.343467,0.500099,0.5002989999999999,0.42106400000000005
0.00462772,0.0491459,161827,10,0.0992019,0.0545254,0.881668,0.269189,0.0219664,0.160966,0.0157896,0.023919299999999998,0.365292,0.34532399999999996,0.500099,0.5002989999999999,0.42240900000000003
0.0049603,0.0500656,162014,10,0.261196,0.0578714,0.944095,0.274227,0.0232585,0.17236300000000002,0.0157896,0.025394099999999996,0.366802,0.346461,0.500099,0.5002989999999999,0.42375100000000004
0.00529425,0.0514175,162014,10,0.417716,0.0612414,0.99021,0.281632,0.0245507,0.180783,0.0157896,0.026873400000000002,0.36809899999999995,0.34891300000000003,0.500099,0.5002989999999999,0.425088
0.00562612,0.05257080000000001,162080,10,0.468134,0.06479259999999999,1.05352,0.28794899999999995,0.0258428,0.19234,0.0157896,0.028386500000000002,0.375593,0.353608,0.500099,0.5002989999999999,0.42643400000000004
0.00596567,0.0545326,165856,10,0.501521,0.06859069999999999,1.2144700000000002,0.298694,0.0271349,0.22172600000000003,0.0157896,0.029945299999999998,0.381123,0.35706,0.5000979999999999,0.5002989999999999,0.427796
0.0063146999999999995,0.056410300000000003,165982,10,0.597145,0.0725652,1.32782,0.308979,0.028427099999999997,0.242421,0.0157896,0.0315373,0.385629,0.35776199999999997,0.5000979999999999,0.5002989999999999,0.429166
0.00667029,0.058212400000000004,165727,10,0.874129,0.07669400000000001,1.45456,0.31885,0.0297192,0.265559,0.0157896,0.033164599999999995,0.389588,0.359625,0.5000979999999999,0.5002989999999999,0.430542
0.00702732,0.0599299,165726,10,1.17413,0.080917,1.5364799999999998,0.328257,0.031011400000000005,0.280516,0.0157896,0.034810900000000006,0.390946,0.360815,0.5000979999999999,0.5002989999999999,0.431921
0.007384999999999999,0.061554899999999996,165852,10,1.4619799999999998,0.0851409,1.61683,0.337158,0.032303500000000006,0.295184,0.0157896,0.0364593,0.393499,0.362269,0.5000979999999999,0.5002979999999999,0.43329700000000004
0.007738299999999999,0.0631588,169952,10,1.96469,0.08990219999999999,2.11251,0.345943,0.0335957,0.38568,0.0157896,0.03819469999999999,0.402363,0.370149,0.500097,0.5002979999999999,0.43468199999999996
0.008094,0.06516519999999999,169952,10,2.4837599999999997,0.0952843,2.4464200000000003,0.356933,0.034887800000000004,0.446644,0.0157896,0.0400082,0.40773400000000004,0.37535300000000005,0.500096,0.500297,0.43609499999999995
0.00845866,0.06720620000000001,169952,10,2.87866,0.100944,2.62312,0.368112,0.0361799,0.478904,0.0157896,0.041852999999999994,0.409463,0.37511500000000003,0.500096,0.500297,0.437511
0.00883089,0.06909639999999999,169952,10,3.55369,0.10659,2.76389,0.378465,0.0374721,0.504603,0.0157896,0.0437025,0.407858,0.373012,0.500096,0.500297,0.43891199999999997
0.00919903,0.07100010000000001,174111,10,5.82843,0.11346400000000001,4.69919,0.388892,0.0387642,0.857931,0.0157896,0.045662699999999994,0.414836,0.380171,0.500096,0.500297,0.44031499999999996
0.00957305,0.0731947,174112,10,9.12606,0.122352,5.61033,0.400913,0.0400564,1.0242799999999999,0.0157896,0.047794199999999995,0.423523,0.389407,0.500095,0.500297,0.44176000000000004
0.00995853,0.07594169999999999,174112,10,9.0549,0.13101,6.0896,0.415959,0.0413485,1.11178,0.0157896,0.0499289,0.41696400000000006,0.377452,0.500096,0.500297,0.44319200000000003
0.0103223,0.07907280000000001,178208,10,40.7346,0.15583699999999998,17.3032,0.43311000000000005,0.0426406,3.15905,0.0157896,0.0527029,0.435087,0.394838,0.500095,0.500297,0.44463400000000003
0.010661799999999999,0.0792553,182304,10,20.9061,0.180095,20.709,0.434109,0.0439328,3.78084,0.0157896,0.055558800000000005,0.412837,0.368735,0.500096,0.500296,0.44606899999999994
0.010845700000000002,0.07870010000000001,186400,10,58.4402,0.221951,33.8078,0.431068,0.045224900000000005,6.17229,0.0157896,0.05932130000000001,0.429546,0.382133,0.500102,0.500307,0.44775299999999996
0.011044700000000001,0.0798817,190431,10,36.6728,0.247441,37.0958,0.43754,0.0465171,6.77257,0.0157896,0.0634439,0.978726,0.955607,0.5,0.499988,0.605527
0.011246299999999999,0.0805516,194527,10,21.204,0.248623,29.6609,0.441209,0.047809199999999996,5.41519,0.0157896,0.065871,0.969409,0.985434,0.499996,0.499987,0.6054109999999999
0.0115635,0.0810147,198623,10,23.4572,0.25437,34.44,0.44374600000000003,0.0491013,6.28771,0.0157896,0.06796260000000001,0.983318,0.961726,0.49999799999999994,0.499993,0.605301
0.0120094,0.0815012,206816,10,36.1733,0.262007,29.3479,0.44641099999999995,0.0503935,5.35805,0.0157896,0.0703086,0.906256,0.921219,0.5,0.49999799999999994,0.605228
0.0124904,0.0818189,198623,10,20.7208,0.267196,24.5124,0.448151,0.0516856,4.475230000000001,0.0157896,0.0721439,0.981936,0.9937729999999999,0.500003,0.499986,0.605133
0.012985399999999998,0.0821216,202719,10,17.1511,0.277309,24.1172,0.449809,0.052977800000000005,4.40308,0.0157896,0.0741252,0.931501,0.9536950000000001,0.500001,0.500004,0.60506
0.013783600000000002,0.0823645,206815,10,18.9103,0.28823200000000004,22.9767,0.451139,0.05426990000000001,4.19486,0.0157896,0.07595299999999999,0.957123,0.9836010000000001,0.500001,0.5,0.604966
0.0146703,0.0825635,210976,10,26.6787,0.301822,22.8022,0.452229,0.055562,4.163,0.0157896,0.077943,0.9225389999999999,0.9464959999999999,0.5000020000000001,0.49999799999999994,0.604827
0.015634000000000002,0.0827465,227296,10,84.16,0.332696,53.5349,0.45323199999999997,0.056854199999999994,9.77388,0.0157896,0.0803934,0.861041,0.882042,0.500001,0.500004,0.60469
0.015969999999999998,0.0829903,231392,10,125.20100000000001,0.366087,77.6841,0.454567,0.058146300000000005,14.1828,0.0157896,0.0834582,0.750667,0.766158,0.49999499999999997,0.5000140000000001,0.604524
0.016916,0.0834487,235488,10,317.203,0.496105,128.053,0.457078,0.0594385,23.3786,0.0157896,0.0891836,0.498064,0.499486,0.499989,0.5000100000000001,0.604356
0.020603599999999996,0.08376710000000001,239584,10,195.77,0.473397,86.0109,0.458822,0.0607306,15.703,0.0157896,0.092328,0.5889260000000001,0.60685,0.499988,0.500007,0.604222
0.0236359,0.08370019999999999,239584,10,74.1075,0.41689499999999996,61.0456,0.458455,0.0620227,11.1451,0.0157896,0.093078,0.9943059999999999,0.959764,0.499989,0.500009,0.603981
0.025181799999999997,0.083828,251808,10,145.8,0.41442700000000005,49.1927,0.45915500000000004,0.0633149,8.9811,0.0157896,0.09573910000000001,0.726708,0.756356,0.499987,0.5000140000000001,0.604013
0.027129400000000005,0.0838022,243680,10,55.7619,0.414287,30.3579,0.45901400000000003,0.06460700000000001,5.54244,0.0157896,0.09797360000000001,0.818901,0.856891,0.49999,0.50002,0.60382
0.0288464,0.08374580000000001,247776,10,84.8943,0.43199499999999996,53.2718,0.45870500000000003,0.06589919999999999,9.72584,0.0157896,0.10056,0.819175,0.8587739999999999,0.499989,0.500015,0.603742
0.0310665,0.08359660000000001,251872,10,31.8786,0.430241,35.4624,0.457888,0.0671913,6.47438,0.0157896,0.102621,0.9012709999999999,0.950851,0.49999399999999994,0.500015,0.603643
0.035607099999999996,0.0834265,255968,10,60.9495,0.438936,40.7945,0.45695600000000003,0.0684834,7.44785,0.0157896,0.10463900000000001,0.923876,0.977294,0.499989,0.500011,0.603539
0.0403172,0.0833048,264096,10,155.143,0.45639399999999997,49.4003,0.45628900000000006,0.06977560000000001,9.01901,0.0157896,0.107342,0.8335819999999999,0.8833489999999999,0.49999399999999994,0.5000140000000001,0.603384
0.0462166,0.0831489,260128,10,48.0445,0.46179799999999993,26.7703,0.45543599999999995,0.0710677,4.88746,0.0157896,0.109751,0.842008,0.8932100000000001,0.499988,0.5000140000000001,0.603305
0.0515062,0.08290639999999999,260064,10,54.0543,0.47262200000000004,33.8961,0.454108,0.07235989999999999,6.1884,0.0157896,0.11187799999999999,0.922572,0.980923,0.499988,0.500013,0.603125
0.05571040000000001,0.08275650000000001,272353,10,107.15100000000001,0.49281400000000003,48.5745,0.45328599999999997,0.073652,8.86824,0.0157896,0.11506,0.754721,0.804431,0.499985,0.500017,0.602965
0.0610842,0.0825277,215199,10,53.4228,0.503953,31.2133,0.452033,0.0749441,5.69862,0.0157896,0.117674,0.853094,0.913381,0.499974,0.500017,0.602805
0.065363,0.0822479,223391,10,63.2179,0.5130170000000001,26.0844,0.45050100000000004,0.0762363,4.76222,0.0157896,0.120055,0.899676,0.971932,0.499975,0.500029,0.602679
0.06894589999999999,0.0819443,243742,10,96.1089,0.529741,45.9136,0.448838,0.0775284,8.38245,0.0157896,0.122701,0.887357,0.9596100000000001,0.499971,0.5000140000000001,0.6025050000000001
0.0726202,0.08157710000000001,272351,10,92.4881,0.5479609999999999,49.5298,0.446826,0.0788206,9.04265,0.0157896,0.12520699999999998,0.924112,0.998482,0.499968,0.500021,0.6023729999999999
0.0770967,0.08111669999999999,268319,10,105.406,0.5541560000000001,43.1651,0.444304,0.0801127,7.880660000000001,0.0157896,0.12724000000000002,0.968648,0.8808020000000001,0.499968,0.5000220000000001,0.602291
0.0835553,0.0806915,243806,10,238.342,0.579233,74.7966,0.44197600000000004,0.0814048,13.6556,0.0157896,0.12979200000000002,0.964775,0.950285,0.49996199999999996,0.500024,0.602184
0.088786,0.0802201,256094,10,98.5931,0.5811350000000001,50.9193,0.43939399999999995,0.082697,9.296330000000001,0.0157896,0.13173900000000002,0.9714790000000001,0.877976,0.49995900000000004,0.500028,0.6020300000000001
0.0,0.173429,157793,100,9.51234,0.018171700000000002,0.46007,0.0949933,0.00312502,0.83995,0.0157896,0.00649639,0.992185,1.21881,0.5001,0.5003,0.403196
0.000977207,0.28288,157794,100,11.1219,0.032327800000000004,0.691488,0.154943,0.00625003,1.26245,0.0157896,0.012540700000000002,1.3295,1.56035,0.5001,0.5003,0.40637399999999996
0.00238222,0.394083,157471,100,12.9391,0.0462336,0.995685,0.21585300000000002,0.00937505,1.81782,0.0157896,0.0185392,1.55827,1.7593900000000002,0.5001,0.5003,0.409586
0.00396643,0.5235310000000001,157983,100,14.9671,0.0619345,1.34186,0.286756,0.0125001,2.44984,0.0157896,0.0249363,1.71173,1.8861599999999998,0.500099,0.5002989999999999,0.412843
0.00559568,0.6587609999999999,161694,100,41.5376,0.0836,2.62109,0.360827,0.0156251,4.78533,0.0157896,0.0322245,1.98335,2.13219,0.5000979999999999,0.5002979999999999,0.416127
0.007336100000000001,1.18751,170016,100,69.2261,0.111855,3.62941,0.650439,0.0187501,6.62621,0.0157896,0.040174,2.2305900000000003,2.3481099999999997,0.500097,0.500297,0.41948500000000005
0.00897352,7.76735,165919,100,12379.3,1.20397,179.75400000000002,4.25445,0.021875099999999998,328.176,0.0157896,0.106554,5.05524,5.3375,0.5000939999999999,0.5002949999999999,0.422882
0.472808,2.9214700000000002,231203,100,12914.5,2.6618,338.85699999999997,1.60019,0.025000099999999997,618.6519999999999,0.0157896,0.503438,3.32177,3.78321,0.499704,0.499354,0.599392
0.562128,311.791,252452,100,65757300000.0,8315.6,2002070.0,170.77900000000002,0.028125099999999997,3655180.0,0.0157896,333.421,1628680.0,1748450.0,0.49998400000000004,0.49959499999999996,0.598039
0.0,1.85559,157793,1000,115.288,0.0232703,0.692578,0.101637,0.00312502,12.6444,0.0157896,0.00789757,26.9711,29.7407,0.5001,0.5003,0.403196
0.00131561,3.05717,157597,1000,135.745,0.0391909,0.909624,0.167452,0.00625003,16.607,0.0157896,0.014769299999999999,31.0159,33.9239,0.500099,0.5002989999999999,0.406404
0.00323571,4.2842400000000005,157470,1000,157.54,0.054501999999999995,1.24042,0.234663,0.00937505,22.6464,0.0157896,0.0213805,33.9536,36.5249,0.500099,0.5002989999999999,0.409663
0.00538104,5.819319999999999,157984,1000,186.55900000000003,0.0739864,1.76237,0.318745,0.0125001,32.1757,0.0157896,0.028895099999999996,35.9947,38.2302,0.500097,0.5002979999999999,0.412966
0.00758162,12.0802,161824,1000,987.8960000000001,0.10940799999999999,6.05061,0.661675,0.0156251,110.46600000000001,0.0157896,0.03779,39.8607,41.5672,0.500095,0.5002949999999999,0.416313
0.00983337,37.1515,165919,1000,23023.8,0.661242,102.74700000000001,2.03492,0.0187501,1875.86,0.0157896,0.075589,46.2516,48.0099,0.5000939999999999,0.5002939999999999,0.419729
0.0537865,16.6791,210844,1000,1092150.0,7.817,1618.47,0.913575,0.021875099999999998,29548.3,0.0157896,0.40591900000000003,17.802,17.3932,0.49996899999999994,0.500005,0.605719
0.0,6.11466e-06,141160,1,0.00443193,5.4484700000000004e-05,0.00150481,0.00105909,0.000550971,8.68802e-06,0.0157896,1.1540499999999999e-05,0.0319068,0.000518263,0.5001,0.5003,0.400622
1.19796e-07,1.10301e-05,141160,1,0.00461203,9.64961e-05,0.00218815,0.00191046,0.00110194,1.26333e-05,0.0157896,2.1518000000000003e-05,0.0321542,0.000497658,0.5001,0.5003,0.401173
2.8238399999999997e-07,1.53712e-05,79137,1,0.00441311,0.00012998,0.00309456,0.00266237,0.00165291,1.7866500000000002e-05,0.0157896,3.0316799999999997e-05,0.031692200000000004,0.000407132,0.5001,0.5003,0.40172399999999997
4.47168e-07,1.88175e-05,79137,1,0.00398978,0.00015644299999999998,0.0036736999999999994,0.00325928,0.00220388,2.1210100000000002e-05,0.0157896,3.79811e-05,0.0308688,0.00031605,0.5001,0.5003,0.402275
5.77711e-07,1.96567e-05,79137,1,0.00349311,0.00017753200000000002,0.00389616,0.00340464,0.00275485,2.24945e-05,0.0157896,4.46404e-05,0.030685400000000005,0.00021861099999999998,0.5001,0.5003,0.402826
6.587229999999999e-07,2.15586e-05,97056,1,0.00353924,0.000194798,0.00390881,0.00373407,0.00330582,2.25675e-05,0.0157896,5.05124e-05,0.0317458,0.000123822,0.5001,0.5003,0.403377
6.88727e-07,2.28429e-05,55202,1,0.00341226,0.00021004400000000002,0.00412673,0.00395652,0.00385679,2.38257e-05,0.0157896,5.58761e-05,0.0324746,0.00011155799999999999,0.5001,0.5003,0.403927
6.78646e-07,2.3465799999999998e-05,55202,1,0.00331773,0.000225557,0.00423926,0.0040644,0.00440776,2.44754e-05,0.0157896,6.12794e-05,0.0326394,0.000114141,0.5001,0.5003,0.404478
6.44789e-07,2.3786799999999997e-05,55134,1,0.0030078,0.00024138,0.00430666,0.00411999,0.00495873,2.48645e-05,0.0157896,6.68268e-05,0.0321462,0.000201173,0.5001,0.5003,0.405028
6.06595e-07,2.3657399999999998e-05,100371,1,0.0031771,0.000258213,0.00441097,0.00409759,0.00550971,2.54667e-05,0.0157896,7.25955e-05,0.031379500000000005,0.000271421,0.5001,0.5003,0.405579
5.84086e-07,2.49266e-05,116908,1,0.00365219,0.00027633299999999997,0.00467377,0.00431741,0.00606068,2.6984e-05,0.0157896,7.86567e-05,0.0317262,0.000405321,0.5001,0.5003,0.40613
5.90206e-07,2.75603e-05,116908,1,0.00407968,0.000296242,0.00508838,0.00477358,0.00661165,2.9377800000000002e-05,0.0157896,8.51384e-05,0.0317326,0.000494386,0.5001,0.5003,0.406681
6.45824e-07,3.0329499999999998e-05,157728,1,0.00450933,0.000317724,0.00558864,0.00525323,0.00716262,3.2266e-05,0.0157896,9.19796e-05,0.031901099999999995,0.000525351,0.5001,0.5003,0.407231
7.61785e-07,3.44142e-05,115938,1,0.00500808,0.00034115199999999995,0.00628679,0.00596072,0.00771359,3.62968e-05,0.0157896,9.91564e-05,0.032089799999999995,0.000545837,0.5001,0.5003,0.40778200000000003
9.382559999999999e-07,3.68641e-05,115938,1,0.0049971,0.000363735,0.00663612,0.00638505,0.00826456,3.83137e-05,0.0157896,0.000106196,0.0296533,0.000572798,0.5001,0.5003,0.408333
1.12566e-06,3.6666100000000005e-05,157728,1,0.00435766,0.00038184300000000004,0.00698648,0.00635076,0.00881553,4.0336399999999996e-05,0.0157896,0.00011219399999999999,0.028614799999999996,0.000545797,0.5001,0.5003,0.408884
1.28102e-06,3.7357800000000003e-05,157728,1,0.0035803000000000002,0.000396281,0.00730051,0.00647056,0.0093665,4.21495e-05,0.0157896,0.000117306,0.028521800000000003,0.00047562,0.5001,0.5003,0.409435
1.37566e-06,3.8362600000000004e-05,157727,1,0.00318144,0.000409319,0.00755581,0.0066446,0.00991747,4.362350000000001e-05,0.0157896,0.000121938,0.0285819,0.000345671,0.5001,0.5003,0.409987
1.4134700000000001e-06,3.88952e-05,157727,1,0.00280381,0.000421637,0.00774609,0.00673686,0.0104684,4.4721999999999996e-05,0.0157896,0.000126224,0.0285067,0.000188965,0.5001,0.5003,0.410538
1.3988e-06,3.91521e-05,157727,1,0.00278271,0.000434153,0.00779186,0.00678134,0.0110194,4.49863e-05,0.0157896,0.00013054899999999999,0.0287877,0.000142217,0.5001,0.5003,0.41108900000000004
1.33774e-06,3.91508e-05,112595,1,0.0028129,0.00044661900000000004,0.00776466,0.00678111,0.0115704,4.48293e-05,0.0157896,0.000134666,0.0288118,0.00014066100000000001,0.5001,0.5003,0.411641
1.23566e-06,4.0362600000000006e-05,112595,1,0.00339308,0.00045929900000000004,0.00826595,0.00699101,0.0121214,4.7723500000000005e-05,0.0157896,0.000138706,0.0291183,0.000108932,0.5001,0.5003,0.412192
1.1156900000000001e-06,4.2561e-05,111840,1,0.00345978,0.000472566,0.00855655,0.00737178,0.0126723,4.94012e-05,0.0157896,0.00014285399999999998,0.030165800000000003,7.43274e-05,0.500101,0.5003,0.412743
1.00258e-06,4.46178e-05,111840,1,0.00279575,0.00048609099999999996,0.00883872,0.00772803,0.0132233,5.10303e-05,0.0157896,0.000147047,0.0324204,0.000124788,0.500101,0.500301,0.41329499999999997
9.2167e-07,4.6106e-05,111840,1,0.00331384,0.000499501,0.00895669,0.007985800000000001,0.0137743,5.17114e-05,0.0157896,0.000151324,0.0321598,0.000221594,0.500101,0.500301,0.413846
8.942829999999999e-07,4.75458e-05,116691,1,0.00331933,0.000512515,0.00959504,0.00823518,0.014325200000000001,5.5397e-05,0.0157896,0.000155633,0.0319575,0.00031398200000000003,0.500101,0.500301,0.414397
9.1866e-07,5.025850000000001e-05,116691,1,0.00334474,0.0005252119999999999,0.0100974,0.00870502,0.014876200000000001,5.82976e-05,0.0157896,0.000160006,0.0317121,0.000394912,0.500101,0.500301,0.414948
9.80526e-07,5.18896e-05,116691,1,0.0035872,0.00053713,0.010310799999999998,0.00898755,0.015427200000000002,5.9529300000000006e-05,0.0157896,0.000164267,0.0310878,0.00047744800000000005,0.500101,0.500301,0.41549899999999995
1.07178e-06,5.19263e-05,116691,1,0.00363442,0.000547684,0.0100924,0.00899391,0.015978100000000002,5.82683e-05,0.0157896,0.00016823,0.0317418,0.00050515,0.5001,0.500301,0.416049
1.17628e-06,5.12129e-05,116691,1,0.00344308,0.0005571759999999999,0.00951625,0.00887034,0.016529099999999998,5.4942100000000004e-05,0.0157896,0.000171855,0.0323627,0.000460048,0.5001,0.500301,0.4166
1.2615100000000002e-06,4.92595e-05,115936,1,0.00329649,0.000564879,0.00853538,0.008532,0.017080099999999997,4.9278999999999994e-05,0.0157896,0.000174942,0.0321448,0.000407365,0.5001,0.5003,0.41715100000000005
1.31315e-06,4.5776800000000005e-05,101152,1,0.00282658,0.000571785,0.00815143,0.00792877,0.017631099999999997,4.70623e-05,0.0157896,0.000177625,0.03161,0.000293705,0.5001,0.5003,0.417702
1.32596e-06,4.46064e-05,101152,1,0.00267084,0.00057775,0.00848416,0.00772606,0.018182,4.89833e-05,0.0157896,0.000179853,0.030777299999999997,0.000162566,0.5001,0.5003,0.418253
1.2956e-06,4.5933e-05,101152,1,0.00269334,0.000583294,0.00865087,0.00795583,0.018733,4.99458e-05,0.0157896,0.00018177200000000002,0.0312711,6.47184e-05,0.5001,0.5003,0.418804
1.2192700000000001e-06,4.66713e-05,101152,1,0.00362983,0.0005879430000000001,0.00869079,0.00808371,0.019284,5.01763e-05,0.0157896,0.000183322,0.0321402,1.1134200000000001e-05,0.5001,0.5003,0.41935500000000003
1.1031100000000001e-06,4.67205e-05,101152,1,0.00272618,0.000591662,0.008571500000000001,0.00809224,0.019834900000000003,4.9487600000000004e-05,0.0157896,0.000184582,0.032586500000000004,1.52943e-05,0.5001,0.5003,0.41990500000000003
9.61132e-07,4.59716e-05,105248,1,0.00249187,0.000595693,0.00864275,0.00796251,0.020385900000000002,4.9898900000000004e-05,0.0157896,0.000186076,0.032389999999999995,4.79821e-05,0.5001,0.5003,0.42045600000000005
8.166379999999999e-07,4.68134e-05,105248,1,0.00247065,0.000599236,0.00892917,0.00810831,0.0209369,5.1552600000000005e-05,0.0157896,0.00018759200000000002,0.0320446,0.00015429299999999998,0.5001,0.5003,0.42100600000000005
6.83472e-07,4.78456e-05,105248,1,0.00274256,0.000602597,0.00905726,0.0082871,0.0214879,5.22921e-05,0.0157896,0.00018915099999999998,0.03175,0.00023804700000000002,0.5001,0.5003,0.42155699999999996
5.83708e-07,4.81657e-05,105248,1,0.0032529000000000004,0.000606095,0.00899755,0.00834256,0.0220388,5.19474e-05,0.0157896,0.000190793,0.0320461,0.00037642,0.5001,0.5003,0.422108
5.290600000000001e-07,4.7558699999999996e-05,109344,1,0.00370602,0.000609908,0.00872861,0.00823741,0.0225898,5.03946e-05,0.0157896,0.00019254599999999998,0.0315974,0.000474821,0.5001,0.5003,0.422658
5.29227e-07,4.70223e-05,109344,1,0.00426807,0.00061391,0.00869604,0.00814451,0.0231408,5.02066e-05,0.0157896,0.00019427799999999999,0.0318738,0.000528456,0.5001,0.5003,0.423209
5.84439e-07,4.7188500000000004e-05,109344,1,0.00456671,0.000619151,0.00853969,0.0081733,0.0236917,4.93039e-05,0.0157896,0.000196265,0.030803800000000003,0.00051781,0.5001,0.5003,0.42376
6.909269999999999e-07,4.75996e-05,108499,1,0.0044481,0.000623216,0.008567100000000001,0.00824449,0.024242700000000002,4.94622e-05,0.0157896,0.0001979,0.029309500000000002,0.000528732,0.5001,0.5003,0.424311
8.04597e-07,4.8222299999999994e-05,108499,1,0.00434117,0.000624496,0.00872144,0.00835236,0.024793700000000002,5.03532e-05,0.0157896,0.000198675,0.028577999999999996,0.000477215,0.5001,0.5003,0.42486199999999996
8.83413e-07,4.85859e-05,108499,1,0.00391259,0.000623376,0.00869939,0.00841533,0.0253446,5.02259e-05,0.0157896,0.00019875,0.028508600000000002,0.000376651,0.5001,0.5003,0.425413
9.06365e-07,4.81994e-05,111840,1,0.00386913,0.0006205609999999999,0.00849821,0.00834838,0.025895599999999994,4.90644e-05,0.0157896,0.00019832099999999997,0.028693599999999996,0.00023161,0.5001,0.5003,0.425965
8.70978e-07,4.7134e-05,111840,1,0.00303468,0.000617136,0.00845372,0.00816386,0.0264466,4.88075e-05,0.0157896,0.000197701,0.028741500000000003,0.000124826,0.5001,0.5003,0.426516
7.788420000000001e-07,4.67067e-05,113438,1,0.00287127,0.000613356,0.00841181,0.00808984,0.0269976,4.85656e-05,0.0157896,0.000196921,0.028793,9.416959999999999e-05,0.5001,0.5003,0.42706700000000003
6.42003e-07,4.63059e-05,115936,1,0.00276765,0.00060912,0.00856856,0.00802043,0.0275485,4.947060000000001e-05,0.0157896,0.000195882,0.0287789,7.496859999999999e-05,0.500101,0.5003,0.42761800000000005
4.7358999999999994e-07,4.6996199999999996e-05,115936,1,0.00292363,0.000604732,0.00891491,0.00813998,0.0280995,5.14703e-05,0.0157896,0.00019470900000000002,0.0292985,5.2794700000000005e-05,0.500101,0.500301,0.42817
2.973e-07,4.836399999999999e-05,115936,1,0.00295443,0.000600776,0.00913655,0.0083769,0.0286505,5.2749899999999994e-05,0.0157896,0.00019364,0.0306116,3.24738e-05,0.500101,0.500301,0.428721
1.39978e-07,4.9479e-05,115936,1,0.00281689,0.0005968719999999999,0.00929119,0.00857001,0.029201400000000002,5.364270000000001e-05,0.0157896,0.00019258,0.0324195,9.25136e-05,0.500101,0.500301,0.42927200000000004
2.74537e-08,5.00075e-05,115936,1,0.00283057,0.000593172,0.0093024,0.00866156,0.029752400000000002,5.37074e-05,0.0157896,0.000191678,0.032054900000000004,0.00020062900000000002,0.500101,0.500301,0.429824
2.4993799999999998e-08,5.00286e-05,120876,1,0.0032167000000000003,0.000589266,0.00934976,0.00866521,0.030303399999999998,5.3980799999999997e-05,0.0157896,0.00019086599999999998,0.0322777,0.00030963400000000004,0.500101,0.500301,0.430375
1.98075e-08,4.87678e-05,120876,1,0.00314345,0.000585185,0.00958507,0.00844683,0.0308543,5.5339399999999994e-05,0.0157896,0.00019011400000000002,0.031697,0.000393909,0.500101,0.500301,0.430925
2.73992e-08,4.81315e-05,120787,1,0.00369024,0.000580615,0.00949677,0.00833662,0.0314053,5.48296e-05,0.0157896,0.000189294,0.0312883,0.00047109,0.500101,0.500301,0.431476
1.08316e-07,4.7753599999999996e-05,120787,1,0.00371463,0.0005749430000000001,0.00914835,0.00827117,0.0319563,5.2818e-05,0.0157896,0.000188177,0.0319607,0.000471089,0.500101,0.500301,0.43202700000000005
2.0173100000000002e-07,4.61071e-05,120787,1,0.00518536,0.000568189,0.008363899999999999,0.00798598,0.032507299999999996,4.8289e-05,0.0157896,0.000186635,0.0322464,0.00040065099999999997,0.500101,0.500301,0.43257799999999996
2.76622e-07,4.15554e-05,105248,1,0.00438822,0.000560495,0.00766785,0.00719761,0.033058199999999996,4.4270299999999995e-05,0.0157896,0.000184737,0.0320388,0.00032957,0.500101,0.500301,0.433129
3.24244e-07,4.20137e-05,105248,1,0.00450777,0.000552516,0.00796817,0.007277,0.0336092,4.60042e-05,0.0157896,0.00018261099999999998,0.0314585,0.000207773,0.5001,0.500301,0.433679
3.3635199999999997e-07,4.27019e-05,105248,1,0.00382241,0.0005438330000000001,0.00809365,0.00739618,0.034160199999999995,4.67287e-05,0.0157896,0.000180138,0.030839599999999995,8.93999e-05,0.5001,0.500301,0.43423
3.0659099999999997e-07,4.28942e-05,105248,1,0.00371106,0.000534625,0.00809926,0.00742949,0.0347111,4.6761e-05,0.0157896,0.00017734,0.0316298,1.1768900000000002e-05,0.5001,0.5003,0.43478100000000003
2.38423e-07,4.26211e-05,105248,1,0.00349289,0.000524746,0.00799988,0.00738219,0.0352621,4.61873e-05,0.0157896,0.000174232,0.032424400000000006,3.7614e-05,0.5001,0.5003,0.435332
1.4031e-07,4.16163e-05,105248,1,0.00336737,0.000514615,0.00772186,0.00720816,0.0358131,4.45821e-05,0.0157896,0.00017113599999999998,0.0327117,4.04231e-05,0.5001,0.5003,0.435883
3.53832e-08,4.1000699999999995e-05,109344,1,0.00343147,0.000504904,0.0076762,0.00710154,0.036364099999999996,4.43186e-05,0.0157896,0.000168336,0.0323154,4.30183e-05,0.5001,0.5003,0.436433
6.524899999999999e-08,4.122850000000001e-05,109344,1,0.00351467,0.000494979,0.007701,0.00714098,0.036914999999999996,4.44617e-05,0.0157896,0.00016559400000000003,0.0314944,0.00013278700000000001,0.5001,0.5003,0.43698400000000004
1.45395e-07,4.08207e-05,109344,1,0.00350772,0.00048519300000000003,0.00758572,0.00707036,0.037466,4.37962e-05,0.0157896,0.000162996,0.0318583,0.000260101,0.5001,0.5003,0.43753400000000003
1.85249e-07,3.96103e-05,109344,1,0.00370495,0.000475858,0.00725224,0.0068607,0.038017,4.18708e-05,0.0157896,0.000160616,0.0321683,0.000378839,0.5001,0.5003,0.43808500000000006
1.7762699999999998e-07,3.79313e-05,113440,1,0.00413417,0.00046712800000000003,0.00679897,0.0065699,0.0385679,3.92539e-05,0.0157896,0.000158439,0.0317921,0.00046739599999999997,0.5001,0.5003,0.43863599999999997
1.11976e-07,3.7074e-05,113440,1,0.00474774,0.00045956400000000003,0.00648706,0.0064214,0.039118900000000005,3.7453e-05,0.0157896,0.000156498,0.0320578,0.0005022819999999999,0.5001,0.5003,0.43918599999999997
1.1841700000000001e-08,3.60772e-05,124130,1,0.00500725,0.000453516,0.00644655,0.00624875,0.0396699,3.72191e-05,0.0157896,0.000154924,0.0300373,0.000494571,0.5001,0.5003,0.439737
1.8135200000000002e-07,3.53188e-05,124130,1,0.00520685,0.00044582199999999996,0.00637131,0.0061174,0.0402208,3.67848e-05,0.0157896,0.000152875,0.0288601,0.00048545699999999996,0.5001,0.5003,0.440288
3.56496e-07,3.45053e-05,113376,1,0.00516407,0.000435783,0.00597649,0.00597649,0.040771800000000004,3.45053e-05,0.0157896,0.000150172,0.028336200000000002,0.000411434,0.5001,0.5003,0.44083900000000004
4.97757e-07,3.33791e-05,115936,1,0.00513497,0.000424016,0.0059245,0.00578144,0.0413228,3.42051e-05,0.0157896,0.000146932,0.028568400000000004,0.000323312,0.5001,0.5003,0.44138999999999995
5.8578e-07,3.2108000000000005e-05,115936,1,0.00483653,0.00041134699999999995,0.00585372,0.00556127,0.0418738,3.37965e-05,0.0157896,0.00014340000000000002,0.028660400000000003,0.000162511,0.500101,0.500301,0.441942
6.25273e-07,3.1442399999999996e-05,117534,1,0.00418284,0.000398995,0.00587111,0.00544599,0.042424699999999996,3.38969e-05,0.0157896,0.00013998100000000001,0.028734500000000003,9.162299999999999e-05,0.500101,0.500301,0.442493
6.16672e-07,3.03225e-05,117534,1,0.00391811,0.000386732,0.00574674,0.00525201,0.04297569999999999,3.31788e-05,0.0157896,0.000136481,0.0289988,7.67078e-05,0.500101,0.500301,0.44304399999999994
5.71188e-07,2.93345e-05,120787,1,0.00400385,0.000374772,0.00599115,0.00508088,0.0435267,3.45899e-05,0.0157896,0.000132924,0.028975900000000002,5.25232e-05,0.500101,0.500301,0.443596
5.05892e-07,2.95545e-05,120787,1,0.00403496,0.0003632,0.00606022,0.00511899,0.0440776,3.49887e-05,0.0157896,0.000129348,0.029839400000000002,3.14867e-05,0.500101,0.500301,0.444147
4.4098199999999997e-07,3.0091399999999998e-05,120032,1,0.00413798,0.000352571,0.00610704,0.00521198,0.0446286,3.5259e-05,0.0157896,0.000125976,0.0318343,1.6329000000000002e-05,0.500101,0.500301,0.444698
4.14972e-07,3.02202e-05,120032,1,0.00415688,0.00034234300000000005,0.00605249,0.005234300000000001,0.0451796,3.4944e-05,0.0157896,0.000122687,0.032315300000000005,0.00011287,0.500101,0.500302,0.445249
4.46947e-07,2.985e-05,124972,1,0.00465134,0.000332375,0.00618532,0.00517017,0.045730599999999996,3.5711e-05,0.0157896,0.000119533,0.0318449,0.00023712400000000002,0.500101,0.500302,0.445801
5.36877e-07,2.9830700000000002e-05,124972,1,0.0049588,0.00032234900000000004,0.00641018,0.00516683,0.0462815,3.70092e-05,0.0157896,0.00011648299999999999,0.0320878,0.00033128199999999996,0.500101,0.500302,0.446351
6.76318e-07,2.9449699999999997e-05,124972,1,0.00539554,0.00031188,0.00639802,0.00510084,0.0468325,3.6939e-05,0.0157896,0.000113471,0.031562599999999996,0.00041215,0.500101,0.500302,0.446902
8.57607e-07,2.7608299999999998e-05,124883,1,0.00529833,0.000301177,0.0060518,0.00478189,0.047383499999999995,3.49401e-05,0.0157896,0.00011054399999999999,0.031674799999999996,0.00048255199999999997,0.500101,0.500302,0.447453
1.06774e-06,2.47023e-05,124883,1,0.00570106,0.000290703,0.00544399,0.00427856,0.0479344,3.1430900000000004e-05,0.0157896,0.00010768,0.0319602,0.00044522699999999997,0.500101,0.500302,0.448004
1.2845e-06,2.15421e-05,124884,1,0.00685073,0.000279829,0.00450886,0.0037311999999999996,0.048485400000000005,2.60319e-05,0.0157896,0.00010465399999999999,0.0322521,0.000380239,0.500101,0.500301,0.448554
1.4832399999999999e-06,1.98975e-05,128979,1,0.00614827,0.000269758,0.0040758,0.00344635,0.0490364,2.35316e-05,0.0157896,0.000101689,0.0318236,0.00026221,0.500101,0.500301,0.44910500000000003
1.6632800000000001e-06,2.0066700000000002e-05,128979,1,0.00605782,0.000261309,0.00432072,0.00347565,0.04958730000000001,2.49457e-05,0.0157896,9.88375e-05,0.0309644,0.000140804,0.500101,0.500301,0.44965600000000006
1.8054e-06,1.99426e-05,128979,1,0.00489797,0.000253848,0.00442289,0.00345417,0.050138300000000004,2.55356e-05,0.0157896,9.605139999999999e-05,0.0308548,2.40598e-05,0.500101,0.500301,0.45020699999999997
1.91155e-06,1.95025e-05,128224,1,0.00483934,0.00024703,0.00439123,0.00337793,0.0506893,2.5352800000000002e-05,0.0157896,9.337479999999999e-05,0.0320336,6.20822e-05,0.500101,0.500301,0.450758
1.99251e-06,1.94527e-05,169951,1,0.00477559,0.00024071599999999998,0.00447712,0.00336931,0.0512403,2.58487e-05,0.0157896,9.09374e-05,0.0326359,5.9890600000000006e-05,0.500101,0.500301,0.451309
2.0591099999999998e-06,2.0106700000000002e-05,169951,1,0.00415963,0.00023499,0.00446423,0.00348258,0.05179119999999999,2.57742e-05,0.0157896,8.87126e-05,0.0327823,3.1844e-05,0.5001,0.500301,0.451859
2.1145300000000002e-06,1.65627e-05,165597,1,0.00425749,0.000229699,0.00429855,0.00286875,0.052342200000000005,2.48177e-05,0.0157896,8.681530000000001e-05,0.032206900000000004,7.57813e-05,0.5001,0.500301,0.45241000000000003
2.1742099999999997e-06,1.64566e-05,128225,1,0.00438299,0.000224744,0.00417561,0.00285038,0.0528932,2.41079e-05,0.0157896,8.52107e-05,0.0315268,0.000130713,0.5001,0.500301,0.45296000000000003
2.2623099999999998e-06,1.85468e-05,128225,1,0.00427175,0.000220681,0.00386092,0.0032124000000000002,0.0534441,2.2291e-05,0.0157896,8.40044e-05,0.0319213,0.000279947,0.5001,0.500301,0.45351099999999994
2.39863e-06,1.98693e-05,67743,1,0.00463077,0.000218281,0.00344146,0.00344146,0.053995100000000004,1.98693e-05,0.0157896,8.33976e-05,0.0319447,0.000405299,0.5001,0.500301,0.45406199999999997
2.5917e-06,2.05159e-05,67743,1,0.0048934,0.000218171,0.00355347,0.00355347,0.0545461,2.05159e-05,0.0157896,8.345399999999999e-05,0.031974,0.00047902,0.5001,0.500301,0.454612
2.85201e-06,2.1608800000000002e-05,67549,1,0.00532822,0.000221946,0.00374275,0.00374275,0.0550971,2.1608800000000002e-05,0.0157896,8.43736e-05,0.0322893,0.000492457,0.5001,0.500301,0.455163
3.17937e-06,2.18714e-05,67549,1,0.00551801,0.000227346,0.00378824,0.00378824,0.055648,2.18714e-05,0.0157896,8.56133e-05,0.029568900000000002,0.0005203930000000001,0.5001,0.500301,0.455714
3.53315e-06,2.0871700000000002e-05,165599,1,0.00535681,0.000230645,0.00416015,0.00361509,0.056199,2.40186e-05,0.0157896,8.6323e-05,0.0287161,0.00047200300000000003,0.500101,0.500301,0.456265
3.87067e-06,1.90041e-05,165599,1,0.00526155,0.00023176700000000002,0.00460888,0.00329161,0.05675,2.66094e-05,0.0157896,8.64766e-05,0.028648200000000002,0.00037759800000000004,0.500101,0.500301,0.456816
4.15246e-06,1.94751e-05,165599,1,0.00514207,0.000233103,0.00482815,0.00337319,0.0573009,2.78753e-05,0.0157896,8.666799999999999e-05,0.0287007,0.000249004,0.500101,0.500301,0.457367
4.369559999999999e-06,2.01611e-05,165599,1,0.00454152,0.000235569,0.00487042,0.0034920000000000003,0.0578519,2.81194e-05,0.0157896,8.701950000000001e-05,0.028492,0.000115347,0.500101,0.500301,0.45791800000000005
4.52311e-06,2.2128899999999997e-05,165599,1,0.0042466,0.00023919799999999998,0.00476413,0.00383284,0.0584029,2.7505700000000003e-05,0.0157896,8.744139999999999e-05,0.0290133,5.046560000000001e-05,0.500101,0.500301,0.45847
4.62581e-06,2.41138e-05,165599,1,0.00414073,0.000244005,0.00453731,0.00417664,0.0589538,2.61961e-05,0.0157896,8.79332e-05,0.0289459,3.53842e-05,0.500101,0.500302,0.459021
4.70031e-06,2.34448e-05,166044,1,0.00393524,0.000249247,0.00444389,0.00406076,0.059504800000000004,2.5656799999999998e-05,0.0157896,8.84358e-05,0.029190800000000003,8.62513e-06,0.500101,0.500302,0.45957200000000004
4.7634e-06,2.5985100000000003e-05,170271,1,0.00408481,0.000254958,0.00460808,0.00450075,0.0600558,2.66048e-05,0.0157896,8.91527e-05,0.0302443,3.16667e-05,0.500101,0.500302,0.46012299999999995
4.838169999999999e-06,2.8249099999999997e-05,71773,1,0.0043033,0.000261553,0.0048928999999999995,0.0048928999999999995,0.060606799999999995,2.8249099999999997e-05,0.0157896,9.00917e-05,0.032547900000000005,2.60267e-05,0.500101,0.500302,0.460675
4.94041e-06,2.9941e-05,71773,1,0.00448352,0.00026750200000000003,0.00518594,0.00518594,0.0611577,2.9941e-05,0.0157896,9.10023e-05,0.0322015,0.000146063,0.500101,0.500302,0.461226
5.081969999999999e-06,2.8546500000000002e-05,71841,1,0.00491519,0.000272441,0.0049444,0.0049444,0.0617087,2.8546500000000002e-05,0.0157896,9.184969999999999e-05,0.0321447,0.00025031,0.500102,0.500302,0.46177700000000005
5.263919999999999e-06,2.6171e-05,170017,1,0.00510139,0.00027599,0.00480305,0.00453296,0.0622597,2.7730399999999998e-05,0.0157896,9.24919e-05,0.0318258,0.00035249699999999996,0.500101,0.500302,0.46232799999999996
5.4826199999999995e-06,2.5201500000000003e-05,170017,1,0.00559766,0.000278617,0.00493897,0.00436503,0.0628106,2.85151e-05,0.0157896,9.29649e-05,0.031082299999999997,0.00043798599999999996,0.500101,0.500302,0.46287799999999996
5.73001e-06,2.65109e-05,170017,1,0.00510435,0.000281528,0.00497283,0.00459183,0.0633616,2.87106e-05,0.0157896,9.34842e-05,0.031708999999999994,0.00048357900000000004,0.500101,0.500302,0.463429
5.987040000000001e-06,2.7893400000000003e-05,169951,1,0.00632449,0.000285173,0.00509459,0.00483128,0.0639126,2.9413600000000002e-05,0.0157896,9.40325e-05,0.032464299999999995,0.00042139900000000004,0.500101,0.500302,0.46398
6.2352300000000004e-06,2.9431799999999998e-05,169951,1,0.00632953,0.00028938,0.00608005,0.00509774,0.0644636,3.51032e-05,0.0157896,9.47161e-05,0.0322137,0.000341956,0.500101,0.500302,0.464531
6.45606e-06,3.12248e-05,169951,1,0.00568777,0.000295177,0.00692684,0.0054082999999999996,0.0650145,3.99921e-05,0.0157896,9.57684e-05,0.0316919,0.00021678,0.500101,0.500302,0.465081
6.6352e-06,3.28777e-05,169951,1,0.00507422,0.00030273,0.00752262,0.00569459,0.0655655,4.34318e-05,0.0157896,9.706149999999999e-05,0.0308007,7.83958e-05,0.500101,0.500302,0.465632
6.75811e-06,3.41055e-05,169951,1,0.00425282,0.000310819,0.00788772,0.00590725,0.0661165,4.5539799999999994e-05,0.0157896,9.846510000000001e-05,0.0314338,4.4833900000000005e-05,0.500101,0.500302,0.466183
6.83684e-06,3.21902e-05,169951,1,0.00389353,0.000318693,0.00806249,0.00557551,0.0666674,4.6548800000000004e-05,0.0157896,9.98748e-05,0.0323212,0.00010742700000000001,0.500101,0.500302,0.46673400000000004
6.8894000000000005e-06,3.21276e-05,169951,1,0.00398694,0.000326364,0.00804223,0.00556467,0.0672184,4.6431800000000005e-05,0.0157896,0.00010143399999999999,0.0327235,0.000114789,0.500101,0.500302,0.46728500000000006
6.933239999999999e-06,3.40215e-05,169951,1,0.00382621,0.000332429,0.00787967,0.00589269,0.0677694,4.54933e-05,0.0157896,0.000102817,0.0324951,4.87004e-05,0.500101,0.500302,0.46783500000000006
6.9782e-06,3.1559e-05,169951,1,0.00378266,0.000337725,0.00756604,0.00546618,0.0683203,4.36825e-05,0.0157896,0.00010423399999999999,0.0320808,6.52215e-05,0.500101,0.500302,0.46838599999999997
7.03191e-06,3.09846e-05,169951,1,0.00356098,0.00034197199999999996,0.00715483,0.00536669,0.06887130000000001,4.13084e-05,0.0157896,0.00010558,0.031848400000000006,0.000152208,0.500101,0.500302,0.46893599999999996
7.1105899999999995e-06,3.2408e-05,169951,1,0.00351624,0.000345728,0.00666878,0.00561323,0.0694223,3.85022e-05,0.0157896,0.00010700799999999999,0.0323004,0.000300321,0.500101,0.500302,0.469487
7.2309000000000005e-06,3.3092e-05,169951,1,0.00380491,0.00034953699999999997,0.00613329,0.00573171,0.0699733,3.54105e-05,0.0157896,0.00010863399999999999,0.0316746,0.00041096199999999996,0.500101,0.500302,0.470037
7.40587e-06,3.3182399999999996e-05,71839,1,0.00422456,0.000354461,0.00574737,0.00574737,0.0705242,3.3182399999999996e-05,0.0157896,0.000110639,0.031945799999999996,0.00047705199999999994,0.500101,0.500302,0.470588
7.637380000000001e-06,3.3631100000000004e-05,71645,1,0.00465428,0.00036045300000000005,0.00582507,0.00582507,0.07107519999999999,3.3631100000000004e-05,0.0157896,0.000112806,0.0307685,0.000466625,0.500101,0.500302,0.471138
7.92135e-06,3.29023e-05,113440,1,0.00479596,0.00036605300000000003,0.00600901,0.00569884,0.0716262,3.4693e-05,0.0157896,0.000114876,0.0293707,0.000482148,0.500101,0.500302,0.471689
8.21202e-06,3.11511e-05,113440,1,0.00431836,0.000369962,0.00617505,0.00539552,0.07217710000000001,3.56517e-05,0.0157896,0.00011648,0.0286987,0.000428515,0.500101,0.500302,0.47224099999999997
8.47033e-06,2.99632e-05,133075,1,0.00430794,0.00037289699999999996,0.00615248,0.00518978,0.0727281,3.55213e-05,0.0157896,0.000117723,0.0285832,0.00031755,0.500101,0.500302,0.472792
8.67087e-06,2.78907e-05,133075,1,0.00386965,0.000376345,0.00582811,0.00483081,0.0732791,3.36486e-05,0.0157896,0.00011902200000000001,0.0288246,0.000170238,0.500101,0.500302,0.473343
8.81152e-06,2.6481e-05,169695,1,0.00338534,0.00037993099999999996,0.00569463,0.00458664,0.07383010000000001,3.2878e-05,0.0157896,0.000120245,0.028800599999999996,7.83524e-05,0.500101,0.500302,0.473894
8.88836e-06,2.86244e-05,174050,1,0.00312077,0.00038357800000000003,0.00574552,0.00495789,0.07438099999999999,3.31718e-05,0.0157896,0.00012136200000000001,0.028857900000000002,4.15982e-05,0.500101,0.500302,0.474446
8.91814e-06,3.21836e-05,174050,1,0.00307637,0.00038731199999999995,0.00582718,0.00557437,0.074932,3.3643200000000003e-05,0.0157896,0.000122385,0.028857799999999996,1.17102e-05,0.500102,0.500302,0.474997
8.919939999999998e-06,3.23911e-05,174050,1,0.00322508,0.00039053300000000004,0.00579918,0.00561031,0.07548300000000001,3.34816e-05,0.0157896,0.00012325200000000002,0.0294296,1.14604e-05,0.500102,0.5003029999999999,0.47554799999999997
8.91863e-06,3.42815e-05,75869,1,0.00335861,0.000393425,0.00593773,0.00593773,0.07603389999999999,3.42815e-05,0.0157896,0.000124034,0.030690699999999998,3.48971e-05,0.500102,0.5003029999999999,0.476099
8.93801e-06,3.58652e-05,75869,1,0.00342109,0.000395856,0.00621204,0.00621204,0.0765849,3.58652e-05,0.0157896,0.000124611,0.0324902,3.4118899999999996e-05,0.500102,0.5003029999999999,0.47665
8.99357e-06,3.67248e-05,75869,1,0.00352886,0.000396896,0.00636092,0.00636092,0.0771359,3.67248e-05,0.0157896,0.000124856,0.032055900000000005,0.000154123,0.500102,0.5003029999999999,0.47720200000000007
9.09008e-06,3.4047899999999996e-05,174113,1,0.00374861,0.00039645800000000003,0.00605686,0.00589727,0.0776868,3.49693e-05,0.0157896,0.00012479,0.032214,0.000273876,0.500102,0.5003029999999999,0.47775200000000007
9.22248e-06,3.1451599999999995e-05,121631,1,0.00379,0.000394602,0.00632653,0.00544758,0.07823780000000001,3.6526199999999996e-05,0.0157896,0.000124325,0.031804700000000005,0.000351311,0.500102,0.5003029999999999,0.478303
9.387860000000001e-06,3.14763e-05,121631,1,0.00419445,0.00039171199999999995,0.00628241,0.00545185,0.0787888,3.62715e-05,0.0157896,0.000123659,0.031444099999999996,0.00043181800000000005,0.500102,0.5003029999999999,0.478854
9.582970000000001e-06,3.2174499999999995e-05,174113,1,0.0039012,0.000389005,0.00601694,0.00557279,0.0793398,3.47388e-05,0.0157896,0.000122967,0.0320147,0.000427707,0.500102,0.5003029999999999,0.479405
9.788810000000001e-06,3.31653e-05,174047,1,0.00469642,0.000386424,0.0061078999999999994,0.00574441,0.0798907,3.52639e-05,0.0157896,0.000122218,0.0323627,0.00034814199999999996,0.500102,0.5003029999999999,0.479955
9.98578e-06,3.4465500000000004e-05,174047,1,0.00406586,0.00038459,0.00701052,0.0059696,0.08044169999999999,4.04752e-05,0.0157896,0.00012173799999999999,0.032110200000000005,0.000266701,0.500102,0.5003029999999999,0.48050600000000004
1.01579e-05,3.55607e-05,174047,1,0.0041278,0.00038406400000000004,0.00766643,0.0061593,0.0809927,4.42621e-05,0.0157896,0.00012147799999999999,0.0314728,0.00014434299999999998,0.500101,0.5003029999999999,0.48105699999999996
1.02842e-05,3.65087e-05,174047,1,0.00319756,0.000384259,0.00808846,0.00632349,0.08154360000000001,4.66987e-05,0.0157896,0.000121334,0.030907099999999996,2.6405500000000003e-05,0.500101,0.5003029999999999,0.481608
1.03551e-05,3.70929e-05,174047,1,0.00284588,0.00038474,0.00830144,0.00642469,0.0820946,4.79284e-05,0.0157896,0.000121165,0.0317282,0.000105455,0.500101,0.5003029999999999,0.482159
1.0383e-05,3.44703e-05,174047,1,0.00301563,0.00038486900000000003,0.00833461,0.00597043,0.0826456,4.81199e-05,0.0157896,0.00012098600000000001,0.032526,0.00013191,0.500101,0.5003029999999999,0.482709
1.0389400000000001e-05,3.45835e-05,174047,1,0.0026986999999999996,0.00038422099999999997,0.00819184,0.00599004,0.0831965,4.72956e-05,0.0157896,0.000120733,0.0328212,0.000141393,0.500101,0.5003029999999999,0.48326
1.03875e-05,3.18742e-05,174047,1,0.00244297,0.00038169,0.00791419,0.00552078,0.0837475,4.5692600000000004e-05,0.0157896,0.00012012299999999999,0.032363499999999996,4.81633e-05,0.500101,0.5003029999999999,0.48381
1.03911e-05,3.08817e-05,174047,1,0.00255704,0.000378539,0.007494,0.00534888,0.0842985,4.32666e-05,0.0157896,0.000119473,0.031526599999999995,5.5903e-05,0.500101,0.5003029999999999,0.484361
1.0410899999999999e-05,3.21887e-05,174047,1,0.00195605,0.00037428699999999995,0.00698457,0.00557526,0.0848495,4.03254e-05,0.0157896,0.00011865899999999999,0.0319935,0.00018335,0.500101,0.5003029999999999,0.484911
1.04641e-05,3.26682e-05,174047,1,0.0023526999999999997,0.000369595,0.00640792,0.00565829,0.08540039999999999,3.69961e-05,0.0157896,0.000117858,0.0321836,0.000314943,0.500101,0.5003029999999999,0.485462
1.0558900000000002e-05,3.245e-05,174047,1,0.00288173,0.00036502199999999995,0.00578823,0.00562051,0.08595139999999998,3.34183e-05,0.0157896,0.000117224,0.031911400000000006,0.00040541599999999997,0.500101,0.5003029999999999,0.486012
1.07075e-05,3.1956e-05,75741,1,0.0033875,0.000361677,0.00553495,0.00553495,0.0865024,3.1956e-05,0.0157896,0.000116936,0.0321715,0.00044691800000000003,0.500101,0.5003029999999999,0.486563
1.09097e-05,3.14718e-05,117536,1,0.00367796,0.000359257,0.00555804,0.00545107,0.0870533,3.20893e-05,0.0157896,0.000116705,0.029907299999999998,0.000450657,0.500101,0.5003029999999999,0.48711400000000005
1.11475e-05,2.9705700000000003e-05,117536,1,0.00366382,0.00035628300000000004,0.00597349,0.00514518,0.0876043,3.4488e-05,0.0157896,0.00011633100000000001,0.0289572,0.000439324,0.500101,0.5003029999999999,0.48766499999999996
1.13777e-05,2.89757e-05,137171,1,0.00328112,0.00035166,0.00589157,0.00501875,0.0881553,3.4015e-05,0.0157896,0.000115457,0.028386900000000003,0.000353731,0.500101,0.5003029999999999,0.488216
1.1563599999999999e-05,2.73411e-05,137171,1,0.00292414,0.00034677,0.00575035,0.00473561,0.0887063,3.31997e-05,0.0157896,0.00011443899999999999,0.0286264,0.000260184,0.500101,0.5003029999999999,0.488767
1.16895e-05,2.3974e-05,137171,1,0.00271297,0.000342539,0.00521844,0.00415242,0.0892572,3.01287e-05,0.0157896,0.0001135,0.028603500000000004,0.000103135,0.500102,0.5003029999999999,0.48931800000000003
1.1755299999999999e-05,2.27443e-05,173791,1,0.00229613,0.000338345,0.00502723,0.00393943,0.0898082,2.9024699999999997e-05,0.0157896,0.000112451,0.0287786,4.26963e-05,0.500102,0.5003029999999999,0.48986999999999997
1.1758299999999999e-05,2.4907600000000002e-05,178146,1,0.00217572,0.00033443599999999997,0.00485909,0.00431413,0.0903592,2.8054e-05,0.0157896,0.000111359,0.0291224,2.4656400000000004e-06,0.500102,0.5003029999999999,0.490421
1.17243e-05,2.53982e-05,174236,1,0.00267837,0.000330344,0.00496994,0.0043991,0.09091010000000001,2.86939e-05,0.0157896,0.000110165,0.0291064,2.91433e-05,0.500102,0.5003029999999999,0.490972
1.16731e-05,2.7039299999999997e-05,177954,1,0.00287095,0.000326157,0.00505146,0.00468334,0.0914611,2.9164600000000002e-05,0.0157896,0.00010888799999999999,0.0298969,3.84532e-05,0.500102,0.500304,0.49152299999999993
1.16222e-05,2.84444e-05,79965,1,0.00293699,0.000321943,0.00492672,0.00492672,0.09201210000000001,2.84444e-05,0.0157896,0.000107527,0.0320442,4.1362399999999996e-05,0.500102,0.500304,0.49207399999999996
1.16001e-05,2.9451e-05,79965,1,0.00290605,0.000317043,0.00510107,0.00510107,0.092563,2.9451e-05,0.0157896,0.00010592799999999999,0.0323681,5.2636499999999997e-05,0.500102,0.500304,0.492626
1.16156e-05,2.96538e-05,79965,1,0.0024051,0.000310985,0.00513619,0.00513619,0.093114,2.96538e-05,0.0157896,0.000104085,0.031945799999999996,0.00018437599999999998,0.500102,0.500304,0.49317700000000003
1.16701e-05,2.64553e-05,125728,1,0.0026515,0.00030340099999999996,0.00486774,0.0045822,0.093665,2.81039e-05,0.0157896,0.000101925,0.0321358,0.000278375,0.500102,0.500304,0.493728
1.1761700000000001e-05,2.34077e-05,125727,1,0.00293019,0.000294775,0.00513869,0.00405434,0.094216,2.96682e-05,0.0157896,9.950350000000001e-05,0.0315599,0.00035537199999999996,0.500102,0.500304,0.494278
1.18872e-05,2.27865e-05,125727,1,0.00288507,0.00028540200000000003,0.00479678,0.00394673,0.0947669,2.76942e-05,0.0157896,9.69407e-05,0.031697,0.000417922,0.500102,0.500304,0.494829
1.20382e-05,2.3120500000000003e-05,128223,1,0.00305601,0.000276478,0.00449575,0.0040046,0.0953179,2.5956199999999997e-05,0.0157896,9.434620000000001e-05,0.0320786,0.000389743,0.500102,0.500304,0.49538000000000004
1.21897e-05,2.35321e-05,178143,1,0.00307642,0.000267735,0.00435025,0.00407589,0.09586889999999999,2.51162e-05,0.0157896,9.17362e-05,0.0323192,0.000317257,0.500102,0.500304,0.49593000000000004
1.2321199999999998e-05,2.4316599999999997e-05,178143,1,0.00325435,0.000260492,0.00515629,0.00421177,0.0964198,2.9769899999999998e-05,0.0157896,8.95685e-05,0.0318757,0.00021096599999999999,0.500102,0.500304,0.49648100000000006
1.2413399999999999e-05,2.4878e-05,178143,1,0.00286378,0.00025529,0.00570804,0.00430899,0.09697080000000001,3.29553e-05,0.0157896,8.772149999999999e-05,0.0310298,7.87488e-05,0.500102,0.500304,0.497032
1.2448699999999998e-05,2.53276e-05,178143,1,0.00245651,0.00025076,0.00602434,0.00438687,0.0975218,3.47815e-05,0.0157896,8.59807e-05,0.030984699999999997,4.61178e-05,0.500102,0.500304,0.497583
1.2436400000000002e-05,2.11364e-05,178143,1,0.00284835,0.000246118,0.00614783,0.00366094,0.0980728,3.54945e-05,0.0157896,8.42096e-05,0.0321272,0.000158875,0.500102,0.500304,0.498133
1.2396700000000001e-05,2.14107e-05,178143,1,0.00304466,0.000241447,0.00609714,0.00370845,0.0986237,3.52019e-05,0.0157896,8.25128e-05,0.032801199999999996,0.000167982,0.500102,0.500304,0.498684
1.2344300000000001e-05,2.19704e-05,178143,1,0.0022535999999999997,0.00023567,0.00588549,0.00380538,0.09917469999999999,3.3979899999999996e-05,0.0157896,8.06866e-05,0.0328971,0.000146146,0.500102,0.500304,0.49923500000000004
1.2288699999999998e-05,2.04348e-05,178143,1,0.00181694,0.000228775,0.00553137,0.00353941,0.0997257,3.19354e-05,0.0157896,7.87557e-05,0.032320299999999996,3.01992e-05,0.500102,0.500304,0.49978500000000003
1.2244000000000002e-05,2.0724e-05,178143,1,0.00199421,0.000220988,0.00505248,0.00358951,0.100277,2.91705e-05,0.0157896,7.67158e-05,0.0315915,5.82865e-05,0.500102,0.500304,0.5003350000000001
1.22193e-05,2.0947800000000003e-05,178143,1,0.00233709,0.000212681,0.00449201,0.00362826,0.100828,2.59346e-05,0.0157896,7.464470000000001e-05,0.0319866,0.000203793,0.500101,0.500304,0.5008859999999999
1.22295e-05,2.0973299999999998e-05,178143,1,0.00279256,0.0002048,0.00387072,0.00363268,0.101379,2.2347600000000003e-05,0.0157896,7.28518e-05,0.0319508,0.000333829,0.500101,0.500304,0.501437
1.2288399999999999e-05,2.03836e-05,80031,1,0.00326776,0.000198402,0.00353055,0.00353055,0.10192999999999999,2.03836e-05,0.0157896,7.14232e-05,0.0319747,0.000409105,0.500102,0.500304,0.501987
1.24008e-05,1.98031e-05,79837,1,0.00370739,0.000195302,0.00343001,0.00343001,0.10248099999999999,1.98031e-05,0.0157896,7.06514e-05,0.032169,0.000432219,0.500102,0.500304,0.502538
1.2564400000000001e-05,1.86762e-05,121632,1,0.00358253,0.000193847,0.0038066000000000003,0.00323482,0.103031,2.1977399999999997e-05,0.0157896,7.01181e-05,0.0295644,0.000443249,0.500102,0.500304,0.503089
1.27529e-05,1.73131e-05,121632,1,0.00321209,0.00019056400000000003,0.00404745,0.00299871,0.103582,2.3368e-05,0.0157896,6.913689999999999e-05,0.028819599999999997,0.00040374300000000003,0.500102,0.500304,0.50364
1.2919100000000001e-05,1.64814e-05,141267,1,0.00275991,0.000185041,0.00411068,0.00285467,0.10413299999999999,2.3733e-05,0.0157896,6.76221e-05,0.028812200000000003,0.000302697,0.500102,0.500304,0.504191
1.3031e-05,1.41769e-05,177887,1,0.00274021,0.000179603,0.00397124,0.00245551,0.10468399999999999,2.2928e-05,0.0157896,6.62003e-05,0.028640600000000002,0.00017815099999999998,0.500102,0.500304,0.504742
1.30853e-05,1.44687e-05,177887,1,0.0027075,0.000174942,0.00387097,0.00250605,0.105235,2.23491e-05,0.0157896,6.49355e-05,0.028482599999999997,4.8641400000000005e-05,0.500102,0.500304,0.505293
1.3080899999999999e-05,1.7675e-05,177887,1,0.00225314,0.00017085,0.00362503,0.00306141,0.10578599999999999,2.09291e-05,0.0157896,6.3571e-05,0.0290079,1.8574100000000002e-05,0.500102,0.500304,0.505844
1.3034000000000001e-05,1.95028e-05,178332,1,0.00243793,0.000167573,0.00366017,0.00337799,0.10633699999999999,2.1131999999999997e-05,0.0157896,6.23186e-05,0.028835900000000005,4.26535e-05,0.500102,0.500304,0.506396
1.29588e-05,1.79949e-05,178332,1,0.00314,0.000164428,0.00376593,0.00311681,0.10688800000000001,2.17426e-05,0.0157896,6.10807e-05,0.029240600000000002,6.14146e-05,0.500102,0.500304,0.506947
1.28738e-05,1.61808e-05,178459,1,0.00282858,0.000161707,0.00348692,0.0028026,0.107439,2.01317e-05,0.0157896,5.99876e-05,0.0302894,9.95585e-05,0.500103,0.500305,0.507498
1.28047e-05,1.6731e-05,178459,1,0.00302898,0.00016036700000000002,0.0035438,0.0028979,0.10799,2.04601e-05,0.0157896,5.9116999999999997e-05,0.0325972,4.05718e-05,0.500103,0.500305,0.508049
1.27652e-05,1.73749e-05,121632,1,0.00254405,0.000158805,0.00343329,0.00300942,0.10854100000000001,1.98221e-05,0.0157896,5.82463e-05,0.032195299999999996,8.43005e-05,0.500103,0.500305,0.5086
1.27584e-05,1.6395e-05,121632,1,0.00285638,0.000156368,0.00370454,0.00283969,0.10909200000000001,2.1388200000000003e-05,0.0157896,5.73094e-05,0.032191000000000004,0.000193931,0.500103,0.500305,0.509151
1.27878e-05,1.7445699999999998e-05,121632,1,0.00289095,0.000153237,0.00381488,0.00302169,0.109643,2.20252e-05,0.0157896,5.6317600000000004e-05,0.0318721,0.000292957,0.500103,0.500305,0.509702
1.2853599999999998e-05,1.90071e-05,121632,1,0.00291803,0.00014983,0.00371795,0.00329212,0.110194,2.14656e-05,0.0157896,5.54566e-05,0.0310774,0.00037831800000000005,0.500103,0.500305,0.510253
1.29502e-05,1.81047e-05,141356,1,0.00281331,0.00014658799999999999,0.00329834,0.00313583,0.11074500000000001,1.9043e-05,0.0157896,5.48826e-05,0.0317812,0.000415705,0.500103,0.500305,0.510803
1.3061900000000001e-05,1.72842e-05,173786,1,0.00305608,0.000144631,0.00323964,0.00299371,0.111296,1.87041e-05,0.0157896,5.44933e-05,0.032521,0.00036211,0.500102,0.500305,0.511354
1.31584e-05,1.64085e-05,137556,1,0.00309408,0.000143015,0.00309783,0.00284203,0.111847,1.78853e-05,0.0157896,5.40384e-05,0.0322798,0.000274019,0.500102,0.500305,0.511905
1.3223599999999998e-05,1.55699e-05,174492,1,0.00322621,0.00014395399999999998,0.00314989,0.00269678,0.112398,1.8185899999999998e-05,0.0157896,5.37916e-05,0.031755,0.000147627,0.500102,0.500305,0.512456
1.32472e-05,1.4664200000000001e-05,186400,1,0.00258344,0.000146448,0.00319367,0.00253991,0.11294900000000001,1.84387e-05,0.0157896,5.3825e-05,0.030872800000000002,4.77788e-06,0.500102,0.500305,0.5130060000000001
1.32304e-05,1.60856e-05,186335,1,0.00277651,0.00014945600000000001,0.00342267,0.0027861,0.1135,1.97608e-05,0.0157896,5.3919300000000004e-05,0.031608,0.000111264,0.500102,0.500305,0.5135569999999999
1.31732e-05,1.57858e-05,186335,1,0.00386333,0.000151958,0.00355052,0.00273418,0.114051,2.0498899999999998e-05,0.0157896,5.4047e-05,0.032442700000000005,0.000178661,0.500102,0.500305,0.514108
1.3088699999999999e-05,1.67921e-05,186335,1,0.00283023,0.000153911,0.0034753999999999996,0.00290849,0.114602,2.00652e-05,0.0157896,5.42435e-05,0.032906599999999994,0.00019465299999999998,0.500102,0.500305,0.514658
1.2991700000000001e-05,1.72679e-05,144609,1,0.00212515,0.000155362,0.00349719,0.00299088,0.11515299999999999,2.0191e-05,0.0157896,5.46046e-05,0.032579500000000004,0.000134231,0.500102,0.500305,0.515209
1.2893800000000002e-05,1.6356700000000002e-05,144609,1,0.00197993,0.000156526,0.00362384,0.00283306,0.115704,2.0922199999999998e-05,0.0157896,5.51999e-05,0.03222390000000001,1.90244e-05,0.500102,0.500305,0.515759
1.2804100000000002e-05,1.44447e-05,144609,1,0.00214402,0.00015702200000000002,0.00358899,0.00250189,0.116255,2.07211e-05,0.0157896,5.58329e-05,0.0319168,7.30789e-05,0.500102,0.500305,0.51631
1.27435e-05,1.4836e-05,144609,1,0.00250332,0.000158216,0.00324125,0.00256967,0.116806,1.87133e-05,0.0157896,5.6725e-05,0.0322987,0.000233837,0.500102,0.500305,0.51686
1.2718800000000001e-05,1.49546e-05,129824,1,0.00296187,0.000160889,0.00294728,0.00259021,0.11735699999999999,1.7016099999999998e-05,0.0157896,5.80555e-05,0.031840600000000004,0.000342361,0.500102,0.500305,0.517411
1.2742000000000001e-05,1.45627e-05,149612,1,0.0031427,0.000165898,0.00311227,0.00252234,0.117908,1.79687e-05,0.0157896,5.98142e-05,0.0320095,0.000396624,0.500102,0.500305,0.517961
1.2826500000000002e-05,1.4477200000000001e-05,145580,1,0.00341538,0.00017514,0.00317045,0.00250753,0.118459,1.83046e-05,0.0157896,6.2351e-05,0.0308661,0.000400644,0.500102,0.500305,0.518512
1.29644e-05,1.46604e-05,138018,1,0.00330583,0.00018360400000000003,0.00334265,0.00253925,0.11900999999999999,1.9298800000000002e-05,0.0157896,6.46494e-05,0.0293482,0.000429545,0.500102,0.500305,0.519063
1.3105699999999999e-05,1.51398e-05,138018,1,0.00293734,0.00018857299999999998,0.00338616,0.00262228,0.11956099999999999,1.955e-05,0.0157896,6.61944e-05,0.028744299999999997,0.000370726,0.500102,0.500305,0.519614
1.32109e-05,1.55894e-05,138014,1,0.00274912,0.00019088599999999997,0.0034648000000000005,0.00270016,0.12011199999999998,2.0004e-05,0.0157896,6.72113e-05,0.028636400000000003,0.00024802,0.500102,0.500305,0.520165
1.32663e-05,1.6557e-05,138014,1,0.00290148,0.00019277900000000002,0.00377015,0.00286775,0.120663,2.17669e-05,0.0157896,6.80614e-05,0.0288717,0.000106375,0.500103,0.500305,0.520716
1.32659e-05,1.91209e-05,186335,1,0.00255964,0.000194836,0.00388514,0.00331185,0.12121400000000002,2.2430900000000002e-05,0.0157896,6.890060000000001e-05,0.0288557,6.432989999999999e-06,0.500103,0.500305,0.521267
1.3210099999999999e-05,2.07921e-05,186335,1,0.00217818,0.000196971,0.00419436,0.0036013000000000004,0.12176400000000001,2.42161e-05,0.0157896,6.976439999999999e-05,0.029029400000000004,3.1942e-05,0.500103,0.500305,0.5218189999999999
1.31146e-05,2.1244899999999997e-05,186335,1,0.00246896,0.000199252,0.00434938,0.00367972,0.12231500000000001,2.5111199999999998e-05,0.0157896,7.06126e-05,0.0290173,5.60042e-05,0.500103,0.500305,0.52237
1.2993800000000001e-05,2.07894e-05,186335,1,0.00305714,0.000201525,0.00436218,0.00360084,0.122866,2.5185e-05,0.0157896,7.1357e-05,0.029532799999999998,7.700880000000001e-05,0.500103,0.500306,0.522921
1.28673e-05,2.0353599999999998e-05,186335,1,0.00279171,0.00020449200000000002,0.0042262,0.00352535,0.12341700000000001,2.44e-05,0.0157896,7.21496e-05,0.030853700000000005,0.000108132,0.500103,0.500306,0.523472
1.27684e-05,2.23118e-05,125728,1,0.00280326,0.00020779599999999997,0.0045647,0.00386453,0.12396800000000001,2.63543e-05,0.0157896,7.28954e-05,0.0324311,2.8462199999999997e-05,0.500103,0.500306,0.5240229999999999
1.27039e-05,2.4440900000000002e-05,125728,1,0.00240179,0.00021098700000000002,0.0048385,0.00423329,0.124519,2.7935100000000003e-05,0.0157896,7.37333e-05,0.0321505,0.000103539,0.500103,0.500306,0.524574
1.26835e-05,2.62494e-05,125728,1,0.0027324000000000003,0.000213794,0.00501265,0.00454653,0.12507000000000001,2.8940500000000002e-05,0.0157896,7.47016e-05,0.0322077,0.00021679900000000002,0.500103,0.500306,0.525125
1.2704300000000001e-05,2.7771100000000003e-05,125728,1,0.00283509,0.00021654200000000001,0.00503019,0.00481009,0.125621,2.9041799999999997e-05,0.0157896,7.5901e-05,0.0318428,0.000303194,0.500103,0.500306,0.525676
1.27595e-05,2.8368000000000004e-05,88223,1,0.00306496,0.00021909099999999998,0.00491348,0.00491348,0.126172,2.8368000000000004e-05,0.0157896,7.72685e-05,0.0313649,0.000394929,0.500103,0.500306,0.526227
1.2838499999999999e-05,2.64273e-05,88223,1,0.00309275,0.000221215,0.00457734,0.00457734,0.126723,2.64273e-05,0.0157896,7.85256e-05,0.0320565,0.000380206,0.500103,0.500306,0.526777
1.29245e-05,2.5073000000000002e-05,88029,1,0.00322988,0.00022292099999999998,0.00434277,0.00434277,0.127274,2.5073000000000002e-05,0.0157896,7.95526e-05,0.032241000000000006,0.000298565,0.500103,0.500306,0.527328
1.2989400000000001e-05,2.3982600000000003e-05,88029,1,0.00325729,0.00022479099999999998,0.00415391,0.00415391,0.127825,2.3982600000000003e-05,0.0157896,8.0355e-05,0.0321002,0.000216022,0.500103,0.500306,0.527879
1.30244e-05,2.27291e-05,129823,1,0.0033681999999999996,0.000227614,0.00408192,0.0039368,0.128376,2.3567e-05,0.0157896,8.106239999999999e-05,0.0314759,7.8371e-05,0.500103,0.500306,0.528429
1.30191e-05,1.86687e-05,129823,1,0.00236495,0.000230137,0.00420573,0.00323352,0.12892699999999999,2.42818e-05,0.0157896,8.152430000000001e-05,0.0309633,3.54544e-05,0.500103,0.500306,0.52898
1.2970999999999998e-05,2.00186e-05,129824,1,0.00294432,0.000232122,0.0042341,0.00346733,0.129478,2.44456e-05,0.0157896,8.18512e-05,0.031785,0.00016818400000000001,0.500103,0.500306,0.5295310000000001
1.2890799999999999e-05,2.08246e-05,129824,1,0.00332451,0.000233428,0.00421416,0.00360693,0.130029,2.43304e-05,0.0157896,8.2027e-05,0.0326373,0.00019359599999999998,0.500103,0.500306,0.5300819999999999
1.27889e-05,2.10727e-05,129824,1,0.00233705,0.000234307,0.00407828,0.0036499,0.13058,2.35459e-05,0.0157896,8.220809999999999e-05,0.032938,0.000208538,0.500103,0.500306,0.530632
1.26827e-05,2.10602e-05,148705,1,0.00197883,0.000235075,0.00416627,0.00364773,0.131131,2.4054e-05,0.0157896,8.261290000000001e-05,0.0323105,0.000108743,0.500103,0.500306,0.5311819999999999
1.2582699999999999e-05,2.06169e-05,148705,1,0.00216506,0.00023522099999999998,0.00420345,0.00357095,0.131682,2.42686e-05,0.0157896,8.307469999999999e-05,0.031520799999999995,1.63565e-06,0.500102,0.500306,0.531733
1.2497e-05,2.0191700000000002e-05,133920,1,0.00196073,0.00023490299999999998,0.00413865,0.00349731,0.132233,2.38945e-05,0.0157896,8.347090000000001e-05,0.032049400000000006,0.000120121,0.500102,0.500306,0.532283
1.2445199999999999e-05,1.99439e-05,133920,1,0.00249955,0.00023496299999999998,0.00394566,0.00345439,0.13278399999999999,2.2780300000000003e-05,0.0157896,8.395479999999999e-05,0.032173400000000005,0.000263418,0.500102,0.500306,0.532834
1.2431099999999999e-05,1.9636e-05,133920,1,0.00273318,0.00023574700000000002,0.00354819,0.00340105,0.13333499999999998,2.0485500000000002e-05,0.0157896,8.45676e-05,0.031952,0.000357281,0.500103,0.500306,0.533384
1.24631e-05,1.94203e-05,133919,1,0.00305432,0.000238535,0.0035713999999999997,0.0033637,0.13388599999999998,2.0619499999999998e-05,0.0157896,8.55986e-05,0.032213099999999995,0.000398853,0.500103,0.500306,0.533935
1.2554e-05,2.02113e-05,142114,1,0.00320768,0.000243537,0.00362261,0.0035007,0.134437,2.09152e-05,0.0157896,8.69659e-05,0.0299401,0.00040822,0.500103,0.500306,0.534486
1.2687200000000001e-05,2.06625e-05,142114,1,0.00325581,0.000246631,0.00390216,0.00357885,0.13498800000000002,2.2529099999999997e-05,0.0157896,8.775120000000001e-05,0.028933999999999998,0.000401545,0.500103,0.500306,0.535037
1.28104e-05,2.076e-05,142110,1,0.00300909,0.000247007,0.00379541,0.00359574,0.13553900000000002,2.19128e-05,0.0157896,8.794e-05,0.0284722,0.000318565,0.500103,0.500306,0.5355880000000001
1.2889000000000001e-05,2.08843e-05,142110,1,0.00265622,0.000245951,0.00410207,0.00361727,0.13609000000000002,2.36833e-05,0.0157896,8.77934e-05,0.0286715,0.000209966,0.500103,0.500306,0.536139
1.29153e-05,2.07517e-05,190431,1,0.00279393,0.000244333,0.00447164,0.0035943000000000004,0.136641,2.5816999999999997e-05,0.0157896,8.75127e-05,0.028658299999999998,4.2135399999999996e-05,0.500103,0.500306,0.53669
1.28899e-05,2.04856e-05,190431,1,0.00231168,0.000242955,0.00483233,0.00354822,0.137192,2.78995e-05,0.0157896,8.7291e-05,0.028887400000000004,1.4178599999999998e-05,0.500103,0.500306,0.537241
1.2809300000000001e-05,2.00009e-05,190431,1,0.00216438,0.000241508,0.0050314999999999995,0.00346426,0.137743,2.90494e-05,0.0157896,8.71109e-05,0.0291694,4.86892e-05,0.500103,0.500307,0.537792
1.26951e-05,2.01989e-05,190431,1,0.00270035,0.000240118,0.00508486,0.00349855,0.138294,2.9357399999999998e-05,0.0157896,8.69126e-05,0.029099700000000003,8.0238e-05,0.500103,0.500307,0.538343
1.25628e-05,2.2272199999999997e-05,190431,1,0.00293696,0.000238802,0.00499638,0.00385766,0.138845,2.88466e-05,0.0157896,8.66207e-05,0.0300051,9.405700000000001e-05,0.500104,0.500307,0.538895
1.24372e-05,2.40733e-05,190431,1,0.00286136,0.00023799,0.00477164,0.00416962,0.139396,2.75491e-05,0.0157896,8.63748e-05,0.0321498,9.37414e-05,0.500104,0.500307,0.539446
1.23467e-05,2.5773000000000002e-05,129824,1,0.00300032,0.0002375,0.00470341,0.00446401,0.13994700000000002,2.7155100000000004e-05,0.0157896,8.61471e-05,0.0324027,1.74149e-05,0.500104,0.500307,0.5399970000000001
1.2293900000000001e-05,2.7480199999999998e-05,129824,1,0.00300967,0.00023673,0.00490118,0.00475971,0.140497,2.8296999999999997e-05,0.0157896,8.599700000000001e-05,0.0319743,0.000153519,0.500104,0.500308,0.5405479999999999
1.2284600000000001e-05,2.8890799999999998e-05,92000,1,0.00300823,0.000235716,0.00500403,0.00500403,0.141048,2.8890799999999998e-05,0.0157896,8.598879999999999e-05,0.0321079,0.00024892400000000003,0.500104,0.500308,0.541099
1.2315399999999999e-05,3.00145e-05,92125,1,0.00351748,0.00023449200000000002,0.00519866,0.00519866,0.141599,3.00145e-05,0.0157896,8.618209999999999e-05,0.0315227,0.000334088,0.500104,0.500308,0.5416489999999999
1.23783e-05,2.85302e-05,92125,1,0.00330017,0.000232958,0.00494157,0.00494157,0.14215,2.85302e-05,0.0157896,8.646930000000001e-05,0.0318149,0.000404212,0.500104,0.500308,0.5422
1.2461199999999999e-05,2.71813e-05,92125,1,0.00361808,0.000231265,0.00470794,0.00470794,0.142701,2.71813e-05,0.0157896,8.662700000000001e-05,0.0320947,0.000368665,0.500104,0.500308,0.542751
1.25376e-05,2.5662399999999997e-05,92125,1,0.00394709,0.000228925,0.00444486,0.00444486,0.143252,2.5662399999999997e-05,0.0157896,8.643520000000001e-05,0.032297900000000004,0.00027807900000000003,0.500103,0.500307,0.543301
1.2591099999999999e-05,2.42073e-05,88029,1,0.00393506,0.00022732400000000002,0.00419283,0.00419283,0.143803,2.42073e-05,0.0157896,8.609799999999999e-05,0.0319203,0.000161745,0.500103,0.500307,0.543852
1.26184e-05,2.28663e-05,88029,1,0.00376359,0.000226541,0.00396056,0.00396056,0.144354,2.28663e-05,0.0157896,8.57033e-05,0.031066399999999997,3.3782199999999996e-05,0.500103,0.500307,0.544403
1.26001e-05,1.9363800000000003e-05,133919,1,0.00277462,0.00022548,0.00382132,0.00335391,0.144905,2.2062399999999997e-05,0.0157896,8.51641e-05,0.0310837,9.77786e-05,0.500103,0.500307,0.544953
1.2548900000000001e-05,2.03362e-05,133919,1,0.0031213,0.000223955,0.00372075,0.00352234,0.145456,2.14817e-05,0.0157896,8.45383e-05,0.032163,0.00019810099999999998,0.500103,0.500307,0.545504
1.24689e-05,2.07138e-05,133920,1,0.00305371,0.000222067,0.00358945,0.00358774,0.146007,2.07237e-05,0.0157896,8.381290000000001e-05,0.0328379,0.000208029,0.500103,0.500307,0.5460550000000001
1.23727e-05,2.07545e-05,91998,1,0.00270807,0.00021982599999999998,0.00359479,0.00359479,0.146558,2.07545e-05,0.0157896,8.311399999999999e-05,0.03283,0.00019183200000000002,0.500103,0.500307,0.546605
1.2275e-05,2.04204e-05,152801,1,0.00276508,0.000216978,0.00369132,0.00353691,0.147109,2.1311799999999998e-05,0.0157896,8.24874e-05,0.0324004,6.08989e-05,0.500103,0.500307,0.5471560000000001
1.21839e-05,1.9686500000000002e-05,152801,1,0.00271721,0.000213427,0.00363231,0.00340979,0.14765999999999999,2.09711e-05,0.0157896,8.18499e-05,0.0317479,1.0316300000000001e-05,0.500103,0.500307,0.547706
1.21171e-05,1.94057e-05,91997,1,0.00204602,0.000209436,0.00336117,0.00336117,0.14821099999999998,1.94057e-05,0.0157896,8.10445e-05,0.0319715,0.000163751,0.500103,0.500307,0.5482560000000001
1.20844e-05,1.92189e-05,91997,1,0.00256872,0.00020579299999999999,0.00332881,0.00332881,0.14876199999999998,1.92189e-05,0.0157896,8.02572e-05,0.0319721,0.000313025,0.500103,0.500307,0.5488069999999999
1.20902e-05,1.85312e-05,91997,1,0.00299292,0.00020303,0.0032097000000000002,0.0032097000000000002,0.149313,1.85312e-05,0.0157896,7.96447e-05,0.0319953,0.00039262,0.500103,0.500307,0.549357
1.21476e-05,1.73947e-05,91997,1,0.00333415,0.000203455,0.00301284,0.00301284,0.149864,1.73947e-05,0.0157896,7.97755e-05,0.0321467,0.000405364,0.500103,0.500307,0.549908
1.2265e-05,1.78297e-05,92129,1,0.00362176,0.000204891,0.00308819,0.00308819,0.15041500000000002,1.78297e-05,0.0157896,7.99585e-05,0.029530400000000002,0.00042862900000000003,0.500103,0.500307,0.550459
1.24006e-05,1.79527e-05,92129,1,0.00352657,0.000203803,0.0031095,0.0031095,0.15096600000000002,1.79527e-05,0.0157896,7.94115e-05,0.0287899,0.000385755,0.500103,0.500307,0.55101
1.2510899999999999e-05,1.77011e-05,92063,1,0.00313067,0.00020061,0.00306592,0.00306592,0.151517,1.77011e-05,0.0157896,7.84918e-05,0.0289112,0.000264863,0.500103,0.500307,0.551561
1.25751e-05,1.7529300000000002e-05,194527,1,0.00296199,0.00019691900000000002,0.0035395,0.00303617,0.152068,2.04353e-05,0.0157896,7.7573e-05,0.0286922,0.00013264,0.500104,0.500308,0.5521119999999999
1.25896e-05,1.72252e-05,194527,1,0.00270516,0.00019354,0.00395409,0.00298349,0.152619,2.2829e-05,0.0157896,7.665430000000001e-05,0.0285187,2.03477e-05,0.500104,0.500308,0.552663
1.25512e-05,1.73633e-05,194527,1,0.00252187,0.000190708,0.00421704,0.00300741,0.15317,2.43471e-05,0.0157896,7.58562e-05,0.029095599999999996,4.30063e-05,0.500104,0.500308,0.553214
1.2470699999999999e-05,1.78426e-05,194527,1,0.00242978,0.000188239,0.00432348,0.00309043,0.153721,2.49616e-05,0.0157896,7.52002e-05,0.0288732,6.91629e-05,0.500104,0.500308,0.553765
1.23597e-05,1.77666e-05,194527,1,0.00303922,0.000186135,0.00428735,0.00307727,0.154272,2.4753000000000002e-05,0.0157896,7.46607e-05,0.029282,9.56099e-05,0.500104,0.500308,0.554316
1.22409e-05,1.93549e-05,194527,1,0.00295988,0.00018417099999999998,0.00410134,0.00335237,0.154823,2.36791e-05,0.0157896,7.40908e-05,0.030456,0.00014622,0.500104,0.500309,0.554868
1.2145899999999998e-05,2.0912600000000004e-05,194527,1,0.0033312,0.000183278,0.0038090000000000003,0.00362216,0.155374,2.19913e-05,0.0157896,7.365199999999999e-05,0.0325757,6.42118e-05,0.500104,0.500309,0.555419
1.2076800000000001e-05,2.23007e-05,92000,1,0.00328399,0.00018223599999999998,0.00386259,0.00386259,0.155925,2.23007e-05,0.0157896,7.32332e-05,0.0322276,5.86059e-05,0.500104,0.500309,0.55597
1.2046800000000001e-05,2.35565e-05,96096,1,0.00369813,0.00018039,0.00408011,0.00408011,0.156476,2.35565e-05,0.0157896,7.27859e-05,0.0321548,0.00017873900000000002,0.500104,0.500309,0.556521
1.20536e-05,2.4749899999999998e-05,96096,1,0.0036116,0.000178296,0.00428681,0.00428681,0.157027,2.4749899999999998e-05,0.0157896,7.24053e-05,0.031838,0.00027732900000000004,0.500104,0.500309,0.557071
1.2096300000000001e-05,2.5661700000000002e-05,96221,1,0.00420501,0.00017601400000000003,0.00444474,0.00444474,0.157578,2.5661700000000002e-05,0.0157896,7.2229e-05,0.0310392,0.000362746,0.500104,0.500309,0.5576220000000001
1.21692e-05,2.38773e-05,96221,1,0.00387351,0.000173214,0.00413567,0.00413567,0.158129,2.38773e-05,0.0157896,7.2088e-05,0.031778,0.00041422599999999996,0.500104,0.500309,0.5581729999999999
1.22506e-05,2.23644e-05,92125,1,0.00400422,0.00017107599999999999,0.00387362,0.00387362,0.15868,2.23644e-05,0.0157896,7.18681e-05,0.0325361,0.000345836,0.500104,0.500309,0.558723
1.23156e-05,2.08271e-05,149844,1,0.00450593,0.000169127,0.00366399,0.00360736,0.15922999999999998,2.1154099999999998e-05,0.0157896,7.1417e-05,0.032303700000000005,0.00024714400000000003,0.500104,0.500309,0.5592739999999999
1.2356199999999999e-05,1.93726e-05,149844,1,0.00442248,0.000169373,0.00351593,0.00335544,0.159781,2.02992e-05,0.0157896,7.121800000000001e-05,0.031776799999999994,0.000125345,0.500104,0.500309,0.559825
1.2357200000000001e-05,1.77529e-05,92125,1,0.00357682,0.00017093299999999998,0.00307489,0.00307489,0.160332,1.77529e-05,0.0157896,7.12809e-05,0.0309474,1.84837e-05,0.500104,0.500309,0.560375
1.2317100000000001e-05,1.62695e-05,198623,1,0.00313384,0.000172652,0.00290208,0.00281797,0.160883,1.67551e-05,0.0157896,7.13415e-05,0.0316403,0.0001463,0.500104,0.500309,0.560926
1.22394e-05,1.74809e-05,198623,1,0.00348543,0.000174106,0.00307969,0.00302779,0.161434,1.77806e-05,0.0157896,7.14275e-05,0.0324875,0.000224945,0.500104,0.500309,0.561477
1.21401e-05,1.87933e-05,100572,1,0.00314704,0.00017496700000000002,0.00325509,0.00325509,0.161985,1.87933e-05,0.0157896,7.14763e-05,0.0329981,0.00023391200000000002,0.500104,0.500309,0.562027
1.2030899999999999e-05,1.85746e-05,100572,1,0.00308547,0.000174837,0.00321721,0.00321721,0.16253599999999999,1.85746e-05,0.0157896,7.14791e-05,0.0325578,0.00017119099999999998,0.500104,0.500309,0.562578
1.19256e-05,1.80545e-05,96036,1,0.00319926,0.000173677,0.00312713,0.00312713,0.16308699999999998,1.80545e-05,0.0157896,7.13921e-05,0.0322479,4.81512e-05,0.500104,0.500309,0.563128
1.1829600000000001e-05,1.68102e-05,133920,1,0.00275866,0.000171069,0.00305821,0.00291162,0.163638,1.76566e-05,0.0157896,7.102229999999999e-05,0.031946800000000004,4.82825e-05,0.500104,0.500309,0.563678
1.1761700000000001e-05,1.57036e-05,133920,1,0.00247791,0.000168015,0.00275066,0.00271995,0.164189,1.5881e-05,0.0157896,7.050350000000001e-05,0.0323815,0.000205831,0.500104,0.500309,0.564229
1.1734600000000001e-05,1.5210299999999999e-05,152801,1,0.00286369,0.00016529,0.00267085,0.00263451,0.16474,1.54202e-05,0.0157896,6.99832e-05,0.031861900000000005,0.000326558,0.500104,0.500309,0.564779
1.17568e-05,1.4295599999999999e-05,152801,1,0.0031568,0.000164222,0.0025542,0.00247607,0.16529100000000002,1.47467e-05,0.0157896,6.96767e-05,0.0320102,0.000405081,0.500104,0.500309,0.56533
1.18273e-05,1.46097e-05,136415,1,0.00360316,0.00016680900000000002,0.00303514,0.00253047,0.16584200000000002,1.75234e-05,0.0157896,7.01283e-05,0.030824,0.000401837,0.500104,0.500309,0.56588
1.19351e-05,1.51402e-05,138016,1,0.00382822,0.00016901900000000002,0.00347323,0.00262236,0.166393,2.00527e-05,0.0157896,7.036810000000001e-05,0.029380200000000002,0.00040510199999999996,0.500104,0.500309,0.566431
1.20461e-05,1.54186e-05,157651,1,0.00347854,0.00016888099999999998,0.00365009,0.00267058,0.166944,2.10738e-05,0.0157896,7.013640000000001e-05,0.028783099999999995,0.000338258,0.500104,0.500309,0.566982
1.2122e-05,1.603e-05,157651,1,0.0032854,0.00016768799999999998,0.0036751999999999996,0.00277648,0.167495,2.1218699999999997e-05,0.0157896,6.9851e-05,0.028668799999999998,0.00022422400000000003,0.500104,0.500309,0.567533
1.21504e-05,1.59953e-05,157587,1,0.00310083,0.000167778,0.00345118,0.00277047,0.168046,1.99254e-05,0.0157896,6.99555e-05,0.0288634,6.7198e-05,0.500104,0.500309,0.568084
1.21301e-05,1.74584e-05,156897,1,0.00267166,0.00016875,0.00320496,0.00302389,0.168597,1.85038e-05,0.0157896,7.02223e-05,0.0288225,7.06135e-06,0.500104,0.500309,0.5686359999999999
1.2056700000000001e-05,1.8120899999999998e-05,198623,1,0.00268435,0.000170488,0.00324925,0.00313863,0.169148,1.87595e-05,0.0157896,7.06602e-05,0.0290648,5.9087e-05,0.500104,0.500309,0.569187
1.19492e-05,1.87221e-05,198623,1,0.0027453000000000004,0.000173113,0.00331177,0.00324276,0.169699,1.91205e-05,0.0157896,7.135319999999999e-05,0.0290471,7.54191e-05,0.500105,0.50031,0.569738
1.18217e-05,1.8496600000000002e-05,198434,1,0.00299852,0.000175839,0.00330832,0.0032037,0.17025,1.9100599999999998e-05,0.0157896,7.225890000000001e-05,0.0296219,9.957629999999999e-05,0.500105,0.50031,0.570289
1.16941e-05,1.71223e-05,194843,1,0.00313034,0.000178575,0.00307864,0.00296567,0.170801,1.77745e-05,0.0157896,7.304659999999999e-05,0.0308848,0.000126589,0.500105,0.50031,0.57084
1.15902e-05,1.66673e-05,165868,1,0.00337882,0.000181797,0.00343525,0.00288686,0.171352,1.98334e-05,0.0157896,7.38459e-05,0.032463599999999995,5.5173699999999997e-05,0.500105,0.50031,0.571391
1.15271e-05,1.80529e-05,165868,1,0.00351182,0.000183737,0.00392591,0.00312685,0.171903,2.26662e-05,0.0157896,7.4378e-05,0.0322322,8.08041e-05,0.500105,0.50031,0.5719420000000001
1.15061e-05,1.91795e-05,165868,1,0.00383026,0.00018438599999999998,0.00393012,0.00332199,0.172454,2.2690500000000002e-05,0.0157896,7.46925e-05,0.0322697,0.00021119599999999997,0.500105,0.500311,0.572493
1.15198e-05,2.02991e-05,145388,1,0.00383065,0.00018444299999999998,0.00362472,0.00351591,0.173005,2.09273e-05,0.0157896,7.49885e-05,0.0317966,0.000299337,0.500105,0.500311,0.573044
1.15657e-05,2.11403e-05,100192,1,0.00433199,0.00018398200000000001,0.00366161,0.00366161,0.173556,2.11403e-05,0.0157896,7.53266e-05,0.031541200000000005,0.00038233699999999995,0.500105,0.500311,0.5735939999999999
1.1641300000000002e-05,1.92178e-05,148703,1,0.00389906,0.00018349599999999998,0.00358215,0.00332862,0.17410699999999998,2.06816e-05,0.0157896,7.570319999999999e-05,0.0319932,0.00038935,0.500105,0.50031,0.574145
1.17201e-05,1.75556e-05,148703,1,0.00438223,0.000183369,0.00356125,0.00304071,0.17465799999999998,2.05609e-05,0.0157896,7.60072e-05,0.0322498,0.000292065,0.500105,0.50031,0.574695
1.17828e-05,1.5953199999999998e-05,153940,1,0.00425501,0.00018512900000000002,0.0034790999999999997,0.00276318,0.175209,2.0086600000000002e-05,0.0157896,7.656569999999999e-05,0.032172700000000005,0.00020089,0.500105,0.50031,0.575246
1.18124e-05,1.5373800000000002e-05,153555,1,0.0041455,0.00018919599999999998,0.00342049,0.00266283,0.17576,1.97482e-05,0.0157896,7.7451e-05,0.031488499999999996,6.7623e-05,0.500105,0.50031,0.575797
1.1795499999999999e-05,1.51593e-05,153555,1,0.00323268,0.000193904,0.00347119,0.00262566,0.176311,2.00409e-05,0.0157896,7.834979999999999e-05,0.030987599999999997,6.071020000000001e-05,0.500105,0.50031,0.576348
1.17332e-05,1.69215e-05,157676,1,0.00335954,0.000198814,0.00375308,0.00293089,0.176862,2.16684e-05,0.0157896,7.93999e-05,0.031921,0.000193228,0.500104,0.50031,0.5768979999999999
1.1636199999999999e-05,1.80492e-05,202719,1,0.00322841,0.000203383,0.00380971,0.00312621,0.17741300000000002,2.1995300000000003e-05,0.0157896,8.057890000000001e-05,0.0325586,0.000226756,0.500104,0.50031,0.577449
1.15227e-05,1.86793e-05,202719,1,0.00300805,0.000206865,0.00376808,0.00323534,0.177963,2.1755e-05,0.0157896,8.15676e-05,0.032971600000000004,0.000243435,0.500104,0.50031,0.5779989999999999
1.14096e-05,1.8225999999999998e-05,138016,1,0.00288621,0.000208433,0.00382754,0.00315683,0.178514,2.2098299999999998e-05,0.0157896,8.2183e-05,0.0323346,0.00013576299999999998,0.500104,0.50031,0.57855
1.13068e-05,1.73065e-05,138016,1,0.00292865,0.00020883099999999998,0.00392596,0.00299758,0.179065,2.26665e-05,0.0157896,8.259889999999999e-05,0.031596,1.7929600000000002e-05,0.500104,0.50031,0.5791
1.1219300000000001e-05,1.73464e-05,138016,1,0.00227709,0.000207564,0.00380801,0.00300449,0.179616,2.19855e-05,0.0157896,8.263870000000001e-05,0.032068900000000004,0.00010368700000000001,0.500104,0.50031,0.57965
1.11679e-05,1.69426e-05,153772,1,0.00232772,0.00020563599999999998,0.00353088,0.00293454,0.180167,2.03855e-05,0.0157896,8.24774e-05,0.0321324,0.000251296,0.500104,0.50031,0.580201
1.1159100000000001e-05,1.63224e-05,156897,1,0.00266909,0.000203681,0.0036069,0.00282713,0.18071800000000002,2.08244e-05,0.0157896,8.21392e-05,0.032026599999999995,0.000342405,0.500104,0.50031,0.580751
1.1202899999999999e-05,1.4761500000000001e-05,140511,1,0.00305851,0.000203783,0.00362667,0.00255676,0.181269,2.09386e-05,0.0157896,8.20896e-05,0.0322727,0.000399363,0.500104,0.50031,0.5813020000000001
1.12941e-05,1.5186600000000001e-05,142112,1,0.00341739,0.000205725,0.00402851,0.0026304,0.18182,2.32586e-05,0.0157896,8.227450000000001e-05,0.029893400000000004,0.00040857,0.500104,0.50031,0.581852
1.14101e-05,1.5752e-05,142112,1,0.00349428,0.00020683,0.00443671,0.00272833,0.182371,2.5615300000000002e-05,0.0157896,8.225809999999999e-05,0.028897700000000002,0.000387971,0.500104,0.50031,0.582403
1.1511400000000001e-05,1.69598e-05,161747,1,0.0031009,0.000206454,0.00447446,0.00293752,0.182922,2.58333e-05,0.0157896,8.21224e-05,0.0285627,0.00028977,0.500105,0.50031,0.582954
1.15713e-05,1.7323800000000002e-05,161747,1,0.00296185,0.000206236,0.00435021,0.00300057,0.183473,2.51159e-05,0.0157896,8.220459999999999e-05,0.0287028,0.00018338799999999999,0.500105,0.500311,0.583505
1.15821e-05,1.7575499999999998e-05,160993,1,0.00274164,0.00020752599999999998,0.00409808,0.00304416,0.184024,2.36602e-05,0.0157896,8.278709999999999e-05,0.0287397,2.30223e-05,0.500105,0.500311,0.5840569999999999
1.15399e-05,1.80614e-05,160993,1,0.00238093,0.00020931,0.00377459,0.00312832,0.184575,2.1792600000000002e-05,0.0157896,8.3488e-05,0.0289704,3.54729e-05,0.500105,0.500311,0.584608
1.14451e-05,1.89111e-05,160994,1,0.00242002,0.00021181,0.00332693,0.0032755,0.185126,1.9208e-05,0.0157896,8.44289e-05,0.0291978,7.23996e-05,0.500105,0.500311,0.585159
1.132e-05,1.94501e-05,161619,1,0.00265671,0.000214635,0.00359639,0.00336887,0.185677,2.07637e-05,0.0157896,8.55308e-05,0.029184300000000003,0.00010786799999999999,0.500105,0.500311,0.5857100000000001
1.11866e-05,1.90105e-05,202530,1,0.00273147,0.000217296,0.00365361,0.00329272,0.186228,2.10941e-05,0.0157896,8.65772e-05,0.0300932,0.000121959,0.500105,0.500311,0.5862609999999999
1.1061700000000001e-05,1.73586e-05,146207,1,0.00299362,0.00021985,0.00336334,0.00300661,0.186779,1.94183e-05,0.0157896,8.7365e-05,0.0322316,0.000117963,0.500105,0.500312,0.586812
1.09694e-05,1.6195599999999998e-05,169964,1,0.00330607,0.00022220400000000002,0.00371791,0.00280516,0.18733,2.14654e-05,0.0157896,8.797030000000001e-05,0.0324278,7.450779999999999e-06,0.500105,0.500312,0.587363
1.09152e-05,1.67561e-05,169964,1,0.00322834,0.000223106,0.00407417,0.00290224,0.187881,2.3522199999999996e-05,0.0157896,8.823139999999999e-05,0.031993,0.000135066,0.500106,0.500312,0.587914
1.09003e-05,1.8068800000000002e-05,169964,1,0.00331071,0.00022260400000000003,0.004023,0.00312961,0.188432,2.32268e-05,0.0157896,8.82226e-05,0.0321256,0.000234091,0.500106,0.500312,0.588465
1.0918599999999999e-05,1.92117e-05,150303,1,0.00357223,0.00022161700000000002,0.00430564,0.00332757,0.18898299999999998,2.4858600000000003e-05,0.0157896,8.81955e-05,0.03148309999999999,0.000321084,0.500105,0.500312,0.589015
1.0971400000000001e-05,1.76463e-05,149484,1,0.00350821,0.000219902,0.0040816,0.00305643,0.18953399999999998,2.3565100000000002e-05,0.0157896,8.80778e-05,0.0317695,0.000396576,0.500105,0.500312,0.589566
1.1043800000000001e-05,1.63955e-05,152799,1,0.00346665,0.000218438,0.00418806,0.00283978,0.190085,2.4179800000000002e-05,0.0157896,8.80284e-05,0.032105299999999996,0.00035863199999999995,0.500105,0.500312,0.590116
1.1113e-05,1.55951e-05,152799,1,0.00388375,0.000217501,0.00399491,0.00270115,0.190636,2.30646e-05,0.0157896,8.80507e-05,0.032363499999999996,0.000268062,0.500105,0.500312,0.590667
1.1162000000000001e-05,1.53626e-05,157651,1,0.00384554,0.000218586,0.00371996,0.00266088,0.191187,2.1477199999999998e-05,0.0157896,8.83888e-05,0.031921899999999996,0.00016249,0.500105,0.500312,0.591218
1.1171600000000002e-05,1.49125e-05,157651,1,0.00342111,0.000221515,0.00382323,0.00258292,0.19173800000000002,2.20734e-05,0.0157896,8.89951e-05,0.031078199999999997,2.70045e-05,0.500105,0.500312,0.591769
1.11301e-05,1.61677e-05,161772,1,0.00272808,0.000224713,0.00398467,0.00280034,0.19228900000000002,2.3005500000000002e-05,0.0157896,8.960200000000001e-05,0.0312075,0.000109644,0.500105,0.500312,0.5923189999999999
1.1045299999999999e-05,1.76502e-05,161772,1,0.0031206,0.000227707,0.00413183,0.0030570999999999997,0.19284,2.38551e-05,0.0157896,9.0345e-05,0.0322998,0.000223159,0.500105,0.500312,0.59287
1.09321e-05,1.84552e-05,162591,1,0.00275874,0.000230413,0.00396355,0.00319654,0.193391,2.28835e-05,0.0157896,9.11677e-05,0.03287059999999999,0.000241998,0.500105,0.500312,0.59342
1.08089e-05,1.8819e-05,141292,1,0.00257041,0.000231693,0.00396117,0.00325955,0.193942,2.28698e-05,0.0157896,9.166040000000001e-05,0.0328074,0.000225812,0.500105,0.500312,0.593971
1.0691600000000001e-05,1.8540999999999997e-05,142112,1,0.00235047,0.000231433,0.00409246,0.0032114000000000005,0.194493,2.36278e-05,0.0157896,9.18404e-05,0.0323726,9.088040000000001e-05,0.500105,0.500312,0.594521
1.05815e-05,1.8101400000000003e-05,142112,1,0.00224887,0.000229707,0.00408067,0.00313526,0.195044,2.3559699999999997e-05,0.0157896,9.17405e-05,0.0317659,8.031489999999999e-06,0.500105,0.500312,0.595071
1.04942e-05,1.80424e-05,142112,1,0.00186705,0.000226757,0.00382284,0.00312504,0.195595,2.20712e-05,0.0157896,9.129309999999999e-05,0.0320476,0.00014198,0.500105,0.500312,0.595622
1.04447e-05,1.74984e-05,160993,1,0.00231352,0.00022328299999999998,0.00373941,0.00303082,0.19614600000000001,2.1589499999999997e-05,0.0157896,9.06098e-05,0.031939999999999996,0.000290585,0.500105,0.500312,0.596172
1.04382e-05,1.63006e-05,160993,1,0.0026526999999999996,0.00022025299999999998,0.00363563,0.00282335,0.196696,2.09903e-05,0.0157896,8.986450000000001e-05,0.0320104,0.000375401,0.500105,0.500312,0.596723
1.04821e-05,1.50431e-05,144607,1,0.0030405000000000002,0.00021942900000000002,0.00381006,0.00260554,0.197247,2.1997399999999997e-05,0.0157896,8.94744e-05,0.0321009,0.000391964,0.500105,0.500312,0.5972729999999999
1.05704e-05,1.55193e-05,146208,1,0.00309987,0.00021946900000000002,0.00414299,0.00268803,0.197798,2.39196e-05,0.0157896,8.91709e-05,0.0296039,0.00040936099999999996,0.500105,0.500312,0.597824
1.06665e-05,1.64961e-05,146208,1,0.00321566,0.000218252,0.00437163,0.00285721,0.198349,2.52396e-05,0.0157896,8.862690000000001e-05,0.0287572,0.000358623,0.500105,0.500312,0.598375
1.0735e-05,1.72459e-05,165843,1,0.00271412,0.000216298,0.00438679,0.00298707,0.1989,2.5327199999999997e-05,0.0157896,8.81426e-05,0.028938799999999997,0.000233727,0.500105,0.500312,0.5989260000000001
1.07592e-05,1.7399500000000002e-05,165089,1,0.00258474,0.00021511900000000003,0.00413549,0.00301368,0.199451,2.38762e-05,0.0157896,8.80147e-05,0.028656099999999997,0.00011146200000000001,0.500105,0.500312,0.599477
1.07347e-05,1.84506e-05,165089,1,0.00254173,0.00021489099999999999,0.00396265,0.00319574,0.20000199999999999,2.28783e-05,0.0157896,8.81267e-05,0.028535900000000003,3.7900599999999997e-06,0.500106,0.500312,0.600028
1.06562e-05,2.03053e-05,112356,1,0.00206005,0.000215098,0.00351698,0.00351698,0.200553,2.03053e-05,0.0157896,8.837379999999999e-05,0.02905,5.4514899999999995e-05,0.500106,0.500313,0.600579
1.05278e-05,2.11431e-05,112356,1,0.0019887999999999998,0.000216065,0.0036621,0.0036621,0.201104,2.11431e-05,0.0157896,8.88789e-05,0.028905400000000005,0.000103987,0.500106,0.500313,0.60113
1.0377e-05,2.12021e-05,112356,1,0.00271454,0.000217136,0.00367232,0.00367232,0.201655,2.12021e-05,0.0157896,8.951010000000001e-05,0.0293102,0.000126676,0.500106,0.500313,0.601681
1.02214e-05,2.0143e-05,112356,1,0.00267775,0.000217818,0.00348886,0.00348886,0.202206,2.0143e-05,0.0157896,8.99418e-05,0.030480900000000002,0.000175247,0.500106,0.500313,0.602232
1.00825e-05,1.77393e-05,174060,1,0.00276702,0.000219028,0.00349677,0.00307253,0.202757,2.01886e-05,0.0157896,9.02934e-05,0.0326578,0.000100507,0.500106,0.500313,0.602783
9.9788e-06,1.77203e-05,174060,1,0.00279064,0.000219402,0.00422993,0.00306924,0.203308,2.44215e-05,0.0157896,9.035219999999999e-05,0.0322454,3.49098e-05,0.500106,0.500314,0.603334
9.9125e-06,1.91357e-05,174060,1,0.00289738,0.000218431,0.00430975,0.0033144,0.20385899999999998,2.48823e-05,0.0157896,9.01008e-05,0.0322289,0.000156085,0.500106,0.500314,0.603885
9.88089e-06,2.05472e-05,174060,1,0.00274936,0.000216643,0.00403131,0.00355889,0.20440999999999998,2.32748e-05,0.0157896,8.97276e-05,0.0319038,0.00026315400000000004,0.500106,0.500314,0.604436
9.88226e-06,2.16115e-05,154399,1,0.00324818,0.00021458,0.00388448,0.00374323,0.204961,2.2426999999999997e-05,0.0157896,8.94409e-05,0.0310529,0.000348891,0.500106,0.500314,0.6049869999999999
9.9148e-06,1.97452e-05,156895,1,0.00284745,0.000212169,0.00368588,0.00341997,0.205512,2.12804e-05,0.0157896,8.92089e-05,0.0317943,0.000397226,0.500106,0.500314,0.605537
9.959270000000001e-06,1.83704e-05,156895,1,0.00307236,0.000210178,0.00374978,0.00318184,0.20606300000000002,2.16494e-05,0.0157896,8.90259e-05,0.0325585,0.000320494,0.500106,0.500314,0.606088
9.9951e-06,1.7051e-05,162132,1,0.00348487,0.000209029,0.00399482,0.00295333,0.206614,2.3064099999999998e-05,0.0157896,8.89657e-05,0.0323697,0.000237344,0.500106,0.500314,0.606638
9.999930000000001e-06,1.5854e-05,162132,1,0.00332728,0.000209822,0.00385129,0.00274599,0.20716500000000002,2.22354e-05,0.0157896,8.916889999999999e-05,0.0317329,0.00011491200000000001,0.500106,0.500314,0.607189
9.95791e-06,1.62206e-05,161747,1,0.00256689,0.000211936,0.00330084,0.0028095,0.20771599999999998,1.90574e-05,0.0157896,8.95652e-05,0.030964699999999998,3.17913e-05,0.500106,0.500314,0.60774
9.868819999999999e-06,1.7088e-05,165868,1,0.00278817,0.000214017,0.00370202,0.00295973,0.208267,2.13736e-05,0.0157896,8.99765e-05,0.0316639,0.000168707,0.500106,0.500314,0.60829
9.73961e-06,1.83571e-05,165087,1,0.00351216,0.00021589799999999999,0.0036604,0.00317954,0.20881799999999998,2.11333e-05,0.0157896,9.05087e-05,0.0324534,0.000248087,0.500106,0.500313,0.608841
9.588710000000001e-06,1.91544e-05,166687,1,0.00237241,0.000217082,0.00353016,0.00331764,0.209369,2.03814e-05,0.0157896,9.09064e-05,0.0329764,0.00027010099999999997,0.500106,0.500314,0.609391
9.43447e-06,1.90547e-05,146208,1,0.00207671,0.00021683099999999998,0.0036198,0.00330038,0.20992,2.0898899999999997e-05,0.0157896,9.09989e-05,0.0326363,0.000198042,0.500106,0.500314,0.609942
9.28742e-06,1.85903e-05,146208,1,0.00203053,0.000215419,0.00368174,0.00321993,0.210471,2.12566e-05,0.0157896,9.08334e-05,0.0322744,7.66844e-05,0.500106,0.500314,0.610492
9.1511e-06,1.87935e-05,146208,1,0.00178922,0.000212605,0.00355698,0.00325512,0.211022,2.0536199999999998e-05,0.0157896,9.036e-05,0.0320167,2.91626e-05,0.500106,0.500314,0.611042
9.04239e-06,1.84943e-05,117093,1,0.00215143,0.00020904900000000002,0.00320331,0.00320331,0.211573,1.84943e-05,0.0157896,8.96384e-05,0.032393599999999995,0.000188895,0.500106,0.500314,0.611593
8.97256e-06,1.75469e-05,165089,1,0.00245803,0.00020542599999999998,0.00311317,0.00303921,0.21212399999999998,1.79739e-05,0.0157896,8.876729999999999e-05,0.0318756,0.000308717,0.500106,0.500314,0.612143
8.95164e-06,1.56773e-05,165089,1,0.00276487,0.000202993,0.00288162,0.0027154,0.212675,1.6637e-05,0.0157896,8.80377e-05,0.0319694,0.00038450400000000003,0.500106,0.500314,0.612693
8.97448e-06,1.47713e-05,148703,1,0.00305213,0.00020324900000000002,0.00326908,0.00255847,0.21322600000000003,1.8874000000000003e-05,0.0157896,8.791790000000001e-05,0.0307781,0.00038459599999999996,0.500106,0.500314,0.613244
9.028150000000001e-06,1.51828e-05,150304,1,0.00312537,0.00020342,0.0036614000000000004,0.00262974,0.213777,2.11391e-05,0.0157896,8.76893e-05,0.0293353,0.00039023599999999997,0.500106,0.500314,0.613795
9.07792e-06,1.64342e-05,169939,1,0.00293873,0.000201901,0.00371903,0.0028465,0.21432800000000002,2.14718e-05,0.0157896,8.71082e-05,0.028797900000000005,0.00031894599999999996,0.500106,0.500314,0.6143460000000001
9.09182e-06,1.69531e-05,169939,1,0.00253587,0.000199856,0.00365422,0.00293637,0.214879,2.10977e-05,0.0157896,8.65727e-05,0.028749,0.000193179,0.500106,0.500314,0.614897
9.06098e-06,1.7252e-05,169185,1,0.00263431,0.00019901,0.00349549,0.00298814,0.215429,2.01812e-05,0.0157896,8.6443e-05,0.028889299999999996,3.77572e-05,0.500106,0.500314,0.615448
8.98512e-06,1.91004e-05,116443,1,0.00233824,0.000198619,0.00330828,0.00330828,0.21598,1.91004e-05,0.0157896,8.63634e-05,0.0288467,3.46657e-05,0.500106,0.500314,0.615999
8.85453e-06,1.97149e-05,117028,1,0.00199906,0.000198945,0.00341473,0.00341473,0.216531,1.97149e-05,0.0157896,8.64487e-05,0.0290293,8.31658e-05,0.500106,0.500314,0.61655
8.68837e-06,2.03265e-05,117028,1,0.00208151,0.000199818,0.00352066,0.00352066,0.21708200000000002,2.03265e-05,0.0157896,8.67438e-05,0.0291199,0.000101351,0.500107,0.500315,0.617101
8.501710000000001e-06,1.97786e-05,210911,1,0.00260633,0.00020068900000000002,0.00344669,0.00342575,0.217633,1.98995e-05,0.0157896,8.721239999999999e-05,0.029653500000000003,0.000137947,0.500107,0.500315,0.6176520000000001
8.31456e-06,1.84907e-05,210911,1,0.00250331,0.000201208,0.00329795,0.00320269,0.21818400000000002,1.90407e-05,0.0157896,8.745790000000001e-05,0.031077099999999996,0.000161395,0.500107,0.500315,0.618203
8.15186e-06,2.00087e-05,108384,1,0.00257043,0.000202308,0.00346561,0.00346561,0.21873499999999998,2.00087e-05,0.0157896,8.7714e-05,0.0324237,7.8576e-05,0.500107,0.500315,0.618754
8.030010000000002e-06,2.15797e-05,178156,1,0.00241776,0.000202474,0.00384697,0.00373772,0.219286,2.22105e-05,0.0157896,8.77557e-05,0.032187099999999996,6.5813e-05,0.500107,0.500316,0.619305
7.94446e-06,2.31352e-05,112480,1,0.00273353,0.000201842,0.00400714,0.00400714,0.21983699999999998,2.31352e-05,0.0157896,8.76681e-05,0.032227099999999995,0.000194677,0.500107,0.500316,0.6198560000000001
7.89178e-06,2.4410100000000002e-05,112480,1,0.00268619,0.000201061,0.00422796,0.00422796,0.220388,2.4410100000000002e-05,0.0157896,8.76878e-05,0.0318105,0.000279533,0.500107,0.500316,0.6204069999999999
7.87385e-06,2.5404e-05,112605,1,0.00302571,0.00020011400000000002,0.00440011,0.00440011,0.220939,2.5404e-05,0.0157896,8.788530000000001e-05,0.0314957,0.000369044,0.500107,0.500316,0.620957
7.880850000000001e-06,2.3538e-05,112605,1,0.00281425,0.000198884,0.0040769,0.0040769,0.22149000000000002,2.3538e-05,0.0157896,8.8048e-05,0.0320113,0.000366412,0.500107,0.500316,0.621508
7.89262e-06,2.1818e-05,112605,1,0.00317336,0.00019759400000000002,0.003779,0.003779,0.222041,2.1818e-05,0.0157896,8.80642e-05,0.0323756,0.000273565,0.500107,0.500316,0.622058
7.88153e-06,2.01838e-05,108509,1,0.00315279,0.00019778900000000003,0.00349594,0.00349594,0.222592,2.01838e-05,0.0157896,8.818370000000001e-05,0.0321498,0.000166894,0.500107,0.500315,0.622609
7.84353e-06,1.88107e-05,108509,1,0.00297204,0.000199664,0.00325812,0.00325812,0.22314299999999998,1.88107e-05,0.0157896,8.859969999999999e-05,0.031509800000000004,4.59628e-05,0.500107,0.500315,0.62316
7.76087e-06,1.7370099999999998e-05,112859,1,0.00238586,0.000201792,0.00300858,0.00300858,0.223694,1.7370099999999998e-05,0.0157896,8.90089e-05,0.030948900000000005,7.50081e-05,0.500107,0.500315,0.62371
7.6358e-06,1.90664e-05,112859,1,0.00306302,0.00020382400000000002,0.0033024,0.0033024,0.22424499999999997,1.90664e-05,0.0157896,8.949879999999999e-05,0.032001299999999996,0.00022039,0.500107,0.500315,0.624261
7.48034e-06,2.01047e-05,112859,1,0.00316925,0.000205615,0.00348224,0.00348224,0.224796,2.01047e-05,0.0157896,8.99961e-05,0.0327478,0.000254805,0.500106,0.500315,0.624811
7.31245e-06,2.10075e-05,116956,1,0.00204059,0.00020663299999999998,0.00363861,0.00363861,0.225347,2.10075e-05,0.0157896,9.0301e-05,0.0329978,0.000275577,0.500106,0.500315,0.625362
7.14456e-06,2.01906e-05,116956,1,0.00183788,0.000206418,0.00349711,0.00349711,0.22589800000000002,2.01906e-05,0.0157896,9.03591e-05,0.032241200000000005,0.000158435,0.500106,0.500316,0.625912
6.983860000000001e-06,1.91043e-05,112420,1,0.00184353,0.000205363,0.00330897,0.00330897,0.22644899999999998,1.91043e-05,0.0157896,9.029940000000001e-05,0.0314519,3.75281e-05,0.500106,0.500316,0.626462
6.834830000000001e-06,1.90426e-05,112797,1,0.00196986,0.000203053,0.00329827,0.00329827,0.22699999999999998,1.90426e-05,0.0157896,8.98699e-05,0.0320825,8.348129999999999e-05,0.500106,0.500316,0.627013
6.718380000000001e-06,1.85201e-05,112797,1,0.00237511,0.00020051599999999998,0.00320778,0.00320778,0.22755100000000003,1.85201e-05,0.0157896,8.93081e-05,0.032201299999999995,0.000230537,0.500106,0.500316,0.627563
6.6431200000000005e-06,1.7709e-05,112477,1,0.00253352,0.000198181,0.0030673000000000002,0.0030673000000000002,0.228102,1.7709e-05,0.0157896,8.86506e-05,0.0320383,0.000322835,0.500106,0.500316,0.6281140000000001
6.617189999999999e-06,1.66678e-05,112477,1,0.00283793,0.00019809599999999998,0.00288695,0.00288695,0.22865300000000002,1.66678e-05,0.0157896,8.85268e-05,0.032167799999999996,0.000385427,0.500106,0.500316,0.628664
6.635729999999999e-06,1.64048e-05,112609,1,0.00299277,0.000200176,0.00284139,0.00284139,0.229204,1.64048e-05,0.0157896,8.89373e-05,0.029954599999999998,0.000395354,0.500106,0.500316,0.629214
6.67717e-06,1.69925e-05,154400,1,0.00309374,0.00020113599999999998,0.00301448,0.00294318,0.22975500000000001,1.74041e-05,0.0157896,8.89354e-05,0.028914999999999996,0.00036484099999999997,0.500107,0.500316,0.6297649999999999
6.70607e-06,1.7345399999999998e-05,174035,1,0.00273989,0.000200328,0.00308868,0.0030043,0.23030599999999998,1.78325e-05,0.0157896,8.85466e-05,0.028584300000000003,0.000262255,0.500107,0.500316,0.630316
6.69615e-06,1.7513e-05,112543,1,0.00243606,0.000199299,0.00303335,0.00303335,0.230857,1.7513e-05,0.0157896,8.81919e-05,0.02878,0.000157828,0.500107,0.500316,0.630867
6.64201e-06,1.7536e-05,215007,1,0.00253273,0.00019905700000000002,0.00322602,0.00303732,0.231408,1.86254e-05,0.0157896,8.81759e-05,0.0287106,3.73124e-06,0.500107,0.500316,0.631418
6.5407299999999995e-06,1.93364e-05,215007,1,0.00214899,0.000199221,0.00357745,0.00334916,0.23195900000000003,2.06544e-05,0.0157896,8.81538e-05,0.028993500000000002,6.19977e-05,0.500107,0.500316,0.631969
6.39391e-06,2.0155799999999998e-05,215007,1,0.00196201,0.000199903,0.0037760999999999997,0.00349108,0.23251,2.18013e-05,0.0157896,8.8283e-05,0.0292179,9.76949e-05,0.500107,0.500316,0.63252
6.2183400000000005e-06,2.03559e-05,215007,1,0.00229459,0.00020082799999999998,0.00384202,0.00352574,0.23306100000000002,2.2181900000000002e-05,0.0157896,8.860549999999999e-05,0.029197000000000004,0.000127418,0.500107,0.500317,0.633071
6.028440000000001e-06,1.9896700000000002e-05,215007,1,0.002561,0.00020157200000000001,0.00376819,0.0034461999999999995,0.233612,2.17556e-05,0.0157896,8.896819999999999e-05,0.0301844,0.000164416,0.500107,0.500317,0.633622
5.85408e-06,2.15761e-05,112480,1,0.0024844000000000003,0.00020238599999999998,0.00373709,0.00373709,0.23416199999999998,2.15761e-05,0.0157896,8.92252e-05,0.032410400000000006,0.000141354,0.500108,0.500317,0.634174
5.7121800000000004e-06,2.306e-05,112480,1,0.00284338,0.000203524,0.00399411,0.00399411,0.234713,2.306e-05,0.0157896,8.951e-05,0.0324877,1.82543e-05,0.500108,0.500317,0.634725
5.60594e-06,2.46057e-05,116576,1,0.00259537,0.000203865,0.00426183,0.00426183,0.235264,2.46057e-05,0.0157896,8.96557e-05,0.0319986,0.00012511100000000002,0.500108,0.500317,0.6352760000000001
5.5375e-06,2.5987199999999997e-05,116576,1,0.0026655999999999997,0.000203772,0.00450112,0.00450112,0.235815,2.5987199999999997e-05,0.0157896,8.979909999999999e-05,0.032132299999999996,0.000222588,0.500108,0.500318,0.635826
5.50367e-06,2.70591e-05,116576,1,0.00284061,0.000203789,0.00468678,0.00468678,0.236366,2.70591e-05,0.0157896,9.01427e-05,0.0314887,0.000311201,0.500108,0.500318,0.6363770000000001
5.4991599999999995e-06,2.51686e-05,116701,1,0.00279192,0.000203368,0.00435933,0.00435933,0.23691700000000002,2.51686e-05,0.0157896,9.0589e-05,0.0318308,0.00038540300000000004,0.500108,0.500318,0.636927
5.51251e-06,2.36904e-05,116701,1,0.0028626,0.000202788,0.0041033,0.0041033,0.23746799999999998,2.36904e-05,0.0157896,9.08652e-05,0.0321141,0.00034344599999999996,0.500108,0.500318,0.637478
5.51858e-06,2.2138e-05,116701,1,0.00335572,0.000201893,0.00383442,0.00383442,0.238019,2.2138e-05,0.0157896,9.081629999999999e-05,0.032326799999999996,0.000247304,0.500107,0.500317,0.6380279999999999
5.5033400000000006e-06,2.0779899999999997e-05,112605,1,0.00339502,0.000202434,0.00359919,0.00359919,0.23856999999999998,2.0779899999999997e-05,0.0157896,9.08525e-05,0.0318875,0.000139096,0.500107,0.500317,0.638579
5.45368e-06,1.9452e-05,112605,1,0.00275456,0.00020423200000000002,0.00336919,0.00336919,0.239121,1.9452e-05,0.0157896,9.120559999999999e-05,0.031102699999999997,2.2826699999999998e-06,0.500107,0.500317,0.63913
5.36197e-06,1.91003e-05,116642,1,0.00253229,0.00020580000000000002,0.00330826,0.00330826,0.23967199999999997,1.91003e-05,0.0157896,9.149129999999999e-05,0.031220099999999997,0.000122019,0.500107,0.500317,0.63968
5.23505e-06,2.02193e-05,116642,1,0.0029948,0.000206981,0.00350209,0.00350209,0.240223,2.02193e-05,0.0157896,9.174110000000001e-05,0.0323149,0.000242458,0.500107,0.500317,0.640231
5.08398e-06,2.06519e-05,116642,1,0.00269344,0.00020794099999999998,0.00357702,0.00357702,0.240774,2.06519e-05,0.0157896,9.197469999999999e-05,0.032887,0.000264639,0.500107,0.500317,0.640781
4.92564e-06,2.04832e-05,116642,1,0.00194404,0.000208132,0.0035478000000000003,0.0035478000000000003,0.241325,2.04832e-05,0.0157896,9.208770000000001e-05,0.0328202,0.000245934,0.500107,0.500317,0.641332
4.77348e-06,2.02062e-05,116516,1,0.0020497,0.00020758700000000002,0.00349982,0.00349982,0.24187600000000004,2.02062e-05,0.0157896,9.214209999999999e-05,0.0324413,0.000114221,0.500107,0.500317,0.641882
4.63019e-06,1.91192e-05,116516,1,0.00177699,0.00020595900000000002,0.00331155,0.00331155,0.242427,1.91192e-05,0.0157896,9.19899e-05,0.0318344,2.58397e-05,0.500107,0.500318,0.642432
4.5086500000000004e-06,1.88732e-05,116893,1,0.00197971,0.00020360200000000002,0.00326893,0.00326893,0.24297800000000003,1.88732e-05,0.0157896,9.15341e-05,0.0321105,0.000128758,0.500107,0.500318,0.642983
4.421769999999999e-06,1.84739e-05,116573,1,0.00240061,0.000201268,0.00319978,0.00319978,0.243529,1.84739e-05,0.0157896,9.102680000000001e-05,0.0319519,0.00027210099999999996,0.500107,0.500318,0.643533
4.376869999999999e-06,1.76193e-05,116573,1,0.00256389,0.000199592,0.00305176,0.00305176,0.24408000000000002,1.76193e-05,0.0157896,9.05753e-05,0.0320649,0.00036737900000000003,0.500107,0.500318,0.644083
4.37973e-06,1.64613e-05,116705,1,0.00297104,0.00020085,0.00285118,0.00285118,0.244631,1.64613e-05,0.0157896,9.09267e-05,0.0319446,0.00038030800000000005,0.500107,0.500318,0.644634
4.428959999999999e-06,1.71927e-05,116705,1,0.00302018,0.00020303400000000002,0.00297786,0.00297786,0.245182,1.71927e-05,0.0157896,9.14215e-05,0.0296203,0.000391923,0.500107,0.500318,0.645185
4.4882e-06,1.75692e-05,116705,1,0.00311201,0.000203337,0.00304308,0.00304308,0.24573299999999998,1.75692e-05,0.0157896,9.12967e-05,0.0287671,0.000346328,0.500107,0.500318,0.6457350000000001
4.52454e-06,1.7929600000000002e-05,116704,1,0.00273469,0.000202163,0.0031055,0.0031055,0.246284,1.7929600000000002e-05,0.0157896,9.08631e-05,0.028944799999999996,0.00022647400000000003,0.500107,0.500318,0.6462859999999999
4.51866e-06,1.8003499999999998e-05,116704,1,0.00262325,0.000201208,0.00311829,0.00311829,0.246835,1.8003499999999998e-05,0.0157896,9.05942e-05,0.028730000000000002,9.33765e-05,0.500108,0.500318,0.646837
4.46968e-06,1.89202e-05,219103,1,0.00242214,0.00020079400000000002,0.00332651,0.00327708,0.24738600000000002,1.9205599999999998e-05,0.0157896,9.047049999999999e-05,0.028681900000000003,2.87346e-05,0.500108,0.500318,0.647388
4.37511e-06,2.03009e-05,219103,1,0.00207589,0.000200602,0.00360644,0.00351621,0.247937,2.0821799999999998e-05,0.0157896,9.0314e-05,0.029019599999999996,8.05709e-05,0.500108,0.500318,0.647939
4.23847e-06,2.0750100000000003e-05,219103,1,0.00209863,0.00020076099999999998,0.00374283,0.00359402,0.24848800000000001,2.16092e-05,0.0157896,9.03411e-05,0.0289218,0.00012027,0.500108,0.500318,0.64849
4.07732e-06,2.0668699999999997e-05,219103,1,0.00253918,0.000200985,0.00374554,0.00357993,0.24903899999999998,2.1624899999999997e-05,0.0157896,9.05138e-05,0.0293322,0.000150915,0.500108,0.500319,0.649041
3.91239e-06,2.01608e-05,219103,1,0.00254141,0.000200578,0.00360251,0.00349196,0.24959,2.07991e-05,0.0157896,9.05075e-05,0.030561900000000003,0.000201647,0.500108,0.500319,0.6495920000000001
3.77302e-06,2.16229e-05,116576,1,0.00272679,0.000200918,0.00374519,0.00374519,0.250141,2.16229e-05,0.0157896,9.05406e-05,0.032670199999999996,0.000114975,0.500108,0.500319,0.650143
3.6661900000000003e-06,2.2921599999999998e-05,116576,1,0.00277804,0.00020115,0.00397013,0.00397013,0.250692,2.2921599999999998e-05,0.0157896,9.05792e-05,0.0323091,2.3968600000000003e-05,0.500108,0.500319,0.650694
3.5959500000000003e-06,2.42031e-05,120672,1,0.0029417,0.00020063,0.004192100000000001,0.004192100000000001,0.251243,2.42031e-05,0.0157896,9.05368e-05,0.0321743,0.000152897,0.500108,0.500319,0.651245
3.5605199999999998e-06,2.5350100000000003e-05,120672,1,0.0028583000000000003,0.00020003799999999998,0.00439077,0.00439077,0.251794,2.5350100000000003e-05,0.0157896,9.059629999999999e-05,0.0319097,0.00025611,0.500108,0.50032,0.651796
3.5587800000000004e-06,2.61585e-05,120672,1,0.00325922,0.00019951299999999999,0.00453079,0.00453079,0.252344,2.61585e-05,0.0157896,9.084309999999999e-05,0.031060300000000002,0.00033923300000000004,0.500108,0.50032,0.652346
3.5854199999999997e-06,2.39267e-05,120797,1,0.00277786,0.000198233,0.00414422,0.00414422,0.252895,2.39267e-05,0.0157896,9.098469999999999e-05,0.0318057,0.00038065,0.500108,0.50032,0.6528970000000001
3.62231e-06,2.21632e-05,120797,1,0.00333891,0.00019705099999999998,0.00383878,0.00383878,0.253446,2.21632e-05,0.0157896,9.09457e-05,0.032563,0.000310655,0.500108,0.50032,0.653447
3.64362e-06,2.05368e-05,116701,1,0.0038466999999999998,0.00019583599999999999,0.00355708,0.00355708,0.253997,2.05368e-05,0.0157896,9.06006e-05,0.0323315,0.00021836700000000002,0.500108,0.500319,0.653998
3.6388699999999996e-06,1.90665e-05,116701,1,0.00344988,0.000196187,0.00330241,0.00330241,0.254548,1.90665e-05,0.0157896,9.047959999999999e-05,0.0316926,9.98609e-05,0.500108,0.500319,0.6545489999999999
3.5980500000000002e-06,1.75505e-05,116701,1,0.00266003,0.00019736099999999998,0.00303984,0.00303984,0.25509899999999996,1.75505e-05,0.0157896,9.0566e-05,0.030974400000000003,4.228850000000001e-05,0.500108,0.500319,0.655099
3.5184199999999998e-06,1.8265999999999998e-05,120738,1,0.00267681,0.000198194,0.00316376,0.00316376,0.25565,1.8265999999999998e-05,0.0157896,9.05585e-05,0.0316699,0.000175675,0.500108,0.500319,0.65565
3.4060900000000005e-06,1.89728e-05,120738,1,0.00338329,0.000198735,0.0032861999999999995,0.0032861999999999995,0.256201,1.89728e-05,0.0157896,9.05823e-05,0.032572500000000004,0.00026331099999999996,0.500108,0.500319,0.656201
3.27573e-06,1.97221e-05,121051,1,0.00224661,0.00019879700000000001,0.00341596,0.00341596,0.256752,1.97221e-05,0.0157896,9.05627e-05,0.0329898,0.000285386,0.500108,0.500319,0.656751
3.1427099999999994e-06,1.96436e-05,121051,1,0.00208564,0.000198205,0.00340237,0.00340237,0.257303,1.96436e-05,0.0157896,9.04975e-05,0.032582099999999996,0.000205671,0.500108,0.500319,0.657301
3.0176299999999997e-06,1.8945899999999998e-05,120612,1,0.00215059,0.000196858,0.00328152,0.00328152,0.25785399999999997,1.8945899999999998e-05,0.0157896,9.03975e-05,0.0322258,8.93248e-05,0.500108,0.50032,0.657852
2.9018099999999998e-06,1.76898e-05,120612,1,0.0018233000000000001,0.00019434099999999997,0.00306397,0.00306397,0.258405,1.76898e-05,0.0157896,8.999790000000001e-05,0.0320259,1.70664e-05,0.500108,0.50032,0.658402
2.8129400000000005e-06,1.73675e-05,120669,1,0.0022204,0.00019142400000000002,0.00300815,0.00300815,0.258956,1.73675e-05,0.0157896,8.93908e-05,0.0323384,0.00018589599999999998,0.500108,0.50032,0.6589520000000001
2.75683e-06,1.67247e-05,120669,1,0.00228198,0.00018871,0.00289681,0.00289681,0.25950700000000004,1.67247e-05,0.0157896,8.878040000000001e-05,0.0318786,0.000303726,0.500108,0.50032,0.659503
2.74718e-06,1.56264e-05,120669,1,0.00272267,0.000187365,0.00270657,0.00270657,0.260058,1.56264e-05,0.0157896,8.84104e-05,0.0319202,0.00037579800000000005,0.500108,0.50032,0.660053
2.7859699999999997e-06,1.4168499999999998e-05,173716,1,0.00298057,0.000189166,0.00249301,0.00245406,0.26060900000000004,1.4393399999999998e-05,0.0157896,8.887129999999999e-05,0.030465499999999996,0.00037046199999999995,0.500108,0.50032,0.6606029999999999
2.86329e-06,1.47421e-05,162592,1,0.00329796,0.000190746,0.00255737,0.0025534000000000004,0.26116,1.4765e-05,0.0157896,8.913729999999999e-05,0.0292885,0.000386205,0.500108,0.50032,0.661154
2.93844e-06,1.49332e-05,182227,1,0.00308157,0.000190275,0.00276393,0.00258651,0.261711,1.59576e-05,0.0157896,8.88507e-05,0.028751099999999998,0.00031438099999999997,0.500108,0.50032,0.661705
2.97992e-06,1.5296199999999998e-05,162522,1,0.0029000999999999996,0.000188828,0.00286101,0.00264938,0.262262,1.65181e-05,0.0157896,8.84336e-05,0.028765199999999998,0.000180554,0.500108,0.50032,0.6622560000000001
2.9774700000000003e-06,1.55071e-05,219428,1,0.00289555,0.000188139,0.00289389,0.00268591,0.262813,1.67079e-05,0.0157896,8.82858e-05,0.0289068,2.3495300000000002e-05,0.500108,0.50032,0.6628069999999999
2.9326099999999995e-06,1.76783e-05,219428,1,0.00244392,0.00018786400000000002,0.00331259,0.00306197,0.263364,1.91252e-05,0.0157896,8.818950000000001e-05,0.0288625,4.7842e-05,0.500109,0.50032,0.663358
2.84034e-06,1.85794e-05,219428,1,0.00212859,0.00018809599999999998,0.00357767,0.00321804,0.263915,2.0655700000000003e-05,0.0157896,8.82425e-05,0.029046499999999996,9.690700000000001e-05,0.500109,0.50032,0.663909
2.7148400000000005e-06,1.9371099999999998e-05,219428,1,0.00239543,0.000188693,0.00371734,0.00335517,0.264466,2.14621e-05,0.0157896,8.843120000000001e-05,0.0291884,0.00011413700000000001,0.500109,0.500321,0.66446
2.56954e-06,1.89237e-05,223068,1,0.00243135,0.000188869,0.00392523,0.00327767,0.265017,2.26623e-05,0.0157896,8.866270000000001e-05,0.0297356,0.000162255,0.500109,0.500321,0.665011
2.43155e-06,1.79735e-05,219419,1,0.00246594,0.000188635,0.00343873,0.0031131,0.26556799999999997,1.98535e-05,0.0157896,8.872409999999999e-05,0.031052,0.00018617599999999997,0.500109,0.500321,0.665562
2.32358e-06,1.93106e-05,120672,1,0.00282199,0.000188879,0.0033446999999999995,0.0033446999999999995,0.266119,1.93106e-05,0.0157896,8.877120000000001e-05,0.0324318,8.335020000000001e-05,0.500109,0.500321,0.6661130000000001
2.2500499999999997e-06,2.04882e-05,190444,1,0.00290166,0.00018854900000000001,0.00361088,0.00354866,0.26666999999999996,2.0847399999999996e-05,0.0157896,8.87265e-05,0.0321455,5.38361e-05,0.500109,0.500321,0.666664
2.21497e-06,2.1515799999999998e-05,124768,1,0.00321559,0.000187567,0.00372664,0.00372664,0.267221,2.1515799999999998e-05,0.0157896,8.8585e-05,0.0323378,0.00019653400000000003,0.500109,0.500322,0.667215
2.21213e-06,2.24917e-05,124768,1,0.00307307,0.000186577,0.00389569,0.00389569,0.26777199999999995,2.24917e-05,0.0157896,8.84973e-05,0.031809,0.000282099,0.500109,0.500322,0.6677649999999999
2.2397e-06,2.3155e-05,124768,1,0.00351448,0.000185523,0.00401056,0.00401056,0.268323,2.3155e-05,0.0157896,8.85726e-05,0.0316052,0.000366177,0.500109,0.500322,0.668316
2.29247e-06,2.07334e-05,120797,1,0.00296985,0.000183945,0.00359114,0.00359114,0.268874,2.07334e-05,0.0157896,8.848780000000001e-05,0.0320086,0.000367569,0.500109,0.500322,0.668866
2.34521e-06,1.88896e-05,120797,1,0.00398246,0.000181746,0.00327178,0.00327178,0.269425,1.88896e-05,0.0157896,8.80412e-05,0.032443,0.000258187,0.500109,0.500322,0.669417
2.38078e-06,1.71248e-05,178516,1,0.00355608,0.00018093299999999998,0.00322845,0.00296611,0.26997600000000005,1.86395e-05,0.0157896,8.757309999999999e-05,0.0321598,0.000161711,0.500109,0.500321,0.669967
2.3882900000000002e-06,1.55383e-05,178516,1,0.00354087,0.000181799,0.00301985,0.00269131,0.270527,1.74351e-05,0.0157896,8.74735e-05,0.0315726,3.89248e-05,0.500109,0.500321,0.6705180000000001
2.3555599999999997e-06,1.4693900000000002e-05,227295,1,0.00253675,0.00018316,0.00288259,0.00254506,0.271077,1.66426e-05,0.0157896,8.74665e-05,0.0310108,8.17305e-05,0.500109,0.500321,0.6710689999999999
2.28182e-06,1.62709e-05,227295,1,0.00308349,0.000184328,0.00318158,0.00281821,0.27162800000000004,1.83689e-05,0.0157896,8.75092e-05,0.0320081,0.00022879,0.500109,0.500321,0.671619
2.18141e-06,1.756e-05,227295,1,0.00308375,0.000185257,0.00331188,0.00304148,0.272179,1.91211e-05,0.0157896,8.76431e-05,0.032754000000000005,0.00026467200000000003,0.500109,0.500321,0.6721699999999999
2.06765e-06,1.8196900000000002e-05,227295,1,0.00225358,0.000185589,0.00329756,0.00315179,0.27273000000000003,1.90385e-05,0.0157896,8.77337e-05,0.0330566,0.000283116,0.500109,0.500321,0.67272
1.95676e-06,1.82523e-05,124708,1,0.00218114,0.00018486,0.0031614,0.0031614,0.273281,1.82523e-05,0.0157896,8.769950000000001e-05,0.0322946,0.000163675,0.500109,0.500322,0.67327
1.8536700000000002e-06,1.75811e-05,124708,1,0.0021583,0.00018339099999999998,0.00304514,0.00304514,0.273832,1.75811e-05,0.0157896,8.75985e-05,0.0314605,4.5011899999999995e-05,0.500109,0.500322,0.673821
1.7624599999999998e-06,1.61362e-05,124708,1,0.00195171,0.00018063099999999997,0.00279487,0.00279487,0.274383,1.61362e-05,0.0157896,8.71911e-05,0.0320863,7.871770000000001e-05,0.500109,0.500322,0.674371
1.70278e-06,1.4696700000000001e-05,132773,1,0.00223654,0.00017769200000000002,0.00254555,0.00254555,0.274934,1.4696700000000001e-05,0.0157896,8.67481e-05,0.0320902,0.00023019799999999998,0.500109,0.500322,0.674921
1.68168e-06,1.3921900000000001e-05,182677,1,0.00227432,0.000175041,0.00249807,0.00241135,0.275485,1.44226e-05,0.0157896,8.62162e-05,0.0319829,0.000324522,0.500109,0.500322,0.6754720000000001
1.7077700000000002e-06,1.2304000000000001e-05,165086,1,0.00283242,0.000175001,0.0023999000000000004,0.00213112,0.276036,1.3855799999999999e-05,0.0157896,8.624590000000001e-05,0.0321699,0.000380849,0.500109,0.500322,0.676022
1.77907e-06,1.2343699999999998e-05,165087,1,0.00293121,0.000177415,0.00263454,0.00213799,0.27658699999999997,1.52105e-05,0.0157896,8.683149999999999e-05,0.030018700000000002,0.000389908,0.500109,0.500322,0.6765720000000001
1.8780900000000002e-06,1.3523599999999999e-05,186323,1,0.00322429,0.00017874900000000002,0.00291388,0.00234236,0.277138,1.68233e-05,0.0157896,8.705059999999999e-05,0.0288668,0.00036344800000000005,0.500109,0.500322,0.6771229999999999
1.96368e-06,1.4446300000000001e-05,186323,1,0.00286167,0.000178204,0.00308026,0.00250217,0.27768899999999996,1.77839e-05,0.0157896,8.68833e-05,0.0285873,0.000265284,0.500109,0.500322,0.677674
2.01033e-06,1.47531e-05,166618,1,0.00281496,0.000177615,0.00303914,0.00255532,0.27824,1.7546500000000002e-05,0.0157896,8.684790000000001e-05,0.0287932,0.0001486,0.500109,0.500322,0.678225
2.01074e-06,1.50295e-05,223524,1,0.00289404,0.000178138,0.00300323,0.00260318,0.278791,1.73391e-05,0.0157896,8.722299999999999e-05,0.028723400000000003,1.11871e-05,0.500109,0.500322,0.678776
0.0,0.00247387,157728,10,0.0390185,0.00549064,0.204191,0.0428486,0.00129214,0.011789,0.0157896,0.00160051,0.300967,0.28784099999999996,0.5001,0.5003,0.401363
0.000166298,0.0046225,157727,10,0.0448578,0.0101204,0.285556,0.08006410000000001,0.00258428,0.016486599999999997,0.0157896,0.00316872,0.315121,0.302329,0.5001,0.5003,0.402659
0.000442622,0.00651463,157791,10,0.04792,0.014314700000000001,0.356985,0.11283699999999999,0.00387642,0.0206105,0.0157896,0.004724100000000001,0.328424,0.315182,0.5001,0.5003,0.403958
0.000792052,0.00827682,157793,10,0.00240872,0.0183301,0.38487,0.143359,0.00516856,0.0222205,0.0157896,0.00628578,0.336292,0.32260500000000003,0.5001,0.5003,0.405263
0.00119341,0.00985586,157601,10,0.00221966,0.022327,0.450345,0.170709,0.0064607,0.0260007,0.0157896,0.00786142,0.3441,0.33054,0.5001,0.5003,0.406572
0.00163722,0.011233,153247,10,0.057375699999999995,0.026299400000000004,0.506858,0.19456199999999998,0.00775284,0.029263499999999998,0.0157896,0.00945218,0.350051,0.335929,0.5001,0.5003,0.407881
0.00211391,0.0124705,153246,10,0.059139199999999996,0.030309100000000002,0.578363,0.215996,0.00904498,0.0333918,0.0157896,0.0110666,0.35323000000000004,0.340902,0.5001,0.5003,0.409195
0.00261419,0.013847,153954,10,0.0590722,0.0343534,0.642998,0.239837,0.0103371,0.037123500000000004,0.0157896,0.0127023,0.35625500000000004,0.34324,0.500101,0.5003,0.410521
0.00313108,0.014933600000000002,153245,10,0.019498500000000002,0.0384764,0.727032,0.258658,0.011629299999999999,0.0419752,0.0157896,0.0143629,0.360352,0.346771,0.500101,0.500301,0.41185299999999997
0.00366119,0.0157967,153245,10,0.08286260000000001,0.042686199999999994,0.788361,0.273608,0.0129214,0.045516,0.0157896,0.016047899999999997,0.364557,0.349146,0.5001,0.5003,0.413185
0.00419869,0.0164405,153307,10,0.020818299999999998,0.047023199999999994,0.863935,0.28475700000000004,0.014213499999999999,0.0498793,0.0157896,0.0177637,0.369216,0.35438400000000003,0.5001,0.5003,0.414513
0.00474135,0.0173118,153561,10,0.160252,0.051577,0.9575809999999999,0.299849,0.015505700000000002,0.055286,0.0157896,0.019532900000000002,0.376332,0.360245,0.5001,0.5003,0.41585200000000005
0.00529418,0.018040900000000002,157409,10,0.174951,0.0563682,1.03264,0.312477,0.016797799999999998,0.059619500000000006,0.0157896,0.0213572,0.38245500000000004,0.366794,0.500099,0.5003,0.417205
0.0058551,0.0186907,157405,10,0.21415599999999999,0.061479099999999995,1.14736,0.323733,0.018090000000000002,0.0662427,0.0157896,0.0232335,0.386704,0.369508,0.500099,0.5002989999999999,0.41856099999999996
0.006423899999999999,0.0193256,158048,10,0.35539499999999996,0.0668678,1.2908899999999999,0.334729,0.0193821,0.0745293,0.0157896,0.025166099999999997,0.394309,0.3758,0.5000979999999999,0.5002979999999999,0.41992700000000005
0.00700039,0.0198532,161756,10,0.6715260000000001,0.07258339999999999,1.42261,0.34386700000000003,0.0206742,0.08213430000000001,0.0157896,0.027145299999999997,0.39825,0.3781,0.5000979999999999,0.5002979999999999,0.42129700000000003
0.00758872,0.020217,161756,10,0.9143610000000001,0.07845039999999999,1.6394099999999998,0.350168,0.0219664,0.09465130000000001,0.0157896,0.029153199999999997,0.40129899999999996,0.380904,0.500097,0.500297,0.42266800000000004
0.00817919,0.020644,162014,10,1.10249,0.0845658,1.79772,0.357565,0.0232585,0.10379100000000001,0.0157896,0.031206,0.405368,0.38474200000000003,0.500096,0.500297,0.424045
0.00876202,0.0212323,162013,10,2.22131,0.0915968,1.97173,0.367755,0.0245507,0.11383800000000001,0.0157896,0.0333983,0.42296000000000006,0.403412,0.500096,0.500296,0.425442
0.00936607,0.021700900000000002,165791,10,2.7854799999999997,0.09979439999999999,2.56947,0.375872,0.0258428,0.148349,0.0157896,0.035726999999999995,0.43505699999999997,0.41102700000000003,0.500096,0.500296,0.426864
0.00999759,0.022080900000000004,165727,10,3.4417699999999996,0.10885299999999999,3.03336,0.382452,0.0271349,0.17513099999999998,0.0157896,0.0381475,0.43925,0.413022,0.500096,0.500296,0.428287
0.010645100000000001,0.0223888,165791,10,4.40027,0.118299,3.3778,0.387786,0.028427099999999997,0.195017,0.0157896,0.0406223,0.443118,0.41155,0.500095,0.500296,0.429713
0.011285,0.0227696,169951,10,16.8542,0.134019,9.34886,0.394382,0.0297192,0.539756,0.0157896,0.0434839,0.475149,0.44116700000000003,0.500095,0.500296,0.431155
0.0119371,0.023077200000000003,170015,10,28.6008,0.158565,15.9083,0.39970900000000004,0.031011400000000005,0.918465,0.0157896,0.046685199999999996,0.47425500000000004,0.443198,0.500095,0.500296,0.432623
0.012513,0.0248468,174048,10,138.645,0.28255,58.2059,0.430359,0.032303500000000006,3.3605199999999997,0.0157896,0.0529904,0.937048,0.9407030000000001,0.500001,0.49999799999999994,0.6061770000000001
0.0146404,0.0238822,174048,10,80.5908,0.23875900000000003,41.2387,0.413652,0.0335957,2.3809099999999996,0.0157896,0.0550799,0.8537459999999999,0.8464959999999999,0.499997,0.499988,0.6061310000000001
0.015908500000000003,0.0243352,178143,10,57.2094,0.225807,31.3077,0.421497,0.034887800000000004,1.80755,0.0157896,0.056652499999999995,0.676114,0.65399,0.5000020000000001,0.499979,0.605997
0.0163626,0.024890799999999998,178207,10,33.9221,0.22730999999999998,25.129,0.431121,0.0361799,1.45082,0.0157896,0.058143499999999994,0.670187,0.646259,0.49999899999999997,0.499972,0.6059359999999999
0.017142400000000002,0.0254687,190560,10,58.0638,0.238512,32.4257,0.44113199999999997,0.0374721,1.8720900000000003,0.0157896,0.0599347,0.763083,0.743787,0.49999899999999997,0.49996599999999997,0.60588
0.018462700000000002,0.0258783,194656,10,67.7723,0.252212,33.4129,0.448225,0.0387642,1.9290900000000002,0.0157896,0.061814999999999995,0.803902,0.784025,0.49999499999999997,0.49996999999999997,0.605804
0.020093700000000003,0.026293,186335,10,46.6253,0.260257,27.353,0.455409,0.0400564,1.57923,0.0157896,0.0632211,0.721378,0.696343,0.500003,0.499979,0.6057319999999999
0.022368700000000002,0.0266844,186335,10,140.095,0.300746,62.4308,0.462188,0.0413485,3.6044400000000003,0.0157896,0.0652187,0.8623639999999999,0.849189,0.49999899999999997,0.499975,0.6056819999999999
0.0270659,0.0270175,190431,10,82.2189,0.294747,49.411,0.46795699999999996,0.0426406,2.8527400000000003,0.0157896,0.067178,0.930839,0.921855,0.5,0.499967,0.60564
0.031819099999999996,0.0274952,186336,10,104.29799999999999,0.317125,52.6192,0.476231,0.0439328,3.03797,0.0157896,0.0696304,0.947441,0.9501879999999999,0.49999399999999994,0.499967,0.605527
0.0371768,0.027860500000000003,190432,10,55.7249,0.308562,31.0389,0.48255699999999996,0.045224900000000005,1.79203,0.0157896,0.0714631,0.9088729999999999,0.8914719999999999,0.499997,0.49996899999999994,0.6055010000000001
0.0420403,0.0281765,198623,10,49.4527,0.32256399999999996,40.3932,0.48803199999999997,0.0465171,2.3321,0.0157896,0.0740978,0.873984,0.87764,0.49999499999999997,0.499964,0.605408
0.0479353,0.0284754,198623,10,43.7491,0.33161599999999997,30.9067,0.493209,0.047809199999999996,1.7844,0.0157896,0.07665369999999999,0.926899,0.9364030000000001,0.499992,0.499967,0.605294
0.053612099999999996,0.0288184,198624,10,84.5474,0.34838,34.2517,0.49915,0.0491013,1.9775200000000002,0.0157896,0.0792592,0.9231370000000001,0.933997,0.499997,0.499978,0.605163
0.05791810000000001,0.0291327,194527,10,122.215,0.38095500000000004,51.3448,0.504594,0.0503935,2.9643900000000003,0.0157896,0.08181820000000001,0.9512799999999999,0.9648399999999999,0.500004,0.499979,0.6050409999999999
0.06067569999999999,0.0293502,206880,10,105.72,0.377052,41.7894,0.50836,0.0516856,2.4127099999999997,0.0157896,0.0843294,0.901539,0.916797,0.500011,0.49998100000000006,0.604965
0.0668314,0.0296365,215072,10,89.6609,0.393839,40.6063,0.513319,0.052977800000000005,2.3444,0.0157896,0.0876016,0.823783,0.834735,0.500016,0.499983,0.604874
0.07639960000000001,0.029806799999999998,215072,10,180.97,0.436817,60.5225,0.516269,0.05426990000000001,3.4942599999999997,0.0157896,0.0910307,0.8190069999999999,0.8310799999999999,0.500015,0.499979,0.60485
0.0906306,0.030129200000000002,215072,10,123.50399999999999,0.41961400000000004,59.3102,0.521853,0.055562,3.42427,0.0157896,0.09326989999999999,0.9809629999999999,0.9525549999999999,0.5000180000000001,0.499989,0.604681
0.102278,0.0304274,219104,10,127.74600000000001,0.42660699999999996,45.7184,0.527018,0.056854199999999994,2.63955,0.0157896,0.09569730000000001,0.993057,0.981036,0.5000220000000001,0.499979,0.604511
0.11348299999999999,0.0306647,219104,10,72.9143,0.43130799999999997,45.2924,0.5311279999999999,0.058146300000000005,2.61496,0.0157896,0.0982577,0.999114,0.9704729999999999,0.50003,0.49997600000000003,0.6043569999999999
0.128,0.0317995,215007,10,109.90700000000001,0.466337,56.9489,0.550784,0.0594385,3.2879400000000003,0.0157896,0.102121,0.8039430000000001,0.8202729999999999,0.500035,0.499974,0.604247
0.15118299999999998,0.0324133,231393,10,238.243,0.503736,90.5102,0.5614140000000001,0.0607306,5.22561,0.0157896,0.105024,0.9448479999999999,0.9033049999999999,0.500025,0.499968,0.604066
0.178869,0.0325239,235489,10,381.289,0.6174470000000001,125.195,0.563331,0.0620227,7.228110000000001,0.0157896,0.112152,0.341167,0.334253,0.50003,0.499963,0.603997
0.23233,0.0324291,215071,10,100.866,0.542917,59.2409,0.561689,0.0633149,3.42027,0.0157896,0.11448599999999999,0.960184,0.9998459999999999,0.5000100000000001,0.49996599999999997,0.603788
0.267285,0.0322173,239648,10,211.542,0.568021,74.3836,0.558021,0.06460700000000001,4.2945400000000005,0.0157896,0.119528,0.718958,0.743133,0.500007,0.499972,0.603747
0.314291,0.0319726,239648,10,234.967,0.5627300000000001,83.9599,0.553782,0.06589919999999999,4.84743,0.0157896,0.12218599999999999,0.9626540000000001,0.9133549999999999,0.500003,0.499975,0.60359
0.36023,0.0320092,210976,10,277.388,0.594681,73.4246,0.554415,0.0671913,4.23917,0.0157896,0.12598499999999999,0.801575,0.838074,0.5,0.499975,0.6034390000000001
0.409075,0.0321884,235423,10,208.291,0.616487,68.7278,0.557519,0.0684834,3.968,0.0157896,0.130218,0.935348,0.9838290000000001,0.499988,0.49997600000000003,0.6033850000000001
0.460892,0.0323069,227358,10,336.017,0.665795,82.7383,0.5595720000000001,0.06977560000000001,4.7769,0.0157896,0.135001,0.8335629999999999,0.8776790000000001,0.499964,0.499954,0.603205
0.529559,0.0324512,268383,10,224.43400000000003,0.643019,61.5436,0.562072,0.0710677,3.5532199999999996,0.0157896,0.13729,0.9350629999999999,0.8717799999999999,0.499975,0.49995100000000003,0.6031529999999999
0.590379,0.0326336,288862,10,313.47,0.7052149999999999,114.883,0.565231,0.07235989999999999,6.63275,0.0157896,0.140605,0.843983,0.77458,0.499972,0.49994099999999997,0.6029100000000001
0.6554449999999999,0.034061,292893,10,301.596,0.675941,82.2421,0.589954,0.073652,4.74825,0.0157896,0.142689,0.9021020000000001,0.8342149999999999,0.49998400000000004,0.499934,0.602703
0.751039,0.0360686,260063,10,929.41,0.799924,189.237,0.624727,0.0749441,10.9256,0.0157896,0.147708,0.927816,0.985606,0.499982,0.499939,0.602483
0.0,0.0701611,157793,100,12.9932,0.028491500000000003,1.047,0.121523,0.00312502,0.604483,0.0157896,0.00864732,0.94273,1.16279,0.5001,0.5003,0.403196
0.00150268,0.127801,153562,100,15.4672,0.055354999999999994,1.7352299999999998,0.22135700000000003,0.00625003,1.00183,0.0157896,0.0176653,1.42232,1.65471,0.500099,0.5002989999999999,0.40642399999999995
0.00399421,0.157441,157596,100,22.0669,0.0860495,2.72832,0.272696,0.00937505,1.5751899999999999,0.0157896,0.027387599999999998,1.8812400000000002,2.09945,0.500099,0.5002989999999999,0.40974700000000003
0.00701664,15.9047,161824,100,3519.75,0.954839,153.768,27.5478,0.0125001,88.77799999999999,0.0157896,0.0754201,4.83588,4.1799599999999995,0.500096,0.500296,0.413159
0.336346,6.46441,202974,100,68961.7,6.1386,781.365,11.1967,0.0156251,451.121,0.0157896,0.647767,3.59671,4.43944,0.500075,0.500124,0.605593
0.5338890000000001,2.596,202527,100,725877.0,18.849,2878.36,4.4964,0.0187501,1661.82,0.0157896,1.30407,28.6671,31.9668,0.49989799999999995,0.49946,0.604917
2.7107200000000002,344.249,235805,100,238292000000.0,3639.84,1253840.0,596.256,0.021875099999999998,723905.0,0.0157896,127.50399999999999,1378360.0,1479170.0,0.498112,0.500562,0.600431
0.0,1.02515,157598,1000,170.294,0.051370400000000004,2.31373,0.177561,0.00312502,13.3583,0.0157896,0.013518299999999999,26.4582,29.1099,0.5001,0.5003,0.403196
0.00233712,1.4604,153371,1000,252.108,0.0872841,2.66793,0.252949,0.00625003,15.4033,0.0157896,0.0255528,31.9917,34.8966,0.5000979999999999,0.5002979999999999,0.406518
0.00624864,2.29922,157983,1000,530.489,0.14755,7.7923100000000005,0.398237,0.00937505,44.9889,0.0157896,0.0398447,40.6056,43.42100000000001,0.500095,0.5002949999999999,0.41000600000000004
0.010685600000000002,58.8114,161823,1000,30740.6,0.514332,94.1686,10.1864,0.0125001,543.683,0.0157896,0.0637054,83.6306,70.8059,0.5000859999999999,0.500287,0.413583
0.0562149,36.091,202908,1000,114542.0,5.510190000000001,1194.28,6.25115,0.0156251,6895.17,0.0157896,0.350477,24.5044,19.4701,0.5000819999999999,0.49995100000000003,0.606166
0.0,0.0,141160,1,0.00442811,5.72496e-05,0.00159336,0.00113135,0.000550971,0.0,0.0157896,1.18785e-05,0.0319068,0.0005195859999999999,0.5001,0.5003,0.400622
1.28044e-07,0.0,79137,1,0.00460282,0.000103148,0.00238575,0.00208258,0.00110194,0.0,0.0157896,2.2351399999999997e-05,0.0321522,0.000502617,0.5001,0.5003,0.401173
3.06814e-07,0.0,79137,1,0.0043863,0.00014068,0.00345226,0.00296515,0.00165291,0.0,0.0157896,3.16999e-05,0.031690300000000005,0.00041299800000000003,0.5001,0.5003,0.40172399999999997
4.93337e-07,0.0,79137,1,0.0039399000000000005,0.000170803,0.00418569,0.00368205,0.00220388,0.0,0.0157896,3.99035e-05,0.030867900000000004,0.000321552,0.5001,0.5003,0.402275
6.46933e-07,0.0,79137,1,0.00349394,0.00019485299999999999,0.00453085,0.00395341,0.00275485,0.0,0.0157896,4.70584e-05,0.0306832,0.00022621700000000002,0.5001,0.5003,0.402826
7.49139e-07,0.0,79137,1,0.00353778,0.000214153,0.00447478,0.0042477,0.00330582,0.0,0.0157896,5.33367e-05,0.0317437,0.000132194,0.5001,0.5003,0.403377
7.93566e-07,0.0,55202,1,0.00336085,0.00023061,0.00474246,0.00454685,0.00385679,0.0,0.0157896,5.89956e-05,0.0324725,0.000120196,0.5001,0.5003,0.403927
7.88806e-07,0.0,55202,1,0.00330101,0.000246777,0.00490981,0.0047073,0.00440776,0.0,0.0157896,6.45948e-05,0.0326375,0.000123077,0.5001,0.5003,0.404478
7.531109999999999e-07,0.0,55202,1,0.0030180999999999997,0.000262852,0.0049808,0.00477536,0.00495873,0.0,0.0157896,7.02596e-05,0.032144599999999995,0.00021019900000000002,0.5001,0.5003,0.405028
7.086620000000001e-07,0.0,55453,1,0.00320665,0.000279881,0.00503699,0.00475492,0.00550971,0.0,0.0157896,7.61505e-05,0.0313779,0.000280596,0.5001,0.5003,0.405579
6.79474e-07,0.0,116908,1,0.0037075000000000003,0.000298413,0.00518887,0.00494313,0.00606068,0.0,0.0157896,8.236959999999998e-05,0.031722900000000005,0.000416759,0.5001,0.5003,0.40613
6.83919e-07,0.0,116908,1,0.00408395,0.000319066,0.00575862,0.00540857,0.00661165,0.0,0.0157896,8.90684e-05,0.031730799999999997,0.0005047130000000001,0.5001,0.5003,0.406681
7.46977e-07,0.0,115938,1,0.00467969,0.00034188,0.00632803,0.00595521,0.00716262,0.0,0.0157896,9.62617e-05,0.0318975,0.00053765,0.5001,0.5003,0.407231
8.795980000000001e-07,0.0,115938,1,0.00520585,0.000367436,0.00720875,0.00684599,0.00771359,0.0,0.0157896,0.000103915,0.0320868,0.000557608,0.5001,0.5003,0.40778200000000003
1.0810700000000001e-06,0.0,115938,1,0.00526102,0.000392638,0.00770089,0.00743857,0.00826456,0.0,0.0157896,0.00011151399999999999,0.029654200000000002,0.000580561,0.5001,0.5003,0.408333
1.30168e-06,0.0,157728,1,0.00460531,0.000413216,0.00775692,0.00751996,0.00881553,0.0,0.0157896,0.000118071,0.0286163,0.00055338,0.5001,0.5003,0.408884
1.4919299999999998e-06,0.0,157728,1,0.00371499,0.00042965,0.00814992,0.00732927,0.0093665,0.0,0.0157896,0.000123662,0.0285272,0.000478794,0.5001,0.5003,0.409435
1.61771e-06,0.0,157727,1,0.00319897,0.000444322,0.00850862,0.00759175,0.00991747,0.0,0.0157896,0.00012869799999999998,0.0285894,0.000346822,0.5001,0.5003,0.409987
1.67613e-06,0.0,157727,1,0.00272599,0.00045814900000000003,0.00878662,0.00776608,0.0104684,0.0,0.0157896,0.000133336,0.028516800000000002,0.000187413,0.5001,0.5003,0.410538
1.6696200000000002e-06,0.0,157663,1,0.00278658,0.000472227,0.00889929,0.00785984,0.0110194,0.0,0.0157896,0.000138025,0.028800799999999998,0.000137456,0.5001,0.5003,0.41108900000000004
1.60794e-06,0.0,157663,1,0.00289971,0.00048648800000000004,0.00894985,0.00813734,0.0115704,0.0,0.0157896,0.000142524,0.028822700000000003,0.000137795,0.5001,0.5003,0.411641
1.4957499999999998e-06,0.0,112595,1,0.0035951,0.00050114,0.00953708,0.008265799999999998,0.0121214,0.0,0.0157896,0.000146986,0.029129200000000004,0.00010614299999999999,0.5001,0.5003,0.412192
1.3593399999999999e-06,0.0,111840,1,0.00360258,0.000516541,0.00994525,0.00831574,0.0126723,0.0,0.0157896,0.000151549,0.0301752,7.306310000000001e-05,0.500101,0.5003,0.412743
1.2264299999999998e-06,0.0,111840,1,0.0028591999999999997,0.000532419,0.010323100000000002,0.00879562,0.0132233,0.0,0.0157896,0.000156201,0.032428500000000006,0.000125427,0.500101,0.500301,0.41329499999999997
1.13346e-06,0.0,111840,1,0.00342572,0.000548215,0.0104921,0.00916634,0.0137743,0.0,0.0157896,0.000160929,0.0321649,0.00022522700000000002,0.500101,0.500301,0.413846
1.1028399999999999e-06,0.0,116691,1,0.00339424,0.000563487,0.011190700000000001,0.00948135,0.014325200000000001,0.0,0.0157896,0.000165668,0.0319611,0.000318912,0.500101,0.500301,0.414397
1.13555e-06,0.0,116691,1,0.00341169,0.000578243,0.0119235,0.010149700000000001,0.014876200000000001,0.0,0.0157896,0.00017046,0.0317145,0.000401124,0.500101,0.500301,0.414948
1.21604e-06,0.0,116691,1,0.00365148,0.000591927,0.0123044,0.0105539,0.015427200000000002,0.0,0.0157896,0.000175097,0.031092400000000003,0.00048098199999999997,0.500101,0.500301,0.41549899999999995
1.3346e-06,0.0,116691,1,0.004097600000000001,0.000604002,0.012175100000000001,0.010683499999999999,0.015978100000000002,0.0,0.0157896,0.00017942900000000002,0.0317415,0.000512487,0.5001,0.500301,0.41605
1.47278e-06,0.0,116691,1,0.00350464,0.000614944,0.011643700000000002,0.0107137,0.016529099999999998,0.0,0.0157896,0.000183416,0.0323636,0.000466783,0.5001,0.500301,0.4166
1.59115e-06,0.0,116691,1,0.00390319,0.000623928,0.010598999999999999,0.010520299999999998,0.017080099999999997,0.0,0.0157896,0.00018687,0.032149000000000004,0.000410504,0.5001,0.5003,0.41715100000000005
1.6738299999999997e-06,0.0,116000,1,0.00312326,0.000632185,0.00990691,0.00990691,0.017631099999999997,0.0,0.0157896,0.00018993599999999998,0.031616200000000004,0.000294793,0.5001,0.5003,0.417702
1.7121999999999999e-06,0.0,101152,1,0.00293493,0.000639654,0.00965886,0.00930571,0.018182,0.0,0.0157896,0.000192543,0.030788,0.000158303,0.5001,0.5003,0.418253
1.6978e-06,0.0,101152,1,0.00267889,0.00064695,0.00996265,0.0091735,0.018733,0.0,0.0157896,0.000194843,0.0312888,5.3204899999999996e-05,0.5001,0.5003,0.418804
1.6308700000000002e-06,0.0,101152,1,0.00379934,0.0006534690000000001,0.0100945,0.00944357,0.019284,0.0,0.0157896,0.000196756,0.0321553,2.19183e-06,0.5001,0.5003,0.41935500000000003
1.5154399999999998e-06,0.0,120032,1,0.00290164,0.000659028,0.010044200000000001,0.00956181,0.019834900000000003,0.0,0.0157896,0.00019832400000000002,0.032602,5.5881899999999994e-06,0.5001,0.5003,0.41990500000000003
1.36577e-06,0.0,116908,1,0.00284969,0.00066473,0.0101486,0.00950368,0.020385900000000002,0.0,0.0157896,0.000200065,0.032404300000000004,3.948e-05,0.5001,0.5003,0.42045600000000005
1.21213e-06,0.0,105248,1,0.00280604,0.000669695,0.010506399999999999,0.00957799,0.0209369,0.0,0.0157896,0.000201751,0.0320588,0.000145532,0.5001,0.5003,0.42100600000000005
1.07008e-06,0.0,105248,1,0.0028117,0.0006742260000000001,0.010793700000000002,0.00981866,0.0214879,0.0,0.0157896,0.00020346400000000002,0.0317628,0.000231206,0.5001,0.5003,0.42155699999999996
9.68365e-07,0.0,105248,1,0.00346031,0.0006786380000000001,0.0108498,0.00982612,0.0220388,0.0,0.0157896,0.00020525,0.032053700000000004,0.00037475,0.5001,0.5003,0.422108
9.196980000000001e-07,0.0,105248,1,0.00382708,0.000683133,0.0105693,0.00984019,0.0225898,0.0,0.0157896,0.000207154,0.0316012,0.000476664,0.5001,0.5003,0.422658
9.36576e-07,0.0,109344,1,0.00441899,0.0006877060000000001,0.0105484,0.00967295,0.0231408,0.0,0.0157896,0.000209055,0.0318791,0.000529031,0.5001,0.5003,0.423209
1.02197e-06,0.0,109344,1,0.00475195,0.000693739,0.0104685,0.00970265,0.0236917,0.0,0.0157896,0.00021123799999999999,0.0308085,0.00051895,0.5001,0.5003,0.42376
1.1660600000000001e-06,0.0,108499,1,0.00470857,0.000698799,0.010529299999999998,0.009807,0.024242700000000002,0.0,0.0157896,0.000213092,0.0293147,0.000528031,0.5001,0.5003,0.424311
1.3215600000000001e-06,0.0,108499,1,0.0047152,0.0007010510000000001,0.0107441,0.00998738,0.024793700000000002,0.0,0.0157896,0.00021406900000000003,0.0285897,0.00046945099999999996,0.5001,0.5003,0.42486199999999996
1.44459e-06,0.0,108499,1,0.00454544,0.000700687,0.0107441,0.010138,0.0253446,0.0,0.0157896,0.000214274,0.0285216,0.000367574,0.5001,0.5003,0.425413
1.50385e-06,0.0,108499,1,0.00430492,0.0006983219999999999,0.0105028,0.0101458,0.025895599999999994,0.0,0.0157896,0.00021389,0.0287062,0.00022244700000000002,0.5001,0.5003,0.425965
1.49201e-06,0.0,112595,1,0.0034626999999999995,0.000695176,0.0101806,0.010007799999999999,0.0264466,0.0,0.0157896,0.000213269,0.0287601,0.00010873,0.5001,0.5003,0.426516
1.4100100000000001e-06,0.0,111840,1,0.00326524,0.0006915389999999999,0.0100896,0.00975717,0.0269976,0.0,0.0157896,0.000212433,0.0288083,8.103260000000001e-05,0.5001,0.5003,0.42706700000000003
1.26881e-06,0.0,161759,1,0.00316345,0.000687419,0.0103454,0.00963186,0.0275485,0.0,0.0157896,0.000211292,0.0287945,6.19888e-05,0.500101,0.5003,0.42761899999999997
1.08306e-06,0.0,161759,1,0.00310972,0.000683109,0.010525,0.00964712,0.0280995,0.0,0.0157896,0.000209979,0.0293099,4.34166e-05,0.500101,0.500301,0.42817
8.79336e-07,0.0,115936,1,0.0032861999999999995,0.0006792689999999999,0.0107046,0.00975905,0.0286505,0.0,0.0157896,0.000208748,0.0306243,2.1788400000000003e-05,0.500101,0.500301,0.428721
6.92587e-07,0.0,115936,1,0.00317613,0.000675495,0.0110375,0.0101317,0.029201400000000002,0.0,0.0157896,0.00020752599999999998,0.0324363,7.64412e-05,0.500101,0.500301,0.42927200000000004
5.56006e-07,0.0,115936,1,0.00335938,0.000671997,0.011180200000000001,0.010345299999999998,0.029752400000000002,0.0,0.0157896,0.000206464,0.0320736,0.000181758,0.500101,0.500301,0.429824
4.90992e-07,0.0,115936,1,0.00377066,0.0006681689999999999,0.011144,0.0104441,0.030303399999999998,0.0,0.0157896,0.00020548900000000002,0.0322944,0.000292117,0.500101,0.500301,0.430375
4.99567e-07,0.0,120876,1,0.00368983,0.000663928,0.0110697,0.010311399999999998,0.0308543,0.0,0.0157896,0.00020454799999999998,0.0317125,0.000377514,0.500101,0.500301,0.430925
5.660150000000001e-07,0.0,120787,1,0.00427193,0.000658823,0.011087999999999999,0.00984922,0.0314053,0.0,0.0157896,0.000203492,0.031297900000000003,0.000459188,0.500101,0.500301,0.431476
6.75447e-07,0.0,120787,1,0.00418485,0.000652229,0.010914499999999999,0.00978524,0.0319563,0.0,0.0157896,0.000202116,0.0319662,0.00046263300000000005,0.500101,0.500301,0.43202700000000005
7.99165e-07,0.0,120787,1,0.00600944,0.000644324,0.0102163,0.00964119,0.032507299999999996,0.0,0.0157896,0.000200268,0.0322549,0.000389456,0.500101,0.500301,0.43257799999999996
9.02046e-07,0.0,120788,1,0.00529185,0.000635265,0.00909339,0.00888891,0.033058199999999996,0.0,0.0157896,0.000197985,0.0320569,0.000308117,0.500101,0.500301,0.433129
9.76418e-07,0.0,105248,1,0.00518152,0.000625928,0.00923119,0.00846892,0.0336092,0.0,0.0157896,0.000195475,0.0314783,0.00018392299999999998,0.5001,0.500301,0.433679
1.00667e-06,0.0,105248,1,0.00471904,0.0006160019999999999,0.00949746,0.00871624,0.034160199999999995,0.0,0.0157896,0.00019265099999999998,0.030855599999999997,6.84216e-05,0.5001,0.500301,0.43423
9.85878e-07,0.0,105248,1,0.00416878,0.0006056740000000001,0.00961405,0.00886728,0.0347111,0.0,0.0157896,0.000189493,0.031656000000000004,4.32894e-05,0.5001,0.5003,0.43478100000000003
9.17766e-07,0.0,105248,1,0.00393475,0.0005947330000000001,0.00959343,0.00892177,0.0352621,0.0,0.0157896,0.000185988,0.0324519,7.100369999999999e-05,0.5001,0.5003,0.435332
8.125270000000001e-07,0.0,105248,1,0.00398991,0.00058354,0.00935387,0.00882505,0.0358131,0.0,0.0157896,0.00018244099999999998,0.0327372,7.14043e-05,0.5001,0.500301,0.435883
6.92227e-07,0.0,109344,1,0.0039606,0.000572689,0.00881159,0.008573200000000001,0.036364099999999996,0.0,0.0157896,0.000179142,0.032333600000000004,1.88725e-05,0.5001,0.500301,0.436433
5.721629999999999e-07,0.0,109344,1,0.00402721,0.000561442,0.00894331,0.00840465,0.036914999999999996,0.0,0.0157896,0.000175881,0.031515499999999995,0.000105112,0.5001,0.500301,0.43698400000000004
4.73824e-07,0.0,109344,1,0.00404387,0.000550086,0.00890936,0.00840834,0.037466,0.0,0.0157896,0.00017273,0.0318861,0.000226905,0.5001,0.5003,0.43753400000000003
4.25645e-07,0.0,109344,1,0.00432747,0.00053885,0.00862337,0.00826015,0.038017,0.0,0.0157896,0.000169759,0.032186599999999996,0.000355597,0.5001,0.5003,0.43808500000000006
4.34291e-07,0.0,109344,1,0.00480612,0.000527899,0.00804018,0.00795209,0.0385679,0.0,0.0157896,0.000166977,0.0318076,0.00044790199999999997,0.5001,0.5003,0.43863500000000005
5.11829e-07,0.0,113376,1,0.00535042,0.000517982,0.00766024,0.00766024,0.039118900000000005,0.0,0.0157896,0.000164468,0.032070299999999996,0.00048592,0.5001,0.500301,0.43918599999999997
6.593760000000001e-07,0.0,124130,1,0.00569632,0.000509776,0.0077047,0.00753175,0.0396699,0.0,0.0157896,0.000162396,0.0300507,0.00047758800000000004,0.5001,0.500301,0.439737
8.646169999999999e-07,0.0,124130,1,0.00584006,0.000500237,0.00778257,0.00742478,0.0402208,0.0,0.0157896,0.000159912,0.028875900000000003,0.000464445,0.5001,0.5003,0.440288
1.08161e-06,0.0,113376,1,0.00577887,0.000488344,0.00729972,0.00729972,0.040771800000000004,0.0,0.0157896,0.000156735,0.028356599999999996,0.00038602199999999997,0.5001,0.5003,0.44083900000000004
1.26645e-06,0.0,113376,1,0.00579714,0.00047458900000000003,0.00707155,0.00707155,0.0413228,0.0,0.0157896,0.00015298,0.028596899999999998,0.00028831799999999997,0.5001,0.5003,0.44138999999999995
1.3965200000000002e-06,0.0,113375,1,0.00529973,0.000459791,0.00681532,0.00681532,0.0418738,0.0,0.0157896,0.000148897,0.0286882,0.000127968,0.500101,0.500301,0.441942
1.4709e-06,0.0,117534,1,0.00481154,0.000445305,0.00664997,0.00647151,0.042424699999999996,0.0,0.0157896,0.000144915,0.028767599999999997,5.07596e-05,0.500101,0.500301,0.442493
1.4864500000000002e-06,0.0,117534,1,0.00465382,0.000430914,0.00661432,0.00628543,0.04297569999999999,0.0,0.0157896,0.00014083799999999998,0.029025799999999997,4.24339e-05,0.500101,0.500301,0.44304399999999994
1.4557599999999998e-06,0.0,120787,1,0.00483697,0.00041683599999999996,0.00672381,0.00610468,0.0435267,0.0,0.0157896,0.00013670299999999998,0.0290002,2.12443e-05,0.500101,0.500301,0.44359499999999996
1.39846e-06,0.0,120787,1,0.00467944,0.000403081,0.00690468,0.00595254,0.0440776,0.0,0.0157896,0.00013254399999999998,0.029864599999999995,5.27899e-07,0.500101,0.500301,0.444147
1.3399e-06,0.0,120032,1,0.00487142,0.00039026199999999994,0.00702354,0.00608699,0.0446286,0.0,0.0157896,0.000128587,0.031859,1.4488800000000001e-05,0.500101,0.500301,0.444698
1.32058e-06,0.0,120032,1,0.00483801,0.00037795099999999996,0.0070352,0.0061643,0.0451796,0.0,0.0157896,0.00012475,0.032344,7.60478e-05,0.500101,0.500302,0.445249
1.3709999999999999e-06,0.0,120032,1,0.00536922,0.000366096,0.00690707,0.00614697,0.045730599999999996,0.0,0.0157896,0.00012109299999999999,0.0318686,0.000203955,0.500101,0.500302,0.4458
1.4925899999999998e-06,0.0,124972,1,0.00567616,0.00035413,0.00706517,0.00604388,0.0462815,0.0,0.0157896,0.00011753399999999999,0.0321083,0.000302187,0.500101,0.500302,0.446351
1.67676e-06,0.0,124972,1,0.00625505,0.000341557,0.00718222,0.00603803,0.0468325,0.0,0.0157896,0.000113985,0.031576599999999996,0.000390114,0.500101,0.500302,0.446902
1.91139e-06,0.0,124883,1,0.00627892,0.000328403,0.0068443,0.00577486,0.047383499999999995,0.0,0.0157896,0.000110523,0.031674400000000005,0.000472906,0.500101,0.500302,0.447453
2.18231e-06,0.0,124883,1,0.00667272,0.000315554,0.00627269,0.00514123,0.0479344,0.0,0.0157896,0.000107129,0.0319677,0.00042913900000000004,0.500101,0.500302,0.448003
2.4639e-06,0.0,124884,1,0.00796497,0.000302499,0.00535911,0.00438805,0.048485400000000005,0.0,0.0157896,0.000103593,0.032272800000000004,0.00034992300000000003,0.500101,0.500301,0.448554
2.7325200000000002e-06,0.0,124884,1,0.00723271,0.000290672,0.00452437,0.00401471,0.0490364,0.0,0.0157896,0.000100193,0.0318461,0.00023078400000000002,0.500101,0.500301,0.44910500000000003
2.98134e-06,0.0,128979,1,0.00702546,0.000281262,0.00473394,0.00387311,0.04958730000000001,0.0,0.0157896,9.70335e-05,0.0309902,0.000104198,0.500101,0.500301,0.44965600000000006
3.18658e-06,0.0,128979,1,0.00598133,0.000273722,0.0049609,0.0037826,0.050138300000000004,0.0,0.0157896,9.410370000000001e-05,0.030878899999999997,1.0311500000000001e-05,0.500101,0.500301,0.45020699999999997
3.3429699999999996e-06,0.0,165855,1,0.00567503,0.00026771200000000003,0.00531815,0.0037245,0.0506893,0.0,0.0157896,9.14603e-05,0.0320662,0.000103698,0.500101,0.500301,0.450758
3.4716000000000004e-06,0.0,165855,1,0.00547278,0.000262819,0.00572686,0.00409375,0.0512403,0.0,0.0157896,8.9166e-05,0.0326676,0.00010033299999999999,0.500101,0.500301,0.451308
3.5833499999999998e-06,0.0,165855,1,0.00483922,0.000258765,0.00594387,0.00433086,0.05179119999999999,0.0,0.0157896,8.715959999999998e-05,0.032811400000000004,6.844220000000001e-05,0.5001,0.500301,0.451859
3.68004e-06,0.0,165855,1,0.00492997,0.000255337,0.00594528,0.00367398,0.052342200000000005,0.0,0.0157896,8.556489999999999e-05,0.032229400000000005,4.54506e-05,0.5001,0.500301,0.45241000000000003
3.7780800000000006e-06,0.0,165855,1,0.00505649,0.000252187,0.00578982,0.00342748,0.0528932,0.0,0.0157896,8.427309999999999e-05,0.03155209999999999,9.899469999999999e-05,0.5001,0.500301,0.45296000000000003
3.9072699999999994e-06,0.0,165855,1,0.00497614,0.000249892,0.00549989,0.00397959,0.0534441,0.0,0.0157896,8.341530000000001e-05,0.0319464,0.000249265,0.5001,0.500301,0.45351099999999994
4.09223e-06,0.0,165855,1,0.00537089,0.000249156,0.00509962,0.00439894,0.053995100000000004,0.0,0.0157896,8.317780000000001e-05,0.031968,0.000375248,0.5001,0.500301,0.454061
4.3438199999999995e-06,0.0,67743,1,0.00562374,0.000250935,0.00466708,0.00466708,0.0545461,0.0,0.0157896,8.3671e-05,0.031993400000000005,0.000454431,0.5001,0.500301,0.454612
4.67136e-06,0.0,67549,1,0.00601752,0.00025711099999999997,0.00489144,0.00489144,0.0550971,0.0,0.0157896,8.50839e-05,0.0323065,0.00046990300000000003,0.500101,0.500301,0.455162
5.07297e-06,0.0,67549,1,0.00626095,0.000265843,0.0050532,0.0050532,0.055648,0.0,0.0157896,8.69908e-05,0.029584100000000002,0.000498528,0.500101,0.500301,0.45571300000000003
5.50571e-06,0.0,109344,1,0.00591019,0.000273475,0.00524528,0.00494712,0.056199,0.0,0.0157896,8.86119e-05,0.028731700000000002,0.000450424,0.500101,0.500301,0.45626400000000006
5.9230200000000004e-06,0.0,165599,1,0.0058818,0.000279368,0.005615600000000001,0.00463117,0.05675,0.0,0.0157896,8.97965e-05,0.0286694,0.000351997,0.500101,0.500301,0.45681499999999997
6.2794500000000005e-06,0.0,165599,1,0.00576206,0.00028560900000000004,0.00596329,0.00431374,0.0573009,0.0,0.0157896,9.1059e-05,0.028722700000000004,0.000223135,0.500101,0.500301,0.457367
6.56102e-06,0.0,165599,1,0.00514874,0.000293054,0.00609931,0.00412143,0.0578519,0.0,0.0157896,9.25116e-05,0.0285082,9.63927e-05,0.500101,0.500301,0.45791800000000005
6.76029e-06,0.0,165599,1,0.00482049,0.000301647,0.00602277,0.00456402,0.0584029,0.0,0.0157896,9.409389999999999e-05,0.02903,3.18677e-05,0.500101,0.500301,0.45846899999999996
6.891599999999999e-06,0.0,165599,1,0.00472285,0.00031130700000000003,0.0057962,0.00507832,0.0589538,0.0,0.0157896,9.58129e-05,0.0289652,1.54563e-05,0.500101,0.500302,0.45902
6.9846800000000005e-06,0.0,166044,1,0.00448302,0.00032120200000000003,0.00595003,0.00529448,0.059504800000000004,0.0,0.0157896,9.75926e-05,0.029211200000000003,1.27152e-05,0.500101,0.500302,0.45957200000000004
7.0621600000000005e-06,0.0,170271,1,0.00455119,0.000331289,0.00584738,0.0058263,0.0600558,0.0,0.0157896,9.957520000000001e-05,0.0302627,4.97521e-05,0.500101,0.500302,0.46012299999999995
7.149169999999999e-06,0.0,71773,1,0.00478269,0.000342146,0.00637431,0.00637431,0.060606799999999995,0.0,0.0157896,0.00010192899999999999,0.0325688,4.136980000000001e-06,0.500101,0.500302,0.460674
7.267639999999999e-06,0.0,71773,1,0.00500261,0.000352361,0.00681741,0.00681741,0.0611577,0.0,0.0157896,0.000104437,0.0322223,0.000122201,0.500102,0.500302,0.461225
7.43312e-06,0.0,71841,1,0.00550817,0.000361508,0.00662119,0.00662119,0.0617087,0.0,0.0157896,0.000106956,0.0321621,0.00022826599999999997,0.500102,0.500302,0.461776
7.64695e-06,0.0,170017,1,0.00562515,0.00036904699999999995,0.00644587,0.0062402000000000004,0.0622597,0.0,0.0157896,0.000109244,0.031844700000000004,0.000331872,0.500102,0.500302,0.46232700000000004
7.90987e-06,0.0,170017,1,0.00623179,0.000375405,0.00663313,0.00588793,0.0628106,0.0,0.0157896,0.000111355,0.031097800000000002,0.00042064,0.500101,0.500302,0.46287799999999996
8.21044e-06,0.0,170017,1,0.00573832,0.000381624,0.00669712,0.00610175,0.0633616,0.0,0.0157896,0.000113508,0.0317197,0.0004699,0.500101,0.500302,0.46342799999999995
8.5284e-06,0.0,170017,1,0.0070497,0.000388436,0.00681478,0.00636138,0.0639126,0.0,0.0157896,0.000115688,0.0324755,0.000406175,0.500101,0.500302,0.463979
8.83806e-06,0.0,169951,1,0.00704742,0.000396033,0.00699672,0.00672003,0.0644636,0.0,0.0157896,0.00011805700000000001,0.0322319,0.000319145,0.500101,0.500302,0.46453
9.122460000000002e-06,0.0,169951,1,0.00637916,0.000405227,0.00815105,0.00710983,0.0650145,0.0,0.0157896,0.000120815,0.0317094,0.000195353,0.500101,0.500302,0.465081
9.357389999999999e-06,0.0,169951,1,0.00563426,0.000416289,0.009060799999999999,0.0074631,0.0655655,0.0,0.0157896,0.000123844,0.0308226,5.1174399999999996e-05,0.500101,0.500302,0.465632
9.528150000000001e-06,0.0,169951,1,0.00472936,0.000427921,0.00973009,0.00774719,0.0661165,0.0,0.0157896,0.00012690000000000002,0.0314553,7.22157e-05,0.500101,0.500302,0.466182
9.64132e-06,0.0,169951,1,0.00417499,0.000439476,0.0101868,0.0074395,0.0666674,0.0,0.0157896,0.00012997,0.0323504,0.000142605,0.500101,0.500302,0.466733
9.71687e-06,0.0,169951,1,0.00432023,0.00045069699999999996,0.0104108,0.00722976,0.0672184,0.0,0.0157896,0.000133079,0.0327575,0.000155229,0.500101,0.500302,0.46728400000000003
9.77548e-06,0.0,169951,1,0.00411302,0.000460019,0.0104485,0.00755761,0.0677694,0.0,0.0157896,0.000135862,0.0325328,9.28259e-05,0.500101,0.500302,0.467834
9.83572e-06,0.0,169951,1,0.00419672,0.00046833,0.010284,0.00751825,0.0683203,0.0,0.0157896,0.000138557,0.0321097,3.10422e-05,0.500101,0.500302,0.46838500000000005
9.90867e-06,0.0,169951,1,0.0038865,0.000475185,0.009973200000000002,0.00706171,0.06887130000000001,0.0,0.0157896,0.00014099700000000002,0.0318779,0.000119101,0.500101,0.500302,0.46893500000000005
1.0013200000000001e-05,0.0,169951,1,0.00370894,0.00048105099999999997,0.00953776,0.00728772,0.0694223,0.0,0.0157896,0.00014332399999999999,0.0323209,0.000277244,0.500101,0.500302,0.46948599999999996
1.01598e-05,0.0,169951,1,0.00406922,0.000486489,0.009000200000000002,0.00752726,0.0699733,0.0,0.0157896,0.000145685,0.0316902,0.000392628,0.500101,0.500302,0.47003599999999995
1.0365399999999999e-05,0.0,169951,1,0.00455195,0.000492629,0.008378700000000001,0.007645900000000001,0.0705242,0.0,0.0157896,0.000148278,0.0319664,0.000452586,0.500101,0.500302,0.470587
1.06384e-05,0.0,71645,1,0.00493535,0.000499576,0.00773092,0.00773092,0.07107519999999999,0.0,0.0157896,0.000150896,0.0307754,0.00045622800000000004,0.500101,0.500302,0.471137
1.09645e-05,0.0,113440,1,0.00507417,0.00050643,0.00782537,0.00766195,0.0716262,0.0,0.0157896,0.00015343,0.0293862,0.000462744,0.500101,0.500302,0.471688
1.13081e-05,0.0,113440,1,0.00448936,0.000512111,0.00817843,0.00736893,0.07217710000000001,0.0,0.0157896,0.000155641,0.0287134,0.000410585,0.500101,0.500302,0.47223999999999994
1.16186e-05,0.0,133075,1,0.00449867,0.000516924,0.00802221,0.0072774,0.0727281,0.0,0.0157896,0.000157569,0.0286041,0.000293266,0.500101,0.500302,0.47279099999999996
1.18675e-05,0.0,133075,1,0.00400316,0.00052209,0.00781875,0.0070283,0.0732791,0.0,0.0157896,0.00015957299999999998,0.028842200000000002,0.000149064,0.500101,0.500302,0.473342
1.2047999999999999e-05,0.0,169695,1,0.003341,0.000527159,0.007317100000000001,0.00642874,0.07383010000000001,0.0,0.0157896,0.000161414,0.0288251,5.0546099999999994e-05,0.500101,0.500302,0.473893
1.2157200000000001e-05,0.0,174050,1,0.00303807,0.00053211,0.007399600000000001,0.00654186,0.07438099999999999,0.0,0.0157896,0.000163108,0.0288769,1.95716e-05,0.500101,0.500302,0.474444
1.2205599999999999e-05,0.0,174050,1,0.00318352,0.000536861,0.00761769,0.0069741,0.074932,0.0,0.0157896,0.00016464099999999998,0.028881,1.46568e-05,0.500102,0.5003029999999999,0.47499600000000003
1.22202e-05,0.0,174050,1,0.00334667,0.00054082,0.00769499,0.00734576,0.07548300000000001,0.0,0.0157896,0.000165925,0.0294493,3.41955e-05,0.500102,0.5003029999999999,0.47554700000000005
1.2229200000000001e-05,0.0,75869,1,0.0033317,0.00054412,0.00780419,0.00780419,0.07603389999999999,0.0,0.0157896,0.000166986,0.0307106,5.75388e-05,0.500102,0.5003029999999999,0.47609799999999997
1.226e-05,0.0,75869,1,0.00336541,0.000546829,0.00819533,0.00819533,0.0765849,0.0,0.0157896,0.000167779,0.0325141,8.799960000000001e-06,0.500102,0.5003029999999999,0.476649
1.23352e-05,0.0,75869,1,0.00345767,0.000548141,0.00844097,0.00844097,0.0771359,0.0,0.0157896,0.00016816400000000003,0.0320732,0.00013585,0.500102,0.5003029999999999,0.4772
1.24613e-05,0.0,174113,1,0.00365823,0.000547882,0.00807462,0.00800026,0.0776868,0.0,0.0157896,0.00016816799999999998,0.0322288,0.00025822599999999996,0.500102,0.5003029999999999,0.47775100000000004
1.26302e-05,0.0,120812,1,0.0037786,0.0005459940000000001,0.00834358,0.00751509,0.07823780000000001,0.0,0.0157896,0.00016768,0.0318159,0.000338934,0.500102,0.5003029999999999,0.47830200000000006
1.28369e-05,0.0,121631,1,0.00413254,0.0005427769999999999,0.00834515,0.00735366,0.0787888,0.0,0.0157896,0.00016690299999999998,0.0314487,0.000427798,0.500102,0.5003029999999999,0.478853
1.30731e-05,0.0,170017,1,0.00386931,0.000539366,0.00816644,0.00736218,0.0793398,0.0,0.0157896,0.00016608900000000002,0.0320209,0.00042337900000000004,0.500102,0.5003029999999999,0.47940299999999997
1.3319e-05,0.0,170017,1,0.00458337,0.000535846,0.00821442,0.00762296,0.0798907,0.0,0.0157896,0.00016512099999999998,0.032384500000000004,0.000327173,0.500102,0.5003029999999999,0.479954
1.35574e-05,0.0,174112,1,0.00415422,0.000533162,0.00814381,0.0078855,0.08044169999999999,0.0,0.0157896,0.000164437,0.032124400000000004,0.000253768,0.500102,0.5003029999999999,0.480505
1.37697e-05,0.0,174047,1,0.00397778,0.000531504,0.00904269,0.00809597,0.0809927,0.0,0.0157896,0.000163915,0.0314966,0.00012222899999999998,0.500102,0.5003029999999999,0.48105600000000004
1.39349e-05,0.0,174047,1,0.00304385,0.000530522,0.00974491,0.00826121,0.08154360000000001,0.0,0.0157896,0.000163485,0.0309264,9.74862e-06,0.500101,0.5003029999999999,0.48160600000000003
1.4036300000000001e-05,0.0,174047,1,0.0028531,0.000529828,0.010218399999999999,0.008361200000000001,0.0820946,0.0,0.0157896,0.000163017,0.031755599999999995,0.000131138,0.500101,0.5003029999999999,0.48215699999999995
1.40849e-05,0.0,174047,1,0.00310797,0.00052877,0.0104892,0.00787481,0.0826456,0.0,0.0157896,0.000162488,0.0325533,0.000157529,0.500101,0.5003029999999999,0.48270799999999997
1.4099000000000002e-05,0.0,174047,1,0.00237962,0.000526762,0.0105421,0.00768472,0.0831965,0.0,0.0157896,0.000161784,0.0328529,0.000171443,0.500101,0.5003029999999999,0.48325799999999997
1.4096199999999999e-05,0.0,174047,1,0.00227586,0.000522598,0.010416400000000001,0.00730005,0.0837475,0.0,0.0157896,0.00016063,0.0323957,7.68401e-05,0.500101,0.5003029999999999,0.483809
1.40973e-05,0.0,174047,1,0.00236485,0.000517605,0.0100974,0.00702052,0.0842985,0.0,0.0157896,0.000159371,0.031547900000000004,3.8309099999999995e-05,0.500101,0.5003029999999999,0.48435900000000004
1.4109000000000002e-05,0.0,174047,1,0.00205369,0.000511198,0.00963485,0.00700831,0.0848495,0.0,0.0157896,0.000157851,0.0320225,0.000156235,0.500101,0.5003029999999999,0.48491000000000006
1.41601e-05,0.0,174047,1,0.00266489,0.000503909,0.00905413,0.00719554,0.08540039999999999,0.0,0.0157896,0.00015623200000000002,0.032205700000000004,0.000295509,0.500101,0.5003029999999999,0.48546000000000006
1.42599e-05,0.0,174047,1,0.00310571,0.0004962909999999999,0.00838075,0.00722845,0.08595139999999998,0.0,0.0157896,0.00015462899999999999,0.0319316,0.000387197,0.500101,0.5003029999999999,0.48601099999999997
1.44222e-05,0.0,174047,1,0.00349134,0.000489534,0.00763196,0.00712379,0.0865024,0.0,0.0157896,0.000153267,0.032185200000000004,0.00043456800000000003,0.500101,0.5003029999999999,0.48656099999999997
1.46446e-05,0.0,75741,1,0.00381652,0.000483611,0.00706521,0.00706521,0.0870533,0.0,0.0157896,0.00015193799999999998,0.0299084,0.000449445,0.500101,0.5003029999999999,0.487112
1.49019e-05,0.0,117536,1,0.00368641,0.00047757800000000004,0.00754208,0.00674529,0.0876043,0.0,0.0157896,0.00015057,0.0289651,0.000433422,0.500101,0.5003029999999999,0.487663
1.5155e-05,0.0,117536,1,0.0031719,0.00047025,0.00753696,0.00659089,0.0881553,0.0,0.0157896,0.000148804,0.028397700000000005,0.00034423900000000004,0.500101,0.5003029999999999,0.48821400000000004
1.536e-05,0.0,137171,1,0.00277453,0.000462599,0.00730337,0.0063815,0.0887063,0.0,0.0157896,0.000146923,0.028636400000000003,0.000253058,0.500102,0.5003029999999999,0.48876499999999995
1.54947e-05,0.0,137171,1,0.00284502,0.00045558400000000003,0.00682152,0.00586365,0.0892572,0.0,0.0157896,0.000145152,0.028619,9.007600000000001e-05,0.500102,0.5003029999999999,0.489316
1.55598e-05,0.0,173791,1,0.00239478,0.000448425,0.00631888,0.00528225,0.0898082,0.0,0.0157896,0.00014321,0.028799500000000002,2.42498e-05,0.500102,0.5003029999999999,0.489868
1.55537e-05,0.0,174236,1,0.00226843,0.000441373,0.00634725,0.00529614,0.0903592,0.0,0.0157896,0.000141202,0.029133999999999997,6.4851e-06,0.500102,0.5003029999999999,0.49041899999999994
1.54959e-05,0.0,174236,1,0.00289056,0.000433891,0.00655468,0.00558681,0.09091010000000001,0.0,0.0157896,0.000139038,0.029123700000000002,4.3889799999999994e-05,0.500102,0.500304,0.49096999999999996
1.54177e-05,0.0,174236,1,0.00308464,0.000426227,0.0065983000000000005,0.00580527,0.0914611,0.0,0.0157896,0.000136759,0.029910200000000005,5.0546999999999996e-05,0.500102,0.500304,0.491521
1.53374e-05,0.0,79965,1,0.00308523,0.0004182,0.00611999,0.00611999,0.09201210000000001,0.0,0.0157896,0.000134273,0.0320581,5.3646999999999996e-05,0.500102,0.500304,0.492072
1.52865e-05,0.0,79965,1,0.00311791,0.00040956300000000005,0.00635461,0.00635461,0.092563,0.0,0.0157896,0.000131537,0.0323839,4.10072e-05,0.500102,0.500304,0.49262399999999995
1.52782e-05,0.0,79965,1,0.00272258,0.00039983699999999995,0.0064304,0.0064304,0.093114,0.0,0.0157896,0.000128549,0.0319587,0.000176062,0.500102,0.500304,0.493175
1.53122e-05,0.0,125728,1,0.00297686,0.00038859,0.00595772,0.00585902,0.093665,0.0,0.0157896,0.000125273,0.032145,0.000273636,0.500102,0.500304,0.493725
1.53871e-05,0.0,125727,1,0.00290721,0.000376209,0.00619687,0.00527273,0.094216,0.0,0.0157896,0.00012172700000000001,0.0315702,0.00035024199999999996,0.500102,0.500304,0.49427600000000005
1.54978e-05,0.0,125727,1,0.00305743,0.000362844,0.00589078,0.00497879,0.0947669,0.0,0.0157896,0.00011800200000000001,0.031708099999999996,0.000416917,0.500102,0.500304,0.494827
1.56399e-05,0.0,174113,1,0.00304453,0.00034953199999999995,0.00566699,0.00485813,0.0953179,0.0,0.0157896,0.00011418299999999999,0.032089099999999995,0.000387847,0.500102,0.500304,0.49537700000000007
1.57874e-05,0.0,174113,1,0.00341472,0.00033633599999999996,0.00558767,0.00498266,0.09586889999999999,0.0,0.0157896,0.000110316,0.0323367,0.00030690299999999997,0.500102,0.500304,0.495928
1.59152e-05,0.0,174113,1,0.0032074,0.000324675,0.00533153,0.00510011,0.0964198,0.0,0.0157896,0.000106893,0.0318914,0.00020212599999999998,0.500102,0.500304,0.496479
1.60024e-05,0.0,178143,1,0.00292415,0.00031518700000000003,0.00584793,0.00517271,0.09697080000000001,0.0,0.0157896,0.000103828,0.0310433,7.34198e-05,0.500102,0.500304,0.49703
1.60192e-05,0.0,178143,1,0.00278717,0.000306619,0.00639173,0.00521769,0.0975218,0.0,0.0157896,0.000100902,0.030999400000000003,5.26517e-05,0.500102,0.500304,0.49758
1.5974e-05,0.0,178143,1,0.00327202,0.000298357,0.00673653,0.00460028,0.0980728,0.0,0.0157896,9.80158e-05,0.032150200000000004,0.00017585400000000003,0.500102,0.500304,0.49813100000000005
1.5890999999999997e-05,0.0,178143,1,0.00357178,0.000290232,0.00688605,0.00442486,0.0986237,0.0,0.0157896,9.52168e-05,0.0328349,0.000195222,0.500102,0.500304,0.49868199999999996
1.57905e-05,0.0,178143,1,0.00263786,0.00028105700000000003,0.00683913,0.00431553,0.09917469999999999,0.0,0.0157896,9.22942e-05,0.0329281,0.000170699,0.500102,0.500304,0.49923199999999995
1.5681300000000002e-05,0.0,178143,1,0.00227193,0.000270913,0.00660991,0.00425511,0.0997257,0.0,0.0157896,8.9325e-05,0.0323539,5.66395e-05,0.500102,0.500304,0.49978199999999995
1.55827e-05,0.0,178143,1,0.00247788,0.000259881,0.00620882,0.00433074,0.100277,0.0,0.0157896,8.628020000000001e-05,0.0316185,3.54391e-05,0.500102,0.500304,0.500333
1.5506700000000002e-05,0.0,178143,1,0.0028217,0.000248205,0.00567717,0.00416324,0.100828,0.0,0.0157896,8.319530000000001e-05,0.032011200000000004,0.00018208900000000002,0.500102,0.500304,0.500883
1.54706e-05,0.0,178143,1,0.00320822,0.00023685900000000002,0.00503481,0.0040954,0.101379,0.0,0.0157896,8.03851e-05,0.0319652,0.000323643,0.500102,0.500304,0.501434
1.54858e-05,0.0,178143,1,0.0035185000000000004,0.000227008,0.00430574,0.00403323,0.10192999999999999,0.0,0.0157896,7.78939e-05,0.0319906,0.000394824,0.500102,0.500304,0.501984
1.55618e-05,0.0,79837,1,0.00388588,0.000221074,0.0038964,0.0038964,0.10248099999999999,0.0,0.0157896,7.61664e-05,0.0321762,0.000426259,0.500102,0.500304,0.5025350000000001
1.56952e-05,0.0,121632,1,0.0038095,0.000218067,0.0040232,0.00368922,0.103031,0.0,0.0157896,7.49052e-05,0.029569599999999998,0.00043943,0.500102,0.500304,0.5030859999999999
1.5858599999999998e-05,0.0,121632,1,0.00325957,0.00021423,0.00439119,0.00325823,0.103582,0.0,0.0157896,7.34008e-05,0.0288243,0.000400125,0.500102,0.500304,0.503637
1.60029e-05,0.0,141267,1,0.00283607,0.000208549,0.00442226,0.00304437,0.10413299999999999,0.0,0.0157896,7.14932e-05,0.028837599999999998,0.000277908,0.500102,0.500304,0.504188
1.60952e-05,0.0,177887,1,0.00291783,0.000203218,0.00448972,0.00270665,0.10468399999999999,0.0,0.0157896,6.98101e-05,0.028657,0.000161895,0.500102,0.500304,0.504739
1.612e-05,0.0,177887,1,0.00293589,0.00019906,0.00439952,0.0031208000000000004,0.105235,0.0,0.0157896,6.84317e-05,0.0284982,3.21139e-05,0.500102,0.500304,0.50529
1.60775e-05,0.0,178332,1,0.00268548,0.000195843,0.00414517,0.00349365,0.10578599999999999,0.0,0.0157896,6.71635e-05,0.0290279,3.90097e-05,0.500102,0.500304,0.505842
1.59801e-05,0.0,178332,1,0.002908,0.00019365400000000003,0.00445131,0.00395303,0.10633699999999999,0.0,0.0157896,6.61743e-05,0.028848000000000002,5.5371700000000004e-05,0.500102,0.500305,0.506393
1.58435e-05,0.0,178332,1,0.00360561,0.000191956,0.00463194,0.00375506,0.10688800000000001,0.0,0.0157896,6.53701e-05,0.0292608,8.19962e-05,0.500103,0.500305,0.506944
1.56876e-05,0.0,178459,1,0.00314559,0.000190964,0.00437042,0.00358462,0.107439,0.0,0.0157896,6.47891e-05,0.030309500000000003,0.000120872,0.500103,0.500305,0.507495
1.55486e-05,0.0,178459,1,0.00317552,0.00019197299999999999,0.00437178,0.00333046,0.10799,0.0,0.0157896,6.46353e-05,0.0326074,4.92384e-05,0.500103,0.500305,0.508046
1.54422e-05,0.0,121632,1,0.00286497,0.000193942,0.00457,0.00353347,0.10854100000000001,0.0,0.0157896,6.474909999999999e-05,0.0322038,7.85982e-05,0.500103,0.500305,0.5085970000000001
1.5373499999999998e-05,0.0,121632,1,0.00324529,0.000195993,0.0050326,0.00403819,0.10909200000000001,0.0,0.0157896,6.5071e-05,0.0322021,0.000186048,0.500103,0.500306,0.5091479999999999
1.53504e-05,0.0,121632,1,0.00329285,0.00019837299999999998,0.0052759999999999994,0.00454052,0.109643,0.0,0.0157896,6.56841e-05,0.0318836,0.00028377,0.500103,0.500306,0.509699
1.53722e-05,0.0,121632,1,0.00324952,0.00020104,0.00524834,0.0049699,0.110194,0.0,0.0157896,6.66614e-05,0.0310861,0.000372224,0.500103,0.500306,0.51025
1.54332e-05,0.0,83933,1,0.00319931,0.000203865,0.00483667,0.00483667,0.11074500000000001,0.0,0.0157896,6.800279999999999e-05,0.0317865,0.00041558,0.500103,0.500306,0.5108
1.55117e-05,0.0,83933,1,0.00315053,0.000207735,0.00473122,0.00473122,0.111296,0.0,0.0157896,6.95345e-05,0.032532099999999994,0.000354219,0.500103,0.500306,0.511351
1.55723e-05,0.0,83933,1,0.00357122,0.000211673,0.00458392,0.00458392,0.111847,0.0,0.0157896,7.10192e-05,0.03230159999999999,0.000256671,0.500103,0.500305,0.5119020000000001
1.56011e-05,0.0,79837,1,0.00319674,0.00021772599999999998,0.00441048,0.00441048,0.112398,0.0,0.0157896,7.26263e-05,0.0317772,0.0001286,0.500103,0.500305,0.512452
1.5585399999999998e-05,0.0,125727,1,0.00299931,0.000225055,0.00448402,0.00378032,0.11294900000000001,0.0,0.0157896,7.43484e-05,0.030883999999999998,9.33839e-07,0.500102,0.500305,0.513003
1.5516300000000003e-05,0.0,125727,1,0.00315378,0.00023297400000000002,0.00473894,0.00357538,0.1135,0.0,0.0157896,7.61355e-05,0.0316358,0.000136359,0.500102,0.500305,0.513554
1.54067e-05,0.0,125727,1,0.00435544,0.000240678,0.00480106,0.00359442,0.114051,0.0,0.0157896,7.80223e-05,0.032474,0.000208711,0.500102,0.500305,0.514104
1.52644e-05,0.0,125728,1,0.00326115,0.000247888,0.00474153,0.00384015,0.114602,0.0,0.0157896,7.9939e-05,0.032942,0.00022705299999999998,0.500102,0.500305,0.514655
1.5107000000000001e-05,0.0,144609,1,0.00242817,0.000255058,0.00480434,0.00396936,0.11515299999999999,0.0,0.0157896,8.21648e-05,0.0326078,0.000157571,0.500102,0.500305,0.515205
1.49505e-05,0.0,144609,1,0.00236095,0.000262012,0.00504698,0.00400447,0.115704,0.0,0.0157896,8.46057e-05,0.032252800000000005,4.1599899999999995e-05,0.500102,0.500305,0.515756
1.48027e-05,0.0,144609,1,0.00250183,0.000268451,0.00510309,0.00399402,0.116255,0.0,0.0157896,8.709680000000001e-05,0.031942200000000004,5.09649e-05,0.500102,0.500305,0.516306
1.4686700000000001e-05,0.0,129824,1,0.00284904,0.000275263,0.00494301,0.00399787,0.116806,0.0,0.0157896,8.97599e-05,0.0323266,0.00020893799999999998,0.500102,0.500305,0.516857
1.4616400000000001e-05,0.0,129824,1,0.00323482,0.000282822,0.00470593,0.00408222,0.11735699999999999,0.0,0.0157896,9.258139999999999e-05,0.0318491,0.000337791,0.500102,0.500305,0.517407
1.45968e-05,0.0,129823,1,0.00332051,0.000291693,0.00464263,0.00408316,0.117908,0.0,0.0157896,9.56253e-05,0.032016300000000004,0.00039312099999999997,0.500102,0.500305,0.517957
1.46387e-05,0.0,129823,1,0.00356898,0.000303746,0.00488418,0.00405289,0.118459,0.0,0.0157896,9.92411e-05,0.030876,0.00039158300000000004,0.500102,0.500305,0.518508
1.47418e-05,0.0,129823,1,0.00329182,0.000315577,0.00485279,0.00421203,0.11900999999999999,0.0,0.0157896,0.00010267100000000001,0.029357799999999996,0.000421566,0.500102,0.500305,0.519059
1.4853199999999999e-05,0.0,133918,1,0.00298376,0.000324938,0.00501747,0.00437084,0.11956099999999999,0.0,0.0157896,0.00010546600000000001,0.028754900000000003,0.000362723,0.500102,0.500305,0.51961
1.49291e-05,0.0,138014,1,0.00291783,0.000331817,0.00534591,0.00455034,0.12011199999999998,0.0,0.0157896,0.000107674,0.028648000000000003,0.00023944,0.500103,0.500305,0.520161
1.49481e-05,0.0,138014,1,0.00305919,0.00033765300000000004,0.00575472,0.0046838,0.120663,0.0,0.0157896,0.00010957399999999999,0.0288947,8.59501e-05,0.500103,0.500306,0.520712
1.49062e-05,0.0,138014,1,0.00271043,0.000343366,0.00594419,0.00501912,0.12121400000000002,0.0,0.0157896,0.000111424,0.028867200000000003,3.40791e-06,0.500103,0.500306,0.5212640000000001
1.47974e-05,0.0,186335,1,0.00238788,0.000348761,0.00624049,0.00543282,0.12176400000000001,0.0,0.0157896,0.000113201,0.029033999999999997,3.46343e-05,0.500103,0.500306,0.5218149999999999
1.4629500000000001e-05,0.0,186335,1,0.00266819,0.000353715,0.00662326,0.00561973,0.12231500000000001,0.0,0.0157896,0.000114906,0.0290337,7.01509e-05,0.500103,0.500306,0.522366
1.44296e-05,0.0,186335,1,0.00332605,0.000358325,0.00683861,0.00553969,0.122866,0.0,0.0157896,0.00011646200000000001,0.029545599999999995,8.75752e-05,0.500103,0.500306,0.522917
1.42151e-05,0.0,186335,1,0.00292036,0.000363182,0.00685559,0.00534274,0.12341700000000001,0.0,0.0157896,0.000117944,0.0308733,0.000126399,0.500103,0.500307,0.523468
1.40262e-05,0.0,186335,1,0.00286678,0.0003682,0.00672219,0.00587525,0.12396800000000001,0.0,0.0157896,0.00011939299999999999,0.032457599999999996,5.23883e-05,0.500103,0.500307,0.524019
1.38875e-05,0.0,125728,1,0.00258676,0.00037349199999999995,0.00698599,0.00644641,0.124519,0.0,0.0157896,0.000121019,0.0321712,8.51604e-05,0.500103,0.500307,0.52457
1.3806800000000001e-05,0.0,125728,1,0.00286339,0.000378566,0.00728558,0.00695277,0.12507000000000001,0.0,0.0157896,0.000122781,0.0322205,0.00020680700000000001,0.500103,0.500307,0.525121
1.37739e-05,0.0,125728,1,0.00288995,0.000383672,0.0073728000000000005,0.00734396,0.125621,0.0,0.0157896,0.000124752,0.031852899999999996,0.000295223,0.500103,0.500307,0.525672
1.37825e-05,0.0,88223,1,0.00320548,0.000388541,0.00748235,0.00748235,0.126172,0.0,0.0157896,0.00012687200000000001,0.0313719,0.00039072300000000005,0.500103,0.500307,0.5262220000000001
1.38273e-05,0.0,88223,1,0.00321306,0.00039260900000000004,0.00715987,0.00715987,0.126723,0.0,0.0157896,0.000128819,0.0320538,0.00038663300000000005,0.500103,0.500307,0.5267729999999999
1.38744e-05,0.0,88029,1,0.00335692,0.000395723,0.00685954,0.00685954,0.127274,0.0,0.0157896,0.00013039,0.0322543,0.00028754700000000003,0.500103,0.500307,0.527324
1.3897000000000001e-05,0.0,88029,1,0.00335469,0.000398275,0.00662051,0.00662051,0.127825,0.0,0.0157896,0.000131525,0.0321059,0.00021308700000000001,0.500103,0.500307,0.527874
1.38809e-05,0.0,88029,1,0.0035122,0.000401276,0.00632405,0.00632405,0.128376,0.0,0.0157896,0.0001325,0.0314942,6.16849e-05,0.500103,0.500307,0.528425
1.38225e-05,0.0,129823,1,0.00286792,0.000403841,0.00631012,0.00546168,0.12892699999999999,0.0,0.0157896,0.000133181,0.030975,4.70489e-05,0.500103,0.500307,0.528976
1.37115e-05,0.0,129823,1,0.00308839,0.00040587,0.00638259,0.0053205,0.129478,0.0,0.0157896,0.000133676,0.031811200000000005,0.000194451,0.500103,0.500307,0.529526
1.3564000000000001e-05,0.0,129823,1,0.00349633,0.00040724,0.00628175,0.005561399999999999,0.130029,0.0,0.0157896,0.000134006,0.0326712,0.00022799599999999998,0.500103,0.500307,0.530077
1.33934e-05,0.0,129824,1,0.00250575,0.000408225,0.00610332,0.00567205,0.13058,0.0,0.0157896,0.000134306,0.0329686,0.000239858,0.500103,0.500307,0.5306270000000001
1.32145e-05,0.0,133920,1,0.00223452,0.000409264,0.00606195,0.00566791,0.131131,0.0,0.0157896,0.00013484399999999998,0.0323387,0.000138353,0.500103,0.500307,0.5311779999999999
1.3043699999999998e-05,0.0,133920,1,0.00252496,0.00040952,0.00618302,0.00561213,0.131682,0.0,0.0157896,0.000135344,0.031539099999999994,1.69633e-05,0.500103,0.500307,0.531728
1.2885599999999999e-05,0.0,133920,1,0.00208949,0.000409289,0.00618249,0.00551946,0.132233,0.0,0.0157896,0.00013573399999999998,0.0320726,9.67401e-05,0.500103,0.500307,0.532279
1.2766700000000001e-05,0.0,133920,1,0.00245321,0.000409032,0.00599579,0.00534542,0.13278399999999999,0.0,0.0157896,0.00013612,0.0321923,0.000245016,0.500103,0.500307,0.532829
1.2698900000000001e-05,0.0,133920,1,0.00269704,0.000408912,0.00558774,0.00522416,0.13333499999999998,0.0,0.0157896,0.000136474,0.031965,0.00034522,0.500103,0.500307,0.533379
1.2690699999999999e-05,0.0,133919,1,0.00311554,0.00040985,0.00564447,0.0051889,0.13388599999999998,0.0,0.0157896,0.000137005,0.0322205,0.00039183800000000004,0.500103,0.500307,0.53393
1.2745699999999999e-05,0.0,133919,1,0.00324998,0.00041251,0.00569463,0.00537224,0.134437,0.0,0.0157896,0.000137825,0.029946499999999997,0.000403265,0.500103,0.500307,0.5344810000000001
1.2846500000000001e-05,0.0,88032,1,0.00353297,0.00041388,0.00548792,0.00548792,0.13498800000000002,0.0,0.0157896,0.000138123,0.028945,0.000391623,0.500103,0.500307,0.535032
1.29442e-05,0.0,142110,1,0.00321351,0.000413244,0.00573846,0.00563363,0.13553900000000002,0.0,0.0157896,0.00013791200000000002,0.028501299999999997,0.000290331,0.500103,0.500307,0.535583
1.30052e-05,0.0,142110,1,0.00289774,0.000410979,0.00607646,0.00569366,0.13609000000000002,0.0,0.0157896,0.00013730600000000002,0.028692400000000003,0.000189342,0.500103,0.500307,0.536134
1.30113e-05,0.0,142110,1,0.00288185,0.000407807,0.00625954,0.00567394,0.136641,0.0,0.0157896,0.000136537,0.028667,3.38607e-05,0.500103,0.500307,0.5366850000000001
1.29566e-05,0.0,190431,1,0.00244528,0.00040461800000000003,0.006761700000000001,0.00559433,0.137192,0.0,0.0157896,0.00013579100000000001,0.0289042,3.11718e-05,0.500104,0.500307,0.5372359999999999
1.28376e-05,0.0,190431,1,0.00258886,0.00040107300000000005,0.00717035,0.00548797,0.137743,0.0,0.0157896,0.000134993,0.029182299999999998,6.0848000000000004e-05,0.500104,0.500307,0.537787
1.26735e-05,0.0,190431,1,0.00302639,0.000397194,0.00739808,0.00539277,0.138294,0.0,0.0157896,0.000134163,0.0291188,9.86344e-05,0.500104,0.500308,0.538338
1.2488499999999999e-05,0.0,190431,1,0.00318265,0.00039310800000000003,0.00744964,0.00550934,0.138845,0.0,0.0157896,0.00013315200000000002,0.030018299999999998,0.000107153,0.500104,0.500308,0.5388890000000001
1.2301600000000001e-05,0.0,190431,1,0.00323336,0.000389156,0.00731697,0.00594515,0.139396,0.0,0.0157896,0.000132115,0.0321718,0.00011431299999999999,0.500104,0.500308,0.5394399999999999
1.2155999999999998e-05,0.0,190431,1,0.0033606,0.00038545699999999997,0.00705054,0.0063958999999999995,0.13994700000000002,0.0,0.0157896,0.000131116,0.0324207,8.895170000000001e-07,0.500104,0.500308,0.539991
1.2062799999999999e-05,0.0,92000,1,0.00364071,0.00038172099999999996,0.00681985,0.00681985,0.140497,0.0,0.0157896,0.000130196,0.0319877,0.0001384,0.500104,0.500308,0.540542
1.2024200000000001e-05,0.0,92000,1,0.00375656,0.00037783,0.00717003,0.00717003,0.141048,0.0,0.0157896,0.000129429,0.0321256,0.00022993099999999998,0.500104,0.500309,0.541093
1.20354e-05,0.0,92000,1,0.00426015,0.00037376099999999996,0.00742739,0.00742739,0.141599,0.0,0.0157896,0.000128817,0.031535200000000006,0.000319168,0.500104,0.500309,0.541644
1.20894e-05,0.0,92000,1,0.00420331,0.00036924300000000006,0.00709114,0.00709114,0.14215,0.0,0.0157896,0.000128292,0.0318131,0.00040253,0.500104,0.500309,0.542194
1.2168e-05,0.0,92125,1,0.004306,0.00036426599999999997,0.00677947,0.00677947,0.142701,0.0,0.0157896,0.000127635,0.0321002,0.000360601,0.500104,0.500309,0.542745
1.2240999999999999e-05,0.0,92125,1,0.00486267,0.00035833800000000004,0.00644236,0.00644236,0.143252,0.0,0.0157896,0.00012657,0.0323125,0.000260676,0.500104,0.500308,0.543295
1.22901e-05,0.0,92125,1,0.00484882,0.000352802,0.0060746,0.0060746,0.143803,0.0,0.0157896,0.000125258,0.031931,0.000147901,0.500104,0.500308,0.543846
1.23074e-05,0.0,88029,1,0.00456078,0.000347927,0.00569528,0.00569528,0.144354,0.0,0.0157896,0.00012390399999999998,0.0310845,1.00821e-05,0.500104,0.500308,0.544397
1.2278e-05,0.0,133919,1,0.00343546,0.00034289300000000004,0.00514621,0.00498829,0.144905,0.0,0.0157896,0.000122369,0.031098900000000002,0.00011875799999999999,0.500104,0.500308,0.544948
1.2207999999999999e-05,0.0,133919,1,0.00331721,0.00033767300000000003,0.00504586,0.00475368,0.145456,0.0,0.0157896,0.00012079899999999999,0.0321919,0.000232647,0.500104,0.500308,0.5454979999999999
1.21133e-05,0.0,92066,1,0.00356588,0.000332165,0.00490677,0.00490677,0.146007,0.0,0.0157896,0.000119136,0.0328701,0.000247208,0.500104,0.500308,0.546049
1.20015e-05,0.0,92066,1,0.00358631,0.000326547,0.00492815,0.00492815,0.146558,0.0,0.0157896,0.00011751200000000001,0.032862300000000004,0.00023008900000000003,0.500103,0.500308,0.546599
1.18877e-05,0.0,91998,1,0.00363947,0.000320509,0.00490653,0.00490653,0.147109,0.0,0.0157896,0.000115969,0.0324261,9.32298e-05,0.500103,0.500308,0.547149
1.1781800000000001e-05,0.0,91998,1,0.00372744,0.000313674,0.00481186,0.00481186,0.14765999999999999,0.0,0.0157896,0.000114331,0.0317694,1.42362e-05,0.500103,0.500308,0.5477
1.1701500000000001e-05,0.0,91998,1,0.00292771,0.000306178,0.00464225,0.00464225,0.14821099999999998,0.0,0.0157896,0.000112519,0.031997000000000005,0.000135573,0.500103,0.500308,0.54825
1.16652e-05,0.0,91997,1,0.00333934,0.000298612,0.00448423,0.00448423,0.14876199999999998,0.0,0.0157896,0.00011064,0.0319894,0.00029368,0.500103,0.500308,0.548801
1.1673199999999999e-05,0.0,91997,1,0.00368366,0.000291391,0.0043875,0.0043875,0.149313,0.0,0.0157896,0.00010876700000000001,0.0320043,0.000383043,0.500104,0.500308,0.549351
1.17357e-05,0.0,91997,1,0.00411624,0.0002869,0.0041838,0.0041838,0.149864,0.0,0.0157896,0.00010755700000000001,0.0321623,0.000388969,0.500104,0.500309,0.549901
1.1866600000000001e-05,0.0,92129,1,0.00429707,0.000283872,0.00390555,0.00390555,0.15041500000000002,0.0,0.0157896,0.00010655799999999999,0.029548500000000002,0.00041057199999999994,0.500104,0.500309,0.550452
1.2026e-05,0.0,92129,1,0.00418271,0.000279285,0.00392954,0.00392954,0.15096600000000002,0.0,0.0157896,0.000105042,0.0288,0.00037569999999999997,0.500104,0.500309,0.551003
1.21621e-05,0.0,92128,1,0.00380534,0.000273229,0.00394406,0.00394406,0.151517,0.0,0.0157896,0.00010325799999999999,0.0289337,0.000243248,0.500104,0.500309,0.551554
1.22506e-05,0.0,194528,1,0.00366314,0.000266746,0.00396328,0.00391924,0.152068,0.0,0.0157896,0.000101482,0.0287125,0.00011353200000000001,0.500104,0.500309,0.5521050000000001
1.2283599999999999e-05,0.0,194527,1,0.00336389,0.00026082599999999997,0.00455511,0.00382306,0.152619,0.0,0.0157896,9.97808e-05,0.028537,3.18164e-06,0.500104,0.500309,0.552656
1.22554e-05,0.0,194527,1,0.0033753,0.00025561400000000004,0.00500186,0.00400297,0.15317,0.0,0.0157896,9.81965e-05,0.029108,5.4604399999999995e-05,0.500104,0.500309,0.553207
1.21729e-05,0.0,194527,1,0.00328717,0.000250901,0.00526776,0.00426421,0.153721,0.0,0.0157896,9.68043e-05,0.028894599999999996,8.85184e-05,0.500104,0.500309,0.553758
1.2055799999999999e-05,0.0,194527,1,0.00377137,0.000246508,0.00536678,0.00434752,0.154272,0.0,0.0157896,9.55764e-05,0.029305200000000003,0.00011819,0.500105,0.500309,0.554309
1.1923599999999999e-05,0.0,194527,1,0.00364197,0.00024217799999999998,0.00527153,0.00419645,0.154823,0.0,0.0157896,9.43577e-05,0.0304862,0.00017617599999999997,0.500105,0.50031,0.5548609999999999
1.1818800000000001e-05,0.0,194527,1,0.00393192,0.00023889900000000002,0.00502592,0.00430816,0.155374,0.0,0.0157896,9.33128e-05,0.0326042,9.07228e-05,0.500105,0.50031,0.555412
1.1748699999999998e-05,0.0,198623,1,0.00416092,0.00023591900000000002,0.00473679,0.00464041,0.155925,0.0,0.0157896,9.23841e-05,0.032243799999999996,4.29823e-05,0.500105,0.50031,0.555963
1.17221e-05,0.0,92000,1,0.00457814,0.00023239200000000002,0.00492206,0.00492206,0.156476,0.0,0.0157896,9.146600000000001e-05,0.0321684,0.000163837,0.500105,0.50031,0.5565140000000001
1.17385e-05,0.0,96096,1,0.00458086,0.000228856,0.00516892,0.00516892,0.157027,0.0,0.0157896,9.06644e-05,0.031846299999999994,0.000268732,0.500105,0.50031,0.557064
1.1799500000000001e-05,0.0,96096,1,0.00526305,0.000225301,0.00537998,0.00537998,0.157578,0.0,0.0157896,9.00519e-05,0.031045499999999997,0.000354695,0.500105,0.50031,0.557615
1.18954e-05,0.0,96096,1,0.00486867,0.00022119900000000002,0.00498283,0.00498283,0.158129,0.0,0.0157896,8.952799999999999e-05,0.0317772,0.00041155300000000005,0.500105,0.50031,0.5581649999999999
1.1998399999999998e-05,0.0,92125,1,0.00507394,0.000217923,0.004659300000000001,0.004659300000000001,0.15868,0.0,0.0157896,8.90549e-05,0.032542400000000006,0.00033642199999999996,0.500105,0.50031,0.558716
1.20867e-05,0.0,149844,1,0.00563225,0.000215348,0.00443391,0.00432667,0.15922999999999998,0.0,0.0157896,8.84976e-05,0.0323127,0.000235255,0.500105,0.50031,0.559267
1.21469e-05,0.0,149844,1,0.00546251,0.000215732,0.0044394,0.00399779,0.159781,0.0,0.0157896,8.83693e-05,0.0317954,0.00010349799999999999,0.500105,0.50031,0.559817
1.21657e-05,0.0,149844,1,0.00458542,0.00021856,0.00393093,0.00363585,0.160332,0.0,0.0157896,8.867469999999999e-05,0.030954400000000003,2.9506100000000002e-05,0.500104,0.50031,0.560368
1.21322e-05,0.0,190756,1,0.00372203,0.00022229400000000002,0.00361662,0.00343325,0.160883,0.0,0.0157896,8.91799e-05,0.0316626,0.00017360400000000003,0.500104,0.50031,0.560919
1.2054400000000001e-05,0.0,190756,1,0.00380686,0.000226615,0.00390932,0.00375578,0.161434,0.0,0.0157896,8.99812e-05,0.0325185,0.000261837,0.500104,0.50031,0.561469
1.19534e-05,0.0,96475,1,0.00385897,0.000230715,0.00400141,0.00400141,0.161985,0.0,0.0157896,9.08573e-05,0.0330322,0.000274997,0.500104,0.50031,0.56202
1.1841900000000001e-05,0.0,132319,1,0.00395797,0.000233725,0.0041397,0.00411306,0.16253599999999999,0.0,0.0157896,9.16249e-05,0.0325739,0.00019386400000000003,0.500104,0.50031,0.56257
1.173e-05,0.0,133920,1,0.0041182,0.000235652,0.00428439,0.00412371,0.16308699999999998,0.0,0.0157896,9.22228e-05,0.032269599999999996,7.71901e-05,0.500104,0.50031,0.56312
1.16325e-05,0.0,133920,1,0.00369286,0.000235984,0.00427485,0.00396009,0.163638,0.0,0.0157896,9.25492e-05,0.031971299999999994,2.0930199999999998e-05,0.500104,0.50031,0.563671
1.1568299999999999e-05,0.0,149676,1,0.00325693,0.00023543599999999997,0.00394361,0.00369338,0.164189,0.0,0.0157896,9.271069999999999e-05,0.0323992,0.000186256,0.500104,0.50031,0.564221
1.15495e-05,0.0,152801,1,0.00361747,0.000234771,0.00401227,0.00346228,0.16474,0.0,0.0157896,9.277290000000001e-05,0.0318743,0.000313937,0.500104,0.50031,0.564771
1.15868e-05,0.0,152801,1,0.00392924,0.00023538,0.00402346,0.00320463,0.16529100000000002,0.0,0.0157896,9.292299999999999e-05,0.032026,0.00038826599999999996,0.500104,0.50031,0.565322
1.16828e-05,0.0,136415,1,0.00422945,0.000239137,0.00428811,0.0030539,0.16584200000000002,0.0,0.0157896,9.35907e-05,0.0308337,0.00039542300000000005,0.500104,0.50031,0.565872
1.1818599999999999e-05,0.0,138016,1,0.00444006,0.000243567,0.00474482,0.0031615,0.166393,0.0,0.0157896,9.42999e-05,0.0293791,0.000409935,0.500104,0.50031,0.566423
1.19527e-05,0.0,138016,1,0.00405222,0.00024703400000000003,0.00500034,0.00340778,0.166944,0.0,0.0157896,9.48984e-05,0.0287988,0.00032434200000000003,0.500105,0.50031,0.566974
1.2054e-05,0.0,157651,1,0.00396334,0.00025033,0.00513558,0.00358861,0.167495,0.0,0.0157896,9.56643e-05,0.0286914,0.000203157,0.500105,0.50031,0.567525
1.21098e-05,0.0,157587,1,0.00362274,0.000255264,0.00506138,0.00371212,0.168046,0.0,0.0157896,9.69622e-05,0.028885400000000006,4.62387e-05,0.500105,0.50031,0.568076
1.21124e-05,0.0,156897,1,0.00324848,0.000261117,0.0049444,0.0040832,0.168597,0.0,0.0157896,9.8467e-05,0.028836900000000002,2.1002e-05,0.500105,0.500311,0.568627
1.20537e-05,0.0,156897,1,0.00325569,0.000267861,0.00446472,0.00433249,0.169148,0.0,0.0157896,0.000100306,0.029072300000000002,6.56247e-05,0.500105,0.500311,0.569178
1.1950799999999999e-05,0.0,104164,1,0.00318896,0.000275115,0.00452051,0.00452051,0.169699,0.0,0.0157896,0.000102355,0.029068599999999997,9.70136e-05,0.500105,0.500311,0.569729
1.18277e-05,0.0,198492,1,0.00346343,0.000282016,0.00492473,0.00457586,0.17025,0.0,0.0157896,0.00010452200000000001,0.029645400000000002,0.000124096,0.500105,0.500311,0.57028
1.1709000000000001e-05,0.0,104164,1,0.00342274,0.00028824,0.00438708,0.00438708,0.170801,0.0,0.0157896,0.00010640000000000001,0.030924200000000002,0.000165211,0.500105,0.500312,0.5708310000000001
1.16205e-05,0.0,165868,1,0.00374981,0.000294745,0.00473772,0.00388567,0.171352,0.0,0.0157896,0.00010823299999999999,0.03248379999999999,7.30574e-05,0.500105,0.500312,0.571382
1.1579400000000001e-05,0.0,165868,1,0.00404299,0.000300013,0.00547765,0.00365352,0.171903,0.0,0.0157896,0.000109752,0.032247500000000005,6.54895e-05,0.500106,0.500312,0.571933
1.1585e-05,0.0,165868,1,0.00432723,0.000303827,0.00568133,0.0034669,0.172454,0.0,0.0157896,0.000110971,0.0322777,0.00020258,0.500106,0.500312,0.572484
1.16305e-05,0.0,145388,1,0.00446487,0.000306819,0.00552135,0.00345312,0.173005,0.0,0.0157896,0.000112057,0.031804900000000004,0.000290265,0.500106,0.500312,0.5730350000000001
1.17131e-05,0.0,145388,1,0.00500972,0.000309001,0.00568711,0.00365956,0.173556,0.0,0.0157896,0.00011297,0.0315411,0.000379686,0.500106,0.500312,0.573585
1.18281e-05,0.0,148703,1,0.00438631,0.000311025,0.00552077,0.00327533,0.17410699999999998,0.0,0.0157896,0.000113887,0.0320036,0.000377006,0.500105,0.500312,0.5741350000000001
1.19533e-05,0.0,148703,1,0.00511478,0.000313378,0.00562875,0.00323883,0.17465799999999998,0.0,0.0157896,0.000114882,0.0322716,0.00026801900000000004,0.500105,0.500312,0.5746859999999999
1.2072200000000001e-05,0.0,150303,1,0.00477002,0.000317465,0.0053317,0.00325168,0.175209,0.0,0.0157896,0.000116182,0.032194299999999995,0.00017713,0.500105,0.500312,0.575237
1.21668e-05,0.0,153555,1,0.00469761,0.000323657,0.00528969,0.00319572,0.17576,0.0,0.0157896,0.000117831,0.0314983,5.57477e-05,0.500105,0.500312,0.5757869999999999
1.221e-05,0.0,153555,1,0.00370398,0.00033074300000000004,0.00538234,0.00329412,0.176311,0.0,0.0157896,0.000119516,0.030994099999999997,6.942649999999999e-05,0.500105,0.500312,0.576338
1.21993e-05,0.0,156895,1,0.00354614,0.000338243,0.0055257,0.00346066,0.176862,0.0,0.0157896,0.000121376,0.0319391,0.000213571,0.500105,0.500312,0.576889
1.21498e-05,0.0,156895,1,0.0032744999999999996,0.00034564,0.00559905,0.00377175,0.17741300000000002,0.0,0.0157896,0.00012345299999999999,0.0325846,0.00025647,0.500105,0.500312,0.577439
1.20773e-05,0.0,137196,1,0.00323133,0.00035175800000000003,0.00583343,0.00395065,0.177963,0.0,0.0157896,0.000125277,0.0329949,0.000268493,0.500105,0.500312,0.57799
1.1994300000000001e-05,0.0,137196,1,0.00315566,0.000355776,0.00596751,0.00402866,0.178514,0.0,0.0157896,0.000126622,0.032354,0.000158383,0.500105,0.500312,0.5785399999999999
1.1921600000000001e-05,0.0,138016,1,0.00328025,0.000358485,0.00603693,0.00431014,0.179065,0.0,0.0157896,0.000127742,0.03162,4.3175699999999994e-05,0.500105,0.500312,0.57909
1.18647e-05,0.0,138016,1,0.00250526,0.000359294,0.00586386,0.00434976,0.179616,0.0,0.0157896,0.000128379,0.0320908,8.071760000000001e-05,0.500105,0.500312,0.579641
1.18476e-05,0.0,156897,1,0.00246329,0.000358918,0.00559249,0.00429766,0.180167,0.0,0.0157896,0.000128703,0.0321485,0.00023417099999999998,0.500105,0.500312,0.580191
1.18788e-05,0.0,156897,1,0.00274796,0.000357936,0.00577507,0.00413303,0.18071800000000002,0.0,0.0157896,0.000128737,0.0320356,0.000333684,0.500105,0.500312,0.580741
1.1963699999999999e-05,0.0,156897,1,0.00320049,0.000357974,0.00557995,0.00385821,0.181269,0.0,0.0157896,0.000128756,0.0322895,0.000381184,0.500105,0.500312,0.581291
1.2111e-05,0.0,140511,1,0.00351835,0.000359134,0.00604021,0.00361806,0.18182,0.0,0.0157896,0.00012884799999999998,0.029906400000000003,0.00039705800000000005,0.500105,0.500312,0.581842
1.2288699999999998e-05,0.0,142112,1,0.00362434,0.000360378,0.006515100000000001,0.00357166,0.182371,0.0,0.0157896,0.00012903600000000002,0.0288945,0.00039362699999999996,0.500105,0.500312,0.582393
1.24426e-05,0.0,142112,1,0.00315696,0.000361,0.00649523,0.00387971,0.182922,0.0,0.0157896,0.00012926,0.028568700000000002,0.000285891,0.500105,0.500312,0.5829439999999999
1.25472e-05,0.0,161747,1,0.00309798,0.00036198599999999996,0.00635481,0.00403779,0.183473,0.0,0.0157896,0.000129739,0.028720599999999995,0.000167135,0.500106,0.500312,0.583495
1.2597e-05,0.0,160993,1,0.00284235,0.000364369,0.00621794,0.00404709,0.184024,0.0,0.0157896,0.00013071600000000001,0.028764599999999994,5.53923e-07,0.500106,0.500313,0.584046
1.2592799999999999e-05,0.0,160993,1,0.00247913,0.000366935,0.00592388,0.00459587,0.184575,0.0,0.0157896,0.00013175,0.028989599999999997,5.3702399999999996e-05,0.500106,0.500313,0.584597
1.25336e-05,0.0,160993,1,0.00241804,0.00036999699999999995,0.00535134,0.00509879,0.185126,0.0,0.0157896,0.000133006,0.029207999999999998,8.11394e-05,0.500106,0.500313,0.585148
1.2438099999999999e-05,0.0,160994,1,0.00268737,0.000372971,0.00539413,0.00532416,0.185677,0.0,0.0157896,0.000134344,0.029191900000000003,0.000115062,0.500106,0.500313,0.585699
1.2326300000000001e-05,0.0,202588,1,0.00272346,0.000375377,0.00556351,0.00525096,0.186228,0.0,0.0157896,0.000135509,0.030110200000000004,0.000138963,0.500106,0.500313,0.58625
1.2223299999999999e-05,0.0,146207,1,0.0029938000000000005,0.000377154,0.00548029,0.00487299,0.186779,0.0,0.0157896,0.00013629200000000002,0.0322435,0.00012864700000000002,0.500106,0.500314,0.586801
1.21547e-05,0.0,169964,1,0.00325645,0.000378597,0.00595891,0.00426488,0.18733,0.0,0.0157896,0.000136797,0.0324346,1.26515e-05,0.500106,0.500314,0.5873520000000001
1.2131600000000001e-05,0.0,169964,1,0.00303628,0.000378621,0.00641893,0.00405688,0.187881,0.0,0.0157896,0.000136857,0.0319992,0.000130156,0.500106,0.500314,0.587903
1.2151700000000001e-05,0.0,169964,1,0.00306826,0.000377154,0.00642116,0.00368933,0.188432,0.0,0.0157896,0.000136536,0.0321284,0.000233506,0.500106,0.500314,0.588453
1.22064e-05,0.0,149484,1,0.00337646,0.00037499,0.00645568,0.00331218,0.18898299999999998,0.0,0.0157896,0.00013607,0.0314847,0.00032120900000000003,0.500106,0.500314,0.589004
1.22932e-05,0.0,149484,1,0.00331041,0.000371805,0.00631901,0.00351368,0.18953399999999998,0.0,0.0157896,0.00013539299999999998,0.031767500000000004,0.00040164300000000003,0.500106,0.500314,0.589554
1.2398499999999998e-05,0.0,152799,1,0.00317567,0.000368589,0.00630065,0.00358529,0.190085,0.0,0.0157896,0.00013479600000000002,0.0321201,0.000345495,0.500106,0.500314,0.590105
1.25074e-05,0.0,152799,1,0.00373227,0.000365824,0.00615819,0.00345571,0.190636,0.0,0.0157896,0.00013429,0.0323869,0.000246738,0.500106,0.500314,0.590655
1.26048e-05,0.0,154399,1,0.00379804,0.000364834,0.00572482,0.00339291,0.191187,0.0,0.0157896,0.000134062,0.0319392,0.000148119,0.500106,0.500314,0.591206
1.2668e-05,0.0,157651,1,0.00318969,0.00036555400000000003,0.00567643,0.00338908,0.19173800000000002,0.0,0.0157896,0.000134155,0.031090800000000002,1.89154e-05,0.500106,0.500314,0.591757
1.26772e-05,0.0,161772,1,0.00266593,0.00036674699999999995,0.00560951,0.0033783999999999997,0.19228900000000002,0.0,0.0157896,0.000134246,0.031212200000000002,0.000109689,0.500106,0.500314,0.5923069999999999
1.2631500000000001e-05,0.0,161772,1,0.00306191,0.000368076,0.00588244,0.00365119,0.19284,0.0,0.0157896,0.000134533,0.032318400000000004,0.000239117,0.500106,0.500314,0.592858
1.2551099999999999e-05,0.0,162591,1,0.00285007,0.000369111,0.00576728,0.00388713,0.193391,0.0,0.0157896,0.00013492,0.0328848,0.0002542,0.500106,0.500314,0.593408
1.24501e-05,0.0,141292,1,0.00209532,0.000368558,0.0059405000000000005,0.00403955,0.193942,0.0,0.0157896,0.000134947,0.03282430000000001,0.000240681,0.500106,0.500314,0.593959
1.2344200000000001e-05,0.0,142112,1,0.00212291,0.00036647,0.00596882,0.00418385,0.194493,0.0,0.0157896,0.000134666,0.0323931,0.00010965700000000001,0.500106,0.500314,0.5945090000000001
1.22425e-05,0.0,142112,1,0.00190727,0.000362878,0.00588701,0.00437963,0.195044,0.0,0.0157896,0.000134044,0.0317797,1.9092e-05,0.500106,0.500314,0.595059
1.21629e-05,0.0,142112,1,0.00209261,0.0003578,0.00551416,0.00436653,0.195595,0.0,0.0157896,0.00013301,0.0320651,0.000125704,0.500106,0.500314,0.5956100000000001
1.2123499999999998e-05,0.0,160993,1,0.00248548,0.000351804,0.00542764,0.00423572,0.19614600000000001,0.0,0.0157896,0.00013171,0.0319529,0.000279987,0.500106,0.500314,0.59616
1.21282e-05,0.0,160993,1,0.0027068,0.000345749,0.00536546,0.0039768,0.196696,0.0,0.0157896,0.00013023899999999998,0.0320168,0.000369444,0.500106,0.500314,0.5967100000000001
1.2184200000000001e-05,0.0,144607,1,0.00303293,0.00034109699999999995,0.0051984,0.00365468,0.197247,0.0,0.0157896,0.000128882,0.0321099,0.000380776,0.500106,0.500314,0.59726
1.2293599999999999e-05,0.0,145388,1,0.00312607,0.000337469,0.00552968,0.00335347,0.197798,0.0,0.0157896,0.000127662,0.029606,0.000410496,0.500106,0.500314,0.597811
1.24108e-05,0.0,146208,1,0.00308897,0.00033349,0.0058130000000000005,0.00364214,0.198349,0.0,0.0157896,0.000126412,0.0287461,0.00037302900000000004,0.500106,0.500314,0.598362
1.2486099999999999e-05,0.0,165843,1,0.00253427,0.00032918199999999997,0.00574506,0.00386823,0.1989,0.0,0.0157896,0.000125228,0.0289421,0.000233721,0.500106,0.500314,0.598913
1.25106e-05,0.0,165089,1,0.00266273,0.00032579,0.00562188,0.00395565,0.199451,0.0,0.0157896,0.000124499,0.028674599999999998,9.578950000000001e-05,0.500107,0.500315,0.599464
1.24832e-05,0.0,165089,1,0.00262393,0.000323361,0.00546303,0.00425596,0.20000199999999999,0.0,0.0157896,0.000124026,0.028557599999999995,1.51828e-05,0.500107,0.500315,0.600015
1.23955e-05,0.0,165089,1,0.00201962,0.000321331,0.00492971,0.00475019,0.200553,0.0,0.0157896,0.000123662,0.0290649,6.66249e-05,0.500107,0.500315,0.6005659999999999
1.22531e-05,0.0,112932,1,0.00215165,0.00032000400000000003,0.00511552,0.00511552,0.201104,0.0,0.0157896,0.000123609,0.0289059,0.00010253,0.500107,0.500315,0.601117
1.20743e-05,0.0,112932,1,0.00282549,0.000318619,0.00531253,0.00531253,0.201655,0.0,0.0157896,0.00012362700000000001,0.0293249,0.00014041,0.500107,0.500315,0.601668
1.18861e-05,0.0,112356,1,0.00265224,0.000316358,0.00498909,0.00498909,0.202206,0.0,0.0157896,0.000123354,0.030497700000000003,0.00019171099999999998,0.500107,0.500316,0.602219
1.1714000000000002e-05,0.0,112356,1,0.00263557,0.000314567,0.00457877,0.00457877,0.202757,0.0,0.0157896,0.00012299299999999998,0.0326791,0.000119377,0.500107,0.500316,0.60277
1.1575299999999999e-05,0.0,174060,1,0.00246761,0.000312187,0.0052153,0.00433593,0.203308,0.0,0.0157896,0.000122348,0.0322577,2.45442e-05,0.500107,0.500316,0.603321
1.14752e-05,0.0,174060,1,0.00246025,0.000308563,0.00551398,0.00411101,0.20385899999999998,0.0,0.0157896,0.000121385,0.0322317,0.000156291,0.500107,0.500316,0.6038720000000001
1.14115e-05,0.0,174060,1,0.00253974,0.000304324,0.00537578,0.00441954,0.20440999999999998,0.0,0.0157896,0.00012035,0.0319123,0.000258083,0.500107,0.500316,0.604422
1.13799e-05,0.0,153580,1,0.00286221,0.000299936,0.00489272,0.00473266,0.204961,0.0,0.0157896,0.000119395,0.031061900000000003,0.000344132,0.500107,0.500316,0.604973
1.13831e-05,0.0,153580,1,0.00258836,0.000295059,0.00452408,0.00441543,0.205512,0.0,0.0157896,0.000118466,0.031806400000000006,0.000392233,0.500107,0.500316,0.6055229999999999
1.13998e-05,0.0,156895,1,0.00272849,0.000290479,0.00459445,0.00408164,0.20606300000000002,0.0,0.0157896,0.00011761200000000001,0.032572199999999996,0.00031152400000000003,0.500107,0.500316,0.606074
1.1408800000000002e-05,0.0,156895,1,0.00307228,0.000286718,0.00422808,0.00383656,0.206614,0.0,0.0157896,0.000116913,0.0323899,0.000223794,0.500107,0.500316,0.6066239999999999
1.13886e-05,0.0,162132,1,0.00342502,0.000285006,0.00428521,0.00366903,0.20716500000000002,0.0,0.0157896,0.000116496,0.0317302,0.00012595100000000001,0.500107,0.500316,0.607175
1.1311500000000002e-05,0.0,162132,1,0.00244178,0.000285043,0.00388982,0.0035695999999999996,0.20771599999999998,0.0,0.0157896,0.000116401,0.030963900000000003,2.2073800000000002e-05,0.500107,0.500316,0.607725
1.1172e-05,0.0,165087,1,0.0028455999999999998,0.000285286,0.00420534,0.00374664,0.208267,0.0,0.0157896,0.000116364,0.0316794,0.000177611,0.500107,0.500316,0.608276
1.0983e-05,0.0,203044,1,0.00364225,0.00028575,0.00435855,0.00409657,0.20881799999999998,0.0,0.0157896,0.000116529,0.0324776,0.00026983599999999997,0.500107,0.500316,0.608826
1.0765599999999999e-05,0.0,108763,1,0.00257027,0.000285737,0.00430884,0.00430884,0.209369,0.0,0.0157896,0.00011664100000000001,0.0330036,0.000294814,0.500107,0.500316,0.6093770000000001
1.05398e-05,0.0,146208,1,0.0019118,0.000284552,0.00445475,0.00441578,0.20992,0.0,0.0157896,0.00011650299999999999,0.032651,0.000210743,0.500107,0.500316,0.609927
1.0318199999999999e-05,0.0,146208,1,0.00191795,0.000282353,0.00445818,0.00440179,0.210471,0.0,0.0157896,0.00011614299999999999,0.0322942,9.2791e-05,0.500107,0.500316,0.610477
1.01047e-05,0.0,108324,1,0.00208462,0.00027891200000000003,0.00422839,0.00422839,0.211022,0.0,0.0157896,0.000115511,0.0320298,1.91246e-05,0.500107,0.500316,0.611028
9.91712e-06,0.0,117093,1,0.00246191,0.000274717,0.0040664,0.0040664,0.211573,0.0,0.0157896,0.00011465600000000001,0.032410900000000006,0.00017397400000000003,0.500107,0.500316,0.611578
9.773510000000001e-06,0.0,117093,1,0.00278686,0.00027037700000000003,0.00386269,0.00386269,0.21212399999999998,0.0,0.0157896,0.000113696,0.0318838,0.000302958,0.500107,0.500316,0.612128
9.68232e-06,0.0,108381,1,0.00293409,0.00026716099999999997,0.00366508,0.00366508,0.212675,0.0,0.0157896,0.000112854,0.0319758,0.00037658900000000004,0.500107,0.500317,0.612678
9.644410000000001e-06,0.0,108381,1,0.00306134,0.000266832,0.00348341,0.00348341,0.21322600000000003,0.0,0.0157896,0.00011271700000000001,0.0307762,0.000385851,0.500107,0.500317,0.613229
9.638380000000001e-06,0.0,150304,1,0.00302974,0.000267155,0.00367712,0.00335988,0.213777,0.0,0.0157896,0.000112648,0.0293281,0.00040175,0.500107,0.500317,0.61378
9.62062e-06,0.0,169184,1,0.00286152,0.000266434,0.00381507,0.00360246,0.21432800000000002,0.0,0.0157896,0.00011229799999999999,0.028802499999999998,0.000316267,0.500107,0.500317,0.61433
9.56822e-06,0.0,169185,1,0.00246227,0.00026545,0.00378524,0.00377186,0.214879,0.0,0.0157896,0.00011195299999999999,0.028763099999999996,0.00018204900000000002,0.500107,0.500317,0.614881
9.47037e-06,0.0,117028,1,0.00270344,0.000265403,0.00417687,0.00417687,0.215429,0.0,0.0157896,0.000111955,0.028908299999999998,2.1916300000000002e-05,0.500108,0.500317,0.615432
9.323350000000001e-06,0.0,117028,1,0.00244029,0.00026597700000000003,0.00485189,0.00485189,0.21598,0.0,0.0157896,0.00011205299999999999,0.028857900000000002,4.2980100000000005e-05,0.500108,0.500317,0.615983
9.11738e-06,0.0,117028,1,0.00211811,0.000267257,0.00530641,0.00530641,0.216531,0.0,0.0157896,0.00011225200000000001,0.0290395,9.09417e-05,0.500108,0.500317,0.616534
8.86817e-06,0.0,117028,1,0.00238986,0.000268893,0.00554143,0.00554143,0.21708200000000002,0.0,0.0157896,0.00011260299999999999,0.0291257,0.000106889,0.500108,0.500318,0.617085
8.59039e-06,0.0,117028,1,0.0028888,0.000270515,0.00550405,0.00550405,0.217633,0.0,0.0157896,0.00011314,0.0296657,0.000150309,0.500108,0.500318,0.617636
8.31095e-06,0.0,117028,1,0.00250776,0.000271514,0.00517259,0.00517259,0.21818400000000002,0.0,0.0157896,0.00011353700000000001,0.031107799999999998,0.000192388,0.500108,0.500318,0.618187
8.06195e-06,0.0,108384,1,0.00247498,0.000273201,0.00513367,0.00513367,0.21873499999999998,0.0,0.0157896,0.00011402399999999999,0.0324503,0.00010202200000000001,0.500108,0.500318,0.618738
7.85936e-06,0.0,112480,1,0.00221616,0.000274704,0.00553604,0.00553604,0.219286,0.0,0.0157896,0.000114516,0.0322124,4.23941e-05,0.500108,0.500318,0.619289
7.70283e-06,0.0,112480,1,0.0025346,0.00027577900000000003,0.00598143,0.00598143,0.21983699999999998,0.0,0.0157896,0.000114982,0.0322411,0.00018283200000000001,0.500108,0.500319,0.61984
7.5884e-06,0.0,112480,1,0.0024995,0.00027732,0.00632246,0.00632246,0.220388,0.0,0.0157896,0.00011564799999999999,0.0318168,0.000274675,0.500108,0.500319,0.62039
7.51345e-06,0.0,112480,1,0.00296686,0.00027907400000000003,0.00658351,0.00658351,0.220939,0.0,0.0157896,0.000116565,0.031504500000000005,0.000364988,0.500108,0.500319,0.620941
7.46788e-06,0.0,112480,1,0.00280574,0.000280235,0.00618772,0.00618772,0.22149000000000002,0.0,0.0157896,0.00011742600000000001,0.032017500000000004,0.00036595199999999995,0.500108,0.500319,0.621491
7.427230000000001e-06,0.0,112480,1,0.00290763,0.00028090099999999996,0.005785800000000001,0.005785800000000001,0.222041,0.0,0.0157896,0.000117986,0.032396299999999996,0.000257106,0.500108,0.500319,0.622041
7.36768e-06,0.0,112605,1,0.00329226,0.000282636,0.00542543,0.00542543,0.222592,0.0,0.0157896,0.000118513,0.0321596,0.00016272,0.500108,0.500319,0.622592
7.277289999999999e-06,0.0,112605,1,0.00301017,0.000285672,0.0050694,0.0050694,0.22314299999999998,0.0,0.0157896,0.00011934200000000001,0.0315171,4.36455e-05,0.500108,0.500319,0.623143
7.13793e-06,0.0,112801,1,0.00225779,0.000289086,0.00449832,0.00449832,0.223694,0.0,0.0157896,0.00012026200000000001,0.0309596,8.03646e-05,0.500108,0.500318,0.623693
6.957689999999999e-06,0.0,112546,1,0.00299648,0.000292527,0.00491421,0.00491421,0.22424499999999997,0.0,0.0157896,0.000121203,0.0320194,0.000235295,0.500108,0.500318,0.6242439999999999
6.74452e-06,0.0,112546,1,0.0032798000000000002,0.000295788,0.00518468,0.00518468,0.224796,0.0,0.0157896,0.000122138,0.0327736,0.00028021700000000003,0.500108,0.500318,0.624794
6.51586e-06,0.0,112546,1,0.00214848,0.00029847,0.00533136,0.00533136,0.225347,0.0,0.0157896,0.000122935,0.0330205,0.000298473,0.500108,0.500319,0.6253449999999999
6.28797e-06,0.0,112546,1,0.00170109,0.000300488,0.00535116,0.00535116,0.22589800000000002,0.0,0.0157896,0.000123649,0.032258999999999996,0.00017618,0.500108,0.500319,0.625895
6.07288e-06,0.0,112546,1,0.00181429,0.000301834,0.00527989,0.00527989,0.22644899999999998,0.0,0.0157896,0.00012432600000000002,0.031476599999999993,5.9669499999999995e-05,0.500108,0.500319,0.626445
5.874730000000001e-06,0.0,112546,1,0.00215041,0.000302223,0.00512788,0.00512788,0.22699999999999998,0.0,0.0157896,0.000124695,0.0320996,6.61774e-05,0.500108,0.500319,0.626995
5.71226e-06,0.0,112797,1,0.00263283,0.000302448,0.004987600000000001,0.004987600000000001,0.22755100000000003,0.0,0.0157896,0.000124943,0.0322109,0.000220235,0.500108,0.500319,0.627546
5.59356e-06,0.0,112797,1,0.00268926,0.000302718,0.00484702,0.00484702,0.228102,0.0,0.0157896,0.000125122,0.0320442,0.000314584,0.500108,0.500319,0.628096
5.53182e-06,0.0,112477,1,0.00287374,0.000304663,0.00465832,0.00465832,0.22865300000000002,0.0,0.0157896,0.000125768,0.0321756,0.000371061,0.500108,0.500319,0.628646
5.53013e-06,0.0,112608,1,0.00295192,0.000308713,0.00467845,0.00467845,0.229204,0.0,0.0157896,0.00012691299999999998,0.029957599999999997,0.000392834,0.500108,0.500319,0.629196
5.5636e-06,0.0,112608,1,0.00306773,0.000311987,0.00493777,0.00493777,0.22975500000000001,0.0,0.0157896,0.00012765200000000002,0.028906599999999998,0.000377053,0.500108,0.500319,0.6297470000000001
5.57941e-06,0.0,112608,1,0.00280732,0.00031384,0.00512373,0.00512373,0.23030599999999998,0.0,0.0157896,0.000128011,0.0285865,0.000264084,0.500108,0.500319,0.6302979999999999
5.556319999999999e-06,0.0,112608,1,0.00243418,0.000315126,0.00522428,0.00522428,0.230857,0.0,0.0157896,0.00012829,0.028786000000000003,0.000154943,0.500109,0.500319,0.630849
5.486040000000001e-06,0.0,112608,1,0.00253301,0.00031654599999999996,0.00524545,0.00524545,0.231408,0.0,0.0157896,0.000128737,0.028720599999999995,1.09859e-05,0.500109,0.500319,0.6314
5.36501e-06,0.0,112608,1,0.00211907,0.000318115,0.00520881,0.00520881,0.23195900000000003,0.0,0.0157896,0.000129161,0.0290121,7.86391e-05,0.500109,0.50032,0.631951
5.192989999999999e-06,0.0,215007,1,0.00208777,0.000319757,0.00556402,0.00512033,0.23251,0.0,0.0157896,0.00012969200000000002,0.0292223,0.00010104700000000001,0.500109,0.50032,0.632502
4.98148e-06,0.0,215007,1,0.00235594,0.000321287,0.00580597,0.00509307,0.23306100000000002,0.0,0.0157896,0.00013026799999999998,0.029202,0.000131731,0.500109,0.50032,0.633053
4.75036e-06,0.0,215007,1,0.00247921,0.000322428,0.00587846,0.005363000000000001,0.233612,0.0,0.0157896,0.000130757,0.030208799999999997,0.000189127,0.500109,0.50032,0.633604
4.5320800000000005e-06,0.0,215007,1,0.00247394,0.000323311,0.00579034,0.00575445,0.23416199999999998,0.0,0.0157896,0.000131133,0.032441700000000004,0.00017167200000000002,0.500109,0.500321,0.634155
4.35767e-06,0.0,112480,1,0.00260803,0.000324465,0.00610995,0.00610995,0.234713,0.0,0.0157896,0.000131512,0.032509699999999996,3.70376e-05,0.500109,0.500321,0.634706
4.22737e-06,0.0,116576,1,0.00239719,0.000325419,0.00651371,0.00651371,0.235264,0.0,0.0157896,0.000131889,0.0320156,0.00011022899999999999,0.500109,0.500321,0.635256
4.14386e-06,0.0,116576,1,0.00248297,0.000326362,0.00684354,0.00684354,0.235815,0.0,0.0157896,0.00013238,0.032140300000000004,0.000217978,0.500109,0.500321,0.635807
4.1027099999999996e-06,0.0,116576,1,0.00271107,0.000327661,0.00709438,0.00709438,0.236366,0.0,0.0157896,0.00013313799999999998,0.0314983,0.000303742,0.500109,0.500321,0.636357
4.099559999999999e-06,0.0,116770,1,0.00307442,0.000328675,0.007059899999999999,0.007059899999999999,0.23691700000000002,0.0,0.0157896,0.000134027,0.0318343,0.000383902,0.500109,0.500321,0.636908
4.11543e-06,0.0,116770,1,0.00312813,0.000328942,0.00654972,0.00654972,0.23746799999999998,0.0,0.0157896,0.000134661,0.0321214,0.00033718400000000003,0.500109,0.500321,0.637458
4.12579e-06,0.0,116895,1,0.00356942,0.000328209,0.00606015,0.00606015,0.238019,0.0,0.0157896,0.000134791,0.032342,0.00023499599999999998,0.500109,0.500321,0.638009
4.113380000000001e-06,0.0,116701,1,0.00388066,0.000328315,0.00564376,0.00564376,0.23856999999999998,0.0,0.0157896,0.000134845,0.0318921,0.000137511,0.500109,0.500321,0.638559
4.06654e-06,0.0,120866,1,0.00303293,0.00032898199999999996,0.00527405,0.00527405,0.239121,0.0,0.0157896,0.000134964,0.0311166,8.17011e-06,0.500109,0.500321,0.6391100000000001
3.97462e-06,0.0,116642,1,0.00267553,0.00032951199999999996,0.00505327,0.00505327,0.23967199999999997,0.0,0.0157896,0.000135061,0.0312411,0.000142579,0.500109,0.500321,0.63966
3.84968e-06,0.0,116642,1,0.00291955,0.000329698,0.00536691,0.00536691,0.240223,0.0,0.0157896,0.000135055,0.0323211,0.000249576,0.500109,0.500321,0.640211
3.69478e-06,0.0,116642,1,0.00277325,0.000329635,0.00552961,0.00552961,0.240774,0.0,0.0157896,0.000134991,0.0328981,0.00027879,0.500109,0.500321,0.6407609999999999
3.52525e-06,0.0,116642,1,0.00219661,0.00032922400000000003,0.00556039,0.00556039,0.241325,0.0,0.0157896,0.000134911,0.032836800000000006,0.000265418,0.500109,0.500321,0.641312
3.35895e-06,0.0,116642,1,0.00220653,0.00032845199999999996,0.00548269,0.00548269,0.24187600000000004,0.0,0.0157896,0.00013488,0.0324559,0.000133463,0.500109,0.500321,0.641862
3.2049700000000002e-06,0.0,116642,1,0.0018899000000000001,0.000326867,0.00531924,0.00531924,0.242427,0.0,0.0157896,0.000134665,0.0318379,2.8648e-05,0.500109,0.500321,0.642412
3.07622e-06,0.0,116574,1,0.00207189,0.00032450700000000003,0.00511895,0.00511895,0.24297800000000003,0.0,0.0157896,0.000134237,0.0321283,0.000110024,0.500109,0.500321,0.642962
2.98746e-06,0.0,116893,1,0.00250958,0.00032203799999999997,0.00490407,0.00490407,0.243529,0.0,0.0157896,0.000133745,0.0319585,0.00026609,0.500109,0.500321,0.643513
2.9413599999999997e-06,0.0,116893,1,0.00256764,0.00031968,0.00468943,0.00468943,0.24408000000000002,0.0,0.0157896,0.000133163,0.0320724,0.000357377,0.500109,0.500321,0.644063
2.9489799999999995e-06,0.0,116704,1,0.00292724,0.000319608,0.00448508,0.00448508,0.244631,0.0,0.0157896,0.000133174,0.0319528,0.000366944,0.500109,0.500322,0.644613
3.0173000000000003e-06,0.0,116704,1,0.00325208,0.000320556,0.00471202,0.00471202,0.245182,0.0,0.0157896,0.000133363,0.029625099999999998,0.00039121,0.500109,0.500322,0.645163
3.1022e-06,0.0,116704,1,0.003348,0.00032012,0.00487166,0.00487166,0.24573299999999998,0.0,0.0157896,0.000133017,0.0287584,0.000357389,0.500109,0.500322,0.645714
3.1580799999999998e-06,0.0,116704,1,0.00302498,0.000318367,0.00495268,0.00495268,0.246284,0.0,0.0157896,0.00013236200000000002,0.028942700000000002,0.000233103,0.50011,0.500322,0.646265
3.16802e-06,0.0,116704,1,0.00308007,0.00031639900000000003,0.004947399999999999,0.004947399999999999,0.246835,0.0,0.0157896,0.000131752,0.028746499999999998,8.10886e-05,0.50011,0.500322,0.646816
3.1300499999999998e-06,0.0,116704,1,0.002927,0.000314648,0.00487507,0.00487507,0.24738600000000002,0.0,0.0157896,0.000131188,0.0286887,3.05537e-05,0.50011,0.500322,0.647367
3.0358e-06,0.0,219103,1,0.0025231999999999997,0.000313095,0.0048747,0.00474885,0.247937,0.0,0.0157896,0.00013068299999999998,0.0290387,9.791129999999999e-05,0.50011,0.500322,0.647918
2.8930400000000003e-06,0.0,219103,1,0.00262217,0.00031147200000000003,0.00516166,0.00472754,0.24848800000000001,0.0,0.0157896,0.000130273,0.0289333,0.000127611,0.50011,0.500323,0.648469
2.7181900000000002e-06,0.0,219103,1,0.00260801,0.000309609,0.00528747,0.00493321,0.24903899999999998,0.0,0.0157896,0.000129879,0.0293531,0.000169662,0.50011,0.500323,0.649019
2.53387e-06,0.0,219103,1,0.00265259,0.000306619,0.00522911,0.00495001,0.24959,0.0,0.0157896,0.00012917,0.030593799999999997,0.00023239700000000002,0.50011,0.500323,0.64957
2.37837e-06,0.0,116576,1,0.00278913,0.000304147,0.00528788,0.00528788,0.250141,0.0,0.0157896,0.000128489,0.03271,0.000151223,0.50011,0.500323,0.650121
2.26727e-06,0.0,116576,1,0.00296291,0.000301917,0.00557685,0.00557685,0.250692,0.0,0.0157896,0.00012791,0.0323288,7.383210000000001e-06,0.500111,0.500323,0.650672
2.19932e-06,0.0,116576,1,0.00326565,0.000299369,0.00582503,0.00582503,0.251243,0.0,0.0157896,0.000127322,0.032180099999999996,0.000147899,0.500111,0.500324,0.651223
2.17176e-06,0.0,120672,1,0.00316931,0.000297003,0.00606948,0.00606948,0.251794,0.0,0.0157896,0.000126902,0.0319185,0.000249663,0.500111,0.500324,0.6517729999999999
2.18626e-06,0.0,120672,1,0.00385962,0.00029492900000000004,0.00624179,0.00624179,0.252344,0.0,0.0157896,0.000126695,0.031057099999999997,0.000343912,0.500111,0.500324,0.652324
2.2311799999999998e-06,0.0,120672,1,0.00326898,0.000291877,0.00578079,0.00578079,0.252895,0.0,0.0157896,0.0001264,0.0318074,0.00037881199999999996,0.500111,0.500324,0.652874
2.2884900000000003e-06,0.0,120672,1,0.00414628,0.000288579,0.00531125,0.00531125,0.253446,0.0,0.0157896,0.000125829,0.032571499999999996,0.000300959,0.500111,0.500324,0.653425
2.33244e-06,0.0,116701,1,0.00465263,0.000284776,0.00486891,0.00486891,0.253997,0.0,0.0157896,0.000124836,0.0323417,0.000209019,0.500111,0.500324,0.653975
2.34576e-06,0.0,116701,1,0.00429152,0.000282356,0.00451001,0.00451001,0.254548,0.0,0.0157896,0.000123921,0.0316873,0.000108022,0.50011,0.500324,0.654526
2.32243e-06,0.0,116701,1,0.0036395000000000004,0.00028084599999999996,0.00414874,0.00414874,0.25509899999999996,0.0,0.0157896,0.000123249,0.030981400000000003,4.937729999999999e-05,0.50011,0.500324,0.655076
2.2588099999999997e-06,0.0,210587,1,0.00335379,0.00027926599999999997,0.00424767,0.0041109,0.25565,0.0,0.0157896,0.000122552,0.031673200000000006,0.00018105200000000001,0.50011,0.500324,0.6556270000000001
2.1574099999999997e-06,0.0,120738,1,0.00336567,0.000277447,0.00436662,0.00436662,0.256201,0.0,0.0157896,0.000121855,0.0325805,0.000274812,0.50011,0.500324,0.656177
2.03056e-06,0.0,120738,1,0.00311048,0.000275373,0.004460899999999999,0.004460899999999999,0.256752,0.0,0.0157896,0.000121136,0.03301130000000001,0.000310072,0.50011,0.500324,0.656728
1.9003299999999998e-06,0.0,121051,1,0.0027919,0.00027305200000000003,0.00452135,0.00452135,0.257303,0.0,0.0157896,0.0001205,0.0325914,0.00022099900000000002,0.50011,0.500324,0.657278
1.77699e-06,0.0,120612,1,0.00271584,0.000270255,0.00443772,0.00443772,0.25785399999999997,0.0,0.0157896,0.000119893,0.032233099999999994,0.00010363,0.50011,0.500324,0.657828
1.6651300000000001e-06,0.0,120612,1,0.00235854,0.000266353,0.00426615,0.00426615,0.258405,0.0,0.0157896,0.000119031,0.0320404,1.88172e-06,0.50011,0.500324,0.658378
1.58632e-06,0.0,120612,1,0.00242151,0.000261825,0.00399536,0.00399536,0.258956,0.0,0.0157896,0.000117961,0.032352,0.00017050599999999998,0.50011,0.500324,0.658929
1.5430100000000002e-06,0.0,120482,1,0.00251192,0.000257218,0.00371559,0.00371559,0.25950700000000004,0.0,0.0157896,0.000116872,0.0318906,0.000291245,0.50011,0.500324,0.659479
1.54797e-06,0.0,120669,1,0.00306674,0.000253586,0.00347093,0.00347093,0.260058,0.0,0.0157896,0.000115968,0.0319266,0.000364509,0.50011,0.500324,0.660029
1.60864e-06,0.0,120669,1,0.00327673,0.000253072,0.00318334,0.00318334,0.26060900000000004,0.0,0.0157896,0.000115873,0.030474,0.000364041,0.50011,0.500324,0.660579
1.71875e-06,0.0,120800,1,0.00371609,0.000253066,0.00301003,0.00301003,0.26116,0.0,0.0157896,0.000115783,0.029287599999999997,0.00039201800000000005,0.50011,0.500324,0.66113
1.82687e-06,0.0,215323,1,0.00352706,0.000251783,0.00345344,0.00314955,0.261711,0.0,0.0157896,0.000115246,0.0287452,0.000325033,0.500111,0.500324,0.66168
1.8999099999999999e-06,0.0,215332,1,0.00353049,0.000249852,0.00371239,0.00319445,0.262262,0.0,0.0157896,0.000114619,0.0287728,0.00017759200000000002,0.500111,0.500325,0.662231
1.92686e-06,0.0,215332,1,0.00346768,0.00024870700000000003,0.00421034,0.00372229,0.262813,0.0,0.0157896,0.000114231,0.028928500000000003,6.88313e-06,0.500111,0.500325,0.662782
1.90763e-06,0.0,215332,1,0.00313933,0.000248234,0.00468686,0.0044740000000000005,0.263364,0.0,0.0157896,0.000113992,0.0288788,6.07832e-05,0.500111,0.500325,0.663333
1.83451e-06,0.0,219428,1,0.00300519,0.000248428,0.00499952,0.00499709,0.263915,0.0,0.0157896,0.000113966,0.029060200000000005,0.00010753200000000001,0.500111,0.500325,0.663884
1.723e-06,0.0,223068,1,0.00313503,0.00024871400000000003,0.00548458,0.00529352,0.264466,0.0,0.0157896,0.00011402,0.029207999999999998,0.000131442,0.500111,0.500325,0.664435
1.5884899999999998e-06,0.0,223068,1,0.00292568,0.000248468,0.00595573,0.00531601,0.265017,0.0,0.0157896,0.000114058,0.0297505,0.00017523200000000002,0.500112,0.500326,0.664986
1.45845e-06,0.0,129316,1,0.00296388,0.000247098,0.00503481,0.00503481,0.26556799999999997,0.0,0.0157896,0.000113915,0.031094099999999996,0.000223572,0.500112,0.500326,0.665536
1.3672299999999998e-06,0.0,129316,1,0.00325394,0.000246218,0.00445729,0.00445729,0.266119,0.0,0.0157896,0.000113805,0.0324544,0.000100611,0.500112,0.500326,0.666087
1.3173699999999999e-06,0.0,190444,1,0.00345396,0.000245277,0.00442747,0.0040103000000000005,0.26666999999999996,0.0,0.0157896,0.000113735,0.0321596,4.27214e-05,0.500112,0.500326,0.6666380000000001
1.3097899999999999e-06,0.0,190444,1,0.00378469,0.000243815,0.00468883,0.00422623,0.267221,0.0,0.0157896,0.000113601,0.032351099999999994,0.000185377,0.500112,0.500326,0.667189
1.33989e-06,0.0,190444,1,0.00376312,0.000242487,0.00448212,0.00438385,0.26777199999999995,0.0,0.0157896,0.000113489,0.0318127,0.000280462,0.500112,0.5003270000000001,0.6677390000000001
1.40357e-06,0.0,124768,1,0.0042475,0.00024117099999999999,0.00449398,0.00449398,0.268323,0.0,0.0157896,0.00011352799999999999,0.0316106,0.000359851,0.500112,0.5003270000000001,0.6682899999999999
1.4970699999999998e-06,0.0,215333,1,0.00374991,0.00023940400000000003,0.00423484,0.0039923,0.268874,0.0,0.0157896,0.000113415,0.0320108,0.000366825,0.500112,0.5003270000000001,0.66884
1.5939700000000001e-06,0.0,120797,1,0.00492303,0.00023658299999999998,0.00358416,0.00358416,0.269425,0.0,0.0157896,0.000112892,0.0324524,0.000250446,0.500112,0.5003270000000001,0.6693899999999999
1.67196e-06,0.0,178516,1,0.0043719,0.00023552099999999998,0.00381654,0.00318968,0.26997600000000005,0.0,0.0157896,0.000112469,0.0321696,0.000155561,0.500112,0.5003270000000001,0.669941
1.72462e-06,0.0,214746,1,0.00448695,0.000236367,0.0040031,0.00297154,0.270527,0.0,0.0157896,0.00011239799999999999,0.0315758,3.65028e-05,0.500112,0.5003270000000001,0.670491
1.72982e-06,0.0,215270,1,0.00360812,0.00023851099999999998,0.00366484,0.00310288,0.271077,0.0,0.0157896,0.000112526,0.031019599999999998,9.07001e-05,0.500112,0.500326,0.671042
1.68392e-06,0.0,223199,1,0.00356035,0.00024091799999999999,0.00409495,0.00327435,0.27162800000000004,0.0,0.0157896,0.00011276,0.0320113,0.00023489,0.500112,0.500326,0.671593
1.60339e-06,0.0,223199,1,0.00318792,0.00024329,0.00445083,0.00382893,0.272179,0.0,0.0157896,0.000113193,0.0327734,0.000290556,0.500112,0.5003270000000001,0.672143
1.50795e-06,0.0,223199,1,0.00308305,0.000244963,0.00466289,0.00380928,0.27273000000000003,0.0,0.0157896,0.00011360299999999999,0.033077999999999996,0.00030926,0.500111,0.5003270000000001,0.672693
1.41203e-06,0.0,223199,1,0.00285615,0.000245689,0.00472241,0.00388065,0.273281,0.0,0.0157896,0.000113889,0.0322976,0.00017459599999999998,0.500111,0.5003270000000001,0.673244
1.32154e-06,0.0,223199,1,0.00265416,0.00024561900000000003,0.00462566,0.00377789,0.273832,0.0,0.0157896,0.000114117,0.0314805,6.53766e-05,0.500111,0.5003270000000001,0.673794
1.24525e-06,0.0,223199,1,0.00233125,0.00024409,0.00441059,0.00366939,0.274383,0.0,0.0157896,0.00011406,0.0321006,6.31621e-05,0.500111,0.5003270000000001,0.6743439999999999
1.20624e-06,0.0,223199,1,0.00242653,0.000242062,0.00408955,0.00358029,0.274934,0.0,0.0157896,0.00011399700000000001,0.0320936,0.00022594799999999999,0.500111,0.5003270000000001,0.674894
1.2076700000000001e-06,0.0,223199,1,0.0026089000000000004,0.000239911,0.00368029,0.00338467,0.275485,0.0,0.0157896,0.00011382100000000001,0.0319839,0.000323547,0.500111,0.5003270000000001,0.6754439999999999
1.26144e-06,0.0,165086,1,0.00316976,0.000239848,0.0032514,0.00304473,0.276036,0.0,0.0157896,0.000114025,0.032173400000000005,0.00037213199999999995,0.500112,0.5003270000000001,0.675994
1.37116e-06,0.0,165087,1,0.00327623,0.00024233299999999999,0.00354902,0.00271451,0.27658699999999997,0.0,0.0157896,0.000114744,0.030020299999999996,0.000394035,0.500112,0.5003270000000001,0.676545
1.50816e-06,0.0,186323,1,0.00354621,0.000244901,0.00382801,0.00291416,0.277138,0.0,0.0157896,0.000115347,0.0288651,0.000369918,0.500112,0.5003270000000001,0.677095
1.63383e-06,0.0,186323,1,0.00333696,0.000246523,0.00409285,0.00314933,0.27768899999999996,0.0,0.0157896,0.00011572299999999999,0.0285966,0.000261396,0.500112,0.5003270000000001,0.677646
1.7187799999999998e-06,0.0,185569,1,0.00328888,0.00024848299999999997,0.00415221,0.00325136,0.27824,0.0,0.0157896,0.00011625200000000001,0.0287972,0.00014901200000000002,0.500112,0.5003270000000001,0.678197
1.75136e-06,0.0,223388,1,0.00347369,0.000251883,0.00453905,0.00332421,0.278791,0.0,0.0157896,0.000117241,0.028743400000000002,2.6361e-05,0.500112,0.500328,0.6787479999999999
1.7317500000000002e-06,0.0,223388,1,0.00294355,0.00025586799999999997,0.00516087,0.0040766,0.27934200000000003,0.0,0.0157896,0.000118221,0.028911700000000002,8.326629999999999e-05,0.500112,0.500328,0.679298
1.6588400000000002e-06,0.0,227164,1,0.00288792,0.00026012400000000003,0.0060405,0.00460461,0.279893,0.0,0.0157896,0.00011924200000000001,0.029301799999999996,0.000120746,0.500113,0.500328,0.6798489999999999
1.5565299999999998e-06,0.0,227164,1,0.00309764,0.000264158,0.00669813,0.00490246,0.280444,0.0,0.0157896,0.000120247,0.0292728,0.000140786,0.500113,0.500328,0.6804
1.4411e-06,0.0,227164,1,0.00279452,0.00026670299999999997,0.00713732,0.00488563,0.280995,0.0,0.0157896,0.000121107,0.030232799999999997,0.000206661,0.500113,0.500329,0.680951
1.3425799999999997e-06,0.0,227164,1,0.0030862,0.000268523,0.00531277,0.00458025,0.281546,0.0,0.0157896,0.000121836,0.032506099999999996,0.000171635,0.500113,0.500329,0.681502
1.27765e-06,0.0,194540,1,0.00345129,0.00027074900000000003,0.00515086,0.00396925,0.282097,0.0,0.0157896,0.00012263,0.0325175,3.9830300000000004e-05,0.500113,0.500329,0.682053
1.25486e-06,0.0,194540,1,0.00331362,0.000272063,0.00573014,0.00355582,0.282648,0.0,0.0157896,0.00012327600000000002,0.0320679,0.000115792,0.500113,0.500329,0.682604
1.27192e-06,0.0,194540,1,0.00342374,0.00027236,0.00579432,0.00307529,0.283199,0.0,0.0157896,0.00012367299999999998,0.032029300000000004,0.00022600400000000003,0.500113,0.500329,0.683154
1.32479e-06,0.0,194540,1,0.00371011,0.000272384,0.00537919,0.00322444,0.28375,0.0,0.0157896,0.000124016,0.0314997,0.000304631,0.500113,0.500329,0.683705
1.4133e-06,0.0,194540,1,0.00371566,0.000271965,0.00451187,0.00331317,0.284301,0.0,0.0157896,0.000124287,0.0318974,0.000375848,0.500113,0.50033,0.6842550000000001
1.5255500000000002e-06,0.0,218842,1,0.0034135,0.000270845,0.00474091,0.00280945,0.284852,0.0,0.0157896,0.000124245,0.032193400000000004,0.00032185,0.500113,0.50033,0.684805
1.6442500000000002e-06,0.0,177375,1,0.00434331,0.000269501,0.00409753,0.00248594,0.285403,0.0,0.0157896,0.000124005,0.032345599999999995,0.00023455900000000002,0.500113,0.50033,0.6853560000000001
1.7397999999999998e-06,0.0,182612,1,0.0041268,0.000270357,0.00392513,0.00269641,0.285954,0.0,0.0157896,0.000124086,0.0319359,0.000155531,0.500113,0.500329,0.685906
1.7968299999999999e-06,0.0,227295,1,0.00370444,0.000272808,0.00440068,0.00284645,0.286505,0.0,0.0157896,0.000124371,0.031094200000000002,1.74501e-05,0.500113,0.500329,0.686457
1.79697e-06,0.0,227295,1,0.0032296,0.000275896,0.00501328,0.00325872,0.287056,0.0,0.0157896,0.000124676,0.031225299999999998,0.000127084,0.500113,0.500329,0.6870069999999999
1.7486400000000001e-06,0.0,227295,1,0.00318055,0.00027916,0.0054577,0.0032869,0.287607,0.0,0.0157896,0.000125222,0.032326099999999997,0.000256581,0.500113,0.500329,0.687558
1.6736099999999998e-06,0.0,227295,1,0.00280081,0.000282033,0.00575408,0.00393189,0.28815799999999997,0.0,0.0157896,0.000125883,0.0328543,0.000292329,0.500113,0.50033,0.6881079999999999
1.59027e-06,0.0,227295,1,0.00251641,0.000283765,0.00589964,0.00378477,0.288709,0.0,0.0157896,0.000126411,0.0327846,0.000272416,0.500113,0.50033,0.688658
1.51069e-06,0.0,227295,1,0.00251256,0.000284538,0.00587524,0.00355887,0.28926,0.0,0.0157896,0.000126842,0.0323972,0.000133798,0.500113,0.50033,0.689209
1.4396899999999999e-06,0.0,227295,1,0.00208462,0.00028414200000000003,0.00572291,0.00377295,0.28981,0.0,0.0157896,0.000127031,0.0318372,2.79853e-05,0.500113,0.50033,0.689759
1.3906899999999998e-06,0.0,227295,1,0.00216711,0.000282478,0.0054538,0.00379057,0.29036100000000004,0.0,0.0157896,0.000127005,0.0321166,0.000120216,0.500113,0.50033,0.6903090000000001
1.38084e-06,0.0,227295,1,0.00258232,0.000280347,0.00508353,0.00368559,0.290912,0.0,0.0157896,0.000126954,0.031905,0.000264026,0.500113,0.50033,0.690859
1.41542e-06,0.0,227295,1,0.00254933,0.000278505,0.00462048,0.00342695,0.291463,0.0,0.0157896,0.000126843,0.032061,0.00036778900000000004,0.500113,0.50033,0.691409
1.50116e-06,0.0,227295,1,0.00282649,0.000278863,0.00410217,0.00317207,0.292014,0.0,0.0157896,0.000127081,0.0318846,0.000379583,0.500113,0.50033,0.691959
1.6394799999999998e-06,0.0,169183,1,0.00307167,0.000280776,0.00399491,0.0028241,0.292565,0.0,0.0157896,0.000127587,0.0296199,0.00040131,0.500113,0.50033,0.692509
1.7897499999999999e-06,0.0,190419,1,0.0030528,0.00028226,0.00433392,0.00271553,0.293116,0.0,0.0157896,0.000127943,0.0287045,0.000360449,0.500113,0.50033,0.69306
1.91229e-06,0.0,190419,1,0.00271606,0.00028292599999999997,0.00444459,0.0029813,0.293667,0.0,0.0157896,0.000128111,0.028898700000000003,0.000229651,0.500113,0.50033,0.693611
1.98843e-06,0.0,227484,1,0.00301064,0.000284581,0.00484351,0.00312414,0.294218,0.0,0.0157896,0.000128598,0.028811,7.499359999999999e-05,0.500113,0.50033,0.694162
2.01294e-06,0.0,227484,1,0.00294231,0.000287215,0.00547867,0.00338018,0.294769,0.0,0.0157896,0.000129253,0.0287565,4.07783e-05,0.5001140000000001,0.5003310000000001,0.694712
1.98082e-06,0.0,227484,1,0.00234862,0.000290077,0.00611322,0.00399105,0.29531999999999997,0.0,0.0157896,0.000129822,0.029031900000000003,8.78635e-05,0.5001140000000001,0.5003310000000001,0.695263
1.9012200000000002e-06,0.0,231260,1,0.00237322,0.000292878,0.00700841,0.00451139,0.295871,0.0,0.0157896,0.00013041299999999999,0.029006999999999998,0.000143186,0.5001140000000001,0.5003310000000001,0.695814
0.0,0.0,157728,10,0.0347298,0.00603014,0.25308,0.047406800000000006,0.00129214,0.0,0.0157896,0.0016734000000000002,0.299107,0.28605,0.5001,0.5003,0.401363
0.000187629,0.0,157727,10,0.03684,0.011421700000000002,0.372768,0.0897946,0.00258428,0.0,0.0157896,0.00336193,0.312208,0.29909600000000003,0.5001,0.5003,0.402659
0.000514782,0.0,157727,10,0.037624,0.016468599999999996,0.44150600000000007,0.129998,0.00387642,0.0,0.0157896,0.00506961,0.328016,0.31504899999999997,0.5001,0.5003,0.403961
0.000943345,0.0,153890,10,0.0118389,0.0214876,0.49915200000000004,0.167331,0.00516856,0.0,0.0157896,0.00681994,0.338484,0.325238,0.5001,0.5003,0.40526999999999996
0.00145221,0.0,157601,10,0.010121799999999999,0.026594599999999996,0.6068819999999999,0.202513,0.0064607,0.0,0.0157896,0.00861787,0.348985,0.33619499999999997,0.5001,0.5003,0.406584
0.00202825,0.0,153952,10,0.041293199999999995,0.0318241,0.672884,0.23449299999999998,0.00775284,0.0,0.0157896,0.0104645,0.35828699999999997,0.345053,0.5001,0.5003,0.4079
0.00265914,0.0,153509,10,0.0401578,0.037226800000000004,0.776655,0.262417,0.00904498,0.0,0.0157896,0.0123681,0.364289,0.353011,0.5001,0.5003,0.409224
0.00333241,0.0,153246,10,0.0007655030000000001,0.0428448,0.879336,0.291459,0.0103371,0.0,0.0157896,0.0143306,0.370202,0.358065,0.500101,0.5003,0.41056400000000004
0.00404162,0.0,153245,10,0.0955055,0.0486496,1.01329,0.315816,0.011629299999999999,0.0,0.0157896,0.016354300000000002,0.37669400000000003,0.364223,0.500101,0.500301,0.41191099999999997
0.00477727,0.0,153245,10,0.142572,0.05472369999999999,1.12152,0.33570700000000003,0.0129214,0.0,0.0157896,0.01844,0.382798,0.36806500000000003,0.5001,0.500301,0.41325200000000006
0.00552637,0.0,153307,10,0.0419265,0.061104,1.24168,0.352933,0.014213499999999999,0.0,0.0157896,0.020607499999999997,0.392156,0.378006,0.5001,0.500301,0.414601
0.00628563,0.0,153244,10,0.394644,0.06794460000000001,1.37291,0.372471,0.015505700000000002,0.0,0.0157896,0.0228789,0.402998,0.38757600000000003,0.500099,0.5003,0.41597
0.00706208,0.0,153244,10,0.561351,0.0753365,1.49432,0.38758200000000004,0.016797799999999998,0.0,0.0157896,0.025253400000000002,0.41359700000000005,0.39858499999999997,0.500099,0.5002989999999999,0.41734799999999994
0.00784967,0.0,157405,10,0.8324739999999999,0.0835654,1.6570799999999999,0.403967,0.018090000000000002,0.0,0.0157896,0.0277519,0.424187,0.407051,0.5000979999999999,0.5002979999999999,0.41873900000000003
0.00865099,0.0,158047,10,1.34742,0.0925062,1.92082,0.41822700000000007,0.0193821,0.0,0.0157896,0.030355,0.432985,0.413421,0.500097,0.500297,0.42013500000000004
0.00947628,0.0,162015,10,1.7188599999999998,0.102046,2.27671,0.429573,0.0206742,0.0,0.0157896,0.0330475,0.440932,0.42068900000000004,0.500095,0.500296,0.421534
0.010307700000000001,0.0,162014,10,2.11412,0.112392,2.67348,0.440629,0.0219664,0.0,0.0157896,0.035868199999999996,0.44971099999999997,0.42878900000000003,0.5000939999999999,0.5002949999999999,0.422951
0.0111316,0.0,165918,10,5.52401,0.12548800000000002,3.5726699999999996,0.45283900000000005,0.0232585,0.0,0.0157896,0.03904,0.486047,0.467074,0.500093,0.5002939999999999,0.42439499999999997
0.0119949,0.0,165918,10,9.12118,0.14247200000000002,5.38002,0.463283,0.0245507,0.0,0.0157896,0.0425108,0.5032949999999999,0.48326800000000003,0.5000939999999999,0.5002939999999999,0.42586
0.012908000000000001,0.0,165918,10,11.4271,0.160019,6.61132,0.47451000000000004,0.0258428,0.0,0.0157896,0.0460213,0.505951,0.478479,0.5000939999999999,0.5002949999999999,0.42734099999999997
0.0137684,0.0,170016,10,67.1252,0.23375500000000002,32.4622,0.503757,0.0271349,0.0,0.0157896,0.051259400000000004,0.6112890000000001,0.58119,0.5000939999999999,0.5002939999999999,0.428825
0.015314600000000001,0.0,198687,10,60.5518,0.299661,42.7069,0.491842,0.028427099999999997,0.0,0.0157896,0.0579048,0.9630190000000001,0.9603200000000001,0.499993,0.499987,0.60632
0.0154657,0.0,186401,10,124.27,0.298183,54.9272,0.507329,0.0297192,0.0,0.0157896,0.06000740000000001,0.606236,0.58267,0.500003,0.5000020000000001,0.606268
0.0161775,0.0,178207,10,82.7802,0.30468,36.4019,0.521458,0.031011400000000005,0.0,0.0157896,0.0627756,0.779098,0.763753,0.5000020000000001,0.49999099999999996,0.6061810000000001
0.0179741,0.0,182239,10,95.5189,0.32298000000000004,44.2775,0.535405,0.032303500000000006,0.0,0.0157896,0.06630789999999999,0.9986950000000001,0.99695,0.500001,0.499993,0.6061310000000001
0.019844999999999998,0.0,182239,10,145.503,0.357568,77.4863,0.548818,0.0335957,0.0,0.0157896,0.0696365,0.956657,0.9543590000000001,0.500003,0.49999499999999997,0.606103
0.023092599999999998,0.0,182239,10,52.7763,0.341287,40.4028,0.560742,0.034887800000000004,0.0,0.0157896,0.07291160000000001,0.93611,0.9327840000000001,0.500004,0.499989,0.605992
0.0244248,0.0,182239,10,124.8,0.39321799999999996,59.7951,0.5732149999999999,0.0361799,0.0,0.0157896,0.077662,0.730577,0.713384,0.49999899999999997,0.499985,0.605877
0.025953300000000002,0.0,182303,10,174.55700000000002,0.42782700000000007,69.9276,0.5893729999999999,0.0374721,0.0,0.0157896,0.08158380000000001,0.8751120000000001,0.868999,0.49999499999999997,0.499989,0.60578
0.028508699999999998,0.0,182239,10,136.546,0.437784,67.2828,0.603263,0.0387642,0.0,0.0157896,0.08460319999999999,0.9868040000000001,0.990922,0.49999099999999996,0.499986,0.605712
0.031115499999999997,0.0,194592,10,560.1,0.558588,148.638,0.6178060000000001,0.0400564,0.0,0.0157896,0.09071280000000001,0.552816,0.520566,0.49999099999999996,0.499987,0.6056159999999999
0.0453721,0.0,206879,10,225.99400000000003,0.48203599999999996,62.8842,0.631916,0.0413485,0.0,0.0157896,0.09259210000000001,0.882849,0.8714379999999999,0.5,0.49996899999999994,0.605401
0.0533201,0.0,198688,10,261.92400000000004,0.521893,97.0417,0.6471,0.0426406,0.0,0.0157896,0.09700189999999999,0.747863,0.734189,0.500015,0.499993,0.60532
0.0609205,0.0,198688,10,172.456,0.5359109999999999,103.375,0.662209,0.0439328,0.0,0.0157896,0.10056,0.967534,0.9717040000000001,0.500021,0.49999099999999996,0.605236
0.0693025,0.0,202784,10,321.192,0.551723,120.134,0.675179,0.045224900000000005,0.0,0.0157896,0.10479100000000001,0.8563620000000001,0.8605309999999999,0.500035,0.49999899999999997,0.6050760000000001
0.0782418,0.0,219167,10,595.512,0.622837,132.799,0.690317,0.0465171,0.0,0.0157896,0.11141400000000001,0.587303,0.5732649999999999,0.500024,0.499992,0.604971
0.120647,0.0,219168,10,217.213,0.608354,80.8539,0.7045060000000001,0.047809199999999996,0.0,0.0157896,0.115425,0.8565379999999999,0.863924,0.500043,0.500009,0.604835
0.165697,0.0,227360,10,221.475,0.613124,80.429,0.720715,0.0491013,0.0,0.0157896,0.12013800000000001,0.774752,0.77813,0.500047,0.5000020000000001,0.604677
0.200869,0.0,235550,10,212.83900000000003,0.6414479999999999,74.6531,0.747801,0.0503935,0.0,0.0157896,0.125196,0.8109970000000001,0.820664,0.500034,0.500004,0.604582
0.22658499999999998,0.0,194528,10,611.254,0.804605,136.54399999999998,0.759179,0.0516856,0.0,0.0157896,0.135147,0.15324000000000002,0.116789,0.500039,0.5000020000000001,0.604376
0.273042,0.0,284768,10,554.356,0.799864,117.863,0.7864760000000001,0.052977800000000005,0.0,0.0157896,0.14277,0.530524,0.527432,0.5000399999999999,0.500001,0.604394
0.329347,0.0,235615,10,279.329,0.753656,70.7963,0.815729,0.05426990000000001,0.0,0.0157896,0.145034,0.671048,0.611538,0.500049,0.499985,0.604263
0.376029,0.0,210976,10,231.423,0.766039,88.4994,0.8458959999999999,0.055562,0.0,0.0157896,0.148559,0.7424850000000001,0.684937,0.500051,0.499986,0.604124
0.436667,0.0,206816,10,756.064,0.8350280000000001,146.233,0.8669899999999999,0.056854199999999994,0.0,0.0157896,0.156049,0.5257310000000001,0.531784,0.500053,0.499961,0.6038859999999999
0.518034,0.0,231456,10,580.505,0.888666,137.892,0.8786719999999999,0.058146300000000005,0.0,0.0157896,0.163128,0.800237,0.8302450000000001,0.500065,0.49997700000000006,0.603741
0.625488,0.0,235552,10,551.42,0.921643,115.352,0.888661,0.0594385,0.0,0.0157896,0.170494,0.729889,0.757238,0.500066,0.499974,0.6035020000000001
0.0,0.0,157663,100,40.6292,0.0504963,4.5174,0.33688,0.00312502,0.0,0.0157896,0.0123214,0.980769,1.1991,0.5001,0.5003,0.403196
0.00195165,0.0,157663,100,50.0001,0.10300899999999999,6.36151,0.549018,0.00625003,0.0,0.0157896,0.027105,1.53385,1.7809599999999999,0.500099,0.5002989999999999,0.406477
0.00539542,0.0,161760,100,966.1669999999999,0.434338,67.6762,8.61152,0.00937505,0.0,0.0157896,0.0554717,3.46869,3.45134,0.500095,0.5002979999999999,0.40993199999999996
0.015669899999999997,0.0,207005,100,6958.1,2.90068,446.525,2.37966,0.0125001,0.0,0.0157896,0.361137,5.08708,5.54439,0.499972,0.49996899999999994,0.606611
0.11966500000000001,0.0,194783,100,377099.0,11.2042,2519.66,3.05572,0.0156251,0.0,0.0157896,0.602286,103.709,110.906,0.500031,0.49992,0.605667
0.0,0.0,157794,1000,3734.55,4.09805,478.785,7.67024,0.00312502,0.0,0.0157896,0.506105,32.6883,35.1769,0.5001,0.5003,0.403196
0.175535,0.0,142127,1000,5626360.0,57.3959,7395.71,162.92700000000002,0.00625003,0.0,0.0157896,11.7353,61.3551,266.866,0.499737,0.499874,0.607167


==> figures/Trans_popinet2009_noRhoEquation_withMomentumPredictor_limitedLinearV0.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
0.0,0.0006473319999999999,1653,1,0.015110299999999998,0.00135264,0.0112259,0.011212100000000001,0.00440776,0.000648127,0.0631584,0.000445288,0.142128,0.00284221,0.5000819999999999,0.5002810000000001,0.404344
1.61433e-05,0.00111325,1653,1,0.0157482,0.00232812,0.019305799999999998,0.0192821,0.00881553,0.00111462,0.0631584,0.00078122,0.12623399999999999,0.00207132,0.500096,0.500293,0.40878000000000003
3.7721e-05,0.00141234,1623,1,0.0155983,0.0030280999999999997,0.0244959,0.024462400000000002,0.0132233,0.00141427,0.0631584,0.00104757,0.127053,0.0027414,0.500109,0.500308,0.41326199999999996
6.0562799999999996e-05,0.00161243,1720,1,0.0166685,0.00352509,0.028060400000000003,0.0279281,0.017631099999999997,0.00162007,0.0631584,0.00125356,0.14025,0.00145671,0.5001180000000001,0.500322,0.417759
8.46116e-05,0.00176375,1720,1,0.015049000000000002,0.00387679,0.031071699999999997,0.0305491,0.0220388,0.00179393,0.0631584,0.00140385,0.13836800000000002,0.0008727689999999999,0.500124,0.5003270000000001,0.422237
0.00011299,0.00185139,1720,1,0.0120172,0.00411995,0.032954199999999996,0.032067,0.0264466,0.00190261,0.0631584,0.00151174,0.16134300000000001,0.00137558,0.500124,0.500332,0.42666400000000004
0.000147874,0.0018507999999999999,1720,1,0.0120806,0.00426684,0.0332514,0.0320567,0.0308543,0.00191977,0.0631584,0.00159165,0.134677,0.0015967000000000002,0.5001220000000001,0.500329,0.431042
0.00019010900000000002,0.00182009,1720,1,0.010224200000000001,0.00435702,0.032885000000000005,0.0315248,0.0352621,0.00189862,0.0631584,0.0016515999999999998,0.119025,0.0021595,0.500124,0.500321,0.435366
0.00023370700000000002,0.00180644,1659,1,0.0102734,0.00432254,0.03286,0.0312885,0.0396699,0.00189717,0.0631584,0.00165495,0.114549,0.000840024,0.500116,0.500313,0.439738
0.000273075,0.00172033,1659,1,0.0111443,0.00420302,0.0316012,0.029797000000000004,0.0440776,0.0018245000000000002,0.0631584,0.00162919,0.113801,0.00039688699999999996,0.500106,0.500301,0.44413199999999997
0.00030721,0.00158512,1931,1,0.010663899999999999,0.00402099,0.0303164,0.0274551,0.048485400000000005,0.00175032,0.0631584,0.00158051,0.116567,0.00157007,0.500095,0.5002909999999999,0.448525
0.00033742699999999995,0.00146989,1931,1,0.011182899999999999,0.00387992,0.028696299999999998,0.025459299999999997,0.0528932,0.00165678,0.0631584,0.0015408,0.133918,0.00100864,0.500084,0.500282,0.452924
0.00036353800000000006,0.00143662,1931,1,0.0119187,0.00375825,0.027654700000000004,0.024883000000000002,0.0573009,0.00159665,0.0631584,0.00150859,0.161341,0.000687872,0.500078,0.500276,0.457304
0.000386163,0.00141716,1931,1,0.0117017,0.00363488,0.0268938,0.0245459,0.0617087,0.00155271,0.0631584,0.00147969,0.13987,0.00106822,0.500081,0.5002810000000001,0.461688
0.00040821300000000004,0.00135614,1931,1,0.0116892,0.00351647,0.026170099999999998,0.023489,0.0661165,0.00151093,0.0631584,0.00144781,0.140423,0.000286336,0.500093,0.50029,0.466063
0.000427956,0.00126798,1931,1,0.0105524,0.00336354,0.0250947,0.0219621,0.0705242,0.00144884,0.0631584,0.00140098,0.125448,0.000750574,0.500108,0.500306,0.47047
0.00044512400000000003,0.00121423,1975,1,0.00944116,0.00320359,0.023359900000000003,0.021031099999999997,0.074932,0.00134869,0.0631584,0.00135192,0.125618,0.000631854,0.500121,0.500318,0.47493199999999997
0.00045988199999999994,0.00113183,1915,1,0.00869518,0.00304827,0.0212429,0.0196039,0.0793398,0.00122646,0.0631584,0.00130671,0.1354,0.000617016,0.50013,0.5003310000000001,0.479422
0.00047437900000000003,0.00104823,1976,1,0.00736253,0.00290213,0.0203133,0.0181558,0.0837475,0.00117279,0.0631584,0.00125737,0.139506,0.00121754,0.500135,0.500339,0.48390600000000006
0.00049062,0.000939413,1976,1,0.00736618,0.00276461,0.0197005,0.0162711,0.0881553,0.00113741,0.0631584,0.00120302,0.13891199999999998,0.00136724,0.500135,0.500344,0.48834799999999995
0.000509739,0.00084068,2951,1,0.00759458,0.00264381,0.0197979,0.014561000000000001,0.092563,0.00114303,0.0631584,0.00115305,0.151473,0.0007868980000000001,0.500132,0.500342,0.492729
0.000533698,0.000852015,2951,1,0.00667497,0.00254703,0.0206479,0.014757299999999998,0.09697080000000001,0.00119211,0.0631584,0.00111171,0.12628599999999998,0.000586564,0.500131,0.5003350000000001,0.497065
0.000558791,0.000827249,2406,1,0.00773308,0.00233887,0.017299900000000003,0.0143284,0.101379,0.0009988080000000001,0.0631584,0.0010342,0.11453599999999999,0.00204911,0.500125,0.5003270000000001,0.501425
0.0005782809999999999,0.000781817,2406,1,0.00737746,0.00213149,0.0164614,0.0135415,0.10578599999999999,0.000950397,0.0631584,0.000952772,0.11319100000000001,0.00298711,0.500115,0.500316,0.505832
0.000591884,0.0006890939999999999,2409,1,0.00805027,0.00188428,0.014928299999999999,0.0119355,0.110194,0.0008618839999999999,0.0631584,0.00086391,0.11458199999999999,0.00409706,0.500103,0.500305,0.510234
0.0006013559999999999,0.000722961,2409,1,0.00734573,0.00172179,0.014491399999999998,0.0125221,0.114602,0.0008366630000000001,0.0631584,0.000800998,0.132319,0.00362223,0.5000899999999999,0.5002949999999999,0.5146350000000001
0.000610425,0.000733165,2409,1,0.00792389,0.00161491,0.0142254,0.0126988,0.11900999999999999,0.000821305,0.0631584,0.000757478,0.160394,0.00310032,0.50008,0.500287,0.519019
0.0006180140000000001,0.000729037,2409,1,0.00671279,0.00156268,0.014582399999999999,0.0126273,0.12341700000000001,0.0008419160000000001,0.0631584,0.0007338010000000001,0.139484,0.00154552,0.500078,0.5002880000000001,0.523392
0.000625929,0.00069828,2409,1,0.00803809,0.00151765,0.014334,0.0120946,0.127825,0.000827574,0.0631584,0.000712869,0.140068,0.00154932,0.5000859999999999,0.5002949999999999,0.527766
0.000634523,0.000619492,2409,1,0.0072479,0.00144091,0.012020600000000001,0.010729899999999999,0.132233,0.000694011,0.0631584,0.0006804510000000001,0.125424,0.00277773,0.500099,0.50031,0.532151
0.000641445,0.000575477,2662,1,0.00674323,0.00136047,0.010661799999999999,0.00996755,0.136641,0.000615559,0.0631584,0.00064593,0.124928,0.00249278,0.500111,0.500321,0.536594
0.000646881,0.0005224790000000001,2662,1,0.00594096,0.00128863,0.00974317,0.009049600000000001,0.141048,0.000562522,0.0631584,0.000617461,0.126443,0.0022128,0.5001180000000001,0.500333,0.541075
0.000652371,0.000456245,2662,1,0.00562841,0.00122442,0.00916664,0.0079024,0.145456,0.000529236,0.0631584,0.0005874340000000001,0.14046,0.00232808,0.500123,0.500342,0.545565
0.000658752,0.00038641699999999996,2951,1,0.00567903,0.0011615,0.00918527,0.00669295,0.149864,0.000530311,0.0631584,0.0005535609999999999,0.138999,0.00274919,0.5001220000000001,0.5003449999999999,0.550027
0.000665925,0.00039766300000000003,3207,1,0.006097999999999999,0.00113221,0.0107424,0.00688773,0.154272,0.000620214,0.0631584,0.000527165,0.161073,0.00231461,0.500119,0.500347,0.554424
0.000675585,0.00043039699999999995,3207,1,0.00564187,0.00113281,0.012191500000000001,0.0074547,0.15868,0.000703874,0.0631584,0.00051182,0.133268,0.00218703,0.500115,0.500339,0.558776
0.0006867339999999999,0.00040078900000000003,2662,1,0.00746316,0.0009793,0.00836703,0.00694187,0.16308699999999998,0.000483071,0.0631584,0.000462591,0.11493900000000001,0.00367712,0.500111,0.500333,0.5631149999999999
0.0006945139999999999,0.000385556,2662,1,0.00714468,0.000877025,0.00817352,0.00667802,0.167495,0.00047189800000000005,0.0631584,0.000420695,0.11308,0.00395927,0.500099,0.500322,0.567519
0.000699185,0.000327648,2662,1,0.00715799,0.000729407,0.00797533,0.00567503,0.171903,0.000460456,0.0631584,0.000365406,0.11353699999999999,0.00479138,0.500087,0.50031,0.571929
0.000701268,0.00036187800000000005,2665,1,0.00771082,0.000629681,0.0074414,0.00626791,0.176311,0.000429629,0.0631584,0.000326473,0.12079300000000001,0.00451464,0.500073,0.5002989999999999,0.576331
0.0007030319999999999,0.000381637,2665,1,0.00721752,0.00060039,0.00770016,0.00661016,0.18071800000000002,0.000444569,0.0631584,0.000312872,0.14761400000000002,0.00392492,0.500061,0.5002909999999999,0.5807220000000001
0.0007055210000000001,0.000387021,2665,1,0.00556243,0.000643507,0.00836579,0.00670341,0.185126,0.000482999,0.0631584,0.00031907,0.139464,0.00267281,0.500054,0.500287,0.5850920000000001
0.0007088989999999999,0.000371691,2665,1,0.00601772,0.000683813,0.00878781,0.00643788,0.18953399999999998,0.0005073640000000001,0.0631584,0.00032843099999999996,0.139675,0.0023678,0.500058,0.500293,0.589467
0.000712961,0.000344054,2665,1,0.00680751,0.000675747,0.0082243,0.0059592,0.193942,0.00047483,0.0631584,0.000323521,0.140761,0.00318982,0.50007,0.5003029999999999,0.593839
0.000716242,0.000352231,2665,1,0.00619158,0.000632884,0.00661022,0.00610083,0.198349,0.000381641,0.0631584,0.000306884,0.124708,0.00327794,0.5000819999999999,0.500315,0.598263
0.000718294,0.00032157,2665,1,0.00488332,0.000591449,0.00567897,0.00556976,0.202757,0.000327876,0.0631584,0.000291688,0.12593800000000002,0.00252194,0.5000899999999999,0.5003270000000001,0.6027319999999999
0.000720582,0.000271066,2665,1,0.00490102,0.000576441,0.00485999,0.004695,0.20716500000000002,0.000280592,0.0631584,0.000282662,0.14116199999999998,0.00293754,0.500095,0.5003380000000001,0.607224
0.000723373,0.000200713,3207,1,0.00504751,0.000550145,0.00523076,0.00347645,0.211573,0.000301998,0.0631584,0.000266782,0.13941800000000001,0.00306069,0.500095,0.500342,0.611699
0.000726377,0.000120763,3207,1,0.00599266,0.000568032,0.00705094,0.00209167,0.21598,0.00040708599999999997,0.0631584,0.000256248,0.162027,0.00291505,0.500091,0.5003449999999999,0.616117
0.0007308260000000001,0.000144177,3207,1,0.00652373,0.000634489,0.00880326,0.00249722,0.220388,0.000508256,0.0631584,0.00026067099999999997,0.13422,0.00269051,0.500087,0.50034,0.62048
0.000736718,0.000137324,3463,1,0.00770959,0.000514993,0.00480169,0.00237851,0.224796,0.000277225,0.0631584,0.00023575200000000002,0.11596400000000001,0.00395069,0.500085,0.500332,0.624811
0.00074022,0.00018226400000000002,2677,1,0.00773089,0.00048499999999999997,0.00509995,0.00315691,0.229204,0.00029444599999999997,0.0631584,0.000221985,0.113139,0.00446841,0.500075,0.500323,0.629199
0.000741415,0.000243637,2966,1,0.00750397,0.000437028,0.00445614,0.00421993,0.233612,0.000257275,0.0631584,0.000199743,0.11261600000000001,0.00538198,0.500061,0.500311,0.633614
0.000740687,0.000278628,1912,1,0.00787548,0.00039774,0.00482598,0.00482598,0.238019,0.000278628,0.0631584,0.000179399,0.11526199999999999,0.005493199999999999,0.5000479999999999,0.5003,0.638016
0.000739183,0.000199497,2921,1,0.00787665,0.00036905,0.00459905,0.00345539,0.242427,0.000265526,0.0631584,0.00017161900000000003,0.13336199999999998,0.00454353,0.500034,0.50029,0.642413
0.000738721,0.000138125,2921,1,0.00663908,0.000406485,0.00534054,0.00239239,0.246835,0.000308336,0.0631584,0.00018444200000000002,0.16203499999999998,0.00336315,0.500024,0.5002840000000001,0.646787
0.000739772,0.000156171,2921,1,0.00505891,0.00046088,0.00632221,0.00270496,0.251243,0.000365013,0.0631584,0.000203986,0.139494,0.00266094,0.500024,0.5002880000000001,0.651162
0.000741844,0.00019450200000000002,2921,1,0.00622607,0.000465343,0.00645546,0.00336887,0.25565,0.000372706,0.0631584,0.000210743,0.14046,0.00286092,0.500033,0.500296,0.655528
0.000744069,0.00023303,2921,1,0.00611545,0.00042146800000000004,0.00495542,0.004036199999999999,0.260058,0.000286101,0.0631584,0.00019852900000000002,0.124964,0.00347711,0.500045,0.50031,0.659932
0.0007450660000000001,0.00023486400000000002,2426,1,0.00599598,0.000425484,0.00471202,0.00406797,0.264466,0.000272049,0.0631584,0.000197125,0.12498800000000002,0.00337098,0.500055,0.50032,0.6643899999999999
0.000745497,0.00020093599999999997,2427,1,0.00490279,0.00041545,0.00355024,0.00348032,0.268874,0.000204973,0.0631584,0.000197912,0.135399,0.00309543,0.500059,0.5003310000000001,0.668879
0.000746667,0.000155465,3463,1,0.00491381,0.000403608,0.00358027,0.00269273,0.273281,0.000206707,0.0631584,0.000194797,0.139646,0.00336795,0.5000600000000001,0.500337,0.6733640000000001
0.000748029,9.36821e-05,3463,1,0.00579831,0.00042234900000000003,0.00550993,0.00162262,0.27768899999999996,0.00031811599999999996,0.0631584,0.00018930599999999998,0.13916800000000001,0.00322834,0.500057,0.50034,0.677805
0.0007503330000000001,8.16294e-05,3463,1,0.00659664,0.000494555,0.00753887,0.00141386,0.282097,0.000435257,0.0631584,0.000193754,0.151285,0.00300293,0.500052,0.500337,0.682183
0.0007542489999999999,0.000110663,3464,1,0.00671708,0.0005015590000000001,0.00893788,0.00191674,0.286505,0.0005160280000000001,0.0631584,0.000194515,0.12503499999999998,0.00318871,0.500049,0.500328,0.68652
0.0007577689999999999,0.000187935,3720,1,0.00812025,0.000419967,0.00452551,0.00325513,0.290912,0.000261281,0.0631584,0.000179958,0.11372,0.00437541,0.500041,0.50032,0.690886
0.0007586489999999999,0.000250396,2933,1,0.00719635,0.000421615,0.00554254,0.00433698,0.29531999999999997,0.000319999,0.0631584,0.000176155,0.112799,0.00467853,0.500028,0.500309,0.695299
0.000757691,0.00029194400000000004,2168,1,0.00715537,0.000370724,0.00505663,0.00505663,0.299728,0.00029194400000000004,0.0631584,0.000156902,0.11414400000000001,0.00552401,0.5000140000000001,0.500297,0.699705
0.0007557810000000001,0.00020842200000000002,3463,1,0.00807228,0.000335204,0.00438398,0.00360997,0.304136,0.000253109,0.0631584,0.000151526,0.132189,0.00472705,0.5,0.500286,0.7041069999999999
0.000754698,0.00011967,3719,1,0.00735421,0.000352351,0.00504198,0.00207274,0.30854299999999996,0.000291099,0.0631584,0.000161277,0.160724,0.00406272,0.499988,0.5002770000000001,0.708489
0.000754656,0.00016159,3177,1,0.00506054,0.000414121,0.00532668,0.00279882,0.31295100000000003,0.00030753599999999996,0.0631584,0.00018219099999999998,0.139445,0.00284551,0.49998400000000004,0.5002770000000001,0.712859
0.0007557110000000001,0.00019189400000000002,3177,1,0.00576192,0.000444428,0.00582608,0.00332371,0.317359,0.000336369,0.0631584,0.00020072200000000002,0.140057,0.00272978,0.49999,0.5002840000000001,0.71723
0.0007573030000000001,0.000229653,3177,1,0.00602565,0.00040674300000000005,0.00429043,0.00397772,0.321767,0.00024770799999999997,0.0631584,0.000193059,0.125376,0.00368665,0.500001,0.500297,0.721615
0.00075803,0.00023973,2167,1,0.00608096,0.00040919800000000005,0.00415226,0.00415226,0.326175,0.00023973,0.0631584,0.000194262,0.12481300000000001,0.00342707,0.500011,0.500307,0.726058
0.0007580239999999999,0.000214217,2167,1,0.00508424,0.000387494,0.00371034,0.00371034,0.33058200000000004,0.000214217,0.0631584,0.00018899099999999998,0.12630999999999998,0.00309228,0.500017,0.500318,0.730539
0.0007585269999999999,0.000170695,3205,1,0.00455986,0.000392449,0.00375987,0.00295653,0.33499,0.000217076,0.0631584,0.000191393,0.140542,0.00304797,0.500019,0.500326,0.735031
0.000759804,0.000111845,3719,1,0.00566202,0.00039531699999999996,0.00471405,0.00193721,0.339398,0.000272166,0.0631584,0.000187251,0.13905,0.00343543,0.500017,0.500328,0.7394930000000001
0.000761478,6.46936e-05,3719,1,0.00631034,0.00045075800000000005,0.00688021,0.00112053,0.343806,0.00039722900000000003,0.0631584,0.000187475,0.161027,0.00311955,0.500012,0.500328,0.7438899999999999
0.0007646010000000001,0.00011909799999999999,3719,1,0.00729272,0.0005371,0.00855624,0.00206285,0.348213,0.000493994,0.0631584,0.000201689,0.132953,0.00300768,0.500007,0.50032,0.7482409999999999
0.000768656,0.000168492,3975,1,0.00784149,0.000409853,0.00439332,0.00291836,0.352621,0.000253648,0.0631584,0.000179865,0.114619,0.00434101,0.5000020000000001,0.500313,0.752583
0.0007697019999999999,0.000235038,3189,1,0.00776476,0.00040186599999999996,0.00492352,0.00407098,0.357029,0.00028425900000000003,0.0631584,0.000175378,0.112755,0.00468317,0.49999,0.500302,0.756989
0.000768727,0.000282763,2424,1,0.00738717,0.00036132199999999997,0.00492477,0.00489761,0.361437,0.000284332,0.0631584,0.00015797,0.113033,0.00567887,0.49997600000000003,0.500289,0.7614
0.000766497,0.000200808,2168,1,0.00815003,0.000320101,0.0034781,0.0034781,0.365844,0.000200808,0.0631584,0.00014948,0.120521,0.00498795,0.499961,0.500278,0.765803
0.000764595,8.06114e-05,3976,1,0.00762154,0.0003317,0.00423386,0.00139623,0.370252,0.000244442,0.0631584,0.000155779,0.14762999999999998,0.00426823,0.49994799999999995,0.500269,0.770193
0.000763986,0.00011589200000000001,3976,1,0.00545852,0.000400986,0.00514071,0.00200732,0.37466,0.000296799,0.0631584,0.00017764900000000002,0.139549,0.00303329,0.49993999999999994,0.500265,0.774562
0.0007645810000000001,0.000138727,3481,1,0.00518947,0.000447935,0.00543178,0.00240283,0.37906799999999996,0.000313604,0.0631584,0.000197447,0.139733,0.00273838,0.499943,0.50027,0.778937
0.000765693,0.000161686,3433,1,0.00605458,0.000427034,0.00513614,0.00280048,0.383475,0.000296535,0.0631584,0.00019549299999999998,0.140842,0.00347036,0.499954,0.500279,0.783309
0.0007667999999999999,0.000171896,2423,1,0.00612245,0.00039485199999999995,0.00438787,0.00297732,0.387883,0.000253333,0.0631584,0.00018967299999999998,0.124721,0.00360156,0.49996599999999997,0.50029,0.787734
0.0007669269999999999,0.000157272,2423,1,0.00480954,0.00036317300000000005,0.00397145,0.00272402,0.392291,0.000229292,0.0631584,0.00018000099999999997,0.12596300000000002,0.00279035,0.49997299999999995,0.500302,0.792204
0.000767621,0.000126252,3461,1,0.00479298,0.00038020800000000004,0.00322472,0.00218674,0.39669899999999997,0.00018617900000000002,0.0631584,0.00018847400000000003,0.14116900000000002,0.00320134,0.49997700000000006,0.500311,0.796697
0.000768628,8.5689e-05,3975,1,0.00530241,0.00038227,0.00421225,0.00148418,0.401107,0.00024319400000000002,0.0631584,0.000187308,0.13939100000000001,0.00335781,0.49997600000000003,0.500314,0.8011729999999999
0.000769658,4.3778599999999995e-05,3975,1,0.00623492,0.000412365,0.00611004,0.000758268,0.405514,0.000352763,0.0631584,0.00017885900000000002,0.16197899999999998,0.00322199,0.499971,0.500317,0.805592
0.000771962,3.74727e-05,3975,1,0.00678093,0.00048678400000000003,0.00796703,0.0006490469999999999,0.409922,0.000459977,0.0631584,0.00018199,0.13409000000000001,0.00297003,0.499967,0.500312,0.809955
0.0,0.0405403,2422,10,0.18198599999999998,0.0212368,0.245957,0.0702179,0.0103371,0.142003,0.0631584,0.0101484,0.375211,0.33017199999999997,0.5001,0.5002979999999999,0.41032399999999997
0.00209751,0.069995,2422,10,0.18984700000000002,0.037000599999999995,0.39895,0.121235,0.0206742,0.230334,0.0631584,0.019009400000000003,0.4059,0.355006,0.500121,0.500324,0.42100600000000005
0.00522953,0.09206619999999999,2422,10,0.0891067,0.050036800000000006,0.478071,0.15946300000000002,0.031011400000000005,0.276015,0.0631584,0.026964099999999998,0.407136,0.37995999999999996,0.5001180000000001,0.50032,0.431542
0.00856266,0.104717,2696,10,0.14195,0.0654904,0.8251129999999999,0.181375,0.0413485,0.476379,0.0631584,0.0355185,0.43397700000000006,0.408472,0.500101,0.5002979999999999,0.44218100000000005
0.012222499999999999,0.12523800000000002,2696,10,0.033377,0.080724,1.00421,0.216919,0.0516856,0.5797800000000001,0.0631584,0.0440358,0.454313,0.48551099999999997,0.5000640000000001,0.500256,0.45345799999999997
0.0159415,0.142533,2696,10,0.0724258,0.0945654,1.07949,0.24687399999999998,0.0620227,0.623246,0.0631584,0.0516053,0.49022200000000005,0.444097,0.500058,0.500255,0.464525
0.0199926,0.156504,2679,10,0.00915888,0.10568499999999999,1.09191,0.271073,0.07235989999999999,0.630412,0.0631584,0.058180899999999994,0.48154300000000005,0.430562,0.500085,0.5002850000000001,0.47560699999999995
0.0238368,0.163577,2935,10,0.5400119999999999,0.127449,1.87201,0.28332399999999996,0.082697,1.0808,0.0631584,0.0678956,0.556565,0.426228,0.500099,0.5002939999999999,0.487321
0.028043099999999998,0.16756500000000002,2935,10,0.37306100000000003,0.144653,1.99967,0.29023000000000004,0.0930341,1.1545100000000001,0.0631584,0.0767841,0.546254,0.405513,0.500088,0.5002880000000001,0.499555
0.031822500000000004,0.1768,2951,10,0.29752,0.159434,1.86451,0.30622699999999997,0.103371,1.07647,0.0631584,0.08469439999999999,0.533455,0.42111499999999996,0.500078,0.5002810000000001,0.511547
0.0351342,0.18496700000000002,3192,10,1.89723,0.195955,3.5678400000000003,0.320373,0.11370799999999999,2.05989,0.0631584,0.09629360000000001,0.517051,0.481104,0.5000859999999999,0.5002909999999999,0.524428
0.0393311,0.180247,3192,10,1.2592700000000001,0.214858,3.2851199999999996,0.312197,0.124045,1.8966599999999998,0.0631584,0.10621099999999999,0.534783,0.43026499999999995,0.500057,0.500269,0.537079
0.0416327,0.153309,3447,10,4.9301900000000005,0.296058,6.973739999999999,0.26554,0.134383,4.02629,0.0631584,0.12400499999999999,0.5344300000000001,0.401185,0.500051,0.500263,0.550767
0.045415,0.16196300000000002,3703,10,4.7419400000000005,0.373448,9.54728,0.280529,0.14472000000000002,5.5121199999999995,0.0631584,0.144636,0.550884,0.377496,0.500037,0.5002479999999999,0.5641970000000001
0.0493921,0.166762,3959,10,4.22931,0.42830100000000004,11.0611,0.28884099999999996,0.155057,6.38612,0.0631584,0.1609,0.543204,0.343775,0.500053,0.500279,0.578604
0.0,0.790931,2406,100,7.26622,0.058123400000000006,0.7849659999999999,0.136993,0.0125001,4.532,0.0631584,0.026561200000000004,0.7634,1.7836400000000001,0.500107,0.500305,0.412524
0.00636932,1.61978,2406,100,10.7082,0.10981199999999999,1.33644,0.280555,0.025000099999999997,7.71594,0.0631584,0.0549717,1.26179,2.52644,0.500117,0.500323,0.425915
0.0158024,3.6003,2680,100,83.52,0.327683,8.35673,0.623591,0.0375002,48.2476,0.0631584,0.11278900000000001,3.95814,4.1151800000000005,0.5000899999999999,0.500293,0.439525
0.0251025,2.67971,2952,100,156.388,1.04261,30.2405,0.46413999999999994,0.050000300000000004,174.593,0.0631584,0.278045,0.252929,0.704227,0.500038,0.500238,0.454734
0.018772,2668.1,4519,100,55115.6,105.306,1083.09,462.129,0.06250030000000001,6253.2,0.0631584,82.0849,1692.67,1387.86,0.49869600000000003,0.498021,0.642987
0.0,8.76816,2406,1000,93.1141,0.0717586,1.14208,0.151869,0.0125001,65.9383,0.0631584,0.0318969,24.63,36.9727,0.500107,0.500305,0.412524
0.00765351,21.2502,2421,1000,144.569,0.18188900000000002,2.4797700000000003,0.368064,0.025000099999999997,143.16899999999998,0.0631584,0.0817316,30.6332,46.1973,0.500112,0.500318,0.426094
0.0204393,150.236,2696,1000,3267.55,1.12463,26.9961,2.60217,0.0375002,1558.62,0.0631584,0.303865,125.789,100.182,0.500071,0.500274,0.440403
0.0679844,45812.6,2963,1000,31776600000.0,22418.0,781547.0,793.497,0.050000300000000004,45122600.0,0.0631584,5439.48,14433800.0,15894700.0,0.499701,0.500158,0.659871
0.0,0.000238902,1653,1,0.0150093,0.00155324,0.0131016,0.013085499999999998,0.00440776,0.00023919599999999998,0.0631584,0.00049923,0.142129,0.00266003,0.5000819999999999,0.5002810000000001,0.404344
1.8742e-05,0.000438379,1653,1,0.0156544,0.00282695,0.024041,0.0240115,0.00881553,0.000438917,0.0631584,0.000917449,0.126167,0.0018652999999999999,0.500096,0.500293,0.40878000000000003
4.4711899999999995e-05,0.000586429,1623,1,0.0155707,0.00385753,0.03216479999999999,0.0321208,0.0132233,0.000587233,0.0631584,0.00128002,0.12703,0.00263202,0.500109,0.500308,0.41326199999999996
7.289260000000001e-05,0.000702835,1623,1,0.016571799999999998,0.00468735,0.0385495,0.0384967,0.017631099999999997,0.000703798,0.0631584,0.0015869000000000002,0.140236,0.00132694,0.5001180000000001,0.500322,0.41776
0.000102736,0.0007976989999999999,1623,1,0.0147327,0.00534828,0.043749800000000005,0.043692800000000004,0.0220388,0.0007987410000000001,0.0631584,0.00183307,0.138349,0.000719677,0.500124,0.500328,0.422237
0.000138188,0.000863014,1668,1,0.011608,0.005862,0.0473421,0.0472703,0.0264466,0.000864326,0.0631584,0.00202698,0.16135,0.00128493,0.500124,0.500332,0.426662
0.00018251,0.000887535,1668,1,0.0114969,0.00623552,0.0492045,0.0486134,0.0308543,0.0008983260000000001,0.0631584,0.00218243,0.134554,0.00144417,0.500123,0.500329,0.431039
0.000237199,0.000887999,1668,1,0.010049899999999999,0.00648167,0.0496951,0.0486388,0.0352621,0.000907283,0.0631584,0.00229717,0.118576,0.00158189,0.500125,0.500322,0.43536199999999997
0.000292652,0.000883016,1659,1,0.00987334,0.00656266,0.0499342,0.048365899999999996,0.0396699,0.0009116489999999999,0.0631584,0.00234509,0.114402,0.000547535,0.500117,0.500314,0.43973599999999996
0.00034174,0.000846779,1659,1,0.0101702,0.00649152,0.0486388,0.046381,0.0440776,0.000887998,0.0631584,0.00234495,0.11364500000000001,0.0008836339999999999,0.500107,0.500302,0.44413500000000006
0.00038227,0.000785558,1931,1,0.00986877,0.00630017,0.0467352,0.043027800000000005,0.048485400000000005,0.000853244,0.0631584,0.00230594,0.116222,0.00226646,0.500096,0.500292,0.448531
0.00041651,0.0007291019999999999,1931,1,0.0102288,0.00611055,0.0450916,0.0399355,0.0528932,0.000823238,0.0631584,0.00226362,0.133724,0.0018735,0.5000859999999999,0.5002840000000001,0.45293100000000003
0.000443246,0.0007100580000000001,1931,1,0.00958507,0.0059073,0.0428111,0.0388924,0.0573009,0.000781602,0.0631584,0.00221632,0.161414,0.00151822,0.50008,0.500278,0.45731000000000005
0.00046386800000000004,0.000695667,2153,1,0.00943412,0.00567826,0.041707,0.0381041,0.0617087,0.000761445,0.0631584,0.00216379,0.13955499999999998,0.000454635,0.500084,0.500283,0.46169099999999996
0.000482202,0.000659558,2153,1,0.009299,0.00543199,0.0402347,0.0361263,0.0661165,0.000734565,0.0631584,0.00210049,0.14027,0.00123899,0.500096,0.500293,0.466062
0.000496674,0.000604807,2153,1,0.00832033,0.00511798,0.03678,0.0331274,0.0705242,0.000671493,0.0631584,0.00201082,0.12499500000000001,0.00231651,0.500111,0.500309,0.470467
0.000506917,0.000549089,2153,1,0.00768298,0.004788399999999999,0.0334522,0.030075499999999998,0.074932,0.000610736,0.0631584,0.00191352,0.125108,0.00233425,0.500124,0.50032,0.474926
0.00051339,0.000497135,2409,1,0.00621025,0.00446234,0.0304457,0.0272298,0.0793398,0.0005558469999999999,0.0631584,0.0018172000000000002,0.135444,0.00215326,0.500132,0.500333,0.479414
0.00051888,0.000438132,2457,1,0.00550573,0.00411995,0.0280767,0.023998,0.0837475,0.000512596,0.0631584,0.00170618,0.139685,0.00261175,0.500135,0.50034,0.48389799999999994
0.0005253009999999999,0.00038562599999999997,2951,1,0.00668559,0.00379878,0.026649700000000002,0.021122099999999998,0.0881553,0.00048654300000000003,0.0631584,0.00159502,0.139284,0.00257603,0.500134,0.500344,0.488338
0.0005352369999999999,0.00037417,2951,1,0.00712273,0.00350364,0.0276311,0.020494599999999998,0.092563,0.000504462,0.0631584,0.00148948,0.151419,0.00243172,0.500132,0.500342,0.49271400000000004
0.000551717,0.000357044,2936,1,0.00733468,0.00318154,0.028502999999999997,0.0195565,0.09697080000000001,0.0005203790000000001,0.0631584,0.00137888,0.125149,0.00296109,0.50013,0.5003340000000001,0.497051
0.000569461,0.00032087,2936,1,0.00894637,0.00278954,0.0215873,0.017575200000000003,0.101379,0.000394119,0.0631584,0.00124786,0.113817,0.00418962,0.500123,0.500326,0.501417
0.000581041,0.000283743,2406,1,0.008006000000000001,0.00243644,0.019569299999999998,0.0155416,0.10578599999999999,0.00035727599999999996,0.0631584,0.00112641,0.113114,0.00432541,0.500112,0.500315,0.505833
0.000586296,0.00022978900000000002,2409,1,0.00927743,0.00206487,0.0170462,0.0125863,0.110194,0.000311212,0.0631584,0.00100062,0.11438699999999999,0.00533337,0.5001,0.500304,0.510242
0.00058594,0.00021902,2409,1,0.0106667,0.0017867,0.0158801,0.0119965,0.114602,0.000289922,0.0631584,0.0009001580000000001,0.132208,0.00496012,0.500087,0.5002939999999999,0.514646
0.00058574,0.00020669299999999998,2409,1,0.00977565,0.00159883,0.015133700000000002,0.0113213,0.11900999999999999,0.000276295,0.0631584,0.000826404,0.160957,0.00424152,0.5000760000000001,0.500286,0.519027
0.000588607,0.000186922,2409,1,0.00821562,0.00148931,0.014655200000000002,0.0102384,0.12341700000000001,0.000267559,0.0631584,0.000780098,0.139283,0.00350786,0.500073,0.500286,0.5233949999999999
0.0005947,0.00015622799999999998,2409,1,0.00686638,0.00138755,0.013598500000000001,0.00855716,0.127825,0.000248267,0.0631584,0.00073626,0.139917,0.00348131,0.500081,0.500292,0.527763
0.000602704,0.00011232600000000001,2409,1,0.00715948,0.00126135,0.010425499999999999,0.00615249,0.132233,0.000190339,0.0631584,0.0006833519999999999,0.125139,0.00427733,0.500093,0.500306,0.532146
0.000608941,0.000123575,2133,1,0.00819343,0.00115957,0.00830542,0.00676864,0.136641,0.00015163200000000001,0.0631584,0.0006353719999999999,0.12458,0.00404045,0.500103,0.500316,0.5365850000000001
0.000613764,0.000110578,1959,1,0.00691018,0.00104374,0.00712517,0.00605674,0.141048,0.00013008399999999998,0.0631584,0.000581976,0.126177,0.00363557,0.500109,0.5003270000000001,0.541064
0.000618605,9.63318e-05,2186,1,0.00720959,0.000967638,0.00726598,0.00527643,0.145456,0.000132655,0.0631584,0.000540243,0.140718,0.00344232,0.500111,0.5003340000000001,0.545554
0.000623504,7.56199e-05,2186,1,0.00775665,0.00091802,0.00767857,0.00414197,0.149864,0.000140188,0.0631584,0.00051087,0.139194,0.00383328,0.500109,0.500337,0.5500149999999999
0.00062799,7.68355e-05,2186,1,0.00868393,0.000932456,0.00762154,0.00420855,0.154272,0.000139147,0.0631584,0.00050034,0.16103699999999999,0.00365854,0.500104,0.500337,0.554411
0.000633722,0.00011843,3207,1,0.009565100000000002,0.00100597,0.00930336,0.00648682,0.15868,0.000169852,0.0631584,0.000505942,0.132875,0.00363049,0.500099,0.500329,0.558762
0.0006406259999999999,0.00014991,1400,1,0.0090979,0.0009429,0.00821108,0.00821108,0.16308699999999998,0.00014991,0.0631584,0.000473005,0.1143,0.00506336,0.500093,0.500321,0.563105
0.000643853,0.00018669299999999998,1656,1,0.00912045,0.000967035,0.0102258,0.0102258,0.167495,0.00018669299999999998,0.0631584,0.000459557,0.112607,0.00530572,0.50008,0.50031,0.567515
0.000644034,0.000213853,1656,1,0.00861342,0.00102026,0.0117135,0.0117135,0.171903,0.000213853,0.0631584,0.000457059,0.112747,0.00643957,0.500066,0.500297,0.57193
0.000641442,0.00023185099999999999,1656,1,0.0102504,0.00106438,0.0126993,0.0126993,0.176311,0.00023185099999999999,0.0631584,0.00045809400000000004,0.120125,0.00574864,0.500052,0.5002850000000001,0.576335
0.000638805,0.000157591,3208,1,0.00939457,0.00103076,0.009837299999999998,0.00863179,0.18071800000000002,0.0001796,0.0631584,0.000448516,0.147609,0.00475953,0.500037,0.500275,0.580725
0.000638961,0.000139352,3208,1,0.00765353,0.00102044,0.011512799999999998,0.00763279,0.185126,0.000210188,0.0631584,0.000438529,0.139309,0.00374815,0.500029,0.500271,0.585095
0.00064111,0.00013767,3208,1,0.00622427,0.00100455,0.011984999999999999,0.00754066,0.18953399999999998,0.00021881,0.0631584,0.00042704900000000004,0.13958399999999999,0.0032586,0.500031,0.500276,0.589468
0.000644431,0.000113901,3208,1,0.00526197,0.0009297139999999999,0.0107334,0.00623873,0.193942,0.00019595900000000003,0.0631584,0.00040546699999999996,0.140772,0.00393132,0.500041,0.5002850000000001,0.5938399999999999
0.000648118,0.00010352899999999999,3208,1,0.00621697,0.0008666339999999999,0.00843293,0.00567064,0.198349,0.00015396,0.0631584,0.00038960300000000003,0.12459500000000001,0.00396296,0.500051,0.5002949999999999,0.598264
0.000650395,0.000100813,2187,1,0.00487713,0.00077003,0.00683223,0.00552189,0.202757,0.000124736,0.0631584,0.000358366,0.125808,0.00313471,0.500057,0.500306,0.602733
0.000653545,9.742719999999999e-05,2187,1,0.00544187,0.000721837,0.00629202,0.00533643,0.20716500000000002,0.000114873,0.0631584,0.000340245,0.141157,0.00342347,0.5000600000000001,0.500315,0.607226
0.000657428,0.000105448,2443,1,0.00562373,0.0006920889999999999,0.00585618,0.00577578,0.211573,0.000106916,0.0631584,0.00032779300000000005,0.139354,0.0035688000000000004,0.500058,0.500318,0.6117020000000001
0.000660668,0.00010434100000000001,1894,1,0.00659909,0.0006713169999999999,0.00572224,0.00571512,0.21598,0.00010447100000000001,0.0631584,0.00032037,0.161909,0.00341758,0.500052,0.50032,0.616121
0.000664436,0.00010857299999999999,3207,1,0.00674117,0.000711614,0.00697838,0.00594693,0.220388,0.000127404,0.0631584,0.000326683,0.134108,0.0030158000000000003,0.500046,0.500315,0.620483
0.000669098,0.00010329999999999999,1894,1,0.00816699,0.00065378,0.00566514,0.00565809,0.224796,0.00010342799999999999,0.0631584,0.00030916099999999996,0.115647,0.00438399,0.500043,0.500305,0.624815
0.0006705639999999999,0.000122172,1656,1,0.00830819,0.0006743760000000001,0.00669178,0.00669178,0.229204,0.000122172,0.0631584,0.000308348,0.112825,0.00494597,0.50003,0.5002949999999999,0.629206
0.0006694889999999999,0.000142199,1912,1,0.00818618,0.0007011480000000001,0.00778872,0.00778872,0.233612,0.000142199,0.0631584,0.00030828400000000003,0.112274,0.00584701,0.500015,0.500282,0.633622
0.000666398,0.000156295,1656,1,0.00838036,0.000724613,0.00856084,0.00856084,0.238019,0.000156295,0.0631584,0.00031078,0.114926,0.00587267,0.5,0.50027,0.638025
0.000662555,0.000130815,3207,1,0.00817932,0.000708237,0.00716783,0.0071652,0.242427,0.000130863,0.0631584,0.000307275,0.13329100000000002,0.00467781,0.49998400000000004,0.500259,0.642421
0.000660259,7.50444e-05,3464,1,0.00706565,0.000691597,0.00839624,0.00411045,0.246835,0.00015329,0.0631584,0.00030260599999999997,0.162022,0.00351039,0.49997299999999995,0.500252,0.646794
0.000660335,5.61281e-05,3464,1,0.00502664,0.00069697,0.00916386,0.00307434,0.251243,0.000167305,0.0631584,0.000301651,0.139503,0.00282256,0.499971,0.500255,0.6511680000000001
0.0006618619999999999,4.7333299999999996e-05,3464,1,0.00573888,0.000673643,0.00840753,0.00259261,0.25565,0.000153496,0.0631584,0.000297348,0.140346,0.0031476,0.49997700000000006,0.500262,0.6555340000000001
0.0006641860000000001,6.64478e-05,3464,1,0.00599343,0.000608558,0.00637614,0.00363958,0.260058,0.000116409,0.0631584,0.000284811,0.12494100000000001,0.00364995,0.499988,0.500275,0.659938
0.000665729,7.67606e-05,2427,1,0.005880699999999999,0.000588387,0.00570752,0.00420445,0.264466,0.000104202,0.0631584,0.00028145,0.12497899999999999,0.0034982,0.499996,0.5002840000000001,0.664396
0.000666585,7.39733e-05,2427,1,0.00531742,0.000564116,0.00514563,0.00405178,0.268874,9.394379999999999e-05,0.0631584,0.00027790599999999996,0.135294,0.00329762,0.49999899999999997,0.5002939999999999,0.6688850000000001
0.000667686,6.5242e-05,2427,1,0.00486023,0.000558365,0.00448584,0.00357354,0.273281,8.189800000000001e-05,0.0631584,0.000276578,0.139558,0.00351098,0.49999799999999994,0.5002989999999999,0.67337
0.000668946,4.86035e-05,3463,1,0.00564572,0.000568734,0.00540015,0.00266218,0.27768899999999996,9.859059999999999e-05,0.0631584,0.000275268,0.139053,0.00340541,0.499992,0.500301,0.6778109999999999
0.00067103,3.7053e-05,3463,1,0.006365699999999999,0.00063408,0.00853829,0.00202952,0.282097,0.000155883,0.0631584,0.000276065,0.151176,0.00314376,0.499986,0.500297,0.682189
0.00067487,3.0669899999999996e-05,3463,1,0.00633897,0.00069923,0.011302600000000001,0.0016799,0.286505,0.000206351,0.0631584,0.000279865,0.12517999999999999,0.00294545,0.49998000000000004,0.500287,0.686525
0.000679331,5.91077e-05,3719,1,0.00806917,0.000608238,0.00725941,0.00323754,0.290912,0.000132535,0.0631584,0.00026794,0.113595,0.00441096,0.499971,0.500279,0.6908920000000001
0.000680345,8.672049999999999e-05,2933,1,0.007264100000000001,0.000591164,0.00747902,0.00474999,0.29531999999999997,0.000136544,0.0631584,0.000264906,0.112642,0.00477994,0.49995600000000007,0.500266,0.6953060000000001
0.0006787439999999999,0.000108755,2168,1,0.00741845,0.00054283,0.00595692,0.00595692,0.299728,0.000108755,0.0631584,0.000249439,0.113977,0.00559499,0.49993999999999994,0.500253,0.699712
0.000675178,8.77142e-05,3225,1,0.00814495,0.000498145,0.00515872,0.00480442,0.304136,9.418270000000001e-05,0.0631584,0.000238762,0.132027,0.00482809,0.499924,0.500242,0.704113
0.0006724639999999999,4.3061999999999995e-05,3225,1,0.00756117,0.000502194,0.00632009,0.00235866,0.30854299999999996,0.00011538600000000001,0.0631584,0.000242524,0.160601,0.00416987,0.499909,0.500232,0.708495
0.000671403,6.16071e-05,3225,1,0.0052747,0.000562003,0.00778078,0.00337444,0.31295100000000003,0.000142054,0.0631584,0.000258059,0.139396,0.00293213,0.499903,0.5002310000000001,0.712864
0.000671697,7.71317e-05,3225,1,0.00558102,0.000615817,0.00856314,0.00422477,0.317359,0.00015633700000000002,0.0631584,0.00027876,0.14006300000000002,0.00276504,0.499908,0.500237,0.717234
0.000673165,8.9071e-05,3225,1,0.00600308,0.000583832,0.00708957,0.00487873,0.321767,0.000129434,0.0631584,0.000274902,0.125395,0.00370984,0.499917,0.50025,0.721619
0.00067399,9.607680000000001e-05,3225,1,0.00610232,0.00058121,0.00606432,0.00526246,0.326175,0.000110716,0.0631584,0.000280433,0.124795,0.00348125,0.499925,0.500258,0.726063
0.0006740610000000001,9.356659999999999e-05,3225,1,0.00542428,0.000564907,0.00556834,0.00512497,0.33058200000000004,0.000101661,0.0631584,0.00027593,0.126256,0.00317488,0.499929,0.500268,0.730544
0.000674628,8.276799999999999e-05,3205,1,0.00464633,0.000574196,0.0049142,0.00453349,0.33499,8.97185e-05,0.0631584,0.000280596,0.140459,0.00313871,0.499929,0.500275,0.735035
0.000675557,6.37589e-05,3719,1,0.00567066,0.000581765,0.00542652,0.0034923000000000003,0.339398,9.9072e-05,0.0631584,0.000282394,0.138993,0.00350797,0.499924,0.500276,0.739496
0.0006772,3.73949e-05,3719,1,0.00633561,0.000633566,0.00839585,0.00204825,0.343806,0.000153283,0.0631584,0.000281624,0.160993,0.00315061,0.49991800000000003,0.500275,0.743893
0.0006807460000000001,3.0244299999999998e-05,3719,1,0.00738777,0.000728272,0.0110058,0.00165659,0.348213,0.00020093299999999998,0.0631584,0.00028973599999999996,0.132853,0.00305194,0.49991,0.500266,0.7482449999999999
0.000686003,4.53866e-05,3975,1,0.00767541,0.0006054809999999999,0.00723818,0.00248598,0.352621,0.00013214700000000002,0.0631584,0.000270719,0.114523,0.00438756,0.499903,0.500258,0.752586
0.000687545,8.1508e-05,3189,1,0.00778152,0.000578769,0.00703289,0.00446448,0.357029,0.0001284,0.0631584,0.000266849,0.11264600000000001,0.00475716,0.499888,0.500246,0.756994
0.0006860169999999999,0.00010567299999999999,2168,1,0.00740127,0.00053389,0.0057881,0.0057881,0.361437,0.00010567299999999999,0.0631584,0.000250433,0.112971,0.00568928,0.49987200000000004,0.500232,0.761406
0.000682367,8.61184e-05,3481,1,0.00847643,0.000492085,0.00492547,0.00471701,0.365844,8.99244e-05,0.0631584,0.000241587,0.120503,0.00500709,0.499855,0.50022,0.765809
0.00067903,3.2008400000000003e-05,3481,1,0.00797321,0.0004998159999999999,0.00588952,0.00175321,0.370252,0.000107525,0.0631584,0.000246085,0.14746099999999998,0.00446259,0.49983900000000003,0.50021,0.770197
0.0006774130000000001,4.0930300000000003e-05,3481,1,0.00584494,0.000575707,0.00734492,0.0022419000000000002,0.37466,0.000134096,0.0631584,0.000267088,0.139406,0.00321864,0.499829,0.500205,0.774566
0.0006773539999999999,5.1618599999999994e-05,3481,1,0.00502279,0.000643404,0.00838994,0.00282733,0.37906799999999996,0.000153175,0.0631584,0.000290234,0.139672,0.00285817,0.49983,0.500209,0.778939
0.000678335,5.99197e-05,3433,1,0.00589503,0.000638557,0.00762526,0.00328201,0.383475,0.000139214,0.0631584,0.000293028,0.140817,0.0035356000000000003,0.49983900000000003,0.500217,0.783311
0.000679661,6.50248e-05,3433,1,0.00607164,0.0005979669999999999,0.00619473,0.00356163,0.387883,0.000113097,0.0631584,0.000287784,0.124703,0.00365331,0.499849,0.5002270000000001,0.7877350000000001
0.000680103,6.47695e-05,3481,1,0.00508192,0.0005582380000000001,0.00559598,0.00354765,0.392291,0.000102166,0.0631584,0.00027636,0.125845,0.00296805,0.499854,0.500238,0.792205
0.00068084,5.68707e-05,3481,1,0.00507391,0.000568346,0.00524829,0.00311501,0.39669899999999997,9.581809999999999e-05,0.0631584,0.00028314,0.141073,0.00332484,0.499855,0.500246,0.7966979999999999
0.0006818560000000001,4.40251e-05,3481,1,0.00547673,0.000570285,0.00480751,0.00241141,0.401107,8.77707e-05,0.0631584,0.000284996,0.139323,0.00345252,0.499852,0.5002479999999999,0.801172
0.0006828089999999999,2.89192e-05,3975,1,0.00639478,0.000592774,0.00719355,0.00158401,0.405514,0.000131333,0.0631584,0.00027908,0.16195,0.00327142,0.499845,0.5002489999999999,0.805591
0.000685307,1.75715e-05,3975,1,0.0067342,0.000670715,0.00994182,0.000962453,0.409922,0.00018150799999999998,0.0631584,0.000279953,0.134124,0.00289184,0.499837,0.500243,0.8099529999999999
0.0,0.0150037,2422,10,0.16835999999999998,0.026879000000000004,0.362335,0.0821806,0.0103371,0.06615139999999999,0.0631584,0.0116979,0.370704,0.319249,0.5001,0.5002979999999999,0.41032399999999997
0.00286987,0.0267754,2422,10,0.175283,0.0498932,0.646943,0.14665799999999998,0.0206742,0.118112,0.0631584,0.023022400000000002,0.404401,0.34557899999999997,0.500121,0.500323,0.421092
0.00770733,0.0362764,2406,10,0.125577,0.0674812,0.752707,0.198698,0.031011400000000005,0.13742200000000002,0.0631584,0.0333853,0.406823,0.38888,0.5001180000000001,0.500319,0.431775
0.0126932,0.042879099999999996,2696,10,0.6227689999999999,0.103834,1.9200700000000002,0.234864,0.0413485,0.350547,0.0631584,0.047961000000000004,0.488149,0.45024,0.500095,0.5002939999999999,0.442697
0.0191365,0.050380400000000006,2680,10,0.8404659999999999,0.14313900000000002,2.6801,0.275951,0.0516856,0.489306,0.0631584,0.0639914,0.519265,0.554672,0.500061,0.500252,0.454596
0.026001999999999997,0.058828399999999996,2679,10,0.74538,0.171755,2.9451099999999997,0.32222399999999995,0.0620227,0.5376890000000001,0.0631584,0.07782910000000001,0.5376489999999999,0.502754,0.500049,0.500246,0.466217
0.031502499999999996,0.06553160000000001,2936,10,8.10635,0.350896,9.22589,0.35894000000000004,0.07235989999999999,1.6843700000000001,0.0631584,0.11466400000000002,0.699342,0.434065,0.500077,0.5002800000000001,0.47855699999999995
0.035761699999999993,0.06974680000000001,3191,10,7.26727,0.524542,13.8107,0.38202800000000003,0.082697,2.52141,0.0631584,0.158734,0.38645999999999997,0.265336,0.49436599999999997,0.50026,0.50555
0.0313707,0.07110520000000001,3448,10,6.51398,0.6270140000000001,18.6807,0.389468,0.0930341,3.4105300000000005,0.0631584,0.211398,0.796804,0.645887,0.498745,0.500903,0.634299
0.025592300000000002,0.07589080000000001,3960,10,7.09835,0.624967,18.1594,0.415681,0.103371,3.3153699999999997,0.0631584,0.23882899999999999,0.8351379999999999,0.700435,0.49836899999999995,0.501444,0.61945
0.0,0.332113,2406,100,8.61624,0.10488800000000001,2.27078,0.18191,0.0125001,4.14576,0.0631584,0.0390784,0.956383,1.92179,0.500107,0.500305,0.412524
0.00906493,0.831499,2406,100,15.3101,0.193089,3.14035,0.455441,0.025000099999999997,5.73334,0.0631584,0.0809171,1.47581,2.66056,0.500111,0.500317,0.426428
0.0234064,21.4008,2952,100,3542.68,6.5888100000000005,103.295,11.722000000000001,0.0375002,188.58599999999998,0.0631584,1.71212,70.7435,36.8977,0.500066,0.500267,0.44163900000000006
0.0,4.75725,2457,1000,123.833,0.149542,3.36988,0.260571,0.0125001,61.5239,0.0631584,0.0530672,28.7365,41.1503,0.500107,0.500305,0.412524
0.0104455,12.9856,2421,1000,225.30599999999998,0.27066,3.28475,0.711268,0.025000099999999997,59.9697,0.0631584,0.113061,32.0705,49.9473,0.500095,0.500302,0.42668100000000003
0.0260741,169.80200000000002,2696,1000,25455.3,3.81863,105.81,9.30068,0.0375002,1931.78,0.0631584,0.7689020000000001,400.088,286.192,0.500051,0.500257,0.44234300000000004
0.0,7.98087e-05,1653,1,0.0149707,0.0016312000000000002,0.0138403,0.0138233,0.00440776,7.99068e-05,0.0631584,0.000519657,0.142128,0.00258844,0.5000819999999999,0.5002810000000001,0.404344
1.97572e-05,0.000149885,1653,1,0.015604499999999999,0.00302676,0.0259928,0.025960900000000002,0.00881553,0.000150069,0.0631584,0.0009699439999999999,0.126197,0.00184028,0.500096,0.500293,0.40878000000000003
4.76032e-05,0.000204732,1623,1,0.0155378,0.00421285,0.0355093,0.0354607,0.0132233,0.00020501299999999998,0.0631584,0.00137526,0.12701500000000002,0.00255708,0.500109,0.500308,0.41326199999999996
7.78875e-05,0.00025044,1623,1,0.0165192,0.0052114,0.043437,0.0433775,0.017631099999999997,0.000250783,0.0631584,0.00172944,0.14022300000000001,0.00123705,0.5001180000000001,0.500322,0.417759
0.00010988899999999999,0.000289189,1623,1,0.0146078,0.006042100000000001,0.0501464,0.0500891,0.0220388,0.00028952,0.0631584,0.00202369,0.13836500000000002,0.000649968,0.500124,0.500328,0.422237
0.000147961,0.000317493,1623,1,0.0113834,0.00671717,0.055066899999999995,0.0549915,0.0264466,0.000317929,0.0631584,0.00226372,0.161391,0.00122718,0.500124,0.500332,0.42666099999999996
0.000195612,0.00033136099999999996,1668,1,0.0112096,0.00723839,0.0574747,0.0573934,0.0308543,0.00033183,0.0631584,0.00246209,0.13451400000000002,0.00132339,0.500123,0.500329,0.431037
0.000254659,0.000335656,1668,1,0.0102016,0.0075934,0.05878490000000001,0.0581373,0.0352621,0.000339394,0.0631584,0.00260776,0.11826800000000001,0.0011717000000000001,0.500125,0.500322,0.43536
0.00031339599999999997,0.00033478,1720,1,0.00959417,0.0077782,0.0593762,0.057985699999999994,0.0396699,0.00034280800000000006,0.0631584,0.00268707,0.11434000000000001,0.00025416400000000003,0.500117,0.500314,0.43973500000000004
0.000364196,0.000323179,1659,1,0.00970082,0.00777346,0.058198599999999996,0.0559762,0.0440776,0.00033601,0.0631584,0.00270804,0.113579,0.00122164,0.500107,0.500302,0.44413400000000003
0.000404502,0.000301822,1864,1,0.00940151,0.00761462,0.0563684,0.05227709999999999,0.048485400000000005,0.00032544299999999997,0.0631584,0.00268096,0.116093,0.00274629,0.500097,0.500293,0.448532
0.00043693199999999996,0.00028100900000000003,1931,1,0.00969134,0.007413800000000001,0.0545943,0.0486723,0.0528932,0.00031519999999999996,0.0631584,0.00263769,0.133451,0.00259735,0.500087,0.5002840000000001,0.45293199999999995
0.00045914,0.000271163,2201,1,0.00870175,0.0071973,0.052252999999999994,0.0469668,0.0573009,0.000301683,0.0631584,0.00258791,0.161462,0.00205952,0.500081,0.500279,0.45731000000000005
0.000473379,0.00026628299999999997,2153,1,0.00823617,0.00693317,0.052311,0.0461216,0.0617087,0.000302018,0.0631584,0.0025258000000000004,0.139414,0.00126207,0.500085,0.5002840000000001,0.46169
0.000484338,0.000253143,2153,1,0.00858134,0.00662863,0.0507616,0.043845800000000004,0.0661165,0.000293072,0.0631584,0.00244672,0.140273,0.0019905,0.5000979999999999,0.5002939999999999,0.466059
0.000490274,0.000232383,2153,1,0.00742943,0.00623741,0.0469186,0.04025,0.0705242,0.000270885,0.0631584,0.00233494,0.12479200000000001,0.00314462,0.500113,0.50031,0.470462
0.0004906380000000001,0.000207647,2153,1,0.0078242,0.00581928,0.043016900000000004,0.0359655,0.074932,0.000248358,0.0631584,0.00221143,0.12488099999999999,0.00317717,0.5001260000000001,0.500321,0.474919
0.00048584800000000004,0.00018371400000000002,2153,1,0.00634433,0.00539799,0.0390904,0.0318201,0.0793398,0.00022568900000000003,0.0631584,0.00208482,0.13555899999999999,0.00284256,0.5001329999999999,0.5003340000000001,0.47940699999999997
0.00047926800000000003,0.00016236200000000002,2153,1,0.00701953,0.00494727,0.0346366,0.028122,0.0837475,0.000199974,0.0631584,0.00193895,0.13993699999999998,0.00315561,0.5001359999999999,0.50034,0.48389
0.000472485,0.000150106,2936,1,0.00818383,0.00451141,0.0323076,0.025999200000000004,0.0881553,0.000186528,0.0631584,0.00179103,0.13947,0.00315897,0.500134,0.500344,0.488329
0.00046931,0.000142944,2935,1,0.00973664,0.00410502,0.0326336,0.0247587,0.092563,0.00018841,0.0631584,0.00165245,0.151418,0.0031927,0.500131,0.500342,0.492703
0.000473903,0.000131854,2951,1,0.010615000000000001,0.00359304,0.025387299999999998,0.0228378,0.09697080000000001,0.000146573,0.0631584,0.00149196,0.12405699999999999,0.0047107,0.500129,0.500333,0.49704
0.00047904199999999994,0.000115664,2406,1,0.0106784,0.00311289,0.022528599999999996,0.0200335,0.101379,0.000130069,0.0631584,0.00133762,0.11346800000000001,0.00516593,0.5001220000000001,0.500325,0.501409
0.00047947800000000003,0.000108009,2406,1,0.00963238,0.00270801,0.0204298,0.0187077,0.10578599999999999,0.00011795100000000001,0.0631584,0.00119899,0.11321700000000001,0.00484569,0.500109,0.500314,0.505829
0.000477173,0.00010209700000000001,2168,1,0.012725299999999998,0.00233129,0.0176838,0.0176838,0.110194,0.00010209700000000001,0.0631584,0.00106457,0.11448399999999999,0.00593227,0.500097,0.500302,0.510241
0.000475548,9.62541e-05,2168,1,0.013607,0.00207771,0.0166717,0.0166717,0.114602,9.62541e-05,0.0631584,0.000973016,0.132108,0.00599948,0.5000829999999999,0.500292,0.514645
0.000476323,8.93109e-05,2168,1,0.0119823,0.00193012,0.0154691,0.0154691,0.11900999999999999,8.93109e-05,0.0631584,0.0009100639999999999,0.160967,0.00555199,0.5000720000000001,0.500283,0.5190239999999999
0.00047817599999999997,8.18197e-05,2184,1,0.0112854,0.00187798,0.014171600000000001,0.014171600000000001,0.12341700000000001,8.18197e-05,0.0631584,0.000869074,0.138835,0.00501988,0.5000680000000001,0.500282,0.523389
0.00047976199999999995,7.64484e-05,2133,1,0.010337700000000002,0.00183154,0.0136519,0.013241299999999998,0.127825,7.881939999999999e-05,0.0631584,0.0008305710000000001,0.139629,0.00460747,0.500074,0.500287,0.527754
0.000482246,7.11388e-05,2133,1,0.00973957,0.00177591,0.014089700000000002,0.0123216,0.132233,8.13472e-05,0.0631584,0.0007877489999999999,0.125101,0.0049355,0.500085,0.5003,0.532135
0.00048426599999999996,7.0228e-05,2170,1,0.0104558,0.00174844,0.0146063,0.012163799999999999,0.136641,8.432959999999999e-05,0.0631584,0.0007589439999999999,0.12448499999999998,0.00476596,0.500095,0.500309,0.536573
0.00048588099999999996,6.28713e-05,2170,1,0.00885166,0.00169014,0.0152341,0.0108896,0.141048,8.795379999999999e-05,0.0631584,0.000725458,0.12613,0.00425029,0.5001,0.500318,0.54105
0.00049022,5.6645e-05,2186,1,0.00884761,0.00166651,0.0166392,0.00981121,0.145456,9.606629999999999e-05,0.0631584,0.0007012380000000001,0.140897,0.00374484,0.500101,0.500324,0.545539
0.000497712,6.264810000000001e-05,2186,1,0.00885832,0.00166753,0.016939799999999998,0.010851000000000001,0.149864,9.780209999999999e-05,0.0631584,0.0006885839999999999,0.139261,0.00422291,0.500097,0.500325,0.55
0.00050578,7.24518e-05,2215,1,0.00979899,0.00168851,0.0167066,0.012549,0.154272,9.64556e-05,0.0631584,0.000683455,0.160983,0.00431031,0.500091,0.500324,0.554395
0.00051442,8.20383e-05,2215,1,0.010489299999999998,0.00173949,0.0165819,0.0142095,0.15868,9.57358e-05,0.0631584,0.000694481,0.132704,0.00412195,0.500085,0.500314,0.5587449999999999
0.0005229480000000001,8.11634e-05,2215,1,0.00962879,0.00175869,0.015356100000000001,0.0140579,0.16308699999999998,8.86583e-05,0.0631584,0.0006914380000000001,0.11402799999999999,0.00554594,0.500077,0.500305,0.56309
0.0005278230000000001,9.20675e-05,1400,1,0.00922737,0.00179958,0.015946600000000002,0.015946600000000002,0.167495,9.20675e-05,0.0631584,0.000697585,0.11241,0.00581048,0.500063,0.500293,0.567501
0.000528665,0.000100482,1656,1,0.00896133,0.00187242,0.0174039,0.0174039,0.171903,0.000100482,0.0631584,0.000706838,0.11248,0.00690323,0.5000479999999999,0.500279,0.571916
0.000527413,0.000106059,1656,1,0.010782,0.00191017,0.0183699,0.0183699,0.176311,0.000106059,0.0631584,0.0007090839999999999,0.11985499999999999,0.00614504,0.5000319999999999,0.500266,0.576321
0.000526412,9.5876e-05,1894,1,0.00977982,0.00186349,0.0166269,0.0166062,0.18071800000000002,9.59954e-05,0.0631584,0.000696668,0.147428,0.00511418,0.500017,0.500255,0.580711
0.00052935,9.25006e-05,3207,1,0.00763013,0.00179301,0.0170614,0.0160216,0.185126,9.850399999999999e-05,0.0631584,0.000674983,0.1393,0.00384806,0.500007,0.5002489999999999,0.58508
0.0005353469999999999,9.012549999999999e-05,3207,1,0.00608977,0.00170814,0.016834000000000002,0.015610200000000001,0.18953399999999998,9.71909e-05,0.0631584,0.000648214,0.139523,0.00336496,0.500007,0.500252,0.589453
0.000543445,7.90725e-05,3208,1,0.00514291,0.0015782,0.0152329,0.0136958,0.193942,8.794719999999999e-05,0.0631584,0.000612005,0.140709,0.00397108,0.500016,0.50026,0.593825
0.000552361,7.1516e-05,3208,1,0.00587095,0.00147278,0.012543899999999998,0.0123869,0.198349,7.24221e-05,0.0631584,0.000584421,0.124624,0.00392009,0.500025,0.500269,0.59825
0.000560409,6.54153e-05,1894,1,0.00550802,0.00132971,0.011344400000000001,0.0113303,0.202757,6.54968e-05,0.0631584,0.000538699,0.125813,0.00306806,0.50003,0.500279,0.60272
0.000570051,5.95078e-05,1894,1,0.00531202,0.00122311,0.0103199,0.0103071,0.20716500000000002,5.958189999999999e-05,0.0631584,0.000505833,0.141059,0.00338348,0.5000319999999999,0.500287,0.607213
0.000580815,5.51018e-05,1894,1,0.00539685,0.00113991,0.00955581,0.00954391,0.211573,5.51705e-05,0.0631584,0.000482826,0.139203,0.00360104,0.500029,0.5002880000000001,0.611688
0.000590538,5.15562e-05,1894,1,0.00610719,0.00104899,0.00894092,0.008929799999999998,0.21598,5.16204e-05,0.0631584,0.00045429199999999997,0.161745,0.00346938,0.5000220000000001,0.500289,0.616108
0.00059928,4.94375e-05,1894,1,0.005986,0.000998948,0.0085735,0.00856283,0.220388,4.94991e-05,0.0631584,0.000439932,0.133996,0.00296539,0.5000140000000001,0.500282,0.620471
0.000607696,4.43682e-05,2150,1,0.00784373,0.0009246030000000001,0.00771864,0.00768481,0.224796,4.4563599999999995e-05,0.0631584,0.00041277400000000003,0.11563499999999999,0.00426941,0.5000100000000001,0.500272,0.624803
0.000612604,3.83845e-05,2150,1,0.00798469,0.000911707,0.00717851,0.0066484,0.229204,4.14451e-05,0.0631584,0.00040658400000000004,0.11273,0.00490359,0.499997,0.500261,0.629193
0.000613656,4.4011800000000004e-05,2150,1,0.00778771,0.0009005269999999999,0.00782992,0.00762307,0.233612,4.5206e-05,0.0631584,0.000397331,0.112142,0.005804999999999999,0.49998000000000004,0.500247,0.633609
0.000612686,4.76779e-05,2150,1,0.007529699999999999,0.000889986,0.00858624,0.00825807,0.238019,4.957270000000001e-05,0.0631584,0.000390255,0.11488499999999999,0.00573146,0.499964,0.500233,0.638011
0.000610682,3.90319e-05,2150,1,0.00753366,0.000844463,0.00821992,0.00676053,0.242427,4.7457700000000005e-05,0.0631584,0.000375781,0.133142,0.00464169,0.49994700000000003,0.500221,0.642407
0.000610254,2.42738e-05,3447,1,0.00640149,0.000809936,0.00805493,0.00420435,0.246835,4.65051e-05,0.0631584,0.000364871,0.16187,0.00343609,0.499934,0.500213,0.646781
0.000612085,2.02509e-05,3464,1,0.00519617,0.000808303,0.00851354,0.00350756,0.251243,4.91529e-05,0.0631584,0.000360219,0.139531,0.00259527,0.499932,0.500214,0.651154
0.000615734,2.02587e-05,2969,1,0.00627235,0.000808193,0.009339700000000001,0.00350891,0.25565,5.3922700000000005e-05,0.0631584,0.000361848,0.140329,0.00295251,0.49993699999999996,0.50022,0.65552
0.000620122,2.88762e-05,2969,1,0.00598832,0.00075689,0.00855948,0.0050015,0.260058,4.9418199999999994e-05,0.0631584,0.000351455,0.124954,0.00347336,0.49994700000000003,0.5002310000000001,0.659924
0.000623918,3.3655700000000004e-05,2969,1,0.005781199999999999,0.0007445619999999999,0.00818341,0.00582934,0.264466,4.7246899999999997e-05,0.0631584,0.00035247400000000003,0.125033,0.00328109,0.499954,0.500239,0.6643819999999999
0.000626694,3.38537e-05,2969,1,0.00573006,0.000747281,0.0081044,0.00586364,0.268874,4.67907e-05,0.0631584,0.000355399,0.13529000000000002,0.00313495,0.49995600000000007,0.5002489999999999,0.668871
0.000629612,3.1844099999999996e-05,2969,1,0.00509864,0.000763618,0.00767762,0.00551556,0.273281,4.4326700000000004e-05,0.0631584,0.00036056099999999997,0.139502,0.0034108000000000003,0.499954,0.500252,0.673355
0.000631937,2.66943e-05,2969,1,0.00587493,0.000791589,0.00749278,0.00462358,0.27768899999999996,4.32596e-05,0.0631584,0.00036522400000000004,0.139025,0.0032732,0.49994700000000003,0.500253,0.677796
0.000635405,1.87551e-05,3463,1,0.00617773,0.0008613080000000001,0.0104926,0.00324848,0.282097,6.0579300000000005e-05,0.0631584,0.00036934699999999996,0.15120999999999998,0.00296149,0.499939,0.5002479999999999,0.682174
0.000641058,1.3833499999999999e-05,3719,1,0.00617317,0.00093698,0.013821100000000001,0.00239604,0.286505,7.9796e-05,0.0631584,0.00037385699999999995,0.12524200000000002,0.00276053,0.499933,0.500237,0.6865100000000001
0.000647613,1.40562e-05,3719,1,0.00780413,0.000859618,0.010409200000000002,0.00243461,0.290912,6.0097700000000006e-05,0.0631584,0.000360426,0.113614,0.00424945,0.49992200000000003,0.5002270000000001,0.6908770000000001
0.000650404,2.1061700000000002e-05,2933,1,0.00703714,0.000832053,0.00967396,0.00364799,0.29531999999999997,5.58526e-05,0.0631584,0.00035681300000000004,0.11261099999999999,0.00472731,0.499906,0.500214,0.695291
0.000649836,3.04001e-05,3225,1,0.00747885,0.000744271,0.00875243,0.00526545,0.299728,5.0532100000000004e-05,0.0631584,0.00033496800000000005,0.11396099999999999,0.0055233,0.49988900000000003,0.500199,0.699697
0.00064651,2.5035900000000002e-05,3225,1,0.00785874,0.0006749880000000001,0.00944211,0.00433635,0.304136,5.4513999999999993e-05,0.0631584,0.000314091,0.131974,0.00481759,0.49987,0.5001869999999999,0.704099
0.000643754,1.7707000000000002e-05,3225,1,0.00762901,0.000668981,0.0106483,0.00306694,0.30854299999999996,6.14777e-05,0.0631584,0.000312716,0.16051700000000002,0.00420847,0.499855,0.5001760000000001,0.708479
0.000642274,2.41992e-05,3225,1,0.00537314,0.0007315160000000001,0.0123236,0.00419143,0.31295100000000003,7.115060000000001e-05,0.0631584,0.000329081,0.13930599999999999,0.00300558,0.49984799999999996,0.500174,0.7128479999999999
0.000642297,2.93848e-05,3225,1,0.00562499,0.000797411,0.0132256,0.00508961,0.317359,7.63578e-05,0.0631584,0.000353387,0.140039,0.00277749,0.49985100000000005,0.5001770000000001,0.717217
0.000643841,3.34179e-05,3225,1,0.00611365,0.000772406,0.0114976,0.00578815,0.321767,6.63817e-05,0.0631584,0.000349663,0.125399,0.00372087,0.499859,0.500189,0.7216020000000001
0.000644991,3.45583e-05,3225,1,0.00631011,0.000762324,0.010145900000000001,0.00598568,0.326175,5.8577200000000006e-05,0.0631584,0.000352945,0.124785,0.00351651,0.499866,0.500196,0.7260449999999999
0.000645203,3.43488e-05,3225,1,0.00530276,0.0007470389999999999,0.00934643,0.0059494,0.33058200000000004,5.39616e-05,0.0631584,0.000348495,0.126251,0.00319665,0.49986800000000003,0.500206,0.730525
0.00064609,3.11704e-05,3225,1,0.00469457,0.000754746,0.00780046,0.00539888,0.33499,4.50359e-05,0.0631584,0.000354675,0.14045,0.00319193,0.499867,0.500211,0.735016
0.00064731,2.4882399999999997e-05,3225,1,0.00586657,0.0007633789999999999,0.00728218,0.00430977,0.339398,4.20437e-05,0.0631584,0.000357114,0.138994,0.00353512,0.49986099999999994,0.500211,0.739476
0.000649517,1.56712e-05,3975,1,0.00657531,0.000811781,0.00989977,0.00271434,0.343806,5.71563e-05,0.0631584,0.000357583,0.160941,0.00323934,0.499852,0.500209,0.743873
0.000654119,9.679860000000001e-06,3975,1,0.00762581,0.0009060110000000001,0.013023400000000001,0.0016765999999999999,0.348213,7.51909e-05,0.0631584,0.00036605300000000003,0.13284100000000001,0.00309463,0.49984399999999996,0.5001979999999999,0.748224
0.000660698,1.59227e-05,3975,1,0.00778309,0.000789031,0.00935721,0.0027579,0.352621,5.40239e-05,0.0631584,0.00034781,0.114477,0.00446052,0.49983500000000003,0.500188,0.752566
0.0006634189999999999,2.95324e-05,3189,1,0.00785496,0.000751897,0.00809611,0.00511517,0.357029,4.67429e-05,0.0631584,0.00034424,0.11261199999999999,0.00483888,0.49981899999999996,0.500175,0.7569739999999999
0.000662378,3.71905e-05,3189,1,0.00762932,0.000700833,0.00667809,0.00644158,0.361437,3.85559e-05,0.0631584,0.000326558,0.1129,0.00579095,0.4998,0.50016,0.761386
0.00065871,3.25142e-05,3481,1,0.00881646,0.000653884,0.00685807,0.00563163,0.365844,3.95951e-05,0.0631584,0.000315731,0.120466,0.00508809,0.49978199999999995,0.500146,0.765789
0.000655092,1.50874e-05,3481,1,0.00848049,0.000654152,0.00784795,0.00261322,0.370252,4.5310200000000005e-05,0.0631584,0.000318417,0.147507,0.00449563,0.49976400000000004,0.500135,0.770177
0.000653452,1.10953e-05,3481,1,0.00634573,0.0007268089999999999,0.00950124,0.00192176,0.37466,5.4855399999999997e-05,0.0631584,0.000338398,0.139449,0.00325403,0.49975299999999995,0.500129,0.774544
0.0006537930000000001,1.4461300000000002e-05,3481,1,0.00518303,0.0008030989999999999,0.010528200000000001,0.00250477,0.37906799999999996,6.0784799999999994e-05,0.0631584,0.000363465,0.13958800000000002,0.00302375,0.49975200000000003,0.500131,0.7789159999999999
0.000655379,1.75783e-05,3433,1,0.00562688,0.000806508,0.00930336,0.00304465,0.383475,5.3713e-05,0.0631584,0.000367896,0.14083199999999998,0.00357579,0.49976000000000004,0.500138,0.783287
0.000657424,1.95435e-05,3481,1,0.00618167,0.0007616910000000001,0.00799324,0.00338504,0.387883,4.6148999999999995e-05,0.0631584,0.00036221,0.124671,0.00376109,0.49976800000000005,0.500146,0.7877109999999999
0.000658779,2.03364e-05,3481,1,0.00510224,0.000711545,0.00730169,0.00352237,0.392291,4.21563e-05,0.0631584,0.000347637,0.125815,0.00305751,0.499771,0.500155,0.792181
0.0006606380000000001,1.84901e-05,3481,1,0.00526368,0.0007068269999999999,0.00682403,0.00320258,0.39669899999999997,3.93985e-05,0.0631584,0.000348642,0.141016,0.00347101,0.499771,0.500162,0.796673
0.000662826,1.4825e-05,3464,1,0.00568805,0.000705965,0.00624949,0.00256777,0.401107,3.6081399999999996e-05,0.0631584,0.0003506,0.139256,0.00358329,0.499766,0.500163,0.801146
0.0006647430000000001,1.01178e-05,3975,1,0.00661154,0.000720015,0.00707579,0.00175246,0.405514,4.08521e-05,0.0631584,0.000345924,0.161873,0.00342406,0.499758,0.500162,0.8055640000000001
0.000668377,7.194930000000001e-06,4231,1,0.00693533,0.0007918339999999999,0.010213700000000001,0.0012462,0.409922,5.89687e-05,0.0631584,0.000348248,0.13405699999999998,0.00303756,0.49974799999999997,0.500155,0.8099270000000001
0.0,0.00504325,2422,10,0.162409,0.0294867,0.430014,0.08735169999999999,0.0103371,0.0248269,0.0631584,0.0123603,0.36740300000000004,0.314249,0.5001,0.5002979999999999,0.41032399999999997
0.0032134999999999998,0.00911654,2441,10,0.1691,0.0542217,0.7498819999999999,0.157903,0.0206742,0.043294400000000004,0.0631584,0.024344099999999997,0.398304,0.34081500000000003,0.5001180000000001,0.500321,0.42113
0.0086151,0.012633,2422,10,0.149669,0.0790053,0.9568540000000001,0.21881,0.031011400000000005,0.05524400000000001,0.0631584,0.0368303,0.41235299999999997,0.38717199999999996,0.50012,0.500321,0.431845
0.0148475,0.015151300000000001,2695,10,1.91638,0.142755,3.51455,0.262429,0.0413485,0.202913,0.0631584,0.05640219999999999,0.542272,0.491253,0.500092,0.50029,0.44297600000000004
0.0231715,0.0215976,2679,10,1.7795400000000001,0.19756400000000002,4.571969999999999,0.374082,0.0516856,0.263963,0.0631584,0.07545160000000001,0.550856,0.678327,0.500055,0.50025,0.45529200000000003
0.030677199999999998,0.0227133,2952,10,7.51927,0.423224,12.3751,0.393407,0.0620227,0.714477,0.0631584,0.120842,0.46558599999999994,0.382819,0.500047,0.5002270000000001,0.467289
0.0306871,0.023281299999999998,4245,10,63.1045,1.9263299999999999,50.6283,0.403244,0.07235989999999999,2.92303,0.0631584,0.620243,0.950155,0.987311,0.49986499999999995,0.500641,0.647324
0.0244005,0.026234399999999998,4773,10,76.4766,1.5832,21.3405,0.45439399999999996,0.082697,1.23209,0.0631584,0.5789350000000001,0.39019899999999996,0.601046,0.499708,0.498255,0.63966
0.0178549,0.028009100000000002,4823,10,55.2337,1.4759799999999998,24.4375,0.48513199999999995,0.0930341,1.4109,0.0631584,0.5633859999999999,0.0657179,0.10797999999999999,0.501255,0.497985,0.629318
0.011541200000000001,0.028893099999999998,4855,10,84.1554,1.3740299999999999,42.9605,0.5004430000000001,0.103371,2.48033,0.0631584,0.528443,0.337308,0.167932,0.500807,0.497867,0.624101
0.0,0.135358,2454,100,10.9063,0.15482100000000001,3.87985,0.234447,0.0125001,2.24003,0.0631584,0.050279000000000004,0.970649,1.8235599999999998,0.500107,0.500305,0.412524
0.010303299999999998,0.33644,2457,100,13.9323,0.20809699999999998,3.65844,0.5827319999999999,0.025000099999999997,2.1122,0.0631584,0.0840028,1.22678,2.79,0.5000859999999999,0.5002949999999999,0.426684
0.0221911,4.4787,2695,100,1575.82,3.0150099999999997,77.9915,7.75735,0.0375002,45.0284,0.0631584,0.762521,39.9232,34.9434,0.500074,0.50026,0.441634
0.0,2.32063,2457,1000,154.222,0.170976,3.8201400000000003,0.401946,0.0125001,22.0556,0.0631584,0.0600076,27.4371,39.7881,0.500107,0.500305,0.412524
0.012596799999999998,13.3124,2680,1000,2541.16,2.08497,61.688,2.30578,0.025000099999999997,356.156,0.0631584,0.47167600000000004,79.9424,78.0986,0.500091,0.5003029999999999,0.426854
0.057172100000000003,129.977,2954,1000,437009.0,134.53,1149.16,22.5127,0.0375002,6634.7,0.0631584,101.49,789.7739999999999,1261.97,0.498191,0.503613,0.662138
0.0,0.0,1653,1,0.014951400000000002,0.00167029,0.0142126,0.0141952,0.00440776,0.0,0.0631584,0.000529792,0.142128,0.00255253,0.5000819999999999,0.5002810000000001,0.404344
2.02706e-05,0.0,1653,1,0.0155666,0.00312796,0.0270078,0.0269747,0.00881553,0.0,0.0631584,0.000996065,0.12624200000000002,0.00184765,0.500096,0.500293,0.40878000000000003
4.90629e-05,0.0,1623,1,0.0155291,0.00439681,0.037282499999999996,0.0372315,0.0132233,0.0,0.0631584,0.0014233,0.12704300000000002,0.00255007,0.500109,0.500308,0.41326199999999996
8.04242e-05,0.0,1623,1,0.0165112,0.00549005,0.046088800000000006,0.046025699999999996,0.017631099999999997,0.0,0.0631584,0.00180331,0.140216,0.00118397,0.5001180000000001,0.500322,0.417759
0.000113538,0.0,1623,1,0.0145536,0.00641867,0.0536888,0.053615300000000005,0.0220388,0.0,0.0631584,0.00212504,0.138399,0.000623593,0.500125,0.500328,0.42223599999999994
0.00015263,0.0,1623,1,0.011291299999999999,0.00719086,0.0594303,0.059349,0.0264466,0.0,0.0631584,0.00239201,0.161391,0.00117704,0.500124,0.500333,0.42666099999999996
0.00020161299999999998,0.0,1669,1,0.0111196,0.00780755,0.0624789,0.062421199999999996,0.0308543,0.0,0.0631584,0.00261919,0.134577,0.00132226,0.500123,0.500329,0.431036
0.00026221700000000003,0.0,1668,1,0.0100772,0.00824746,0.0640584,0.0636718,0.0352621,0.0,0.0631584,0.00278756,0.118201,0.00100697,0.5001260000000001,0.500322,0.435359
0.000322069,0.0,1720,1,0.009412899999999998,0.00850252,0.0649677,0.0637736,0.0396699,0.0,0.0631584,0.00288592,0.11432,0.000126003,0.5001180000000001,0.500314,0.439734
0.00037310699999999996,0.0,1720,1,0.00957273,0.00855142,0.06399550000000001,0.0617866,0.0440776,0.0,0.0631584,0.00292104,0.113524,0.0015263,0.500108,0.5003029999999999,0.44413500000000006
0.00041247800000000003,0.0,1864,1,0.00902842,0.008429,0.0624649,0.057919000000000005,0.048485400000000005,0.0,0.0631584,0.00290457,0.11602,0.003016,0.5000979999999999,0.500293,0.448534
0.000442889,0.0,1931,1,0.00930027,0.00824441,0.0604512,0.053997699999999996,0.0528932,0.0,0.0631584,0.00286598,0.133426,0.00292253,0.500088,0.5002850000000001,0.452934
0.000461311,0.0,2201,1,0.00859658,0.00803225,0.0589625,0.0521016,0.0573009,0.0,0.0631584,0.00281634,0.161517,0.00232011,0.5000819999999999,0.5002800000000001,0.457312
0.00047031,0.0,2153,1,0.00828181,0.00775847,0.05908240000000001,0.0512359,0.0617087,0.0,0.0631584,0.00274973,0.13933199999999998,0.00175244,0.500087,0.5002850000000001,0.46169
0.000474859,0.0,2153,1,0.00817694,0.00742962,0.057627099999999994,0.0487679,0.0661165,0.0,0.0631584,0.00266165,0.140188,0.00255126,0.5001,0.500296,0.466058
0.000473112,0.0,2153,1,0.00809349,0.00700046,0.053656100000000005,0.0447404,0.0705242,0.0,0.0631584,0.00253749,0.12465599999999999,0.00364779,0.500115,0.500312,0.47046099999999996
0.00046475300000000004,0.0,2153,1,0.00851715,0.00653034,0.0494739,0.039946800000000005,0.074932,0.0,0.0631584,0.00239738,0.12477,0.00361065,0.500128,0.500323,0.474918
0.00045022599999999997,0.0,2153,1,0.008343799999999998,0.00605434,0.045199699999999995,0.0352328,0.0793398,0.0,0.0631584,0.00225151,0.13560899999999998,0.00319576,0.500135,0.5003350000000001,0.479405
0.000433286,0.0,2153,1,0.00911771,0.00554454,0.04038630000000001,0.033179900000000005,0.0837475,0.0,0.0631584,0.00208385,0.140048,0.0034327,0.500138,0.500341,0.483888
0.000415869,0.0,2936,1,0.00956578,0.00505207,0.0364188,0.032776,0.0881553,0.0,0.0631584,0.00191694,0.13961199999999999,0.00343231,0.5001359999999999,0.5003449999999999,0.48832600000000004
0.000402476,0.0,2935,1,0.011417700000000001,0.00458218,0.0362943,0.032409600000000004,0.092563,0.0,0.0631584,0.00175743,0.151296,0.00369978,0.500132,0.500342,0.49269799999999997
0.000398279,0.0,2184,1,0.013616,0.00399758,0.031204900000000004,0.031204900000000004,0.09697080000000001,0.0,0.0631584,0.00157309,0.123786,0.00530632,0.50013,0.5003340000000001,0.497036
0.000395409,0.0,2184,1,0.012087100000000002,0.00347773,0.0301255,0.0301255,0.101379,0.0,0.0631584,0.00140492,0.113428,0.00559456,0.5001220000000001,0.500325,0.5014069999999999
0.00039047800000000004,0.0,2184,1,0.011329899999999999,0.00306495,0.0289839,0.0289839,0.10578599999999999,0.0,0.0631584,0.00126224,0.11326199999999999,0.00520746,0.50011,0.500314,0.50583
0.000385937,0.0,2184,1,0.015087,0.00272257,0.028077800000000003,0.028077800000000003,0.110194,0.0,0.0631584,0.00114159,0.114297,0.00678941,0.5000979999999999,0.500301,0.5102439999999999
0.000381934,0.0,2184,1,0.0156458,0.00252846,0.0270797,0.0270797,0.114602,0.0,0.0631584,0.00106414,0.13186099999999998,0.00707993,0.500084,0.50029,0.514648
0.00037765,0.0,2184,1,0.013827,0.00244584,0.025882,0.025882,0.11900999999999999,0.0,0.0631584,0.00100844,0.160883,0.00643888,0.5000720000000001,0.5002810000000001,0.519026
0.000372616,0.0,2184,1,0.0135691,0.00245619,0.024725999999999998,0.024725999999999998,0.12341700000000001,0.0,0.0631584,0.000979237,0.13856300000000002,0.00593934,0.500067,0.5002800000000001,0.523389
0.000368196,0.0,2184,1,0.0120314,0.00246658,0.0236435,0.0236435,0.127825,0.0,0.0631584,0.000957755,0.13939100000000001,0.00545701,0.5000720000000001,0.5002840000000001,0.527752
0.000366965,0.0,2184,1,0.0112936,0.00246803,0.0225653,0.0225653,0.132233,0.0,0.0631584,0.00093686,0.125063,0.00535875,0.5000829999999999,0.500296,0.5321319999999999
0.000367931,0.0,2216,1,0.0116457,0.00248793,0.021948699999999998,0.0215172,0.136641,0.0,0.0631584,0.000927863,0.12439700000000001,0.00518286,0.500091,0.5003029999999999,0.536568
0.00036953,0.0,2170,1,0.00985174,0.00246591,0.022828400000000002,0.0201935,0.141048,0.0,0.0631584,0.000907723,0.126111,0.00452769,0.500095,0.500311,0.541045
0.00037552800000000003,0.0,2186,1,0.00963843,0.00246777,0.024767700000000004,0.0188493,0.145456,0.0,0.0631584,0.0008964060000000001,0.140971,0.00395431,0.500095,0.500316,0.545533
0.000386332,0.0,2186,1,0.00912877,0.00248296,0.025093200000000003,0.0175597,0.149864,0.0,0.0631584,0.00089643,0.139255,0.00447437,0.500089,0.500316,0.5499930000000001
0.000398476,0.0,2186,1,0.0100546,0.00249345,0.024598500000000002,0.0192403,0.154272,0.0,0.0631584,0.00089695,0.160918,0.00475114,0.5000829999999999,0.500313,0.554388
0.00041070900000000004,0.0,2215,1,0.0106002,0.00251265,0.023841499999999998,0.0207643,0.15868,0.0,0.0631584,0.0009036669999999999,0.132632,0.00441766,0.500075,0.5003029999999999,0.558738
0.00042241800000000003,0.0,2215,1,0.0102942,0.00253028,0.022149000000000002,0.0195595,0.16308699999999998,0.0,0.0631584,0.0009178910000000001,0.11381300000000001,0.00593166,0.500067,0.500293,0.563084
0.00043111800000000003,0.0,2215,1,0.00951008,0.00254615,0.020629400000000003,0.019885800000000002,0.167495,0.0,0.0631584,0.000926125,0.11224300000000001,0.00621264,0.500052,0.5002810000000001,0.567495
0.00043633699999999997,0.0,1894,1,0.00915939,0.0025935,0.0215749,0.021547999999999998,0.171903,0.0,0.0631584,0.00093615,0.11235,0.00717519,0.500035,0.500265,0.571911
0.000440157,0.0,1894,1,0.010964,0.00262239,0.0227658,0.0227375,0.176311,0.0,0.0631584,0.0009407389999999999,0.11978499999999999,0.00637286,0.5000180000000001,0.500251,0.5763159999999999
0.000444358,0.0,1894,1,0.00986438,0.00254294,0.0225224,0.0224943,0.18071800000000002,0.0,0.0631584,0.000921078,0.147337,0.00536735,0.5000020000000001,0.500239,0.580705
0.000454034,0.0,1894,1,0.00754352,0.00241396,0.0216328,0.021605900000000004,0.185126,0.0,0.0631584,0.000884612,0.139352,0.00380143,0.49999099999999996,0.500233,0.585075
0.000468092,0.0,3207,1,0.00593098,0.002269,0.021069400000000002,0.020821799999999998,0.18953399999999998,0.0,0.0631584,0.000841873,0.139553,0.00325892,0.499989,0.500236,0.589448
0.00048488199999999996,0.0,3207,1,0.00500762,0.00208527,0.0191035,0.0183829,0.193942,0.0,0.0631584,0.000789565,0.14077,0.00376001,0.499997,0.500242,0.59382
0.00050336,0.0,1894,1,0.00565766,0.00193175,0.016500599999999997,0.01648,0.198349,0.0,0.0631584,0.0007478239999999999,0.12465699999999999,0.00377109,0.500005,0.500251,0.598245
0.000521036,0.0,1894,1,0.00584305,0.00175252,0.0148365,0.014818000000000001,0.202757,0.0,0.0631584,0.000690631,0.125753,0.00299314,0.500009,0.50026,0.602715
0.0005397269999999999,0.0,1894,1,0.00549893,0.00159331,0.013114600000000002,0.0130983,0.20716500000000002,0.0,0.0631584,0.000641991,0.140953,0.00331349,0.5000100000000001,0.500267,0.607208
0.000559644,0.0,1894,1,0.00532506,0.00146157,0.0117029,0.011688299999999999,0.211573,0.0,0.0631584,0.0006060530000000001,0.1391,0.00355327,0.500005,0.500268,0.611683
0.0005777730000000001,0.0,1897,1,0.00597016,0.00132567,0.010699700000000001,0.0106872,0.21598,0.0,0.0631584,0.000564009,0.16159600000000002,0.00345359,0.499997,0.500268,0.616103
0.000592919,0.0,1894,1,0.00568334,0.00122463,0.00964893,0.00963692,0.220388,0.0,0.0631584,0.000534814,0.133957,0.00285954,0.499989,0.500261,0.620467
0.000606878,0.0,2150,1,0.00784344,0.0011399000000000001,0.00833308,0.00823266,0.224796,0.0,0.0631584,0.000504452,0.115658,0.00414856,0.499983,0.50025,0.6248
0.0006169190000000001,0.0,2678,1,0.00772961,0.00111565,0.00853754,0.00553245,0.229204,0.0,0.0631584,0.000498274,0.112764,0.0047676,0.499968,0.500239,0.6291899999999999
0.000623129,0.0,2678,1,0.00793784,0.00108098,0.00855792,0.00599233,0.233612,0.0,0.0631584,0.000486496,0.11212799999999999,0.00576486,0.49995100000000003,0.500224,0.633605
0.0006276809999999999,0.0,2150,1,0.00758624,0.00104618,0.00840599,0.00645165,0.238019,0.0,0.0631584,0.000475759,0.114925,0.00561811,0.499933,0.50021,0.638008
0.000631378,0.0,2935,1,0.00703521,0.000993584,0.00805464,0.00508858,0.242427,0.0,0.0631584,0.000458874,0.133106,0.00459876,0.49991499999999994,0.500197,0.642404
0.00063605,0.0,2969,1,0.00602831,0.000979365,0.00887838,0.00374336,0.246835,0.0,0.0631584,0.00044989300000000004,0.161824,0.00332132,0.49990100000000004,0.500188,0.646777
0.000642178,0.0,2969,1,0.00591711,0.000996483,0.0115798,0.004279600000000001,0.251243,0.0,0.0631584,0.000449866,0.139572,0.00241153,0.49989700000000004,0.500188,0.65115
0.000649523,0.0,2969,1,0.0069876,0.00103333,0.013187200000000001,0.00550946,0.25565,0.0,0.0631584,0.00045865300000000006,0.140352,0.00279556,0.49990100000000004,0.500193,0.655516
0.000657285,0.0,2969,1,0.00621451,0.00101634,0.0126615,0.00692062,0.260058,0.0,0.0631584,0.000454725,0.12496099999999999,0.00338779,0.49991,0.500204,0.6599189999999999
0.000664258,0.0,2969,1,0.00587035,0.00102428,0.012240000000000001,0.00780312,0.264466,0.0,0.0631584,0.000459146,0.125086,0.00316693,0.49991499999999994,0.500212,0.664377
0.0006698969999999999,0.0,2969,1,0.00581465,0.001056,0.012295700000000001,0.00781856,0.268874,0.0,0.0631584,0.00047136199999999996,0.135287,0.00312666,0.49991599999999997,0.500221,0.6688649999999999
0.000675197,0.0,2969,1,0.00519559,0.00108668,0.0117851,0.00731118,0.273281,0.0,0.0631584,0.00048208800000000004,0.139519,0.00337299,0.499913,0.500224,0.673349
0.000679334,0.0,2969,1,0.00606018,0.0011247,0.011469499999999999,0.00618279,0.27768899999999996,0.0,0.0631584,0.000491359,0.139035,0.00323347,0.49990500000000004,0.500224,0.67779
0.000684383,0.0,3463,1,0.00630474,0.00119434,0.0123512,0.00465741,0.282097,0.0,0.0631584,0.00050042,0.151225,0.00291731,0.499895,0.500218,0.682167
0.0006921439999999999,0.0,3719,1,0.00632101,0.00127132,0.0161626,0.00426586,0.286505,0.0,0.0631584,0.00050889,0.125226,0.00277527,0.49988699999999997,0.500207,0.686503
0.000701363,0.0,3719,1,0.00779151,0.00120592,0.013058799999999999,0.00457543,0.290912,0.0,0.0631584,0.000493215,0.113632,0.00421992,0.49987600000000004,0.500197,0.69087
0.0007066819999999999,0.0,3225,1,0.00758133,0.00116869,0.0126322,0.00492774,0.29531999999999997,0.0,0.0631584,0.00048430099999999997,0.11255899999999999,0.00483847,0.49985799999999997,0.500182,0.695285
0.000707372,0.0,3225,1,0.00745603,0.00105846,0.0131582,0.00505089,0.299728,0.0,0.0631584,0.000457382,0.11396700000000001,0.00558091,0.49983900000000003,0.5001680000000001,0.699691
0.0007043160000000001,0.0,3225,1,0.00787406,0.000978687,0.013734799999999998,0.00436398,0.304136,0.0,0.0631584,0.000433729,0.131998,0.0048479,0.49981899999999996,0.500154,0.704092
0.000701593,0.0,3225,1,0.00767691,0.000956279,0.0148887,0.00410672,0.30854299999999996,0.0,0.0631584,0.000424004,0.160575,0.00421862,0.499803,0.500142,0.708472
0.00069993,0.0,3225,1,0.0055826999999999995,0.000992172,0.0164681,0.00435007,0.31295100000000003,0.0,0.0631584,0.00043422599999999996,0.139388,0.00301793,0.49979399999999996,0.5001399999999999,0.712839
0.0006999310000000001,0.0,3225,1,0.00544961,0.00104171,0.017293299999999998,0.00515561,0.317359,0.0,0.0631584,0.000454071,0.140079,0.00282207,0.499795,0.500142,0.717208
0.000702017,0.0,3225,1,0.00617427,0.00100962,0.0155654,0.00578407,0.321767,0.0,0.0631584,0.000447599,0.125372,0.00387002,0.499802,0.500153,0.721591
0.0007035539999999999,0.0,3225,1,0.00634837,0.0009820039999999999,0.014051,0.00582894,0.326175,0.0,0.0631584,0.000444893,0.124795,0.00361305,0.49980699999999995,0.50016,0.7260340000000001
0.0007044489999999999,0.0,3225,1,0.00547341,0.000952385,0.0127917,0.00568322,0.33058200000000004,0.0,0.0631584,0.000436792,0.12624200000000002,0.00333489,0.49980699999999995,0.500169,0.730513
0.000705902,0.0,3225,1,0.0050771,0.000950146,0.0115089,0.00509312,0.33499,0.0,0.0631584,0.00043966,0.140482,0.00335351,0.499805,0.500173,0.735002
0.000707972,0.0,3225,1,0.00617617,0.000951135,0.0104666,0.00393995,0.339398,0.0,0.0631584,0.000439476,0.13900099999999999,0.00367384,0.49979700000000005,0.500173,0.739462
0.000711304,0.0,3975,1,0.00690287,0.000994279,0.0113361,0.00267395,0.343806,0.0,0.0631584,0.000440872,0.160951,0.00336999,0.499787,0.50017,0.743858
0.0007172610000000001,0.0,3975,1,0.00808398,0.00108229,0.014523300000000001,0.00252262,0.348213,0.0,0.0631584,0.00044971199999999995,0.13279100000000002,0.00330151,0.499776,0.500158,0.748209
0.000725367,0.0,3975,1,0.00807665,0.000972955,0.0106505,0.00371784,0.352621,0.0,0.0631584,0.000433375,0.114428,0.00461052,0.499766,0.5001479999999999,0.752552
0.0007295639999999999,0.0,3208,1,0.00809115,0.0009363589999999999,0.00949214,0.00631047,0.357029,0.0,0.0631584,0.000429432,0.11258900000000001,0.00498333,0.499749,0.500134,0.7569600000000001
0.0007296589999999999,0.0,3208,1,0.00783725,0.000894015,0.00950577,0.00776306,0.361437,0.0,0.0631584,0.000414776,0.112876,0.00593394,0.49972799999999995,0.500119,0.761372
0.00072643,0.0,3208,1,0.0094583,0.000879563,0.00952668,0.00924214,0.365844,0.0,0.0631584,0.00041034,0.12020299999999999,0.0054893,0.499708,0.500104,0.765774
0.0007227000000000001,0.0,3208,1,0.00896308,0.000857507,0.00960802,0.00586208,0.370252,0.0,0.0631584,0.000409791,0.147547,0.00460593,0.49968900000000005,0.500092,0.770161
0.00072175,0.0,3481,1,0.00697633,0.000901883,0.0102583,0.00345832,0.37466,0.0,0.0631584,0.000421535,0.139445,0.00338521,0.499676,0.500085,0.7745270000000001
0.000723393,0.0,3481,1,0.00568832,0.000956387,0.0115461,0.00187298,0.37906799999999996,0.0,0.0631584,0.000437176,0.139647,0.00306346,0.499673,0.500087,0.778899
0.0007267819999999999,0.0,3481,1,0.00589929,0.000948411,0.0103169,0.00232133,0.383475,0.0,0.0631584,0.000437696,0.140674,0.00388442,0.499679,0.500093,0.78327
0.000730669,0.0,3208,1,0.00626426,0.0009074010000000001,0.00976285,0.0026584,0.387883,0.0,0.0631584,0.000433581,0.12466700000000001,0.00388462,0.49968599999999996,0.5001,0.787693
0.000733936,0.0,3208,1,0.00524071,0.0008546210000000001,0.00971568,0.00254707,0.392291,0.0,0.0631584,0.000418829,0.125775,0.00319813,0.499688,0.500108,0.792162
0.000737947,0.0,3208,1,0.00550855,0.0008452280000000001,0.00963939,0.00205611,0.39669899999999997,0.0,0.0631584,0.000417983,0.140988,0.0036152000000000003,0.49968599999999996,0.500115,0.796654
0.0007422939999999999,0.0,3464,1,0.00562855,0.000844091,0.00952559,0.00152767,0.401107,0.0,0.0631584,0.00041935199999999995,0.139253,0.00366885,0.49968,0.500115,0.801127
0.000746166,0.0,3464,1,0.00657438,0.000852365,0.00945511,0.00149529,0.405514,0.0,0.0631584,0.000416187,0.16188699999999998,0.00352276,0.49967,0.5001140000000001,0.805545
0.0007517110000000001,0.0,4231,1,0.00686718,0.0009121760000000001,0.00992682,0.0015715,0.409922,0.0,0.0631584,0.00042047199999999997,0.13408399999999998,0.00314237,0.499659,0.500106,0.809908
0.0,0.0,2422,10,0.15929200000000002,0.029526999999999998,0.389391,0.0939633,0.0103371,0.0,0.0631584,0.012432299999999999,0.363453,0.309985,0.5001,0.5002979999999999,0.41032399999999997
0.00326426,0.0,2422,10,0.163772,0.06068380000000001,0.8644280000000001,0.164043,0.0206742,0.0,0.0631584,0.025917900000000004,0.404391,0.339331,0.500121,0.500324,0.42112299999999997
0.00951026,0.0,2406,10,0.161626,0.08477660000000001,1.0534700000000001,0.22999699999999998,0.031011400000000005,0.0,0.0631584,0.0387522,0.409695,0.390336,0.500117,0.500318,0.431946
0.0161454,0.0,2679,10,1.7610599999999998,0.153157,3.66456,0.278212,0.0413485,0.0,0.0631584,0.0601424,0.559087,0.5464479999999999,0.500091,0.500289,0.443173
0.0249807,0.0,2679,10,3.3459800000000004,0.253634,6.630310000000001,0.594357,0.0516856,0.0,0.0631584,0.0840629,0.5624,0.502135,0.500042,0.500247,0.455622
0.0325295,0.0,2951,10,17.3776,0.634139,20.6075,0.48885100000000004,0.0620227,0.0,0.0631584,0.158553,0.436424,0.308189,0.5000439999999999,0.50025,0.46794600000000003
0.035264300000000005,0.0,3463,10,12.2907,0.7343310000000001,17.9743,0.574136,0.07235989999999999,0.0,0.0631584,0.219541,0.880916,0.64113,0.49973999999999996,0.49913,0.6460899999999999
0.0279837,0.0,3463,10,7.43717,0.644263,18.3268,0.483408,0.082697,0.0,0.0631584,0.22936199999999998,0.46087,0.356138,0.498791,0.497562,0.637185
0.019643400000000002,0.0,3463,10,6.51959,0.625632,18.3558,0.514667,0.0930341,0.0,0.0631584,0.245389,0.61837,0.58431,0.49954799999999994,0.49825,0.632368
0.0,0.0,2406,100,10.2893,0.16250499999999998,3.8064699999999996,0.20553600000000002,0.0125001,0.0,0.0631584,0.0529943,0.974094,1.8495099999999998,0.500107,0.500305,0.412524
0.010203700000000001,0.0,2407,100,14.991,0.20569099999999998,2.90643,0.663094,0.025000099999999997,0.0,0.0631584,0.082686,1.0218399999999999,2.69007,0.500104,0.500311,0.426666
0.0211954,0.0,2695,100,1413.29,2.9731400000000003,71.9893,6.54404,0.0375002,0.0,0.0631584,0.7623300000000001,46.5552,42.168,0.500088,0.500293,0.441096
0.0,0.0,2457,1000,130.51,0.183456,3.5847800000000003,0.361615,0.0125001,0.0,0.0631584,0.0645996,26.3342,38.8978,0.500107,0.500305,0.412524
0.011708,0.0,2679,1000,5798.61,3.60161,73.212,3.1271299999999997,0.025000099999999997,0.0,0.0631584,1.0076399999999999,97.4728,76.5282,0.500097,0.50031,0.426763
0.0663331,0.0,2728,1000,4118980000000.0,78537.0,2231600.0,28498.0,0.0375002,0.0,0.0631584,20625.0,106806000.0,5885740.0,0.501011,0.496487,0.66642
0.0,0.000131697,9619,1,0.00844476,0.000221797,0.00240469,0.00228107,0.00155838,0.000138835,0.0315792,6.76695e-05,0.056517200000000004,0.000676713,0.500097,0.500297,0.401616
5.993010000000001e-07,0.000209375,9619,1,0.00848487,0.00040210800000000003,0.00373917,0.00362648,0.00311676,0.000215881,0.0315792,0.000125921,0.0565694,0.000572177,0.500097,0.500297,0.403171
1.20223e-06,0.000304646,12624,1,0.00788759,0.000548861,0.00527662,0.00527662,0.00467514,0.000304646,0.0315792,0.000175611,0.0517706,0.000611219,0.500097,0.500297,0.404731
1.5893799999999998e-06,0.00039012199999999996,12624,1,0.00804069,0.0006730410000000001,0.00675711,0.00675711,0.00623352,0.00039012199999999996,0.0315792,0.000218869,0.0547987,0.000608502,0.5000979999999999,0.5002979999999999,0.406292
1.72115e-06,0.000463368,13647,1,0.00864555,0.0007759939999999999,0.00802578,0.00802578,0.0077919,0.000463368,0.0315792,0.00025592700000000003,0.0548457,0.000670971,0.5000979999999999,0.5002989999999999,0.407854
1.62524e-06,0.000529389,13647,1,0.009020700000000001,0.0008686210000000001,0.00916928,0.00916928,0.00935028,0.000529389,0.0315792,0.000289971,0.05499880000000001,0.000662736,0.500099,0.5003,0.40941700000000003
1.4066e-06,0.0005847469999999999,13647,1,0.00796082,0.0009545760000000001,0.010128100000000001,0.010128100000000001,0.0109087,0.0005847469999999999,0.0315792,0.000322037,0.051511,0.00046053099999999997,0.5001,0.500301,0.41098100000000004
1.19602e-06,0.0006295609999999999,13647,1,0.0078505,0.00103074,0.010904299999999999,0.010904299999999999,0.012467,0.0006295609999999999,0.0315792,0.000351079,0.05539680000000001,0.00028198599999999997,0.500102,0.5003029999999999,0.412545
1.08619e-06,0.000665198,13647,1,0.00812498,0.0010959000000000001,0.011521600000000002,0.011521600000000002,0.014025399999999999,0.000665198,0.0315792,0.00037727400000000003,0.0554556,0.00030559799999999997,0.500103,0.500304,0.414108
1.1513299999999999e-06,0.0006745760000000001,13647,1,0.007553,0.0011499000000000001,0.011684,0.011684,0.0155838,0.0006745760000000001,0.0315792,0.00040054,0.0522014,0.0004886819999999999,0.500104,0.500304,0.41566499999999995
1.39183e-06,0.000691946,13648,1,0.00693186,0.00118991,0.0119849,0.0119849,0.0171422,0.000691946,0.0315792,0.00041952900000000003,0.0509092,0.000508587,0.500104,0.500304,0.417224
1.4921e-06,0.000711907,13648,1,0.00629199,0.00122171,0.0123306,0.0123306,0.018700599999999998,0.000711907,0.0315792,0.00043531900000000004,0.0583119,0.000426985,0.500104,0.500304,0.418781
1.40805e-06,0.0007248819999999999,13648,1,0.00571027,0.00124509,0.0125553,0.0125553,0.020258900000000003,0.0007248819999999999,0.0315792,0.000448005,0.0575825,0.00030754299999999997,0.500104,0.500304,0.420336
1.18449e-06,0.00072449,13999,1,0.00526787,0.0012527,0.0125485,0.0125485,0.0218173,0.00072449,0.0315792,0.000455885,0.0570731,0.000326417,0.500104,0.5003029999999999,0.42189
7.94623e-07,0.0007247660000000001,13999,1,0.00494268,0.00124998,0.012553299999999998,0.012553299999999998,0.0233757,0.0007247660000000001,0.0315792,0.00045999400000000003,0.05684109999999999,0.000474929,0.500103,0.5003029999999999,0.423446
2.74777e-07,0.00071574,13999,1,0.00518298,0.00124411,0.012397,0.012397,0.024934099999999997,0.00071574,0.0315792,0.00046280199999999995,0.060621400000000006,0.000485979,0.500102,0.500302,0.42500299999999996
3.05877e-07,0.000698983,14000,1,0.00561387,0.00123428,0.012106700000000001,0.012106700000000001,0.026492500000000002,0.000698983,0.0315792,0.000463916,0.060338499999999996,0.000414264,0.5001,0.500301,0.426562
8.085e-07,0.0006787060000000001,14000,1,0.00574719,0.00122365,0.0117555,0.0117555,0.028050799999999997,0.0006787060000000001,0.0315792,0.000464632,0.060610800000000006,0.000518616,0.5001,0.500301,0.42812
1.06485e-06,0.0006301,14000,1,0.00496114,0.00120503,0.0109136,0.0109136,0.0296092,0.0006301,0.0315792,0.00046258199999999996,0.0568367,0.000488655,0.500099,0.5003,0.42967700000000003
1.03869e-06,0.000569259,19983,1,0.00515319,0.0011815,0.0107137,0.00985985,0.0311676,0.0006185569999999999,0.0315792,0.000458839,0.0570298,0.000713436,0.500099,0.5003,0.43123100000000003
7.60512e-07,0.000540135,19983,1,0.00522497,0.00115752,0.00936524,0.00935542,0.032726,0.000540702,0.0315792,0.000454225,0.0578952,0.000819983,0.5000979999999999,0.5002979999999999,0.432784
5.40469e-07,0.0005185190000000001,13999,1,0.00501762,0.00113284,0.00898102,0.00898102,0.0342844,0.0005185190000000001,0.0315792,0.000448449,0.0580314,0.0008022789999999999,0.5000979999999999,0.5002979999999999,0.434338
5.0763e-07,0.000524142,13999,1,0.0041437,0.0011029000000000002,0.00907841,0.00907841,0.0358427,0.000524142,0.0315792,0.00044057300000000004,0.050340800000000005,0.0007690780000000001,0.5000979999999999,0.5002979999999999,0.43589799999999995
6.81879e-07,0.000528858,14031,1,0.00373811,0.00106826,0.00917218,0.0091601,0.0374011,0.000529556,0.0315792,0.00043067199999999995,0.052091099999999994,0.000813719,0.500099,0.5002979999999999,0.43745900000000004
1.0409899999999998e-06,0.00052047,13647,1,0.0036419000000000004,0.00102921,0.00901481,0.00901481,0.0389595,0.00052047,0.0315792,0.000418927,0.0552304,0.000812977,0.500099,0.5002989999999999,0.439021
1.4971e-06,0.000520372,13615,1,0.00442743,0.000992454,0.0090787,0.00901311,0.0405179,0.0005241590000000001,0.0315792,0.00040758099999999996,0.0552085,0.0008813989999999999,0.5001,0.5003,0.44058400000000003
1.95218e-06,0.000513698,14639,1,0.00369249,0.000962442,0.00900624,0.00889752,0.042076300000000004,0.000519976,0.0315792,0.00039809,0.051625300000000006,0.0007106360000000001,0.500101,0.500302,0.44214799999999993
2.31931e-06,0.00050064,14639,1,0.0033843000000000002,0.000937131,0.00893268,0.00867135,0.0436346,0.000515728,0.0315792,0.000389762,0.0554455,0.000582515,0.500102,0.5003029999999999,0.443713
2.4936599999999997e-06,0.000491717,14639,1,0.00349817,0.0009133110000000001,0.00879539,0.00851679,0.045193000000000004,0.000507802,0.0315792,0.00038217599999999997,0.0554663,0.000503705,0.500104,0.500304,0.44527700000000003
2.41111e-06,0.000468679,14639,1,0.00424961,0.000890397,0.00835542,0.00811777,0.0467514,0.00048239999999999996,0.0315792,0.000374969,0.052173800000000006,0.00068074,0.500104,0.500305,0.44683500000000004
2.0459200000000003e-06,0.00044333400000000003,14640,1,0.00393462,0.000863154,0.00789863,0.00767878,0.0483098,0.00045602699999999996,0.0315792,0.00036650800000000004,0.049432,0.000770845,0.500105,0.500305,0.44839399999999996
1.68565e-06,0.00043672199999999996,15055,1,0.00357561,0.000835852,0.0077926,0.00756425,0.049868199999999994,0.00044990599999999997,0.0315792,0.000357603,0.058204399999999996,0.000710357,0.500105,0.500305,0.449952
1.4668e-06,0.000428324,15055,1,0.00296356,0.000806165,0.00766873,0.00741879,0.0514265,0.000442754,0.0315792,0.00034790300000000005,0.0586996,0.000605514,0.500105,0.500305,0.451507
1.4080100000000002e-06,0.000410171,15055,1,0.00222168,0.00077112,0.00735869,0.00710438,0.0529849,0.000424854,0.0315792,0.00033630199999999997,0.057502599999999994,0.000486261,0.500105,0.500304,0.453061
1.47213e-06,0.000391566,15055,1,0.00226464,0.00073227,0.00707511,0.00678212,0.054543299999999996,0.000408482,0.0315792,0.00032330200000000003,0.056023800000000006,0.000626505,0.500104,0.500304,0.45461599999999996
1.6451499999999998e-06,0.000370039,15055,1,0.00227027,0.000695286,0.00671718,0.00640927,0.05610169999999999,0.000387816,0.0315792,0.000310688,0.060697400000000006,0.000654405,0.500103,0.5003029999999999,0.45617299999999994
1.90925e-06,0.00034192900000000004,15056,1,0.00302501,0.000660569,0.00622488,0.00592239,0.0576601,0.000359394,0.0315792,0.000298762,0.06042809999999999,0.000576704,0.500102,0.500302,0.45773
2.17896e-06,0.00031844,15056,1,0.00316561,0.0006296580000000001,0.00585176,0.00551555,0.0592184,0.00033785099999999996,0.0315792,0.00028796400000000004,0.0606694,0.000654024,0.500101,0.500301,0.45928900000000006
2.2243900000000004e-06,0.000271484,21007,1,0.00256524,0.000598255,0.00520732,0.00470225,0.060776800000000006,0.00030064400000000003,0.0315792,0.000277043,0.0563753,0.000712321,0.5001,0.500301,0.460846
1.99375e-06,0.000233587,21007,1,0.00358867,0.000567164,0.005193199999999999,0.00404585,0.0623352,0.000299829,0.0315792,0.000266104,0.0572715,0.000834068,0.5001,0.5003,0.4624
1.5072e-06,0.000219421,14033,1,0.00326485,0.000536605,0.00398529,0.00380048,0.06389360000000001,0.00023009099999999998,0.0315792,0.000255167,0.0581482,0.000907547,0.500099,0.5002989999999999,0.463954
1.00261e-06,0.000207712,11667,1,0.00305992,0.00050948,0.00359768,0.00359768,0.065452,0.000207712,0.0315792,0.000244959,0.0581674,0.0010041,0.500099,0.5002979999999999,0.46550699999999995
5.67668e-07,0.00016966,22030,1,0.00242593,0.000479361,0.00334876,0.00293861,0.06701030000000001,0.00019334,0.0315792,0.000233582,0.051422699999999995,0.0009490010000000001,0.500099,0.5002979999999999,0.467066
2.9903e-07,0.00016450299999999998,22030,1,0.00266122,0.000447895,0.00331386,0.00284928,0.0685687,0.000191326,0.0315792,0.00022157,0.05247,0.0009167860000000001,0.500099,0.5002979999999999,0.46862700000000007
2.14289e-07,0.000162648,15055,1,0.00343239,0.000415532,0.00308588,0.00281715,0.07012710000000001,0.00017816299999999998,0.0315792,0.0002088,0.055559500000000005,0.000922428,0.5001,0.5002989999999999,0.470189
2.6466899999999997e-07,0.00016402099999999998,14838,1,0.00306436,0.00038495099999999997,0.00313849,0.00284093,0.0716855,0.00018120099999999997,0.0315792,0.000196555,0.055401599999999995,0.000998336,0.5001,0.5003,0.47175200000000006
3.9301099999999997e-07,0.000169286,14838,1,0.00242829,0.000360953,0.00323883,0.00293212,0.0732439,0.000186994,0.0315792,0.000186369,0.0517471,0.0008341080000000001,0.500101,0.500302,0.47331599999999996
5.055399999999999e-07,0.000168303,15663,1,0.00231373,0.00034360900000000004,0.00327108,0.0029151,0.0748022,0.000188856,0.0315792,0.00017819999999999997,0.05549780000000001,0.0007321389999999999,0.500103,0.5003029999999999,0.47488100000000005
4.94784e-07,0.000158079,15663,1,0.00291159,0.000332915,0.00327947,0.00273801,0.07636060000000001,0.00018934,0.0315792,0.00017221400000000002,0.055445400000000006,0.000576035,0.500104,0.500304,0.476445
2.6569900000000003e-07,0.000144754,15663,1,0.00377604,0.000328082,0.0031203000000000003,0.00250721,0.077919,0.00018015099999999998,0.0315792,0.000168502,0.0543001,0.000728932,0.500105,0.500305,0.478005
2.17167e-07,0.000139569,15664,1,0.00390922,0.000321362,0.00263208,0.00241741,0.07947739999999999,0.000151963,0.0315792,0.00016471,0.0515118,0.0008832689999999999,0.500105,0.500305,0.47956400000000005
7.22719e-07,0.000138289,15664,1,0.00348349,0.00031237400000000003,0.00266484,0.00239523,0.0810358,0.000153855,0.0315792,0.000160113,0.0567423,0.000807549,0.500106,0.500305,0.48112200000000005
1.12094e-06,0.000140658,14857,1,0.00320795,0.000298821,0.00269339,0.00243627,0.0825941,0.000155503,0.0315792,0.000154231,0.0577655,0.000674204,0.500106,0.500305,0.482678
1.36036e-06,0.00013298700000000002,15894,1,0.00198451,0.000279245,0.00260342,0.0023034,0.08415249999999999,0.00015030799999999998,0.0315792,0.000146417,0.0574519,0.000550106,0.500106,0.500304,0.484232
1.4676400000000002e-06,0.00012004799999999999,15894,1,0.00205921,0.00025712099999999997,0.00244197,0.0020793,0.08571089999999999,0.000140987,0.0315792,0.00013793,0.0574347,0.000661209,0.500105,0.500304,0.48578699999999997
1.4815899999999999e-06,0.00010641,15894,1,0.00228581,0.00023865,0.00229835,0.00184307,0.0872693,0.000132695,0.0315792,0.000130098,0.0603203,0.0007308330000000001,0.500104,0.5003029999999999,0.487343
1.43683e-06,9.7889e-05,15894,1,0.00274625,0.00022428400000000002,0.00201889,0.00169549,0.0888277,0.000116561,0.0315792,0.000123488,0.060033,0.0006197759999999999,0.500103,0.500302,0.4889
1.39953e-06,9.006819999999999e-05,20908,1,0.00255807,0.000213511,0.00190178,0.00156003,0.09038600000000001,0.000109799,0.0315792,0.000118464,0.060761300000000004,0.000650373,0.500102,0.500301,0.490458
1.49643e-06,8.00932e-05,20908,1,0.00269577,0.000204576,0.00216986,0.00138726,0.0919444,0.000125277,0.0315792,0.000113979,0.059397900000000003,0.000818687,0.500101,0.500301,0.492015
1.8042500000000001e-06,9.7884e-05,20908,1,0.0043237,0.00019995400000000002,0.00200111,0.0016954000000000001,0.0935028,0.000115534,0.0315792,0.000110081,0.0580939,0.000823003,0.5001,0.5003,0.493571
2.3784900000000003e-06,0.00011166899999999999,23023,1,0.00411094,0.000201367,0.00204039,0.00193416,0.0950612,0.00011780200000000001,0.0315792,0.00010831799999999999,0.057051599999999994,0.000864572,0.5001,0.5002989999999999,0.49512399999999995
3.08377e-06,0.000134267,9777,1,0.00344875,0.00019309200000000001,0.00232558,0.00232558,0.0966196,0.000134267,0.0315792,0.000104563,0.0578015,0.00107043,0.500099,0.5002979999999999,0.49667700000000004
3.72541e-06,0.00014683600000000002,9777,1,0.00304251,0.00018157400000000002,0.00254327,0.00254327,0.0981779,0.00014683600000000002,0.0315792,9.95542e-05,0.0542995,0.00102504,0.500099,0.5002979999999999,0.49823500000000004
4.16075e-06,0.000149063,10801,1,0.00335153,0.00016632799999999998,0.00258185,0.00258185,0.0997363,0.000149063,0.0315792,9.32096e-05,0.0527206,0.00098558,0.5001,0.5002979999999999,0.499795
4.44336e-06,0.000148868,10801,1,0.0041464,0.000153892,0.00257847,0.00257847,0.10129500000000001,0.000148868,0.0315792,8.740120000000001e-05,0.0558244,0.000945494,0.5001,0.5002989999999999,0.5013569999999999
4.58923e-06,0.00014097100000000002,10801,1,0.0037255,0.000144706,0.00244169,0.00244169,0.102853,0.00014097100000000002,0.0315792,8.249760000000001e-05,0.055526599999999995,0.00102621,0.500101,0.5003,0.50292
4.64598e-06,8.60275e-05,17044,1,0.00297555,0.000134489,0.00150037,0.00149004,0.10441099999999999,8.662370000000001e-05,0.0315792,7.76921e-05,0.0535942,0.00092439,0.500101,0.500301,0.504483
4.68598e-06,9.19213e-05,9711,1,0.00268372,0.000126256,0.00159212,0.00159212,0.10597000000000001,9.19213e-05,0.0315792,7.38319e-05,0.053699199999999996,0.000747041,0.500103,0.500302,0.5060479999999999
4.80074e-06,0.00010059899999999999,9711,1,0.00298028,0.000129048,0.00174243,0.00174243,0.107528,0.00010059899999999999,0.0315792,7.31005e-05,0.055791999999999994,0.000610512,0.500104,0.5003029999999999,0.507613
5.049150000000001e-06,0.00011091100000000001,10733,1,0.00351552,0.00014123399999999998,0.00192103,0.00192103,0.10908699999999999,0.00011091100000000001,0.0315792,7.48451e-05,0.0558687,0.000705773,0.500105,0.500304,0.509174
5.502869999999999e-06,0.000126318,10733,1,0.00394004,0.000154947,0.00218789,0.00218789,0.11064500000000001,0.000126318,0.0315792,7.75168e-05,0.0526578,0.000840783,0.500106,0.500305,0.510732
6.06865e-06,0.000115641,10735,1,0.00358703,0.000160881,0.00200297,0.00200297,0.112203,0.000115641,0.0315792,7.8521e-05,0.0539567,0.000771109,0.500106,0.500304,0.512292
6.57294e-06,0.000131655,10735,1,0.00331636,0.000159463,0.00228033,0.00228033,0.11376199999999999,0.000131655,0.0315792,7.77852e-05,0.0581114,0.000739391,0.500106,0.500304,0.513848
6.9337e-06,9.691559999999999e-05,22061,1,0.00211719,0.000145706,0.00219951,0.00167863,0.11532,0.00012698899999999999,0.0315792,7.34412e-05,0.057364099999999994,0.000592216,0.500106,0.500304,0.515402
7.1641100000000004e-06,0.000106549,22061,1,0.00200219,0.000131843,0.00195757,0.00184548,0.116878,0.000113021,0.0315792,6.843350000000001e-05,0.0583513,0.000636276,0.500105,0.5003029999999999,0.516957
7.2778e-06,0.00010133100000000001,10766,1,0.00235502,0.000124721,0.00175511,0.00175511,0.11843699999999999,0.00010133100000000001,0.0315792,6.47096e-05,0.059522000000000005,0.000730295,0.500104,0.500302,0.518512
7.32336e-06,9.90191e-05,18068,1,0.00267362,0.000121359,0.00172041,0.00171506,0.119995,9.932760000000001e-05,0.0315792,6.18587e-05,0.0608151,0.000625163,0.500103,0.500302,0.520069
7.31466e-06,9.51983e-05,17994,1,0.00252222,0.000120265,0.00208329,0.00164888,0.121554,0.00012027899999999999,0.0315792,5.9424799999999994e-05,0.0599895,0.000672909,0.500102,0.500301,0.5216270000000001
7.36015e-06,8.94759e-05,17994,1,0.00257236,0.00011939700000000001,0.00170185,0.00154977,0.12311199999999999,9.825610000000001e-05,0.0315792,5.84087e-05,0.060252099999999996,0.0007823880000000001,0.500101,0.5003,0.523184
7.5740199999999995e-06,9.292469999999999e-05,10702,1,0.00388515,0.000126216,0.0016094999999999998,0.0016094999999999998,0.12467,9.292469999999999e-05,0.0315792,5.91343e-05,0.057300199999999996,0.0007452930000000001,0.5001,0.5002989999999999,0.524741
8.02386e-06,0.00010596700000000001,15663,1,0.00433683,0.000141877,0.00202022,0.0018353999999999998,0.126229,0.000116637,0.0315792,6.0704799999999995e-05,0.057118100000000005,0.000863665,0.5001,0.5002989999999999,0.5262939999999999
8.65763e-06,0.000133949,10801,1,0.00351827,0.000144313,0.00232007,0.00232007,0.12778699999999998,0.000133949,0.0315792,6.0303199999999996e-05,0.05742719999999999,0.00106435,0.500099,0.500297,0.527848
9.242189999999999e-06,0.000146942,10801,1,0.00265734,0.000139185,0.00254511,0.00254511,0.12934600000000002,0.000146942,0.0315792,5.87204e-05,0.056626699999999995,0.00104783,0.500099,0.500297,0.529403
9.63636e-06,0.000144811,10801,1,0.0031673,0.000128042,0.0025082,0.0025082,0.130904,0.000144811,0.0315792,5.55101e-05,0.051611300000000006,0.000980773,0.500099,0.500297,0.530964
9.87671e-06,0.000141952,11825,1,0.00394192,0.000121621,0.00245868,0.00245868,0.132462,0.000141952,0.0315792,5.30046e-05,0.054274,0.0009707610000000001,0.5001,0.500297,0.532525
9.967580000000001e-06,0.000134595,11825,1,0.00364256,0.00011907600000000001,0.00233125,0.00233125,0.134021,0.000134595,0.0315792,5.1337799999999995e-05,0.0552508,0.000976899,0.5001,0.5002979999999999,0.534088
9.98219e-06,0.00011908100000000001,11825,1,0.00298381,0.000113551,0.00206254,0.00206254,0.135579,0.00011908100000000001,0.0315792,4.9118599999999994e-05,0.0553769,0.000973702,0.500101,0.5002989999999999,0.535651
9.97155e-06,9.2627e-05,10736,1,0.00256618,0.000104254,0.00160435,0.00160435,0.13713699999999998,9.2627e-05,0.0315792,4.61337e-05,0.05182769999999999,0.000774788,0.500102,0.500301,0.537215
9.98272e-06,0.000100373,10736,1,0.00274133,0.000103596,0.00173852,0.00173852,0.138696,0.000100373,0.0315792,4.50455e-05,0.0556625,0.00065757,0.500104,0.500302,0.53878
1.01077e-05,0.00010526200000000001,10736,1,0.0030765999999999996,0.0001135,0.00182319,0.00182319,0.140254,0.00010526200000000001,0.0315792,4.65646e-05,0.055711800000000006,0.000635966,0.500105,0.5003029999999999,0.540343
1.04006e-05,0.000118202,11757,1,0.00370023,0.000129815,0.00204733,0.00204733,0.14181300000000002,0.000118202,0.0315792,5.00878e-05,0.0524543,0.000775112,0.500105,0.5003029999999999,0.5419010000000001
1.0869400000000001e-05,0.00011044200000000001,11757,1,0.00370582,0.000136931,0.0019129000000000001,0.0019129000000000001,0.143371,0.00011044200000000001,0.0315792,5.24295e-05,0.0514384,0.00083704,0.500105,0.5003029999999999,0.54346
1.13219e-05,0.00011381700000000001,11759,1,0.00316963,0.000136133,0.00197137,0.00197137,0.144929,0.00011381700000000001,0.0315792,5.2873599999999995e-05,0.058456600000000004,0.0007288360000000001,0.500106,0.5003029999999999,0.545017
1.1664200000000001e-05,0.00013018399999999999,11759,1,0.0028113000000000005,0.000127596,0.00225485,0.00225485,0.146488,0.00013018399999999999,0.0315792,5.09942e-05,0.05847959999999999,0.000675578,0.500106,0.5003029999999999,0.5465720000000001
1.1846099999999998e-05,8.80878e-05,23085,1,0.00196819,0.000111246,0.00196566,0.00152573,0.148046,0.000113487,0.0315792,4.6414399999999994e-05,0.05762180000000001,0.000601992,0.500105,0.500302,0.548126
1.19121e-05,9.10124e-05,24109,1,0.00218655,0.000103787,0.00166467,0.00157638,0.149604,9.61098e-05,0.0315792,4.32902e-05,0.056487699999999995,0.0006950530000000001,0.500104,0.500301,0.5496810000000001
1.1903399999999999e-05,8.92393e-05,17013,1,0.00249517,0.000102501,0.00169551,0.00154567,0.15116300000000002,9.78905e-05,0.0315792,4.15013e-05,0.0607822,0.000655517,0.500103,0.500301,0.551238
1.1837300000000001e-05,8.3591e-05,19018,1,0.00256293,0.000103132,0.0020412,0.00144784,0.152721,0.000117849,0.0315792,3.98921e-05,0.06049630000000001,0.000609421,0.500102,0.5003,0.552796
1.17828e-05,7.90138e-05,19018,1,0.00246556,0.00010148799999999999,0.00186772,0.00136856,0.15428,0.000107833,0.0315792,3.88484e-05,0.060698300000000004,0.000722051,0.500101,0.5002989999999999,0.554354
1.1869700000000001e-05,7.63391e-05,20145,1,0.00316664,0.000105379,0.00148442,0.00132223,0.155838,8.57028e-05,0.0315792,3.97639e-05,0.0554979,0.000745601,0.5001,0.5002979999999999,0.55591
1.21758e-05,8.90866e-05,16905,1,0.00448767,0.000124073,0.00183747,0.00154303,0.157396,0.000106086,0.0315792,4.2703e-05,0.0571844,0.0008940189999999999,0.5001,0.500297,0.5574640000000001
1.26974e-05,0.000113925,16687,1,0.00343862,0.000130435,0.0019964,0.00197323,0.15895499999999999,0.00011526200000000001,0.0315792,4.36383e-05,0.0584384,0.00102495,0.500099,0.500296,0.559018
1.32222e-05,0.000129426,11825,1,0.00249752,0.000126874,0.00224173,0.00224173,0.16051300000000002,0.000129426,0.0315792,4.32971e-05,0.058127099999999994,0.00103861,0.500099,0.5002949999999999,0.5605720000000001
1.35981e-05,0.00012844200000000001,11825,1,0.00289281,0.000116684,0.00222468,0.00222468,0.162072,0.00012844200000000001,0.0315792,4.1159200000000004e-05,0.049538900000000004,0.000982784,0.500099,0.500296,0.562132
1.3806600000000001e-05,0.000124971,12849,1,0.00368401,0.000109492,0.00216457,0.00216457,0.16363,0.000124971,0.0315792,3.95423e-05,0.05225080000000001,0.00101034,0.500099,0.500296,0.563693
1.38676e-05,0.00011910700000000001,12849,1,0.00350999,0.000105661,0.0020629999999999997,0.0020629999999999997,0.165188,0.00011910700000000001,0.0315792,3.84043e-05,0.0554515,0.0009292739999999999,0.5001,0.500297,0.5652550000000001
1.3838e-05,0.000105475,12849,1,0.00297393,0.000103461,0.00182688,0.00182688,0.166747,0.000105475,0.0315792,3.7691199999999996e-05,0.0553957,0.000988273,0.5001,0.5002979999999999,0.566818
1.37615e-05,6.751149999999999e-05,18795,1,0.00248222,9.405959999999999e-05,0.00138303,0.00116933,0.16830499999999998,7.98492e-05,0.0315792,3.52654e-05,0.0517901,0.000798297,0.500101,0.5002989999999999,0.5683819999999999
1.3704000000000001e-05,7.68258e-05,11760,1,0.00240351,9.04084e-05,0.00133066,0.00133066,0.16986300000000001,7.68258e-05,0.0315792,3.38151e-05,0.055569299999999995,0.000698072,0.500103,0.5003,0.569947
1.37476e-05,8.103e-05,11760,1,0.00287401,9.84996e-05,0.00140348,0.00140348,0.171422,8.103e-05,0.0315792,3.48402e-05,0.055562099999999996,0.000599767,0.500104,0.500301,0.571511
1.3938599999999999e-05,0.000105809,12781,1,0.00359832,0.000115445,0.00183267,0.00183267,0.17298,0.000105809,0.0315792,3.80937e-05,0.052306899999999996,0.0006961539999999999,0.500105,0.500302,0.5730689999999999
1.43432e-05,0.000104055,12781,1,0.0037111999999999996,0.00012479,0.00180228,0.00180228,0.174539,0.000104055,0.0315792,4.08233e-05,0.05040669999999999,0.000825825,0.500105,0.500302,0.574629
1.4754000000000001e-05,8.40407e-05,24109,1,0.00310977,0.000126088,0.00178167,0.00145563,0.176097,0.000102865,0.0315792,4.18883e-05,0.0582636,0.000773872,0.500105,0.500301,0.576187
1.5075699999999999e-05,9.98931e-05,24109,1,0.00286621,0.000119221,0.00212571,0.0017301999999999999,0.177655,0.00012272799999999998,0.0315792,4.06225e-05,0.0583409,0.000644077,0.500105,0.500301,0.577742
1.5245e-05,7.21644e-05,24109,1,0.00179175,0.00010387700000000001,0.00193338,0.00124993,0.179214,0.000111624,0.0315792,3.64955e-05,0.057565899999999996,0.000524217,0.500105,0.500301,0.579296
1.52955e-05,7.485510000000001e-05,25133,1,0.0021753,9.53542e-05,0.00167188,0.00129653,0.18077200000000002,9.6526e-05,0.0315792,3.36509e-05,0.0569876,0.000657522,0.500104,0.5003,0.58085
1.52432e-05,7.41156e-05,18037,1,0.00233576,9.4915e-05,0.00183988,0.00128372,0.18233,0.000106225,0.0315792,3.23335e-05,0.060800599999999996,0.000660201,0.500103,0.5002989999999999,0.582407
1.5138800000000001e-05,7.192260000000001e-05,20146,1,0.00258247,9.6586e-05,0.00201139,0.00124574,0.183889,0.000116128,0.0315792,3.17207e-05,0.0605126,0.000594793,0.500101,0.5002979999999999,0.583964
1.5007200000000001e-05,7.44992e-05,20042,1,0.00242076,9.49035e-05,0.00202002,0.00129037,0.185447,0.000116626,0.0315792,3.05539e-05,0.060744000000000006,0.0006652660000000001,0.5001,0.500297,0.585522
1.49945e-05,6.34291e-05,21169,1,0.00265261,9.61131e-05,0.00146813,0.00109862,0.187006,8.476270000000001e-05,0.0315792,3.10741e-05,0.0572924,0.0007504660000000001,0.5001,0.500297,0.587079
1.519e-05,6.94783e-05,18736,1,0.00428404,0.00011159299999999999,0.00157874,0.0012034,0.188564,9.114879999999999e-05,0.0315792,3.40261e-05,0.0569067,0.000856995,0.500099,0.500296,0.588634
1.55999e-05,9.77957e-05,19958,1,0.00356493,0.000122428,0.00184838,0.00169387,0.190122,0.000106716,0.0315792,3.62393e-05,0.05734109999999999,0.000942565,0.5000979999999999,0.5002939999999999,0.590188
1.60901e-05,0.000116507,12849,1,0.0027419000000000002,0.000121788,0.00201795,0.00201795,0.191681,0.000116507,0.0315792,3.6845300000000004e-05,0.058214800000000004,0.00103605,0.5000979999999999,0.5002939999999999,0.591741
1.64701e-05,0.000122225,12849,1,0.00263141,0.00011402,0.00211699,0.00211699,0.19323900000000002,0.000122225,0.0315792,3.5586599999999996e-05,0.051020300000000005,0.0009721660000000001,0.5000979999999999,0.5002939999999999,0.593299
1.66806e-05,0.00011671899999999999,13873,1,0.00294189,0.000105313,0.00202163,0.00202163,0.194797,0.00011671899999999999,0.0315792,3.4258400000000004e-05,0.05254930000000001,0.0009293880000000001,0.5000979999999999,0.5002939999999999,0.59486
1.6756199999999997e-05,0.00011161399999999999,13873,1,0.00344455,9.94943e-05,0.00193321,0.00193321,0.196356,0.00011161399999999999,0.0315792,3.28936e-05,0.0556649,0.000907512,0.500099,0.5002949999999999,0.596422
1.67237e-05,9.93575e-05,13873,1,0.00300086,9.85668e-05,0.00172092,0.00172092,0.197914,9.93575e-05,0.0315792,3.29518e-05,0.055466499999999995,0.000986065,0.500099,0.500296,0.597985
1.66171e-05,5.4583199999999996e-05,19819,1,0.00239825,8.99555e-05,0.00130225,0.000945408,0.199473,7.51852e-05,0.0315792,3.1294499999999997e-05,0.0522711,0.000808681,0.5001,0.500297,0.599548
1.65248e-05,6.58554e-05,19819,1,0.00225175,8.33665e-05,0.00118767,0.00114065,0.201031,6.85699e-05,0.0315792,2.96672e-05,0.055562,0.000691381,0.500101,0.5002979999999999,0.601113
1.65139e-05,7.74216e-05,21077,1,0.00264775,9.018379999999999e-05,0.00137807,0.00134098,0.20258900000000002,7.9563e-05,0.0315792,3.0341399999999997e-05,0.0554611,0.000553138,0.500103,0.5002989999999999,0.6026779999999999
1.6643499999999997e-05,8.99175e-05,13805,1,0.00339269,0.00010660799999999999,0.00155742,0.00155742,0.204148,8.99175e-05,0.0315792,3.30748e-05,0.0551814,0.0006761310000000001,0.500104,0.5003,0.604237
1.69733e-05,9.64823e-05,26191,1,0.00354732,0.000119359,0.00171369,0.00167112,0.205706,9.893969999999999e-05,0.0315792,3.61273e-05,0.051972800000000006,0.0008201269999999999,0.500104,0.5003,0.605796
1.73529e-05,9.39304e-05,26191,1,0.00322792,0.000123919,0.0018036999999999999,0.00162692,0.207265,0.00010413700000000001,0.0315792,3.74799e-05,0.05677240000000001,0.000751064,0.500104,0.5002989999999999,0.607355
1.76657e-05,8.09384e-05,25133,1,0.00293866,0.00011815299999999999,0.00203483,0.0014019,0.208823,0.00011748100000000001,0.0315792,3.62863e-05,0.0569177,0.000643859,0.500104,0.5002989999999999,0.6089100000000001
1.7835e-05,6.08542e-05,25133,1,0.0018588,0.000104796,0.00202881,0.00105403,0.21038099999999998,0.00011713299999999999,0.0315792,3.27634e-05,0.057459500000000004,0.000533277,0.500104,0.5002989999999999,0.6104649999999999
1.78832e-05,6.64116e-05,26157,1,0.00215613,9.47134e-05,0.0017699000000000002,0.00115028,0.21194000000000002,0.000102185,0.0315792,3.00391e-05,0.0570306,0.000637597,0.500103,0.5002979999999999,0.612019
1.78191e-05,7.94578e-05,19061,1,0.00234142,9.422530000000001e-05,0.00189395,0.00137625,0.213498,0.00010934700000000001,0.0315792,2.9358699999999997e-05,0.0599371,0.00070296,0.500102,0.500297,0.613575
1.76809e-05,8.614770000000001e-05,21170,1,0.00277292,9.66345e-05,0.00191932,0.00149212,0.215056,0.00011081200000000001,0.0315792,2.98341e-05,0.0596021,0.000611467,0.500101,0.500297,0.615132
1.74965e-05,8.23589e-05,21066,1,0.0024831,9.648629999999999e-05,0.00209253,0.0014265,0.216615,0.00012081200000000001,0.0315792,2.9567199999999997e-05,0.060796,0.000631468,0.500099,0.500296,0.61669
1.74095e-05,7.24797e-05,21066,1,0.00240803,9.55844e-05,0.00155655,0.00125539,0.218173,8.98674e-05,0.0315792,2.9746599999999997e-05,0.059437199999999996,0.000771471,0.500099,0.5002949999999999,0.618247
1.7516e-05,5.94582e-05,26095,1,0.00384397,0.00010501299999999999,0.00154116,0.00102985,0.219732,8.89791e-05,0.0315792,3.1742800000000004e-05,0.0576597,0.0008124919999999999,0.5000979999999999,0.5002939999999999,0.619803
1.78349e-05,8.053409999999999e-05,26095,1,0.0038253999999999996,0.000121644,0.00178472,0.00139489,0.22129000000000001,0.000103041,0.0315792,3.5543499999999996e-05,0.0570862,0.000827567,0.500097,0.500293,0.6213569999999999
1.8323399999999998e-05,0.00010083700000000001,19958,1,0.00295175,0.000122333,0.00180045,0.00174655,0.222848,0.00010394899999999999,0.0315792,3.66663e-05,0.0569297,0.00105374,0.500097,0.500292,0.622909
1.8719100000000002e-05,0.00011095799999999999,13873,1,0.00249748,0.000117226,0.00192185,0.00192185,0.22440700000000002,0.00011095799999999999,0.0315792,3.62865e-05,0.05523630000000001,0.000998143,0.500097,0.500292,0.624466
1.89367e-05,0.000107644,13873,1,0.00287214,0.000106554,0.00186446,0.00186446,0.225965,0.000107644,0.0315792,3.47666e-05,0.0527909,0.0009509239999999999,0.500097,0.500292,0.626027
1.90168e-05,0.000103728,14897,1,0.00345829,9.9201e-05,0.00179662,0.00179662,0.227523,0.000103728,0.0315792,3.3130300000000004e-05,0.055895600000000004,0.0009056460000000001,0.500097,0.500292,0.627588
1.89848e-05,9.434600000000001e-05,14897,1,0.00308805,9.73743e-05,0.00163412,0.00163412,0.229082,9.434600000000001e-05,0.0315792,3.33179e-05,0.055591800000000004,0.00096452,0.5000979999999999,0.500293,0.629151
1.88582e-05,5.7022200000000004e-05,24043,1,0.00259415,9.115350000000001e-05,0.00117547,0.000987653,0.23064,6.78655e-05,0.0315792,3.24835e-05,0.05408430000000001,0.00087014,0.500099,0.5002939999999999,0.630714
1.8731700000000002e-05,6.76698e-05,14895,1,0.00224923,8.377559999999999e-05,0.00117208,0.00117208,0.232199,6.76698e-05,0.0315792,3.0851999999999995e-05,0.0532783,0.000685816,0.5001,0.500296,0.632279
1.86736e-05,7.89668e-05,22101,1,0.00250224,8.73726e-05,0.00140666,0.00136775,0.23375700000000002,8.12132e-05,0.0315792,3.09751e-05,0.0557988,0.000561234,0.500101,0.500297,0.633844
1.8735899999999998e-05,8.98648e-05,27215,1,0.00342299,0.000101494,0.00156453,0.0015565,0.235315,9.032840000000001e-05,0.0315792,3.30356e-05,0.055862699999999994,0.0006410830000000001,0.500102,0.500297,0.635405
1.89881e-05,9.25401e-05,27215,1,0.00336772,0.000116471,0.00177507,0.00160284,0.23687399999999997,0.00010248399999999999,0.0315792,3.5722399999999995e-05,0.05263530000000001,0.00078117,0.500103,0.5002979999999999,0.6369630000000001
1.93453e-05,9.65071e-05,27215,1,0.00339371,0.000121338,0.0018908000000000002,0.00167155,0.238432,0.000109165,0.0315792,3.67839e-05,0.0534817,0.000743928,0.500103,0.500297,0.638522
1.96476e-05,7.299760000000001e-05,26157,1,0.00303438,0.000118146,0.00187546,0.00126436,0.23999099999999998,0.00010828,0.0315792,3.5788200000000004e-05,0.058106500000000005,0.0007088839999999999,0.500103,0.500297,0.640079
1.98292e-05,6.04013e-05,26157,1,0.0020519,0.000106456,0.00200941,0.00104618,0.24154899999999999,0.00011601299999999999,0.0315792,3.2842399999999996e-05,0.057369100000000006,0.000561579,0.500103,0.500297,0.641633
1.9896600000000002e-05,6.3211e-05,26157,1,0.00194355,9.55138e-05,0.00174539,0.00109485,0.24310700000000002,0.00010077,0.0315792,3.0245999999999998e-05,0.059264300000000006,0.0006004059999999999,0.500102,0.500296,0.643187
1.98476e-05,8.51879e-05,20085,1,0.00229027,9.375219999999999e-05,0.0017982,0.0014755,0.244666,0.00010381899999999999,0.0315792,2.98408e-05,0.0591203,0.000696608,0.500101,0.5002949999999999,0.6447430000000001
1.97054e-05,9.27241e-05,22194,1,0.00257092,9.627319999999999e-05,0.00171578,0.00160603,0.24622399999999997,9.90605e-05,0.0315792,3.0905300000000004e-05,0.060827,0.000606509,0.5001,0.5002939999999999,0.646299
1.95032e-05,8.926040000000001e-05,22090,1,0.00243222,9.780309999999999e-05,0.00209142,0.00154604,0.24778200000000003,0.00012074799999999999,0.0315792,3.1181e-05,0.060022900000000004,0.000630622,0.500099,0.5002939999999999,0.647857
1.93624e-05,7.92091e-05,22090,1,0.00236586,9.62148e-05,0.00174012,0.00137194,0.24934099999999998,0.00010046600000000001,0.0315792,3.10238e-05,0.0602793,0.000741718,0.5000979999999999,0.500293,0.649415
1.93796e-05,6.37995e-05,23217,1,0.00339066,0.000101162,0.00155637,0.00110504,0.250899,8.985719999999999e-05,0.0315792,3.22377e-05,0.056855600000000006,0.00073636,0.500097,0.500292,0.650971
1.96175e-05,7.67272e-05,21014,1,0.00414119,0.000119085,0.00175547,0.00132895,0.252458,0.000101352,0.0315792,3.6063400000000004e-05,0.0571172,0.000876253,0.500096,0.5002909999999999,0.652525
2.0062000000000002e-05,9.292040000000001e-05,20982,1,0.00313417,0.000123051,0.00183725,0.00160943,0.25401599999999996,0.000106073,0.0315792,3.78933e-05,0.057473300000000005,0.00102837,0.500096,0.500289,0.6540779999999999
2.04722e-05,0.000105434,14897,1,0.00247748,0.000120208,0.00182618,0.00182618,0.25557399999999997,0.000105434,0.0315792,3.80311e-05,0.057133300000000005,0.0010133,0.500096,0.500289,0.655633
2.07191e-05,0.000103403,14897,1,0.00281451,0.00010954299999999999,0.00179099,0.00179099,0.257133,0.000103403,0.0315792,3.64332e-05,0.0512115,0.000957739,0.500096,0.500289,0.657193
2.08306e-05,0.000100346,15921,1,0.00343243,0.000102107,0.00173804,0.00173804,0.258691,0.000100346,0.0315792,3.4861e-05,0.053475999999999996,0.000922367,0.500096,0.50029,0.658755
2.08054e-05,9.293559999999999e-05,15921,1,0.00316324,9.926850000000001e-05,0.00160969,0.00160969,0.26024899999999995,9.293559999999999e-05,0.0315792,3.48393e-05,0.05531130000000001,0.000932252,0.500096,0.5002909999999999,0.660317
2.06771e-05,7.74743e-05,15921,1,0.00262637,9.54689e-05,0.0013419,0.0013419,0.261808,7.74743e-05,0.0315792,3.46187e-05,0.055411199999999994,0.000927944,0.500097,0.500292,0.66188
2.0539400000000002e-05,6.622899999999999e-05,21867,1,0.00227155,8.754889999999999e-05,0.00120038,0.00114712,0.263366,6.93039e-05,0.0315792,3.3268e-05,0.0518763,0.000703152,0.5000979999999999,0.500293,0.6634439999999999
2.04469e-05,7.72764e-05,15919,1,0.0024166,8.725299999999999e-05,0.00133847,0.00133847,0.264925,7.72764e-05,0.0315792,3.27297e-05,0.0556809,0.000612194,0.5001,0.5002939999999999,0.665009
2.04624e-05,8.782520000000001e-05,15919,1,0.00277666,9.808e-05,0.00152118,0.00152118,0.26648299999999997,8.782520000000001e-05,0.0315792,3.42731e-05,0.055720000000000006,0.0005748109999999999,0.500101,0.5002949999999999,0.666572
2.06496e-05,8.991319999999999e-05,28239,1,0.00341012,0.000113691,0.00173512,0.00155734,0.268041,0.00010017700000000001,0.0315792,3.66954e-05,0.0524376,0.00073047,0.500101,0.5002949999999999,0.66813
2.09942e-05,9.543690000000001e-05,28239,1,0.00353916,0.000119266,0.00179273,0.00165302,0.2696,0.00010350299999999999,0.0315792,3.76505e-05,0.050975900000000005,0.000811332,0.500101,0.5002949999999999,0.669689
2.1298400000000003e-05,7.46912e-05,28239,1,0.00298902,0.00011735,0.0017664999999999998,0.00129369,0.271158,0.000101989,0.0315792,3.6768000000000004e-05,0.0579784,0.000721977,0.500102,0.5002949999999999,0.671247
2.15039e-05,8.20108e-05,27181,1,0.00264215,0.000108464,0.00201821,0.00142047,0.27271599999999996,0.00011652200000000001,0.0315792,3.41762e-05,0.0593137,0.000642012,0.500101,0.5002939999999999,0.672801
2.15706e-05,5.64497e-05,27181,1,0.00186578,9.471209999999999e-05,0.001786,0.000977737,0.274275,0.000103115,0.0315792,3.09557e-05,0.057611199999999994,0.000576199,0.500101,0.5002939999999999,0.674355
2.15273e-05,5.81533e-05,21109,1,0.00220449,9.11832e-05,0.00171398,0.00100725,0.275833,9.89566e-05,0.0315792,3.0401100000000003e-05,0.05561900000000001,0.0006703839999999999,0.5001,0.500293,0.67591
2.1397e-05,6.92676e-05,21109,1,0.00241118,9.46007e-05,0.00187048,0.00119975,0.277392,0.000107992,0.0315792,3.1646900000000004e-05,0.060818,0.000617128,0.500099,0.500292,0.677467
2.12e-05,7.50501e-05,23218,1,0.00253739,9.724e-05,0.0021087,0.00129991,0.27895,0.00012174600000000001,0.0315792,3.24383e-05,0.06097759999999999,0.000573931,0.500097,0.5002909999999999,0.679024
2.10223e-05,7.10462e-05,23114,1,0.00237169,9.556899999999999e-05,0.00190165,0.00123056,0.280508,0.00010979200000000001,0.0315792,3.22925e-05,0.0607169,0.000696784,0.500096,0.50029,0.680582
2.09797e-05,6.20841e-05,24241,1,0.00287708,9.702389999999999e-05,0.0015882,0.00107533,0.282067,9.16948e-05,0.0315792,3.28534e-05,0.05506619999999999,0.000739025,0.500096,0.50029,0.682139
2.11555e-05,6.292340000000001e-05,22038,1,0.00432712,0.000114044,0.00173424,0.00108986,0.283625,0.00010012600000000001,0.0315792,3.631e-05,0.057213,0.000888998,0.500095,0.500289,0.683693
2.15437e-05,8.61693e-05,22038,1,0.00329353,0.000120548,0.00182769,0.0014925000000000001,0.285184,0.00010552100000000001,0.0315792,3.83386e-05,0.0585044,0.000976713,0.5000939999999999,0.500287,0.685247
2.19567e-05,0.000101447,15921,1,0.00239123,0.000118782,0.00175712,0.00175712,0.286742,0.000101447,0.0315792,3.86525e-05,0.0581621,0.00102437,0.5000939999999999,0.500287,0.6868
2.22423e-05,0.000100765,15921,1,0.00272024,0.00010983799999999999,0.00174531,0.00174531,0.2883,0.000100765,0.0315792,3.71923e-05,0.0495991,0.000971051,0.5000939999999999,0.500287,0.6883600000000001
2.2374499999999997e-05,9.80168e-05,16945,1,0.00345158,0.0001024,0.0016977000000000001,0.0016977000000000001,0.28985900000000003,9.80168e-05,0.0315792,3.60991e-05,0.05234540000000001,0.000954265,0.500095,0.500287,0.68992
2.23712e-05,9.230530000000001e-05,16945,1,0.00322194,9.90175e-05,0.00159878,0.00159878,0.291417,9.230530000000001e-05,0.0315792,3.58171e-05,0.0555327,0.00088105,0.500095,0.5002880000000001,0.691483
2.2274299999999998e-05,7.89528e-05,16945,1,0.00270055,9.872360000000001e-05,0.0013675,0.0013675,0.292975,7.89528e-05,0.0315792,3.65671e-05,0.0554489,0.00094106,0.500095,0.500289,0.693045
2.21392e-05,6.333760000000001e-05,22891,1,0.0023141,9.15868e-05,0.00120814,0.00109704,0.294534,6.97517e-05,0.0315792,3.56048e-05,0.051844900000000006,0.000741542,0.500096,0.50029,0.694609
2.20289e-05,7.392399999999999e-05,16943,1,0.00224075,8.843860000000001e-05,0.0012804000000000001,0.0012804000000000001,0.296092,7.392399999999999e-05,0.0315792,3.4884e-05,0.0556009,0.0006572889999999999,0.5000979999999999,0.5002909999999999,0.696174
2.2007600000000003e-05,8.47215e-05,16943,1,0.00269068,9.4824e-05,0.00146742,0.00146742,0.297651,8.47215e-05,0.0315792,3.54211e-05,0.055572199999999995,0.000551427,0.500099,0.500292,0.697738
2.2135399999999998e-05,9.6001e-05,16913,1,0.00332822,0.00010950700000000001,0.00166279,0.00166279,0.299209,9.6001e-05,0.0315792,3.75869e-05,0.052299,0.000658007,0.5001,0.500293,0.6992970000000001
2.2459e-05,8.877760000000001e-05,29263,1,0.00340709,0.000117861,0.00165786,0.00153767,0.300767,9.57166e-05,0.0315792,3.89989e-05,0.0508446,0.000786681,0.5001,0.500293,0.700856
2.2786799999999997e-05,8.70959e-05,28205,1,0.00297492,0.000118169,0.00168851,0.00150855,0.30232600000000004,9.748600000000001e-05,0.0315792,3.86121e-05,0.0582501,0.000748619,0.5001,0.500292,0.702414
2.30332e-05,6.97539e-05,28205,1,0.00277822,0.000110512,0.00204031,0.00120817,0.303884,0.00011779700000000001,0.0315792,3.61608e-05,0.0579044,0.000613845,0.5001,0.500292,0.703969
2.3140300000000003e-05,5.73199e-05,28205,1,0.001721,9.74104e-05,0.00184026,0.0009928110000000001,0.305442,0.000106247,0.0315792,3.29132e-05,0.0575578,0.000505173,0.500099,0.5002909999999999,0.705523
2.3133800000000002e-05,6.7958e-05,22133,1,0.00214415,9.117700000000001e-05,0.00160215,0.00117707,0.307001,9.25003e-05,0.0315792,3.15402e-05,0.0565674,0.000636121,0.500099,0.5002909999999999,0.707078
2.30251e-05,7.87667e-05,22133,1,0.0023053,9.456799999999999e-05,0.00189247,0.00136428,0.308559,0.00010926200000000001,0.0315792,3.26499e-05,0.0608056,0.000661005,0.500097,0.50029,0.708634
2.2848899999999997e-05,8.333540000000002e-05,24242,1,0.00261151,9.82452e-05,0.00205308,0.00144341,0.310118,0.000118535,0.0315792,3.39931e-05,0.0600693,0.00058604,0.500096,0.500289,0.710191
2.26462e-05,7.89538e-05,24138,1,0.00239392,9.661770000000001e-05,0.00203349,0.00136752,0.311676,0.000117404,0.0315792,3.3822199999999996e-05,0.060786599999999996,0.000620545,0.500095,0.5002880000000001,0.711749
2.25661e-05,7.01428e-05,25265,1,0.0024646,9.608010000000001e-05,0.00155608,0.00121491,0.313234,8.98401e-05,0.0315792,3.4112e-05,0.0577379,0.0007470010000000001,0.5000939999999999,0.500287,0.713306
2.2690500000000002e-05,6.3206e-05,29167,1,0.00405294,0.000108096,0.00153453,0.00109476,0.314793,8.859610000000001e-05,0.0315792,3.66502e-05,0.056844000000000006,0.0008626939999999999,0.5000939999999999,0.500286,0.714861
2.30147e-05,8.13582e-05,23062,1,0.00350139,0.000117891,0.00177862,0.00140917,0.31635100000000005,0.00010268899999999999,0.0315792,3.89814e-05,0.056084800000000004,0.0009272060000000001,0.500093,0.5002850000000001,0.7164149999999999
2.3424200000000002e-05,9.892600000000001e-05,16945,1,0.002677,0.00011865299999999999,0.00171345,0.00171345,0.31790999999999997,9.892600000000001e-05,0.0315792,3.9588e-05,0.0582428,0.00102266,0.500092,0.5002840000000001,0.717967
2.3746599999999997e-05,0.00010459299999999999,16945,1,0.00253261,0.00011253,0.0018116,0.0018116,0.319468,0.00010459299999999999,0.0315792,3.85964e-05,0.0515577,0.000939466,0.500092,0.5002840000000001,0.719525
2.39177e-05,9.92346e-05,17969,1,0.00288887,0.00010434600000000001,0.0017188,0.0017188,0.32102600000000003,9.92346e-05,0.0315792,3.75877e-05,0.0526145,0.000917147,0.500093,0.5002840000000001,0.721086
2.39521e-05,9.41159e-05,17969,1,0.00323023,9.91339e-05,0.00163014,0.00163014,0.322585,9.41159e-05,0.0315792,3.67743e-05,0.0557492,0.0008687260000000001,0.500093,0.5002850000000001,0.722648
2.38857e-05,8.20674e-05,17969,1,0.00280444,9.98143e-05,0.00142145,0.00142145,0.32414299999999996,8.20674e-05,0.0315792,3.7700799999999997e-05,0.055526599999999995,0.00094474,0.500093,0.500286,0.72421
2.3746799999999998e-05,5.8136899999999996e-05,23915,1,0.00235793,9.354969999999999e-05,0.00123959,0.00100696,0.325701,7.15675e-05,0.0315792,3.69735e-05,0.0527851,0.0007633960000000001,0.5000939999999999,0.500287,0.725774
2.3628600000000003e-05,6.85683e-05,17967,1,0.00218302,8.792549999999999e-05,0.00118764,0.00118764,0.32726,6.85683e-05,0.0315792,3.60019e-05,0.054684500000000004,0.00065503,0.500095,0.5002880000000001,0.7273390000000001
2.35801e-05,7.92942e-05,25173,1,0.00251993,9.24082e-05,0.00147861,0.00137342,0.328818,8.53676e-05,0.0315792,3.63293e-05,0.05591,0.000527701,0.500097,0.500289,0.728903
2.3660399999999998e-05,9.077299999999999e-05,17937,1,0.00330826,0.00010542,0.00157224,0.00157224,0.330377,9.077299999999999e-05,0.0315792,3.8362600000000004e-05,0.055591699999999994,0.000639322,0.500097,0.50029,0.730463
2.39348e-05,8.51574e-05,30287,1,0.00335219,0.000116131,0.00163885,0.00147497,0.331935,9.46191e-05,0.0315792,4.01507e-05,0.0528538,0.000785892,0.5000979999999999,0.50029,0.7320220000000001
2.42638e-05,7.81951e-05,30287,1,0.00311992,0.000119506,0.00167656,0.00135438,0.333493,9.67959e-05,0.0315792,4.04148e-05,0.056745000000000004,0.0007423519999999999,0.5000979999999999,0.500289,0.733581
2.45301e-05,7.12042e-05,29229,1,0.00299564,0.00011352399999999999,0.00201184,0.00123329,0.335052,0.000116154,0.0315792,3.82915e-05,0.056875699999999994,0.0006552659999999999,0.5000979999999999,0.500289,0.735136
2.46583e-05,5.892689999999999e-05,29229,1,0.00179324,0.000100701,0.00201724,0.00102064,0.33660999999999996,0.000116465,0.0315792,3.49121e-05,0.05745,0.0005260369999999999,0.5000979999999999,0.500289,0.73669
2.46719e-05,6.147479999999999e-05,30253,1,0.00213266,9.22098e-05,0.00175458,0.00106478,0.33816799999999997,0.000101301,0.0315792,3.2879499999999996e-05,0.057928,0.0006123319999999999,0.500097,0.5002880000000001,0.7382449999999999
2.4586500000000003e-05,8.09987e-05,23157,1,0.0023263000000000003,9.43719e-05,0.00195746,0.00140294,0.339727,0.000113014,0.0315792,3.3435999999999996e-05,0.05951649999999999,0.000698237,0.500096,0.500287,0.7398
2.4415100000000003e-05,8.62608e-05,25266,1,0.00273406,9.83627e-05,0.00193011,0.00149408,0.341285,0.000111435,0.0315792,3.49752e-05,0.060461400000000005,0.000594943,0.500095,0.500286,0.7413569999999999
2.41979e-05,8.1877e-05,25162,1,0.00242034,9.896719999999999e-05,0.00207243,0.00141815,0.342844,0.00011965200000000001,0.0315792,3.55198e-05,0.060409300000000006,0.000632095,0.500093,0.5002850000000001,0.742915
2.4068e-05,7.17551e-05,26102,1,0.00237541,9.67265e-05,0.00158072,0.00124283,0.344402,9.12626e-05,0.0315792,3.54689e-05,0.059440099999999996,0.000753066,0.500092,0.5002840000000001,0.744472
2.4120799999999998e-05,5.84816e-05,26289,1,0.00364236,0.000103353,0.00161461,0.00101293,0.34596,9.32197e-05,0.0315792,3.70745e-05,0.057667899999999994,0.000807533,0.500092,0.5002840000000001,0.746028
2.4378200000000003e-05,7.1379e-05,24086,1,0.0037621000000000004,0.00011837,0.00175997,0.00123632,0.347519,0.000101612,0.0315792,4.03429e-05,0.057093200000000004,0.0008337080000000001,0.500091,0.500283,0.747582
2.481e-05,9.04982e-05,24054,1,0.00287525,0.0001198,0.0017739000000000001,0.00156748,0.34907699999999997,0.000102416,0.0315792,4.12338e-05,0.05651559999999999,0.00102988,0.5000899999999999,0.5002810000000001,0.749134
2.5173099999999998e-05,0.00010028600000000001,17969,1,0.00250943,0.000115499,0.00173701,0.00173701,0.350635,0.00010028600000000001,0.0315792,4.06878e-05,0.056595299999999994,0.000990323,0.5000899999999999,0.5002810000000001,0.750691
2.53698e-05,9.6914e-05,17969,1,0.00283608,0.00010564899999999999,0.0016785999999999997,0.0016785999999999997,0.352194,9.6914e-05,0.0315792,3.91211e-05,0.05286130000000001,0.000946452,0.500091,0.5002810000000001,0.752251
2.54272e-05,9.08507e-05,18993,1,0.00327788,9.943010000000001e-05,0.00160445,0.00157358,0.353752,9.26328e-05,0.0315792,3.78987e-05,0.0555148,0.00088591,0.500091,0.500282,0.7538130000000001
2.5376100000000003e-05,7.99916e-05,18993,1,0.00294376,9.9101e-05,0.001442,0.0013855,0.355311,8.32537e-05,0.0315792,3.86523e-05,0.0556669,0.000914575,0.500091,0.500282,0.755375
2.52329e-05,5.4896000000000004e-05,26229,1,0.00255073,9.552729999999999e-05,0.00118856,0.000950827,0.356869,6.86214e-05,0.0315792,3.86604e-05,0.054584400000000005,0.000827128,0.500092,0.5002840000000001,0.756939
2.5097600000000002e-05,6.43232e-05,24939,1,0.00218981,8.98225e-05,0.00114806,0.00111411,0.358427,6.6283e-05,0.0315792,3.77777e-05,0.05285840000000001,0.0006496830000000001,0.500093,0.5002850000000001,0.7585029999999999
2.5020700000000003e-05,7.48286e-05,26197,1,0.00240822,9.1809e-05,0.00144814,0.00129607,0.35998600000000003,8.36084e-05,0.0315792,3.77127e-05,0.055803599999999995,0.0005384319999999999,0.5000939999999999,0.500286,0.7600680000000001
2.5054e-05,8.44381e-05,18991,1,0.0033442,0.000103001,0.00150982,0.00146251,0.36154400000000003,8.71692e-05,0.0315792,3.9505700000000004e-05,0.0558519,0.000600985,0.500095,0.500287,0.76163
2.5265e-05,7.581350000000001e-05,31311,1,0.00316815,0.000115473,0.00164925,0.00131313,0.363103,9.52193e-05,0.0315792,4.1514700000000004e-05,0.0525947,0.0007660610000000001,0.500096,0.500287,0.763187
2.5594499999999997e-05,7.51766e-05,31311,1,0.00327159,0.000118781,0.00164821,0.0013020999999999998,0.364661,9.51594e-05,0.0315792,4.2026e-05,0.0525279,0.0007513719999999999,0.500096,0.500286,0.7647470000000001
2.5864699999999996e-05,7.17986e-05,30253,1,0.00293831,0.000114485,0.00187866,0.00124359,0.366219,0.000108464,0.0315792,4.0274899999999996e-05,0.0580976,0.000686995,0.500096,0.500286,0.766303
2.6027199999999997e-05,6.0732799999999996e-05,30253,1,0.00205026,0.000103383,0.00203777,0.00105192,0.367778,0.000117651,0.0315792,3.72977e-05,0.0564845,0.0005524109999999999,0.500096,0.500286,0.767858
2.60762e-05,6.08298e-05,30253,1,0.0019265999999999999,9.393889999999999e-05,0.00176831,0.0010536,0.369336,0.000102094,0.0315792,3.48466e-05,0.058003099999999995,0.0005926530000000001,0.500095,0.5002850000000001,0.769412
2.6013000000000003e-05,8.04328e-05,24181,1,0.00224567,9.415899999999999e-05,0.00179728,0.00139314,0.370894,0.00010376600000000001,0.0315792,3.48887e-05,0.0582572,0.000674525,0.5000939999999999,0.5002840000000001,0.770967
2.5859899999999996e-05,8.58066e-05,24181,1,0.00251674,9.80444e-05,0.00177849,0.00148622,0.37245300000000003,0.000102681,0.0315792,3.6284e-05,0.060827099999999995,0.000599342,0.500093,0.500283,0.772523
2.56426e-05,8.1623e-05,26290,1,0.00246265,9.952290000000001e-05,0.00208358,0.00141375,0.37401100000000004,0.000120296,0.0315792,3.67942e-05,0.06005800000000001,0.000590761,0.500091,0.500282,0.774081
2.54747e-05,7.255819999999999e-05,26186,1,0.00233647,9.71489e-05,0.00174036,0.00125675,0.37556999999999996,0.000100479,0.0315792,3.65689e-05,0.06027709999999999,0.000731193,0.5000899999999999,0.5002810000000001,0.7756390000000001
2.5454600000000002e-05,6.05341e-05,27313,1,0.0031776,9.98497e-05,0.00161803,0.00104848,0.377128,9.34167e-05,0.0315792,3.73726e-05,0.0564251,0.000734875,0.5000899999999999,0.5002810000000001,0.777195
2.56538e-05,4.76366e-05,25110,1,0.00410987,0.000116452,0.00178642,0.000825091,0.378686,0.000103139,0.0315792,4.07284e-05,0.0571125,0.000903096,0.500089,0.5002800000000001,0.778749
2.6053200000000003e-05,5.2321099999999996e-05,26102,1,0.0030368,0.00012027,0.00177313,0.000906228,0.380245,0.000102372,0.0315792,4.2187899999999996e-05,0.0575154,0.00100342,0.500088,0.500278,0.780302
2.6440500000000002e-05,5.9739300000000006e-05,18993,1,0.00239588,0.00011798100000000001,0.00167724,0.00103471,0.381803,9.683530000000001e-05,0.0315792,4.20466e-05,0.0576217,0.00100592,0.500088,0.500278,0.781856
2.66819e-05,5.84093e-05,18993,1,0.00277167,0.000107993,0.0016399000000000001,0.00101168,0.383361,9.467940000000001e-05,0.0315792,4.03068e-05,0.051284199999999995,0.000947265,0.500088,0.500278,0.783416
2.67782e-05,5.51785e-05,20017,1,0.00326455,0.00010127299999999999,0.00157246,0.00095572,0.38492,9.078620000000001e-05,0.0315792,3.8995e-05,0.0526668,0.0009070939999999999,0.500089,0.500278,0.784977
2.67458e-05,4.9357399999999996e-05,23248,1,0.00299045,9.976950000000001e-05,0.00147151,0.0008548960000000001,0.38647800000000004,8.495780000000001e-05,0.0315792,3.9298600000000004e-05,0.05539209999999999,0.00088489,0.500089,0.500279,0.78654
2.6612e-05,4.14514e-05,27253,1,0.00255748,9.8552e-05,0.00123407,0.00071796,0.38803699999999997,7.12489e-05,0.0315792,3.97586e-05,0.055454899999999994,0.0008913310000000001,0.500089,0.5002800000000001,0.788103
2.64718e-05,4.8198e-05,25963,1,0.00221817,9.26442e-05,0.00120527,0.0008348139999999999,0.38959499999999997,6.95862e-05,0.0315792,3.9159600000000004e-05,0.051912599999999996,0.0006647080000000001,0.5000899999999999,0.5002810000000001,0.789667
2.63745e-05,5.5541199999999996e-05,27221,1,0.00235446,9.23484e-05,0.00129189,0.000962003,0.39115300000000003,7.458729999999999e-05,0.0315792,3.90068e-05,0.055697800000000006,0.000582741,0.500092,0.500283,0.7912319999999999
2.6377100000000002e-05,6.301890000000001e-05,20015,1,0.0026484,0.000100183,0.00145205,0.00109152,0.392712,8.383389999999999e-05,0.0315792,4.01673e-05,0.055715999999999995,0.000536067,0.500093,0.500283,0.792795
2.6534499999999998e-05,6.91496e-05,19985,1,0.0032814999999999997,0.000113139,0.00163887,0.00119771,0.39427,9.46202e-05,0.0315792,4.2326999999999996e-05,0.05241799999999999,0.000701613,0.5000939999999999,0.5002840000000001,0.794353
2.68605e-05,4.70042e-05,32335,1,0.003379,0.00011778799999999999,0.00162514,0.0008141369999999999,0.395829,9.38275e-05,0.0315792,4.31076e-05,0.0496589,0.0007899760000000001,0.500093,0.500283,0.795912
2.71459e-05,5.03677e-05,31277,1,0.00286442,0.00011537799999999999,0.00178448,0.000872395,0.397387,0.000103027,0.0315792,4.19155e-05,0.0584121,0.0007033419999999999,0.5000939999999999,0.500283,0.79747
2.7342699999999998e-05,6.20166e-05,31277,1,0.00260656,0.00010672100000000001,0.00205911,0.00107416,0.398945,0.000118883,0.0315792,3.90617e-05,0.05885359999999999,0.000629301,0.5000939999999999,0.500283,0.799024
2.74067e-05,4.18463e-05,31277,1,0.00177382,9.41583e-05,0.0018144,0.0007247989999999999,0.40050399999999997,0.000104755,0.0315792,3.58617e-05,0.057601,0.000554043,0.500093,0.500282,0.800578
2.73627e-05,5.57838e-05,25205,1,0.00216198,9.17792e-05,0.00168684,0.0009662039999999999,0.402062,9.739e-05,0.0315792,3.5299e-05,0.05518580000000001,0.000652131,0.500092,0.5002810000000001,0.802133
2.7234099999999997e-05,6.0604300000000005e-05,25205,1,0.00233603,9.658899999999999e-05,0.00188086,0.0010497,0.40362,0.000108591,0.0315792,3.66752e-05,0.060824,0.0006115830000000001,0.500091,0.5002800000000001,0.803689
2.7039e-05,6.23647e-05,27314,1,0.00255168,9.93454e-05,0.00212046,0.00108019,0.405179,0.000122425,0.0315792,3.75439e-05,0.06099159999999999,0.000556266,0.500089,0.500279,0.805247
2.6850100000000002e-05,5.96133e-05,27210,1,0.00236796,9.717559999999999e-05,0.00188929,0.00103253,0.406737,0.00010907799999999999,0.0315792,3.73466e-05,0.0607242,0.000680885,0.500088,0.500278,0.806804
2.67828e-05,5.21463e-05,28337,1,0.00268056,9.67416e-05,0.0016361000000000001,0.0009032010000000001,0.408296,9.446010000000001e-05,0.0315792,3.74209e-05,0.055078999999999996,0.00072246,0.500088,0.500278,0.808361
2.6934499999999998e-05,4.20695e-05,26134,1,0.00422144,0.00011121,0.00172313,0.000728665,0.409854,9.94852e-05,0.0315792,4.02485e-05,0.057254700000000006,0.000873748,0.500087,0.5002770000000001,0.8099149999999999
0.0,0.0284153,19984,10,0.09850700000000001,0.00873881,0.159973,0.049216699999999995,0.00365472,0.0923605,0.0315792,0.00375905,0.32331,0.30415,0.500097,0.500297,0.40370900000000004
0.000404544,0.047055900000000005,19983,10,0.115755,0.015577100000000002,0.228475,0.0815032,0.00730945,0.13191,0.0315792,0.00724932,0.34234699999999996,0.321961,0.5000979999999999,0.5002989999999999,0.40738
0.000983,0.06388630000000001,20015,10,0.12943,0.021771799999999997,0.283696,0.110654,0.0109642,0.16379200000000002,0.0315792,0.0105808,0.350175,0.328809,0.5001,0.500302,0.41107299999999997
0.00164853,0.0789036,19953,10,0.13953,0.027561000000000002,0.337444,0.136665,0.014618899999999999,0.194823,0.0315792,0.0138239,0.357119,0.332451,0.500103,0.500305,0.41478100000000007
0.00234931,0.09227569999999999,19921,10,0.0759627,0.0331707,0.393769,0.159826,0.018273599999999997,0.227343,0.0315792,0.017003099999999997,0.361494,0.334567,0.500105,0.500305,0.41847399999999996
0.00305595,0.104322,20048,10,0.041791699999999994,0.038565300000000004,0.44686400000000004,0.18069100000000002,0.021928299999999998,0.257997,0.0315792,0.0200796,0.362823,0.334926,0.500103,0.500304,0.42220100000000005
0.00376738,0.11520799999999999,19954,10,0.088817,0.0437667,0.484915,0.199546,0.025583099999999998,0.279966,0.0315792,0.0230927,0.366238,0.342158,0.5001,0.500301,0.42594799999999994
0.00447863,0.125368,21008,10,0.053808100000000005,0.049001499999999996,0.554936,0.21714299999999997,0.029237799999999998,0.320393,0.0315792,0.026084100000000002,0.371392,0.347327,0.500097,0.5002979999999999,0.429676
0.00518531,0.13158,21007,10,0.130641,0.05442999999999999,0.690308,0.22790300000000002,0.0328925,0.398549,0.0315792,0.029073599999999998,0.38137,0.347641,0.500097,0.500297,0.43342600000000003
0.00591176,0.136857,20977,10,0.12155,0.0598256,0.747207,0.23704299999999998,0.036547199999999995,0.4314,0.0315792,0.031987,0.386821,0.354125,0.500097,0.5002979999999999,0.43724799999999997
0.00666639,0.15027100000000002,20944,10,0.053704499999999995,0.06503450000000001,0.791042,0.260277,0.040202,0.456708,0.0315792,0.034822399999999996,0.388547,0.351461,0.5000979999999999,0.5002989999999999,0.441104
0.00742685,0.162741,20942,10,0.16963399999999998,0.0700934,0.8194370000000001,0.281876,0.0438567,0.473102,0.0315792,0.037615300000000004,0.39352600000000004,0.348575,0.5001,0.5003,0.44497200000000003
0.00819427,0.17359000000000002,20911,10,0.406306,0.07490110000000001,0.855509,0.300666,0.0475114,0.493928,0.0315792,0.0403475,0.397125,0.349385,0.500102,0.5003029999999999,0.448845
0.00893512,0.184107,21999,10,0.0640329,0.0804703,1.11848,0.31888299999999997,0.0511661,0.645752,0.0315792,0.043274599999999996,0.40793,0.357991,0.500101,0.500302,0.45270200000000005
0.00967268,0.1921,22000,10,0.20568699999999998,0.086353,1.21594,0.332726,0.054820900000000006,0.702021,0.0315792,0.046228,0.412016,0.353184,0.5000979999999999,0.5003,0.456643
0.0104262,0.197768,22000,10,0.46416499999999994,0.0919853,1.25701,0.342545,0.058475599999999996,0.7257319999999999,0.0315792,0.0491232,0.415322,0.356094,0.500095,0.500297,0.460636
0.011162100000000001,0.20239300000000002,22032,10,0.8233370000000001,0.0972809,1.2818100000000001,0.350555,0.0621303,0.74005,0.0315792,0.051924,0.422137,0.360081,0.500095,0.500296,0.464624
0.0118853,0.206573,23056,10,0.479754,0.102852,1.52905,0.357796,0.065785,0.8827969999999999,0.0315792,0.0547086,0.43333900000000003,0.367778,0.500096,0.500296,0.468581
0.0126212,0.20973699999999998,23055,10,0.495965,0.10917400000000001,1.7666099999999998,0.36327600000000004,0.0694398,1.01995,0.0315792,0.0576442,0.43971499999999997,0.36988499999999996,0.500092,0.5002939999999999,0.472659
0.013395500000000001,0.211943,23055,10,1.22035,0.115655,1.81414,0.367097,0.0730945,1.04739,0.0315792,0.0606567,0.438366,0.366489,0.5000899999999999,0.5002909999999999,0.47680500000000003
0.014165299999999999,0.213209,23055,10,1.67815,0.12171099999999999,1.8281,0.369289,0.07674919999999999,1.05546,0.0315792,0.06366770000000001,0.435454,0.358478,0.500089,0.500289,0.48089499999999996
0.014867400000000001,0.21406599999999998,24079,10,1.1167200000000002,0.12936199999999998,2.45128,0.370773,0.0804039,1.41525,0.0315792,0.06693610000000001,0.442712,0.363573,0.5000899999999999,0.50029,0.485008
0.015580700000000001,0.21396500000000002,24047,10,1.75032,0.137181,2.5482299999999998,0.370598,0.0840587,1.47122,0.0315792,0.07023660000000001,0.44885699999999995,0.362967,0.5000899999999999,0.50029,0.48932
0.0162794,0.213313,24047,10,2.69085,0.144073,2.559,0.369469,0.0877134,1.4774399999999999,0.0315792,0.0732955,0.451776,0.366265,0.5000899999999999,0.5002880000000001,0.493598
0.0169641,0.21207800000000002,25103,10,2.35633,0.153977,3.4990300000000003,0.367331,0.09136810000000001,2.0201700000000002,0.0315792,0.0769596,0.457057,0.36501999999999996,0.5000859999999999,0.5002850000000001,0.49785
0.0176817,0.210121,25071,10,3.1170400000000003,0.16381400000000002,3.6175900000000003,0.36394099999999996,0.0950228,2.08862,0.0315792,0.08078250000000001,0.462671,0.36803,0.5000829999999999,0.500282,0.502268
0.018297099999999997,0.207869,25103,10,2.4537400000000003,0.173772,3.33739,0.360039,0.0986776,1.92684,0.0315792,0.0846461,0.47071199999999996,0.37454499999999996,0.500085,0.5002810000000001,0.506608
0.0188917,0.204869,26095,10,5.3703199999999995,0.188333,5.20627,0.354844,0.102332,3.00584,0.0315792,0.0891046,0.47473699999999996,0.373677,0.500085,0.500282,0.511097
0.019498500000000002,0.201372,27119,10,4.05093,0.20206,4.7298599999999995,0.348787,0.10598699999999998,2.7307900000000003,0.0315792,0.09372860000000001,0.473772,0.367048,0.5000819999999999,0.500278,0.515522
0.0200215,0.19764500000000002,27119,10,9.96004,0.224242,8.021339999999999,0.342332,0.109642,4.63112,0.0315792,0.0992215,0.475817,0.36915,0.500081,0.500276,0.5201399999999999
0.020432699999999998,0.193571,28176,10,8.35482,0.252768,9.3067,0.335275,0.11329600000000001,5.37322,0.0315792,0.10596199999999999,0.48488100000000006,0.373332,0.5000819999999999,0.5002770000000001,0.524861
0.0209133,0.189332,29200,10,8.293289999999999,0.27813699999999997,11.6049,0.327933,0.116951,6.700089999999999,0.0315792,0.112871,0.488069,0.366128,0.50005,0.500273,0.529762
0.021393400000000003,0.18491300000000002,30224,10,10.1366,0.304175,16.0581,0.320279,0.12060599999999999,9.27112,0.0315792,0.119933,0.488885,0.36754699999999996,0.500931,0.500269,0.538235
0.0220053,0.18156,31215,10,17.7366,0.320594,10.7795,0.314472,0.124261,6.22355,0.0315792,0.12877,0.941149,0.986712,0.499946,0.499961,0.60285
0.0226044,0.179715,33264,10,6.55299,0.323747,10.895999999999999,0.311276,0.127915,6.29079,0.0315792,0.131162,0.932896,0.832591,0.499983,0.49999,0.601538
0.0239698,0.181423,33296,10,6.8212399999999995,0.334497,12.5045,0.314234,0.13157,7.21945,0.0315792,0.133949,0.989074,0.888968,0.49996499999999994,0.500008,0.600187
0.026343099999999998,0.1829,34320,10,12.5527,0.34670300000000004,15.1266,0.316792,0.135225,8.73334,0.0315792,0.136198,0.979676,0.8742620000000001,0.49994799999999995,0.500007,0.598851
0.029438,0.185815,35344,10,17.6129,0.359817,18.6625,0.321841,0.13888,10.7748,0.0315792,0.13789400000000002,0.954275,0.840276,0.49993000000000004,0.49998000000000004,0.597527
0.0,0.578236,19951,100,8.14443,0.024924900000000003,0.43209899999999996,0.10015299999999999,0.00625003,2.49472,0.0315792,0.0113698,1.0024,1.4681899999999999,0.5000979999999999,0.5002979999999999,0.406308
0.00178741,0.9462209999999999,20017,100,10.796,0.04449790000000001,0.691244,0.16389,0.0125001,3.9908900000000003,0.0315792,0.0216775,1.3971799999999999,1.8397299999999999,0.500101,0.5003029999999999,0.41270200000000007
0.00422109,1.3755899999999999,20048,100,13.234000000000002,0.0661045,0.9246549999999999,0.23825900000000003,0.0187501,5.33849,0.0315792,0.0328983,1.63333,2.05048,0.500104,0.500304,0.41915600000000003
0.00679622,1.8706099999999999,19886,100,15.8517,0.0883659,1.1151200000000001,0.324,0.025000099999999997,6.43814,0.0315792,0.044314599999999996,1.77905,2.23828,0.5000979999999999,0.5002989999999999,0.425729
0.00934666,3.08245,21006,100,41.3507,0.1223,2.51098,0.5338970000000001,0.0312502,14.4971,0.0315792,0.0573466,2.43837,2.58282,0.500092,0.500293,0.43240500000000004
0.0121229,4.10715,21008,100,47.2169,0.158276,2.93039,0.711379,0.0375002,16.9186,0.0315792,0.0714911,2.65382,2.74106,0.500092,0.5002939999999999,0.43933900000000004
0.014481299999999999,6.45036,22032,100,309.385,0.315463,15.1239,1.11724,0.043750199999999996,87.3177,0.0315792,0.09945810000000001,3.38593,3.7833699999999997,0.500087,0.50029,0.446464
0.013723599999999999,8342.34,25072,100,15150600.0,602.091,17688.0,1444.94,0.050000300000000004,102122.0,0.0315792,412.64599999999996,15608.7,12601.4,0.49998400000000004,0.49995200000000006,0.6151409999999999
0.0,6.21197,19951,1000,103.06,0.0293906,0.48379300000000003,0.10759400000000001,0.00625003,27.9318,0.0315792,0.013248099999999999,27.4147,33.0584,0.5000979999999999,0.5002979999999999,0.406308
0.00224565,10.3108,19918,1000,131.379,0.0515525,0.820975,0.17858800000000002,0.0125001,47.398999999999994,0.0315792,0.024978200000000002,31.9887,37.4654,0.500101,0.5003029999999999,0.41274099999999997
0.00526048,15.2962,19949,1000,158.149,0.07790010000000001,1.08447,0.264937,0.0187501,62.6119,0.0315792,0.038393199999999995,34.885,40.1294,0.500103,0.500304,0.41925
0.00848201,23.1201,20976,1000,213.833,0.10666600000000001,2.5582599999999998,0.400452,0.025000099999999997,147.701,0.0315792,0.0519081,37.3273,42.6562,0.500096,0.5002979999999999,0.425883
0.011795,40.5824,21008,1000,618.444,0.156532,3.61098,0.702908,0.0312502,208.48,0.0315792,0.0683927,45.4385,46.8624,0.500089,0.5002909999999999,0.432716
0.0150673,83.6449,22032,1000,42608.1,3.07863,169.00599999999997,1.4487700000000001,0.0375002,9757.54,0.0315792,0.497766,91.4787,108.02600000000001,0.500087,0.5002909999999999,0.439733
0.0,4.8097700000000005e-05,9619,1,0.00841543,0.000247589,0.00277726,0.00263448,0.00155838,5.0704499999999995e-05,0.0315792,7.32218e-05,0.0565192,0.000720752,0.500097,0.500297,0.401616
8.10076e-07,7.96154e-05,9619,1,0.008458799999999999,0.00046467300000000003,0.00453366,0.00436082,0.00311676,8.27709e-05,0.0315792,0.000140014,0.0565597,0.000636608,0.500097,0.500297,0.403171
1.7388900000000001e-06,0.00011250299999999999,12624,1,0.0078552,0.0006529740000000001,0.00616219,0.00616219,0.00467514,0.00011250299999999999,0.0315792,0.000199957,0.05175830000000001,0.0006844010000000001,0.500097,0.500297,0.404731
2.47348e-06,0.000150029,12624,1,0.00796479,0.000822142,0.00821763,0.00821763,0.00623352,0.000150029,0.0315792,0.00025461799999999997,0.0547847,0.00068321,0.5000979999999999,0.5002979999999999,0.406292
2.9200799999999997e-06,0.000184897,13647,1,0.00852684,0.000972915,0.010127500000000001,0.010127500000000001,0.0077919,0.000184897,0.0315792,0.000304006,0.054833400000000004,0.0007430239999999999,0.5000979999999999,0.5002989999999999,0.407854
3.0627999999999997e-06,0.000219565,13647,1,0.00884966,0.00111523,0.012026299999999998,0.012026299999999998,0.00935028,0.000219565,0.0315792,0.00035113900000000004,0.054983500000000005,0.000737392,0.500099,0.5003,0.40941700000000003
2.99013e-06,0.000250711,13647,1,0.0077339,0.00125239,0.013732299999999998,0.013732299999999998,0.0109087,0.000250711,0.0315792,0.0003969,0.051496900000000005,0.0005299419999999999,0.5001,0.500301,0.41098100000000004
2.8802099999999994e-06,0.000277435,13647,1,0.00761835,0.0013807000000000001,0.0151961,0.0151961,0.012467,0.000277435,0.0315792,0.000439915,0.055377800000000005,0.000358352,0.500102,0.5003029999999999,0.412546
2.8749200000000003e-06,0.000300798,13647,1,0.00777511,0.00149779,0.0164757,0.0164757,0.014025399999999999,0.000300798,0.0315792,0.000480202,0.055440199999999995,0.00037965300000000003,0.500103,0.500304,0.414108
3.0686e-06,0.000313258,13647,1,0.00709065,0.0016021000000000002,0.0171582,0.0171582,0.0155838,0.000313258,0.0315792,0.000517332,0.0521972,0.0005538440000000001,0.500104,0.500304,0.41566499999999995
3.5149300000000004e-06,0.000324633,13648,1,0.00639871,0.00168836,0.0177813,0.0177813,0.0171422,0.000324633,0.0315792,0.0005494,0.0508842,0.000590131,0.500104,0.500304,0.417225
3.7144400000000002e-06,0.000340906,13648,1,0.00576366,0.00176191,0.0186726,0.0186726,0.018700599999999998,0.000340906,0.0315792,0.000577128,0.058291199999999994,0.0005065019999999999,0.500104,0.500304,0.418781
3.5642699999999995e-06,0.000354031,13648,1,0.00506809,0.00182142,0.0193915,0.0193915,0.020258900000000003,0.000354031,0.0315792,0.000600328,0.057570500000000004,0.00038149900000000004,0.500104,0.500304,0.420336
3.10505e-06,0.000361302,13648,1,0.00449874,0.00185876,0.0197898,0.0197898,0.0218173,0.000361302,0.0315792,0.0006172290000000001,0.05707330000000001,0.000391087,0.500104,0.5003029999999999,0.42189099999999996
2.33015e-06,0.00036746,13648,1,0.00422984,0.00187917,0.0201271,0.0201271,0.0233757,0.00036746,0.0315792,0.000628736,0.0568295,0.0005340869999999999,0.500103,0.5003029999999999,0.423446
1.25956e-06,0.000369332,13999,1,0.0044143,0.00189174,0.0202296,0.0202296,0.024934099999999997,0.000369332,0.0315792,0.000637768,0.0606395,0.000521118,0.500102,0.500302,0.42500299999999996
4.61154e-09,0.00036570300000000005,13999,1,0.00483471,0.00189468,0.020030799999999998,0.020030799999999998,0.026492500000000002,0.00036570300000000005,0.0315792,0.000643551,0.0603587,0.00046245,0.500101,0.500301,0.426562
1.19613e-06,0.00035869699999999994,14000,1,0.00492489,0.00189163,0.019647099999999997,0.019647099999999997,0.028050799999999997,0.00035869699999999994,0.0315792,0.0006474240000000001,0.060613400000000005,0.000582802,0.5001,0.500301,0.42812
2.0618900000000003e-06,0.00034188400000000004,14000,1,0.00380916,0.00187487,0.0187262,0.0187262,0.0296092,0.00034188400000000004,0.0315792,0.000646929,0.0568361,0.00055459,0.500099,0.5003,0.42967700000000003
2.5411900000000005e-06,0.00031292,19983,1,0.00374509,0.00184819,0.017732499999999998,0.0171397,0.0311676,0.000323742,0.0315792,0.000643445,0.0570663,0.0007782860000000001,0.500099,0.5003,0.43123100000000003
2.63435e-06,0.000300828,8688,1,0.00363742,0.00181581,0.0164774,0.0164774,0.032726,0.000300828,0.0315792,0.0006374719999999999,0.057889300000000005,0.000924447,0.5000979999999999,0.5002979999999999,0.432784
2.7802299999999996e-06,0.000290789,8688,1,0.00336071,0.00177824,0.0159275,0.0159275,0.0342844,0.000290789,0.0315792,0.0006288919999999999,0.058026699999999994,0.000923407,0.5000979999999999,0.5002979999999999,0.434338
3.2098e-06,0.00028116700000000003,13999,1,0.00258846,0.00172986,0.0154005,0.0154005,0.0358427,0.00028116700000000003,0.0315792,0.000616518,0.0503599,0.000881265,0.5000979999999999,0.5002979999999999,0.43589799999999995
3.974369999999999e-06,0.000278204,13999,1,0.00310928,0.00167081,0.0152382,0.0152382,0.0374011,0.000278204,0.0315792,0.000600383,0.0521481,0.000920512,0.500099,0.5002979999999999,0.43745900000000004
5.08079e-06,0.000269881,13999,1,0.00331419,0.00160355,0.014782299999999998,0.014782299999999998,0.0389595,0.000269881,0.0315792,0.000581216,0.055339400000000004,0.0008718189999999999,0.500099,0.5002989999999999,0.439021
6.40312e-06,0.00026155,14000,1,0.00294588,0.00153489,0.014325999999999998,0.014325999999999998,0.0405179,0.00026155,0.0315792,0.000561244,0.05534159999999999,0.000930139,0.5001,0.5003,0.44058400000000003
7.769600000000001e-06,0.000254926,13813,1,0.00245648,0.00146902,0.0139632,0.0139632,0.042076300000000004,0.000254926,0.0315792,0.000541871,0.051755600000000006,0.0007626460000000001,0.500101,0.500302,0.44214799999999993
9.0556e-06,0.000245448,14671,1,0.00298056,0.00140493,0.0135433,0.0134441,0.0436346,0.00024726,0.0315792,0.00052259,0.055561900000000004,0.000668427,0.500102,0.5003029999999999,0.443713
1.00686e-05,0.00023562599999999998,14671,1,0.00379297,0.00134153,0.0131259,0.0129061,0.045193000000000004,0.00023963900000000001,0.0315792,0.000503421,0.0555573,0.000619114,0.500104,0.500304,0.44527700000000003
1.0681500000000001e-05,0.00022166700000000002,14671,1,0.00466536,0.00127896,0.0123483,0.012141500000000001,0.0467514,0.000225443,0.0315792,0.000484392,0.0523039,0.000761815,0.500105,0.500305,0.44683500000000004
1.0792000000000001e-05,0.000204357,14672,1,0.00576534,0.00121203,0.0113831,0.0111934,0.0483098,0.000207821,0.0315792,0.000464165,0.0495237,0.000863442,0.500105,0.500305,0.448395
1.0711e-05,0.00019523400000000002,14672,1,0.0046218000000000006,0.00114437,0.0108749,0.010693600000000001,0.049868199999999994,0.000198543,0.0315792,0.00044352300000000003,0.0582644,0.00083246,0.500105,0.500305,0.449953
1.07824e-05,0.000185635,14672,1,0.00464763,0.00107345,0.0103402,0.0101679,0.0514265,0.000188782,0.0315792,0.00042177400000000003,0.0587477,0.0007162480000000001,0.500105,0.500304,0.451508
1.10872e-05,0.000172502,14672,1,0.00364925,0.000996374,0.00960869,0.00944852,0.0529849,0.00017542599999999998,0.0315792,0.00039775300000000004,0.057584300000000005,0.000577774,0.500105,0.500304,0.45306199999999996
1.15761e-05,0.000159315,14672,1,0.00436774,0.000914841,0.00887416,0.00872623,0.054543299999999996,0.000162015,0.0315792,0.000372341,0.0560578,0.000705535,0.500104,0.5003029999999999,0.454617
1.2212100000000001e-05,0.000143862,14640,1,0.00453328,0.000836226,0.00804029,0.00787984,0.05610169999999999,0.000146791,0.0315792,0.000347346,0.0607775,0.000713491,0.500103,0.5003029999999999,0.45617299999999994
1.2911099999999999e-05,0.000125228,14640,1,0.00454693,0.00076243,0.00702925,0.0068592,0.0576601,0.000128333,0.0315792,0.000323507,0.060534500000000005,0.00063624,0.500102,0.500302,0.45773
1.35366e-05,0.000105053,14838,1,0.00497836,0.000694223,0.00602142,0.00575412,0.0592184,0.00010993299999999999,0.0315792,0.00030115700000000003,0.060708500000000006,0.000764347,0.500101,0.500301,0.45928800000000003
1.37828e-05,8.9469e-05,21999,1,0.00595756,0.000629588,0.00557953,0.00490053,0.060776800000000006,0.000101866,0.0315792,0.00027969700000000003,0.056384800000000006,0.0008375489999999999,0.5001,0.5003,0.460845
1.35572e-05,7.59588e-05,21999,1,0.00774919,0.000572906,0.00533607,0.00416053,0.0623352,9.74206e-05,0.0315792,0.000260045,0.057349699999999997,0.000961524,0.5001,0.5003,0.462399
1.28638e-05,6.64539e-05,13008,1,0.00664467,0.0005241530000000001,0.00411043,0.00363992,0.06389360000000001,7.50442e-05,0.0315792,0.00024286400000000002,0.05825219999999999,0.000996435,0.500099,0.5002979999999999,0.46395299999999995
1.17522e-05,7.258810000000001e-05,8753,1,0.00540664,0.00048371199999999997,0.00397591,0.00397591,0.065452,7.258810000000001e-05,0.0315792,0.00022762099999999998,0.05824540000000001,0.00114541,0.500099,0.5002979999999999,0.46550600000000003
1.05434e-05,8.70426e-05,9777,1,0.00647369,0.00044881300000000005,0.00476763,0.00476763,0.06701030000000001,8.70426e-05,0.0315792,0.00021313099999999998,0.051454999999999994,0.00112908,0.500099,0.5002979999999999,0.46706499999999995
9.4646e-06,9.7399e-05,9777,1,0.00637469,0.00042248599999999997,0.00533489,0.00533489,0.0685687,9.7399e-05,0.0315792,0.000200515,0.0525466,0.00111139,0.500099,0.5002979999999999,0.46862600000000004
8.6211e-06,0.000104738,9777,1,0.00680155,0.000408826,0.00573686,0.00573686,0.07012710000000001,0.000104738,0.0315792,0.00019172700000000002,0.0556793,0.00107171,0.5001,0.5002989999999999,0.470189
7.89818e-06,0.000107035,9777,1,0.00626551,0.000406997,0.00586267,0.00586267,0.0716855,0.000107035,0.0315792,0.000186191,0.055547900000000004,0.00111415,0.5001,0.5003,0.47175100000000003
7.191089999999999e-06,8.900399999999999e-05,9777,1,0.00570918,0.000407407,0.00487506,0.00487506,0.0732439,8.900399999999999e-05,0.0315792,0.00018220900000000002,0.051860199999999995,0.000981764,0.500101,0.500301,0.473315
6.50398e-06,9.7615e-05,9712,1,0.00511193,0.00041096199999999996,0.00534671,0.00534671,0.0748022,9.7615e-05,0.0315792,0.00017947099999999998,0.055602099999999995,0.00088567,0.500102,0.500302,0.47488
5.74437e-06,0.000112093,9712,1,0.00517205,0.000423872,0.00613975,0.00613975,0.07636060000000001,0.000112093,0.0315792,0.000179238,0.0555389,0.000721712,0.500104,0.5003029999999999,0.476445
4.76063e-06,0.000124514,9712,1,0.0056147,0.000445309,0.00682009,0.00682009,0.077919,0.000124514,0.0315792,0.00018138,0.054388,0.000857911,0.500105,0.500304,0.478005
3.4893599999999997e-06,0.00013228100000000002,9712,1,0.00658572,0.000473251,0.0072455,0.0072455,0.07947739999999999,0.00013228100000000002,0.0315792,0.000185831,0.0516221,0.000961444,0.500105,0.500304,0.479563
2.10203e-06,0.000140211,9711,1,0.00452581,0.000498754,0.00767985,0.00767985,0.0810358,0.000140211,0.0315792,0.000189751,0.056797,0.000906241,0.500105,0.500304,0.48112200000000005
7.95776e-07,0.00015041299999999998,9711,1,0.00505124,0.0005192080000000001,0.00823865,0.00823865,0.0825941,0.00015041299999999998,0.0315792,0.00019266099999999998,0.057785300000000005,0.0007939339999999999,0.500105,0.500304,0.482678
2.68831e-07,0.000123545,9711,1,0.00357786,0.00052733,0.00676699,0.00676699,0.08415249999999999,0.000123545,0.0315792,0.000192727,0.0575064,0.000630825,0.500105,0.5003029999999999,0.484232
1.13085e-06,0.000113307,10767,1,0.00386192,0.000538556,0.00620624,0.00620624,0.08571089999999999,0.000113307,0.0315792,0.000192583,0.0574604,0.000735975,0.500104,0.5003029999999999,0.48578599999999994
1.8434200000000001e-06,0.000115269,9742,1,0.00399761,0.000552082,0.00631369,0.00631369,0.0872693,0.000115269,0.0315792,0.000192892,0.060371,0.000781372,0.500103,0.500302,0.487342
2.50894e-06,0.00011392299999999999,9776,1,0.00395964,0.000562915,0.00623994,0.00623994,0.0888277,0.00011392299999999999,0.0315792,0.000192691,0.06008340000000001,0.000678702,0.500102,0.500301,0.488899
3.15603e-06,0.000117155,9775,1,0.00390585,0.00056999,0.00641701,0.00641701,0.09038600000000001,0.000117155,0.0315792,0.00019235599999999997,0.0607883,0.0007153330000000001,0.500101,0.5003,0.490457
3.9383899999999996e-06,0.000116909,9775,1,0.00445236,0.00057631,0.0064034999999999995,0.0064034999999999995,0.0919444,0.000116909,0.0315792,0.000192276,0.0594321,0.0008681930000000001,0.5001,0.5002989999999999,0.492014
5.00363e-06,0.00011566,16047,1,0.00594916,0.000588204,0.00663648,0.00633513,0.0935028,0.000121162,0.0315792,0.00019271400000000003,0.0581076,0.0008865260000000001,0.5001,0.5002979999999999,0.493569
6.371649999999999e-06,0.000121347,16047,1,0.00557818,0.000598314,0.00737716,0.00664659,0.0950612,0.000134685,0.0315792,0.000192641,0.0570899,0.0009054610000000001,0.500099,0.500297,0.495123
7.84839e-06,0.00012390399999999998,15861,1,0.004326,0.000600818,0.00754146,0.00678667,0.0966196,0.000137684,0.0315792,0.000192374,0.0578308,0.00111759,0.500099,0.500296,0.496676
9.18168e-06,0.00012099200000000001,15861,1,0.0037283,0.000598469,0.00746964,0.00662718,0.0981779,0.000136373,0.0315792,0.000192022,0.0543477,0.00104547,0.500099,0.500296,0.498234
1.03408e-05,0.000123495,15861,1,0.00433328,0.000593408,0.00704061,0.00676424,0.0997363,0.00012854,0.0315792,0.000191061,0.0527749,0.00100552,0.500099,0.500296,0.49979399999999996
1.13102e-05,0.000123794,10801,1,0.00486801,0.000589833,0.00678066,0.00678066,0.10129500000000001,0.000123794,0.0315792,0.00019014099999999998,0.0558785,0.000959168,0.500099,0.500297,0.501356
1.20537e-05,0.000123899,22032,1,0.00416166,0.000587037,0.00688523,0.00678639,0.102853,0.000125704,0.0315792,0.00018946299999999998,0.0555821,0.00103152,0.5001,0.5002979999999999,0.502919
1.27078e-05,0.000127849,10736,1,0.00350954,0.000573651,0.00700271,0.00700271,0.10441099999999999,0.000127849,0.0315792,0.00018641,0.0536379,0.000933859,0.5001,0.5002989999999999,0.504482
1.3285e-05,0.000130941,10736,1,0.00302635,0.0005519640000000001,0.007172100000000001,0.007172100000000001,0.10597000000000001,0.000130941,0.0315792,0.00018136900000000002,0.05371569999999999,0.0007770810000000001,0.500101,0.5003,0.506047
1.38721e-05,0.000132475,10736,1,0.0029927,0.00053019,0.00725613,0.00725613,0.107528,0.000132475,0.0315792,0.000176537,0.05581269999999999,0.000631598,0.500103,0.500301,0.507612
1.46206e-05,0.000132507,10736,1,0.00352992,0.000510446,0.00725788,0.00725788,0.10908699999999999,0.000132507,0.0315792,0.000172118,0.055885000000000004,0.000725327,0.500104,0.500302,0.509173
1.56304e-05,0.000128732,10736,1,0.00370939,0.000497291,0.00705112,0.00705112,0.11064500000000001,0.000128732,0.0315792,0.00016980400000000002,0.0526687,0.0008496560000000001,0.500104,0.500302,0.510731
1.67934e-05,0.000124183,10735,1,0.00353787,0.000484547,0.00680193,0.00680193,0.112203,0.000124183,0.0315792,0.00016749099999999997,0.0539631,0.0007767039999999999,0.500104,0.500302,0.5122899999999999
1.78522e-05,0.00012348600000000002,10735,1,0.00301709,0.00046517,0.00676378,0.00676378,0.11376199999999999,0.00012348600000000002,0.0315792,0.000163006,0.058133500000000005,0.000727647,0.500105,0.500301,0.513846
1.87131e-05,9.41944e-05,11759,1,0.0020649,0.00043463199999999995,0.00515936,0.00515936,0.11532,9.41944e-05,0.0315792,0.00015501,0.0573756,0.000580975,0.500104,0.500301,0.515401
1.9366700000000002e-05,8.350850000000001e-05,10766,1,0.00202088,0.000405796,0.00457405,0.00457405,0.116878,8.350850000000001e-05,0.0315792,0.00014602700000000002,0.058369000000000004,0.0006253890000000001,0.500104,0.5003,0.516955
1.98123e-05,8.10639e-05,10766,1,0.00233364,0.000382059,0.00444015,0.00444015,0.11843699999999999,8.10639e-05,0.0315792,0.000138193,0.0595351,0.0007231439999999999,0.500103,0.5003,0.51851
2.00939e-05,7.4872e-05,10766,1,0.00267883,0.00035830800000000005,0.004101,0.004101,0.119995,7.4872e-05,0.0315792,0.000129992,0.060848400000000004,0.000592612,0.500102,0.5002989999999999,0.5200670000000001
2.02724e-05,6.95392e-05,10799,1,0.00270321,0.000334728,0.0038089,0.0038089,0.121554,6.95392e-05,0.0315792,0.000122264,0.060012300000000005,0.000645466,0.5001,0.5002979999999999,0.521625
2.0513e-05,6.58291e-05,10799,1,0.00266611,0.000310807,0.00360569,0.00360569,0.12311199999999999,6.58291e-05,0.0315792,0.000115399,0.0602891,0.00074308,0.500099,0.500297,0.523183
2.09922e-05,6.02727e-05,10799,1,0.00317072,0.000295675,0.00330135,0.00330135,0.12467,6.02727e-05,0.0315792,0.000110065,0.057324099999999996,0.000716543,0.500099,0.500296,0.5247390000000001
2.1739299999999997e-05,5.5649099999999995e-05,17103,1,0.00354567,0.000289506,0.00381273,0.0030480999999999998,0.126229,6.96089e-05,0.0315792,0.000105825,0.057115,0.0008366589999999999,0.5000979999999999,0.5002949999999999,0.526293
2.26785e-05,6.345649999999999e-05,17103,1,0.00312549,0.000280018,0.00368453,0.00347574,0.12778699999999998,6.72685e-05,0.0315792,0.00010203399999999999,0.0574481,0.00101158,0.5000979999999999,0.5002939999999999,0.527846
2.3551300000000003e-05,7.206689999999999e-05,10801,1,0.00264049,0.000265149,0.00394736,0.00394736,0.12934600000000002,7.206689999999999e-05,0.0315792,9.74604e-05,0.056629399999999996,0.00100638,0.500097,0.500293,0.529402
2.4246999999999997e-05,7.37212e-05,10801,1,0.00229943,0.00024430299999999997,0.00403797,0.00403797,0.130904,7.37212e-05,0.0315792,9.18181e-05,0.051596800000000005,0.0009363010000000001,0.5000979999999999,0.500293,0.5309619999999999
2.47058e-05,7.28356e-05,10801,1,0.00292785,0.00022642700000000002,0.00398946,0.00398946,0.132462,7.28356e-05,0.0315792,8.6814e-05,0.05428290000000001,0.0008996410000000001,0.5000979999999999,0.5002939999999999,0.532523
2.49552e-05,6.93292e-05,10801,1,0.00258997,0.00021264,0.0037974000000000003,0.0037974000000000003,0.134021,6.93292e-05,0.0315792,8.26868e-05,0.0552408,0.000925334,0.5000979999999999,0.5002949999999999,0.534085
2.5028200000000002e-05,5.04779e-05,10801,1,0.0027732,0.000193264,0.00276485,0.00276485,0.135579,5.04779e-05,0.0315792,7.72989e-05,0.05537519999999999,0.000910421,0.500099,0.500296,0.5356489999999999
2.49981e-05,3.78283e-05,23023,1,0.0021239,0.000168932,0.00238806,0.00207199,0.13713699999999998,4.35988e-05,0.0315792,7.0486e-05,0.051813599999999994,0.000725383,0.5001,0.500297,0.537213
2.4925300000000003e-05,4.01681e-05,10736,1,0.0023433000000000004,0.000153766,0.00220015,0.00220015,0.138696,4.01681e-05,0.0315792,6.5783e-05,0.055654499999999996,0.0005999590000000001,0.500102,0.5002979999999999,0.538778
2.49719e-05,4.47451e-05,11823,1,0.00300686,0.0001588,0.00245084,0.00245084,0.140254,4.47451e-05,0.0315792,6.54774e-05,0.055695900000000007,0.000584972,0.500102,0.5002989999999999,0.5403399999999999
2.5235500000000003e-05,4.34004e-05,11823,1,0.0034911,0.000180855,0.00237719,0.00237719,0.14181300000000002,4.34004e-05,0.0315792,6.92816e-05,0.0524377,0.000720147,0.500103,0.5002989999999999,0.541898
2.57735e-05,4.34876e-05,24143,1,0.00359988,0.00019922400000000002,0.00277391,0.00238197,0.143371,5.06433e-05,0.0315792,7.348189999999999e-05,0.05144019999999999,0.000782523,0.500103,0.5002989999999999,0.543457
2.6262800000000002e-05,4.23286e-05,24143,1,0.00301645,0.000209234,0.00297832,0.00231848,0.144929,5.437520000000001e-05,0.0315792,7.57714e-05,0.05846669999999999,0.0006777339999999999,0.500103,0.5002989999999999,0.545014
2.6601999999999997e-05,3.8507399999999997e-05,23085,1,0.00247976,0.000208491,0.00355119,0.00210918,0.146488,6.48341e-05,0.0315792,7.49922e-05,0.058486800000000005,0.000632442,0.500103,0.5002979999999999,0.546569
2.66864e-05,3.62766e-05,23085,1,0.00199343,0.00019538700000000002,0.00338308,0.00198699,0.148046,6.17648e-05,0.0315792,7.08885e-05,0.0576179,0.000566071,0.500103,0.5002979999999999,0.5481229999999999
2.6569499999999997e-05,3.88813e-05,24109,1,0.00241594,0.000185855,0.00307263,0.00212967,0.149604,5.60971e-05,0.0315792,6.77879e-05,0.0565072,0.000661459,0.500102,0.500297,0.549678
2.62826e-05,4.5172799999999995e-05,24109,1,0.0025603,0.00018507599999999997,0.00260822,0.00247427,0.15116300000000002,4.76182e-05,0.0315792,6.695199999999999e-05,0.06079580000000001,0.000623318,0.500101,0.500296,0.551235
2.58162e-05,5.18995e-05,11759,1,0.00267701,0.00018795,0.00284272,0.00284272,0.152721,5.18995e-05,0.0315792,6.698939999999999e-05,0.06051759999999999,0.000563528,0.500099,0.5002949999999999,0.552793
2.53911e-05,5.5929899999999995e-05,11759,1,0.00283398,0.000190147,0.00306348,0.00306348,0.15428,5.5929899999999995e-05,0.0315792,6.80366e-05,0.060722500000000006,0.000683296,0.5000979999999999,0.5002939999999999,0.55435
2.5153400000000002e-05,5.5799e-05,11759,1,0.00257773,0.00019318099999999998,0.00305631,0.00305631,0.155838,5.5799e-05,0.0315792,6.86536e-05,0.05551369999999999,0.0007239810000000001,0.5000979999999999,0.500293,0.5559069999999999
2.5225100000000003e-05,5.31503e-05,24079,1,0.00394091,0.000207867,0.00325559,0.00291123,0.157396,5.9437299999999994e-05,0.0315792,7.13416e-05,0.057168899999999995,0.000882983,0.500097,0.500293,0.557461
2.56348e-05,4.84576e-05,11759,1,0.00302134,0.00021914099999999998,0.00265419,0.00265419,0.15895499999999999,4.84576e-05,0.0315792,7.53295e-05,0.05846609999999999,0.000979158,0.500096,0.5002909999999999,0.5590149999999999
2.6162600000000003e-05,5.2718599999999994e-05,12720,1,0.00250683,0.00022691400000000002,0.00288758,0.00288758,0.16051300000000002,5.2718599999999994e-05,0.0315792,7.81696e-05,0.0581251,0.00101722,0.500096,0.50029,0.560569
2.6608800000000002e-05,5.5212799999999994e-05,12720,1,0.00231798,0.000224994,0.0030242,0.0030242,0.162072,5.5212799999999994e-05,0.0315792,7.78796e-05,0.049531900000000004,0.000951385,0.500096,0.50029,0.562128
2.68222e-05,5.3845100000000004e-05,12720,1,0.00294159,0.00021653700000000002,0.00294929,0.00294929,0.16363,5.3845100000000004e-05,0.0315792,7.628560000000001e-05,0.0522659,0.000947557,0.500097,0.50029,0.563689
2.6828400000000002e-05,4.9283900000000004e-05,12849,1,0.00279801,0.000207502,0.00269945,0.00269945,0.165188,4.9283900000000004e-05,0.0315792,7.42282e-05,0.0554624,0.0008806010000000001,0.500097,0.5002909999999999,0.5652510000000001
2.6649899999999997e-05,4.7676700000000004e-05,12751,1,0.00249069,0.000200494,0.00261142,0.00261142,0.166747,4.7676700000000004e-05,0.0315792,7.28719e-05,0.05540830000000001,0.0009409710000000001,0.500097,0.500292,0.566814
2.6337e-05,5.2535200000000005e-05,12847,1,0.00201676,0.000191111,0.00287754,0.00287754,0.16830499999999998,5.2535200000000005e-05,0.0315792,7.101899999999999e-05,0.051806200000000004,0.000752009,0.5000979999999999,0.500293,0.5683779999999999
2.6001399999999998e-05,5.9130100000000005e-05,12847,1,0.00219984,0.000187963,0.00323876,0.00323876,0.16986300000000001,5.9130100000000005e-05,0.0315792,7.03034e-05,0.055581399999999996,0.0006572360000000001,0.5001,0.5002949999999999,0.569943
2.5809299999999997e-05,6.53588e-05,12847,1,0.00252008,0.00019533,0.00357993,0.00357993,0.171422,6.53588e-05,0.0315792,7.16893e-05,0.055583900000000006,0.000555349,0.500101,0.5002949999999999,0.5715060000000001
2.58786e-05,7.15344e-05,12847,1,0.00347896,0.000214264,0.00391819,0.00391819,0.17298,7.15344e-05,0.0315792,7.57471e-05,0.052294299999999995,0.0006912439999999999,0.500102,0.500296,0.5730649999999999
2.6225399999999998e-05,6.725060000000001e-05,12847,1,0.0037760999999999997,0.000230169,0.00368355,0.00368355,0.174539,6.725060000000001e-05,0.0315792,7.99911e-05,0.0504006,0.0008152360000000001,0.500102,0.500296,0.574624
2.65629e-05,5.4871300000000004e-05,25167,1,0.00310142,0.00023951599999999997,0.00329228,0.0030055,0.176097,6.01072e-05,0.0315792,8.25224e-05,0.0582766,0.0007549610000000001,0.500102,0.5002949999999999,0.576182
2.676e-05,4.8013400000000003e-05,25167,1,0.00278537,0.000237652,0.0032345,0.00262987,0.177655,5.9052200000000004e-05,0.0315792,8.1889e-05,0.0583658,0.000619194,0.500102,0.5002949999999999,0.577737
2.6745999999999998e-05,4.61555e-05,24109,1,0.00179498,0.000224125,0.00312449,0.0025280999999999997,0.179214,5.7043800000000004e-05,0.0315792,7.86864e-05,0.0575822,0.00050437,0.500101,0.5002949999999999,0.579291
2.6565500000000002e-05,5.19281e-05,24109,1,0.00226571,0.000209405,0.00288986,0.00284428,0.18077200000000002,5.27603e-05,0.0315792,7.52362e-05,0.057007100000000005,0.0006450280000000001,0.5001,0.5002939999999999,0.580845
2.6218000000000002e-05,5.51374e-05,12815,1,0.00243068,0.00020191099999999999,0.00302007,0.00302007,0.18233,5.51374e-05,0.0315792,7.30184e-05,0.060825699999999996,0.000640596,0.500099,0.500293,0.5824020000000001
2.5740900000000003e-05,5.83285e-05,12783,1,0.00256311,0.00019826,0.00319486,0.00319486,0.183889,5.83285e-05,0.0315792,7.18574e-05,0.0605404,0.0005726430000000001,0.5000979999999999,0.500292,0.583959
2.5234699999999997e-05,5.95441e-05,12783,1,0.00244569,0.000192792,0.00326144,0.00326144,0.185447,5.95441e-05,0.0315792,7.06744e-05,0.0607774,0.0006431830000000001,0.500097,0.5002909999999999,0.585517
2.49609e-05,5.7299799999999996e-05,12783,1,0.00287765,0.00018617200000000002,0.00313851,0.00313851,0.187006,5.7299799999999996e-05,0.0315792,6.87982e-05,0.057316599999999995,0.000742102,0.500096,0.50029,0.587074
2.49515e-05,5.20367e-05,25071,1,0.00447433,0.000190302,0.00323987,0.00285023,0.188564,5.91504e-05,0.0315792,6.86462e-05,0.056920500000000006,0.00085215,0.500095,0.500289,0.588629
2.5289400000000002e-05,4.48364e-05,12783,1,0.00362454,0.000195923,0.00245585,0.00245585,0.190122,4.48364e-05,0.0315792,7.01736e-05,0.057348500000000004,0.000952728,0.5000939999999999,0.5002880000000001,0.590182
2.57749e-05,4.98639e-05,13744,1,0.0028274999999999997,0.000199913,0.00273122,0.00273122,0.191681,4.98639e-05,0.0315792,7.13718e-05,0.0582376,0.0010308,0.5000939999999999,0.500287,0.591735
2.6253400000000002e-05,5.30472e-05,13744,1,0.00270016,0.000195938,0.00290558,0.00290558,0.19323900000000002,5.30472e-05,0.0315792,7.00016e-05,0.05103169999999999,0.000964734,0.5000939999999999,0.500287,0.5932930000000001
2.6544899999999997e-05,5.22063e-05,13744,1,0.00293024,0.00018710099999999998,0.00285952,0.00285952,0.194797,5.22063e-05,0.0315792,6.773470000000001e-05,0.052579499999999994,0.0009062999999999999,0.5000939999999999,0.500287,0.594854
2.66479e-05,5.24309e-05,13873,1,0.0033749,0.00017674299999999998,0.00287182,0.00287182,0.196356,5.24309e-05,0.0315792,6.50132e-05,0.0556934,0.000895313,0.500095,0.500287,0.596416
2.65633e-05,4.93204e-05,13873,1,0.00297049,0.000170643,0.00270145,0.00270145,0.197914,4.93204e-05,0.0315792,6.39254e-05,0.055498,0.0009695089999999999,0.500095,0.5002880000000001,0.597978
2.6303200000000003e-05,3.86908e-05,13775,1,0.00240038,0.000157735,0.00211923,0.00211923,0.199473,3.86908e-05,0.0315792,6.12202e-05,0.0523273,0.000767093,0.500096,0.500289,0.599542
2.6055700000000002e-05,4.2527e-05,13871,1,0.00237365,0.00014334,0.00232936,0.00232936,0.201031,4.2527e-05,0.0315792,5.7787e-05,0.0555971,0.000675295,0.500097,0.5002909999999999,0.601107
2.59217e-05,4.77678e-05,13871,1,0.00270232,0.000140529,0.00261641,0.00261641,0.20258900000000002,4.77678e-05,0.0315792,5.63212e-05,0.0554768,0.000558427,0.5000979999999999,0.5002909999999999,0.602671
2.5995900000000003e-05,5.2948800000000004e-05,13871,1,0.00334494,0.00015515600000000002,0.00290019,0.00290019,0.204148,5.2948800000000004e-05,0.0315792,5.8394700000000005e-05,0.055197800000000005,0.000679079,0.500099,0.500292,0.6042310000000001
2.63683e-05,4.8871499999999994e-05,26191,1,0.00365434,0.000173118,0.00285067,0.00267686,0.205706,5.2044799999999993e-05,0.0315792,6.1669e-05,0.051986199999999996,0.000821076,0.500099,0.500292,0.605789
2.6825500000000003e-05,4.47118e-05,26191,1,0.00329869,0.000185352,0.00303651,0.00244902,0.207265,5.54376e-05,0.0315792,6.4051e-05,0.0567845,0.000754818,0.500099,0.500292,0.607348
2.72062e-05,3.9512e-05,25133,1,0.00298154,0.00018392,0.00300544,0.00216421,0.208823,5.4870299999999995e-05,0.0315792,6.319020000000001e-05,0.056938699999999995,0.0006396840000000001,0.5001,0.5002909999999999,0.608903
2.7404e-05,3.82699e-05,25133,1,0.0019463000000000002,0.00017043400000000002,0.00325437,0.00209618,0.21038099999999998,5.9415e-05,0.0315792,5.9728199999999995e-05,0.0574722,0.000538598,0.500099,0.5002909999999999,0.6104569999999999
2.7424e-05,3.5542e-05,26157,1,0.00215313,0.000156895,0.00314035,0.00194676,0.21194000000000002,5.73334e-05,0.0315792,5.68559e-05,0.057043899999999995,0.000644045,0.5000979999999999,0.50029,0.612012
2.7263499999999997e-05,3.55367e-05,26157,1,0.00239565,0.00015523299999999998,0.00272538,0.00194647,0.213498,4.9757200000000005e-05,0.0315792,5.72339e-05,0.059961099999999996,0.0006984189999999999,0.500097,0.500289,0.613567
2.6998e-05,3.97878e-05,21170,1,0.0028274,0.000158353,0.00266997,0.00217932,0.215056,4.8745699999999996e-05,0.0315792,5.8930699999999995e-05,0.0596262,0.00060688,0.500096,0.5002880000000001,0.615124
2.6631399999999997e-05,4.11959e-05,21170,1,0.00251912,0.000157876,0.00310135,0.00225644,0.216615,5.66213e-05,0.0315792,5.8977299999999995e-05,0.0608211,0.000626899,0.500095,0.500287,0.616682
2.6421900000000002e-05,3.93868e-05,21066,1,0.00276833,0.000154409,0.00263791,0.00215735,0.218173,4.81603e-05,0.0315792,5.826229999999999e-05,0.05945509999999999,0.000772208,0.5000939999999999,0.500286,0.618239
2.6468400000000002e-05,3.4464499999999995e-05,22193,1,0.00418108,0.00016193299999999998,0.00240544,0.00188774,0.219732,4.39162e-05,0.0315792,6.01426e-05,0.0576596,0.000831015,0.500093,0.5002850000000001,0.619795
2.67955e-05,3.846e-05,19990,1,0.00406942,0.000180438,0.00264337,0.00210659,0.22129000000000001,4.82601e-05,0.0315792,6.376859999999999e-05,0.0570999,0.0008293360000000001,0.500092,0.5002840000000001,0.621348
2.73642e-05,4.5799399999999994e-05,19990,1,0.00315577,0.000187606,0.00270537,0.00250859,0.222848,4.9392e-05,0.0315792,6.58818e-05,0.0569534,0.00104363,0.500092,0.500282,0.622901
2.7910100000000002e-05,5.09335e-05,13873,1,0.00271181,0.000189172,0.0027898000000000003,0.0027898000000000003,0.22440700000000002,5.09335e-05,0.0315792,6.65075e-05,0.0552497,0.00100155,0.500092,0.500282,0.6244569999999999
2.8260900000000002e-05,5.40689e-05,13873,1,0.0029771999999999997,0.000183213,0.00296154,0.00296154,0.225965,5.40689e-05,0.0315792,6.586149999999999e-05,0.052826599999999994,0.000938645,0.500092,0.500282,0.6260180000000001
2.84378e-05,5.47571e-05,14897,1,0.0035563,0.000177735,0.00299924,0.00299924,0.227523,5.47571e-05,0.0315792,6.52157e-05,0.0559325,0.0008949569999999999,0.500092,0.500283,0.627579
2.84399e-05,5.25045e-05,14897,1,0.00322423,0.000178223,0.00287586,0.00287586,0.229082,5.25045e-05,0.0315792,6.68295e-05,0.05562090000000001,0.0009583489999999999,0.500092,0.5002840000000001,0.629142
2.82663e-05,3.55016e-05,24043,1,0.00267021,0.000171543,0.00207511,0.00194455,0.23064,3.78853e-05,0.0315792,6.62942e-05,0.05413380000000001,0.00084118,0.500093,0.5002850000000001,0.6307050000000001
2.8079699999999998e-05,3.23531e-05,23247,1,0.00245727,0.000158584,0.00192081,0.00177209,0.232199,3.5068200000000004e-05,0.0315792,6.397859999999999e-05,0.0533116,0.0006732410000000001,0.5000939999999999,0.500286,0.632269
2.7946e-05,3.80578e-05,14895,1,0.00259733,0.000151268,0.00208456,0.00208456,0.23375700000000002,3.80578e-05,0.0315792,6.157930000000001e-05,0.055813999999999996,0.0005642619999999999,0.500095,0.500287,0.633834
2.79761e-05,4.3767200000000003e-05,14895,1,0.0033885999999999994,0.000157679,0.00239728,0.00239728,0.235315,4.3767200000000003e-05,0.0315792,6.17336e-05,0.0558707,0.000646624,0.500096,0.500287,0.6353949999999999
2.8234099999999998e-05,4.0334000000000004e-05,27215,1,0.00340763,0.000173615,0.00267844,0.00220924,0.23687399999999997,4.89002e-05,0.0315792,6.39707e-05,0.0526477,0.000776707,0.500097,0.5002880000000001,0.636953
2.86713e-05,4.6894499999999996e-05,27215,1,0.00343961,0.000184736,0.00287155,0.00256858,0.238432,5.24259e-05,0.0315792,6.578770000000001e-05,0.053497699999999995,0.000731467,0.500097,0.500287,0.638512
2.9087600000000003e-05,4.07069e-05,27215,1,0.00303837,0.00018534900000000002,0.00283286,0.00222966,0.23999099999999998,5.17196e-05,0.0315792,6.48642e-05,0.058117999999999996,0.000705648,0.500097,0.500287,0.6400680000000001
2.93516e-05,3.49142e-05,26157,1,0.00202995,0.000172825,0.00323509,0.00191237,0.24154899999999999,5.9063e-05,0.0315792,6.17354e-05,0.0573687,0.00057306,0.500096,0.500286,0.6416229999999999
2.94271e-05,3.31199e-05,27181,1,0.0019274000000000001,0.000159069,0.00300534,0.0018141,0.24310700000000002,5.4868400000000005e-05,0.0315792,5.90046e-05,0.0592717,0.00060513,0.500096,0.5002850000000001,0.643177
2.93383e-05,3.0106799999999998e-05,27181,1,0.0023458000000000003,0.00015718200000000001,0.00271879,0.00164906,0.244666,4.9637e-05,0.0315792,5.9765799999999996e-05,0.059128099999999996,0.000700553,0.500095,0.5002840000000001,0.644732
2.91247e-05,3.73226e-05,20085,1,0.00259046,0.000161132,0.00263322,0.00204429,0.24622399999999997,4.80746e-05,0.0315792,6.20116e-05,0.060834400000000004,0.000605492,0.500093,0.5002840000000001,0.646288
2.8779299999999997e-05,3.97236e-05,22194,1,0.0024010000000000004,0.000162837,0.00314019,0.0021758000000000003,0.24778200000000003,5.73304e-05,0.0315792,6.27308e-05,0.060042899999999996,0.0006184000000000001,0.500092,0.500282,0.647846
2.8496799999999998e-05,3.84971e-05,22090,1,0.00244802,0.000159334,0.00283952,0.00210862,0.24934099999999998,5.1841099999999994e-05,0.0315792,6.204350000000001e-05,0.060294299999999995,0.000730849,0.500091,0.5002810000000001,0.649403
2.84306e-05,3.40782e-05,23217,1,0.00348786,0.00016209,0.00233971,0.00186658,0.250899,4.2716099999999996e-05,0.0315792,6.32747e-05,0.0568414,0.000757854,0.5000899999999999,0.5002810000000001,0.6509590000000001
2.86336e-05,3.6983699999999996e-05,21014,1,0.00420721,0.000179857,0.00272264,0.00202573,0.252458,4.9707200000000004e-05,0.0315792,6.674529999999999e-05,0.057115599999999996,0.000881921,0.500089,0.5002800000000001,0.652513
2.9116700000000002e-05,4.4332299999999996e-05,21014,1,0.00320062,0.00018878400000000003,0.00289454,0.00242823,0.25401599999999996,5.28456e-05,0.0315792,6.89254e-05,0.0574933,0.0010039,0.500089,0.500278,0.654066
2.9647e-05,4.9030200000000004e-05,15792,1,0.0025545000000000003,0.00019215,0.00268556,0.00268556,0.25557399999999997,4.9030200000000004e-05,0.0315792,7.00333e-05,0.0571362,0.00101458,0.500089,0.5002770000000001,0.655621
3.00097e-05,5.04072e-05,14897,1,0.00281919,0.00018554599999999997,0.00276098,0.00276098,0.257133,5.04072e-05,0.0315792,6.91574e-05,0.05124159999999999,0.000938024,0.500089,0.5002770000000001,0.657181
3.02065e-05,5.143899999999999e-05,15921,1,0.00340956,0.000178563,0.0028175,0.0028175,0.258691,5.143899999999999e-05,0.0315792,6.802489999999999e-05,0.053494799999999995,0.000914744,0.500089,0.500278,0.658742
3.0190399999999998e-05,4.9916499999999995e-05,15921,1,0.00313011,0.000176813,0.0027340999999999997,0.0027340999999999997,0.26024899999999995,4.9916499999999995e-05,0.0315792,6.90276e-05,0.0553331,0.000919549,0.500089,0.500278,0.660304
3.00023e-05,4.4285699999999995e-05,15921,1,0.00262646,0.000173174,0.00242568,0.00242568,0.261808,4.4285699999999995e-05,0.0315792,6.92335e-05,0.0554524,0.00089167,0.5000899999999999,0.500279,0.661867
2.9757399999999997e-05,3.4044899999999997e-05,24271,1,0.00234452,0.000161061,0.00190449,0.00186476,0.263366,3.47703e-05,0.0315792,6.72004e-05,0.0519077,0.000675692,0.5000899999999999,0.5002800000000001,0.663431
2.9526300000000002e-05,3.98713e-05,15919,1,0.00245044,0.000152155,0.00218389,0.00218389,0.264925,3.98713e-05,0.0315792,6.46592e-05,0.055708600000000004,0.000585637,0.500092,0.500282,0.664996
2.9434699999999998e-05,4.576520000000001e-05,15919,1,0.00272101,0.000155541,0.00250672,0.00250672,0.26648299999999997,4.576520000000001e-05,0.0315792,6.433159999999999e-05,0.0557211,0.000570112,0.500093,0.500282,0.666558
2.9563099999999998e-05,4.24948e-05,28239,1,0.0033944,0.000170013,0.00258428,0.00232759,0.268041,4.71812e-05,0.0315792,6.613e-05,0.052440099999999996,0.000723322,0.500093,0.500283,0.6681159999999999
2.9935700000000002e-05,4.28911e-05,28239,1,0.00357479,0.00018115700000000001,0.00282528,0.0023493000000000003,0.2696,5.15812e-05,0.0315792,6.79053e-05,0.0509875,0.000791193,0.500093,0.500282,0.669675
3.0296100000000003e-05,4.21187e-05,28239,1,0.00294033,0.000184008,0.00281275,0.00230699,0.271158,5.135229999999999e-05,0.0315792,6.76418e-05,0.0579888,0.0007062510000000001,0.500093,0.500282,0.6712319999999999
3.0550100000000004e-05,3.7096e-05,27181,1,0.00256301,0.000175715,0.00328922,0.00203188,0.27271599999999996,6.0051400000000006e-05,0.0315792,6.47736e-05,0.0593103,0.000638995,0.500093,0.5002810000000001,0.672787
3.06021e-05,3.55926e-05,27181,1,0.0018314,0.000158849,0.00309292,0.00194953,0.274275,5.64675e-05,0.0315792,6.09807e-05,0.0576131,0.000573219,0.500093,0.5002800000000001,0.674341
3.04921e-05,3.29494e-05,28205,1,0.00223658,0.000152227,0.00284061,0.00180475,0.275833,5.1861000000000004e-05,0.0315792,6.0425600000000006e-05,0.0556154,0.00067179,0.500092,0.5002800000000001,0.675895
3.02391e-05,3.1545100000000004e-05,21109,1,0.00239667,0.000155455,0.00277662,0.00172783,0.277392,5.06928e-05,0.0315792,6.246399999999999e-05,0.060819399999999996,0.000612816,0.5000899999999999,0.500279,0.677451
2.9862899999999998e-05,3.55829e-05,23218,1,0.0025249,0.000158544,0.00303098,0.0019489999999999998,0.27895,5.53366e-05,0.0315792,6.37072e-05,0.060976800000000005,0.000571885,0.500089,0.5002770000000001,0.679009
2.9485100000000003e-05,3.77128e-05,23218,1,0.0024865,0.000155695,0.00292588,0.00206566,0.280508,5.34177e-05,0.0315792,6.31225e-05,0.06072809999999999,0.000678106,0.500088,0.500276,0.680566
2.9306399999999998e-05,3.6455500000000004e-05,24054,1,0.00285187,0.000153702,0.0023318,0.0019968,0.282067,4.25716e-05,0.0315792,6.308279999999999e-05,0.0550609,0.000739611,0.500087,0.500276,0.6821229999999999
2.94123e-05,3.28026e-05,22038,1,0.00427231,0.000168091,0.00229805,0.00179672,0.283625,4.19554e-05,0.0315792,6.63091e-05,0.05720309999999999,0.000899776,0.5000859999999999,0.500275,0.6836770000000001
2.98014e-05,3.97883e-05,22038,1,0.00323397,0.000177657,0.00260939,0.00217935,0.285184,4.76396e-05,0.0315792,6.86925e-05,0.05852080000000001,0.0009500289999999999,0.500085,0.500273,0.68523
3.03021e-05,4.5336899999999996e-05,16816,1,0.00254879,0.000182114,0.00248326,0.00248326,0.286742,4.5336899999999996e-05,0.0315792,6.993180000000001e-05,0.0581627,0.00102037,0.500085,0.500272,0.686783
3.0699e-05,4.7647799999999995e-05,16816,1,0.00266846,0.000177609,0.00260984,0.00260984,0.2883,4.7647799999999995e-05,0.0315792,6.8823e-05,0.0496225,0.000955047,0.500085,0.500272,0.688343
3.08962e-05,4.85972e-05,16945,1,0.00336621,0.000170525,0.00266184,0.00266184,0.28985900000000003,4.85972e-05,0.0315792,6.78274e-05,0.0523707,0.0009333589999999999,0.500085,0.500272,0.6899029999999999
3.08935e-05,4.7980200000000005e-05,16945,1,0.00306976,0.000166672,0.00262804,0.00262804,0.291417,4.7980200000000005e-05,0.0315792,6.759270000000001e-05,0.0555557,0.000862751,0.500085,0.500273,0.691465
3.07331e-05,4.33092e-05,16945,1,0.00272365,0.00016595599999999998,0.0023721999999999997,0.0023721999999999997,0.292975,4.33092e-05,0.0315792,6.84272e-05,0.055488800000000005,0.000901725,0.5000859999999999,0.500274,0.693028
3.04489e-05,3.43456e-05,16943,1,0.0022855,0.000156713,0.00188123,0.00188123,0.294534,3.43456e-05,0.0315792,6.68662e-05,0.05189119999999999,0.0006939610000000001,0.5000859999999999,0.500275,0.694592
3.0171799999999998e-05,4.00497e-05,16943,1,0.00227009,0.000148496,0.00219366,0.00219366,0.296092,4.00497e-05,0.0315792,6.51041e-05,0.0556325,0.000622455,0.500088,0.500276,0.696156
3.00111e-05,4.58116e-05,16943,1,0.00262714,0.000149717,0.00250926,0.00250926,0.297651,4.58116e-05,0.0315792,6.45327e-05,0.0555798,0.000536726,0.500089,0.5002770000000001,0.69772
3.0063800000000002e-05,5.14966e-05,16943,1,0.00329496,0.000163497,0.00282065,0.00282065,0.299209,5.14966e-05,0.0315792,6.65804e-05,0.052301,0.000649707,0.500089,0.5002770000000001,0.699278
3.04021e-05,4.80166e-05,16943,1,0.00343899,0.000177713,0.00263004,0.00263004,0.300767,4.80166e-05,0.0315792,6.92249e-05,0.050836599999999996,0.00078335,0.500089,0.5002770000000001,0.700837
3.07746e-05,3.9484200000000004e-05,28205,1,0.00297047,0.000184575,0.00262556,0.00216269,0.30232600000000004,4.7934799999999994e-05,0.0315792,7.0286e-05,0.0582506,0.0007363189999999999,0.500089,0.500276,0.702395
3.10618e-05,3.88255e-05,28205,1,0.00277053,0.0001799,0.00335861,0.00212661,0.303884,6.13182e-05,0.0315792,6.85247e-05,0.057901999999999995,0.000604164,0.500089,0.500276,0.70395
3.1157e-05,3.7617800000000004e-05,28205,1,0.00174004,0.00016481299999999998,0.0032208,0.00206046,0.305442,5.88021e-05,0.0315792,6.49316e-05,0.0575539,0.0005032169999999999,0.500089,0.500275,0.705504
3.10857e-05,3.52701e-05,29229,1,0.00214276,0.000154365,0.00304432,0.00193187,0.307001,5.55801e-05,0.0315792,6.29246e-05,0.0565586,0.000639584,0.500088,0.500274,0.707058
3.0851999999999995e-05,3.76366e-05,22133,1,0.00233664,0.000156035,0.00267048,0.00206149,0.308559,4.8755e-05,0.0315792,6.41558e-05,0.060803699999999995,0.000657446,0.500087,0.500273,0.7086140000000001
3.05094e-05,4.15874e-05,24242,1,0.0024625,0.00015972,0.00276208,0.00227789,0.310118,5.04273e-05,0.0315792,6.56374e-05,0.06005359999999999,0.000595921,0.500085,0.500272,0.71017
3.0104899999999997e-05,4.3230200000000005e-05,24242,1,0.00246518,0.000157851,0.00295389,0.00236787,0.311676,5.39291e-05,0.0315792,6.54182e-05,0.0607929,0.00060594,0.500084,0.500271,0.711728
2.9879899999999998e-05,4.17071e-05,16879,1,0.00243904,0.000154009,0.00228445,0.00228445,0.313234,4.17071e-05,0.0315792,6.48505e-05,0.0577342,0.000741943,0.5000829999999999,0.50027,0.7132850000000001
2.99194e-05,3.7373600000000004e-05,25265,1,0.003961500000000001,0.00016202,0.00228525,0.00204708,0.314793,4.17219e-05,0.0315792,6.70373e-05,0.056847400000000006,0.000857873,0.5000819999999999,0.500269,0.7148399999999999
3.02438e-05,3.89132e-05,23247,1,0.0033361999999999997,0.00017233599999999998,0.00230992,0.00213141,0.31635100000000005,4.21722e-05,0.0315792,6.96237e-05,0.056085300000000005,0.00092164,0.500081,0.500268,0.7163930000000001
3.07268e-05,4.51086e-05,17840,1,0.00285705,0.000178745,0.00247076,0.00247076,0.31790999999999997,4.51086e-05,0.0315792,7.11958e-05,0.058245000000000005,0.00101408,0.500081,0.500266,0.7179449999999999
3.11823e-05,4.7669399999999995e-05,17840,1,0.00244615,0.00017800099999999998,0.00261102,0.00261102,0.319468,4.7669399999999995e-05,0.0315792,7.07237e-05,0.0515809,0.000922854,0.500081,0.500266,0.719503
3.14483e-05,4.8110200000000006e-05,16945,1,0.00284105,0.000171399,0.00263516,0.00263516,0.32102600000000003,4.8110200000000006e-05,0.0315792,6.95772e-05,0.0526355,0.000908527,0.500081,0.500266,0.721063
3.1511100000000004e-05,4.89076e-05,17969,1,0.00313652,0.000165374,0.00267884,0.00267884,0.322585,4.89076e-05,0.0315792,6.867659999999999e-05,0.05577000000000001,0.000859626,0.500081,0.500267,0.722625
3.1414299999999995e-05,4.5618400000000004e-05,17969,1,0.00287535,0.000164568,0.00249868,0.00249868,0.32414299999999996,4.5618400000000004e-05,0.0315792,6.948229999999999e-05,0.055567,0.000907467,0.500081,0.500267,0.724187
3.11525e-05,3.07957e-05,29167,1,0.00232544,0.000157252,0.00176227,0.00168679,0.325701,3.21737e-05,0.0315792,6.835310000000001e-05,0.0528534,0.00069766,0.5000819999999999,0.500268,0.725751
3.09002e-05,3.51411e-05,17934,1,0.00226874,0.000147989,0.0019248000000000002,0.0019248000000000002,0.32726,3.51411e-05,0.0315792,6.672609999999999e-05,0.054724,0.000617354,0.5000829999999999,0.50027,0.7273149999999999
3.07343e-05,4.03505e-05,17967,1,0.00259649,0.00014716799999999998,0.00221014,0.00221014,0.328818,4.03505e-05,0.0315792,6.60875e-05,0.0559261,0.000507385,0.500084,0.50027,0.72888
3.07591e-05,4.56577e-05,17967,1,0.00328892,0.000158837,0.00250083,0.00250083,0.330377,4.56577e-05,0.0315792,6.83276e-05,0.0555938,0.000625749,0.500085,0.500271,0.73044
3.10583e-05,4.26941e-05,30287,1,0.00336745,0.000174364,0.0023487,0.00233851,0.331935,4.28803e-05,0.0315792,7.14577e-05,0.052852699999999996,0.000774657,0.500085,0.500271,0.7319979999999999
3.14716e-05,3.714e-05,29229,1,0.00310991,0.000184987,0.00255707,0.00203429,0.333493,4.6684399999999996e-05,0.0315792,7.347340000000001e-05,0.0567384,0.0007353689999999999,0.500085,0.50027,0.733556
3.1805100000000005e-05,3.65764e-05,29229,1,0.00303212,0.000183942,0.00336131,0.00200342,0.335052,6.13675e-05,0.0315792,7.244180000000001e-05,0.0568687,0.000649785,0.500085,0.50027,0.735112
3.19632e-05,3.52683e-05,29229,1,0.00183751,0.000171174,0.00361966,0.00193177,0.33660999999999996,6.608409999999999e-05,0.0315792,6.90595e-05,0.0574293,0.000542232,0.500085,0.500269,0.7366659999999999
3.19444e-05,3.30451e-05,30253,1,0.00211888,0.000158103,0.00347892,0.0018100000000000002,0.33816799999999997,6.35146e-05,0.0315792,6.6145e-05,0.0579106,0.0006247630000000001,0.500084,0.500268,0.738219
3.17622e-05,3.33847e-05,30253,1,0.00236201,0.00015696700000000002,0.00306122,0.0018285999999999999,0.339727,5.58887e-05,0.0315792,6.64348e-05,0.0595139,0.000697445,0.5000829999999999,0.500267,0.739775
3.14631e-05,3.87915e-05,23157,1,0.0026557,0.000160412,0.00254303,0.00212475,0.341285,4.6428000000000003e-05,0.0315792,6.802260000000001e-05,0.060467099999999996,0.000582064,0.500081,0.500266,0.7413310000000001
3.10827e-05,3.99264e-05,25266,1,0.00243102,0.00016135,0.0029453,0.00218691,0.342844,5.377229999999999e-05,0.0315792,6.85684e-05,0.0604054,0.000630416,0.50008,0.500265,0.742889
3.08211e-05,3.81351e-05,25162,1,0.0024719,0.000157073,0.00237488,0.00208879,0.344402,4.3358199999999994e-05,0.0315792,6.7884e-05,0.059426599999999996,0.000755571,0.500079,0.500264,0.744446
3.07984e-05,3.3890399999999997e-05,26289,1,0.00355548,0.00015976399999999998,0.00236163,0.00185629,0.34596,4.3116400000000006e-05,0.0315792,6.90402e-05,0.0576605,0.000809979,0.500078,0.500263,0.746001
3.1076e-05,3.2549200000000003e-05,24086,1,0.00363115,0.00017292900000000002,0.00222795,0.00178283,0.347519,4.06756e-05,0.0315792,7.19667e-05,0.05709169999999999,0.0008349480000000001,0.500077,0.500262,0.747554
3.1596799999999995e-05,3.83972e-05,18864,1,0.00303288,0.000179176,0.0022726999999999995,0.00210315,0.34907699999999997,4.1492700000000003e-05,0.0315792,7.38257e-05,0.056556100000000005,0.000978748,0.5000760000000001,0.50026,0.749107
3.21213e-05,4.7628999999999994e-05,17969,1,0.00249633,0.000179906,0.00260881,0.00260881,0.350635,4.7628999999999994e-05,0.0315792,7.369930000000001e-05,0.0566274,0.000957272,0.5000760000000001,0.50026,0.750663
3.24554e-05,5.02819e-05,17969,1,0.00278493,0.00017134599999999998,0.00275412,0.00275412,0.352194,5.02819e-05,0.0315792,7.17946e-05,0.052916399999999995,0.00091209,0.5000760000000001,0.50026,0.752223
3.25969e-05,5.04075e-05,18993,1,0.00322299,0.00016379,0.00279582,0.00276099,0.353752,5.10433e-05,0.0315792,7.037100000000001e-05,0.0555499,0.000870105,0.5000760000000001,0.50026,0.753784
3.2558e-05,4.74633e-05,18993,1,0.0030586,0.000162396,0.00265647,0.00259973,0.355311,4.84992e-05,0.0315792,7.10257e-05,0.0557109,0.000878257,0.5000760000000001,0.500261,0.755346
3.235e-05,3.21295e-05,28139,1,0.00253939,0.000159071,0.00187505,0.00175985,0.356869,3.42327e-05,0.0315792,7.10208e-05,0.0546419,0.000774438,0.500077,0.500262,0.756909
3.2127e-05,3.01684e-05,24939,1,0.0023474,0.00015224799999999998,0.00183822,0.00165243,0.358427,3.3560300000000005e-05,0.0315792,7.00998e-05,0.052891099999999996,0.000620995,0.500078,0.500263,0.758474
3.19523e-05,3.48239e-05,18991,1,0.00248831,0.000150243,0.00198915,0.00190743,0.35998600000000003,3.63158e-05,0.0315792,6.95596e-05,0.0558202,0.000521467,0.500079,0.500264,0.760038
3.19285e-05,4.00017e-05,18991,1,0.00328003,0.000159625,0.00227906,0.00219103,0.36154400000000003,4.16088e-05,0.0315792,7.155430000000001e-05,0.05585740000000001,0.000583858,0.50008,0.500264,0.7616
3.2145100000000005e-05,3.79006e-05,31311,1,0.00316677,0.00017517299999999998,0.00223194,0.00207595,0.363103,4.07485e-05,0.0315792,7.47375e-05,0.0526057,0.000740718,0.50008,0.500265,0.763157
3.2576799999999996e-05,3.18031e-05,31311,1,0.0032869999999999996,0.000186217,0.00234767,0.00174197,0.364661,4.2861499999999996e-05,0.0315792,7.74047e-05,0.05252419999999999,0.000742186,0.50008,0.500264,0.764716
3.2947199999999995e-05,3.4515300000000005e-05,30253,1,0.00294485,0.00018701200000000002,0.00317829,0.00189053,0.366219,5.8026e-05,0.0315792,7.68842e-05,0.058096,0.0006793880000000001,0.50008,0.500263,0.7662720000000001
3.31838e-05,3.40109e-05,30253,1,0.00215401,0.00017695299999999998,0.0036371000000000003,0.0018629000000000002,0.367778,6.640260000000001e-05,0.0315792,7.38917e-05,0.0564279,0.0006100880000000001,0.50008,0.500263,0.767826
3.32329e-05,3.21864e-05,30253,1,0.00185239,0.000161183,0.00334543,0.00176296,0.369336,6.10775e-05,0.0315792,6.993260000000001e-05,0.0580064,0.00058735,0.500079,0.500262,0.7693800000000001
3.31294e-05,2.928e-05,31277,1,0.00229283,0.00015737799999999998,0.00303769,0.00160377,0.370894,5.54591e-05,0.0315792,6.94885e-05,0.0582565,0.0006768089999999999,0.500078,0.500261,0.770935
3.29084e-05,3.27862e-05,24181,1,0.00243587,0.000160931,0.00253328,0.00179581,0.37245300000000003,4.62501e-05,0.0315792,7.10197e-05,0.06082100000000001,0.0005974999999999999,0.500077,0.50026,0.772491
3.25844e-05,3.54739e-05,26290,1,0.00239932,0.00016339299999999999,0.00283455,0.00194303,0.37401100000000004,5.17504e-05,0.0315792,7.1673e-05,0.0600457,0.000600005,0.500075,0.500259,0.774048
3.23027e-05,3.51907e-05,26290,1,0.00244517,0.00016052200000000002,0.00253522,0.00192752,0.37556999999999996,4.62856e-05,0.0315792,7.1223e-05,0.060264,0.000733213,0.500074,0.500258,0.775605
3.22078e-05,3.24178e-05,27313,1,0.00313423,0.000159467,0.00226854,0.00177564,0.377128,4.14167e-05,0.0315792,7.13488e-05,0.05639109999999999,0.000767694,0.500073,0.500257,0.777161
3.2413400000000004e-05,2.8120500000000003e-05,30125,1,0.0040194,0.00017327,0.00251793,0.00154026,0.378686,4.5969799999999995e-05,0.0315792,7.43906e-05,0.0570877,0.000930807,0.5000720000000001,0.500256,0.7787149999999999
3.2895500000000004e-05,2.29011e-05,25110,1,0.00310518,0.000180545,0.00236852,0.00125437,0.380245,4.32421e-05,0.0315792,7.64257e-05,0.057545000000000006,0.000970443,0.500071,0.500254,0.780267
3.34349e-05,2.83046e-05,18993,1,0.00238468,0.000183295,0.00251305,0.00155034,0.381803,4.5880799999999996e-05,0.0315792,7.67756e-05,0.057661199999999996,0.000969844,0.500071,0.500253,0.781822
3.38519e-05,3.12165e-05,18993,1,0.00273762,0.00017608900000000001,0.00277159,0.00170984,0.383361,5.06009e-05,0.0315792,7.49761e-05,0.051335900000000004,0.0009213730000000001,0.500071,0.500253,0.783381
3.40658e-05,3.1279e-05,20017,1,0.00324031,0.00016798,0.00278982,0.00171326,0.38492,5.0933800000000004e-05,0.0315792,7.33838e-05,0.052701,0.000894079,0.500071,0.500253,0.784942
3.40768e-05,2.9677600000000002e-05,20017,1,0.00302008,0.000165738,0.00268886,0.00162555,0.38647800000000004,4.90905e-05,0.0315792,7.3615e-05,0.0554323,0.000858367,0.500071,0.500254,0.786504
3.39293e-05,2.6182600000000002e-05,20017,1,0.00260178,0.00016507299999999998,0.00236565,0.00143411,0.38803699999999997,4.3189700000000004e-05,0.0315792,7.41267e-05,0.0555135,0.000836255,0.5000720000000001,0.500255,0.788067
3.37304e-05,2.14986e-05,31215,1,0.00232499,0.000158418,0.00197917,0.00117755,0.38959499999999997,3.61338e-05,0.0315792,7.33169e-05,0.0519634,0.000616596,0.500073,0.500256,0.7896310000000001
3.35518e-05,2.5258400000000002e-05,28335,1,0.00238102,0.000154859,0.00192112,0.00138349,0.39115300000000003,3.50738e-05,0.0315792,7.295270000000001e-05,0.05573290000000001,0.000545906,0.500074,0.500257,0.791195
3.34903e-05,2.91931e-05,20015,1,0.00260915,0.000160085,0.00215232,0.00159901,0.392712,3.9294899999999995e-05,0.0315792,7.413e-05,0.0557207,0.000518686,0.500075,0.500257,0.792758
3.36386e-05,2.93282e-05,19985,1,0.00328786,0.00017361099999999997,0.00219372,0.00160641,0.39427,4.00507e-05,0.0315792,7.70813e-05,0.052422800000000006,0.00068328,0.500075,0.500258,0.794316
3.40559e-05,2.98818e-05,32335,1,0.00341287,0.00018565599999999997,0.0021896,0.00163673,0.395829,3.99756e-05,0.0315792,8.00864e-05,0.0496608,0.000769503,0.500075,0.500257,0.795875
3.44611e-05,2.3635799999999998e-05,31277,1,0.00281874,0.000189459,0.00305564,0.00129461,0.397387,5.5786800000000006e-05,0.0315792,8.04667e-05,0.058391599999999995,0.000711539,0.500075,0.500256,0.7974319999999999
3.47594e-05,2.43357e-05,31277,1,0.00255302,0.00018325,0.00367658,0.00133295,0.398945,6.71233e-05,0.0315792,7.82374e-05,0.0588325,0.00063734,0.500075,0.500256,0.798986
3.48675e-05,2.0114e-05,31277,1,0.0017579,0.00016781,0.00342885,0.00110171,0.40050399999999997,6.26004e-05,0.0315792,7.420590000000001e-05,0.057579,0.000568165,0.500074,0.500255,0.8005399999999999
3.48129e-05,2.32952e-05,32301,1,0.00219675,0.000161371,0.00318344,0.00127596,0.402062,5.81201e-05,0.0315792,7.29904e-05,0.055175999999999996,0.0006577330000000001,0.500073,0.500254,0.802094
3.46309e-05,2.71588e-05,32301,1,0.00231319,0.000164647,0.00273796,0.00148758,0.40362,4.9987e-05,0.0315792,7.43635e-05,0.0608255,0.000604166,0.5000720000000001,0.500253,0.80365
3.4354000000000003e-05,2.86746e-05,27314,1,0.00249068,0.000168099,0.00283015,0.00157061,0.405179,5.1670100000000005e-05,0.0315792,7.53761e-05,0.0609837,0.0005621609999999999,0.500071,0.500252,0.805207
3.40642e-05,2.87905e-05,27314,1,0.00246858,0.000165727,0.00283104,0.00157696,0.406737,5.16863e-05,0.0315792,7.50422e-05,0.06073099999999999,0.00066547,0.500069,0.500251,0.806764
3.39321e-05,2.77831e-05,28150,1,0.00269944,0.000161012,0.00240708,0.00152178,0.408296,4.3946e-05,0.0315792,7.40669e-05,0.0550807,0.000715048,0.5000680000000001,0.50025,0.8083199999999999
3.40782e-05,2.48346e-05,31149,1,0.00412489,0.000170805,0.00231365,0.00136028,0.409854,4.2240299999999996e-05,0.0315792,7.62487e-05,0.0572552,0.000881081,0.5000680000000001,0.5002489999999999,0.809875
0.0,0.010687,19984,10,0.08189830000000001,0.010944,0.273715,0.0585364,0.00365472,0.0499721,0.0315792,0.00418386,0.316714,0.297696,0.500097,0.500297,0.40370900000000004
0.0005922869999999999,0.0191209,19983,10,0.0929678,0.0201066,0.42379399999999995,0.10473199999999999,0.00730945,0.077372,0.0315792,0.00825544,0.338916,0.319808,0.5000979999999999,0.5002989999999999,0.40738800000000003
0.00155137,0.0267562,20016,10,0.1049,0.0286844,0.46720900000000004,0.146553,0.0109642,0.08529830000000001,0.0315792,0.0123048,0.352538,0.333231,0.5001,0.500302,0.411102
0.00275252,0.0331531,20015,10,0.11545,0.0370085,0.591341,0.181591,0.014618899999999999,0.10796099999999999,0.0315792,0.016381299999999998,0.364831,0.34183800000000003,0.500103,0.500305,0.414843
0.00410349,0.0388685,19921,10,0.11563599999999999,0.0454689,0.703519,0.21289699999999998,0.018273599999999997,0.128441,0.0315792,0.0205288,0.37354499999999996,0.34687399999999996,0.500105,0.500306,0.41858599999999996
0.00552413,0.0443487,20048,10,0.0132141,0.054184,0.8253799999999999,0.242914,0.021928299999999998,0.15069000000000002,0.0315792,0.0247323,0.379465,0.351052,0.500103,0.500304,0.422392
0.00700096,0.04913630000000001,19954,10,0.184749,0.0627501,0.937051,0.269137,0.025583099999999998,0.171077,0.0315792,0.0289724,0.385898,0.365962,0.5001,0.500301,0.426213
0.00846594,0.053412699999999994,21007,10,0.183231,0.07242439999999999,1.1440700000000001,0.29256,0.029237799999999998,0.20887199999999997,0.0315792,0.0334825,0.405276,0.381598,0.500097,0.500297,0.430007
0.00998092,0.056227099999999995,21007,10,0.527226,0.0841138,1.50642,0.307975,0.0328925,0.275027,0.0315792,0.0382779,0.42527200000000004,0.383092,0.500095,0.500296,0.433918
0.0115955,0.05726180000000001,21009,10,0.7686029999999999,0.0966128,1.7553299999999998,0.313643,0.036547199999999995,0.320471,0.0315792,0.043259,0.435094,0.395984,0.500095,0.500297,0.437904
0.013258,0.060023,21009,10,1.27864,0.109279,1.96098,0.32876700000000003,0.040202,0.358016,0.0315792,0.048280699999999996,0.44054499999999996,0.392862,0.500097,0.5002989999999999,0.441925
0.014920600000000001,0.06950980000000001,22031,10,4.2403699999999995,0.129581,4.35264,0.380729,0.0438567,0.794661,0.0315792,0.0541899,0.46043999999999996,0.406612,0.500096,0.5002979999999999,0.44591499999999995
0.0166624,0.0791791,22032,10,7.072539999999999,0.158664,6.19324,0.433692,0.0475114,1.1307,0.0315792,0.0613202,0.465204,0.41694499999999995,0.5000939999999999,0.500296,0.45018
0.0183268,0.08150460000000001,23056,10,5.7967699999999995,0.19338699999999998,7.7165,0.446429,0.0511661,1.4088,0.0315792,0.0690865,0.45359799999999995,0.38067,0.5000939999999999,0.5002939999999999,0.454324
0.019543099999999997,0.0935058,23056,10,28.6484,0.296575,19.6136,0.5121640000000001,0.054820900000000006,3.58086,0.0315792,0.08109960000000001,0.49711700000000003,0.414783,0.500147,0.5002909999999999,0.458887
0.0193577,0.0838456,25104,10,25.0328,0.477459,36.2999,0.45925200000000005,0.058475599999999996,6.627269999999999,0.0315792,0.10999300000000001,0.974137,0.947722,0.49999099999999996,0.49995200000000006,0.613553
0.018318,0.0772651,27152,10,19.3681,0.46983400000000003,29.1512,0.423208,0.0621303,5.3221300000000005,0.0315792,0.119218,0.9985629999999999,0.966526,0.499963,0.49992200000000003,0.612459
0.0171296,0.0739106,27152,10,14.5838,0.46300600000000003,26.9667,0.404834,0.065785,4.92331,0.0315792,0.126665,0.9465,0.896151,0.499978,0.499884,0.6115109999999999
0.017096200000000002,0.0716327,27152,10,12.838,0.46146899999999996,23.0648,0.392357,0.0694398,4.21095,0.0315792,0.13450299999999998,0.973843,0.974065,0.49995900000000004,0.5000020000000001,0.6106659999999999
0.0175547,0.0736832,28176,10,15.0878,0.482542,26.7576,0.403589,0.0730945,4.88514,0.0315792,0.143224,0.925212,0.976137,0.49996499999999994,0.49992299999999995,0.610012
0.019288800000000002,0.0751038,29200,10,11.9107,0.490083,22.0882,0.41136999999999996,0.07674919999999999,4.03265,0.0315792,0.148484,0.8838590000000001,0.813422,0.499987,0.49995200000000006,0.609025
0.0211148,0.0765431,29167,10,8.136610000000001,0.48012299999999997,18.6211,0.419253,0.0804039,3.39965,0.0315792,0.15263800000000002,0.870809,0.802683,0.499943,0.500013,0.60822
0.024856200000000002,0.0782532,29168,10,10.6609,0.502071,18.6347,0.42862,0.0840587,3.40213,0.0315792,0.159102,0.9469770000000001,0.86726,0.499958,0.500051,0.607437
0.029630200000000002,0.0791048,30192,10,10.365,0.525071,19.1559,0.43328500000000003,0.0877134,3.49729,0.0315792,0.165632,0.9580139999999999,0.8756379999999999,0.499911,0.500106,0.606483
0.0348567,0.08087480000000001,31216,10,10.9685,0.531587,19.4118,0.44298000000000004,0.09136810000000001,3.5440199999999997,0.0315792,0.1704,0.9027350000000001,0.809679,0.499945,0.49992700000000007,0.606359
0.043051099999999995,0.0825827,31216,10,14.4559,0.531103,18.5819,0.452334,0.0950228,3.3925,0.0315792,0.17463099999999998,0.904488,0.803211,0.499914,0.500005,0.605409
0.0527342,0.0830549,33264,10,11.4766,0.534413,19.4608,0.454921,0.0986776,3.5529599999999997,0.0315792,0.179283,0.9253290000000001,0.818446,0.49996499999999994,0.49995200000000006,0.604379
0.06415710000000001,0.08426,33264,10,12.7644,0.5318579999999999,17.6793,0.46152200000000004,0.102332,3.2277,0.0315792,0.18426700000000001,0.978735,0.864974,0.499928,0.49988599999999994,0.604066
0.0,0.234496,19951,100,10.5832,0.041626800000000005,0.849958,0.128442,0.00625003,1.55177,0.0315792,0.0156447,0.921624,1.37648,0.5000979999999999,0.5002979999999999,0.406308
0.00323554,0.437201,19918,100,18.4457,0.0806186,2.1102,0.23947100000000002,0.0125001,3.85259,0.0315792,0.0314419,1.5909200000000001,2.04313,0.500101,0.5003029999999999,0.412857
0.008469599999999999,0.5608350000000001,20048,100,32.4995,0.134099,2.84216,0.307189,0.0187501,5.1889400000000006,0.0315792,0.050724,2.24697,2.71909,0.500102,0.500301,0.41965600000000003
0.0140055,55.2719,21008,100,4523.83,3.50685,161.374,30.2744,0.025000099999999997,294.62,0.0315792,0.5587529999999999,26.2964,10.5254,0.500089,0.5002909999999999,0.42663999999999996
0.0,3.02332,19952,1000,198.898,0.0624586,1.62805,0.165598,0.00625003,29.7232,0.0315792,0.0212164,27.2607,32.9118,0.5000979999999999,0.5002979999999999,0.406308
0.00448631,6.752460000000001,19984,1000,445.32199999999995,0.116353,4.00552,0.369856,0.0125001,73.1288,0.0315792,0.040889499999999995,34.6821,39.9773,0.5001,0.500302,0.413013
0.011266700000000001,136.787,20975,1000,10764.2,1.093,76.4483,7.4923,0.0187501,1395.72,0.0315792,0.15978900000000001,80.2676,57.2533,0.5000979999999999,0.500296,0.420004
0.07572960000000001,370573.0,28977,1000,44810400000.0,4603.46,210351.0,20297.6,0.025000099999999997,3840370.0,0.0315792,2113.93,387669.0,1653360.0,0.500598,0.499446,0.612777
0.0,1.60537e-05,9619,1,0.00840211,0.00025810599999999997,0.00293128,0.00278058,0.00155838,1.6923800000000002e-05,0.0315792,7.53702e-05,0.05652000000000001,0.000740259,0.500097,0.500297,0.401616
9.03519e-07,2.703e-05,9619,1,0.00844702,0.0004911890000000001,0.004882,0.00468174,0.00311676,2.8186199999999998e-05,0.0315792,0.000145622,0.05655419999999999,0.000669775,0.500097,0.500297,0.403171
1.98942e-06,3.84282e-05,13866,1,0.0078439,0.000698222,0.00666704,0.00665596,0.00467514,3.84922e-05,0.0315792,0.000209845,0.051749199999999995,0.00072906,0.500097,0.500297,0.404731
2.9095799999999995e-06,5.09438e-05,12624,1,0.00794436,0.000888065,0.00882373,0.00882373,0.00623352,5.09438e-05,0.0315792,0.000269357,0.054772900000000006,0.0007362139999999999,0.5000979999999999,0.5002979999999999,0.406292
3.53291e-06,6.358359999999999e-05,13647,1,0.00847672,0.00106152,0.011013,0.011013,0.0077919,6.358359999999999e-05,0.0315792,0.000324038,0.0548188,0.000802161,0.5000979999999999,0.5002989999999999,0.407854
3.83404e-06,7.67695e-05,13647,1,0.00877412,0.00122831,0.013296899999999999,0.013296899999999999,0.00935028,7.67695e-05,0.0315792,0.000377021,0.0549725,0.000797431,0.500099,0.5003,0.40941700000000003
3.90355e-06,8.90125e-05,13647,1,0.00763285,0.00139154,0.015417400000000001,0.015417400000000001,0.0109087,8.90125e-05,0.0315792,0.00042910199999999994,0.051479899999999995,0.000600077,0.5001,0.500301,0.41098100000000004
3.9129e-06,9.98149e-05,13647,1,0.00751707,0.00154758,0.0172885,0.0172885,0.012467,9.98149e-05,0.0315792,0.00047884,0.05535740000000001,0.000434508,0.500102,0.5003029999999999,0.412546
4.0295300000000005e-06,0.00010957799999999999,13647,1,0.00762749,0.00169356,0.0189796,0.0189796,0.014025399999999999,0.00010957799999999999,0.0315792,0.000526075,0.055420699999999996,0.00045769800000000003,0.500103,0.500304,0.414108
4.36606e-06,0.00011559999999999999,13647,1,0.00688018,0.00182712,0.0200225,0.0200225,0.0155838,0.00011559999999999999,0.0315792,0.000570245,0.052173800000000006,0.0006361159999999999,0.500104,0.500304,0.415666
4.984559999999999e-06,0.00012035700000000001,13648,1,0.00617033,0.0019421,0.0208464,0.0208464,0.0171422,0.00012035700000000001,0.0315792,0.000609309,0.050857400000000004,0.0006760539999999999,0.500104,0.500304,0.417225
5.31077e-06,0.000127695,13648,1,0.00554445,0.00204323,0.022117400000000002,0.022117400000000002,0.018700599999999998,0.000127695,0.0315792,0.000643676,0.0582605,0.0005992209999999999,0.500104,0.500304,0.418782
5.17901e-06,0.000133994,13648,1,0.00477076,0.00212809,0.0232084,0.0232084,0.020258900000000003,0.000133994,0.0315792,0.000672941,0.0575403,0.00047231599999999997,0.500104,0.500304,0.420336
4.59672e-06,0.000138297,13648,1,0.00416283,0.00218772,0.023953799999999997,0.023953799999999997,0.0218173,0.000138297,0.0315792,0.000695141,0.0570495,0.00047186,0.500104,0.5003029999999999,0.42189099999999996
3.5614599999999994e-06,0.000142122,13648,1,0.00389662,0.00222713,0.0246162,0.0246162,0.0233757,0.000142122,0.0315792,0.000711264,0.0568261,0.000584025,0.500103,0.5003029999999999,0.423446
2.12945e-06,0.000144255,13999,1,0.00405372,0.00225594,0.0249857,0.0249857,0.024934099999999997,0.000144255,0.0315792,0.000724253,0.0606418,0.000563896,0.500102,0.500302,0.425004
4.2500799999999996e-07,0.000144433,13999,1,0.00448611,0.00227264,0.0250165,0.0250165,0.026492500000000002,0.000144433,0.0315792,0.000733275,0.060354399999999996,0.000517525,0.500101,0.500301,0.426562
1.2968500000000001e-06,0.000142085,14000,1,0.00452503,0.00228039,0.024609799999999998,0.024609799999999998,0.028050799999999997,0.000142085,0.0315792,0.0007395460000000001,0.06059730000000001,0.0006489569999999999,0.5001,0.500301,0.42812
2.67211e-06,0.000137439,13813,1,0.00327866,0.00227113,0.023805200000000002,0.023805200000000002,0.0296092,0.000137439,0.0315792,0.000740627,0.056826,0.00061161,0.500099,0.5003,0.42967700000000003
3.59449e-06,0.000128062,13813,1,0.00340959,0.00224858,0.022180900000000003,0.022180900000000003,0.0311676,0.000128062,0.0315792,0.0007377519999999999,0.057063199999999994,0.000844248,0.500099,0.5003,0.43123100000000003
4.08086e-06,0.00012537600000000001,8688,1,0.00341468,0.00221682,0.0217157,0.0217157,0.032726,0.00012537600000000001,0.0315792,0.0007313360000000001,0.0578818,0.000983995,0.5000979999999999,0.5002979999999999,0.432784
4.6347e-06,0.00012205700000000001,8688,1,0.00313687,0.00217748,0.0211409,0.0211409,0.0342844,0.00012205700000000001,0.0315792,0.000721595,0.058027699999999995,0.000979183,0.5000979999999999,0.5002979999999999,0.434338
5.51327e-06,0.00011732299999999999,8688,1,0.00326559,0.00212428,0.0203209,0.0203209,0.0358427,0.00011732299999999999,0.0315792,0.00070726,0.0503852,0.0009209960000000001,0.5000979999999999,0.5002979999999999,0.43589799999999995
6.777380000000001e-06,0.000113757,13999,1,0.00406132,0.00205635,0.0197033,0.0197033,0.0374011,0.000113757,0.0315792,0.0006880660000000001,0.0522067,0.0009360639999999999,0.500099,0.5002979999999999,0.43745900000000004
8.47314e-06,0.00011009899999999999,13999,1,0.00450608,0.00197716,0.019069799999999998,0.019069799999999998,0.0389595,0.00011009899999999999,0.0315792,0.000665071,0.05540980000000001,0.000880245,0.500099,0.5002989999999999,0.439021
1.0503599999999999e-05,0.00010605,14000,1,0.00447756,0.00189253,0.018368400000000003,0.018368400000000003,0.0405179,0.00010605,0.0315792,0.000640039,0.0554002,0.000954355,0.5001,0.5003,0.44058400000000003
1.2691e-05,0.000102651,14000,1,0.00403486,0.00180695,0.0177796,0.0177796,0.042076300000000004,0.000102651,0.0315792,0.000614502,0.051817999999999996,0.000778321,0.500101,0.500302,0.44214899999999996
1.48764e-05,9.80525e-05,14858,1,0.00464275,0.00171918,0.0169998,0.0169832,0.0436346,9.81482e-05,0.0315792,0.000587856,0.055635800000000006,0.0006801,0.500102,0.5003029999999999,0.44371400000000005
1.67861e-05,9.30144e-05,14671,1,0.00549792,0.00162957,0.0163654,0.0161106,0.045193000000000004,9.448540000000002e-05,0.0315792,0.000560414,0.055632799999999996,0.000628317,0.500104,0.500304,0.44527799999999995
1.8230699999999998e-05,8.71685e-05,14671,1,0.00630514,0.00153907,0.015344700000000001,0.015097999999999999,0.0467514,8.85926e-05,0.0315792,0.0005324819999999999,0.0523895,0.0007596660000000001,0.500104,0.500305,0.44683599999999996
1.90549e-05,8.15205e-05,14859,1,0.00764024,0.00144415,0.014119799999999998,0.014119799999999998,0.0483098,8.15205e-05,0.0315792,0.0005033,0.0495999,0.000859176,0.500105,0.500305,0.448396
1.95624e-05,7.79592e-05,14704,1,0.00638688,0.00134726,0.0135029,0.0135029,0.049868199999999994,7.79592e-05,0.0315792,0.00047376,0.05832949999999999,0.000837312,0.500105,0.500304,0.449954
2.01185e-05,7.458930000000001e-05,14704,1,0.00649726,0.00124669,0.012919299999999998,0.012919299999999998,0.0514265,7.458930000000001e-05,0.0315792,0.000443098,0.0587865,0.0007342280000000001,0.500105,0.500304,0.45151
2.0919099999999998e-05,7.02678e-05,14704,1,0.00592921,0.00113997,0.012170700000000001,0.012170700000000001,0.0529849,7.02678e-05,0.0315792,0.00041029699999999995,0.0576466,0.000578385,0.500105,0.500304,0.453064
2.18936e-05,6.54445e-05,14704,1,0.00660309,0.00102865,0.0113353,0.0113353,0.054543299999999996,6.54445e-05,0.0315792,0.000376223,0.0561028,0.0006885060000000001,0.500104,0.5003029999999999,0.454618
2.29853e-05,6.03372e-05,14704,1,0.00665515,0.00092125,0.0104507,0.0104507,0.05610169999999999,6.03372e-05,0.0315792,0.00034285699999999996,0.0608351,0.0007001280000000001,0.500103,0.500302,0.45617399999999997
2.40344e-05,5.47401e-05,14704,1,0.00683604,0.000820992,0.00948127,0.00948127,0.0576601,5.47401e-05,0.0315792,0.000311173,0.060599599999999997,0.00063615,0.500102,0.500302,0.45773100000000005
2.48948e-05,4.84895e-05,14704,1,0.00722723,0.000729603,0.00839863,0.00839863,0.0592184,4.84895e-05,0.0315792,0.000281925,0.060726999999999996,0.0008029339999999999,0.5001,0.500301,0.45928800000000003
2.52558e-05,4.15282e-05,14859,1,0.00839716,0.000648619,0.00719289,0.00719289,0.060776800000000006,4.15282e-05,0.0315792,0.000256069,0.05640880000000001,0.0008627039999999999,0.5001,0.5003,0.460845
2.4943400000000002e-05,3.3807e-05,14836,1,0.00998456,0.00058744,0.00585554,0.00585554,0.0623352,3.3807e-05,0.0315792,0.000234675,0.057460500000000005,0.000931792,0.500099,0.5002989999999999,0.462399
2.3770300000000002e-05,2.6785300000000003e-05,18927,1,0.00868361,0.0005490580000000001,0.00483132,0.00463936,0.06389360000000001,2.78936e-05,0.0315792,0.000218767,0.0583404,0.00098572,0.500099,0.5002979999999999,0.46395200000000003
2.18842e-05,3.26003e-05,8753,1,0.00795305,0.000533312,0.00564654,0.00564654,0.065452,3.26003e-05,0.0315792,0.000206867,0.058282299999999995,0.00121074,0.5000979999999999,0.500297,0.46550600000000003
1.98878e-05,4.02252e-05,8753,1,0.00925442,0.000539835,0.00696722,0.00696722,0.06701030000000001,4.02252e-05,0.0315792,0.00019926700000000002,0.051499,0.00118438,0.500099,0.500297,0.46706499999999995
1.79382e-05,4.60433e-05,9777,1,0.00946937,0.000568493,0.00797493,0.00797493,0.0685687,4.60433e-05,0.0315792,0.000197042,0.052577099999999995,0.0012155,0.500099,0.5002979999999999,0.46862600000000004
1.62878e-05,5.0941000000000006e-05,9777,1,0.00908574,0.000615875,0.00882325,0.00882325,0.07012710000000001,5.0941000000000006e-05,0.0315792,0.00019915099999999998,0.055738199999999995,0.00116607,0.500099,0.5002979999999999,0.470188
1.48403e-05,5.3711899999999996e-05,9777,1,0.00849711,0.0006738810000000001,0.00930317,0.00930317,0.0716855,5.3711899999999996e-05,0.0315792,0.000204359,0.05560740000000001,0.00120937,0.5001,0.5002989999999999,0.47175100000000003
1.3519300000000001e-05,4.99698e-05,9711,1,0.00783662,0.0007271239999999999,0.00865502,0.00865502,0.0732439,4.99698e-05,0.0315792,0.000210919,0.0519038,0.00107038,0.500101,0.500301,0.473315
1.2295e-05,5.85202e-05,9712,1,0.00704837,0.000775593,0.010136,0.010136,0.0748022,5.85202e-05,0.0315792,0.00021877799999999998,0.0556749,0.0009321310000000001,0.500102,0.500302,0.47488
1.0985799999999999e-05,6.612810000000001e-05,9712,1,0.00668827,0.000825048,0.0114537,0.0114537,0.07636060000000001,6.612810000000001e-05,0.0315792,0.000229021,0.0555948,0.000780509,0.500103,0.5003029999999999,0.476445
9.41268e-06,7.26701e-05,9712,1,0.00677529,0.000875549,0.012586799999999999,0.012586799999999999,0.077919,7.26701e-05,0.0315792,0.000241228,0.05445980000000001,0.0008772739999999999,0.500104,0.500304,0.478005
7.43298e-06,7.71805e-05,9712,1,0.00761577,0.000929468,0.0133681,0.0133681,0.07947739999999999,7.71805e-05,0.0315792,0.00025619900000000003,0.05167180000000001,0.000988058,0.500104,0.500304,0.479563
5.27895e-06,8.086850000000001e-05,9711,1,0.00594521,0.000978926,0.014006799999999998,0.014006799999999998,0.0810358,8.086850000000001e-05,0.0315792,0.000270606,0.056826699999999994,0.00093175,0.500105,0.5003029999999999,0.48112200000000005
3.1790699999999998e-06,8.51195e-05,9711,1,0.00559768,0.00102219,0.0147431,0.0147431,0.0825941,8.51195e-05,0.0315792,0.000283871,0.0578207,0.000802214,0.500105,0.5003029999999999,0.482678
1.3071799999999998e-06,7.677859999999999e-05,9711,1,0.00437912,0.00105151,0.0132984,0.0132984,0.08415249999999999,7.677859999999999e-05,0.0315792,0.00029314900000000004,0.0575355,0.0006407790000000001,0.500104,0.500302,0.484232
3.77333e-07,7.04929e-05,9743,1,0.00440121,0.00108005,0.0122097,0.0122097,0.08571089999999999,7.04929e-05,0.0315792,0.000301478,0.0574942,0.0007200510000000001,0.500104,0.500302,0.48578599999999994
1.93592e-06,7.01328e-05,10767,1,0.00423128,0.00110501,0.0121474,0.0121474,0.0872693,7.01328e-05,0.0315792,0.000309044,0.060404700000000006,0.000771419,0.500103,0.500301,0.487342
3.4834100000000002e-06,7.045949999999999e-05,10767,1,0.00414732,0.00112235,0.012204000000000001,0.012204000000000001,0.0888277,7.045949999999999e-05,0.0315792,0.00031472900000000003,0.0601075,0.00067793,0.500101,0.5003,0.48889799999999994
5.021969999999999e-06,7.07096e-05,10767,1,0.00399385,0.0011315,0.0122473,0.0122473,0.09038600000000001,7.07096e-05,0.0315792,0.00031881,0.06081230000000001,0.0007137119999999999,0.5001,0.5002989999999999,0.49045600000000006
6.682260000000001e-06,7.0214e-05,10767,1,0.00463323,0.00113618,0.0121614,0.0121614,0.0919444,7.0214e-05,0.0315792,0.00032172900000000004,0.0594347,0.0008855730000000001,0.500099,0.5002979999999999,0.49201300000000003
8.57127e-06,7.01895e-05,16047,1,0.00597359,0.00114249,0.012972200000000001,0.0121572,0.0935028,7.489520000000001e-05,0.0315792,0.000323999,0.058117999999999996,0.000890939,0.500099,0.500297,0.493569
1.07922e-05,7.03283e-05,16047,1,0.00534882,0.00114311,0.013761099999999998,0.012181200000000001,0.0950612,7.94495e-05,0.0315792,0.00032422799999999997,0.0571153,0.000885791,0.5000979999999999,0.500296,0.495122
1.31337e-05,7.05064e-05,16047,1,0.00386277,0.00113476,0.013847,0.012212100000000002,0.0966196,7.99459e-05,0.0315792,0.000323153,0.0578278,0.00112447,0.5000979999999999,0.5002949999999999,0.496675
1.5358e-05,7.07137e-05,15861,1,0.00338303,0.00111974,0.013412,0.012248,0.0981779,7.74342e-05,0.0315792,0.000320971,0.0543355,0.00105133,0.5000979999999999,0.5002949999999999,0.498233
1.74595e-05,7.07505e-05,15861,1,0.00388116,0.00110036,0.0128767,0.0122544,0.0997363,7.43439e-05,0.0315792,0.000317614,0.0527629,0.0009942969999999999,0.5000979999999999,0.5002949999999999,0.49979300000000004
1.93491e-05,7.06694e-05,10767,1,0.00408688,0.00107962,0.012240299999999999,0.012240299999999999,0.10129500000000001,7.06694e-05,0.0315792,0.000313467,0.055861900000000006,0.0009481489999999999,0.5000979999999999,0.5002949999999999,0.501355
2.09598e-05,7.02262e-05,10767,1,0.00340729,0.00105707,0.0121635,0.0121635,0.102853,7.02262e-05,0.0315792,0.000308727,0.055552300000000006,0.0010237,0.5000979999999999,0.500296,0.5029170000000001
2.23746e-05,6.96409e-05,10736,1,0.00281392,0.00102145,0.012062200000000002,0.012062200000000002,0.10441099999999999,6.96409e-05,0.0315792,0.000300572,0.053624,0.000904878,0.500099,0.500297,0.5044810000000001
2.3719400000000002e-05,6.93233e-05,10736,1,0.00236454,0.000974952,0.0120071,0.0120071,0.10597000000000001,6.93233e-05,0.0315792,0.00028932599999999996,0.0536909,0.000752905,0.5001,0.5002989999999999,0.506045
2.50083e-05,6.82483e-05,10736,1,0.00242423,0.000924955,0.011821,0.011821,0.107528,6.82483e-05,0.0315792,0.000277172,0.0557881,0.0006014130000000001,0.500102,0.5003,0.50761
2.6462600000000003e-05,6.64829e-05,10736,1,0.00387448,0.00087343,0.0115152,0.0115152,0.10908699999999999,6.64829e-05,0.0315792,0.000264277,0.0558597,0.000695338,0.500103,0.5003,0.509171
2.82011e-05,6.31494e-05,10736,1,0.00358672,0.000826582,0.0109378,0.0109378,0.11064500000000001,6.31494e-05,0.0315792,0.000252595,0.05262669999999999,0.0008323769999999999,0.500103,0.500301,0.510729
3.01197e-05,5.90231e-05,10736,1,0.00364975,0.000780872,0.0102231,0.0102231,0.112203,5.90231e-05,0.0315792,0.000241041,0.0539396,0.0007597989999999999,0.500103,0.5003,0.512288
3.19278e-05,5.6067700000000005e-05,11759,1,0.00329902,0.00072948,0.00971122,0.00971122,0.11376199999999999,5.6067700000000005e-05,0.0315792,0.00022746,0.058087599999999996,0.000736385,0.500103,0.5003,0.513844
3.34393e-05,4.9765900000000004e-05,11759,1,0.00254679,0.000668862,0.00861971,0.00861971,0.11532,4.9765900000000004e-05,0.0315792,0.000210772,0.057324900000000005,0.000593541,0.500103,0.5002989999999999,0.5153979999999999
3.4635e-05,4.29019e-05,11791,1,0.00265787,0.000608964,0.00743084,0.00743084,0.116878,4.29019e-05,0.0315792,0.00019266099999999998,0.058348800000000006,0.00062692,0.500102,0.5002989999999999,0.5169520000000001
3.5545e-05,3.6933899999999995e-05,11791,1,0.00269881,0.000552457,0.00639714,0.00639714,0.11843699999999999,3.6933899999999995e-05,0.0315792,0.000175638,0.059511800000000004,0.000723428,0.500101,0.5002979999999999,0.518508
3.6190300000000005e-05,3.13825e-05,11791,1,0.00294786,0.00049605,0.00543561,0.00543561,0.119995,3.13825e-05,0.0315792,0.00015816700000000002,0.0608398,0.000570009,0.5001,0.500297,0.520065
3.66504e-05,2.5119099999999998e-05,20976,1,0.00363329,0.000441886,0.00488619,0.00435075,0.121554,2.82104e-05,0.0315792,0.000141504,0.0599811,0.000630998,0.500099,0.500296,0.521623
3.70722e-05,2.17804e-05,20976,1,0.00373891,0.000389555,0.004356100000000001,0.00377247,0.12311199999999999,2.5149899999999998e-05,0.0315792,0.000127065,0.060260400000000006,0.0007357819999999999,0.5000979999999999,0.5002949999999999,0.523181
3.76443e-05,1.9517e-05,20976,1,0.00352666,0.000348194,0.00385515,0.00338045,0.12467,2.22577e-05,0.0315792,0.000115322,0.0573019,0.0007068139999999999,0.500097,0.5002939999999999,0.524737
3.8422e-05,1.9669500000000002e-05,17039,1,0.00372129,0.000322802,0.0037168,0.00340686,0.126229,2.14589e-05,0.0315792,0.000106968,0.0570623,0.000824585,0.500097,0.500293,0.526291
3.94182e-05,1.8383499999999998e-05,17039,1,0.0040647,0.00030389400000000003,0.00347378,0.00318411,0.12778699999999998,2.00558e-05,0.0315792,0.000101341,0.0574533,0.0009401969999999999,0.500096,0.5002909999999999,0.527845
4.04057e-05,2.05321e-05,10801,1,0.00405252,0.00029021200000000003,0.00355626,0.00355626,0.12934600000000002,2.05321e-05,0.0315792,9.671770000000001e-05,0.056620500000000004,0.000931776,0.500096,0.5002909999999999,0.5294
4.11701e-05,2.1428899999999997e-05,11825,1,0.00347615,0.00027654599999999996,0.0037116,0.0037116,0.130904,2.1428899999999997e-05,0.0315792,9.227709999999999e-05,0.05155880000000001,0.000865537,0.500096,0.5002909999999999,0.53096
4.1599799999999994e-05,2.2205700000000003e-05,11825,1,0.00321682,0.000270034,0.00384614,0.00384614,0.132462,2.2205700000000003e-05,0.0315792,8.92821e-05,0.0542485,0.000818716,0.500096,0.500292,0.532521
4.1727700000000004e-05,2.15848e-05,11825,1,0.00321768,0.000272115,0.0037385999999999995,0.0037385999999999995,0.134021,2.15848e-05,0.0315792,8.89392e-05,0.0551748,0.000875684,0.500097,0.500292,0.534083
4.1486800000000004e-05,1.99909e-05,11727,1,0.00388466,0.000279032,0.00346253,0.00346253,0.135579,1.99909e-05,0.0315792,9.09835e-05,0.0553115,0.0008587719999999999,0.500097,0.500293,0.535646
4.09942e-05,2.41138e-05,11790,1,0.00306966,0.000293776,0.00417663,0.00417663,0.13713699999999998,2.41138e-05,0.0315792,9.54326e-05,0.0517766,0.000645965,0.5000979999999999,0.5002939999999999,0.5372100000000001
4.0413e-05,2.81514e-05,11823,1,0.00310477,0.000321555,0.00487597,0.00487597,0.138696,2.81514e-05,0.0315792,0.000103305,0.055608000000000005,0.0005347619999999999,0.5001,0.500296,0.538775
3.99938e-05,3.26928e-05,11823,1,0.00324683,0.000362309,0.00566255,0.00566255,0.140254,3.26928e-05,0.0315792,0.000114635,0.05565850000000001,0.000529864,0.5001,0.500296,0.540337
3.9882399999999996e-05,3.33929e-05,11823,1,0.00379943,0.000409105,0.00578381,0.00578381,0.14181300000000002,3.33929e-05,0.0315792,0.00012799100000000002,0.0523856,0.0006936860000000001,0.500101,0.500297,0.541895
4.0099200000000004e-05,3.0599400000000004e-05,11823,1,0.00396758,0.000451678,0.00529997,0.00529997,0.143371,3.0599400000000004e-05,0.0315792,0.00014107399999999998,0.05140940000000001,0.000767934,0.500101,0.500296,0.543454
4.0278400000000004e-05,2.8319400000000002e-05,17744,1,0.00352056,0.0004886059999999999,0.00584267,0.00490506,0.144929,3.37326e-05,0.0315792,0.000152284,0.0584139,0.0007001469999999999,0.500101,0.500296,0.5450109999999999
4.02026e-05,2.66813e-05,17744,1,0.00282256,0.000516127,0.00633507,0.00462134,0.146488,3.65755e-05,0.0315792,0.000161106,0.058480399999999995,0.000608458,0.500101,0.500296,0.546566
3.98012e-05,3.23347e-05,16720,1,0.00236453,0.0005304730000000001,0.00660274,0.00560053,0.148046,3.81209e-05,0.0315792,0.000166936,0.057597,0.0005519030000000001,0.500101,0.5002949999999999,0.5481199999999999
3.9138400000000005e-05,3.86422e-05,17744,1,0.00271878,0.0005392719999999999,0.00690488,0.00669303,0.149604,3.98653e-05,0.0315792,0.000171473,0.0564975,0.0006588610000000001,0.5001,0.5002939999999999,0.549675
3.82029e-05,4.32116e-05,11759,1,0.00268122,0.000550432,0.00748448,0.00748448,0.15116300000000002,4.32116e-05,0.0315792,0.00017618099999999997,0.060796699999999995,0.0006058880000000001,0.500099,0.500293,0.551231
3.70577e-05,4.59157e-05,11759,1,0.00298485,0.000561023,0.00795284,0.00795284,0.152721,4.59157e-05,0.0315792,0.000180935,0.06050980000000001,0.000550595,0.500097,0.500292,0.5527890000000001
3.5921e-05,4.68582e-05,11759,1,0.00306906,0.000569851,0.00811608,0.00811608,0.15428,4.68582e-05,0.0315792,0.00018535400000000001,0.060726800000000004,0.000667755,0.500096,0.5002909999999999,0.554347
3.50815e-05,4.6372299999999996e-05,11759,1,0.00242986,0.000574324,0.00803192,0.00803192,0.155838,4.6372299999999996e-05,0.0315792,0.00018854,0.055518700000000004,0.000714703,0.500095,0.50029,0.555904
3.4690599999999996e-05,4.47709e-05,11759,1,0.00380936,0.000578561,0.00775455,0.00775455,0.157396,4.47709e-05,0.0315792,0.000191029,0.0571461,0.000896183,0.500095,0.500289,0.557458
3.46863e-05,4.26774e-05,12783,1,0.00290187,0.0005820980000000001,0.00739194,0.00739194,0.15895499999999999,4.26774e-05,0.0315792,0.00019369,0.0584361,0.000996605,0.5000939999999999,0.5002880000000001,0.5590109999999999
3.47344e-05,4.10225e-05,12783,1,0.00247589,0.0005855459999999999,0.00710531,0.00710531,0.16051300000000002,4.10225e-05,0.0315792,0.00019596599999999997,0.058152999999999996,0.0009707860000000001,0.5000939999999999,0.500287,0.560565
3.47697e-05,3.86919e-05,12783,1,0.00232505,0.0005812619999999999,0.00670164,0.00670164,0.162072,3.86919e-05,0.0315792,0.000195745,0.049550199999999996,0.000923483,0.5000939999999999,0.500287,0.562124
3.46016e-05,3.57067e-05,12783,1,0.00300299,0.00056651,0.00618459,0.00618459,0.16363,3.57067e-05,0.0315792,0.000192447,0.0522553,0.000959192,0.5000939999999999,0.500287,0.563685
3.41071e-05,3.2212600000000004e-05,12783,1,0.00283569,0.000547644,0.00557939,0.00557939,0.165188,3.2212600000000004e-05,0.0315792,0.000187601,0.055498900000000004,0.000851338,0.5000939999999999,0.5002880000000001,0.565247
3.3467100000000004e-05,3.28004e-05,12751,1,0.00254631,0.000528871,0.00568121,0.00568121,0.166747,3.28004e-05,0.0315792,0.000182492,0.055438,0.0009241710000000001,0.500095,0.500289,0.56681
3.26728e-05,3.38715e-05,12814,1,0.00233076,0.000510615,0.00586672,0.00586672,0.16830499999999998,3.38715e-05,0.0315792,0.000177769,0.051824800000000004,0.000752425,0.500096,0.50029,0.5683729999999999
3.18e-05,3.55052e-05,12847,1,0.00242012,0.000494775,0.00614969,0.00614969,0.16986300000000001,3.55052e-05,0.0315792,0.00017343599999999998,0.0555975,0.0006667369999999999,0.500097,0.5002909999999999,0.5699380000000001
3.10898e-05,3.7319e-05,12847,1,0.00288066,0.00048241800000000003,0.00646384,0.00646384,0.171422,3.7319e-05,0.0315792,0.00016948900000000002,0.055585300000000004,0.00058388,0.5000979999999999,0.500292,0.5715020000000001
3.07038e-05,3.87744e-05,12847,1,0.00367243,0.000476377,0.00671592,0.00671592,0.17298,3.87744e-05,0.0315792,0.000167089,0.0523289,0.000684869,0.500099,0.500292,0.57306
3.07854e-05,3.67274e-05,12847,1,0.004096100000000001,0.00046986300000000005,0.00636137,0.00636137,0.174539,3.67274e-05,0.0315792,0.00016470900000000003,0.0504087,0.000837178,0.500099,0.500292,0.574619
3.09565e-05,3.12517e-05,12847,1,0.00355452,0.000461059,0.00541295,0.00541295,0.176097,3.12517e-05,0.0315792,0.00016124799999999998,0.0582706,0.000792023,0.500099,0.500292,0.576177
3.09654e-05,2.63981e-05,17744,1,0.00319344,0.00044443300000000005,0.00491857,0.0045723,0.177655,2.8397399999999997e-05,0.0315792,0.00015563100000000001,0.0583702,0.00064266,0.500099,0.5002909999999999,0.577732
3.0710900000000004e-05,2.40116e-05,17744,1,0.00215041,0.000417335,0.00475378,0.00415893,0.179214,2.7445999999999998e-05,0.0315792,0.000148086,0.057593700000000005,0.000526586,0.5000979999999999,0.5002909999999999,0.579286
3.023e-05,2.55132e-05,17744,1,0.00275814,0.00038546,0.00445491,0.00441902,0.18077200000000002,2.57204e-05,0.0315792,0.000139648,0.0570242,0.000654062,0.500097,0.50029,0.5808399999999999
2.95561e-05,2.57044e-05,12815,1,0.00297798,0.000358336,0.00445214,0.00445214,0.18233,2.57044e-05,0.0315792,0.000131626,0.0608476,0.000651608,0.500096,0.500289,0.582396
2.8763899999999997e-05,2.4933499999999998e-05,12815,1,0.00317248,0.000335155,0.00431861,0.00431861,0.183889,2.4933499999999998e-05,0.0315792,0.000124754,0.0605828,0.000566078,0.500095,0.5002880000000001,0.5839529999999999
2.79998e-05,2.43938e-05,12784,1,0.00316517,0.000311511,0.00422513,0.00422513,0.185447,2.43938e-05,0.0315792,0.000118189,0.0608101,0.000643559,0.5000939999999999,0.500287,0.585511
2.7561599999999997e-05,2.28986e-05,25071,1,0.00415608,0.000286722,0.00410889,0.00396615,0.187006,2.37227e-05,0.0315792,0.000111059,0.0573336,0.000759543,0.500093,0.500286,0.587068
2.74601e-05,2.03887e-05,25071,1,0.00574541,0.000271883,0.00430121,0.00353143,0.188564,2.4833e-05,0.0315792,0.000105352,0.05694880000000001,0.000876334,0.500092,0.5002850000000001,0.588622
2.77685e-05,1.78766e-05,11792,1,0.00482258,0.000262663,0.00309633,0.00309633,0.190122,1.78766e-05,0.0315792,0.00010238,0.057396,0.000949859,0.500091,0.500283,0.590176
2.8349000000000003e-05,1.852e-05,13744,1,0.00370459,0.000258593,0.00320777,0.00320777,0.191681,1.852e-05,0.0315792,0.000100326,0.0582552,0.0010825,0.500091,0.500282,0.5917279999999999
2.89234e-05,2.00728e-05,13744,1,0.00344692,0.000252774,0.00347672,0.00347672,0.19323900000000002,2.00728e-05,0.0315792,9.695899999999999e-05,0.0510649,0.000993963,0.500091,0.500282,0.593287
2.93573e-05,2.06082e-05,12849,1,0.00381736,0.000246001,0.00356944,0.00356944,0.194797,2.06082e-05,0.0315792,9.37117e-05,0.0526263,0.0009341660000000001,0.500091,0.500282,0.594847
2.96042e-05,2.22496e-05,12849,1,0.00427243,0.000241466,0.00385375,0.00385375,0.196356,2.22496e-05,0.0315792,9.16057e-05,0.0557443,0.000925617,0.500091,0.500283,0.596409
2.96824e-05,2.25583e-05,13873,1,0.00375419,0.000244649,0.00390721,0.00390721,0.197914,2.25583e-05,0.0315792,9.19434e-05,0.055564699999999995,0.000979458,0.500091,0.500283,0.597971
2.9599699999999997e-05,1.78766e-05,12849,1,0.00325217,0.000240053,0.00309631,0.00309631,0.199473,1.78766e-05,0.0315792,9.087530000000001e-05,0.052388599999999994,0.000778334,0.500092,0.5002840000000001,0.599535
2.95392e-05,1.43761e-05,14956,1,0.00322401,0.000230482,0.00249002,0.00249002,0.201031,1.43761e-05,0.0315792,8.9025e-05,0.0556499,0.000696416,0.500093,0.500286,0.6010989999999999
2.96136e-05,1.62874e-05,12784,1,0.00339306,0.000227718,0.00282106,0.00282106,0.20258900000000002,1.62874e-05,0.0315792,8.752719999999999e-05,0.0555169,0.000587933,0.500095,0.500286,0.602664
2.9930900000000002e-05,1.87139e-05,12784,1,0.00353376,0.000238403,0.00324134,0.00324134,0.204148,1.87139e-05,0.0315792,8.876399999999999e-05,0.055214400000000004,0.0007254189999999999,0.500095,0.500287,0.604223
3.05689e-05,1.98186e-05,13808,1,0.00410945,0.000258153,0.00343268,0.00343268,0.205706,1.98186e-05,0.0315792,9.24129e-05,0.0520057,0.000857362,0.500095,0.500287,0.6057819999999999
3.13266e-05,2.0270399999999998e-05,13808,1,0.0034411999999999997,0.000277117,0.00351093,0.00351093,0.207265,2.0270399999999998e-05,0.0315792,9.58167e-05,0.056789,0.00079303,0.500095,0.500286,0.60734
3.20759e-05,2.15174e-05,13807,1,0.00338998,0.000287767,0.00372693,0.00372693,0.208823,2.15174e-05,0.0315792,9.720860000000001e-05,0.0569233,0.0006959819999999999,0.500096,0.500286,0.608895
3.26363e-05,1.70677e-05,26157,1,0.00213509,0.00028679,0.00411914,0.00295621,0.21038099999999998,2.37818e-05,0.0315792,9.73451e-05,0.057471,0.00058293,0.500095,0.5002850000000001,0.610449
3.2969099999999996e-05,1.64731e-05,26157,1,0.00249989,0.000289285,0.00427592,0.00285322,0.21194000000000002,2.4687e-05,0.0315792,9.908629999999999e-05,0.0570443,0.000676037,0.5000939999999999,0.5002840000000001,0.612003
3.30984e-05,1.5976600000000002e-05,26157,1,0.00271197,0.000300246,0.00398816,0.00276723,0.213498,2.30256e-05,0.0315792,0.00010326700000000001,0.059961400000000005,0.000735161,0.500093,0.500283,0.613559
3.3078200000000005e-05,1.77831e-05,18901,1,0.0030956,0.00031094900000000003,0.00349925,0.00308012,0.215056,2.02029e-05,0.0315792,0.000107065,0.059643299999999996,0.000622103,0.500092,0.500282,0.615115
3.29891e-05,2.03997e-05,21170,1,0.00282957,0.000315874,0.00407007,0.00353334,0.216615,2.34985e-05,0.0315792,0.000108857,0.0608356,0.000635348,0.5000899999999999,0.5002810000000001,0.6166729999999999
3.30574e-05,2.1570500000000003e-05,22005,1,0.00320006,0.000318088,0.00399906,0.00373612,0.218173,2.30886e-05,0.0315792,0.00010940200000000001,0.0594785,0.000767621,0.500089,0.5002800000000001,0.6182300000000001
3.34784e-05,2.11829e-05,20143,1,0.00465808,0.00032922800000000004,0.00456736,0.00366899,0.219732,2.63697e-05,0.0315792,0.000111582,0.057659,0.0008497139999999999,0.500088,0.500279,0.619785
3.42169e-05,1.87155e-05,19989,1,0.00441656,0.000344429,0.00540272,0.00324162,0.22129000000000001,3.1192600000000004e-05,0.0315792,0.00011360600000000001,0.0571013,0.0008473389999999999,0.500088,0.500278,0.6213380000000001
3.51965e-05,1.93048e-05,19989,1,0.00338102,0.00035259,0.005651,0.00334369,0.222848,3.26261e-05,0.0315792,0.00011533,0.0569601,0.00105416,0.500087,0.500276,0.622891
3.60917e-05,2.38703e-05,19957,1,0.00289672,0.000356259,0.00538637,0.00413447,0.22440700000000002,3.10982e-05,0.0315792,0.0001176,0.0552682,0.00100184,0.500087,0.500276,0.624447
3.68198e-05,2.5974899999999998e-05,19957,1,0.00317027,0.00035531,0.00510111,0.00449898,0.225965,2.94512e-05,0.0315792,0.00011907399999999999,0.05284590000000001,0.000943803,0.500087,0.500276,0.626007
3.73438e-05,2.69108e-05,13873,1,0.00365902,0.000355551,0.00466109,0.00466109,0.227523,2.69108e-05,0.0315792,0.00012065200000000001,0.05595990000000001,0.0008863260000000001,0.500087,0.500276,0.6275689999999999
3.76866e-05,2.65326e-05,14897,1,0.00328573,0.000359761,0.00459559,0.00459559,0.229082,2.65326e-05,0.0315792,0.000123894,0.0556536,0.000939881,0.500087,0.5002770000000001,0.629131
3.7886300000000004e-05,2.10912e-05,19120,1,0.00271297,0.000353907,0.00378673,0.0036531,0.23064,2.18627e-05,0.0315792,0.000124325,0.0541451,0.000844914,0.500088,0.500278,0.630694
3.79683e-05,1.8718e-05,20145,1,0.00256635,0.00033836699999999995,0.00338209,0.00324206,0.232199,1.95265e-05,0.0315792,0.000121974,0.0533201,0.0006778289999999999,0.500089,0.500279,0.632258
3.8102600000000003e-05,1.9819400000000002e-05,13808,1,0.00257941,0.00032199,0.00343281,0.00343281,0.23375700000000002,1.9819400000000002e-05,0.0315792,0.000118175,0.055814499999999996,0.000570335,0.5000899999999999,0.5002800000000001,0.6338229999999999
3.84478e-05,2.0717e-05,13808,1,0.00340577,0.000311431,0.00358829,0.00358829,0.235315,2.0717e-05,0.0315792,0.00011499,0.055869,0.000650335,0.500091,0.5002800000000001,0.6353840000000001
3.90861e-05,2.0246e-05,21841,1,0.00340871,0.00031015599999999996,0.00354312,0.0035067,0.23687399999999997,2.04562e-05,0.0315792,0.000113942,0.0526273,0.000795012,0.500091,0.5002800000000001,0.636942
3.9897e-05,1.9799200000000002e-05,15949,1,0.00348716,0.00031051099999999997,0.00342932,0.00342932,0.238432,1.9799200000000002e-05,0.0315792,0.00011347200000000001,0.0534703,0.0007557289999999999,0.500091,0.5002800000000001,0.638501
4.0655700000000004e-05,1.82515e-05,25005,1,0.00281372,0.000303852,0.00344082,0.00316126,0.23999099999999998,1.98656e-05,0.0315792,0.00011066,0.0581039,0.0007152660000000001,0.500091,0.500279,0.640057
4.1228100000000006e-05,1.61735e-05,26157,1,0.00217118,0.000286973,0.00415622,0.00280134,0.24154899999999999,2.3995900000000002e-05,0.0315792,0.000106082,0.057343899999999996,0.000594279,0.500091,0.500279,0.6416109999999999
4.1548400000000004e-05,1.51797e-05,27181,1,0.00197978,0.000269741,0.00400106,0.0026292,0.24310700000000002,2.3100100000000003e-05,0.0315792,0.000101839,0.0592596,0.000611521,0.5000899999999999,0.500278,0.6431640000000001
4.16334e-05,1.3817400000000001e-05,27181,1,0.00244625,0.000262065,0.0038542000000000003,0.00239325,0.244666,2.2252199999999997e-05,0.0315792,0.000100971,0.05910599999999999,0.000718949,0.500089,0.5002770000000001,0.6447189999999999
4.14899e-05,1.26822e-05,27181,1,0.00250266,0.000257986,0.0032137,0.00219663,0.24622399999999997,1.85543e-05,0.0315792,0.000100751,0.0608339,0.000594386,0.500087,0.500275,0.646275
4.1200100000000006e-05,1.41293e-05,22194,1,0.00261069,0.000252547,0.00395501,0.00244727,0.24778200000000003,2.28343e-05,0.0315792,9.94009e-05,0.0600197,0.0006281640000000001,0.5000859999999999,0.500274,0.647833
4.09366e-05,1.47083e-05,22194,1,0.00267966,0.00024269,0.00372945,0.00254755,0.24934099999999998,2.1532e-05,0.0315792,9.67261e-05,0.06028680000000001,0.0007222639999999999,0.500085,0.500273,0.6493899999999999
4.09225e-05,1.4091199999999998e-05,23030,1,0.00298118,0.000238357,0.00310446,0.00244066,0.250899,1.79236e-05,0.0315792,9.546899999999999e-05,0.056824400000000004,0.00076351,0.500084,0.500272,0.650946
4.11802e-05,1.36273e-05,21199,1,0.00364787,0.000247335,0.0036080999999999995,0.00236031,0.252458,2.08314e-05,0.0315792,9.646959999999999e-05,0.057092899999999995,0.000887242,0.5000829999999999,0.500271,0.6524989999999999
4.17172e-05,1.6656600000000002e-05,21014,1,0.00318352,0.000252545,0.0037194000000000003,0.002885,0.25401599999999996,2.1473899999999998e-05,0.0315792,9.72385e-05,0.0574918,0.000985681,0.5000819999999999,0.500269,0.6540520000000001
4.2286499999999996e-05,1.88955e-05,21013,1,0.00257142,0.000254743,0.00331095,0.0032728,0.25557399999999997,1.91158e-05,0.0315792,9.78916e-05,0.0571481,0.000980013,0.5000819999999999,0.500269,0.6556069999999999
4.2698400000000004e-05,1.99207e-05,15792,1,0.00238122,0.000247448,0.00345037,0.00345037,0.257133,1.99207e-05,0.0315792,9.66491e-05,0.0512612,0.0008997289999999999,0.5000819999999999,0.500268,0.657166
4.2913999999999996e-05,1.95579e-05,27181,1,0.00297514,0.00023763900000000002,0.00346245,0.00338752,0.258691,1.99905e-05,0.0315792,9.475790000000001e-05,0.0535005,0.000884876,0.5000819999999999,0.500269,0.6587270000000001
4.28706e-05,1.8677e-05,27181,1,0.00284042,0.00023333299999999998,0.0033176000000000004,0.00323494,0.26024899999999995,1.91542e-05,0.0315792,9.477540000000001e-05,0.0553364,0.000890191,0.5000819999999999,0.500269,0.660289
4.2589499999999996e-05,1.68849e-05,15921,1,0.00259009,0.000228183,0.00292455,0.00292455,0.261808,1.68849e-05,0.0315792,9.43449e-05,0.0554428,0.000871238,0.5000829999999999,0.50027,0.661852
4.21501e-05,1.64453e-05,15886,1,0.00207193,0.00021585299999999998,0.00284841,0.00284841,0.263366,1.64453e-05,0.0315792,9.16782e-05,0.05190549999999999,0.000646891,0.5000829999999999,0.500271,0.663416
4.1694e-05,1.90561e-05,15886,1,0.00233025,0.000207087,0.00330062,0.00330062,0.264925,1.90561e-05,0.0315792,8.904549999999999e-05,0.0557016,0.000556891,0.500085,0.500272,0.66498
4.13912e-05,2.1633400000000002e-05,15919,1,0.00271152,0.000209793,0.00374701,0.00374701,0.26648299999999997,2.1633400000000002e-05,0.0315792,8.857280000000001e-05,0.055706399999999996,0.000544326,0.5000859999999999,0.500273,0.666543
4.13582e-05,2.11983e-05,15919,1,0.00341753,0.00022375400000000003,0.00367165,0.00367165,0.268041,2.11983e-05,0.0315792,9.056389999999999e-05,0.052411900000000004,0.0007136,0.5000859999999999,0.500273,0.6681
4.16417e-05,1.80868e-05,28239,1,0.00363448,0.000238805,0.00355635,0.00313272,0.2696,2.05326e-05,0.0315792,9.36425e-05,0.0509501,0.0008010010000000001,0.5000859999999999,0.500272,0.669659
4.1882200000000004e-05,1.71641e-05,28239,1,0.00291479,0.000248417,0.00361653,0.00297291,0.271158,2.088e-05,0.0315792,9.55251e-05,0.0579487,0.000720021,0.5000859999999999,0.500272,0.671216
4.1964799999999995e-05,1.70506e-05,27181,1,0.00254486,0.000247256,0.00420096,0.00295325,0.27271599999999996,2.42543e-05,0.0315792,9.479969999999999e-05,0.059284300000000005,0.0006391519999999999,0.5000859999999999,0.500271,0.672771
4.18101e-05,1.67379e-05,27181,1,0.00182194,0.000235564,0.00407734,0.0028991,0.274275,2.3540500000000003e-05,0.0315792,9.24093e-05,0.057596,0.000564767,0.500085,0.50027,0.6743239999999999
4.14633e-05,1.70496e-05,28205,1,0.00233216,0.000228697,0.00391719,0.00295308,0.275833,2.26159e-05,0.0315792,9.183350000000001e-05,0.0555957,0.0006749260000000001,0.500084,0.500269,0.675878
4.0908499999999996e-05,1.8666199999999998e-05,28205,1,0.00239215,0.000231218,0.00353326,0.00323309,0.277392,2.03993e-05,0.0315792,9.3545e-05,0.0608114,0.0005998619999999999,0.5000829999999999,0.500268,0.677434
4.01934e-05,1.99082e-05,15855,1,0.00262472,0.00023495400000000003,0.00344821,0.00344821,0.27895,1.99082e-05,0.0315792,9.52047e-05,0.0609507,0.000575134,0.500081,0.500267,0.678991
3.94821e-05,2.13485e-05,15855,1,0.00275649,0.00023476400000000002,0.00369768,0.00369768,0.280508,2.13485e-05,0.0315792,9.60305e-05,0.06070930000000001,0.0006787939999999999,0.50008,0.500266,0.680549
3.90169e-05,2.1544499999999997e-05,15855,1,0.00256874,0.00023249,0.00373162,0.00373162,0.282067,2.1544499999999997e-05,0.0315792,9.56814e-05,0.055041599999999996,0.000745325,0.500079,0.500265,0.6821050000000001
3.88581e-05,2.0686500000000003e-05,15855,1,0.00383991,0.00024073400000000002,0.00358301,0.00358301,0.283625,2.0686500000000003e-05,0.0315792,9.754389999999999e-05,0.057197000000000005,0.000895312,0.500078,0.500264,0.683659
3.908e-05,1.89738e-05,15855,1,0.00317028,0.000249369,0.00328636,0.00328636,0.285184,1.89738e-05,0.0315792,0.00010062399999999999,0.058513800000000005,0.000954592,0.500077,0.500262,0.685212
3.94455e-05,1.89701e-05,16816,1,0.0026395,0.000257429,0.00328572,0.00328572,0.286742,1.89701e-05,0.0315792,0.00010253399999999999,0.05819149999999999,0.000978854,0.500077,0.500261,0.686765
3.9802800000000005e-05,2.01347e-05,16816,1,0.00251805,0.00025716,0.00348743,0.00348743,0.2883,2.01347e-05,0.0315792,0.000101551,0.0496662,0.0009098789999999999,0.500077,0.500261,0.6883239999999999
3.99523e-05,1.98907e-05,16816,1,0.00320937,0.00025008,0.00344518,0.00344518,0.28985900000000003,1.98907e-05,0.0315792,9.98571e-05,0.0523995,0.0009013819999999999,0.500077,0.500261,0.689884
3.9869899999999996e-05,1.85002e-05,28205,1,0.00301809,0.000243827,0.00323646,0.00320433,0.291417,1.86857e-05,0.0315792,9.89775e-05,0.0555602,0.000855359,0.500077,0.500261,0.691445
3.95688e-05,1.70407e-05,16847,1,0.00277915,0.000240641,0.00295153,0.00295153,0.292975,1.70407e-05,0.0315792,9.93841e-05,0.0555039,0.0008784639999999999,0.500077,0.500262,0.693008
3.91027e-05,1.82301e-05,16910,1,0.00233296,0.000233273,0.00315755,0.00315755,0.294534,1.82301e-05,0.0315792,9.8124e-05,0.0519096,0.0006750269999999999,0.500078,0.500263,0.6945720000000001
3.86144e-05,2.0026400000000002e-05,16910,1,0.00238811,0.000227515,0.00346868,0.00346868,0.296092,2.0026400000000002e-05,0.0315792,9.69275e-05,0.055640699999999994,0.000609059,0.500079,0.500264,0.696136
3.82672e-05,2.20864e-05,16943,1,0.00267712,0.000227827,0.00382548,0.00382548,0.297651,2.20864e-05,0.0315792,9.66409e-05,0.055577800000000004,0.000530447,0.50008,0.500264,0.6977
3.81817e-05,2.41906e-05,16943,1,0.0033606,0.000238712,0.00418994,0.00418994,0.299209,2.41906e-05,0.0315792,9.863069999999999e-05,0.0523005,0.000644575,0.50008,0.500265,0.699258
3.84559e-05,2.30857e-05,16943,1,0.00359651,0.000252755,0.00399856,0.00399856,0.300767,2.30857e-05,0.0315792,0.00010170000000000002,0.0508264,0.000793712,0.50008,0.500264,0.700816
3.8800799999999996e-05,1.91064e-05,16943,1,0.0031263000000000003,0.000262119,0.00330932,0.00330932,0.30232600000000004,1.91064e-05,0.0315792,0.000103775,0.0582034,0.0007795660000000001,0.50008,0.500264,0.7023739999999999
3.89917e-05,1.64546e-05,28205,1,0.00293195,0.000260855,0.00428926,0.00285002,0.303884,2.4764000000000002e-05,0.0315792,0.000103018,0.057868899999999994,0.0006282109999999999,0.50008,0.500263,0.703929
3.89595e-05,1.69535e-05,28205,1,0.00186583,0.000247416,0.00424079,0.00293643,0.305442,2.4484200000000002e-05,0.0315792,9.97517e-05,0.0575377,0.000516124,0.50008,0.500262,0.7054819999999999
3.8735999999999996e-05,1.6857e-05,28205,1,0.00216086,0.000233335,0.00421047,0.00291973,0.307001,2.43092e-05,0.0315792,9.68173e-05,0.0565428,0.0006527680000000001,0.500078,0.500261,0.707036
3.8323e-05,1.71283e-05,29229,1,0.00230349,0.000229285,0.00386744,0.00296672,0.308559,2.23287e-05,0.0315792,9.633729999999999e-05,0.0607932,0.000663541,0.500077,0.50026,0.708591
3.77665e-05,1.7904800000000002e-05,29229,1,0.00238218,0.00022846400000000003,0.00310964,0.0031011999999999997,0.310118,1.79535e-05,0.0315792,9.68457e-05,0.060065999999999994,0.000581227,0.5000760000000001,0.500259,0.710148
3.7178499999999996e-05,1.8737599999999998e-05,16879,1,0.00241877,0.000224666,0.00324544,0.00324544,0.311676,1.8737599999999998e-05,0.0315792,9.644309999999999e-05,0.06079349999999999,0.000602395,0.500074,0.500258,0.711705
3.68329e-05,1.84021e-05,16879,1,0.0026975000000000002,0.000217772,0.00318734,0.00318734,0.313234,1.84021e-05,0.0315792,9.48533e-05,0.057712900000000004,0.0007631789999999999,0.500073,0.500257,0.713262
3.67708e-05,1.6951099999999998e-05,16879,1,0.00412917,0.000219655,0.00293602,0.00293602,0.314793,1.6951099999999998e-05,0.0315792,9.51808e-05,0.056846100000000004,0.000867323,0.5000720000000001,0.500256,0.714816
3.70895e-05,1.47127e-05,22953,1,0.00349272,0.00022517200000000002,0.00268428,0.00254832,0.31635100000000005,1.54977e-05,0.0315792,9.6885e-05,0.0560918,0.000929971,0.500071,0.500254,0.7163689999999999
3.76094e-05,1.65378e-05,17840,1,0.00322841,0.00023083400000000002,0.00286443,0.00286443,0.31790999999999997,1.65378e-05,0.0315792,9.80476e-05,0.05826080000000001,0.00101024,0.500071,0.500252,0.717921
3.81544e-05,1.78624e-05,17840,1,0.00250712,0.00023175099999999998,0.00309385,0.00309385,0.319468,1.78624e-05,0.0315792,9.7441e-05,0.0516095,0.0009177619999999999,0.500071,0.500252,0.719479
3.85245e-05,1.80674e-05,16945,1,0.00311478,0.00022604599999999998,0.00312938,0.00312938,0.32102600000000003,1.80674e-05,0.0315792,9.565299999999999e-05,0.052685800000000005,0.00088887,0.500071,0.500252,0.721039
3.86725e-05,1.93501e-05,17969,1,0.00339226,0.000220106,0.00335153,0.00335153,0.322585,1.93501e-05,0.0315792,9.455120000000001e-05,0.0557976,0.000862281,0.50007,0.500252,0.7226
3.86229e-05,1.90899e-05,17969,1,0.00317792,0.00021894700000000002,0.00330647,0.00330647,0.32414299999999996,1.90899e-05,0.0315792,9.52298e-05,0.05559680000000001,0.00090214,0.500071,0.500253,0.724162
3.83796e-05,1.39966e-05,29167,1,0.00260666,0.00021238099999999998,0.00245691,0.00242428,0.325701,1.4185e-05,0.0315792,9.43235e-05,0.052892999999999996,0.000682997,0.500071,0.500254,0.725725
3.81242e-05,1.31126e-05,28237,1,0.00261899,0.000202844,0.00242901,0.00227116,0.32726,1.4023900000000001e-05,0.0315792,9.274790000000001e-05,0.0547492,0.000611546,0.5000720000000001,0.500255,0.72729
3.7966399999999996e-05,1.4351099999999999e-05,17967,1,0.0029125,0.000199095,0.00248569,0.00248569,0.328818,1.4351099999999999e-05,0.0315792,9.1838e-05,0.0559391,0.000506639,0.500073,0.500256,0.728854
3.8024499999999995e-05,1.62309e-05,17967,1,0.00331288,0.00020728400000000002,0.00281128,0.00281128,0.330377,1.62309e-05,0.0315792,9.36704e-05,0.0555818,0.000642054,0.500074,0.500256,0.730413
3.83992e-05,1.53028e-05,17967,1,0.00349936,0.000222355,0.00265052,0.00265052,0.331935,1.53028e-05,0.0315792,9.72775e-05,0.0528508,0.0007796260000000001,0.500074,0.500256,0.731971
3.8958299999999996e-05,1.27743e-05,29229,1,0.00327766,0.000236348,0.0032973,0.00221257,0.333493,1.90369e-05,0.0315792,0.000100426,0.056712900000000004,0.000764951,0.500074,0.500255,0.733529
3.9437199999999996e-05,1.27784e-05,29229,1,0.00311503,0.00023968400000000002,0.00441976,0.00221329,0.335052,2.55175e-05,0.0315792,0.00010048,0.0568375,0.0006841410000000001,0.500074,0.500255,0.735085
3.97196e-05,1.223e-05,29229,1,0.00201521,0.000229678,0.00494088,0.0021183000000000005,0.33660999999999996,2.8526199999999998e-05,0.0315792,9.754610000000001e-05,0.0574056,0.000574994,0.500073,0.500254,0.736638
3.97855e-05,1.23306e-05,30253,1,0.00209548,0.000217289,0.00495095,0.00213572,0.33816799999999997,2.8584299999999997e-05,0.0315792,9.43335e-05,0.057895,0.000646959,0.5000720000000001,0.500253,0.738192
3.96681e-05,1.18849e-05,30253,1,0.00231088,0.000215662,0.0046377,0.00205852,0.339727,2.67758e-05,0.0315792,9.459469999999999e-05,0.05950419999999999,0.00071649,0.500071,0.500251,0.739746
3.9431700000000004e-05,1.09093e-05,30253,1,0.00261282,0.000218481,0.00384365,0.00188954,0.341285,2.2191300000000002e-05,0.0315792,9.652209999999999e-05,0.0604558,0.000599774,0.500069,0.50025,0.741302
3.91113e-05,1.11152e-05,25266,1,0.00240246,0.00021993099999999998,0.00339458,0.0019252,0.342844,1.95986e-05,0.0315792,9.75001e-05,0.0603985,0.000646413,0.5000680000000001,0.5002489999999999,0.7428600000000001
3.89152e-05,1.1190999999999998e-05,25266,1,0.00260722,0.00021605099999999998,0.00299013,0.00193834,0.344402,1.7263499999999998e-05,0.0315792,9.686559999999999e-05,0.059428999999999996,0.000753298,0.500067,0.5002479999999999,0.744416
3.89869e-05,1.03178e-05,26102,1,0.00376307,0.00021810599999999997,0.00286716,0.0017870999999999998,0.34596,1.65536e-05,0.0315792,9.79374e-05,0.057650400000000004,0.000825086,0.500066,0.500247,0.745971
3.94059e-05,1.01681e-05,24086,1,0.00373807,0.00022857599999999997,0.00295146,0.00176117,0.347519,1.70402e-05,0.0315792,9.99038e-05,0.0571015,0.000834879,0.500065,0.500246,0.747524
4.01218e-05,1.45546e-05,24086,1,0.00326412,0.00023580099999999997,0.00308042,0.00252092,0.34907699999999997,1.77848e-05,0.0315792,0.00010153799999999999,0.0565654,0.000978412,0.5000640000000001,0.500243,0.7490760000000001
4.08687e-05,1.89379e-05,17969,1,0.00250938,0.000238595,0.00328015,0.00328015,0.350635,1.89379e-05,0.0315792,0.000101974,0.056642899999999996,0.0009599589999999999,0.5000640000000001,0.500243,0.750632
4.14254e-05,2.09357e-05,17969,1,0.00289627,0.000232923,0.00362617,0.00362617,0.352194,2.09357e-05,0.0315792,0.00010044700000000001,0.052955999999999996,0.000907613,0.5000640000000001,0.500243,0.7521909999999999
4.17579e-05,2.18529e-05,18993,1,0.00331425,0.000228438,0.00383396,0.00378503,0.353752,2.2135399999999998e-05,0.0315792,9.96932e-05,0.055578699999999995,0.000874305,0.5000640000000001,0.500243,0.7537520000000001
4.18616e-05,2.15183e-05,18993,1,0.0031965,0.000229858,0.00379256,0.00372708,0.355311,2.1896300000000002e-05,0.0315792,0.000100978,0.055741399999999997,0.0008706810000000001,0.5000640000000001,0.5002439999999999,0.755314
4.17951e-05,1.66226e-05,17969,1,0.00259714,0.000228179,0.00287912,0.00287912,0.356869,1.66226e-05,0.0315792,0.000101447,0.0546737,0.000758595,0.5000640000000001,0.5002439999999999,0.756877
4.16863e-05,1.23499e-05,30191,1,0.00252449,0.000221635,0.00284626,0.00213906,0.358427,1.64329e-05,0.0315792,0.000100691,0.0529135,0.000609725,0.500065,0.5002449999999999,0.758441
4.1621499999999994e-05,1.3267300000000001e-05,30191,1,0.00264941,0.000217546,0.00275475,0.00229797,0.35998600000000003,1.59045e-05,0.0315792,0.00010017700000000001,0.055819600000000004,0.000528112,0.500066,0.500246,0.7600060000000001
4.16954e-05,1.42751e-05,30257,1,0.00331686,0.00022308700000000001,0.00274455,0.00247252,0.36154400000000003,1.58456e-05,0.0315792,0.00010174,0.055844000000000005,0.000591019,0.500067,0.500247,0.761567
4.20248e-05,1.39269e-05,30257,1,0.00323424,0.00023594799999999998,0.002806,0.00241221,0.363103,1.62005e-05,0.0315792,0.00010486799999999999,0.0525986,0.000736016,0.500067,0.500247,0.763124
4.26043e-05,1.2713199999999999e-05,30289,1,0.00339366,0.000249329,0.0032391,0.00220199,0.364661,1.87009e-05,0.0315792,0.000108336,0.052509400000000005,0.0007448460000000001,0.500067,0.500246,0.764682
4.3178e-05,1.20994e-05,30253,1,0.0029026,0.000253339,0.0042537,0.00209568,0.366219,2.45587e-05,0.0315792,0.00010867,0.058062,0.0007114210000000001,0.500067,0.5002449999999999,0.766238
4.36024e-05,1.16101e-05,30253,1,0.00224564,0.000245957,0.00500468,0.00201093,0.367778,2.88945e-05,0.0315792,0.000106229,0.056404499999999996,0.000636356,0.500066,0.5002449999999999,0.767792
4.37783e-05,1.08526e-05,30253,1,0.00189328,0.000231064,0.00471873,0.00187972,0.369336,2.72436e-05,0.0315792,0.00010203299999999999,0.0579845,0.000611489,0.500066,0.500243,0.769345
4.3760799999999996e-05,1.07398e-05,31277,1,0.00232869,0.00022599599999999998,0.00450859,0.00186019,0.370894,2.60303e-05,0.0315792,0.000101124,0.0582459,0.0006961239999999999,0.5000640000000001,0.500242,0.7709
4.3606e-05,1.01016e-05,31277,1,0.00238976,0.000227281,0.00381547,0.00174965,0.37245300000000003,2.20286e-05,0.0315792,0.000102564,0.060808400000000006,0.000609763,0.500063,0.5002409999999999,0.772455
4.33478e-05,1.0403099999999999e-05,26290,1,0.00237754,0.000229034,0.00316888,0.00180186,0.37401100000000004,1.8295599999999998e-05,0.0315792,0.000103601,0.0600386,0.00061048,0.500061,0.50024,0.774012
4.3122200000000005e-05,1.10324e-05,26290,1,0.00254102,0.00022629,0.00307789,0.00191087,0.37556999999999996,1.77702e-05,0.0315792,0.000103089,0.0602703,0.00072581,0.5000600000000001,0.500238,0.775569
4.3092e-05,1.0766199999999999e-05,27126,1,0.00302992,0.00022422099999999998,0.00292219,0.00186475,0.377128,1.6871300000000002e-05,0.0315792,0.00010297799999999999,0.0563966,0.00076484,0.500059,0.500237,0.777125
4.340100000000001e-05,9.811419999999999e-06,30125,1,0.00383917,0.000234446,0.0032211999999999996,0.00169939,0.378686,1.85976e-05,0.0315792,0.000105271,0.0570931,0.0009310189999999999,0.500058,0.500236,0.778678
4.40157e-05,8.38596e-06,25110,1,0.00321024,0.000241101,0.00287075,0.00145249,0.380245,1.65743e-05,0.0315792,0.00010694799999999999,0.057558500000000005,0.000961765,0.500057,0.5002340000000001,0.78023
4.47141e-05,1.0589600000000001e-05,18993,1,0.00238712,0.000244448,0.00297313,0.00183417,0.381803,1.71654e-05,0.0315792,0.000107438,0.057678099999999996,0.000963746,0.500057,0.500233,0.781784
4.53038e-05,1.2194200000000001e-05,18993,1,0.00257019,0.00023919599999999998,0.00342363,0.0021121,0.383361,1.97664e-05,0.0315792,0.000105629,0.0513686,0.000915436,0.500057,0.500233,0.783343
4.5663e-05,1.2718599999999999e-05,20017,1,0.00320484,0.000232413,0.00361785,0.00220293,0.38492,2.0887600000000003e-05,0.0315792,0.000103994,0.052712,0.000900838,0.500057,0.500233,0.784903
4.5766199999999996e-05,1.25572e-05,20017,1,0.00299576,0.00023066400000000003,0.00360592,0.00217497,0.38647800000000004,2.08188e-05,0.0315792,0.00010421700000000001,0.0554544,0.000851265,0.500057,0.5002340000000001,0.786465
4.56831e-05,1.16323e-05,20017,1,0.00257477,0.00023029900000000003,0.00331241,0.00201478,0.38803699999999997,1.9124200000000002e-05,0.0315792,0.00010491799999999999,0.0555332,0.000816946,0.500057,0.5002340000000001,0.788028
4.552100000000001e-05,8.57736e-06,31215,1,0.00232994,0.000224414,0.00286466,0.00148564,0.38959499999999997,1.6539100000000002e-05,0.0315792,0.000104118,0.051967700000000006,0.000611808,0.500058,0.500235,0.7895909999999999
4.53466e-05,8.748689999999999e-06,31215,1,0.00241196,0.00022072599999999997,0.00273935,0.00151532,0.39115300000000003,1.58157e-05,0.0315792,0.00010398200000000001,0.055733000000000005,0.000539001,0.500059,0.500236,0.7911560000000001
4.52949e-05,1.0374100000000001e-05,31281,1,0.00252129,0.00022454200000000002,0.00256127,0.00179685,0.392712,1.47875e-05,0.0315792,0.00010526,0.0557061,0.000515016,0.5000600000000001,0.500237,0.792718
4.54654e-05,1.21243e-05,20015,1,0.00330264,0.000236655,0.00285142,0.00209999,0.39427,1.64627e-05,0.0315792,0.000108381,0.052426,0.000652756,0.5000600000000001,0.500237,0.794275
4.59625e-05,1.03076e-05,31277,1,0.00348099,0.00025084099999999997,0.00292958,0.00178533,0.395829,1.69139e-05,0.0315792,0.000112236,0.0496289,0.0007767560000000001,0.5000600000000001,0.500236,0.795834
4.64918e-05,8.57712e-06,31277,1,0.002825,0.000259069,0.00410935,0.0014856,0.397387,2.3725399999999998e-05,0.0315792,0.000113865,0.0583497,0.000744292,0.5000600000000001,0.500235,0.797391
4.68851e-05,8.637250000000001e-06,31277,1,0.00250241,0.00025719,0.00503912,0.00149602,0.398945,2.90934e-05,0.0315792,0.000112656,0.0587999,0.0006602060000000001,0.500059,0.500235,0.798945
4.7040500000000005e-05,7.30964e-06,31277,1,0.00180935,0.00024307400000000002,0.00481328,0.00126607,0.40050399999999997,2.77895e-05,0.0315792,0.000108731,0.057558500000000005,0.000578817,0.500059,0.5002340000000001,0.8004979999999999
4.70051e-05,7.838999999999999e-06,32301,1,0.00224905,0.00023481200000000001,0.00464872,0.00135775,0.402062,2.68394e-05,0.0315792,0.000106943,0.0551619,0.000674323,0.500057,0.500232,0.8020510000000001
4.67961e-05,9.59334e-06,32301,1,0.00233714,0.000235598,0.00425621,0.00166162,0.40362,2.45732e-05,0.0315792,0.00010796200000000001,0.0608188,0.000613765,0.5000560000000001,0.5002310000000001,0.803607
4.64726e-05,1.06094e-05,32301,1,0.00248988,0.000237819,0.00341086,0.00183761,0.405179,1.96926e-05,0.0315792,0.000109293,0.060988,0.0005560319999999999,0.500054,0.5002300000000001,0.805163
4.617020000000001e-05,1.1063499999999998e-05,27314,1,0.00258867,0.000236458,0.00326315,0.00191626,0.406737,1.88398e-05,0.0315792,0.000109439,0.0607507,0.00064751,0.500053,0.500228,0.80672
4.6036400000000005e-05,1.08648e-05,31346,1,0.00259098,0.000231746,0.00289391,0.00188184,0.408296,1.6708e-05,0.0315792,0.000108014,0.0550842,0.000715015,0.500052,0.5002270000000001,0.808276
4.61998e-05,1.02973e-05,31149,1,0.00390135,0.00023768700000000002,0.00301649,0.00178354,0.409854,1.74157e-05,0.0315792,0.00010955200000000001,0.0572553,0.0008940710000000001,0.500051,0.5002260000000001,0.80983
0.0,0.00362114,19984,10,0.0739154,0.0121702,0.295335,0.06272,0.00365472,0.0170512,0.0315792,0.00442213,0.313083,0.294306,0.500097,0.500297,0.40370900000000004
0.000690703,0.00683591,19952,10,0.0811391,0.0229887,0.46869700000000003,0.11840099999999999,0.00730945,0.027060200000000003,0.0315792,0.00886424,0.33616399999999996,0.317669,0.5000979999999999,0.5002989999999999,0.40739200000000003
0.00187661,0.00978033,20016,10,0.0911237,0.033873400000000005,0.596437,0.1694,0.0109642,0.0344353,0.0315792,0.013454399999999998,0.355133,0.33637100000000003,0.500101,0.500302,0.41111800000000004
0.00346052,0.012291100000000001,19920,10,0.100783,0.0443825,0.806511,0.21288800000000002,0.014618899999999999,0.0465639,0.0315792,0.018146799999999998,0.370394,0.349513,0.500103,0.500305,0.414887
0.00529707,0.0143887,19921,10,0.10283099999999999,0.0553971,0.9425049999999999,0.24921999999999997,0.018273599999999997,0.0544155,0.0315792,0.0230363,0.383344,0.359836,0.500105,0.500306,0.418674
0.00727392,0.0165317,19954,10,0.036263199999999995,0.0671745,1.1501700000000001,0.286337,0.021928299999999998,0.0664049,0.0315792,0.028123200000000004,0.393411,0.368349,0.500103,0.500304,0.422546
0.00936013,0.018428,19954,10,0.09123889999999998,0.0794477,1.37374,0.319183,0.025583099999999998,0.0793127,0.0315792,0.0334013,0.40465100000000004,0.386282,0.500099,0.500301,0.42640900000000004
0.0114637,0.0200367,20976,10,0.949033,0.0941763,1.7806400000000002,0.347046,0.029237799999999998,0.102805,0.0315792,0.039248000000000005,0.43872700000000003,0.41667600000000005,0.500095,0.500297,0.430295
0.0137085,0.021024200000000003,21007,10,1.9631900000000002,0.11437,2.56795,0.364151,0.0328925,0.14826099999999998,0.0315792,0.04586919999999999,0.475994,0.428915,0.500093,0.5002939999999999,0.434355
0.016107,0.0212544,21008,10,2.58292,0.13715,3.23523,0.368137,0.036547199999999995,0.18678599999999998,0.0315792,0.05290689999999999,0.48696999999999996,0.44410200000000005,0.500095,0.500296,0.43850600000000006
0.0185172,0.027543900000000003,22032,10,17.1193,0.219755,14.1114,0.477074,0.040202,0.814721,0.0315792,0.0638651,0.536738,0.498684,0.500093,0.5002949999999999,0.442576
0.0205247,0.024979400000000002,22032,10,35.2822,0.338609,23.6079,0.43265699999999996,0.0438567,1.3630000000000002,0.0315792,0.07966160000000001,0.9554520000000001,0.944152,0.500005,0.5,0.615839
0.0212085,0.0241337,24047,10,42.9594,0.477783,48.2988,0.418009,0.0475114,2.7885299999999997,0.0315792,0.09307710000000001,0.91538,0.9028440000000001,0.500063,0.499967,0.6153770000000001
0.0236997,0.0248743,24047,10,35.9212,0.41773699999999997,31.4274,0.43083599999999994,0.0511661,1.81446,0.0315792,0.0983679,0.790717,0.772587,0.500221,0.49996199999999996,0.614318
0.026088,0.0256709,24047,10,19.4482,0.418109,22.8856,0.444633,0.054820900000000006,1.3213,0.0315792,0.10693699999999999,0.884131,0.858699,0.500173,0.499929,0.612929
0.028772199999999998,0.026752699999999997,27118,10,29.8458,0.437799,27.162,0.463371,0.058475599999999996,1.5682,0.0315792,0.115818,0.849549,0.813862,0.500181,0.499954,0.612737
0.0335389,0.027443900000000004,25072,10,21.9079,0.436389,26.0266,0.475342,0.0621303,1.50265,0.0315792,0.12291300000000001,0.916839,0.8747860000000001,0.500154,0.5000359999999999,0.612151
0.038089599999999994,0.0281637,27119,10,13.0826,0.43070699999999995,22.9095,0.487811,0.065785,1.3226799999999999,0.0315792,0.130064,0.855326,0.806131,0.500107,0.500016,0.611989
0.0437538,0.0291444,25072,10,33.7604,0.4647,28.7433,0.504797,0.0694398,1.6594900000000001,0.0315792,0.140039,0.9691360000000001,0.92356,0.5001399999999999,0.5000399999999999,0.611438
0.0491721,0.029874200000000004,26096,10,43.9133,0.523844,40.8547,0.517436,0.0730945,2.35875,0.0315792,0.150015,0.9661959999999999,0.913682,0.500147,0.500116,0.610388
0.0599134,0.030767700000000002,27120,10,33.9322,0.504898,27.3093,0.532913,0.07674919999999999,1.5767,0.0315792,0.159333,0.9992120000000001,0.941428,0.500125,0.5000600000000001,0.6099319999999999
0.0736814,0.0315142,27120,10,44.5582,0.525526,32.4758,0.545842,0.0804039,1.8749900000000002,0.0315792,0.16805,0.957317,0.900809,0.500026,0.499967,0.60916
0.08562360000000001,0.032191700000000004,28144,10,22.1795,0.5364220000000001,24.0323,0.557577,0.0840587,1.38751,0.0315792,0.17566199999999998,0.922811,0.845482,0.50007,0.500131,0.607793
0.100426,0.0327322,27151,10,29.5643,0.54557,28.4163,0.5669390000000001,0.0877134,1.64061,0.0315792,0.183307,0.902028,0.818186,0.5000760000000001,0.49996999999999997,0.607053
0.114434,0.033211300000000006,34287,10,88.61399999999999,0.659089,51.512,0.575237,0.09136810000000001,2.97404,0.0315792,0.196526,0.9171219999999999,0.9939709999999999,0.5000600000000001,0.49989300000000003,0.606703
0.0,0.0951953,18892,100,17.5488,0.07296430000000001,2.52513,0.164883,0.00625003,1.4578799999999998,0.0315792,0.0221739,1.02119,1.46566,0.5000979999999999,0.5002979999999999,0.406308
0.00448879,0.213918,19952,100,43.7826,0.136729,4.5784400000000005,0.370516,0.0125001,2.64336,0.0315792,0.0440907,1.7118900000000001,2.2094,0.5001,0.5003029999999999,0.41303900000000004
0.011420200000000002,4.737830000000001,20975,100,849.335,1.0856299999999999,71.8708,8.20617,0.0187501,41.4946,0.0315792,0.160573,6.15275,4.43544,0.5000979999999999,0.500302,0.42010200000000003
0.0548711,2.14874,32177,100,5643.3,3.60429,219.77700000000002,3.72172,0.025000099999999997,126.88799999999999,0.0315792,0.8536159999999999,2.35502,2.9809400000000004,0.499663,0.500034,0.613881
0.14843299999999998,1.2399799999999999,38295,100,66102.0,5.32201,423.157,2.14771,0.0312502,244.31,0.0315792,1.02777,19.6164,21.2906,0.49939399999999995,0.499986,0.6099600000000001
0.27260999999999996,1.27236,38263,100,231404.0,7.765219999999999,907.125,2.2038,0.0375002,523.729,0.0315792,1.1687,49.2012,52.5001,0.499828,0.49959,0.607999
0.0,5.30617,19950,1000,1382.94,0.21961599999999998,24.1479,0.919057,0.00625003,139.418,0.0315792,0.039625,30.2064,35.3532,0.5000979999999999,0.5002979999999999,0.406308
0.00677784,1005.88,16079,1000,4110960.0,408.695,2975.19,174.22299999999998,0.0125001,17177.3,0.0315792,346.119,36256.1,23406.5,0.49996199999999996,0.49999899999999997,0.619208
0.0,0.0,9619,1,0.00839542,0.000263543,0.00301047,0.0028556999999999996,0.00155838,0.0,0.0315792,7.64558e-05,0.056520400000000005,0.0007506230000000001,0.500097,0.500297,0.401616
9.52829e-07,0.0,9619,1,0.00844176,0.000505226,0.00506571,0.00485266,0.00311676,0.0,0.0315792,0.00014850399999999999,0.0565511,0.000688635,0.500097,0.500297,0.403171
2.12485e-06,0.0,13866,1,0.00783755,0.0007224330000000001,0.00696758,0.006956,0.00467514,0.0,0.0315792,0.00021496299999999998,0.051742899999999994,0.000756837,0.500097,0.500297,0.404731
3.1490899999999998e-06,0.0,12624,1,0.00793105,0.000923742,0.00912648,0.00912648,0.00623352,0.0,0.0315792,0.000277062,0.05476519999999999,0.000769643,0.5000979999999999,0.5002979999999999,0.406292
3.8774500000000005e-06,0.0,13647,1,0.00844207,0.00110995,0.0114712,0.0114712,0.0077919,0.0,0.0315792,0.000334589,0.0548112,0.00084038,0.5000979999999999,0.5002989999999999,0.407854
4.26937e-06,0.0,13647,1,0.00873271,0.00129067,0.013974200000000003,0.013974200000000003,0.00935028,0.0,0.0315792,0.000390724,0.0549639,0.000841733,0.500099,0.5003,0.40941700000000003
4.426280000000001e-06,0.0,13647,1,0.00757584,0.00146902,0.0163395,0.0163395,0.0109087,0.0,0.0315792,0.00044628699999999996,0.05146669999999999,0.000652833,0.5001,0.500301,0.41098100000000004
4.52084e-06,0.0,13647,1,0.00747451,0.00164112,0.0184606,0.0184606,0.012467,0.0,0.0315792,0.0004997059999999999,0.05534019999999999,0.000495977,0.500102,0.5003029999999999,0.412546
4.7280400000000006e-06,0.0,13647,1,0.00755346,0.00180436,0.0204109,0.0204109,0.014025399999999999,0.0,0.0315792,0.000550833,0.0554036,0.000521828,0.500103,0.500304,0.414108
5.17077e-06,0.0,13647,1,0.00676905,0.00195578,0.021691299999999997,0.021691299999999997,0.0155838,0.0,0.0315792,0.000599006,0.052148400000000004,0.000709868,0.500104,0.500304,0.415666
5.887669999999999e-06,0.0,13648,1,0.00603921,0.00208871,0.0225664,0.0225664,0.0171422,0.0,0.0315792,0.0006420880000000001,0.05083119999999999,0.000753932,0.500104,0.500304,0.417225
6.290470000000001e-06,0.0,13648,1,0.00546177,0.00220765,0.024158199999999998,0.024158199999999998,0.018700599999999998,0.0,0.0315792,0.000680432,0.05823590000000001,0.000679404,0.500104,0.500304,0.418782
6.1808400000000004e-06,0.0,13648,1,0.00468324,0.00230937,0.0255084,0.0255084,0.020258900000000003,0.0,0.0315792,0.000713403,0.0575078,0.0005588980000000001,0.500104,0.500304,0.420336
5.530359999999999e-06,0.0,13648,1,0.0039903,0.0023845,0.0265057,0.0265057,0.0218173,0.0,0.0315792,0.000738853,0.0570253,0.000554121,0.500104,0.5003029999999999,0.42189099999999996
4.32603e-06,0.0,13648,1,0.00371976,0.0024378,0.027417700000000003,0.027417700000000003,0.0233757,0.0,0.0315792,0.000757887,0.0568081,0.0006541930000000001,0.500103,0.5003029999999999,0.423447
2.6391000000000003e-06,0.0,13999,1,0.00382067,0.00247883,0.0280164,0.0280164,0.024934099999999997,0.0,0.0315792,0.000773433,0.06064580000000001,0.000614736,0.500102,0.500302,0.425004
6.217049999999999e-07,0.0,13999,1,0.00429462,0.00250642,0.028246499999999997,0.028246499999999997,0.026492500000000002,0.0,0.0315792,0.000784635,0.0603424,0.0005899119999999999,0.500101,0.500301,0.426562
1.46971e-06,0.0,13999,1,0.00431405,0.00252345,0.027908299999999997,0.027908299999999997,0.028050799999999997,0.0,0.0315792,0.000792605,0.060572400000000005,0.000724206,0.5001,0.500301,0.42812
3.22813e-06,0.0,13813,1,0.00311428,0.00252118,0.027191800000000002,0.027191800000000002,0.0296092,0.0,0.0315792,0.00079473,0.0568034,0.00067946,0.500099,0.5003,0.42967700000000003
4.51288e-06,0.0,13813,1,0.00390578,0.00250396,0.025623900000000005,0.025623900000000005,0.0311676,0.0,0.0315792,0.000792475,0.0570528,0.000912046,0.500099,0.5003,0.43123100000000003
5.3280600000000004e-06,0.0,8688,1,0.00390618,0.00247559,0.0250296,0.0250296,0.032726,0.0,0.0315792,0.000786083,0.057862300000000005,0.00105846,0.5000979999999999,0.5002979999999999,0.432784
6.220880000000001e-06,0.0,8688,1,0.00373759,0.00243824,0.024622400000000003,0.024622400000000003,0.0342844,0.0,0.0315792,0.000775922,0.0580129,0.00104827,0.5000979999999999,0.5002979999999999,0.434338
7.47697e-06,0.0,8688,1,0.00414409,0.00238463,0.023875599999999997,0.023875599999999997,0.0358427,0.0,0.0315792,0.000760425,0.0503788,0.000980819,0.5000979999999999,0.5002979999999999,0.43589799999999995
9.175139999999999e-06,0.0,13999,1,0.00493115,0.00231372,0.0229533,0.0229533,0.0374011,0.0,0.0315792,0.000739344,0.0522076,0.00099782,0.500099,0.5002979999999999,0.43745900000000004
1.13677e-05,0.0,13999,1,0.00547068,0.00223005,0.0222322,0.0222322,0.0389595,0.0,0.0315792,0.00071427,0.055437099999999996,0.0009132739999999999,0.500099,0.5002989999999999,0.439021
1.39677e-05,0.0,13999,1,0.00546202,0.00213857,0.0214141,0.0214141,0.0405179,0.0,0.0315792,0.000686423,0.0554425,0.000972144,0.5001,0.5003,0.44058500000000006
1.68022e-05,0.0,14000,1,0.00517168,0.00204334,0.0206668,0.0206668,0.042076300000000004,0.0,0.0315792,0.000657267,0.0518624,0.000790427,0.500101,0.500302,0.44214899999999996
1.9683099999999998e-05,0.0,14000,1,0.00574447,0.00194335,0.0197049,0.0197049,0.0436346,0.0,0.0315792,0.000626254,0.055662800000000005,0.000715833,0.500102,0.5003029999999999,0.44371400000000005
2.23216e-05,0.0,14858,1,0.00657573,0.00183954,0.0188926,0.018628099999999998,0.045193000000000004,0.0,0.0315792,0.0005938580000000001,0.0556788,0.0006409969999999999,0.500104,0.500304,0.44527799999999995
2.4479499999999998e-05,0.0,14859,1,0.00746862,0.00173229,0.017858199999999998,0.017858199999999998,0.0467514,0.0,0.0315792,0.000560099,0.052436199999999995,0.00076699,0.500104,0.500305,0.44683599999999996
2.59284e-05,0.0,14704,1,0.00895434,0.0016196,0.0172945,0.0172945,0.0483098,0.0,0.0315792,0.000524844,0.0496195,0.0008826560000000001,0.500105,0.500305,0.448396
2.7003400000000003e-05,0.0,14704,1,0.00744476,0.00150443,0.016759599999999996,0.016759599999999996,0.049868199999999994,0.0,0.0315792,0.00048929,0.058358600000000004,0.0008437210000000001,0.500105,0.500304,0.449954
2.8086300000000002e-05,0.0,14704,1,0.00763464,0.00138563,0.016162299999999998,0.016162299999999998,0.0514265,0.0,0.0315792,0.000452617,0.058828899999999996,0.000719747,0.500105,0.500304,0.45151
2.93675e-05,0.0,14704,1,0.00743974,0.00126106,0.0154351,0.0154351,0.0529849,0.0,0.0315792,0.000414033,0.05769119999999999,0.000568271,0.500105,0.500304,0.453064
3.07959e-05,0.0,14704,1,0.00807503,0.00113211,0.014555200000000003,0.014555200000000003,0.054543299999999996,0.0,0.0315792,0.00037429,0.056135199999999996,0.0006681460000000001,0.500104,0.5003029999999999,0.45461899999999994
3.22537e-05,0.0,14704,1,0.0080637,0.00100792,0.0136115,0.0136115,0.05610169999999999,0.0,0.0315792,0.000335432,0.06088,0.000677524,0.500103,0.500302,0.45617399999999997
3.35707e-05,0.0,14704,1,0.00825138,0.0008932219999999999,0.0125699,0.0125699,0.0576601,0.0,0.0315792,0.000299317,0.0606286,0.0006412000000000001,0.500101,0.500301,0.45773100000000005
3.46092e-05,0.0,14704,1,0.00870099,0.000791664,0.0114013,0.0114013,0.0592184,0.0,0.0315792,0.000267419,0.060766099999999997,0.000791587,0.5001,0.500301,0.45928800000000003
3.50331e-05,0.0,14704,1,0.00993614,0.00070774,0.0100428,0.0100428,0.060776800000000006,0.0,0.0315792,0.000240577,0.056447199999999996,0.00083995,0.5001,0.5003,0.460844
3.45979e-05,0.0,14859,1,0.011474700000000001,0.0006535919999999999,0.00858499,0.00858499,0.0623352,0.0,0.0315792,0.000219903,0.057532400000000004,0.000896505,0.500099,0.5002989999999999,0.462399
3.30273e-05,0.0,14859,1,0.0102964,0.000633529,0.00722651,0.00722651,0.06389360000000001,0.0,0.0315792,0.00020590400000000003,0.058364400000000004,0.00100196,0.5000979999999999,0.5002979999999999,0.46395200000000003
3.07319e-05,0.0,9681,1,0.00952973,0.000645904,0.00698044,0.00698044,0.065452,0.0,0.0315792,0.000197878,0.0583299,0.00120797,0.5000979999999999,0.500297,0.46550600000000003
2.8270999999999997e-05,0.0,9777,1,0.0110367,0.000687946,0.00851845,0.00851845,0.06701030000000001,0.0,0.0315792,0.000196453,0.05151939999999999,0.00121312,0.5000979999999999,0.500297,0.46706499999999995
2.58746e-05,0.0,9777,1,0.011251100000000002,0.000755386,0.00991183,0.00991183,0.0685687,0.0,0.0315792,0.000202423,0.0526221,0.00124814,0.500099,0.500297,0.46862600000000004
2.37427e-05,0.0,9777,1,0.010767200000000001,0.0008398580000000001,0.0109896,0.0109896,0.07012710000000001,0.0,0.0315792,0.00021558,0.0557775,0.00119976,0.500099,0.5002979999999999,0.470188
2.1826e-05,0.0,9777,1,0.010115,0.000932038,0.0116751,0.0116751,0.0716855,0.0,0.0315792,0.00023579099999999998,0.0556544,0.00122158,0.500099,0.5002989999999999,0.47175100000000003
2.0079100000000002e-05,0.0,21008,1,0.009327600000000002,0.00101649,0.011825299999999999,0.0115074,0.0732439,0.0,0.0315792,0.000259716,0.051971699999999996,0.00105223,0.5001,0.5003,0.473315
1.83857e-05,0.0,9712,1,0.00843316,0.00109298,0.013347999999999999,0.013347999999999999,0.0748022,0.0,0.0315792,0.00028438,0.055733300000000006,0.000913756,0.500102,0.500301,0.47488
1.65723e-05,0.0,9712,1,0.00773103,0.00116641,0.015070600000000002,0.015070600000000002,0.07636060000000001,0.0,0.0315792,0.000309539,0.0556436,0.000761162,0.500103,0.500302,0.476444
1.44043e-05,0.0,9712,1,0.00758917,0.00123714,0.0165755,0.0165755,0.077919,0.0,0.0315792,0.00033443300000000003,0.0545034,0.000860357,0.500104,0.5003029999999999,0.478004
1.17457e-05,0.0,9712,1,0.00813523,0.00130865,0.0176615,0.0176615,0.07947739999999999,0.0,0.0315792,0.000359961,0.0517189,0.00094436,0.500104,0.5003029999999999,0.479563
8.80281e-06,0.0,9712,1,0.00669982,0.00137424,0.0184863,0.0184863,0.0810358,0.0,0.0315792,0.00038329,0.056841699999999995,0.00091309,0.500104,0.500302,0.48112200000000005
5.8713e-06,0.0,9711,1,0.00603175,0.00143266,0.019339099999999998,0.019339099999999998,0.0825941,0.0,0.0315792,0.00040407199999999995,0.0578475,0.000764327,0.500104,0.500302,0.482677
3.1310400000000004e-06,0.0,9711,1,0.00486233,0.0014759,0.017992400000000002,0.017992400000000002,0.08415249999999999,0.0,0.0315792,0.000420271,0.0575615,0.0005999380000000001,0.500104,0.500302,0.484231
5.68069e-07,0.0,9743,1,0.00478095,0.00151531,0.017028900000000003,0.017028900000000003,0.08571089999999999,0.0,0.0315792,0.00043442400000000004,0.057508500000000004,0.0006917539999999999,0.500103,0.500301,0.485785
1.91721e-06,0.0,10767,1,0.00435951,0.00154791,0.016505000000000002,0.016505000000000002,0.0872693,0.0,0.0315792,0.000446473,0.060427800000000004,0.000735787,0.500102,0.5003,0.48733999999999994
4.42765e-06,0.0,10767,1,0.0042972,0.00156968,0.016749599999999996,0.016749599999999996,0.0888277,0.0,0.0315792,0.00045499300000000005,0.0601257,0.000645792,0.500101,0.5002989999999999,0.488897
6.956130000000001e-06,0.0,10767,1,0.00387427,0.0015803,0.016933700000000003,0.016933700000000003,0.09038600000000001,0.0,0.0315792,0.000460264,0.0608284,0.000682302,0.500099,0.5002979999999999,0.49045500000000003
9.64852e-06,0.0,10767,1,0.00455527,0.00158327,0.0169291,0.0169291,0.0919444,0.0,0.0315792,0.000463025,0.0594553,0.0008459569999999999,0.500099,0.500297,0.492012
1.2608199999999999e-05,0.0,16047,1,0.00576196,0.00158499,0.0182995,0.0169605,0.0935028,0.0,0.0315792,0.000464205,0.0581355,0.00085376,0.5000979999999999,0.500296,0.49356700000000003
1.5888e-05,0.0,16047,1,0.00491961,0.00157767,0.0190882,0.0169719,0.0950612,0.0,0.0315792,0.000462171,0.057117499999999995,0.0008591260000000001,0.500097,0.5002949999999999,0.495121
1.93021e-05,0.0,16047,1,0.00343105,0.0015597999999999999,0.0191151,0.0169476,0.0966196,0.0,0.0315792,0.000457913,0.057813800000000005,0.00111252,0.500097,0.5002939999999999,0.496673
2.25782e-05,0.0,16047,1,0.00329106,0.00153282,0.0185539,0.0168841,0.0981779,0.0,0.0315792,0.000451642,0.054324800000000006,0.00103008,0.500097,0.5002939999999999,0.49823100000000003
2.5736999999999998e-05,0.0,15861,1,0.00330938,0.00149975,0.017837099999999998,0.0167525,0.0997363,0.0,0.0315792,0.000443695,0.0527533,0.00095218,0.500097,0.5002939999999999,0.499791
2.8696500000000002e-05,0.0,15861,1,0.00341771,0.00146292,0.016863,0.0165589,0.10129500000000001,0.0,0.0315792,0.000434229,0.0558436,0.000911769,0.500097,0.5002939999999999,0.5013529999999999
3.13533e-05,0.0,10767,1,0.00291419,0.00142193,0.0162646,0.0162646,0.102853,0.0,0.0315792,0.00042354599999999996,0.055529999999999996,0.000985991,0.500097,0.5002949999999999,0.502915
3.37592e-05,0.0,10767,1,0.00303832,0.00136595,0.015870699999999998,0.015870699999999998,0.10441099999999999,0.0,0.0315792,0.000408757,0.053593100000000005,0.0008755039999999999,0.5000979999999999,0.500296,0.504478
3.6021e-05,0.0,10736,1,0.00263125,0.00129699,0.0154255,0.0154255,0.10597000000000001,0.0,0.0315792,0.000390249,0.05367569999999999,0.0006989580000000001,0.500099,0.500297,0.506043
3.82256e-05,0.0,10736,1,0.00314489,0.00122198,0.014974000000000001,0.014974000000000001,0.107528,0.0,0.0315792,0.00037012300000000003,0.05575309999999999,0.00056477,0.5001,0.5002979999999999,0.5076069999999999
4.05955e-05,0.0,10736,1,0.00426742,0.00114275,0.014369999999999999,0.014369999999999999,0.10908699999999999,0.0,0.0315792,0.000348399,0.0558258,0.0006511830000000001,0.500101,0.5002989999999999,0.5091680000000001
4.3283999999999994e-05,0.0,10736,1,0.00418624,0.00106683,0.0134477,0.0134477,0.11064500000000001,0.0,0.0315792,0.000327147,0.0525664,0.000812001,0.500102,0.5002989999999999,0.510726
4.6136999999999996e-05,0.0,11760,1,0.00411954,0.0009909860000000001,0.012596,0.012596,0.112203,0.0,0.0315792,0.000305518,0.0539295,0.000716372,0.500102,0.5002989999999999,0.512285
4.8878199999999996e-05,0.0,11760,1,0.00390771,0.000909458,0.012204399999999999,0.012204399999999999,0.11376199999999999,0.0,0.0315792,0.000281847,0.058037,0.000739395,0.500102,0.5002979999999999,0.51384
5.12608e-05,0.0,11760,1,0.00352116,0.000820456,0.0109225,0.0109225,0.11532,0.0,0.0315792,0.000255859,0.05729019999999999,0.000572685,0.500102,0.5002979999999999,0.5153949999999999
5.31927e-05,0.0,11791,1,0.00360548,0.000732609,0.00960971,0.00960971,0.116878,0.0,0.0315792,0.00022866599999999998,0.058329,0.000606895,0.500101,0.500297,0.516949
5.46953e-05,0.0,11791,1,0.00376865,0.000648331,0.00823557,0.00823557,0.11843699999999999,0.0,0.0315792,0.00020283900000000001,0.0594813,0.000710343,0.5001,0.500296,0.518504
5.579020000000001e-05,0.0,11791,1,0.00410722,0.000565472,0.00689961,0.00689961,0.119995,0.0,0.0315792,0.000177055,0.0608174,0.000539636,0.500099,0.5002949999999999,0.520061
5.6588199999999995e-05,0.0,20974,1,0.00468361,0.000489727,0.00568574,0.0053771,0.121554,0.0,0.0315792,0.000153149,0.059955499999999995,0.000591175,0.500097,0.5002939999999999,0.52162
5.72073e-05,0.0,20974,1,0.00483947,0.00042186,0.00510018,0.00400382,0.12311199999999999,0.0,0.0315792,0.000132976,0.0602374,0.00070496,0.500096,0.500293,0.5231779999999999
5.77418e-05,0.0,20974,1,0.00458203,0.000373739,0.00455301,0.00340089,0.12467,0.0,0.0315792,0.00011826799999999999,0.057313300000000005,0.000649244,0.500096,0.500292,0.524734
5.844520000000001e-05,0.0,20974,1,0.00499404,0.00035349400000000004,0.00401369,0.00310684,0.126229,0.0,0.0315792,0.00010999200000000001,0.05704630000000001,0.000782063,0.500095,0.5002909999999999,0.526288
5.9369799999999995e-05,0.0,22097,1,0.00530965,0.000357121,0.00381036,0.00366179,0.12778699999999998,0.0,0.0315792,0.000107764,0.057427099999999995,0.0009173019999999999,0.5000939999999999,0.500289,0.527841
6.02915e-05,0.0,16046,1,0.00529049,0.000380032,0.00419518,0.00401318,0.12934600000000002,0.0,0.0315792,0.000111296,0.0565935,0.0008939730000000001,0.5000939999999999,0.500289,0.529396
6.09624e-05,0.0,16046,1,0.00445901,0.000410159,0.00441621,0.00431784,0.130904,0.0,0.0315792,0.000118275,0.051524,0.000818768,0.5000939999999999,0.500289,0.5309560000000001
6.1275e-05,0.0,10672,1,0.00404899,0.000447615,0.00465215,0.00465215,0.132462,0.0,0.0315792,0.000129022,0.0541913,0.0008071939999999999,0.5000939999999999,0.50029,0.532517
6.12021e-05,0.0,11727,1,0.00405737,0.000489753,0.00545101,0.00545101,0.134021,0.0,0.0315792,0.0001419,0.055127300000000004,0.0008657210000000001,0.500095,0.50029,0.534079
6.072560000000001e-05,0.0,11727,1,0.00480371,0.000536797,0.00644366,0.00644366,0.135579,0.0,0.0315792,0.000157414,0.0552479,0.0008851369999999999,0.500095,0.5002909999999999,0.5356420000000001
5.99197e-05,0.0,11727,1,0.00387735,0.000589483,0.00731744,0.00731744,0.13713699999999998,0.0,0.0315792,0.000175142,0.051719299999999996,0.000678652,0.500096,0.500292,0.5372060000000001
5.8951899999999994e-05,0.0,11823,1,0.00384938,0.00064795,0.00806054,0.00806054,0.138696,0.0,0.0315792,0.000194065,0.0555564,0.000563425,0.5000979999999999,0.5002939999999999,0.53877
5.81339e-05,0.0,11823,1,0.0039686,0.000710718,0.00905485,0.00905485,0.140254,0.0,0.0315792,0.00021381700000000002,0.0556062,0.0005546269999999999,0.5000979999999999,0.5002939999999999,0.5403319999999999
5.7636499999999996e-05,0.0,11823,1,0.00409928,0.0007737689999999999,0.00931855,0.00931855,0.14181300000000002,0.0,0.0315792,0.000233463,0.052340099999999994,0.0007061210000000001,0.500099,0.5002949999999999,0.54189
5.7506499999999996e-05,0.0,17744,1,0.00430643,0.0008317760000000001,0.00966104,0.00889129,0.143371,0.0,0.0315792,0.000251602,0.051375300000000006,0.000786182,0.500099,0.5002939999999999,0.543449
5.73876e-05,0.0,17744,1,0.00381505,0.000883839,0.010388799999999998,0.00850203,0.144929,0.0,0.0315792,0.000267566,0.0583813,0.0007268289999999999,0.500099,0.5002939999999999,0.545006
5.69871e-05,0.0,17744,1,0.00299201,0.00092602,0.0110334,0.00873773,0.146488,0.0,0.0315792,0.00028084400000000004,0.058464300000000004,0.000625156,0.500099,0.500293,0.546561
5.6252600000000004e-05,0.0,17744,1,0.0026334,0.000953428,0.011414,0.00998491,0.148046,0.0,0.0315792,0.000290435,0.057569600000000005,0.000579953,0.500099,0.500293,0.548115
5.51559e-05,0.0,17744,1,0.00284582,0.0009710010000000001,0.011784999999999999,0.0112027,0.149604,0.0,0.0315792,0.000297688,0.0564897,0.0006809219999999999,0.5000979999999999,0.500292,0.54967
5.37369e-05,0.0,11759,1,0.00284392,0.00098709,0.0120929,0.0120929,0.15116300000000002,0.0,0.0315792,0.000304329,0.0607737,0.000644222,0.500096,0.5002909999999999,0.551226
5.20276e-05,0.0,11759,1,0.0030772,0.000999177,0.0126216,0.0126216,0.152721,0.0,0.0315792,0.000309656,0.060496,0.000581779,0.500095,0.50029,0.552784
5.0303800000000004e-05,0.0,11759,1,0.00313503,0.00100758,0.012795200000000001,0.012795200000000001,0.15428,0.0,0.0315792,0.000314019,0.0607092,0.0007070310000000001,0.5000939999999999,0.500289,0.554342
4.8845600000000005e-05,0.0,11759,1,0.00261229,0.00100864,0.0126655,0.0126655,0.155838,0.0,0.0315792,0.000316364,0.0555016,0.000753523,0.500093,0.5002880000000001,0.555899
4.7799999999999996e-05,0.0,11759,1,0.00413341,0.00100504,0.0122807,0.0122807,0.157396,0.0,0.0315792,0.000317268,0.0571346,0.000930195,0.500092,0.500287,0.557453
4.7236000000000006e-05,0.0,12783,1,0.00317672,0.000997874,0.0120594,0.0120594,0.15895499999999999,0.0,0.0315792,0.000316979,0.0584318,0.00103057,0.500092,0.5002850000000001,0.559006
4.67778e-05,0.0,12783,1,0.00252768,0.000989288,0.0116986,0.0116986,0.16051300000000002,0.0,0.0315792,0.000315585,0.05813009999999999,0.00102709,0.500091,0.5002840000000001,0.560559
4.61801e-05,0.0,12783,1,0.00260717,0.0009724310000000001,0.011149,0.011149,0.162072,0.0,0.0315792,0.000311365,0.0495608,0.0009466380000000001,0.500091,0.5002840000000001,0.5621189999999999
4.5376899999999996e-05,0.0,12783,1,0.00350111,0.0009435169999999999,0.0104129,0.0104129,0.16363,0.0,0.0315792,0.000303597,0.0522851,0.000972698,0.500091,0.5002850000000001,0.563679
4.42026e-05,0.0,12783,1,0.00342496,0.0009082280000000001,0.00952038,0.00952038,0.165188,0.0,0.0315792,0.000293765,0.055523800000000005,0.0008764860000000001,0.500092,0.5002850000000001,0.565241
4.28229e-05,0.0,17744,1,0.00308029,0.000871002,0.0088735,0.00854269,0.166747,0.0,0.0315792,0.000283066,0.055488800000000005,0.00092446,0.500092,0.500286,0.566804
4.1324399999999994e-05,0.0,17744,1,0.00302739,0.000833372,0.00875859,0.00826449,0.16830499999999998,0.0,0.0315792,0.000272272,0.0518784,0.0007500180000000001,0.500093,0.500287,0.568368
3.97608e-05,0.0,18767,1,0.00318983,0.000795826,0.00872219,0.00834944,0.16986300000000001,0.0,0.0315792,0.000261216,0.0556427,0.000679123,0.5000939999999999,0.5002880000000001,0.569932
3.83972e-05,0.0,18767,1,0.00358534,0.000758651,0.00870237,0.00847331,0.171422,0.0,0.0315792,0.000249674,0.0556202,0.000606339,0.500095,0.500289,0.571496
3.74235e-05,0.0,12847,1,0.00394708,0.0007250280000000001,0.00859048,0.00859048,0.17298,0.0,0.0315792,0.000238962,0.0523628,0.0007077289999999999,0.500096,0.500289,0.573054
3.7012e-05,0.0,12847,1,0.00500079,0.000690972,0.00805965,0.00805965,0.174539,0.0,0.0315792,0.00022806400000000002,0.0504268,0.000872831,0.500096,0.500289,0.574613
3.67645e-05,0.0,13871,1,0.00417237,0.000655697,0.00719135,0.00719135,0.176097,0.0,0.0315792,0.000216305,0.0582869,0.000829503,0.500096,0.500289,0.576171
3.6393800000000004e-05,0.0,17744,1,0.00401533,0.000614517,0.00685663,0.00658364,0.177655,0.0,0.0315792,0.00020301599999999998,0.058383500000000005,0.00067031,0.500096,0.5002880000000001,0.5777260000000001
3.57699e-05,0.0,17743,1,0.00352999,0.000564328,0.00641626,0.00581443,0.179214,0.0,0.0315792,0.000188331,0.057625800000000005,0.0005405830000000001,0.500095,0.500287,0.57928
3.49532e-05,0.0,17744,1,0.00415409,0.0005095869999999999,0.00578416,0.00488243,0.18077200000000002,0.0,0.0315792,0.000173107,0.057033600000000004,0.000678012,0.5000939999999999,0.500287,0.580834
3.39743e-05,0.0,18768,1,0.0042232,0.00046007199999999995,0.00512197,0.00462279,0.18233,0.0,0.0315792,0.00015847,0.060872,0.000669946,0.500093,0.5002850000000001,0.58239
3.29406e-05,0.0,18800,1,0.0042523000000000005,0.00041631,0.00465704,0.00427792,0.183889,0.0,0.0315792,0.00014582200000000001,0.0605982,0.0006060869999999999,0.500092,0.5002840000000001,0.583947
3.19775e-05,0.0,24080,1,0.00456366,0.000374794,0.00435817,0.0040289,0.185447,0.0,0.0315792,0.00013431,0.0608236,0.000682493,0.5000899999999999,0.500283,0.585504
3.14477e-05,0.0,26095,1,0.00575047,0.0003363,0.0042626999999999995,0.00367196,0.187006,0.0,0.0315792,0.00012320700000000001,0.057337900000000004,0.000803325,0.5000899999999999,0.500282,0.5870609999999999
3.13304e-05,0.0,26095,1,0.00711381,0.000313785,0.00429095,0.00323156,0.188564,0.0,0.0315792,0.00011543399999999999,0.0569904,0.000904425,0.500089,0.5002810000000001,0.588615
3.18339e-05,0.0,19151,1,0.00627394,0.00030556400000000003,0.00347383,0.00268014,0.190122,0.0,0.0315792,0.000110927,0.057422900000000006,0.000995838,0.500088,0.5002800000000001,0.590168
3.26133e-05,0.0,19151,1,0.00498644,0.000310353,0.00397725,0.00311515,0.191681,0.0,0.0315792,0.00010886399999999999,0.05829580000000001,0.00111909,0.500087,0.500279,0.591721
3.34556e-05,0.0,12849,1,0.00492393,0.00032339099999999997,0.00426741,0.00426741,0.19323900000000002,0.0,0.0315792,0.00010894799999999999,0.051091500000000005,0.00104164,0.500087,0.500278,0.593279
3.42011e-05,0.0,12849,1,0.00493909,0.00034355400000000004,0.00504662,0.00504662,0.194797,0.0,0.0315792,0.000112094,0.052689,0.0009723739999999999,0.500087,0.500278,0.594839
3.47965e-05,0.0,12849,1,0.00546215,0.00037120800000000004,0.00558292,0.00558292,0.196356,0.0,0.0315792,0.000118123,0.05579780000000001,0.0009650539999999999,0.500087,0.500279,0.5964010000000001
3.52425e-05,0.0,12849,1,0.00500183,0.0004068000000000001,0.0058202,0.0058202,0.197914,0.0,0.0315792,0.000127589,0.05562380000000001,0.00100529,0.500088,0.5002800000000001,0.597963
3.55832e-05,0.0,12849,1,0.00444548,0.00043247,0.00516077,0.00516077,0.199473,0.0,0.0315792,0.00013550200000000002,0.05245,0.0007908910000000001,0.500088,0.5002810000000001,0.599527
3.5918000000000004e-05,0.0,12783,1,0.00414407,0.00045073,0.0049166,0.0049166,0.201031,0.0,0.0315792,0.000142133,0.055707400000000004,0.000705742,0.5000899999999999,0.500282,0.6010909999999999
3.64095e-05,0.0,13808,1,0.00405795,0.00046985,0.00570495,0.00570495,0.20258900000000002,0.0,0.0315792,0.00014812200000000002,0.05555449999999999,0.000610967,0.500091,0.500283,0.6026560000000001
3.7175500000000003e-05,0.0,13808,1,0.00406965,0.000493529,0.00641355,0.00641355,0.204148,0.0,0.0315792,0.000154989,0.05525359999999999,0.000739443,0.500091,0.500283,0.604215
3.83887e-05,0.0,13808,1,0.00473277,0.00052311,0.00678202,0.00678202,0.205706,0.0,0.0315792,0.000163432,0.0520351,0.000872182,0.500091,0.500283,0.605773
3.98231e-05,0.0,13808,1,0.0034569,0.00055218,0.00696758,0.00696758,0.207265,0.0,0.0315792,0.000171918,0.056781500000000006,0.0008364889999999999,0.500091,0.500282,0.607332
4.12208e-05,0.0,13807,1,0.00356216,0.000576051,0.00736788,0.00736788,0.208823,0.0,0.0315792,0.000179018,0.0569217,0.000727309,0.500092,0.500282,0.608887
4.24124e-05,0.0,19957,1,0.00266425,0.000590635,0.00653549,0.00598166,0.21038099999999998,0.0,0.0315792,0.000184671,0.0574781,0.000602834,0.500091,0.5002810000000001,0.610441
4.3381800000000005e-05,0.0,19957,1,0.00285217,0.000607302,0.00674427,0.00504167,0.21194000000000002,0.0,0.0315792,0.000191271,0.0570506,0.0006829189999999999,0.5000899999999999,0.5002800000000001,0.611995
4.4174499999999995e-05,0.0,19957,1,0.00304715,0.000626305,0.00662588,0.00525779,0.213498,0.0,0.0315792,0.000198696,0.059965,0.000748408,0.500089,0.500279,0.61355
4.48239e-05,0.0,19957,1,0.00331752,0.000640237,0.00643939,0.00560739,0.215056,0.0,0.0315792,0.00020407400000000003,0.05965419999999999,0.000628926,0.500087,0.500278,0.615106
4.54186e-05,0.0,20143,1,0.00303039,0.0006470180000000001,0.00675512,0.00606199,0.216615,0.0,0.0315792,0.000206685,0.060835900000000005,0.000651007,0.5000859999999999,0.5002770000000001,0.616664
4.61259e-05,0.0,20143,1,0.00341247,0.0006502519999999999,0.00755372,0.00624803,0.218173,0.0,0.0315792,0.00020758200000000002,0.059472199999999996,0.000784022,0.500085,0.500275,0.61822
4.71279e-05,0.0,20143,1,0.00469531,0.000657775,0.00884696,0.00613127,0.219732,0.0,0.0315792,0.000208885,0.0576726,0.0008446980000000001,0.500084,0.500274,0.619776
4.85222e-05,0.0,20143,1,0.00432944,0.00066421,0.00966196,0.00561435,0.22129000000000001,0.0,0.0315792,0.000209236,0.057113300000000006,0.0008423739999999999,0.5000829999999999,0.500273,0.621329
5.0169399999999994e-05,0.0,19989,1,0.00307133,0.000664093,0.00984233,0.00522049,0.222848,0.0,0.0315792,0.00020946,0.0569802,0.00103428,0.5000819999999999,0.500271,0.622881
5.1831400000000007e-05,0.0,19989,1,0.00299799,0.0006584210000000001,0.00947311,0.00553978,0.22440700000000002,0.0,0.0315792,0.00020942400000000002,0.055270299999999994,0.00100212,0.5000819999999999,0.500271,0.624437
5.3371499999999995e-05,0.0,19957,1,0.00303401,0.000649188,0.00898327,0.00600664,0.225965,0.0,0.0315792,0.00020858700000000001,0.0528437,0.000940614,0.5000819999999999,0.500271,0.625997
5.46487e-05,0.0,19957,1,0.00341517,0.000639891,0.00836453,0.006225100000000001,0.227523,0.0,0.0315792,0.00020764400000000002,0.055925,0.000913525,0.5000819999999999,0.500271,0.627558
5.56261e-05,0.0,20144,1,0.00308172,0.0006324459999999999,0.00770419,0.00617321,0.229082,0.0,0.0315792,0.00020789,0.05565369999999999,0.0009232060000000001,0.5000819999999999,0.500272,0.62912
5.6439399999999994e-05,0.0,20144,1,0.00257822,0.000613855,0.00694994,0.00518387,0.23064,0.0,0.0315792,0.000204508,0.0541524,0.000817812,0.5000829999999999,0.500272,0.630683
5.71514e-05,0.0,20144,1,0.00219655,0.0005848790000000001,0.00629249,0.00526907,0.232199,0.0,0.0315792,0.000198065,0.0533066,0.000667548,0.500084,0.500273,0.6322479999999999
5.7821999999999996e-05,0.0,20144,1,0.00234098,0.000552972,0.00581868,0.00533254,0.23375700000000002,0.0,0.0315792,0.000189879,0.055809300000000006,0.0005433219999999999,0.500085,0.500274,0.633812
5.86959e-05,0.0,19989,1,0.00364933,0.000522553,0.00569263,0.0053068,0.235315,0.0,0.0315792,0.000181588,0.0558668,0.000614168,0.500085,0.500275,0.635373
5.98825e-05,0.0,19989,1,0.00333407,0.000498554,0.00515311,0.00501638,0.23687399999999997,0.0,0.0315792,0.000174545,0.0526082,0.0007748389999999999,0.5000859999999999,0.500275,0.63693
6.13001e-05,0.0,21168,1,0.0035339,0.000477221,0.00503628,0.00454046,0.238432,0.0,0.0315792,0.00016831099999999998,0.0534427,0.0007596619999999999,0.500085,0.500274,0.6384890000000001
6.26496e-05,0.0,21168,1,0.00309362,0.000451454,0.004796,0.004303100000000001,0.23999099999999998,0.0,0.0315792,0.00016061,0.05805269999999999,0.000745097,0.5000859999999999,0.500273,0.640045
6.37116e-05,0.0,26157,1,0.00246991,0.000419192,0.004982199999999999,0.00380817,0.24154899999999999,0.0,0.0315792,0.000151597,0.0572947,0.000622697,0.500085,0.500273,0.641598
6.4442e-05,0.0,27181,1,0.00246865,0.000387341,0.00487819,0.00348113,0.24310700000000002,0.0,0.0315792,0.000142697,0.0592207,0.000636965,0.500084,0.500272,0.6431520000000001
6.485470000000001e-05,0.0,27181,1,0.00270424,0.000363375,0.00486094,0.00309921,0.244666,0.0,0.0315792,0.000136956,0.059080799999999996,0.0007302830000000001,0.5000829999999999,0.500271,0.6447069999999999
6.49643e-05,0.0,27181,1,0.00260922,0.000343085,0.00414068,0.0028106999999999997,0.24622399999999997,0.0,0.0315792,0.000131929,0.0608149,0.000593368,0.500081,0.500269,0.646263
6.48583e-05,0.0,22194,1,0.00328245,0.000324575,0.00445736,0.00276439,0.24778200000000003,0.0,0.0315792,0.000126559,0.06,0.000619218,0.50008,0.500268,0.647821
6.46864e-05,0.0,22194,1,0.00331521,0.00030448599999999997,0.0043225,0.00327202,0.24934099999999998,0.0,0.0315792,0.000120631,0.060278399999999996,0.000705192,0.500079,0.500267,0.649378
6.467510000000001e-05,0.0,14831,1,0.00287043,0.000292171,0.00351499,0.00351499,0.250899,0.0,0.0315792,0.000117107,0.0568385,0.000729206,0.500078,0.500266,0.650934
6.489890000000001e-05,0.0,14831,1,0.003239,0.000294907,0.00358973,0.00358973,0.252458,0.0,0.0315792,0.00011700700000000001,0.0570695,0.000880959,0.500077,0.500265,0.652487
6.53854e-05,0.0,15853,1,0.00344338,0.000300035,0.00355645,0.00355645,0.25401599999999996,0.0,0.0315792,0.000117656,0.05747819999999999,0.0009693389999999999,0.5000760000000001,0.500263,0.654039
6.58966e-05,0.0,15792,1,0.00326959,0.000306737,0.00401924,0.00401924,0.25557399999999997,0.0,0.0315792,0.000118879,0.05714690000000001,0.000947166,0.5000760000000001,0.500262,0.655594
6.6243e-05,0.0,15792,1,0.00280737,0.00030731,0.0042982,0.0042982,0.257133,0.0,0.0315792,0.000118399,0.051244399999999996,0.00087945,0.5000760000000001,0.500262,0.657153
6.63387e-05,0.0,15792,1,0.00266765,0.00030568,0.00432194,0.00432194,0.258691,0.0,0.0315792,0.000117433,0.0534836,0.000857682,0.5000760000000001,0.500262,0.658713
6.61195e-05,0.0,15792,1,0.002659,0.000308441,0.0041270000000000005,0.0041270000000000005,0.26024899999999995,0.0,0.0315792,0.000118641,0.05529630000000001,0.0008858789999999999,0.5000760000000001,0.500263,0.660275
6.55758e-05,0.0,15823,1,0.00307019,0.000314238,0.00451184,0.00451184,0.261808,0.0,0.0315792,0.000121149,0.05540930000000001,0.0008589730000000001,0.5000760000000001,0.500263,0.661838
6.47904e-05,0.0,15886,1,0.00237356,0.000319273,0.0049184,0.0049184,0.263366,0.0,0.0315792,0.000123292,0.0518831,0.000627176,0.500077,0.500264,0.663402
6.39607e-05,0.0,15886,1,0.00253108,0.000330747,0.00549761,0.00549761,0.264925,0.0,0.0315792,0.000126528,0.0556819,0.000530042,0.500078,0.500265,0.664966
6.332520000000001e-05,0.0,15919,1,0.00287308,0.000350942,0.00597608,0.00597608,0.26648299999999997,0.0,0.0315792,0.000131672,0.0556719,0.000533401,0.500079,0.500266,0.666528
6.301729999999999e-05,0.0,15919,1,0.00348692,0.000377241,0.00600778,0.00600778,0.268041,0.0,0.0315792,0.000137987,0.052379999999999996,0.0007054810000000001,0.500079,0.500266,0.668086
6.30638e-05,0.0,15919,1,0.00369295,0.00040312,0.00549286,0.00549286,0.2696,0.0,0.0315792,0.000144692,0.050925,0.000801541,0.500079,0.500265,0.6696439999999999
6.30986e-05,0.0,15919,1,0.003181,0.00042502800000000004,0.00506744,0.00506744,0.271158,0.0,0.0315792,0.000150218,0.0579035,0.000749797,0.500079,0.500264,0.671201
6.28941e-05,0.0,20816,1,0.0026853000000000003,0.00043787300000000003,0.00509593,0.00500271,0.27271599999999996,0.0,0.0315792,0.000153555,0.0592477,0.000660188,0.500078,0.500264,0.672755
6.24024e-05,0.0,20816,1,0.00190989,0.00043980800000000003,0.00526047,0.00520315,0.274275,0.0,0.0315792,0.000155339,0.05756519999999999,0.000583664,0.500078,0.500263,0.674309
6.16679e-05,0.0,15887,1,0.00238595,0.000439651,0.00576119,0.00576119,0.275833,0.0,0.0315792,0.00015712200000000002,0.055572,0.0006978389999999999,0.500077,0.500262,0.675863
6.06647e-05,0.0,15887,1,0.00230864,0.000444755,0.00606789,0.00606789,0.277392,0.0,0.0315792,0.000159526,0.06079640000000001,0.000609998,0.500075,0.500261,0.677419
5.9464e-05,0.0,15855,1,0.00282242,0.000450094,0.00630928,0.00630928,0.27895,0.0,0.0315792,0.000161903,0.0609501,0.000569874,0.500074,0.500259,0.678976
5.8263699999999996e-05,0.0,15855,1,0.00294504,0.000453049,0.00658824,0.00658824,0.280508,0.0,0.0315792,0.00016398099999999997,0.060731600000000004,0.0006535380000000001,0.5000720000000001,0.500258,0.6805329999999999
5.7438699999999996e-05,0.0,15855,1,0.0025276,0.000451878,0.00661787,0.00661787,0.282067,0.0,0.0315792,0.000164652,0.0550206,0.000772586,0.500071,0.500257,0.6820890000000001
5.69786e-05,0.0,15855,1,0.00388528,0.00045347599999999997,0.00643647,0.00643647,0.283625,0.0,0.0315792,0.000165261,0.057174800000000005,0.000928804,0.50007,0.500256,0.683643
5.6917700000000006e-05,0.0,15855,1,0.00312236,0.00045576199999999996,0.00605328,0.00605328,0.285184,0.0,0.0315792,0.00016653799999999998,0.0585314,0.0009418219999999999,0.500069,0.500254,0.685195
5.7039899999999996e-05,0.0,16879,1,0.00258463,0.00045972699999999994,0.00580879,0.00580879,0.286742,0.0,0.0315792,0.000167933,0.05819880000000001,0.000982347,0.500069,0.500253,0.6867479999999999
5.72002e-05,0.0,16879,1,0.00248675,0.000457373,0.00546396,0.00546396,0.2883,0.0,0.0315792,0.00016712900000000002,0.0496899,0.000914639,0.500069,0.500252,0.6883060000000001
5.7170600000000005e-05,0.0,16879,1,0.00346771,0.00044526900000000004,0.00499046,0.00499046,0.28985900000000003,0.0,0.0315792,0.000164235,0.0524128,0.000915745,0.500069,0.500252,0.689866
5.68409e-05,0.0,16847,1,0.00323416,0.000430494,0.00473499,0.00473499,0.291417,0.0,0.0315792,0.00016061,0.0555914,0.000851545,0.5000680000000001,0.500253,0.6914279999999999
5.63437e-05,0.0,16847,1,0.00300364,0.00041774,0.00480193,0.00480193,0.292975,0.0,0.0315792,0.000157471,0.055537300000000005,0.000869235,0.500069,0.500253,0.69299
5.57105e-05,0.0,16910,1,0.0027295,0.00040453699999999995,0.00490217,0.00490217,0.294534,0.0,0.0315792,0.000154327,0.0519258,0.0006871480000000001,0.500069,0.500254,0.694554
5.49798e-05,0.0,16910,1,0.00284233,0.000393034,0.00513138,0.00513138,0.296092,0.0,0.0315792,0.00015156799999999998,0.0556523,0.000627586,0.50007,0.500255,0.696118
5.43679e-05,0.0,16943,1,0.00302208,0.000383859,0.00536108,0.00536108,0.297651,0.0,0.0315792,0.000148877,0.055589,0.000545327,0.500071,0.500256,0.697682
5.40592e-05,0.0,16943,1,0.00356978,0.000381638,0.00565598,0.00565598,0.299209,0.0,0.0315792,0.000147556,0.0523058,0.000669074,0.5000720000000001,0.500256,0.699239
5.4189799999999994e-05,0.0,16943,1,0.0038415,0.00038225,0.00537626,0.00537626,0.300767,0.0,0.0315792,0.000146735,0.0508142,0.0008328480000000001,0.5000720000000001,0.500256,0.7007979999999999
5.4410500000000004e-05,0.0,17967,1,0.00335038,0.00038085699999999996,0.00461861,0.00461861,0.30232600000000004,0.0,0.0315792,0.000145721,0.0581952,0.000812361,0.500071,0.500255,0.7023550000000001
5.44857e-05,0.0,28205,1,0.00327973,0.00037152400000000003,0.00486149,0.00430496,0.303884,0.0,0.0315792,0.000142374,0.0578592,0.000655035,0.500071,0.500254,0.70391
5.43253e-05,0.0,28205,1,0.00241724,0.000351068,0.0049167,0.00388106,0.305442,0.0,0.0315792,0.000136828,0.0575232,0.000555527,0.500071,0.500253,0.7054630000000001
5.39383e-05,0.0,28205,1,0.00265751,0.000328071,0.0050494,0.00353403,0.307001,0.0,0.0315792,0.000131364,0.056534100000000004,0.000679059,0.500069,0.500252,0.707017
5.3362399999999996e-05,0.0,28205,1,0.00272778,0.00031360000000000003,0.00472274,0.00343749,0.308559,0.0,0.0315792,0.000127871,0.0608014,0.000677359,0.5000680000000001,0.500251,0.708572
5.26735e-05,0.0,28205,1,0.00278771,0.000303505,0.00394113,0.00335166,0.310118,0.0,0.0315792,0.000125885,0.0600871,0.0005842880000000001,0.500066,0.50025,0.710128
5.2002899999999996e-05,0.0,16879,1,0.00288497,0.00029178,0.00343413,0.00343413,0.311676,0.0,0.0315792,0.00012330700000000002,0.0608085,0.00060928,0.500065,0.5002479999999999,0.711685
5.1668e-05,0.0,16879,1,0.00348122,0.000278248,0.00329983,0.00329983,0.313234,0.0,0.0315792,0.000119668,0.05771669999999999,0.000780978,0.5000640000000001,0.500247,0.713241
5.1647299999999996e-05,0.0,28077,1,0.00482164,0.000273548,0.00300005,0.00297066,0.314793,0.0,0.0315792,0.000118099,0.056863300000000006,0.00088546,0.500063,0.500246,0.714795
5.20858e-05,0.0,22953,1,0.00425452,0.000274804,0.00314524,0.00263437,0.31635100000000005,0.0,0.0315792,0.000118331,0.05611,0.000947059,0.500062,0.5002439999999999,0.716348
5.2762e-05,0.0,23247,1,0.00376072,0.000279084,0.00292267,0.00285515,0.31790999999999997,0.0,0.0315792,0.000119005,0.0582681,0.00104288,0.500061,0.500243,0.717899
5.3476599999999996e-05,0.0,16945,1,0.00334537,0.000282083,0.0033326999999999996,0.0033326999999999996,0.319468,0.0,0.0315792,0.00011892,0.051630499999999996,0.00094536,0.500061,0.500242,0.719457
5.4051599999999996e-05,0.0,17969,1,0.00370129,0.00028121200000000003,0.00392552,0.00392552,0.32102600000000003,0.0,0.0315792,0.000117995,0.0527308,0.0009063869999999999,0.500061,0.500242,0.721016
5.4412299999999994e-05,0.0,17969,1,0.00412786,0.000282504,0.00434362,0.00434362,0.322585,0.0,0.0315792,0.00011854,0.0558306,0.000892993,0.500061,0.500242,0.722577
5.4558199999999995e-05,0.0,17969,1,0.00368797,0.00029043,0.00446499,0.00446499,0.32414299999999996,0.0,0.0315792,0.00012132,0.0556438,0.000905663,0.500061,0.500243,0.7241390000000001
5.45581e-05,0.0,29167,1,0.00323909,0.000291693,0.00383112,0.00364392,0.325701,0.0,0.0315792,0.000122576,0.0529359,0.000685617,0.500061,0.5002439999999999,0.7257020000000001
5.45647e-05,0.0,29167,1,0.00323058,0.000288297,0.00388879,0.00257134,0.32726,0.0,0.0315792,0.000123109,0.054774500000000004,0.000634794,0.500062,0.5002449999999999,0.727267
5.46708e-05,0.0,29167,1,0.0033347999999999997,0.000287545,0.00383751,0.00312324,0.328818,0.0,0.0315792,0.000123686,0.0559538,0.000531808,0.500063,0.5002449999999999,0.728831
5.49847e-05,0.0,29167,1,0.00344389,0.000295154,0.00365752,0.00355603,0.330377,0.0,0.0315792,0.000126236,0.0555816,0.000670905,0.5000640000000001,0.5002449999999999,0.73039
5.5639899999999996e-05,0.0,17936,1,0.00364106,0.000310746,0.00371541,0.00371541,0.331935,0.0,0.0315792,0.00013058,0.0528577,0.00079504,0.5000640000000001,0.5002449999999999,0.7319479999999999
5.6485e-05,0.0,29229,1,0.00340713,0.000327819,0.00385779,0.00371639,0.333493,0.0,0.0315792,0.000134909,0.05670750000000001,0.000787826,0.500063,0.5002439999999999,0.7335050000000001
5.72949e-05,0.0,29229,1,0.00331476,0.000337419,0.00523059,0.00376753,0.335052,0.0,0.0315792,0.00013702200000000002,0.056830099999999995,0.000707319,0.500063,0.5002439999999999,0.73506
5.7928100000000005e-05,0.0,29229,1,0.00232806,0.00033523300000000005,0.00599685,0.00249091,0.33660999999999996,0.0,0.0315792,0.000136528,0.057389699999999995,0.000610661,0.500063,0.500243,0.736614
5.82987e-05,0.0,29229,1,0.00232638,0.000332294,0.00569121,0.00244068,0.33816799999999997,0.0,0.0315792,0.000136071,0.0578909,0.000667461,0.500062,0.500242,0.738167
5.8464499999999996e-05,0.0,30253,1,0.00232331,0.00033808199999999997,0.00557992,0.00275773,0.339727,0.0,0.0315792,0.000138412,0.05950419999999999,0.0007373960000000001,0.5000600000000001,0.50024,0.739721
5.8502700000000005e-05,0.0,30253,1,0.00258289,0.00034446199999999997,0.0048033,0.00282821,0.341285,0.0,0.0315792,0.000141293,0.0604596,0.00061396,0.500058,0.500239,0.7412770000000001
5.84772e-05,0.0,25266,1,0.00252312,0.00034812,0.00390258,0.00277692,0.342844,0.0,0.0315792,0.00014317100000000002,0.0604029,0.00065811,0.500057,0.500238,0.742834
5.86166e-05,0.0,26101,1,0.00270773,0.000347643,0.00397615,0.00290772,0.344402,0.0,0.0315792,0.000143174,0.059432500000000006,0.000757937,0.5000560000000001,0.500236,0.74439
5.90658e-05,0.0,26102,1,0.00390004,0.00035207300000000006,0.00400029,0.00296486,0.34596,0.0,0.0315792,0.000144205,0.05765169999999999,0.000837156,0.500055,0.500235,0.745945
5.98692e-05,0.0,24085,1,0.00380018,0.000360278,0.00474782,0.00280272,0.347519,0.0,0.0315792,0.00014463600000000002,0.0570944,0.000860439,0.500054,0.5002340000000001,0.747498
6.09374e-05,0.0,24085,1,0.00329964,0.00036531800000000006,0.00499297,0.00335333,0.34907699999999997,0.0,0.0315792,0.000145622,0.0565674,0.000987685,0.500053,0.5002310000000001,0.749049
6.20237e-05,0.0,24053,1,0.00260612,0.000366206,0.00473684,0.00425966,0.350635,0.0,0.0315792,0.000146294,0.0566328,0.000982974,0.500052,0.5002310000000001,0.750604
6.29177e-05,0.0,17969,1,0.00294626,0.00036069300000000004,0.0048008999999999994,0.0048008999999999994,0.352194,0.0,0.0315792,0.000145004,0.05297140000000001,0.0009187819999999999,0.500052,0.5002310000000001,0.752164
6.35806e-05,0.0,18993,1,0.00336117,0.00035745199999999997,0.00512383,0.00502236,0.353752,0.0,0.0315792,0.00014475,0.055598800000000004,0.000879271,0.500052,0.5002310000000001,0.753724
6.39954e-05,0.0,18993,1,0.00318831,0.000359563,0.00513087,0.00499769,0.355311,0.0,0.0315792,0.000146083,0.055759,0.000868651,0.500052,0.5002310000000001,0.755286
6.42517e-05,0.0,30191,1,0.0025965,0.00035593699999999996,0.00454905,0.00411593,0.356869,0.0,0.0315792,0.000146012,0.054687,0.000752622,0.500052,0.500232,0.756848
6.44491e-05,0.0,30191,1,0.00245302,0.00034611699999999995,0.00459006,0.00332377,0.358427,0.0,0.0315792,0.00014437,0.052916399999999995,0.0006114240000000001,0.500053,0.500233,0.758412
6.470770000000001e-05,0.0,30191,1,0.00257464,0.00033652800000000005,0.00449727,0.00345249,0.35998600000000003,0.0,0.0315792,0.000142579,0.0558054,0.000534143,0.500054,0.5002340000000001,0.759976
6.50961e-05,0.0,30191,1,0.00340007,0.000333381,0.00426997,0.00359332,0.36154400000000003,0.0,0.0315792,0.00014240000000000002,0.055817099999999994,0.000600916,0.500055,0.5002340000000001,0.761537
6.56941e-05,0.0,30191,1,0.00334928,0.000336629,0.00396158,0.00348145,0.363103,0.0,0.0315792,0.000143265,0.052553300000000004,0.0007627589999999999,0.500055,0.5002340000000001,0.7630939999999999
6.65196e-05,0.0,30289,1,0.00342072,0.00034343800000000005,0.00397954,0.00318616,0.364661,0.0,0.0315792,0.000145131,0.0524793,0.000759563,0.500054,0.500233,0.764652
6.732810000000001e-05,0.0,30253,1,0.00298236,0.000343573,0.00517419,0.00292839,0.366219,0.0,0.0315792,0.000144524,0.058047,0.000715845,0.500054,0.500232,0.766208
6.79797e-05,0.0,30253,1,0.00239139,0.00033424400000000003,0.00617071,0.00280833,0.367778,0.0,0.0315792,0.00014133399999999999,0.056376,0.0006616980000000001,0.500054,0.5002310000000001,0.767762
6.83237e-05,0.0,30253,1,0.00199524,0.000317628,0.0059049,0.00160697,0.369336,0.0,0.0315792,0.00013621,0.057970299999999995,0.0006218980000000001,0.500053,0.5002300000000001,0.769314
6.84121e-05,0.0,30253,1,0.00228082,0.000309521,0.0057346,0.00167725,0.370894,0.0,0.0315792,0.000134095,0.0582457,0.0007009160000000001,0.500051,0.500229,0.770868
6.83277e-05,0.0,30253,1,0.00243999,0.00030615,0.00497131,0.00169185,0.37245300000000003,0.0,0.0315792,0.000134336,0.0608138,0.000601569,0.50005,0.5002270000000001,0.772424
6.816270000000001e-05,0.0,30253,1,0.00272778,0.00030439299999999997,0.00407223,0.00174803,0.37401100000000004,0.0,0.0315792,0.000134698,0.0600248,0.00062321,0.5000479999999999,0.5002260000000001,0.773981
6.80171e-05,0.0,26290,1,0.0028559,0.00030005099999999996,0.00344608,0.00198048,0.37556999999999996,0.0,0.0315792,0.000133825,0.0602664,0.00072758,0.500047,0.500225,0.775537
6.80476e-05,0.0,27126,1,0.00253078,0.00029672,0.00322436,0.00202001,0.377128,0.0,0.0315792,0.000133266,0.056386,0.000781572,0.500046,0.500224,0.777093
6.8409e-05,0.0,30125,1,0.0032788000000000006,0.000303552,0.00379023,0.00192397,0.378686,0.0,0.0315792,0.000134974,0.0570798,0.00094798,0.500045,0.500222,0.778645
6.90907e-05,0.0,31311,1,0.00323571,0.000308105,0.00301191,0.00170227,0.380245,0.0,0.0315792,0.000136167,0.0575517,0.000975077,0.5000439999999999,0.50022,0.780197
6.98692e-05,0.0,31311,1,0.00254319,0.00031115,0.00304576,0.00181851,0.381803,0.0,0.0315792,0.000136549,0.05767340000000001,0.0009726530000000001,0.500043,0.500219,0.78175
7.0541e-05,0.0,18993,1,0.00250036,0.000307066,0.00346333,0.00213659,0.383361,0.0,0.0315792,0.00013455,0.051371900000000005,0.000924983,0.500043,0.500219,0.783309
7.095180000000001e-05,0.0,20017,1,0.00278662,0.000300869,0.00376756,0.0022585,0.38492,0.0,0.0315792,0.000132652,0.052728,0.000886275,0.500043,0.500218,0.7848689999999999
7.10766e-05,0.0,20017,1,0.00272505,0.000298645,0.00379313,0.00224877,0.38647800000000004,0.0,0.0315792,0.000132803,0.0554436,0.0008631660000000001,0.500043,0.500219,0.7864300000000001
7.094020000000001e-05,0.0,20017,1,0.00252104,0.00029843299999999997,0.00350271,0.00209959,0.38803699999999997,0.0,0.0315792,0.000133636,0.0555255,0.0008153419999999999,0.500043,0.500219,0.787992
7.0693e-05,0.0,30285,1,0.00205592,0.00029575,0.00335632,0.00168098,0.38959499999999997,0.0,0.0315792,0.000133577,0.051962400000000006,0.000603316,0.5000439999999999,0.50022,0.789556
7.04335e-05,0.0,30285,1,0.00248714,0.000296755,0.00341487,0.00202036,0.39115300000000003,0.0,0.0315792,0.000134472,0.05571759999999999,0.000531775,0.500045,0.500221,0.7911199999999999
7.02908e-05,0.0,20015,1,0.00246745,0.000304464,0.00327355,0.00237174,0.392712,0.0,0.0315792,0.00013704399999999998,0.0556764,0.00051582,0.500045,0.500221,0.792682
7.03835e-05,0.0,20015,1,0.00329639,0.000318804,0.00377807,0.0027436,0.39427,0.0,0.0315792,0.000140962,0.052388199999999996,0.0006603560000000001,0.500046,0.500221,0.794239
7.0837e-05,0.0,31313,1,0.0035476999999999996,0.000336401,0.00384779,0.00275559,0.395829,0.0,0.0315792,0.000145819,0.0495794,0.0008006889999999999,0.500045,0.50022,0.795797
7.12975e-05,0.0,31277,1,0.00300023,0.00034894300000000005,0.00479272,0.00236451,0.397387,0.0,0.0315792,0.000148753,0.058320699999999996,0.000762792,0.500045,0.50022,0.797354
7.159e-05,0.0,31277,1,0.00261043,0.00035260300000000005,0.00598854,0.00205274,0.398945,0.0,0.0315792,0.000148961,0.0587754,0.00067742,0.500045,0.500219,0.7989069999999999
7.161630000000001e-05,0.0,31277,1,0.00187186,0.00034342,0.00580337,0.00176566,0.40050399999999997,0.0,0.0315792,0.00014649200000000002,0.057544399999999996,0.000584329,0.5000439999999999,0.500218,0.8004600000000001
7.14006e-05,0.0,31277,1,0.00223889,0.00033575099999999996,0.00577332,0.00219802,0.402062,0.0,0.0315792,0.000145102,0.0551572,0.000687635,0.500043,0.500217,0.802013
7.09637e-05,0.0,32301,1,0.00238735,0.000335834,0.00540618,0.00253125,0.40362,0.0,0.0315792,0.000145735,0.0608144,0.0006252159999999999,0.500041,0.500215,0.803569
7.03773e-05,0.0,31277,1,0.00252403,0.000338278,0.00447614,0.00276434,0.405179,0.0,0.0315792,0.000147031,0.06098200000000001,0.000568075,0.500039,0.500214,0.805125
6.98307e-05,0.0,31346,1,0.00266347,0.000338655,0.00368219,0.00289395,0.406737,0.0,0.0315792,0.000147946,0.06075409999999999,0.0006519669999999999,0.500038,0.500212,0.8066810000000001
6.95456e-05,0.0,31346,1,0.00251459,0.000335232,0.00393502,0.00290162,0.408296,0.0,0.0315792,0.000147093,0.05505830000000001,0.0007583910000000001,0.500037,0.500211,0.808237
6.95763e-05,0.0,31314,1,0.00391051,0.000338198,0.00409004,0.00279775,0.409854,0.0,0.0315792,0.000147565,0.0572379,0.0009346469999999999,0.5000359999999999,0.50021,0.809791
0.0,0.0,19984,10,0.0697523,0.013007900000000001,0.338806,0.0652533,0.00365472,0.0,0.0315792,0.00457684,0.311348,0.292511,0.500097,0.500297,0.40370900000000004
0.000750531,0.0,19983,10,0.074022,0.0252213,0.559573,0.127222,0.00730945,0.0,0.0315792,0.00931827,0.33520500000000003,0.316629,0.5000979999999999,0.5002989999999999,0.407395
0.00209541,0.0,20016,10,0.08288330000000001,0.037883099999999996,0.698763,0.18441300000000002,0.0109642,0.0,0.0315792,0.01431,0.35707300000000003,0.33818400000000004,0.500101,0.5003029999999999,0.41113299999999997
0.0039464,0.0,20015,10,0.09066039999999999,0.050810400000000006,0.982068,0.23422199999999999,0.014618899999999999,0.0,0.0315792,0.019578,0.376087,0.354099,0.500103,0.500305,0.41492399999999996
0.00617109,0.0,20014,10,0.0890238,0.0632525,1.12599,0.27573600000000004,0.018273599999999997,0.0,0.0315792,0.0249606,0.38853899999999997,0.368491,0.500105,0.500306,0.418753
0.00852705,0.0,20048,10,0.135908,0.07802010000000001,1.429,0.317268,0.021928299999999998,0.0,0.0315792,0.0308064,0.405418,0.380422,0.500102,0.500304,0.42267
0.0110568,0.0,20048,10,0.125377,0.09312589999999998,1.7586400000000002,0.355819,0.025583099999999998,0.0,0.0315792,0.0369014,0.42180200000000007,0.406012,0.5000979999999999,0.5003,0.42655600000000005
0.013599799999999999,0.0,20976,10,2.5041700000000002,0.11460999999999999,2.95723,0.388086,0.029237799999999998,0.0,0.0315792,0.0440544,0.47252299999999997,0.445,0.5000939999999999,0.500296,0.430543
0.016394799999999998,0.0,20976,10,3.92628,0.143511,4.37745,0.41002,0.0328925,0.0,0.0315792,0.05223150000000001,0.510999,0.45631000000000005,0.500092,0.500293,0.434733
0.019225299999999997,0.0,21008,10,4.429469999999999,0.171465,4.9669,0.41230100000000003,0.036547199999999995,0.0,0.0315792,0.0603352,0.506459,0.469264,0.500093,0.5002939999999999,0.438884
0.0216483,0.0,22032,10,54.1774,0.41038900000000006,32.4921,0.8499479999999999,0.040202,0.0,0.0315792,0.0829283,0.744859,0.740635,0.500088,0.50029,0.44317799999999996
0.026774700000000002,0.0,23055,10,97.5677,0.679696,48.6372,0.754192,0.0438567,0.0,0.0315792,0.12237999999999999,0.9053700000000001,0.862993,0.500047,0.500028,0.6160800000000001
0.0331041,0.0,23056,10,32.3938,0.520976,26.7564,0.66393,0.0475114,0.0,0.0315792,0.120879,0.428521,0.365173,0.500095,0.500058,0.6147090000000001
0.034939,0.0,24079,10,59.1651,0.545134,38.3463,0.623328,0.0511661,0.0,0.0315792,0.130571,0.8615209999999999,0.8298620000000001,0.500037,0.49991800000000003,0.614172
0.037217,0.0,25103,10,42.5516,0.507662,35.7781,0.5864510000000001,0.054820900000000006,0.0,0.0315792,0.136784,0.761127,0.723681,0.500047,0.49988299999999997,0.613209
0.0414218,0.0,25103,10,72.4798,0.659945,61.6395,0.551812,0.058475599999999996,0.0,0.0315792,0.153875,0.786827,0.802575,0.500157,0.49999899999999997,0.6121770000000001
0.05449590000000001,0.0,30222,10,39.7985,0.592073,24.9763,0.557757,0.0621303,0.0,0.0315792,0.165596,0.934465,0.8958149999999999,0.500041,0.500042,0.6117130000000001
0.05950319999999999,0.0,34319,10,62.9697,0.647125,31.8477,0.585475,0.065785,0.0,0.0315792,0.17776199999999998,0.834849,0.779158,0.49998400000000004,0.49995,0.610897
0.06769249999999999,0.0,29199,10,65.3529,0.705285,48.113,0.611452,0.0694398,0.0,0.0315792,0.19109,0.9726549999999999,0.920176,0.500159,0.5000439999999999,0.609544
0.07867719999999999,0.0,31247,10,106.589,0.734432,56.9075,0.636219,0.0730945,0.0,0.0315792,0.20543899999999998,0.9079360000000001,0.8464229999999999,0.500135,0.500001,0.60897
0.094854,0.0,32271,10,72.9097,0.736798,33.8337,0.659524,0.07674919999999999,0.0,0.0315792,0.216856,0.792349,0.719719,0.500157,0.500034,0.607837
0.117557,0.0,35341,10,80.3446,0.8531569999999999,60.115,0.686797,0.0804039,0.0,0.0315792,0.235825,0.9363950000000001,0.882026,0.5000140000000001,0.5001329999999999,0.607409
0.0,0.0,20015,100,57.7889,0.14411500000000002,11.1811,0.901841,0.00625003,0.0,0.0315792,0.0306086,1.3548,1.8536400000000002,0.5000979999999999,0.5002979999999999,0.406308
0.00482225,0.0,20047,100,125.86399999999999,0.264507,15.4743,1.1775,0.0125001,0.0,0.0315792,0.0627525,2.55757,2.9802400000000002,0.50008,0.500315,0.413125
0.0130202,0.0,22062,100,1162.32,4.08239,301.49,9.4372,0.0187501,0.0,0.0315792,0.605248,3.6467400000000003,3.813,0.500087,0.499852,0.618089
0.0,0.0,19918,1000,1289.48,1.01636,60.2392,1.1297,0.00625003,0.0,0.0315792,0.171904,30.4518,36.2086,0.5000979999999999,0.5002979999999999,0.406308
0.0127186,0.0,18797,1000,34127.9,4.653969999999999,234.782,1.3939,0.0125001,0.0,0.0315792,0.772331,32.1271,36.7599,0.500067,0.5001329999999999,0.619136
0.244713,0.0,16778,1000,395041.0,20.945,1328.99,49.6929,0.0187501,0.0,0.0315792,3.4084199999999996,185.456,132.762,0.501182,0.5033880000000001,0.6163649999999999
0.0,4.28451e-05,141160,1,0.00445346,4.0115300000000005e-05,0.0010185,0.000742099,0.000550971,5.88029e-05,0.0157896,9.685549999999999e-06,0.0319067,0.000511476,0.5001,0.5003,0.400622
7.501930000000001e-08,6.3593e-05,97056,1,0.00465848,6.64465e-05,0.00131952,0.00110146,0.00110194,7.61824e-05,0.0157896,1.7433399999999998e-05,0.032162,0.000477901,0.5001,0.5003,0.401173
1.59879e-07,8.251930000000001e-05,97056,1,0.00455078,8.678680000000001e-05,0.00164632,0.00142928,0.00165291,9.505e-05,0.0157896,2.40821e-05,0.031695799999999996,0.000390835,0.5001,0.5003,0.40172399999999997
2.29874e-07,9.12115e-05,97056,1,0.00423218,0.000103416,0.00185555,0.00157983,0.00220388,0.00010713,0.0157896,2.98125e-05,0.0308705,0.000302267,0.5001,0.5003,0.402275
2.71633e-07,0.000100316,97056,1,0.00359932,0.000117694,0.00199514,0.00173753,0.00275485,0.000115189,0.0157896,3.48356e-05,0.030687700000000002,0.000204462,0.5001,0.5003,0.402826
2.86836e-07,0.000107029,97056,1,0.0036259,0.000130613,0.00209475,0.0018538,0.00330582,0.00012094,0.0157896,3.94201e-05,0.031747700000000004,0.000110809,0.5001,0.5003,0.403377
2.8215199999999997e-07,0.000112604,101152,1,0.00362379,0.00014282299999999998,0.00221642,0.00195036,0.00385679,0.000127965,0.0157896,4.3742600000000004e-05,0.0324748,0.000101395,0.5001,0.5003,0.403927
2.63963e-07,0.000121596,101152,1,0.0037671999999999996,0.000155319,0.00237523,0.0021061,0.00440776,0.000137134,0.0157896,4.81797e-05,0.032637099999999995,0.00010761100000000001,0.5001,0.5003,0.404478
2.39307e-07,0.00012937700000000002,100371,1,0.00330068,0.000167897,0.00250442,0.00224087,0.00495873,0.000144593,0.0157896,5.2691499999999995e-05,0.0321401,0.000198569,0.5001,0.5003,0.405028
2.1311399999999999e-07,0.000142433,100371,1,0.00343046,0.000180525,0.00259868,0.00246701,0.00550971,0.000150035,0.0157896,5.72173e-05,0.0313752,0.00026707900000000004,0.5001,0.5003,0.405579
1.9422799999999998e-07,0.000155045,157728,1,0.00380924,0.00019318799999999998,0.00284902,0.00268546,0.00606068,0.000164488,0.0157896,6.1737e-05,0.0317281,0.00039520800000000003,0.5001,0.5003,0.40613
1.90294e-07,0.000166044,157728,1,0.00425062,0.00020618400000000002,0.00308885,0.00287597,0.00661165,0.000178335,0.0157896,6.63608e-05,0.0317302,0.000489002,0.5001,0.5003,0.40668000000000004
2.07255e-07,0.000175305,157728,1,0.00407745,0.00021917,0.00330572,0.00303638,0.00716262,0.000190856,0.0157896,7.10233e-05,0.0318987,0.000521151,0.5001,0.5003,0.407231
2.51859e-07,0.00018253,157728,1,0.00451299,0.000232219,0.00348928,0.00316151,0.00771359,0.00020145299999999998,0.0157896,7.56946e-05,0.0320772,0.0005525209999999999,0.5001,0.5003,0.40778200000000003
3.2175899999999996e-07,0.000187132,157728,1,0.00433338,0.00024411299999999999,0.00362655,0.00324122,0.00826456,0.00020937900000000002,0.0157896,8.01345e-05,0.0296517,0.000568241,0.5001,0.5003,0.408333
3.9235e-07,0.000189753,157728,1,0.00392824,0.000253245,0.00372489,0.00328661,0.00881553,0.00021505599999999998,0.0157896,8.383290000000002e-05,0.0286056,0.00055004,0.5001,0.5003,0.408884
4.41687e-07,0.00019057299999999998,157728,1,0.00380584,0.00026063299999999997,0.00378594,0.00330082,0.0093665,0.00021858099999999997,0.0157896,8.697360000000001e-05,0.0284949,0.000499155,0.5001,0.5003,0.409435
4.5921700000000003e-07,0.00019323799999999998,157728,1,0.00351859,0.000267158,0.00382214,0.00334698,0.00991747,0.00022067099999999997,0.0157896,8.97669e-05,0.028538799999999996,0.00038637400000000004,0.5001,0.5003,0.409987
4.50394e-07,0.000195348,157728,1,0.00343093,0.00027274900000000003,0.00381483,0.00338352,0.0104684,0.00022024900000000003,0.0157896,9.218219999999999e-05,0.028456400000000003,0.000237747,0.5001,0.5003,0.410538
4.19783e-07,0.000197071,111840,1,0.00302995,0.000278087,0.00376898,0.00341338,0.0110194,0.000217602,0.0157896,9.45085e-05,0.0287397,0.00018963400000000002,0.5001,0.5003,0.41108900000000004
3.72301e-07,0.00020655400000000001,111840,1,0.00293294,0.000282838,0.00396987,0.00357762,0.0115704,0.0002292,0.0157896,9.65566e-05,0.028773400000000005,0.000178136,0.5001,0.5003,0.411641
3.16402e-07,0.000213581,111840,1,0.00329786,0.000287419,0.00408384,0.00369934,0.0121214,0.00023578099999999998,0.0157896,9.85122e-05,0.029074700000000002,0.00015226,0.5001,0.5003,0.412192
2.59146e-07,0.000218187,111840,1,0.00326884,0.000292216,0.00412921,0.00377912,0.0126723,0.0002384,0.0157896,0.00010056799999999999,0.030123400000000005,0.000116052,0.500101,0.5003,0.412743
2.11301e-07,0.000223998,111840,1,0.00349528,0.000296934,0.00423113,0.00387976,0.0132233,0.000244284,0.0157896,0.000102636,0.032382299999999996,0.000162163,0.500101,0.500301,0.41329499999999997
1.7998699999999998e-07,0.00022659200000000002,116691,1,0.00356714,0.000301819,0.00433507,0.00392469,0.0137743,0.000250286,0.0157896,0.00010483399999999999,0.0321236,0.00025697599999999996,0.500101,0.500301,0.413846
1.72459e-07,0.000229134,116691,1,0.00353184,0.000306734,0.0044429,0.00396872,0.014325200000000001,0.000256511,0.0157896,0.000107094,0.0319316,0.00033847900000000004,0.500101,0.500301,0.414397
1.8747e-07,0.00023040299999999998,116691,1,0.00352606,0.000311925,0.00445618,0.0039907,0.014876200000000001,0.000257278,0.0157896,0.000109466,0.0316894,0.000415691,0.500101,0.500301,0.414948
2.19192e-07,0.00022801400000000002,116691,1,0.00362595,0.00031697400000000003,0.00437203,0.00394933,0.015427200000000002,0.00025241900000000004,0.0157896,0.000111778,0.0310703,0.0004940319999999999,0.500101,0.500301,0.41549899999999995
2.66603e-07,0.000218767,116691,1,0.00377166,0.000321182,0.00410632,0.00378917,0.015978100000000002,0.000237078,0.0157896,0.00011380799999999999,0.031729,0.000518504,0.5001,0.500301,0.416049
3.20858e-07,0.000205724,101152,1,0.0034839,0.00032464099999999997,0.00386877,0.00356325,0.016529099999999998,0.000223363,0.0157896,0.00011555,0.032344200000000004,0.000479219,0.5001,0.5003,0.4166
3.6420099999999997e-07,0.00021324400000000002,101152,1,0.00358617,0.000326949,0.00405442,0.00369349,0.017080099999999997,0.000234082,0.0157896,0.000116884,0.0321165,0.00043668099999999996,0.5001,0.5003,0.41715100000000005
3.89803e-07,0.00021715900000000003,101152,1,0.00322324,0.00032853,0.00414381,0.00376131,0.017631099999999997,0.00023924299999999999,0.0157896,0.000117911,0.0315681,0.000336384,0.5001,0.5003,0.417702
3.9643799999999997e-07,0.000217806,101152,1,0.00303071,0.000329019,0.00414517,0.00377251,0.018182,0.000239321,0.0157896,0.000118547,0.030722700000000002,0.00021968099999999997,0.5001,0.5003,0.418253
3.81469e-07,0.000217037,101152,1,0.00278137,0.00032895900000000003,0.00410558,0.0037592,0.018733,0.00023703599999999998,0.0157896,0.00011900100000000001,0.031213499999999998,0.00012515899999999999,0.5001,0.5003,0.418804
3.48962e-07,0.000219482,101152,1,0.00351199,0.000328312,0.00404156,0.00380155,0.019284,0.00023334,0.0157896,0.000119256,0.032085,6.83118e-05,0.5001,0.5003,0.41935500000000003
3.0371e-07,0.000221423,105248,1,0.00269832,0.000327277,0.00407036,0.00383516,0.019834900000000003,0.000235002,0.0157896,0.000119404,0.0325221,8.225209999999999e-05,0.5001,0.5003,0.41990500000000003
2.49128e-07,0.00022260299999999998,105248,1,0.00258632,0.000327092,0.00410408,0.0038556,0.020385900000000002,0.00023694900000000002,0.0157896,0.000119885,0.032332400000000004,0.00010816200000000001,0.5001,0.5003,0.42045600000000005
1.95395e-07,0.00022193099999999997,105248,1,0.00225947,0.000327067,0.00409189,0.00384397,0.0209369,0.000236245,0.0157896,0.00012041299999999999,0.031999,0.000203474,0.5001,0.5003,0.42100600000000005
1.4976100000000001e-07,0.00021836,105248,1,0.00269633,0.000327384,0.00401486,0.00378211,0.0214879,0.000231798,0.0157896,0.000121036,0.0316998,0.000287531,0.5001,0.5003,0.42155699999999996
1.17783e-07,0.00021893,109344,1,0.00319251,0.000328182,0.00399288,0.00379199,0.0220388,0.00023052900000000001,0.0157896,0.000121781,0.032006099999999996,0.000414321,0.5001,0.5003,0.422108
1.03993e-07,0.00021715799999999998,109344,1,0.00350396,0.00032954400000000003,0.00392756,0.00376129,0.0225898,0.000226757,0.0157896,0.000122683,0.031570799999999996,0.0004989230000000001,0.5001,0.5003,0.422658
1.15576e-07,0.000212895,112659,1,0.00406765,0.00033095,0.00394787,0.00368745,0.0231408,0.00022793,0.0157896,0.000123559,0.031852899999999996,0.000545479,0.5001,0.5003,0.423209
1.52688e-07,0.000215036,112659,1,0.0044372,0.000333038,0.00395677,0.00372453,0.0236917,0.000228444,0.0157896,0.000124656,0.030772700000000004,0.0005429769999999999,0.5001,0.5003,0.42376
2.12176e-07,0.00021511299999999998,111840,1,0.00406308,0.00033405800000000003,0.00391493,0.00372586,0.024242700000000002,0.000226028,0.0157896,0.000125533,0.029275299999999997,0.0005590840000000001,0.5001,0.5003,0.424311
2.67625e-07,0.00021768799999999998,111840,1,0.00334674,0.00033331699999999997,0.00400735,0.00377046,0.024793700000000002,0.00023136400000000002,0.0157896,0.000125851,0.02853,0.0005225869999999999,0.5001,0.5003,0.42486199999999996
2.99135e-07,0.000218761,111840,1,0.0029495000000000003,0.000331465,0.00402208,0.00378906,0.0253446,0.000232215,0.0157896,0.000125774,0.0284472,0.00043682199999999996,0.5001,0.5003,0.425413
3.01918e-07,0.000218032,112748,1,0.00287316,0.000328858,0.00406961,0.00377643,0.025895599999999994,0.00023495900000000003,0.0157896,0.00012539700000000002,0.0286269,0.000297948,0.5001,0.5003,0.425965
2.81432e-07,0.00021588599999999999,112748,1,0.00252947,0.000325955,0.00406975,0.00373926,0.0264466,0.00023496700000000002,0.0157896,0.000124871,0.028669299999999998,0.00019678099999999999,0.5001,0.5003,0.426516
2.41629e-07,0.00021309400000000002,115936,1,0.00237938,0.000322949,0.00405892,0.0036909,0.0269976,0.00023434200000000001,0.0157896,0.00012427100000000002,0.0287255,0.000161255,0.5001,0.5003,0.42706700000000003
1.9010400000000002e-07,0.000217223,115936,1,0.00225122,0.000319733,0.0041381,0.00376241,0.0275485,0.000238913,0.0157896,0.000123526,0.028708099999999997,0.000143237,0.500101,0.5003,0.42761899999999997
1.33743e-07,0.000218808,115936,1,0.0029936999999999997,0.00031658,0.00414512,0.00378986,0.0280995,0.00023931900000000002,0.0157896,0.000122767,0.029227099999999995,0.000122502,0.500101,0.5003,0.42817
8.0429e-08,0.00021971099999999998,115936,1,0.00261117,0.000313907,0.00414063,0.0038055,0.0286505,0.00023905900000000002,0.0157896,0.000122168,0.0305324,0.000107309,0.500101,0.500301,0.428721
3.8595900000000005e-08,0.00022030400000000002,120876,1,0.00281588,0.000311337,0.00421261,0.00381578,0.029201400000000002,0.000243215,0.0157896,0.00012160799999999999,0.0323518,0.000157872,0.500101,0.500301,0.42927299999999996
1.73007e-08,0.000217695,120787,1,0.00272338,0.000309197,0.00428988,0.00377059,0.029752400000000002,0.000247676,0.0157896,0.000121246,0.0319953,0.000258883,0.500101,0.500301,0.429824
2.01139e-08,0.00021516099999999998,120787,1,0.00284705,0.000307388,0.0043177,0.0037266999999999995,0.030303399999999998,0.00024928200000000003,0.0157896,0.000121029,0.0322309,0.000355623,0.500101,0.500301,0.430375
4.1971999999999994e-08,0.000211741,120787,1,0.00288926,0.000305983,0.00422732,0.00366746,0.0308543,0.00024406400000000003,0.0157896,0.000120947,0.0316657,0.000423346,0.500101,0.500301,0.43092600000000003
7.95339e-08,0.000203744,120787,1,0.00289632,0.000304735,0.00401647,0.00352896,0.0314053,0.000231891,0.0157896,0.00012089,0.0312664,0.0004967869999999999,0.500101,0.500301,0.431476
1.30821e-07,0.00019048400000000001,120787,1,0.00284997,0.000302887,0.0036453,0.00329929,0.0319563,0.00021046200000000002,0.0157896,0.000120582,0.031936599999999996,0.0004996369999999999,0.500101,0.500301,0.43202700000000005
1.84272e-07,0.000189213,105248,1,0.00297046,0.00030037099999999996,0.00364049,0.00327727,0.032507299999999996,0.000210183,0.0157896,0.00012001799999999999,0.032207799999999995,0.000442564,0.500101,0.500301,0.43257799999999996
2.24493e-07,0.00019219900000000002,105248,1,0.00279843,0.000297302,0.00373468,0.00332898,0.033058199999999996,0.000215622,0.0157896,0.000119219,0.031984,0.000388913,0.5001,0.500301,0.433129
2.48707e-07,0.00019189900000000001,105248,1,0.00282246,0.00029384,0.00373897,0.00332379,0.0336092,0.00021587,0.0157896,0.00011824100000000001,0.0313842,0.000287714,0.5001,0.5003,0.43368
2.54281e-07,0.00018941700000000002,105248,1,0.00242405,0.000289641,0.00368242,0.0032808,0.034160199999999995,0.00021260400000000003,0.0157896,0.00011700299999999999,0.030766,0.00017140299999999999,0.5001,0.5003,0.43423
2.42237e-07,0.00018632900000000002,105248,1,0.00247885,0.000284937,0.00359804,0.00322731,0.0347111,0.00020773299999999998,0.0157896,0.000115586,0.0315425,8.175930000000001e-05,0.5001,0.5003,0.43478100000000003
2.16702e-07,0.000186295,105248,1,0.00291625,0.000280045,0.00349281,0.00322673,0.0352621,0.000201657,0.0157896,0.000114113,0.0323427,5.01521e-05,0.5001,0.5003,0.435332
1.8151700000000002e-07,0.000185676,109344,1,0.00212913,0.000275388,0.0034858000000000003,0.0032159999999999997,0.0358131,0.000201253,0.0157896,0.000112762,0.032621199999999996,5.5361e-05,0.5001,0.5003,0.435883
1.41713e-07,0.00018407799999999998,109344,1,0.00220886,0.000271588,0.00346751,0.00318833,0.036364099999999996,0.000200197,0.0157896,0.000111728,0.0322537,0.000110425,0.5001,0.5003,0.436433
1.0744000000000001e-07,0.000180452,109344,1,0.00210528,0.0002681,0.00340008,0.00312552,0.036914999999999996,0.000196303,0.0157896,0.00011078,0.0314315,0.00020036900000000002,0.5001,0.5003,0.43698400000000004
8.296660000000001e-08,0.000174173,109344,1,0.00227679,0.000265262,0.00327334,0.00301676,0.037466,0.00018898599999999998,0.0157896,0.000110025,0.0317881,0.000327715,0.5001,0.5003,0.43753500000000006
7.4617e-08,0.000172749,113440,1,0.00279099,0.000263197,0.0032064,0.00299211,0.038017,0.000185122,0.0157896,0.000109511,0.032116700000000005,0.00042782,0.5001,0.5003,0.43808500000000006
8.7073e-08,0.000168301,113441,1,0.00336505,0.00026182,0.00311581,0.00291506,0.0385679,0.00017989200000000002,0.0157896,0.000109175,0.0317511,0.000502246,0.5001,0.5003,0.43863599999999997
1.25332e-07,0.00016455400000000002,117537,1,0.00385327,0.00026108,0.00308599,0.00285017,0.039118900000000005,0.00017817,0.0157896,0.000109008,0.0320185,0.0005332469999999999,0.5001,0.5003,0.43918599999999997
1.89519e-07,0.00016330200000000002,117538,1,0.00395949,0.00026084,0.00312633,0.00282848,0.0396699,0.000180499,0.0157896,0.00010905100000000001,0.029988099999999997,0.000530683,0.5001,0.5003,0.439737
2.6893599999999997e-07,0.000161525,117538,1,0.00375236,0.000258986,0.00303489,0.0027976999999999998,0.0402208,0.000175219,0.0157896,0.000108726,0.028805400000000002,0.000531177,0.5001,0.5003,0.440288
3.40225e-07,0.00016171,115936,1,0.00346114,0.000255701,0.00305978,0.00280091,0.040771800000000004,0.000176656,0.0157896,0.000107975,0.028274599999999997,0.00046129900000000003,0.5001,0.5003,0.44083999999999995
3.86727e-07,0.000161327,116844,1,0.00308662,0.000251685,0.00309543,0.00279427,0.0413228,0.000178715,0.0157896,0.000106902,0.0284925,0.00039293300000000004,0.5001,0.5003,0.441391
4.0365900000000003e-07,0.000161531,116844,1,0.00305433,0.000247041,0.00314229,0.00279779,0.0418738,0.00018142,0.0157896,0.000105545,0.0285812,0.000235506,0.5001,0.5003,0.441942
3.9669000000000004e-07,0.000158767,116844,1,0.00241624,0.000242643,0.0030816,0.00274993,0.042424699999999996,0.000177916,0.0157896,0.000104245,0.0286478,0.000173683,0.500101,0.5003,0.44249399999999994
3.7168300000000003e-07,0.00015354,120032,1,0.00221145,0.000238124,0.00312275,0.00265939,0.04297569999999999,0.000180292,0.0157896,0.00010281299999999999,0.028921600000000002,0.000145748,0.500101,0.500301,0.44304499999999997
3.37853e-07,0.00015541,120032,1,0.0022271,0.00023367,0.00315088,0.00269179,0.0435267,0.00018191599999999998,0.0157896,0.000101313,0.028901999999999997,0.00011804,0.500101,0.500301,0.443596
3.00495e-07,0.000154881,120032,1,0.00263448,0.000229481,0.00310643,0.00268261,0.0440776,0.00017935,0.0157896,9.98598e-05,0.029768,9.34723e-05,0.500101,0.500301,0.444147
2.68594e-07,0.000155587,124972,1,0.0024763000000000003,0.000225705,0.00322194,0.00269485,0.0446286,0.00018601900000000002,0.0157896,9.850879999999999e-05,0.0317379,0.00010009,0.500101,0.500301,0.44469899999999996
2.51298e-07,0.000154149,124883,1,0.00247802,0.00022224200000000002,0.00334549,0.00266994,0.0451796,0.000193152,0.0157896,9.72689e-05,0.032231,0.000189827,0.500101,0.500301,0.44525
2.55426e-07,0.00015008100000000002,124883,1,0.00234224,0.00021904799999999998,0.00337864,0.00259949,0.045730599999999996,0.00019506599999999998,0.0157896,9.61835e-05,0.0317782,0.000298517,0.500101,0.500301,0.445801
2.80998e-07,0.000144451,124883,1,0.00261368,0.00021630000000000003,0.0033490000000000004,0.00250196,0.0462815,0.00019335400000000002,0.0157896,9.529969999999999e-05,0.032032099999999994,0.00037958400000000003,0.500101,0.500301,0.446352
3.2476599999999996e-07,0.00014217,124883,1,0.00271882,0.00021374099999999999,0.00322237,0.00246245,0.0468325,0.000186044,0.0157896,9.45058e-05,0.0315161,0.00045326199999999996,0.500101,0.500301,0.446903
3.83549e-07,0.000136582,124883,1,0.00289118,0.000211427,0.00293856,0.00236567,0.047383499999999995,0.000169658,0.0157896,9.37875e-05,0.0316672,0.00049617,0.500101,0.500301,0.447454
4.53727e-07,0.00012822200000000002,116908,1,0.00291976,0.00020889400000000002,0.00262203,0.00222087,0.0479344,0.000151383,0.0157896,9.29441e-05,0.031921,0.000486445,0.500101,0.500301,0.448004
5.17701e-07,0.000131283,109344,1,0.00325568,0.000205627,0.00266568,0.00227389,0.048485400000000005,0.000153903,0.0157896,9.18589e-05,0.0322,0.000433008,0.500101,0.500301,0.44855500000000004
5.65324e-07,0.000132932,109344,1,0.00304977,0.00020204200000000001,0.00272437,0.00230245,0.0490364,0.000157292,0.0157896,9.05835e-05,0.031750099999999996,0.000335457,0.500101,0.500301,0.44910600000000006
5.995810000000001e-07,0.00013168700000000001,109344,1,0.0031260999999999997,0.00019810799999999998,0.00269981,0.00228088,0.04958730000000001,0.000155874,0.0157896,8.91331e-05,0.0308858,0.000225264,0.500101,0.500301,0.449657
6.1629e-07,0.00012907,109344,1,0.00242036,0.00019366400000000002,0.00263954,0.00223556,0.050138300000000004,0.000152394,0.0157896,8.751379999999999e-05,0.0307598,0.000126505,0.500101,0.500301,0.450208
6.17154e-07,0.000125213,109344,1,0.00231201,0.000188933,0.00255662,0.00216875,0.0506893,0.000147607,0.0157896,8.58405e-05,0.0319333,3.89608e-05,0.5001,0.500301,0.450759
6.070580000000001e-07,0.000123072,109344,1,0.00237434,0.00018419900000000002,0.00244811,0.00213166,0.0512403,0.000141342,0.0157896,8.4204e-05,0.0325362,4.19647e-05,0.5001,0.500301,0.451309
5.90879e-07,0.00012225299999999998,113440,1,0.00241723,0.00018005400000000002,0.00240277,0.00211748,0.05179119999999999,0.000138724,0.0157896,8.28119e-05,0.032704000000000004,4.49746e-05,0.5001,0.500301,0.45186000000000004
5.74928e-07,0.00012019899999999999,113440,1,0.00239355,0.000176564,0.00237183,0.0020819000000000002,0.052342200000000005,0.000136938,0.0157896,8.16554e-05,0.0321424,0.00014234799999999999,0.5001,0.500301,0.45241099999999995
5.62994e-07,0.00011588399999999999,113440,1,0.00222159,0.00017375,0.00228505,0.00200717,0.0528932,0.000131927,0.0157896,8.07391e-05,0.0314449,0.000207286,0.5001,0.500301,0.45296099999999995
5.62856e-07,0.000110092,113440,1,0.00230183,0.000171741,0.00214543,0.00190685,0.0534441,0.000123866,0.0157896,8.00857e-05,0.0318409,0.00035167900000000003,0.5001,0.500301,0.45351199999999997
5.826550000000001e-07,0.000108016,117537,1,0.00275227,0.000170811,0.00210259,0.0018709,0.053995100000000004,0.000121393,0.0157896,7.97686e-05,0.0318856,0.000455706,0.5001,0.500301,0.45406199999999997
6.24534e-07,0.000107149,117537,1,0.00337175,0.000170658,0.00207786,0.00185588,0.0545461,0.000119965,0.0157896,7.9654e-05,0.0319192,0.000521037,0.5001,0.500301,0.454613
6.91677e-07,0.000102488,121634,1,0.00379649,0.000171747,0.00221644,0.00177514,0.0550971,0.000127966,0.0157896,7.988819999999999e-05,0.032236900000000006,0.000527468,0.5001,0.500301,0.455163
7.88537e-07,0.00010414200000000001,121634,1,0.00376544,0.000172373,0.00228565,0.00180379,0.055648,0.000131962,0.0157896,8.012359999999999e-05,0.0295327,0.000540451,0.5001,0.500301,0.455715
8.94479e-07,0.00010608799999999999,121634,1,0.00390885,0.000170767,0.00210825,0.00183749,0.056199,0.00012172,0.0157896,7.984350000000001e-05,0.028669,0.0005051880000000001,0.5001,0.500301,0.456266
9.83626e-07,0.000102681,121630,1,0.00352094,0.000167805,0.00204104,0.00177849,0.05675,0.000117839,0.0157896,7.910899999999999e-05,0.0285758,0.000436714,0.5001,0.500301,0.45681700000000003
1.04369e-06,9.885790000000001e-05,120940,1,0.0032773000000000004,0.00016460799999999998,0.00212064,0.00171227,0.0573009,0.000122435,0.0157896,7.82141e-05,0.028614799999999996,0.000325548,0.500101,0.500301,0.45736800000000005
1.07625e-06,9.827120000000001e-05,120940,1,0.00301169,0.00016124,0.00213327,0.00170211,0.0578519,0.000123165,0.0157896,7.71775e-05,0.0284039,0.000195429,0.500101,0.500301,0.45792
1.0874e-06,9.74061e-05,124128,1,0.00256604,0.000158199,0.0020445,0.00168712,0.0584029,0.000118039,0.0157896,7.617029999999999e-05,0.028920299999999996,0.000136496,0.500101,0.500301,0.458471
1.08234e-06,9.80089e-05,124128,1,0.00243468,0.000155116,0.00213514,0.00169756,0.0589538,0.000123272,0.0157896,7.50148e-05,0.028853800000000002,0.000117703,0.500101,0.500301,0.45902200000000004
1.06723e-06,9.56625e-05,124128,1,0.00246712,0.00015214799999999998,0.00214617,0.00165692,0.059504800000000004,0.000123909,0.0157896,7.37881e-05,0.029100499999999998,8.93066e-05,0.500101,0.500301,0.45957299999999995
1.0489200000000002e-06,0.00010057,129823,1,0.00261345,0.000149452,0.00221943,0.00174193,0.0600558,0.000128139,0.0157896,7.26332e-05,0.0301454,5.79042e-05,0.500101,0.500302,0.460125
1.0408100000000001e-06,0.000102071,129068,1,0.00265612,0.00014704,0.00242188,0.00176793,0.060606799999999995,0.000139827,0.0157896,7.15478e-05,0.0324543,0.00010866299999999999,0.500101,0.500302,0.46067600000000003
1.0504799999999998e-06,0.000101146,129068,1,0.0024729,0.000144701,0.00249795,0.00175191,0.0611577,0.000144219,0.0157896,7.05463e-05,0.0321235,0.000216595,0.500101,0.500302,0.46122700000000005
1.08196e-06,0.00010090899999999999,128979,1,0.0028267,0.000142387,0.00250342,0.0017477999999999999,0.0617087,0.000144535,0.0157896,6.96113e-05,0.0320835,0.000305615,0.500101,0.500302,0.46177799999999997
1.13359e-06,9.934370000000001e-05,128979,1,0.00297234,0.00014036,0.00243503,0.00172068,0.0622597,0.000140586,0.0157896,6.884649999999999e-05,0.0317795,0.000390934,0.500101,0.500302,0.462329
1.2029700000000002e-06,9.68191e-05,128979,1,0.00321306,0.00013855,0.00227609,0.00167696,0.0628106,0.00013141,0.0157896,6.81785e-05,0.031038599999999996,0.000476721,0.500101,0.500302,0.46288
1.28452e-06,8.98558e-05,128979,1,0.00285071,0.000136984,0.00193998,0.00155635,0.0633616,0.000112005,0.0157896,6.75849e-05,0.0316877,0.000503056,0.500101,0.500302,0.46343100000000004
1.3728299999999998e-06,7.91384e-05,121004,1,0.00320653,0.00013534200000000002,0.00184545,0.00137072,0.0639126,0.00010654700000000001,0.0157896,6.69452e-05,0.0324211,0.000460215,0.500101,0.500302,0.46398100000000003
1.45172e-06,8.34814e-05,113440,1,0.00340584,0.000132915,0.00184229,0.00144594,0.0644636,0.000106365,0.0157896,6.60486e-05,0.032154300000000004,0.00039914199999999995,0.500101,0.500302,0.46453199999999994
1.5156e-06,8.52317e-05,113440,1,0.00349537,0.000130522,0.00189701,0.00147626,0.0650145,0.00010952399999999999,0.0157896,6.50278e-05,0.031610700000000005,0.000295531,0.500101,0.500301,0.46508299999999997
1.5623699999999999e-06,8.45388e-05,113440,1,0.00280308,0.000127733,0.0018741,0.00146426,0.0655655,0.000108201,0.0157896,6.38511e-05,0.030725099999999998,0.000156975,0.500101,0.500301,0.465634
1.5909799999999998e-06,8.246879999999999e-05,113440,1,0.00264509,0.00012494899999999999,0.00182156,0.0014284,0.0661165,0.000105167,0.0157896,6.26931e-05,0.0313293,6.25631e-05,0.500101,0.500301,0.466185
1.6057299999999997e-06,7.928e-05,113440,1,0.00274852,0.00012179299999999999,0.00175018,0.00137317,0.0666674,0.00010104700000000001,0.0157896,6.14764e-05,0.0322059,7.4885500000000005e-06,0.500101,0.500301,0.466736
1.6134e-06,7.863270000000001e-05,113440,1,0.00250286,0.00011890200000000001,0.00161839,0.00136196,0.0672184,9.34379e-05,0.0157896,6.0356400000000004e-05,0.032595799999999994,1.30102e-05,0.500101,0.500301,0.467286
1.61643e-06,8.0408e-05,132321,1,0.00257613,0.00011653899999999999,0.00160151,0.00139271,0.0677694,9.24632e-05,0.0157896,5.94458e-05,0.032396,4.91101e-05,0.5001,0.500301,0.467837
1.62137e-06,7.76417e-05,117536,1,0.00242433,0.000114779,0.0015532,0.00134479,0.0683203,8.96742e-05,0.0157896,5.8770299999999995e-05,0.031997000000000005,0.000150481,0.5001,0.500301,0.468387
1.6321500000000001e-06,6.92021e-05,117536,1,0.00226533,0.000113535,0.00146242,0.00119862,0.06887130000000001,8.443260000000001e-05,0.0157896,5.8317e-05,0.031757,0.000239133,0.5001,0.500301,0.468938
1.6590200000000003e-06,7.675640000000001e-05,165605,1,0.00239267,0.000113417,0.00143827,0.00132946,0.0694223,8.303850000000001e-05,0.0157896,5.82461e-05,0.0322205,0.00037403199999999995,0.5001,0.500301,0.46948900000000005
1.70421e-06,7.73101e-05,144674,1,0.0028710999999999997,0.00011446700000000001,0.00144075,0.00133905,0.0699733,8.31816e-05,0.0157896,5.8538599999999995e-05,0.0316129,0.00046574800000000004,0.5001,0.500301,0.47003900000000004
1.77332e-06,8.424879999999999e-05,157151,1,0.00342896,0.000116606,0.00154326,0.00145923,0.0705242,8.91003e-05,0.0157896,5.91853e-05,0.0318934,0.000520209,0.500101,0.500301,0.47058999999999995
1.8715400000000003e-06,8.70313e-05,157736,1,0.00361017,0.000119885,0.00166724,0.00150743,0.07107519999999999,9.625809999999999e-05,0.0157896,6.01855e-05,0.030716000000000004,0.000508901,0.500101,0.500301,0.471141
1.99272e-06,7.80141e-05,125730,1,0.00380405,0.000121452,0.0016508,0.00135125,0.0716262,9.53091e-05,0.0157896,6.08527e-05,0.029317900000000004,0.0005275869999999999,0.500101,0.500301,0.471692
2.10989e-06,8.08838e-05,169695,1,0.00377187,0.000120512,0.0017854,0.00140095,0.07217710000000001,0.00010308,0.0157896,6.0890699999999996e-05,0.0286428,0.00047666,0.500101,0.500301,0.472243
2.2046900000000004e-06,8.394549999999999e-05,169695,1,0.00343229,0.00011858200000000001,0.00184524,0.00145398,0.0727281,0.000106535,0.0157896,6.05155e-05,0.0285036,0.000390453,0.500101,0.500301,0.47279399999999994
2.26886e-06,8.20751e-05,169695,1,0.00341128,0.00011688700000000001,0.00180456,0.00142158,0.0732791,0.00010418600000000001,0.0157896,6.0021899999999995e-05,0.028739400000000002,0.00024995700000000003,0.500101,0.500301,0.47334499999999996
2.30685e-06,8.18747e-05,169695,1,0.00287358,0.000115335,0.00170666,0.00141811,0.07383010000000001,9.853430000000001e-05,0.0157896,5.9451400000000005e-05,0.028718900000000002,0.000155568,0.500101,0.500301,0.473897
2.32461e-06,8.87674e-05,169695,1,0.00250352,0.000114012,0.00156772,0.0015375,0.07438099999999999,9.05123e-05,0.0157896,5.88863e-05,0.028779700000000002,0.00011588200000000001,0.500101,0.500302,0.474448
2.33186e-06,8.74249e-05,75426,1,0.00235412,0.00011296799999999999,0.00151424,0.00151424,0.074932,8.74249e-05,0.0157896,5.8273500000000004e-05,0.028770499999999997,9.36292e-05,0.500101,0.500302,0.474999
2.33105e-06,8.75472e-05,169762,1,0.00254446,0.000111913,0.0015549000000000001,0.00151636,0.07548300000000001,8.97719e-05,0.0157896,5.76161e-05,0.029347700000000004,6.68977e-05,0.500101,0.500302,0.475551
2.33393e-06,8.90448e-05,133919,1,0.00273817,0.000111141,0.00176511,0.0015423,0.07603389999999999,0.000101909,0.0157896,5.70863e-05,0.030594299999999998,5.79164e-05,0.500101,0.500302,0.476102
2.34875e-06,8.2234e-05,133164,1,0.00272158,0.00010999,0.00193368,0.00142434,0.0765849,0.000111641,0.0157896,5.6433e-05,0.0324015,0.000117729,0.500102,0.500302,0.476653
2.3804e-06,7.57433e-05,133164,1,0.00272423,0.00010850600000000001,0.00197288,0.00131191,0.0771359,0.000113904,0.0157896,5.5797899999999996e-05,0.0319819,0.000224523,0.500102,0.500302,0.477204
2.4299000000000002e-06,7.35491e-05,133075,1,0.00301639,0.000106843,0.00195958,0.00127391,0.0776868,0.00011313600000000001,0.0157896,5.5152200000000004e-05,0.0321474,0.00033643199999999995,0.500102,0.5003029999999999,0.47775500000000004
2.49408e-06,7.24359e-05,133075,1,0.00302677,0.000105146,0.00185683,0.00125463,0.07823780000000001,0.000107204,0.0157896,5.45204e-05,0.0317458,0.000405168,0.500102,0.500302,0.47830600000000006
2.5731999999999998e-06,7.00964e-05,133075,1,0.00345177,0.00010373399999999999,0.0016364,0.00121411,0.0787888,9.44774e-05,0.0157896,5.39984e-05,0.0313948,0.000477226,0.500101,0.500302,0.478857
2.66486e-06,6.92732e-05,174047,1,0.00316586,0.00010266399999999999,0.00152784,0.00119985,0.0793398,8.82098e-05,0.0157896,5.3496400000000005e-05,0.031963,0.00047418,0.500101,0.500302,0.479408
2.7580700000000003e-06,7.04737e-05,174047,1,0.00381945,0.00010114399999999999,0.00188462,0.00122064,0.0798907,0.000108809,0.0157896,5.28763e-05,0.0322922,0.000415199,0.500101,0.500302,0.479958
2.83954e-06,7.540800000000001e-05,174047,1,0.00325089,9.95051e-05,0.00206563,0.00130611,0.08044169999999999,0.00011925899999999999,0.0157896,5.2107e-05,0.0320265,0.00034700000000000003,0.500101,0.500302,0.480509
2.9041200000000004e-06,7.98255e-05,174047,1,0.00353188,9.84072e-05,0.00206503,0.00138262,0.0809927,0.000119224,0.0157896,5.14407e-05,0.0313773,0.00023884900000000002,0.500101,0.500302,0.48106000000000004
2.9482799999999997e-06,8.331770000000001e-05,178143,1,0.0026431,9.706930000000001e-05,0.00197433,0.0014431,0.08154360000000001,0.000113988,0.0157896,5.07352e-05,0.030813,0.00012122700000000001,0.500101,0.500302,0.48161099999999996
2.97332e-06,8.492229999999999e-05,178143,1,0.00269152,9.556950000000001e-05,0.0018248000000000001,0.0014709000000000002,0.0820946,0.000105355,0.0157896,5.0006599999999997e-05,0.031605799999999996,1.89133e-05,0.500101,0.500302,0.482162
2.9860200000000004e-06,7.87191e-05,178143,1,0.00265084,9.39152e-05,0.00164348,0.00136345,0.0826456,9.488620000000001e-05,0.0157896,4.92325e-05,0.0323989,3.73332e-06,0.500101,0.500302,0.482713
2.99122e-06,8.3313e-05,173789,1,0.00249396,9.243700000000001e-05,0.00165754,0.00144302,0.0831965,9.569799999999999e-05,0.0157896,4.85517e-05,0.0326855,6.05434e-06,0.500101,0.500302,0.483263
2.9934100000000003e-06,7.06193e-05,173789,1,0.00258021,9.10421e-05,0.0016886,0.00122316,0.0837475,9.74912e-05,0.0157896,4.80064e-05,0.0322486,6.43433e-05,0.500101,0.500302,0.483814
3.00132e-06,7.27512e-05,173789,1,0.00233589,9.015459999999999e-05,0.00155222,0.00126009,0.0842985,8.96174e-05,0.0157896,4.76483e-05,0.0314294,0.00015188700000000002,0.500101,0.500302,0.484364
3.0206999999999997e-06,7.271529999999999e-05,173789,1,0.00210772,8.98389e-05,0.00133312,0.00125947,0.0848495,7.69674e-05,0.0157896,4.75425e-05,0.031896299999999995,0.000279357,0.500101,0.500302,0.484915
3.0586000000000002e-06,7.71875e-05,174241,1,0.00240356,9.07468e-05,0.00141776,0.00133693,0.08540039999999999,8.18546e-05,0.0157896,4.78572e-05,0.0321079,0.000388257,0.500101,0.500302,0.485465
3.11638e-06,7.72856e-05,174241,1,0.00301449,9.27559e-05,0.00145897,0.00133863,0.08595139999999998,8.42336e-05,0.0157896,4.84929e-05,0.0318475,0.000467179,0.500101,0.500302,0.486016
3.2006e-06,8.74467e-05,79834,1,0.00334899,9.62192e-05,0.00151462,0.00151462,0.0865024,8.74467e-05,0.0157896,4.9492799999999995e-05,0.032111,0.000505857,0.500101,0.500302,0.486566
3.3117e-06,8.481870000000001e-05,161815,1,0.00361077,9.98955e-05,0.00152059,0.0014690999999999999,0.0870533,8.7791e-05,0.0157896,5.0630699999999996e-05,0.0298538,0.000506653,0.500101,0.500302,0.487117
3.4375300000000005e-06,7.37767e-05,173791,1,0.00383102,0.00010097,0.0017303000000000002,0.00127785,0.0876043,9.98991e-05,0.0157896,5.119520000000001e-05,0.0289012,0.000496217,0.500101,0.500302,0.48766899999999996
3.5513199999999995e-06,8.21777e-05,173791,1,0.00354686,9.984309999999999e-05,0.00186668,0.00142336,0.0881553,0.00010777299999999999,0.0157896,5.11783e-05,0.028316700000000004,0.000425586,0.500101,0.500302,0.48822
3.63838e-06,8.24503e-05,173791,1,0.00330905,9.86056e-05,0.00187713,0.00142808,0.0887063,0.00010837600000000001,0.0157896,5.0951099999999994e-05,0.028541200000000003,0.000347285,0.500101,0.500302,0.488771
3.695e-06,7.9215e-05,173791,1,0.00327318,9.76976e-05,0.00181052,0.00137205,0.0892572,0.000104531,0.0157896,5.06194e-05,0.0285163,0.000193467,0.500101,0.500302,0.48932200000000003
3.7279900000000003e-06,8.51407e-05,173791,1,0.0026411,9.71595e-05,0.00169443,0.00147468,0.0898082,9.782780000000001e-05,0.0157896,5.02945e-05,0.028696499999999996,0.000127865,0.500101,0.500302,0.489874
3.74228e-06,8.85418e-05,178463,1,0.00231511,9.67792e-05,0.00155233,0.00153359,0.0903592,8.9624e-05,0.0157896,4.9956999999999996e-05,0.0290304,9.81208e-05,0.500101,0.500302,0.490425
3.7469e-06,8.1965e-05,173858,1,0.00230174,9.65282e-05,0.00158079,0.00141968,0.09091010000000001,9.12667e-05,0.0157896,4.95683e-05,0.029015199999999998,6.48289e-05,0.500102,0.500302,0.490976
3.7475699999999995e-06,8.77234e-05,173858,1,0.00260475,9.63768e-05,0.0016500999999999998,0.00151941,0.0914611,9.52685e-05,0.0157896,4.9253500000000005e-05,0.029817700000000003,4.7325e-05,0.500102,0.5003029999999999,0.49152700000000005
3.75352e-06,8.5346e-05,137260,1,0.00286992,9.62713e-05,0.00156992,0.00147824,0.09201210000000001,9.06393e-05,0.0157896,4.89456e-05,0.031952499999999995,5.54258e-05,0.500102,0.5003029999999999,0.492079
3.77082e-06,7.934560000000001e-05,137260,1,0.00276737,9.555200000000001e-05,0.00168657,0.00137431,0.092563,9.73741e-05,0.0157896,4.85404e-05,0.0322769,0.00014625899999999998,0.500102,0.5003029999999999,0.49263
3.8050800000000005e-06,7.78681e-05,137260,1,0.00293842,9.427280000000001e-05,0.00170386,0.00134872,0.093114,9.83726e-05,0.0157896,4.80305e-05,0.031866900000000004,0.000264233,0.500102,0.5003029999999999,0.49318100000000004
3.85609e-06,6.28155e-05,137171,1,0.0032119,9.25685e-05,0.00165671,0.001088,0.093665,9.56501e-05,0.0157896,4.7439300000000005e-05,0.0320656,0.000349464,0.500102,0.5003029999999999,0.49373199999999995
3.9219699999999995e-06,6.46672e-05,137171,1,0.00314092,9.079969999999999e-05,0.00154043,0.00112007,0.094216,8.89365e-05,0.0157896,4.6782799999999995e-05,0.0314881,0.00042812,0.500102,0.5003029999999999,0.494283
4.0007e-06,6.7073e-05,178080,1,0.00318332,8.93926e-05,0.00135657,0.00116174,0.0947669,7.832149999999999e-05,0.0157896,4.62164e-05,0.0316375,0.000470359,0.500102,0.5003029999999999,0.494834
4.09065e-06,7.05886e-05,178143,1,0.00328413,8.85726e-05,0.00163416,0.00122263,0.0953179,9.43482e-05,0.0157896,4.574060000000001e-05,0.0320079,0.000456061,0.500102,0.5003029999999999,0.495384
4.17583e-06,7.469369999999999e-05,178143,1,0.00367917,8.70891e-05,0.00196357,0.00129373,0.09586889999999999,0.000113367,0.0157896,4.5061999999999996e-05,0.0322384,0.000395234,0.500102,0.5003029999999999,0.495935
4.2470300000000006e-06,7.85961e-05,178143,1,0.00339517,8.60719e-05,0.00212235,0.00136133,0.0964198,0.000122534,0.0157896,4.4461999999999995e-05,0.0317887,0.000296936,0.500101,0.5003029999999999,0.496486
4.30058e-06,8.37103e-05,182239,1,0.00348496,8.54699e-05,0.00211469,0.00144991,0.09697080000000001,0.000122092,0.0157896,4.39628e-05,0.030929400000000003,0.00017909099999999998,0.500101,0.5003029999999999,0.497037
4.33309e-06,8.71085e-05,182239,1,0.00252223,8.45981e-05,0.00201083,0.00150876,0.0975218,0.000116095,0.0157896,4.34321e-05,0.0308721,6.80405e-05,0.500101,0.500302,0.49758800000000003
4.34774e-06,7.623909999999999e-05,182239,1,0.00255339,8.33584e-05,0.00185577,0.0013205,0.0980728,0.00010714299999999999,0.0157896,4.28282e-05,0.031993799999999996,2.1396900000000002e-05,0.500101,0.500302,0.498138
4.35251e-06,8.131e-05,182239,1,0.00244837,8.233280000000001e-05,0.00164745,0.00140833,0.0986237,9.51157e-05,0.0157896,4.2302299999999996e-05,0.032652999999999995,1.77726e-05,0.500101,0.500302,0.49868900000000005
4.35224e-06,8.47595e-05,177885,1,0.00243056,8.119e-05,0.00165552,0.00146808,0.09917469999999999,9.55815e-05,0.0157896,4.1796800000000006e-05,0.032762400000000004,1.11371e-05,0.500101,0.500302,0.49923999999999996
4.35234e-06,7.15414e-05,177885,1,0.00248612,8.01983e-05,0.00161706,0.00123913,0.0997257,9.33612e-05,0.0157896,4.14758e-05,0.0321911,9.637610000000001e-05,0.500101,0.5003029999999999,0.49978999999999996
4.3582e-06,7.25554e-05,177885,1,0.00226504,7.9443e-05,0.00145428,0.0012567,0.100277,8.3963e-05,0.0157896,4.12369e-05,0.031495,0.00015753299999999998,0.500101,0.500302,0.500341
4.37794e-06,7.15088e-05,178337,1,0.00209519,7.94725e-05,0.00131205,0.00123857,0.100828,7.57511e-05,0.0157896,4.12982e-05,0.031892000000000004,0.000302597,0.500101,0.500302,0.500891
4.41697e-06,7.29401e-05,178337,1,0.00255749,8.07631e-05,0.00144139,0.00126336,0.101379,8.321870000000001e-05,0.0157896,4.17658e-05,0.0318687,0.00041879,0.500101,0.500302,0.501442
4.47917e-06,7.733680000000001e-05,178337,1,0.00316875,8.32323e-05,0.00145962,0.00133951,0.10192999999999999,8.427100000000001e-05,0.0157896,4.24896e-05,0.0319001,0.00048928,0.500101,0.500302,0.501992
4.5664300000000004e-06,8.42893e-05,83930,1,0.00348295,8.72312e-05,0.00145993,0.00145993,0.10248099999999999,8.42893e-05,0.0157896,4.36161e-05,0.0321063,0.000499773,0.500101,0.5003029999999999,0.5025430000000001
4.6800900000000005e-06,7.88336e-05,140512,1,0.00353347,9.015459999999999e-05,0.00161639,0.00136544,0.103031,9.332229999999999e-05,0.0157896,4.4580100000000004e-05,0.029502800000000003,0.000513641,0.500101,0.500302,0.5030939999999999
4.79784e-06,7.24002e-05,177887,1,0.00372312,9.012979999999999e-05,0.00178887,0.00125401,0.103582,0.000103281,0.0157896,4.48745e-05,0.028761500000000002,0.00046835,0.500101,0.500302,0.503645
4.897149999999999e-06,7.788720000000001e-05,177887,1,0.0033281,8.861579999999999e-05,0.00186138,0.00134905,0.10413299999999999,0.000107467,0.0157896,4.46933e-05,0.028731299999999998,0.000389708,0.500101,0.500302,0.504197
4.96631e-06,7.71016e-05,177887,1,0.00308698,8.761879999999999e-05,0.00183529,0.00133544,0.10468399999999999,0.00010596,0.0157896,4.4503500000000005e-05,0.0285529,0.000274404,0.500101,0.5003029999999999,0.504748
5.00868e-06,7.44284e-05,177887,1,0.00280288,8.69592e-05,0.00174951,0.00128914,0.105235,0.00010100799999999999,0.0157896,4.42297e-05,0.0283901,0.00015347,0.500102,0.5003029999999999,0.5052989999999999
5.029369999999999e-06,8.4463e-05,177887,1,0.00238647,8.66577e-05,0.00161652,0.00146294,0.10578599999999999,9.33299e-05,0.0157896,4.3952399999999996e-05,0.028907299999999997,9.29993e-05,0.500102,0.5003029999999999,0.50585
5.03431e-06,8.499040000000001e-05,182559,1,0.00214429,8.672370000000001e-05,0.00152244,0.00147208,0.10633699999999999,8.78983e-05,0.0157896,4.37313e-05,0.0287379,6.888369999999999e-05,0.500102,0.5003029999999999,0.506402
5.02958e-06,7.94526e-05,177954,1,0.00255818,8.67717e-05,0.00159134,0.00137616,0.10688800000000001,9.18758e-05,0.0157896,4.3492700000000005e-05,0.0291466,4.3703000000000005e-05,0.500102,0.5003029999999999,0.506953
5.02531e-06,8.387530000000001e-05,182559,1,0.0026679000000000004,8.67057e-05,0.00147347,0.00145276,0.107439,8.50706e-05,0.0157896,4.32568e-05,0.030196299999999995,6.78993e-06,0.500102,0.5003029999999999,0.507504
5.02957e-06,7.85153e-05,141356,1,0.00292125,8.6666e-05,0.00151107,0.00135993,0.10799,8.72418e-05,0.0157896,4.29796e-05,0.0324925,7.049899999999999e-05,0.500102,0.5003029999999999,0.5080560000000001
5.046780000000001e-06,7.53201e-05,141356,1,0.00270999,8.583049999999999e-05,0.00158312,0.00130458,0.10854100000000001,9.14013e-05,0.0157896,4.26224e-05,0.032109,0.00017679900000000003,0.500102,0.500304,0.5086069999999999
5.08128e-06,5.65735e-05,141356,1,0.00301437,8.43315e-05,0.00157394,0.000979883,0.10909200000000001,9.08713e-05,0.0157896,4.2096000000000005e-05,0.032115,0.00027340400000000004,0.500102,0.500304,0.509158
5.13196e-06,5.9755699999999994e-05,141356,1,0.00317503,8.247719999999999e-05,0.00150466,0.001035,0.109643,8.68715e-05,0.0157896,4.14788e-05,0.0318038,0.00036528,0.500102,0.500304,0.509709
5.196619999999999e-06,6.12385e-05,173733,1,0.00338129,8.0744e-05,0.00136424,0.00106068,0.110194,7.87646e-05,0.0157896,4.08293e-05,0.031012,0.000446712,0.500102,0.500304,0.510259
5.273819999999999e-06,6.39723e-05,182239,1,0.00284277,7.98385e-05,0.00159853,0.00110803,0.11074500000000001,9.229110000000001e-05,0.0157896,4.03348e-05,0.0317158,0.000476014,0.500102,0.500304,0.51081
5.35748e-06,6.72681e-05,182239,1,0.00316721,7.91326e-05,0.00195996,0.00116512,0.111296,0.00011315799999999999,0.0157896,3.98691e-05,0.032451999999999995,0.00042991199999999996,0.500102,0.500304,0.511361
5.43194e-06,7.12985e-05,182239,1,0.00340049,7.796659999999999e-05,0.00213057,0.00123493,0.111847,0.000123008,0.0157896,3.92712e-05,0.0321893,0.000363612,0.500102,0.5003029999999999,0.511912
5.490760000000001e-06,7.51707e-05,182239,1,0.00335823,7.72226e-05,0.00218631,0.00130199,0.112398,0.000126227,0.0157896,3.87753e-05,0.031657599999999994,0.000247008,0.500102,0.5003029999999999,0.512463
5.53016e-06,7.85394e-05,186335,1,0.00271288,7.64907e-05,0.00213049,0.00136034,0.11294900000000001,0.000123004,0.0157896,3.82991e-05,0.0307651,0.000114357,0.500102,0.5003029999999999,0.513013
5.54995e-06,8.016720000000001e-05,186335,1,0.00246167,7.57702e-05,0.0019793,0.00138854,0.1135,0.000114275,0.0157896,3.78323e-05,0.0314916,8.041389999999998e-06,0.500102,0.5003029999999999,0.513564
5.55461e-06,7.23243e-05,186335,1,0.00290669,7.459489999999999e-05,0.00178812,0.00125269,0.114051,0.000103237,0.0157896,3.7290300000000004e-05,0.0323176,4.90799e-05,0.500102,0.5003029999999999,0.514115
5.552430000000001e-06,7.65821e-05,181981,1,0.00234598,7.36456e-05,0.0015710999999999998,0.00132644,0.114602,9.07075e-05,0.0157896,3.68279e-05,0.032756099999999996,4.08643e-05,0.500101,0.5003029999999999,0.514666
5.54621e-06,7.91074e-05,181981,1,0.00244547,7.23352e-05,0.00161856,0.00137018,0.11515299999999999,9.34476e-05,0.0157896,3.63875e-05,0.0324478,1.03739e-06,0.500101,0.5003029999999999,0.515216
5.542999999999999e-06,6.68326e-05,181981,1,0.0022559999999999998,7.144020000000001e-05,0.00153433,0.00115758,0.115704,8.858479999999999e-05,0.0157896,3.6134e-05,0.032107,9.67302e-05,0.500101,0.5003029999999999,0.515767
5.54732e-06,6.65097e-05,181981,1,0.00209522,7.05594e-05,0.00134138,0.00115198,0.116255,7.744470000000001e-05,0.0157896,3.5926799999999996e-05,0.0318052,0.00019062099999999998,0.500101,0.5003029999999999,0.516317
5.567780000000001e-06,7.27055e-05,87773,1,0.00214938,7.0836e-05,0.0012593,0.0012593,0.116806,7.27055e-05,0.0157896,3.60816e-05,0.0322049,0.00033357199999999997,0.500101,0.5003029999999999,0.516868
5.606749999999999e-06,7.221590000000001e-05,182433,1,0.00268658,7.23518e-05,0.00136124,0.00125082,0.11735699999999999,7.85911e-05,0.0157896,3.65657e-05,0.0317601,0.00042908,0.500101,0.5003029999999999,0.517418
5.67129e-06,7.57178e-05,186529,1,0.00322074,7.53168e-05,0.00137037,0.00131147,0.117908,7.91184e-05,0.0157896,3.73624e-05,0.031925,0.00048997,0.500101,0.5003029999999999,0.517969
5.761709999999999e-06,7.75389e-05,125728,1,0.00341158,7.94972e-05,0.00138565,0.00134301,0.118459,8.00005e-05,0.0157896,3.8496e-05,0.030799599999999996,0.00047953199999999996,0.500101,0.5003029999999999,0.51852
5.87332e-06,6.86779e-05,144608,1,0.00351667,8.13374e-05,0.00167876,0.00118954,0.11900999999999999,9.6923e-05,0.0157896,3.92042e-05,0.0292926,0.000493491,0.500101,0.5003029999999999,0.519071
5.9794299999999994e-06,6.94187e-05,181983,1,0.00346983,8.0324e-05,0.00172757,0.00120237,0.11956099999999999,9.97412e-05,0.0157896,3.92473e-05,0.028679900000000005,0.00044101199999999996,0.500101,0.5003029999999999,0.519622
6.061469999999999e-06,7.1841e-05,181983,1,0.00307772,7.85045e-05,0.00176857,0.00124432,0.12011199999999998,0.000102109,0.0157896,3.89842e-05,0.028545400000000002,0.000346681,0.500102,0.5003029999999999,0.520173
6.114310000000001e-06,6.96612e-05,181983,1,0.00299456,7.75732e-05,0.00171434,0.00120657,0.120663,9.89776e-05,0.0157896,3.87962e-05,0.028780700000000003,0.000206408,0.500102,0.5003029999999999,0.520724
6.14245e-06,7.35288e-05,181983,1,0.00259986,7.68988e-05,0.00160613,0.00127356,0.12121400000000002,9.273010000000001e-05,0.0157896,3.85021e-05,0.0287592,0.000113601,0.500102,0.5003029999999999,0.5212760000000001
6.14956e-06,8.01059e-05,181983,1,0.00220034,7.66091e-05,0.00145781,0.00138748,0.12176400000000001,8.41666e-05,0.0157896,3.8231799999999995e-05,0.0289315,7.56217e-05,0.500102,0.5003029999999999,0.521827
6.1443e-06,7.8648e-05,182050,1,0.00211662,7.69021e-05,0.00145836,0.00136222,0.12231500000000001,8.419860000000001e-05,0.0157896,3.80666e-05,0.028914599999999995,5.6555e-05,0.500102,0.500304,0.522378
6.13168e-06,7.42735e-05,182050,1,0.00263241,7.71791e-05,0.00155035,0.00128646,0.122866,8.950959999999999e-05,0.0157896,3.79213e-05,0.029441000000000002,2.5802600000000003e-05,0.500102,0.500304,0.52293
6.1224e-06,7.489479999999999e-05,182555,1,0.00279865,7.75142e-05,0.00140884,0.00129722,0.12341700000000001,8.13392e-05,0.0157896,3.78312e-05,0.030743299999999998,1.51478e-05,0.500102,0.500304,0.5234810000000001
6.12395e-06,6.91668e-05,145452,1,0.00279328,7.72948e-05,0.00152229,0.001198,0.12396800000000001,8.78892e-05,0.0157896,3.75377e-05,0.032332400000000004,7.486279999999999e-05,0.500102,0.500304,0.5240319999999999
6.14119e-06,6.80089e-05,145452,1,0.00274668,7.61282e-05,0.0015522,0.00117795,0.124519,8.9616e-05,0.0157896,3.7101199999999996e-05,0.032067200000000004,0.000191842,0.500102,0.500304,0.524583
6.175969999999999e-06,5.29505e-05,145452,1,0.0030308,7.453350000000001e-05,0.0015229,0.0009171289999999999,0.12507000000000001,8.79245e-05,0.0157896,3.65608e-05,0.032124400000000004,0.000303438,0.500102,0.500304,0.525134
6.22528e-06,5.7088999999999995e-05,145452,1,0.00301242,7.27757e-05,0.00143532,0.00098881,0.125621,8.286790000000001e-05,0.0157896,3.5939299999999997e-05,0.0317723,0.000377825,0.500102,0.500304,0.5256850000000001
6.28849e-06,5.7248100000000005e-05,177829,1,0.00338405,7.13681e-05,0.00125708,0.000991567,0.126172,7.25774e-05,0.0157896,3.5401e-05,0.031307999999999996,0.00045225800000000003,0.500102,0.500304,0.5262359999999999
6.36331e-06,5.80125e-05,186335,1,0.00294256,7.06279e-05,0.00143822,0.00100481,0.126723,8.30357e-05,0.0157896,3.49647e-05,0.0319882,0.000448176,0.500102,0.500304,0.526786
6.4388999999999995e-06,6.15153e-05,186335,1,0.00348808,6.95187e-05,0.00178474,0.00106548,0.127274,0.00010304200000000001,0.0157896,3.44037e-05,0.0321552,0.000387116,0.500102,0.500304,0.527337
6.50225e-06,6.560829999999999e-05,186335,1,0.00307708,6.8762e-05,0.00195612,0.00113637,0.127825,0.000112937,0.0157896,3.3896e-05,0.0320156,0.000302457,0.500102,0.500304,0.527888
6.54941e-06,6.96582e-05,190431,1,0.00327185,6.87418e-05,0.00197146,0.00120652,0.128376,0.00011382200000000001,0.0157896,3.35813e-05,0.0313622,0.000196048,0.500102,0.500304,0.528439
6.5750699999999995e-06,7.09799e-05,190431,1,0.00242025,6.82339e-05,0.00188286,0.00122941,0.12892699999999999,0.000108707,0.0157896,3.31987e-05,0.0308572,7.447600000000001e-05,0.500102,0.500304,0.52899
6.581660000000001e-06,7.16816e-05,190431,1,0.0027115,6.746399999999999e-05,0.00172298,0.00124156,0.129478,9.947629999999999e-05,0.0157896,3.27749e-05,0.0316564,3.31693e-05,0.500102,0.500304,0.529541
6.576169999999999e-06,6.56516e-05,190431,1,0.00270499,6.64921e-05,0.00153065,0.00113712,0.130029,8.837200000000001e-05,0.0157896,3.23067e-05,0.0325024,5.3296499999999994e-05,0.500102,0.500304,0.530091
6.565139999999999e-06,6.98569e-05,186077,1,0.0023603,6.53369e-05,0.00150004,0.00120996,0.13058,8.66048e-05,0.0157896,3.18377e-05,0.0327923,5.8108599999999995e-05,0.500102,0.500304,0.5306420000000001
6.55207e-06,5.8216499999999994e-05,186077,1,0.00228976,6.3834e-05,0.00151603,0.00100834,0.131131,8.75278e-05,0.0157896,3.14265e-05,0.032187400000000005,1.67804e-05,0.500102,0.500304,0.531192
6.544580000000001e-06,6.01668e-05,186077,1,0.00212775,6.27581e-05,0.00138361,0.00104212,0.131682,7.98829e-05,0.0157896,3.11466e-05,0.0314123,0.00011357899999999999,0.500102,0.500304,0.5317430000000001
6.54638e-06,5.96307e-05,141484,1,0.00183978,6.199310000000001e-05,0.00119619,0.00103283,0.132233,6.90621e-05,0.0157896,3.09964e-05,0.0319349,0.000239793,0.500102,0.500304,0.5322939999999999
6.56663e-06,6.41692e-05,186529,1,0.00230286,6.253050000000001e-05,0.00122983,0.00111144,0.13278399999999999,7.10041e-05,0.0157896,3.12278e-05,0.0320855,0.000354865,0.500102,0.500304,0.532844
6.60673e-06,6.3637e-05,186529,1,0.002833,6.43187e-05,0.00125773,0.00110223,0.13333499999999998,7.26149e-05,0.0157896,3.1715300000000004e-05,0.0318805,0.000433,0.500102,0.500304,0.533395
6.67347e-06,7.221239999999999e-05,174120,1,0.00319838,6.80802e-05,0.00127869,0.00125076,0.13388599999999998,7.38252e-05,0.0157896,3.2627e-05,0.0321401,0.00047733599999999997,0.500102,0.500304,0.533945
6.7668399999999996e-06,6.86138e-05,148704,1,0.00341607,7.19895e-05,0.00150427,0.00118843,0.134437,8.684889999999999e-05,0.0157896,3.36416e-05,0.029870799999999996,0.00048441099999999997,0.500102,0.500304,0.534496
6.872419999999999e-06,5.85017e-05,148704,1,0.00350495,7.25999e-05,0.00167266,0.00101328,0.13498800000000002,9.657129999999999e-05,0.0157896,3.40398e-05,0.0288714,0.00046807699999999996,0.500102,0.500304,0.535047
6.964450000000001e-06,6.55171e-05,186079,1,0.00322646,7.07694e-05,0.00162751,0.00113479,0.13553900000000002,9.39643e-05,0.0157896,3.3885100000000005e-05,0.0283991,0.000395666,0.500102,0.500304,0.5355979999999999
7.02971e-06,6.55853e-05,186079,1,0.0029267,6.91232e-05,0.00162583,0.00113597,0.13609000000000002,9.38675e-05,0.0157896,3.36613e-05,0.028579700000000003,0.000306156,0.500102,0.500304,0.53615
7.065939999999999e-06,6.235270000000001e-05,186079,1,0.00286148,6.81047e-05,0.00155191,0.00107998,0.136641,8.95996e-05,0.0157896,3.34292e-05,0.0285509,0.000155956,0.500102,0.500304,0.536701
7.0789300000000005e-06,7.33562e-05,186079,1,0.00236164,6.75876e-05,0.00142974,0.00127057,0.137192,8.25459e-05,0.0157896,3.31881e-05,0.028792599999999998,8.72695e-05,0.500102,0.500304,0.5372520000000001
7.073939999999999e-06,7.64487e-05,190751,1,0.00203936,6.74863e-05,0.00134282,0.00132413,0.137743,7.75279e-05,0.0157896,3.2973000000000004e-05,0.029067000000000003,5.99157e-05,0.500102,0.500304,0.537804
7.0579e-06,6.899e-05,186146,1,0.00231894,6.78304e-05,0.0013993,0.00119494,0.138294,8.078850000000001e-05,0.0157896,3.2863e-05,0.028996699999999997,2.68872e-05,0.500102,0.500304,0.538355
7.039910000000001e-06,6.94671e-05,186146,1,0.00269863,6.83592e-05,0.00146082,0.00120321,0.138845,8.434049999999999e-05,0.0157896,3.28175e-05,0.029908799999999996,9.83612e-06,0.500103,0.500305,0.538906
7.027719999999999e-06,6.65933e-05,149548,1,0.00282095,6.88372e-05,0.00141744,0.00115343,0.139396,8.18357e-05,0.0157896,3.27357e-05,0.0320405,1.76877e-05,0.500103,0.500305,0.539457
7.02867e-06,6.0978500000000006e-05,149548,1,0.00277414,6.86601e-05,0.00152066,0.00105618,0.13994700000000002,8.77951e-05,0.0157896,3.2518e-05,0.0323028,0.000117494,0.500103,0.500305,0.540009
7.04558e-06,5.85812e-05,149548,1,0.00286032,6.759350000000001e-05,0.00152848,0.00101466,0.140497,8.82468e-05,0.0157896,3.21241e-05,0.0318917,0.000237436,0.500103,0.500305,0.54056
7.078969999999999e-06,5.2680500000000005e-05,149548,1,0.00310588,6.6048e-05,0.00147434,0.0009124539999999999,0.141048,8.51208e-05,0.0157896,3.16301e-05,0.0320357,0.000321559,0.500103,0.500305,0.541111
7.12687e-06,5.48105e-05,149459,1,0.00304151,6.45613e-05,0.00133346,0.0009493460000000001,0.141599,7.69873e-05,0.0157896,3.11139e-05,0.0314545,0.000404038,0.500103,0.500305,0.541661
7.188189999999999e-06,5.2508999999999995e-05,140511,1,0.00303311,6.36009e-05,0.0012489,0.000909482,0.14215,7.2105e-05,0.0157896,3.0753800000000004e-05,0.0317662,0.00045140800000000004,0.500103,0.500305,0.542212
7.258739999999999e-06,5.53107e-05,190431,1,0.00313041,6.33766e-05,0.00128337,0.000958011,0.142701,7.40956e-05,0.0157896,3.05137e-05,0.0320303,0.00043317199999999995,0.500102,0.500305,0.542763
7.32326e-06,5.85862e-05,190431,1,0.00339017,6.25339e-05,0.00161232,0.00101474,0.143252,9.30872e-05,0.0157896,3.0058200000000003e-05,0.032212700000000004,0.000364931,0.500102,0.500305,0.5433140000000001
7.373810000000001e-06,5.7973800000000004e-05,194527,1,0.00318134,6.24444e-05,0.001784,0.00100414,0.143803,0.000102999,0.0157896,2.9705500000000002e-05,0.0318219,0.000262254,0.500102,0.500305,0.543864
7.40668e-06,6.19161e-05,194527,1,0.00320877,6.26872e-05,0.00179685,0.00107242,0.144354,0.00010374100000000001,0.0157896,2.9448800000000002e-05,0.030963400000000002,0.000141228,0.500102,0.500305,0.544415
7.418789999999999e-06,6.45622e-05,194527,1,0.00227408,6.22412e-05,0.00169256,0.00111825,0.144905,9.772e-05,0.0157896,2.9093800000000003e-05,0.030967900000000003,2.49327e-05,0.500102,0.500304,0.544966
7.4141e-06,5.3304300000000004e-05,194527,1,0.00264858,6.12255e-05,0.00153589,0.0009232569999999999,0.145456,8.867459999999999e-05,0.0157896,2.86636e-05,0.0320382,6.65782e-05,0.500102,0.500304,0.545517
7.4002399999999985e-06,5.842020000000001e-05,190173,1,0.00249758,6.0288900000000005e-05,0.00136922,0.00101187,0.146007,7.9052e-05,0.0157896,2.8265700000000003e-05,0.0326988,6.28481e-05,0.500102,0.500304,0.546068
7.38252e-06,6.19346e-05,190173,1,0.00238683,5.90883e-05,0.00141682,0.00107274,0.146558,8.17999e-05,0.0157896,2.78738e-05,0.0326932,5.1044399999999995e-05,0.500102,0.500304,0.546618
7.3657000000000005e-06,5.3517700000000004e-05,190173,1,0.0022163,5.7739300000000005e-05,0.00137426,0.000926955,0.147109,7.93429e-05,0.0157896,2.75882e-05,0.0322845,5.9270699999999995e-05,0.500102,0.500305,0.5471689999999999
7.35346e-06,5.75777e-05,190173,1,0.00205378,5.6485e-05,0.00121164,0.000997276,0.14765999999999999,6.995390000000001e-05,0.0157896,2.73327e-05,0.0316365,0.000124317,0.500102,0.500304,0.547719
7.355180000000001e-06,6.212689999999999e-05,149909,1,0.00193469,5.60504e-05,0.00112935,0.00107607,0.14821099999999998,6.52033e-05,0.0157896,2.7274800000000002e-05,0.0318695,0.000268926,0.500102,0.500304,0.54827
7.37576e-06,6.36551e-05,190625,1,0.00247647,5.7040500000000004e-05,0.00111002,0.00110254,0.14876199999999998,6.408689999999999e-05,0.0157896,2.75795e-05,0.031897800000000004,0.00038849800000000003,0.500102,0.500304,0.54882
7.419299999999999e-06,6.03874e-05,194721,1,0.002991,5.94396e-05,0.00113372,0.00104594,0.149313,6.54555e-05,0.0157896,2.8119e-05,0.0319298,0.000459114,0.500102,0.500304,0.549371
7.4882000000000006e-06,6.65987e-05,178216,1,0.0033593000000000004,6.39223e-05,0.00127878,0.00115352,0.149864,7.38306e-05,0.0157896,2.91521e-05,0.0320801,0.000472556,0.500102,0.500305,0.549921
7.58191e-06,6.12909e-05,152800,1,0.00329928,6.688270000000001e-05,0.00158298,0.00106159,0.15041500000000002,9.13933e-05,0.0157896,2.9945999999999998e-05,0.0294748,0.00048310000000000003,0.500102,0.500304,0.550473
7.677889999999999e-06,5.5321499999999995e-05,152800,1,0.00342609,6.62468e-05,0.00163989,0.000958196,0.15096600000000002,9.467879999999999e-05,0.0157896,3.0082800000000003e-05,0.028733699999999997,0.000439649,0.500102,0.500304,0.551024
7.754900000000001e-06,6.0425100000000005e-05,190175,1,0.00303739,6.39904e-05,0.00155718,0.00104659,0.151517,8.99038e-05,0.0157896,2.9802199999999997e-05,0.0288193,0.000354285,0.500102,0.500304,0.551575
7.80291e-06,5.95908e-05,190175,1,0.00276228,6.251e-05,0.00152451,0.00103214,0.152068,8.80175e-05,0.0157896,2.96435e-05,0.028588599999999995,0.00023642400000000003,0.500102,0.500305,0.552126
7.82504e-06,6.20339e-05,190175,1,0.00254052,6.14999e-05,0.00143535,0.00107446,0.152619,8.287e-05,0.0157896,2.94098e-05,0.028423200000000003,0.000117856,0.500102,0.500305,0.552678
7.825319999999999e-06,7.17909e-05,190175,1,0.00213105,6.10637e-05,0.00129974,0.00124346,0.15317,7.50404e-05,0.0157896,2.91915e-05,0.0289983,5.6305200000000004e-05,0.500103,0.500305,0.553229
7.811389999999999e-06,7.215470000000001e-05,194847,1,0.00188833,6.133899999999999e-05,0.00124988,0.00124976,0.153721,7.21619e-05,0.0157896,2.91122e-05,0.0287715,3.30816e-05,0.500103,0.500305,0.55378
7.78778e-06,6.04084e-05,190242,1,0.00262394,6.19059e-05,0.00135288,0.0010463,0.154272,7.810819999999999e-05,0.0157896,2.91137e-05,0.029181099999999998,7.44e-06,0.500103,0.500305,0.554331
7.765989999999999e-06,6.436630000000001e-05,153323,1,0.00276375,6.24699e-05,0.00130335,0.00111486,0.154823,7.52487e-05,0.0157896,2.90971e-05,0.0303394,2.75048e-05,0.500103,0.500305,0.554883
7.75327e-06,5.881270000000001e-05,153644,1,0.00289621,6.31537e-05,0.0014502,0.00101867,0.155374,8.372709999999999e-05,0.0157896,2.9068800000000002e-05,0.03247,3.6018e-05,0.500103,0.500306,0.555434
7.753980000000001e-06,5.4235600000000006e-05,153644,1,0.00265793,6.28021e-05,0.00150348,0.0009393889999999999,0.155925,8.68036e-05,0.0157896,2.8892399999999998e-05,0.0321363,0.000147385,0.500103,0.500306,0.5559850000000001
7.77159e-06,5.23566e-05,153644,1,0.00294838,6.16748e-05,0.00148386,0.0009068430000000001,0.156476,8.56706e-05,0.0157896,2.85637e-05,0.032081599999999995,0.00025058,0.500103,0.500306,0.5565359999999999
7.80464e-06,5.746520000000001e-05,153644,1,0.00304254,6.03459e-05,0.0014122,0.000995327,0.157027,8.15335e-05,0.0157896,2.82188e-05,0.031770099999999996,0.00034234300000000005,0.500103,0.500306,0.557087
7.85217e-06,6.27714e-05,141267,1,0.00328584,5.93867e-05,0.00127026,0.00108723,0.157578,7.33384e-05,0.0157896,2.79619e-05,0.0309781,0.000423992,0.500103,0.500306,0.557638
7.91271e-06,5.27429e-05,144607,1,0.00279005,5.92854e-05,0.00127213,0.000913533,0.158129,7.34464e-05,0.0157896,2.7869499999999998e-05,0.0317322,0.000458436,0.500103,0.500306,0.558188
7.977860000000001e-06,5.11463e-05,194527,1,0.00315873,5.947e-05,0.00155481,0.000885881,0.15868,8.97667e-05,0.0157896,2.77637e-05,0.0324745,0.000406728,0.500103,0.500306,0.558739
8.0331e-06,4.9674e-05,194527,1,0.00315323,5.9225500000000004e-05,0.00172882,0.000860379,0.15922999999999998,9.981370000000001e-05,0.0157896,2.7484499999999997e-05,0.0322177,0.000334141,0.500103,0.500305,0.55929
8.07257e-06,5.31525e-05,198623,1,0.00315328,5.9513100000000005e-05,0.00181552,0.000920628,0.159781,0.000104819,0.0157896,2.7260100000000003e-05,0.031689,0.000213765,0.500103,0.500305,0.559841
8.09258e-06,5.62204e-05,198623,1,0.00261984,5.9558599999999996e-05,0.00176265,0.000973766,0.160332,0.000101767,0.0157896,2.7024e-05,0.0308533,8.04825e-05,0.500103,0.500305,0.560392
8.09426e-06,5.7241400000000004e-05,198623,1,0.00242837,5.91818e-05,0.00161534,0.00099145,0.160883,9.32617e-05,0.0157896,2.67086e-05,0.0315303,3.07715e-05,0.500102,0.500305,0.560942
8.0812e-06,5.43071e-05,198623,1,0.00300367,5.829060000000001e-05,0.00142694,0.000940627,0.161434,8.238450000000001e-05,0.0157896,2.63563e-05,0.032356,8.75899e-05,0.500102,0.500305,0.561493
8.061489999999998e-06,5.5795500000000005e-05,194269,1,0.00236471,5.7350100000000005e-05,0.00132239,0.0009664060000000001,0.161985,7.634800000000001e-05,0.0157896,2.6000000000000002e-05,0.032851099999999994,8.07063e-05,0.500102,0.500305,0.562044
8.03894e-06,5.5659300000000004e-05,194269,1,0.00238937,5.60047e-05,0.00137013,0.000964048,0.16253599999999999,7.910420000000001e-05,0.0157896,2.56945e-05,0.032430099999999996,3.7502e-05,0.500102,0.500305,0.5625939999999999
8.01914e-06,5.23469e-05,194269,1,0.0020964000000000004,5.48478e-05,0.00128551,0.000906675,0.16308699999999998,7.42191e-05,0.0157896,2.55102e-05,0.032146100000000004,5.9580299999999996e-05,0.500102,0.500305,0.563145
8.006660000000001e-06,5.9539399999999994e-05,149676,1,0.00191439,5.35432e-05,0.00121903,0.00103125,0.163638,7.03808e-05,0.0157896,2.53145e-05,0.031838099999999994,0.000158171,0.500102,0.500305,0.563695
8.010089999999999e-06,6.28318e-05,154005,1,0.00210468,5.3429799999999995e-05,0.00115304,0.00108828,0.164189,6.65707e-05,0.0157896,2.53615e-05,0.0322868,0.000302519,0.500102,0.500305,0.564246
8.03211e-06,6.45386e-05,100059,1,0.0025323,5.47026e-05,0.00111784,0.00111784,0.16474,6.45386e-05,0.0157896,2.56856e-05,0.0317888,0.00039920099999999996,0.500102,0.500305,0.564796
8.07902e-06,5.8866700000000003e-05,136415,1,0.00305995,5.7634300000000005e-05,0.00115327,0.0010196,0.16529100000000002,6.65842e-05,0.0157896,2.6307800000000002e-05,0.0319517,0.000463585,0.500102,0.500305,0.565347
8.15095e-06,6.0482899999999997e-05,138016,1,0.00327491,6.21751e-05,0.00134354,0.0010475999999999999,0.16584200000000002,7.756939999999999e-05,0.0157896,2.73233e-05,0.0307644,0.00045896,0.500102,0.500305,0.5658979999999999
8.24332e-06,5.82771e-05,156896,1,0.00332391,6.37249e-05,0.00163472,0.00100939,0.166393,9.43807e-05,0.0157896,2.78305e-05,0.0293147,0.00046915199999999997,0.500102,0.500305,0.566449
8.32773e-06,5.71721e-05,156896,1,0.0032260999999999995,6.20575e-05,0.0015933,0.00099025,0.166944,9.19889e-05,0.0157896,2.77113e-05,0.0287113,0.00040840699999999995,0.500102,0.500305,0.5670000000000001
8.3885e-06,5.5683900000000004e-05,194271,1,0.00281155,5.96283e-05,0.00146938,0.000964473,0.167495,8.483469999999999e-05,0.0157896,2.7416399999999997e-05,0.028580500000000002,0.000310215,0.500102,0.500305,0.567551
8.42234e-06,5.36671e-05,194271,1,0.00269808,5.8325699999999996e-05,0.00141219,0.000929542,0.168046,8.15326e-05,0.0157896,2.72787e-05,0.0287568,0.000172287,0.500103,0.500305,0.568103
8.431560000000001e-06,6.23328e-05,194271,1,0.00238836,5.73672e-05,0.00130311,0.00107964,0.168597,7.5235e-05,0.0157896,2.70573e-05,0.028733799999999997,8.11412e-05,0.500103,0.500305,0.568654
8.42049e-06,6.85961e-05,100002,1,0.00200552,5.70903e-05,0.00118812,0.00118812,0.169148,6.85961e-05,0.0157896,2.69133e-05,0.0289613,4.45472e-05,0.500103,0.500306,0.5692050000000001
8.398e-06,6.70129e-05,194338,1,0.00198937,5.77872e-05,0.00123468,0.0011607000000000002,0.169699,7.12843e-05,0.0157896,2.6986999999999998e-05,0.0289471,2.30713e-05,0.500103,0.500306,0.569756
8.36852e-06,5.6675900000000004e-05,194338,1,0.00268342,5.86823e-05,0.00132423,0.000981656,0.17025,7.64546e-05,0.0157896,2.7175799999999998e-05,0.0295284,5.997150000000001e-06,0.500103,0.500306,0.570308
8.34291e-06,5.6926300000000004e-05,156955,1,0.00274556,5.9617299999999996e-05,0.00137883,0.0009859930000000001,0.170801,7.960689999999999e-05,0.0157896,2.73231e-05,0.0307702,1.4135599999999999e-05,0.500103,0.500306,0.570859
8.328910000000002e-06,5.0098599999999995e-05,157740,1,0.00278776,6.0161e-05,0.00145792,0.0008677339999999999,0.171352,8.417290000000002e-05,0.0157896,2.73123e-05,0.03236,4.45272e-05,0.500103,0.500306,0.5714100000000001
8.33076e-06,5.30804e-05,157740,1,0.00270543,5.9459399999999995e-05,0.00146893,0.0009193789999999999,0.171903,8.48086e-05,0.0157896,2.71215e-05,0.0321445,0.000166949,0.500103,0.500306,0.5719609999999999
8.35011e-06,5.763520000000001e-05,157740,1,0.00300883,5.83854e-05,0.00143231,0.000998271,0.172454,8.26942e-05,0.0157896,2.68865e-05,0.0321967,0.000282777,0.500103,0.500306,0.572512
8.38326e-06,6.324319999999999e-05,144607,1,0.00297266,5.74231e-05,0.00135481,0.0010954,0.173005,7.82199e-05,0.0157896,2.6695700000000003e-05,0.0317355,0.00035793,0.500103,0.500306,0.573063
8.431e-06,6.338e-05,148703,1,0.00331474,5.69227e-05,0.00124155,0.00109777,0.173556,7.16807e-05,0.0157896,2.66503e-05,0.0314848,0.00043758699999999997,0.500103,0.500306,0.5736140000000001
8.489739999999999e-06,5.15789e-05,148703,1,0.0029113000000000003,5.71543e-05,0.0012512,0.000893373,0.17410699999999998,7.22381e-05,0.0157896,2.66802e-05,0.0319474,0.00043221199999999996,0.500103,0.500306,0.574164
8.547669999999999e-06,5.26508e-05,198623,1,0.00330678,5.7024799999999997e-05,0.00142703,0.000911938,0.17465799999999998,8.23897e-05,0.0157896,2.6501100000000003e-05,0.0321761,0.000364975,0.500103,0.500306,0.574715
8.59369e-06,5.2481099999999995e-05,202719,1,0.00301492,5.7439700000000005e-05,0.00161872,0.000908999,0.175209,9.34569e-05,0.0157896,2.6320300000000003e-05,0.0321013,0.000270015,0.500103,0.500306,0.5752659999999999
8.62384e-06,5.19155e-05,202719,1,0.00313336,5.84235e-05,0.00164436,0.0008992039999999999,0.17576,9.4937e-05,0.0157896,2.6271599999999998e-05,0.0313899,0.00016707200000000002,0.500103,0.500306,0.575817
8.63307e-06,5.47867e-05,202719,1,0.00235128,5.84605e-05,0.00156034,0.0009489339999999999,0.176311,9.00863e-05,0.0157896,2.60425e-05,0.0308902,4.02412e-05,0.500103,0.500306,0.576368
8.62379e-06,5.78395e-05,202719,1,0.00281552,5.80131e-05,0.0014055,0.00100181,0.176862,8.114670000000001e-05,0.0157896,2.5785300000000002e-05,0.0318023,6.88303e-05,0.500103,0.500306,0.576919
8.60215e-06,5.9601099999999994e-05,202719,1,0.00277763,5.7412e-05,0.00121778,0.00103232,0.17741300000000002,7.03083e-05,0.0157896,2.5532e-05,0.0324275,8.84894e-05,0.500103,0.500306,0.577469
8.57548e-06,5.9525600000000005e-05,198365,1,0.00236636,5.64154e-05,0.001283,0.00103101,0.177963,7.40741e-05,0.0157896,2.52456e-05,0.032828300000000005,9.432430000000001e-05,0.500103,0.500306,0.57802
8.548350000000001e-06,5.4424e-05,198365,1,0.00226011,5.49923e-05,0.00130489,0.000942653,0.178514,7.5338e-05,0.0157896,2.49878e-05,0.0322171,1.16583e-05,0.500102,0.500306,0.57857
8.52584e-06,5.44534e-05,198365,1,0.00205549,5.3751499999999995e-05,0.00116829,0.0009431610000000001,0.179065,6.74512e-05,0.0157896,2.48328e-05,0.031497199999999996,8.30023e-05,0.500102,0.500306,0.579121
8.51316e-06,6.12906e-05,158101,1,0.00179629,5.26234e-05,0.00128372,0.00106158,0.179616,7.41154e-05,0.0157896,2.46887e-05,0.0319652,0.00020858099999999997,0.500102,0.500306,0.579671
8.51818e-06,6.456720000000001e-05,158101,1,0.00224659,5.27318e-05,0.0012107,0.00111834,0.180167,6.98995e-05,0.0157896,2.48229e-05,0.0320557,0.000328404,0.500102,0.500306,0.580222
8.543700000000001e-06,6.30489e-05,161126,1,0.00269478,5.40105e-05,0.00113126,0.00109204,0.18071800000000002,6.53133e-05,0.0157896,2.5086399999999998e-05,0.0319619,0.00040599900000000004,0.500102,0.500306,0.580773
8.59464e-06,5.75821e-05,140511,1,0.00307217,5.76408e-05,0.00121292,0.000997352,0.181269,7.0028e-05,0.0157896,2.58395e-05,0.0322178,0.00045608,0.500103,0.500306,0.5813229999999999
8.67048e-06,5.73305e-05,160992,1,0.00327804,6.13686e-05,0.00148256,0.0009929939999999999,0.18182,8.559569999999999e-05,0.0157896,2.66255e-05,0.0298385,0.000460028,0.500103,0.500306,0.581874
8.758519999999999e-06,5.83317e-05,160992,1,0.00332852,6.14364e-05,0.001644,0.00101033,0.182371,9.49166e-05,0.0157896,2.67817e-05,0.028839799999999995,0.00044322400000000004,0.500103,0.500306,0.582425
8.83127e-06,5.7806700000000003e-05,161747,1,0.00303819,5.9026999999999996e-05,0.00153091,0.00100124,0.182922,8.83873e-05,0.0157896,2.64611e-05,0.028477199999999998,0.00037261300000000005,0.500103,0.500306,0.582976
8.87734e-06,5.4427799999999994e-05,198367,1,0.00272171,5.6938299999999997e-05,0.00136683,0.000942718,0.183473,7.89142e-05,0.0157896,2.62092e-05,0.028612099999999998,0.000272525,0.500103,0.500306,0.5835279999999999
8.8966e-06,5.14433e-05,198367,1,0.0026283,5.5634700000000005e-05,0.00129144,0.000891025,0.184024,7.45613e-05,0.0157896,2.60348e-05,0.028640699999999998,0.000120914,0.500103,0.500306,0.584079
8.89288e-06,6.37864e-05,198367,1,0.00219819,5.49924e-05,0.00116874,0.00110481,0.184575,6.7477e-05,0.0157896,2.5879e-05,0.028877999999999997,5.7346099999999996e-05,0.500103,0.500306,0.58463
8.87242e-06,6.67157e-05,104098,1,0.00190901,5.50954e-05,0.00115555,0.00115555,0.185126,6.67157e-05,0.0157896,2.58737e-05,0.029095199999999998,3.11133e-05,0.500103,0.500306,0.5851810000000001
8.84133e-06,5.17293e-05,198434,1,0.00235291,5.59286e-05,0.0012155999999999998,0.000895977,0.185677,7.01824e-05,0.0157896,2.6101799999999998e-05,0.0290837,6.413009999999999e-06,0.500103,0.500306,0.585733
8.808769999999999e-06,5.41226e-05,202530,1,0.00273825,5.70392e-05,0.0012751,0.000937432,0.186228,7.36177e-05,0.0157896,2.63793e-05,0.029988599999999997,1.51673e-05,0.500103,0.500307,0.586284
8.78159e-06,5.08888e-05,161051,1,0.00281334,5.81675e-05,0.00142275,0.0008814210000000001,0.186779,8.21423e-05,0.0157896,2.65817e-05,0.0321186,7.52482e-06,0.500103,0.500307,0.586835
8.76785e-06,5.37942e-05,161836,1,0.00282395,5.86632e-05,0.00143419,0.000931744,0.18733,8.28031e-05,0.0157896,2.66294e-05,0.0323299,8.83928e-05,0.500104,0.500307,0.587386
8.770880000000001e-06,5.9008199999999995e-05,161836,1,0.0028561,5.80607e-05,0.00142735,0.00102205,0.187881,8.240799999999999e-05,0.0157896,2.65106e-05,0.0319149,0.00021276,0.500104,0.500307,0.587937
8.79068e-06,6.400439999999999e-05,161836,1,0.00309044,5.71179e-05,0.00136827,0.00110859,0.188432,7.89972e-05,0.0157896,2.6370599999999998e-05,0.0320557,0.000300814,0.500104,0.500307,0.588488
8.82462e-06,6.9398e-05,150303,1,0.0030434,5.6456800000000005e-05,0.00133133,0.00120201,0.18898299999999998,7.68646e-05,0.0157896,2.6308000000000003e-05,0.0314153,0.00038725300000000005,0.500103,0.500307,0.589039
8.87263e-06,6.00815e-05,152799,1,0.00299889,5.6340699999999994e-05,0.00128786,0.00104064,0.18953399999999998,7.43545e-05,0.0157896,2.63649e-05,0.031728,0.000434961,0.500103,0.500307,0.58959
8.928910000000001e-06,5.47605e-05,152799,1,0.00309645,5.6888199999999995e-05,0.00121095,0.00094848,0.190085,6.99139e-05,0.0157896,2.64892e-05,0.0320453,0.000417021,0.500103,0.500307,0.590141
8.978580000000001e-06,5.43061e-05,202719,1,0.00328354,5.6893999999999994e-05,0.00132988,0.0009406089999999999,0.190636,7.67809e-05,0.0157896,2.6336e-05,0.0322807,0.000349553,0.500103,0.500307,0.590691
9.01419e-06,5.38292e-05,206815,1,0.00319228,5.77711e-05,0.00151982,0.000932349,0.191187,8.77466e-05,0.0157896,2.62328e-05,0.0318488,0.000233681,0.500103,0.500307,0.591242
9.03257e-06,5.47256e-05,206815,1,0.00309488,5.87546e-05,0.00153797,0.0009478760000000001,0.19173800000000002,8.879450000000001e-05,0.0157896,2.62e-05,0.030995799999999997,0.00010845700000000001,0.500103,0.500307,0.591793
9.0305e-06,5.7493e-05,206815,1,0.00230582,5.88088e-05,0.00144017,0.000995808,0.19228900000000002,8.3148e-05,0.0157896,2.60238e-05,0.031109699999999997,8.46668e-06,0.500103,0.500307,0.592344
9.01226e-06,6.0232299999999996e-05,206815,1,0.0027261,5.8229799999999996e-05,0.00128859,0.00104326,0.19284,7.43967e-05,0.0157896,2.58116e-05,0.0321819,9.9144e-05,0.500103,0.500307,0.592895
8.98519e-06,6.23731e-05,202461,1,0.00253635,5.76354e-05,0.00118812,0.00108033,0.193391,6.85963e-05,0.0157896,2.5636599999999998e-05,0.0327343,9.70766e-05,0.500103,0.500307,0.593445
8.95469e-06,6.10951e-05,202461,1,0.00240899,5.6719700000000005e-05,0.00123868,0.0010582,0.193942,7.151520000000001e-05,0.0157896,2.5461999999999998e-05,0.0326697,8.03427e-05,0.500103,0.500307,0.593996
8.92528e-06,5.50488e-05,153772,1,0.00207289,5.53449e-05,0.00123055,0.0009534739999999999,0.194493,7.10457e-05,0.0157896,2.52679e-05,0.0322579,3.19233e-05,0.500103,0.500307,0.594546
8.900839999999999e-06,6.0878199999999996e-05,157868,1,0.00197443,5.38857e-05,0.00118855,0.00105444,0.195044,6.86209e-05,0.0157896,2.50908e-05,0.0316629,9.74535e-05,0.500103,0.500307,0.595097
8.89018e-06,6.50968e-05,162197,1,0.00188002,5.307689999999999e-05,0.00120414,0.00112751,0.195595,6.952069999999999e-05,0.0157896,2.49905e-05,0.0319505,0.000242942,0.500103,0.500307,0.595647
8.89818e-06,6.576020000000001e-05,108260,1,0.00239742,5.3467299999999995e-05,0.001139,0.001139,0.19614600000000001,6.576020000000001e-05,0.0157896,2.5122300000000002e-05,0.0318659,0.000366089,0.500103,0.500307,0.596198
8.927939999999999e-06,6.11344e-05,165222,1,0.00286798,5.51684e-05,0.00116522,0.00105888,0.196696,6.72738e-05,0.0157896,2.53975e-05,0.0319495,0.00043957400000000003,0.500103,0.500307,0.596749
8.98206e-06,5.39507e-05,144607,1,0.00321146,5.91842e-05,0.00126663,0.000934453,0.197247,7.31288e-05,0.0157896,2.61921e-05,0.032045599999999994,0.00045451,0.500103,0.500307,0.597299
9.06044e-06,5.82191e-05,165088,1,0.00319097,6.158119999999999e-05,0.00157072,0.00100838,0.197798,9.068559999999999e-05,0.0157896,2.6701700000000002e-05,0.0295471,0.000464669,0.500103,0.500307,0.59785
9.1398e-06,6.04479e-05,165088,1,0.0032630000000000003,6.03559e-05,0.00162602,0.00104699,0.198349,9.38785e-05,0.0157896,2.6563699999999998e-05,0.0286988,0.000417781,0.500103,0.500307,0.5984010000000001
9.19992e-06,5.8202700000000004e-05,165843,1,0.00288208,5.7779300000000004e-05,0.00146342,0.0010081,0.1989,8.449040000000001e-05,0.0157896,2.61988e-05,0.028849200000000002,0.000323473,0.500103,0.500307,0.598953
9.23255e-06,5.27562e-05,202463,1,0.00260965,5.61412e-05,0.00130703,0.000913765,0.199451,7.54616e-05,0.0157896,2.60648e-05,0.028565300000000002,0.000202778,0.500103,0.500307,0.599504
9.24039e-06,5.38491e-05,202463,1,0.00240892,5.50242e-05,0.00121696,0.000932694,0.20000199999999999,7.02614e-05,0.0157896,2.58988e-05,0.028453899999999997,8.62041e-05,0.500103,0.500307,0.600055
9.227589999999999e-06,6.34524e-05,149844,1,0.0020017,5.45969e-05,0.00114934,0.00109903,0.200553,6.63571e-05,0.0157896,2.5795799999999998e-05,0.0289692,2.84426e-05,0.500103,0.500307,0.6006060000000001
9.200860000000001e-06,6.379560000000001e-05,108194,1,0.0018920000000000002,5.5093800000000004e-05,0.00110497,0.00110497,0.201104,6.379560000000001e-05,0.0157896,2.59383e-05,0.028799599999999998,4.14544e-06,0.500103,0.500307,0.601158
9.1648e-06,5.3795e-05,202530,1,0.00266231,5.6141000000000003e-05,0.00121687,0.000931758,0.201655,7.025609999999999e-05,0.0157896,2.6254299999999997e-05,0.0292078,2.01827e-05,0.500104,0.500307,0.601709
9.13041e-06,5.2568800000000004e-05,165611,1,0.00277722,5.71653e-05,0.00137964,0.000910518,0.202206,7.96537e-05,0.0157896,2.6471300000000002e-05,0.0303649,5.3926899999999994e-05,0.500104,0.500307,0.60226
9.10529e-06,5.3405799999999996e-05,165147,1,0.00291427,5.8405e-05,0.00145772,0.000925015,0.202757,8.416120000000001e-05,0.0157896,2.6695e-05,0.032548900000000006,8.5439e-06,0.500104,0.500308,0.602811
9.09413e-06,5.7896099999999996e-05,165932,1,0.00267182,5.850350000000001e-05,0.00140053,0.00100279,0.203308,8.08597e-05,0.0157896,2.67131e-05,0.0321561,0.000126107,0.500104,0.500308,0.603363
9.10011e-06,6.27247e-05,165932,1,0.00296537,5.78308e-05,0.00137133,0.00108642,0.20385899999999998,7.91737e-05,0.0157896,2.66219e-05,0.032153100000000004,0.00023335,0.500104,0.500308,0.6039140000000001
9.12098e-06,6.81879e-05,152799,1,0.0030252,5.7077600000000004e-05,0.00136722,0.00118105,0.20440999999999998,7.89365e-05,0.0157896,2.65652e-05,0.0318375,0.00032834,0.500104,0.500308,0.604464
9.15661e-06,7.33287e-05,104413,1,0.00328038,5.6818000000000004e-05,0.00127009,0.00127009,0.204961,7.33287e-05,0.0157896,2.6641199999999998e-05,0.030994599999999997,0.00040653,0.500104,0.500308,0.605015
9.20558e-06,6.29038e-05,156895,1,0.00281935,5.7299499999999996e-05,0.00132782,0.00108953,0.205512,7.66614e-05,0.0157896,2.6831500000000002e-05,0.0317456,0.000443233,0.500104,0.500308,0.6055659999999999
9.257519999999999e-06,5.65396e-05,162132,1,0.00313393,5.80428e-05,0.001519,0.000979295,0.20606300000000002,8.769959999999999e-05,0.0157896,2.69489e-05,0.032492200000000006,0.000387947,0.500104,0.500308,0.606117
9.30047e-06,5.58872e-05,206815,1,0.00312374,5.85123e-05,0.00152338,0.000967995,0.206614,8.79524e-05,0.0157896,2.6886900000000002e-05,0.0322964,0.00030922,0.500103,0.500308,0.606668
9.3276e-06,5.4811e-05,210911,1,0.00310748,5.95047e-05,0.0016227,0.0009493539999999999,0.20716500000000002,9.368629999999999e-05,0.0157896,2.68919e-05,0.0316573,0.000188672,0.500103,0.500307,0.607218
9.33537e-06,5.69158e-05,210911,1,0.00258898,6.0072700000000005e-05,0.00157397,0.000985811,0.20771599999999998,9.08733e-05,0.0157896,2.68586e-05,0.030876400000000002,5.62657e-05,0.500103,0.500307,0.607769
9.3253e-06,5.97724e-05,210911,1,0.00251577,6.00956e-05,0.00143203,0.00103529,0.208267,8.26783e-05,0.0157896,2.67125e-05,0.031559,6.01683e-05,0.500103,0.500307,0.60832
9.30112e-06,6.285729999999999e-05,210911,1,0.00306728,5.96405e-05,0.00124834,0.00108872,0.20881799999999998,7.20727e-05,0.0157896,2.6580799999999998e-05,0.0323266,0.00011223,0.500103,0.500307,0.608871
9.270830000000001e-06,6.42475e-05,140512,1,0.00239146,5.9016000000000006e-05,0.0011948,0.0011128,0.209369,6.8982e-05,0.0157896,2.64075e-05,0.0328263,0.000110335,0.500103,0.500307,0.609421
9.23786e-06,5.94371e-05,157868,1,0.00240189,5.79085e-05,0.00130643,0.00102948,0.20992,7.54267e-05,0.0157896,2.6246e-05,0.032513,6.43158e-05,0.500103,0.500307,0.6099720000000001
9.2079e-06,5.77322e-05,157868,1,0.00204997,5.67453e-05,0.00121135,0.000999951,0.210471,6.99372e-05,0.0157896,2.61102e-05,0.0321742,3.17228e-05,0.500103,0.500307,0.610522
9.185599999999999e-06,6.07171e-05,161964,1,0.00183161,5.5309399999999996e-05,0.00125412,0.00105165,0.211022,7.24064e-05,0.0157896,2.59131e-05,0.0319183,0.00013240799999999998,0.500103,0.500307,0.611073
9.178989999999999e-06,6.55679e-05,166293,1,0.0020552,5.47846e-05,0.00121345,0.00113567,0.211573,7.005850000000001e-05,0.0157896,2.5852399999999997e-05,0.032312,0.000276633,0.500103,0.500307,0.6116229999999999
9.19095e-06,6.60999e-05,169318,1,0.00242143,5.53686e-05,0.00115209,0.00114488,0.21212399999999998,6.65158e-05,0.0157896,2.59666e-05,0.0318082,0.000379486,0.500103,0.500307,0.612174
9.2262e-06,5.79852e-05,148703,1,0.002956,5.7487399999999994e-05,0.0011794000000000002,0.00100433,0.212675,6.809289999999999e-05,0.0157896,2.6302199999999997e-05,0.0319159,0.000446856,0.500103,0.500307,0.6127239999999999
9.28534e-06,5.890850000000001e-05,150304,1,0.00316257,6.125810000000001e-05,0.0013614,0.00102033,0.21322600000000003,7.86006e-05,0.0157896,2.7000500000000003e-05,0.030728500000000002,0.000439831,0.500103,0.500307,0.613275
9.36506e-06,6.0413e-05,169184,1,0.00322329,6.21606e-05,0.00163185,0.00104638,0.213777,9.4215e-05,0.0157896,2.71872e-05,0.029276299999999998,0.000450162,0.500103,0.500307,0.613826
9.43563e-06,6.12655e-05,169184,1,0.00309092,6.0049899999999996e-05,0.00158875,0.00106115,0.21432800000000002,9.172649999999999e-05,0.0157896,2.6835799999999998e-05,0.028737000000000002,0.00038327699999999996,0.500103,0.500307,0.614378
9.4823e-06,5.82287e-05,169939,1,0.00269286,5.75147e-05,0.00137383,0.00100855,0.214879,7.9318e-05,0.0157896,2.64685e-05,0.028653700000000004,0.000291257,0.500103,0.500307,0.614929
9.50303e-06,5.16787e-05,206559,1,0.00254527,5.61931e-05,0.00123979,0.0008951030000000001,0.215429,7.15795e-05,0.0157896,2.6368899999999998e-05,0.0287825,0.000145911,0.500103,0.500307,0.61548
9.49961e-06,5.6033500000000005e-05,162132,1,0.00227262,5.5265e-05,0.00116872,0.00097053,0.21598,6.74761e-05,0.0157896,2.6227800000000003e-05,0.0287637,5.06534e-05,0.500104,0.500308,0.616031
9.47783e-06,6.21162e-05,153940,1,0.00192849,5.50978e-05,0.00112436,0.00107588,0.216531,6.49147e-05,0.0157896,2.6216199999999998e-05,0.0289305,1.98984e-05,0.500104,0.500308,0.616583
9.444600000000001e-06,6.04267e-05,206626,1,0.00199373,5.60553e-05,0.00114555,0.00104662,0.21708200000000002,6.61386e-05,0.0157896,2.65041e-05,0.029031,6.9231100000000005e-06,0.500104,0.500308,0.617134
9.40553e-06,5.45793e-05,206626,1,0.00269365,5.7339499999999995e-05,0.00123164,0.000945341,0.217633,7.11086e-05,0.0157896,2.6931399999999998e-05,0.029555,3.29986e-05,0.500104,0.500308,0.617685
9.37045e-06,5.29596e-05,169243,1,0.0027504,5.86238e-05,0.00144623,0.000917288,0.21818400000000002,8.349799999999999e-05,0.0157896,2.7226799999999998e-05,0.030956,3.44942e-05,0.500104,0.500308,0.618236
9.34624e-06,5.59293e-05,178156,1,0.0028046,5.9569e-05,0.00149973,0.0009687239999999999,0.21873499999999998,8.65867e-05,0.0157896,2.7358200000000002e-05,0.0323213,2.5249e-05,0.500104,0.500308,0.618788
9.33847e-06,6.05483e-05,178156,1,0.00270912,5.9159399999999995e-05,0.00138276,0.00104873,0.219286,7.98336e-05,0.0157896,2.7281100000000002e-05,0.0321045,0.000150638,0.500104,0.500309,0.6193390000000001
9.34791e-06,6.55677e-05,170028,1,0.00302108,5.84242e-05,0.0013124,0.00113567,0.21983699999999998,7.57712e-05,0.0157896,2.7173400000000003e-05,0.03216140000000001,0.000262531,0.500104,0.500309,0.6198899999999999
9.37083e-06,7.10537e-05,156895,1,0.00298495,5.79258e-05,0.00139552,0.00123069,0.220388,8.05704e-05,0.0157896,2.71595e-05,0.0317497,0.00034239199999999996,0.500104,0.500309,0.620441
9.409239999999999e-06,7.05623e-05,160991,1,0.00329574,5.7863500000000006e-05,0.00129849,0.00122217,0.220939,7.49684e-05,0.0157896,2.72803e-05,0.0314406,0.000424599,0.500104,0.500309,0.620991
9.45815e-06,5.76249e-05,160991,1,0.0028772,5.84603e-05,0.00130539,0.000998092,0.22149000000000002,7.536689999999999e-05,0.0157896,2.74731e-05,0.0319611,0.000416445,0.500104,0.500308,0.621542
9.50548e-06,5.71235e-05,166228,1,0.00327647,5.87888e-05,0.00127729,0.000989409,0.222041,7.374439999999999e-05,0.0157896,2.74457e-05,0.0323019,0.00034864300000000004,0.500104,0.500308,0.622093
9.54163e-06,5.6846800000000006e-05,215007,1,0.00298089,5.97791e-05,0.00147323,0.000984615,0.222592,8.50572e-05,0.0157896,2.74609e-05,0.032068099999999995,0.000247841,0.500104,0.500308,0.622644
9.56212e-06,5.62425e-05,215007,1,0.0031049,6.11938e-05,0.00150369,0.0009741489999999999,0.22314299999999998,8.68155e-05,0.0157896,2.75944e-05,0.0314165,0.000139337,0.500104,0.500308,0.6231939999999999
9.56146e-06,5.9002700000000003e-05,169964,1,0.00232317,6.15261e-05,0.00148604,0.00102196,0.223694,8.57963e-05,0.0157896,2.75117e-05,0.030863099999999997,1.24644e-05,0.500104,0.500308,0.623745
9.54247e-06,6.28192e-05,170003,1,0.00287965,6.13378e-05,0.00132695,0.00108806,0.22424499999999997,7.66113e-05,0.0157896,2.74056e-05,0.031880900000000004,9.19483e-05,0.500103,0.500308,0.624296
9.512e-06,6.60444e-05,152868,1,0.00281323,6.10647e-05,0.00122358,0.00114392,0.224796,7.06435e-05,0.0157896,2.73288e-05,0.0326187,0.000114902,0.500103,0.500308,0.624847
9.47711e-06,6.58663e-05,161964,1,0.00239835,6.03319e-05,0.00117323,0.00114084,0.225347,6.77367e-05,0.0157896,2.7177800000000003e-05,0.0328571,0.000123809,0.500103,0.500308,0.625397
9.4424e-06,5.99634e-05,161964,1,0.00223788,5.90678e-05,0.00130505,0.0010386,0.22589800000000002,7.534729999999999e-05,0.0157896,2.69882e-05,0.0321315,3.58679e-05,0.500103,0.500308,0.625948
9.412730000000001e-06,5.7208999999999994e-05,166060,1,0.00202143,5.78983e-05,0.00114737,0.000990889,0.22644899999999998,6.62435e-05,0.0157896,2.68478e-05,0.0313572,6.16575e-05,0.500103,0.500308,0.626498
9.392630000000001e-06,6.21845e-05,170389,1,0.00175249,5.6604600000000004e-05,0.00129273,0.00107707,0.22699999999999998,7.46357e-05,0.0157896,2.66206e-05,0.0319886,0.000184887,0.500103,0.500308,0.627049
9.38966e-06,6.63155e-05,170389,1,0.00220748,5.62308e-05,0.00122582,0.00114862,0.22755100000000003,7.07725e-05,0.0157896,2.6577199999999997e-05,0.032130599999999995,0.000308853,0.500103,0.500308,0.627599
9.406549999999999e-06,6.45793e-05,173414,1,0.00258784,5.67959e-05,0.00116728,0.00111855,0.228102,6.73931e-05,0.0157896,2.65973e-05,0.0319815,0.00038619699999999996,0.500103,0.500308,0.62815
9.44773e-06,5.30524e-05,152799,1,0.00296418,5.96024e-05,0.00123756,0.000918894,0.22865300000000002,7.14508e-05,0.0157896,2.70767e-05,0.032124,0.000442146,0.500103,0.500308,0.6287
9.51279e-06,5.7965100000000005e-05,173280,1,0.00317085,6.25282e-05,0.00148158,0.00100398,0.229204,8.55388e-05,0.0157896,2.7566599999999998e-05,0.0299078,0.000443916,0.500103,0.500308,0.629251
9.59005e-06,6.119e-05,173280,1,0.0032194000000000003,6.21044e-05,0.00163567,0.00105984,0.22975500000000001,9.443540000000001e-05,0.0157896,2.74721e-05,0.028859899999999997,0.000422265,0.500103,0.500308,0.629803
9.651410000000001e-06,6.0678500000000005e-05,174035,1,0.00291718,5.95724e-05,0.00152316,0.00105098,0.23030599999999998,8.793959999999999e-05,0.0157896,2.70182e-05,0.0284991,0.000350114,0.500103,0.500308,0.630354
9.68614e-06,5.72541e-05,174035,1,0.00261834,5.74862e-05,0.00125978,0.000991671,0.230857,7.27331e-05,0.0157896,2.6719e-05,0.028692500000000003,0.00024754400000000004,0.500104,0.500308,0.630905
9.69527e-06,5.01875e-05,210655,1,0.00247721,5.6229399999999994e-05,0.00115118,0.000869274,0.231408,6.646359999999999e-05,0.0157896,2.65817e-05,0.0286085,9.85976e-05,0.500104,0.500308,0.631456
9.68202e-06,5.8663500000000005e-05,158036,1,0.00209704,5.5661099999999995e-05,0.00113295,0.00101608,0.23195900000000003,6.54111e-05,0.0157896,2.64921e-05,0.0289002,3.5337e-05,0.500104,0.500308,0.632008
9.65293e-06,6.15509e-05,185634,1,0.0018670000000000002,5.59238e-05,0.00107243,0.00106609,0.23251,6.191689999999999e-05,0.0157896,2.66082e-05,0.0291202,5.91436e-06,0.500104,0.500308,0.632559
9.613630000000001e-06,5.55902e-05,152858,1,0.00236609,5.6991400000000005e-05,0.00119546,0.00096285,0.23306100000000002,6.90197e-05,0.0157896,2.70053e-05,0.0291031,2.64017e-05,0.500104,0.500309,0.6331100000000001
9.57293e-06,5.489979999999999e-05,173803,1,0.00274007,5.82765e-05,0.00126264,0.0009508930000000001,0.233612,7.28987e-05,0.0157896,2.7375300000000002e-05,0.0300709,4.36367e-05,0.500104,0.500309,0.6336609999999999
9.538630000000001e-06,5.56686e-05,173339,1,0.00283293,5.9605900000000005e-05,0.00147111,0.0009642089999999999,0.23416199999999998,8.49348e-05,0.0157896,2.76463e-05,0.0322983,2.59608e-05,0.500104,0.500309,0.634213
9.51696e-06,5.91488e-05,173339,1,0.00286707,6.03558e-05,0.00143077,0.00102449,0.234713,8.26056e-05,0.0157896,2.77619e-05,0.032397,7.33446e-05,0.500104,0.500309,0.634764
9.512560000000002e-06,6.43765e-05,174124,1,0.00287197,5.9957399999999996e-05,0.00131562,0.00111504,0.235264,7.59575e-05,0.0157896,2.76997e-05,0.0319281,0.000198495,0.500104,0.500309,0.635315
9.52425e-06,6.94965e-05,160991,1,0.00309027,5.9258699999999996e-05,0.0013062000000000002,0.00120372,0.235815,7.541359999999999e-05,0.0157896,2.76359e-05,0.0320688,0.00028601799999999997,0.500104,0.500309,0.6358659999999999
9.55001e-06,7.47811e-05,162591,1,0.00305816,5.8916e-05,0.00135565,0.00129525,0.236366,7.82683e-05,0.0157896,2.7683899999999998e-05,0.0314294,0.000371925,0.500104,0.500309,0.636416
9.59009e-06,6.51609e-05,165087,1,0.00298412,5.90583e-05,0.00133765,0.00112862,0.23691700000000002,7.72292e-05,0.0157896,2.7836e-05,0.0317921,0.000424057,0.500104,0.500309,0.6369670000000001
9.63795e-06,5.96634e-05,165087,1,0.00306291,5.97679e-05,0.00125678,0.0010334,0.23746799999999998,7.25599e-05,0.0157896,2.8058200000000002e-05,0.0320582,0.000402497,0.500104,0.500309,0.637518
9.67898e-06,5.72834e-05,170324,1,0.00324426,6.00705e-05,0.00126329,0.000992178,0.238019,7.29363e-05,0.0157896,2.8015300000000003e-05,0.0322395,0.00033453599999999997,0.500104,0.500309,0.638069
9.7066e-06,5.66895e-05,219103,1,0.00318407,6.12975e-05,0.00141621,0.000981892,0.23856999999999998,8.176510000000001e-05,0.0157896,2.8077399999999997e-05,0.0318053,0.000221035,0.500104,0.500309,0.63862
9.71669e-06,5.76354e-05,174060,1,0.0030381999999999996,6.24709e-05,0.00148972,0.000998276,0.239121,8.6009e-05,0.0157896,2.81969e-05,0.031023500000000002,7.96845e-05,0.500104,0.500309,0.63917
9.707260000000002e-06,6.02755e-05,174060,1,0.00235414,6.27455e-05,0.00146472,0.001044,0.23967199999999997,8.45659e-05,0.0157896,2.8158800000000002e-05,0.031135000000000003,3.39021e-05,0.500104,0.500309,0.639721
9.682260000000001e-06,6.46502e-05,173716,1,0.00274562,6.23886e-05,0.00126511,0.00111977,0.240223,7.30409e-05,0.0157896,2.80883e-05,0.0322039,0.000121176,0.500104,0.500309,0.6402720000000001
9.64865e-06,6.67418e-05,157396,1,0.0025869,6.20083e-05,0.00122,0.0011560000000000001,0.240774,7.04367e-05,0.0157896,2.80235e-05,0.032759199999999995,0.000121791,0.500104,0.500309,0.6408229999999999
9.61206e-06,6.23496e-05,166060,1,0.00240495,6.12965e-05,0.00126309,0.00107993,0.241325,7.29244e-05,0.0157896,2.7919899999999997e-05,0.0326944,0.0001053,0.500103,0.500309,0.641373
9.57686e-06,5.7153999999999995e-05,166060,1,0.00201794,6.005810000000001e-05,0.00127497,0.000989936,0.24187600000000004,7.36105e-05,0.0157896,2.77281e-05,0.0323357,8.67851e-06,0.500103,0.500309,0.6419239999999999
9.5467e-06,6.12549e-05,170156,1,0.00191403,5.859020000000001e-05,0.00121962,0.00106097,0.242427,7.04146e-05,0.0157896,2.75061e-05,0.031743400000000005,7.14272e-05,0.500103,0.500309,0.642474
9.530199999999999e-06,6.51773e-05,174485,1,0.0018155,5.75747e-05,0.00123627,0.0011289000000000002,0.24297800000000003,7.13758e-05,0.0157896,2.72961e-05,0.032027299999999995,0.000221515,0.500103,0.500309,0.643025
9.53221e-06,6.62352e-05,177510,1,0.00232377,5.74809e-05,0.00115157,0.00114723,0.243529,6.64861e-05,0.0157896,2.7262600000000002e-05,0.0318827,0.00034774400000000004,0.500103,0.500309,0.643575
9.554969999999999e-06,6.15037e-05,177510,1,0.00277437,5.8528999999999995e-05,0.00117738,0.00106528,0.24408000000000002,6.79761e-05,0.0157896,2.7345e-05,0.0320183,0.00042391900000000003,0.500103,0.500309,0.644126
9.60103e-06,5.48008e-05,156895,1,0.00318497,6.17727e-05,0.00127898,0.000949179,0.244631,7.38419e-05,0.0157896,2.78898e-05,0.0319008,0.00043982300000000005,0.500104,0.500309,0.644676
9.67064e-06,5.9775500000000004e-05,177376,1,0.00309255,6.3506e-05,0.00155903,0.00103534,0.245182,9.00107e-05,0.0157896,2.81408e-05,0.0295635,0.00044712800000000003,0.500104,0.500309,0.645228
9.74099e-06,6.20461e-05,177376,1,0.00314806,6.198960000000001e-05,0.00161048,0.00107467,0.24573299999999998,9.29809e-05,0.0157896,2.78292e-05,0.028714499999999997,0.00040165599999999996,0.500104,0.500309,0.645779
9.79154e-06,5.98116e-05,178131,1,0.00276812,5.94673e-05,0.00145133,0.00103597,0.246284,8.37923e-05,0.0157896,2.74069e-05,0.0288719,0.000300143,0.500104,0.500309,0.6463300000000001
9.815860000000001e-06,5.42778e-05,214751,1,0.00252135,5.7933199999999996e-05,0.00119452,0.0009401189999999999,0.246835,6.89654e-05,0.0157896,2.7262199999999998e-05,0.0286452,0.000178404,0.500104,0.500309,0.646881
9.815419999999999e-06,5.47738e-05,170324,1,0.00233941,5.686270000000001e-05,0.00114422,0.00094871,0.24738600000000002,6.60613e-05,0.0157896,2.71141e-05,0.028591200000000004,6.10991e-05,0.500104,0.500309,0.647432
9.7953e-06,5.96563e-05,189730,1,0.00192971,5.65212e-05,0.00114171,0.00103328,0.247937,6.59166e-05,0.0157896,2.70587e-05,0.028935400000000003,6.19622e-06,0.500104,0.500309,0.647984
9.762e-06,5.9964e-05,189730,1,0.00186578,5.7122e-05,0.00106684,0.00103861,0.24848800000000001,6.15943e-05,0.0157896,2.7299e-05,0.028822300000000002,1.87285e-05,0.500104,0.500309,0.6485350000000001
9.71954e-06,5.58064e-05,156954,1,0.00266935,5.8307299999999997e-05,0.00120693,0.000966595,0.24903899999999998,6.9682e-05,0.0157896,2.77127e-05,0.029227999999999997,4.0460700000000004e-05,0.500104,0.500309,0.6490859999999999
9.67883e-06,5.44483e-05,177899,1,0.00275885,5.941520000000001e-05,0.00141959,0.000943073,0.24959,8.19598e-05,0.0157896,2.79709e-05,0.030439299999999996,7.26791e-05,0.500104,0.50031,0.649637
9.64783e-06,5.68775e-05,177435,1,0.00292186,6.07539e-05,0.00148913,0.000985148,0.250141,8.59749e-05,0.0157896,2.8223e-05,0.0325644,1.09046e-05,0.500104,0.50031,0.650189
9.630889999999999e-06,6.132159999999999e-05,186348,1,0.00268204,6.09241e-05,0.00141436,0.00106212,0.250692,8.1658e-05,0.0157896,2.82552e-05,0.0322225,0.00011208799999999999,0.500105,0.50031,0.65074
9.63095e-06,6.62638e-05,178220,1,0.00296345,6.04047e-05,0.00127349,0.00114772,0.251243,7.35252e-05,0.0157896,2.81881e-05,0.0321105,0.000219349,0.500105,0.50031,0.651291
9.64558e-06,7.180649999999999e-05,165087,1,0.00300659,5.9870299999999995e-05,0.00139552,0.00124373,0.251794,8.05704e-05,0.0157896,2.81936e-05,0.03184770000000001,0.000316653,0.500104,0.50031,0.651842
9.67532e-06,7.686479999999999e-05,116701,1,0.00327114,5.9828100000000004e-05,0.00133134,0.00133134,0.252344,7.686479999999999e-05,0.0157896,2.8333600000000003e-05,0.031005400000000002,0.000394935,0.500104,0.50031,0.652392
9.71799e-06,6.61501e-05,169183,1,0.00281372,6.0385200000000006e-05,0.00136758,0.00114575,0.252895,7.8957e-05,0.0157896,2.8574e-05,0.0317604,0.00042616,0.500104,0.50031,0.652943
9.76334e-06,5.96245e-05,174420,1,0.00309102,6.110680000000001e-05,0.00157747,0.00103273,0.253446,9.10754e-05,0.0157896,2.8731799999999998e-05,0.0325113,0.00036706099999999996,0.500104,0.50031,0.6534939999999999
9.799830000000001e-06,5.74504e-05,174420,1,0.00311044,6.1788e-05,0.00152843,0.0009950710000000001,0.253997,8.824379999999999e-05,0.0157896,2.8764e-05,0.032256599999999996,0.00029387,0.500104,0.50031,0.654045
9.82066e-06,5.62813e-05,223199,1,0.00307773,6.29349e-05,0.00155142,0.000974822,0.254548,8.95715e-05,0.0157896,2.88823e-05,0.0316213,0.00016986,0.500104,0.50031,0.6545949999999999
9.822310000000002e-06,5.84316e-05,178156,1,0.00254209,6.36206e-05,0.00153412,0.00101207,0.25509899999999996,8.85725e-05,0.0157896,2.89442e-05,0.030893599999999997,3.8438e-05,0.500104,0.500309,0.655146
9.806160000000002e-06,6.13079e-05,178156,1,0.00255029,6.37053e-05,0.00141594,0.00106188,0.25565,8.17492e-05,0.0157896,2.88869e-05,0.0315832,8.479040000000001e-05,0.500104,0.500309,0.655697
9.77672e-06,6.60728e-05,177812,1,0.00310399,6.34452e-05,0.00125079,0.00114441,0.256201,7.22141e-05,0.0157896,2.88468e-05,0.0324597,0.0001379,0.500104,0.500309,0.6562479999999999
9.74189e-06,6.74199e-05,161492,1,0.00237425,6.29501e-05,0.0012118,0.00116775,0.256752,6.99636e-05,0.0157896,2.87425e-05,0.0328535,0.000136069,0.500104,0.500309,0.656798
9.70485e-06,6.19227e-05,170156,1,0.00237267,6.1961e-05,0.00134244,0.00107253,0.257303,7.750569999999999e-05,0.0157896,2.86113e-05,0.0324737,8.00594e-05,0.500104,0.500309,0.657349
0.0,0.0164892,157664,10,0.0613932,0.00367443,0.0837438,0.028560200000000004,0.00129214,0.048349500000000004,0.0157896,0.00135385,0.31096999999999997,0.297666,0.5001,0.5003,0.401363
8.32983e-05,0.028441900000000003,157664,10,0.0781336,0.00645493,0.106197,0.049262900000000005,0.00258428,0.061312599999999995,0.0157896,0.00261713,0.32257199999999997,0.309634,0.5001,0.5003,0.402656
0.00019413400000000002,0.038115699999999995,157665,10,0.0882169,0.00894292,0.12546,0.0660183,0.00387642,0.0724342,0.0157896,0.00384007,0.328422,0.314718,0.5001,0.5003,0.403951
0.00031459,0.0462034,157601,10,0.0331307,0.0113006,0.14493499999999998,0.08002669999999999,0.00516856,0.0836781,0.0157896,0.00503596,0.33008899999999997,0.315828,0.5001,0.5003,0.405246
0.000439702,0.053223,153952,10,0.00622225,0.0135713,0.168772,0.092185,0.0064607,0.0974404,0.0157896,0.006212,0.331923,0.317637,0.5001,0.5003,0.406542
0.000568695,0.05971569999999999,153247,10,0.0668166,0.0157715,0.191304,0.103431,0.00775284,0.110449,0.0157896,0.00736971,0.333162,0.318247,0.5001,0.5003,0.40783800000000003
0.000700718,0.06644589999999999,153246,10,0.11116300000000001,0.0179181,0.208211,0.11508800000000001,0.00904498,0.12021099999999998,0.0157896,0.00851183,0.33213200000000004,0.31893,0.5001,0.5003,0.40913299999999997
0.000833651,0.0730622,157471,10,0.11406,0.020016,0.23187399999999997,0.126547,0.0103371,0.133873,0.0157896,0.00963951,0.332852,0.31911,0.5001,0.5003,0.410434
0.0009662630000000001,0.07826,157470,10,0.0371335,0.022075499999999998,0.24934,0.13555,0.011629299999999999,0.143956,0.0157896,0.010756299999999998,0.333729,0.319619,0.5001,0.5003,0.411739
0.00109844,0.0841031,157474,10,0.0585942,0.024104499999999997,0.266019,0.145671,0.0129214,0.153586,0.0157896,0.0118647,0.33547,0.319643,0.500101,0.500301,0.413045
0.00123071,0.0895185,157983,10,0.15241400000000002,0.026100599999999998,0.28826999999999997,0.155051,0.014213499999999999,0.166432,0.0157896,0.0129631,0.336352,0.32098499999999996,0.5001,0.500301,0.41435
0.00136281,0.093168,157407,10,0.00650175,0.0280856,0.308906,0.16137200000000002,0.015505700000000002,0.178347,0.0157896,0.0140571,0.338091,0.322202,0.5001,0.5003,0.41565100000000005
0.00149522,0.0965033,161887,10,0.046216900000000005,0.030067400000000005,0.329816,0.167149,0.016797799999999998,0.190419,0.0157896,0.0151469,0.339739,0.323511,0.5001,0.5003,0.416954
0.00162818,0.10044600000000001,161886,10,0.0672416,0.0320383,0.35485700000000003,0.173978,0.018090000000000002,0.204877,0.0157896,0.0162308,0.34015500000000004,0.32352800000000004,0.5001,0.5003,0.418264
0.00176157,0.10518,161632,10,0.0386648,0.0339855,0.380352,0.182177,0.0193821,0.219597,0.0157896,0.017303,0.34110999999999997,0.323243,0.5001,0.5003,0.41958100000000004
0.00189526,0.109802,161950,10,0.0232147,0.0359048,0.400607,0.190182,0.0206742,0.23129,0.0157896,0.0183642,0.34168200000000004,0.323403,0.500099,0.5003,0.42089899999999997
0.00202905,0.11486600000000001,161633,10,0.0325765,0.0378014,0.41424099999999997,0.198954,0.0219664,0.23916199999999999,0.0157896,0.019414599999999997,0.343185,0.3243,0.500099,0.5003,0.42221400000000003
0.00216368,0.12000999999999999,161568,10,0.11689400000000001,0.039680599999999996,0.444324,0.207864,0.0232585,0.25653000000000004,0.0157896,0.020457,0.34453,0.325288,0.5001,0.5003,0.423529
0.00229884,0.12498499999999998,161566,10,0.129546,0.0415455,0.458984,0.216481,0.0245507,0.264994,0.0157896,0.0214914,0.345,0.326613,0.5001,0.5003,0.424846
0.00243483,0.129805,161948,10,0.24224600000000002,0.0433835,0.47259399999999996,0.22482800000000003,0.0258428,0.272852,0.0157896,0.0225143,0.345556,0.32603499999999996,0.5001,0.5003,0.426166
0.00257115,0.134547,165920,10,0.144679,0.0452191,0.514844,0.233042,0.0271349,0.297245,0.0157896,0.023534,0.347655,0.32684,0.5001,0.5003,0.427482
0.00270789,0.13918,165920,10,0.043927600000000004,0.0470823,0.556462,0.241067,0.028427099999999997,0.321273,0.0157896,0.0245589,0.351144,0.32736,0.5001,0.5003,0.428804
0.00284572,0.143643,165983,10,0.00780758,0.048962599999999995,0.5754779999999999,0.248798,0.0297192,0.332252,0.0157896,0.0255875,0.35354800000000003,0.32809499999999997,0.5001,0.5003,0.430137
0.00298398,0.14799400000000001,166047,10,0.0110244,0.050848800000000006,0.599507,0.256333,0.031011400000000005,0.346125,0.0157896,0.0266157,0.355367,0.328807,0.5001,0.5003,0.431475
0.00312218,0.15222,166049,10,0.037436699999999996,0.0527251,0.619123,0.263653,0.032303500000000006,0.357451,0.0157896,0.027638299999999998,0.356501,0.329573,0.5001,0.5003,0.432812
0.00325982,0.156783,165981,10,0.103045,0.0545803,0.630883,0.271556,0.0335957,0.36424,0.0157896,0.028650799999999997,0.35825799999999997,0.33006199999999997,0.5001,0.5003,0.43414899999999995
0.00339764,0.161406,166111,10,0.244706,0.0564193,0.65878,0.279563,0.034887800000000004,0.380347,0.0157896,0.0296572,0.359671,0.33027199999999995,0.500099,0.5003,0.435488
0.00353539,0.16595,165665,10,0.385248,0.0582452,0.669219,0.287435,0.0361799,0.386374,0.0157896,0.0306573,0.3611,0.33042699999999997,0.500099,0.5002989999999999,0.436825
0.00367199,0.170605,170016,10,0.295212,0.0600597,0.710963,0.29549699999999995,0.0374721,0.410474,0.0157896,0.0316487,0.363272,0.332032,0.500099,0.5002989999999999,0.43816000000000005
0.00380744,0.17537,170016,10,0.128897,0.061904999999999995,0.788509,0.30375,0.0387642,0.455246,0.0157896,0.0326391,0.365967,0.334325,0.500099,0.5002989999999999,0.439503
0.00394596,0.17954900000000001,170016,10,0.0538654,0.0637544,0.808014,0.310988,0.0400564,0.46650699999999995,0.0157896,0.0336248,0.366526,0.335138,0.500099,0.5002989999999999,0.44085799999999997
0.00408677,0.18346600000000002,170013,10,0.0898403,0.06561339999999999,0.828314,0.317773,0.0413485,0.47822700000000007,0.0157896,0.034610400000000006,0.367359,0.33366,0.500099,0.5002989999999999,0.442217
0.00422843,0.187191,170145,10,0.199271,0.06748610000000001,0.846138,0.32422399999999996,0.0426406,0.488518,0.0157896,0.035599900000000004,0.369209,0.333937,0.500099,0.5002989999999999,0.443575
0.00436991,0.190834,170077,10,0.37864899999999996,0.0693589,0.8535879999999999,0.330534,0.0439328,0.49281899999999995,0.0157896,0.036589300000000005,0.37233,0.333703,0.500099,0.5003,0.444935
0.00451167,0.194412,169955,10,0.598065,0.0711984,0.879724,0.336731,0.045224900000000005,0.507909,0.0157896,0.037571,0.376388,0.333314,0.500099,0.5003,0.44629399999999997
0.00465312,0.197962,170083,10,0.629993,0.0730447,0.8840680000000001,0.34288,0.0465171,0.510417,0.0157896,0.0385568,0.378565,0.336346,0.500099,0.5003,0.447651
0.00479184,0.201737,174112,10,0.339949,0.07498760000000002,1.02052,0.34942,0.047809199999999996,0.589199,0.0157896,0.039558300000000005,0.38253200000000004,0.33929899999999996,0.500099,0.5002989999999999,0.44901499999999994
0.00493174,0.20503400000000002,174112,10,0.141623,0.0769318,1.05335,0.35513,0.0491013,0.60815,0.0157896,0.0405543,0.383746,0.339409,0.500099,0.5002989999999999,0.45039300000000004
0.00507309,0.20807199999999998,174112,10,0.32615900000000003,0.0788566,1.06659,0.36039099999999996,0.0503935,0.615797,0.0157896,0.041541699999999994,0.384251,0.33915500000000004,0.5000979999999999,0.5002989999999999,0.45177799999999996
0.00521576,0.21088200000000001,174050,10,0.610279,0.08078060000000001,1.0859999999999999,0.36525799999999997,0.0516856,0.627,0.0157896,0.0425276,0.38621500000000003,0.339293,0.5000979999999999,0.5002989999999999,0.453165
0.00535842,0.213592,173919,10,0.891901,0.082686,1.08823,0.36995300000000003,0.052977800000000005,0.628289,0.0157896,0.043505800000000004,0.387917,0.340239,0.5000979999999999,0.5002989999999999,0.45455100000000004
0.00550097,0.21627399999999997,174044,10,1.14805,0.0845376,1.10527,0.37459699999999996,0.05426990000000001,0.638125,0.0157896,0.0444686,0.389664,0.34121399999999996,0.5000979999999999,0.5002989999999999,0.45593199999999995
0.00564284,0.21907100000000002,178144,10,0.652596,0.0865065,1.27988,0.379442,0.055562,0.738939,0.0157896,0.0454551,0.39260700000000004,0.344348,0.5000979999999999,0.5002989999999999,0.45731400000000005
0.00578708,0.221585,178144,10,0.417153,0.0885392,1.32426,0.383796,0.056854199999999994,0.764564,0.0157896,0.0464523,0.393656,0.343497,0.5000979999999999,0.5002989999999999,0.458712
0.00593322,0.22380300000000003,178144,10,0.706467,0.0905887,1.33674,0.387639,0.058146300000000005,0.771766,0.0157896,0.047454699999999995,0.394119,0.341968,0.500097,0.5002989999999999,0.46011599999999997
0.00607893,0.225856,178146,10,1.09551,0.0926208,1.34499,0.391194,0.0594385,0.776532,0.0157896,0.048453699999999995,0.39597,0.34110799999999997,0.500097,0.5002979999999999,0.461525
0.00622427,0.227778,178015,10,1.46409,0.0946458,1.34676,0.394523,0.0607306,0.777554,0.0157896,0.049452699999999995,0.401943,0.34105599999999997,0.500097,0.5002979999999999,0.46293100000000004
0.00636612,0.229654,178015,10,1.4766299999999999,0.0966392,1.34256,0.39777199999999996,0.0620227,0.775129,0.0157896,0.050442,0.403688,0.343754,0.500097,0.5002979999999999,0.46433
0.00650446,0.231604,182303,10,0.891674,0.0987802,1.58796,0.40115,0.0633149,0.916811,0.0157896,0.051452599999999994,0.407619,0.346053,0.500097,0.5002979999999999,0.465742
0.00664739,0.23321599999999998,182304,10,0.995506,0.10094600000000001,1.6308200000000002,0.403942,0.06460700000000001,0.9415540000000001,0.0157896,0.0524678,0.409143,0.347394,0.5000979999999999,0.5002979999999999,0.46717
0.00679176,0.23466599999999999,182240,10,1.48718,0.103098,1.6407599999999998,0.406453,0.06589919999999999,0.9472959999999999,0.0157896,0.0534788,0.409519,0.34662800000000005,0.5000979999999999,0.5002979999999999,0.468604
0.0069378,0.23599299999999998,182240,10,1.9941900000000001,0.10519500000000001,1.64152,0.408752,0.0671913,0.947734,0.0157896,0.05447949999999999,0.4115,0.346507,0.5000979999999999,0.5002989999999999,0.47003599999999995
0.007083800000000001,0.23721599999999998,182240,10,2.25867,0.107293,1.63237,0.41086999999999996,0.0684834,0.94245,0.0157896,0.0554879,0.41377700000000006,0.34739899999999996,0.5000979999999999,0.5002989999999999,0.47145600000000004
0.00722621,0.238481,186336,10,1.2010299999999998,0.10965499999999999,1.9191200000000002,0.41306099999999996,0.06977560000000001,1.10801,0.0157896,0.0565409,0.418292,0.351089,0.5000979999999999,0.5002989999999999,0.47289200000000003
0.00737248,0.239481,186336,10,1.64942,0.112024,1.9788,0.414793,0.0710677,1.14246,0.0157896,0.05759790000000001,0.417696,0.35110399999999997,0.5000979999999999,0.5002979999999999,0.47434499999999996
0.00751997,0.24033600000000002,186400,10,2.28307,0.114428,1.98918,0.416274,0.07235989999999999,1.14846,0.0157896,0.0586707,0.41901000000000005,0.351559,0.5000979999999999,0.5002979999999999,0.47580500000000003
0.00766447,0.24109899999999998,186400,10,2.92627,0.11676099999999999,1.9901799999999998,0.417595,0.073652,1.14903,0.0157896,0.0597306,0.420889,0.349963,0.5000979999999999,0.5002979999999999,0.47725500000000004
0.0078048,0.241798,190495,10,1.98118,0.11923800000000001,2.3824400000000003,0.418807,0.0749441,1.3755,0.0157896,0.0608091,0.422738,0.34983400000000003,0.5000979999999999,0.5002989999999999,0.47870100000000004
0.00794611,0.242416,190496,10,2.03146,0.121831,2.42707,0.41987700000000006,0.0762363,1.40127,0.0157896,0.061898800000000004,0.428634,0.349489,0.500097,0.5002979999999999,0.48016899999999996
0.00808923,0.242878,190496,10,2.94572,0.12436199999999999,2.42136,0.420678,0.0775284,1.3979700000000002,0.0157896,0.0629754,0.42931800000000003,0.35032399999999997,0.500097,0.5002979999999999,0.481651
0.00823398,0.24324,190496,10,3.8061800000000003,0.126825,2.4083099999999997,0.421304,0.0788206,1.39044,0.0157896,0.0640478,0.430742,0.350166,0.5000979999999999,0.5002979999999999,0.48311899999999997
0.00837709,0.243544,194591,10,2.46418,0.12956099999999998,2.86919,0.42183100000000007,0.0801127,1.6565299999999998,0.0157896,0.065171,0.43474700000000005,0.353407,0.5000979999999999,0.5002979999999999,0.48458599999999996
0.008522499999999999,0.24376,194528,10,2.99874,0.13253299999999998,2.9346,0.422204,0.0814048,1.69429,0.0157896,0.0663429,0.436854,0.35428899999999997,0.5000979999999999,0.5002979999999999,0.486075
0.00866509,0.243848,194592,10,4.27878,0.13551300000000002,2.93148,0.422358,0.082697,1.69249,0.0157896,0.06752689999999999,0.43827200000000005,0.353506,0.5000979999999999,0.500297,0.487569
0.00880161,0.24383000000000002,194592,10,5.3417699999999995,0.138344,2.9083900000000003,0.42232600000000003,0.08398910000000001,1.6791599999999998,0.0157896,0.06869539999999999,0.43918100000000004,0.353817,0.5000979999999999,0.500297,0.48905
0.008928700000000001,0.243786,198688,10,3.4419699999999995,0.14166199999999998,3.4563800000000002,0.42225,0.0852813,1.99554,0.0157896,0.0699257,0.4437,0.356871,0.500097,0.5002979999999999,0.490562
0.00906206,0.24363600000000002,198688,10,5.20416,0.144886,3.5425699999999996,0.42199,0.0865734,2.0453099999999997,0.0157896,0.07113589999999999,0.443065,0.357184,0.5000979999999999,0.5002979999999999,0.492093
0.0092021,0.24338400000000002,198688,10,6.5681,0.148003,3.53528,0.42155299999999996,0.0878655,2.0411,0.0157896,0.072354,0.442941,0.35654600000000003,0.5000979999999999,0.5002979999999999,0.493588
0.00933469,0.24309299999999998,202720,10,4.899780000000001,0.15204,4.3238900000000005,0.42105,0.0891577,2.4964,0.0157896,0.0737108,0.449267,0.359356,0.500097,0.500297,0.49511400000000005
0.00946511,0.242702,202784,10,6.74972,0.15608,4.37144,0.42037299999999994,0.09044980000000001,2.52385,0.0157896,0.0750797,0.450254,0.358734,0.5000979999999999,0.5002979999999999,0.49665600000000004
0.00958992,0.242169,202784,10,7.848260000000001,0.159605,4.32394,0.41944899999999996,0.09174199999999999,2.49643,0.0157896,0.07638930000000001,0.45070200000000005,0.35444899999999996,0.5000979999999999,0.5002979999999999,0.498174
0.0097103,0.24163400000000002,206816,10,8.099310000000001,0.16447699999999998,5.30527,0.418523,0.0930341,3.063,0.0157896,0.0778779,0.45864399999999994,0.36040500000000003,0.500097,0.500297,0.49973500000000004
0.00983524,0.240986,206816,10,9.67568,0.169018,5.36713,0.417401,0.0943262,3.09871,0.0157896,0.07934719999999999,0.458426,0.359861,0.5000979999999999,0.500297,0.501278
0.00995251,0.24027600000000002,210912,10,10.7297,0.174682,7.09273,0.41617,0.09561839999999999,4.09499,0.0157896,0.0809363,0.46277399999999996,0.36243400000000003,0.500097,0.500297,0.50284
0.0100772,0.23948699999999998,210912,10,11.818,0.18001199999999998,6.91126,0.414804,0.0969105,3.99022,0.0157896,0.08254589999999999,0.46371999999999997,0.362141,0.500097,0.500297,0.5044
0.010184700000000001,0.23863600000000001,215007,10,16.4702,0.187172,9.11368,0.41333000000000003,0.09820269999999999,5.26178,0.0157896,0.0843396,0.46763599999999994,0.36495,0.500101,0.500296,0.506013
0.0103055,0.23769200000000001,215008,10,13.2359,0.192973,8.63153,0.411695,0.0994948,4.98341,0.0157896,0.0860791,0.467221,0.363162,0.500097,0.500297,0.507542
0.0104039,0.23671199999999998,219103,10,25.9177,0.202735,12.3514,0.409998,0.100787,7.131069999999999,0.0157896,0.08812539999999999,0.473921,0.368872,0.5000979999999999,0.500297,0.509142
0.0105106,0.23569400000000001,223264,10,25.5256,0.214286,15.7959,0.40823400000000004,0.102079,9.119769999999999,0.0157896,0.09037310000000001,0.47774799999999995,0.37324,0.5000979999999999,0.500297,0.5107229999999999
0.0106349,0.234602,227360,10,22.9761,0.22532800000000003,17.5062,0.406342,0.103371,10.1072,0.0157896,0.0927216,0.478204,0.373138,0.5000979999999999,0.500296,0.5123300000000001
0.0107539,0.23344299999999998,231456,10,24.8337,0.23520700000000003,19.8019,0.40433600000000003,0.104663,11.4326,0.0157896,0.0951246,0.47959700000000005,0.37111,0.500096,0.500297,0.5139859999999999
0.010946899999999999,0.23231300000000002,239584,10,11.7973,0.237448,16.4074,0.402377,0.105956,9.47279,0.0157896,0.0942883,0.9244389999999999,0.9898239999999999,0.5000020000000001,0.5,0.602615
0.0111389,0.231346,239648,10,15.1087,0.23966700000000002,16.8333,0.400704,0.107248,9.71871,0.0157896,0.0937967,0.806828,0.702807,0.49999799999999994,0.499993,0.602495
0.0114478,0.230319,243744,10,17.4155,0.24282199999999998,18.4749,0.398925,0.10854000000000001,10.6665,0.0157896,0.0935824,0.892009,0.789242,0.499996,0.500007,0.60235
0.0119049,0.22921599999999998,247840,10,19.8164,0.245468,19.1003,0.397014,0.109832,11.0275,0.0157896,0.0933573,0.914861,0.813651,0.499993,0.499987,0.602213
0.012471,0.22812,251872,10,13.9676,0.246412,12.3514,0.39511599999999997,0.111124,7.1311100000000005,0.0157896,0.0933117,0.96865,0.869577,0.49999799999999994,0.499997,0.602046
0.012986000000000001,0.226897,256032,10,8.62158,0.249282,12.4275,0.392997,0.112416,7.175,0.0157896,0.0932132,0.958256,0.8558469999999999,0.49999399999999994,0.499996,0.601862
0.0134365,0.225647,256032,10,8.84715,0.25192,12.6789,0.390832,0.11370799999999999,7.32015,0.0157896,0.0932442,0.9835280000000001,0.881825,0.499996,0.49999399999999994,0.601694
0.013922299999999999,0.22435100000000002,260128,10,15.3987,0.256064,15.1174,0.388587,0.115,8.72803,0.0157896,0.09333680000000001,0.990764,0.887041,0.49999399999999994,0.499992,0.601578
0.014367500000000002,0.22299899999999998,264224,10,27.3709,0.26073,18.337,0.386245,0.11629300000000001,10.5869,0.0157896,0.0934689,0.995417,0.8908159999999999,0.49999499999999997,0.5,0.6014510000000001
0.014556,0.221598,268320,10,15.5978,0.263693,17.1078,0.383819,0.117585,9.8772,0.0157896,0.09359830000000001,0.999877,0.894281,0.499993,0.499992,0.601294
0.0146459,0.22016,272416,10,14.4846,0.266757,16.3547,0.381329,0.118877,9.44241,0.0157896,0.093751,0.998526,0.8961459999999999,0.499993,0.49998400000000004,0.601132
0.0147524,0.218685,272416,10,13.1908,0.2697,14.6182,0.378774,0.12016900000000001,8.439789999999999,0.0157896,0.0939373,0.9924709999999999,0.9003909999999999,0.49999099999999996,0.49999499999999997,0.6009800000000001
0.0148252,0.21659099999999998,276512,10,20.3759,0.272248,17.526,0.37514699999999995,0.12146099999999999,10.1186,0.0157896,0.0952962,0.45932799999999996,0.329592,0.50008,0.500337,0.536367
0.0149714,0.214675,280608,10,30.034000000000002,0.278927,22.3935,0.371827,0.122753,12.9289,0.0157896,0.0950814,0.899123,0.989799,0.499986,0.499985,0.6006640000000001
0.015125,0.21296500000000002,284704,10,29.5977,0.28283200000000003,23.9733,0.368867,0.124045,13.841,0.0157896,0.09552460000000002,0.960001,0.8369139999999999,0.49999099999999996,0.499982,0.600508
0.0152255,0.211258,288800,10,19.0837,0.28479899999999997,19.8569,0.36591,0.125338,11.4644,0.0157896,0.0958659,0.9880530000000001,0.868509,0.499985,0.499982,0.600344
0.015463399999999999,0.209513,288800,10,34.2547,0.286085,15.2932,0.362887,0.12663,8.8295,0.0157896,0.096054,0.9797299999999999,0.8579319999999999,0.499987,0.49999,0.6002149999999999
0.015809399999999998,0.207723,292896,10,13.0314,0.287279,9.31589,0.35978699999999997,0.127922,5.3785300000000005,0.0157896,0.0961078,0.96647,0.8429,0.499992,0.49999,0.600037
0.0162631,0.20588499999999998,296992,10,16.7538,0.289015,11.872,0.356603,0.12921400000000002,6.8543,0.0157896,0.0961175,0.951707,0.826276,0.499979,0.49998400000000004,0.599917
0.0167245,0.20363499999999998,296992,10,10.5552,0.290038,9.90245,0.352707,0.13050599999999998,5.71718,0.0157896,0.0975172,0.48793000000000003,0.347258,0.500102,0.500319,0.548674
0.0172261,0.201503,301088,10,9.96905,0.29317600000000005,10.6141,0.349013,0.131798,6.12806,0.0157896,0.0975193,0.9017639999999999,0.976482,0.499986,0.499987,0.599673
0.0,0.38923800000000003,157599,100,7.734319999999999,0.0117259,0.202388,0.06741810000000001,0.00312502,1.16849,0.0157896,0.00504819,1.1064100000000001,1.34493,0.5001,0.5003,0.403196
0.00047295599999999996,0.677161,157597,100,8.51486,0.0207866,0.28868299999999997,0.11728800000000002,0.00625003,1.66671,0.0157896,0.0096578,1.30841,1.5468899999999999,0.5001,0.5003,0.40634000000000003
0.00104861,0.951034,157731,100,9.31125,0.0292808,0.389232,0.164724,0.00937505,2.24723,0.0157896,0.0140911,1.40705,1.61311,0.5001,0.5003,0.409491
0.00165246,1.23756,157469,100,10.384,0.03787480000000001,0.479292,0.214352,0.0125001,2.7671900000000003,0.0157896,0.0185776,1.4503700000000002,1.63614,0.5001,0.5003,0.41266899999999995
0.0022558000000000005,1.49824,161888,100,11.2071,0.0467438,0.639506,0.25950300000000004,0.0156251,3.69219,0.0157896,0.023163200000000002,1.4971700000000001,1.6905400000000002,0.5001,0.5003,0.41585
0.00287076,1.78187,161693,100,12.9618,0.0559384,0.771489,0.308629,0.0187501,4.4541900000000005,0.0157896,0.0277974,1.5760100000000001,1.7467400000000002,0.5001,0.5002989999999999,0.41906099999999996
0.00349365,2.0618,161569,100,14.9654,0.0653924,0.906668,0.357115,0.021875099999999998,5.23465,0.0157896,0.032477,1.62974,1.77656,0.500099,0.5002989999999999,0.42229700000000003
0.0041122,2.4365099999999997,165856,100,16.3945,0.0751039,1.25302,0.42201700000000003,0.025000099999999997,7.23429,0.0157896,0.037143699999999995,1.7279400000000003,1.8181599999999998,0.5000979999999999,0.5002979999999999,0.425543
0.0047341,2.81914,165727,100,23.1253,0.0862549,1.4481,0.48828900000000003,0.028125099999999997,8.360619999999999,0.0157896,0.0421503,1.8295299999999999,1.8346,0.5000979999999999,0.5002979999999999,0.42883000000000004
0.00537441,3.18376,165664,100,27.1269,0.09809760000000001,1.60523,0.5514439999999999,0.0312502,9.26781,0.0157896,0.0473668,1.8772900000000001,1.87704,0.5000979999999999,0.5002979999999999,0.432158
0.00599669,3.60554,169889,100,44.0913,0.11284300000000001,2.46335,0.624498,0.034375199999999995,14.2222,0.0157896,0.0530161,1.95818,1.9281599999999999,0.500096,0.500297,0.43551599999999996
0.00662818,3.9895,170016,100,52.1194,0.12853699999999998,2.6112599999999997,0.691001,0.0375002,15.0761,0.0157896,0.0588828,1.99327,1.9347299999999998,0.500095,0.500296,0.438917
0.00721739,4.43601,174112,100,122.323,0.153221,4.93016,0.7683409999999999,0.04062519999999999,28.4643,0.0157896,0.065732,2.07945,1.96849,0.500095,0.500296,0.44236099999999995
0.00775528,4.9261,178208,100,384.70300000000003,0.20433199999999999,12.7586,0.853226,0.043750199999999996,73.6618,0.0157896,0.0747197,2.17062,1.9104299999999999,0.5000939999999999,0.500296,0.445852
0.00778556,12286.2,190495,100,696212000.0,1668.38,184678.0,2128.03,0.04687519999999999,1066240.0,0.0157896,1010.4,30902.8,56144.8,0.49999799999999994,0.499989,0.605508
0.0,4.1272400000000005,47264,1000,92.8034,0.0133628,0.38919000000000004,0.07148589999999999,0.00312502,22.4699,0.0157896,0.0056419,28.6803,31.5752,0.5001,0.5003,0.403196
0.000572358,7.178710000000001,47136,1000,100.36200000000001,0.023003299999999997,0.460834,0.124339,0.00625003,26.6062,0.0157896,0.010643999999999999,31.0148,33.9545,0.5001,0.5002989999999999,0.40634699999999996
0.00127462,10.1209,157471,1000,109.766,0.0319205,0.427817,0.175298,0.00937505,24.7,0.0157896,0.015382,32.1739,34.7386,0.5001,0.5003,0.409507
0.00200661,13.2081,157983,1000,119.124,0.0414219,0.535734,0.22876999999999997,0.0125001,30.9306,0.0157896,0.020297799999999998,32.6538,34.9959,0.5001,0.5003,0.412692
0.00274268,16.1343,161695,1000,133.33700000000002,0.05123200000000001,0.725218,0.279454,0.0156251,41.8705,0.0157896,0.0253105,33.1716,35.6127,0.500099,0.5002989999999999,0.415883
0.00350262,19.2576,161630,1000,152.472,0.0614332,0.8615430000000001,0.33355100000000004,0.0187501,49.7412,0.0157896,0.030382999999999997,34.0806,36.2677,0.500099,0.5002979999999999,0.419108
0.0042717,22.6408,162018,1000,172.954,0.07202760000000001,1.0204,0.392151,0.021875099999999998,58.913000000000004,0.0157896,0.0355027,34.6864,36.5877,0.5000979999999999,0.5002979999999999,0.422361
0.00503106,27.1604,165983,1000,210.144,0.08297560000000001,1.50375,0.47043100000000004,0.025000099999999997,86.819,0.0157896,0.040596,35.8123,37.0775,0.500097,0.500297,0.425625
0.0057933,31.6064,165789,1000,280.452,0.0966614,1.69104,0.547439,0.028125099999999997,97.6322,0.0157896,0.046321,36.8687,37.2053,0.500096,0.500297,0.428938
0.00657572,36.3072,170015,1000,372.501,0.11128099999999999,3.15008,0.6288590000000001,0.0312502,181.87,0.0157896,0.052287099999999996,37.3597,37.6851,0.500096,0.500297,0.43228599999999995
0.00736933,41.5573,170016,1000,625.08,0.13026400000000002,3.1569599999999998,0.7197939999999999,0.034375199999999995,182.267,0.0157896,0.058774900000000005,38.3797,38.3653,0.500095,0.500296,0.435698
0.00811735,47.2749,174112,1000,1869.51,0.162753,8.02409,0.818825,0.0375002,463.27099999999996,0.0157896,0.0664292,38.288000000000004,38.0184,0.5000939999999999,0.5002949999999999,0.439133
0.00873542,56.7899,178208,1000,12222.0,0.297338,40.5266,0.9836299999999999,0.04062519999999999,2339.8,0.0157896,0.0791266,41.7386,40.8874,0.5000939999999999,0.5002949999999999,0.442592
0.00948159,59508700.0,194781,1000,4440290000000.0,67275.0,11702000.0,1030720.0,0.043750199999999996,675618000.0,0.0157896,15321.6,181318000.0,47156300.0,0.49999799999999994,0.499992,0.605581
0.0,1.74772e-05,141160,1,0.00443887,4.9646000000000005e-05,0.00134548,0.000957287,0.000550971,2.45644e-05,0.0157896,1.09371e-05,0.0319067,0.000515948,0.5001,0.5003,0.400622
1.05004e-07,2.9606500000000002e-05,141160,1,0.00462891,8.55559e-05,0.0018578,0.00162165,0.00110194,3.39178e-05,0.0157896,2.01053e-05,0.0321574,0.000489747,0.5001,0.5003,0.401173
2.4011e-07,4.00827e-05,79137,1,0.00446305,0.00011331899999999999,0.00252254,0.00219547,0.00165291,4.60541e-05,0.0157896,2.80732e-05,0.031694400000000005,0.000399329,0.5001,0.5003,0.40172399999999997
3.69517e-07,4.73065e-05,79137,1,0.00407756,0.000135158,0.00289183,0.00259115,0.00220388,5.27962e-05,0.0157896,3.49654e-05,0.0308693,0.000309515,0.5001,0.5003,0.402275
4.63806e-07,4.97721e-05,97056,1,0.00352173,0.000152941,0.00299244,0.00272619,0.00275485,5.46329e-05,0.0157896,4.0957e-05,0.0306867,0.000210858,0.5001,0.5003,0.402826
5.14967e-07,5.4186499999999994e-05,97056,1,0.00356115,0.00016820799999999999,0.00315965,0.00296798,0.00330582,5.7685699999999996e-05,0.0157896,4.632439999999999e-05,0.0317484,0.000114451,0.5001,0.5003,0.403377
5.27453e-07,5.66004e-05,97056,1,0.00349328,0.000182423,0.00325475,0.0031002,0.00385679,5.9422e-05,0.0157896,5.13271e-05,0.0324751,0.000104533,0.5001,0.5003,0.403927
5.115910000000001e-07,5.8161599999999996e-05,101152,1,0.0034760999999999998,0.00019726799999999998,0.00335859,0.00318572,0.00440776,6.13178e-05,0.0157896,5.6484200000000004e-05,0.0326412,0.00010630700000000001,0.5001,0.5003,0.404478
4.82135e-07,5.87382e-05,101152,1,0.0030759,0.000212567,0.00355222,0.0032173,0.00495873,6.48529e-05,0.0157896,6.17999e-05,0.0321464,0.00019507299999999998,0.5001,0.5003,0.405028
4.52368e-07,6.01369e-05,100371,1,0.00327166,0.000228607,0.00370451,0.00329391,0.00550971,6.76333e-05,0.0157896,6.72874e-05,0.0313786,0.000266373,0.5001,0.5003,0.405579
4.34495e-07,6.68715e-05,157728,1,0.00370801,0.00024545299999999997,0.00390439,0.00366279,0.00606068,7.12825e-05,0.0157896,7.29574e-05,0.031728,0.00039740800000000003,0.5001,0.5003,0.40613
4.37727e-07,7.36521e-05,157728,1,0.00411129,0.000263435,0.00434694,0.00403419,0.00661165,7.93621e-05,0.0157896,7.89162e-05,0.0317323,0.000488887,0.5001,0.5003,0.406681
4.76377e-07,7.98755e-05,157728,1,0.00429045,0.000282218,0.00476767,0.00437506,0.00716262,8.70434e-05,0.0157896,8.50802e-05,0.0319025,0.000518682,0.5001,0.5003,0.407231
5.616879999999999e-07,8.59266e-05,157728,1,0.00477184,0.000301971,0.00515172,0.0047065,0.00771359,9.4055e-05,0.0157896,9.14142e-05,0.0320857,0.000545196,0.5001,0.5003,0.40778200000000003
6.923050000000001e-07,9.038700000000001e-05,157728,1,0.00466428,0.00032052400000000004,0.00547846,0.00495081,0.00826456,0.00010002,0.0157896,9.752819999999999e-05,0.029652800000000003,0.000568726,0.5001,0.5003,0.408333
8.28738e-07,9.30753e-05,157728,1,0.00404201,0.000335144,0.00574353,0.00509806,0.00881553,0.00010486,0.0157896,0.00010268899999999999,0.0286117,0.000544524,0.5001,0.5003,0.408884
9.35552e-07,9.53507e-05,157728,1,0.00349723,0.000346952,0.00594849,0.00522269,0.0093665,0.000108602,0.0157896,0.00010711,0.028513099999999996,0.000480535,0.5001,0.5003,0.409435
9.93361e-07,9.67249e-05,157728,1,0.00320127,0.00035775,0.00608984,0.00529796,0.00991747,0.00011118200000000001,0.0157896,0.000111156,0.028565499999999997,0.00035885,0.5001,0.5003,0.409987
1.00698e-06,9.69591e-05,157727,1,0.00302887,0.00036783800000000005,0.00615949,0.00531079,0.0104684,0.00011245399999999999,0.0157896,0.000114876,0.028484699999999998,0.00020835099999999998,0.5001,0.5003,0.410538
9.80774e-07,9.619649999999999e-05,157727,1,0.00278311,0.000377936,0.00613853,0.00526902,0.0110194,0.000112071,0.0157896,0.00011858200000000001,0.028763499999999997,0.00016470299999999998,0.5001,0.5003,0.41108900000000004
9.17734e-07,9.853809999999999e-05,112595,1,0.00276419,0.000387661,0.00621043,0.00539728,0.0115704,0.000113384,0.0157896,0.00012202799999999999,0.028795099999999997,0.00015571700000000001,0.5001,0.5003,0.411641
8.285460000000001e-07,0.000104193,111840,1,0.00334308,0.000397371,0.00651821,0.00570704,0.0121214,0.000119003,0.0157896,0.000125366,0.0291003,0.00012557899999999998,0.5001,0.5003,0.412192
7.298739999999999e-07,0.00010834799999999999,111840,1,0.0032253,0.000407444,0.00668598,0.00593462,0.0126723,0.000122066,0.0157896,0.000128804,0.0301496,8.928770000000001e-05,0.500101,0.5003,0.412743
6.408110000000001e-07,0.00011245200000000001,111840,1,0.00306889,0.00041755300000000003,0.00687496,0.00615937,0.0132233,0.000125516,0.0157896,0.000132255,0.0324057,0.000138374,0.500101,0.500301,0.41329499999999997
5.77732e-07,0.000115115,116780,1,0.00326001,0.0004276,0.00705763,0.00630524,0.0137743,0.000128851,0.0157896,0.00013581299999999998,0.032145599999999996,0.00023480200000000002,0.500101,0.500301,0.413846
5.54459e-07,0.000119351,116691,1,0.00335406,0.00043742300000000004,0.00747792,0.00653728,0.014325200000000001,0.000136524,0.0157896,0.00013941799999999999,0.0319466,0.00032372900000000003,0.500101,0.500301,0.414397
5.68893e-07,0.000123466,116691,1,0.00332723,0.00044717,0.00770894,0.00676264,0.014876200000000001,0.00014074200000000002,0.0157896,0.000143103,0.0317039,0.00040162,0.500101,0.500301,0.414948
6.09751e-07,0.000125097,116691,1,0.0035345,0.00045647099999999996,0.0077361,0.00685199,0.015427200000000002,0.000141238,0.0157896,0.000146708,0.031081099999999997,0.000483229,0.500101,0.500301,0.41549899999999995
6.73716e-07,0.000122913,116691,1,0.0035545999999999998,0.000464646,0.00744308,0.00673239,0.015978100000000002,0.000135888,0.0157896,0.000150012,0.031740199999999996,0.00050618,0.5001,0.500301,0.416049
7.506770000000001e-07,0.000118492,116691,1,0.00338613,0.0004718999999999999,0.00686983,0.00649024,0.016529099999999998,0.000125422,0.0157896,0.000153,0.0323546,0.000467972,0.5001,0.5003,0.4166
8.109390000000001e-07,0.00011166899999999999,101152,1,0.0032380000000000004,0.000477614,0.00627011,0.00611649,0.017080099999999997,0.00011447299999999999,0.0157896,0.000155472,0.0321324,0.000419767,0.5001,0.5003,0.41715100000000005
8.429630000000001e-07,0.000109584,101152,1,0.00287167,0.000482499,0.00659465,0.00600232,0.017631099999999997,0.000120398,0.0157896,0.000157557,0.0315939,0.00030969200000000003,0.5001,0.5003,0.417702
8.45039e-07,0.00011248700000000001,101152,1,0.00278974,0.000486298,0.00674912,0.00616129,0.018182,0.000123219,0.0157896,0.000159202,0.030754300000000002,0.000186445,0.5001,0.5003,0.418253
8.13741e-07,0.000113955,101152,1,0.00271381,0.000489455,0.00679528,0.00624173,0.018733,0.00012406100000000002,0.0157896,0.000160566,0.031245,9.205489999999999e-05,0.5001,0.5003,0.418804
7.47795e-07,0.000114195,101152,1,0.00349088,0.00049173,0.00676364,0.00625487,0.019284,0.00012348399999999999,0.0157896,0.000161617,0.032117,3.55159e-05,0.5001,0.5003,0.41935500000000003
6.549939999999999e-07,0.000113021,101152,1,0.00261811,0.000493246,0.00662824,0.00619056,0.019834900000000003,0.00012101200000000001,0.0157896,0.000162466,0.0325593,4.39682e-05,0.5001,0.5003,0.41990500000000003
5.45187e-07,0.000115209,105248,1,0.0021906,0.000495313,0.00678178,0.00631038,0.020385900000000002,0.000123815,0.0157896,0.000163628,0.0323653,7.40731e-05,0.5001,0.5003,0.42045600000000005
4.3274500000000003e-07,0.00011727100000000001,105248,1,0.00214722,0.000497203,0.00688643,0.00642333,0.0209369,0.000125726,0.0157896,0.000164825,0.0320286,0.00017213599999999998,0.5001,0.5003,0.42100600000000005
3.3466999999999997e-07,0.000117685,105248,1,0.00254447,0.000499179,0.00687789,0.00644601,0.0214879,0.00012557,0.0157896,0.000166054,0.0317283,0.00026042700000000003,0.5001,0.5003,0.42155699999999996
2.6244599999999997e-07,0.00011630700000000001,105248,1,0.00308797,0.0005014969999999999,0.006733800000000001,0.00637053,0.0220388,0.000122939,0.0157896,0.00016738400000000002,0.032029300000000004,0.00039327199999999996,0.5001,0.5003,0.422108
2.2231300000000001e-07,0.000115161,109344,1,0.00358191,0.000504278,0.00662691,0.0063078000000000006,0.0225898,0.00012098700000000001,0.0157896,0.000168816,0.0315884,0.000483576,0.5001,0.5003,0.422658
2.2364e-07,0.00011475799999999999,109344,1,0.00414262,0.000507204,0.00650129,0.00628572,0.0231408,0.000118694,0.0157896,0.00017021099999999997,0.0318643,0.000537459,0.5001,0.5003,0.423209
2.64486e-07,0.00011338,109344,1,0.00445855,0.000511085,0.00630729,0.00621024,0.0236917,0.00011515200000000001,0.0157896,0.000171838,0.030792,0.000528419,0.5001,0.5003,0.42376
3.42683e-07,0.000113613,107744,1,0.00423319,0.000513696,0.00638945,0.006222999999999999,0.024242700000000002,0.00011665200000000001,0.0157896,0.00017313700000000002,0.0292954,0.000542414,0.5001,0.5003,0.424311
4.22072e-07,0.00011529799999999999,107744,1,0.00384697,0.000513779,0.00649796,0.0063153,0.024793700000000002,0.00011863299999999999,0.0157896,0.000173684,0.0285591,0.000496064,0.5001,0.5003,0.42486199999999996
4.69224e-07,0.000115415,111840,1,0.00343723,0.000511982,0.00655942,0.0063216999999999995,0.0253446,0.000119755,0.0157896,0.00017366400000000002,0.028485400000000004,0.000400497,0.5001,0.5003,0.425413
4.7150300000000004e-07,0.000114926,111840,1,0.00325942,0.000508959,0.00655902,0.00629489,0.025895599999999994,0.00011974799999999999,0.0157896,0.000173256,0.028673,0.000253065,0.5001,0.5003,0.425965
4.3273499999999996e-07,0.000114385,112748,1,0.00257092,0.000505562,0.00670044,0.00626527,0.0264466,0.00012233,0.0157896,0.000172696,0.0287122,0.000155412,0.5001,0.5003,0.426516
3.54651e-07,0.000113601,112748,1,0.00245695,0.00050191,0.00669946,0.00622232,0.0269976,0.00012231200000000002,0.0157896,0.000172025,0.0287653,0.000123266,0.5001,0.5003,0.42706700000000003
2.4832699999999997e-07,0.00011433899999999999,115936,1,0.00235625,0.000497898,0.00686029,0.00626275,0.0275485,0.000125248,0.0157896,0.00017114599999999998,0.0287535,0.000100882,0.500101,0.5003,0.42761899999999997
1.26701e-07,0.000116921,115936,1,0.00285659,0.000493815,0.00699002,0.00640417,0.0280995,0.000127617,0.0157896,0.000170185,0.029274,7.82752e-05,0.500101,0.500301,0.42817
4.47083e-09,0.00011875299999999999,115936,1,0.00271811,0.000490138,0.00704935,0.0065045,0.0286505,0.00012869999999999998,0.0157896,0.00016933400000000002,0.0305774,6.710140000000001e-05,0.500101,0.500301,0.428721
1.01091e-07,0.000120081,115936,1,0.00266596,0.000486494,0.00708694,0.00657726,0.029201400000000002,0.000129386,0.0157896,0.000168496,0.0323929,0.00012043799999999999,0.500101,0.500301,0.42927200000000004
1.7037099999999998e-07,0.000119998,120876,1,0.00246332,0.00048307300000000004,0.00717391,0.006572700000000001,0.029752400000000002,0.00013097399999999998,0.0157896,0.000167823,0.0320299,0.000227672,0.500101,0.500301,0.429824
1.9616900000000001e-07,0.00011855200000000001,120787,1,0.00272152,0.000479661,0.00740537,0.00649352,0.030303399999999998,0.00013519999999999998,0.0157896,0.000167251,0.032255,0.000334292,0.500101,0.500301,0.430375
1.8393e-07,0.000117965,120787,1,0.00272921,0.00047636900000000003,0.00742944,0.00646137,0.0308543,0.000135639,0.0157896,0.00016678,0.0316821,0.000410082,0.500101,0.500301,0.430925
1.43587e-07,0.00011614799999999999,120787,1,0.00315676,0.000472979,0.00722464,0.00636182,0.0314053,0.0001319,0.0157896,0.00016629900000000001,0.0312767,0.000486269,0.500101,0.500301,0.431476
7.930550000000001e-08,0.00011228,120787,1,0.00306517,0.00046882,0.006776100000000001,0.00614999,0.0319563,0.000123711,0.0157896,0.00016554,0.0319488,0.000486761,0.500101,0.500301,0.43202700000000005
7.416689999999999e-09,0.000105523,120787,1,0.00411978,0.000463779,0.00602079,0.00577987,0.032507299999999996,0.00010992200000000001,0.0157896,0.000164426,0.0322293,0.000421123,0.500101,0.500301,0.43257799999999996
4.73401e-08,0.00010126,105248,1,0.00327231,0.000457993,0.0061082,0.00554639,0.033058199999999996,0.00011151700000000001,0.0157896,0.000163018,0.0320152,0.000356984,0.5001,0.500301,0.433129
7.954619999999999e-08,0.000102829,105248,1,0.00372154,0.00045185900000000004,0.00623623,0.00563232,0.0336092,0.000113855,0.0157896,0.000161368,0.031428,0.00024246,0.5001,0.500301,0.433679
8.38654e-08,0.00010297799999999999,105248,1,0.00283716,0.000444944,0.00623681,0.00564049,0.034160199999999995,0.000113865,0.0157896,0.000159397,0.0308101,0.000124076,0.5001,0.5003,0.43423
5.76771e-08,0.000101974,105248,1,0.00293786,0.00043736199999999995,0.00615871,0.00558549,0.0347111,0.00011244,0.0157896,0.000157137,0.031595,2.77159e-05,0.5001,0.5003,0.43478100000000003
4.2481999999999995e-09,0.000100005,105248,1,0.00284156,0.000429276,0.00601647,0.00547765,0.0352621,0.000109843,0.0157896,0.000154695,0.0323873,4.05019e-06,0.5001,0.5003,0.435332
6.88377e-08,9.961559999999999e-05,109344,1,0.00279727,0.00042111,0.00589256,0.0054563,0.0358131,0.000107581,0.0157896,0.000152332,0.0326719,3.50022e-06,0.5001,0.5003,0.435883
1.4625899999999999e-07,0.00010001799999999999,109344,1,0.00289118,0.00041353300000000005,0.00592873,0.00547833,0.036364099999999996,0.00010824100000000001,0.0157896,0.000150273,0.0322893,7.338949999999999e-05,0.5001,0.5003,0.436433
2.1654499999999998e-07,9.91185e-05,109344,1,0.00275764,0.00040603300000000003,0.00587351,0.00542907,0.036914999999999996,0.000107233,0.0157896,0.000148287,0.031470099999999994,0.000161128,0.5001,0.5003,0.43698400000000004
2.69729e-07,9.678760000000001e-05,109344,1,0.00271906,0.00039898099999999997,0.00571423,0.00530139,0.037466,0.000104325,0.0157896,0.000146463,0.0318281,0.000291735,0.5001,0.5003,0.43753400000000003
2.93092e-07,9.26406e-05,113440,1,0.00297301,0.000392684,0.00539436,0.00507425,0.038017,9.848479999999999e-05,0.0157896,0.000144889,0.0321443,0.00040406199999999995,0.5001,0.5003,0.43808500000000006
2.8108e-07,9.097430000000001e-05,113440,1,0.00343673,0.000387156,0.00522951,0.00498298,0.0385679,9.54752e-05,0.0157896,0.000143493,0.0317747,0.000484547,0.5001,0.5003,0.43863599999999997
2.2446400000000002e-07,8.79275e-05,113440,1,0.00397348,0.00038271400000000004,0.00493883,0.0048161,0.039118900000000005,9.01683e-05,0.0157896,0.000142313,0.0320411,0.000518196,0.5001,0.5003,0.43918599999999997
1.24749e-07,8.49236e-05,124130,1,0.00415807,0.000379345,0.00485892,0.00465157,0.0396699,8.87093e-05,0.0157896,0.000141425,0.0300111,0.0005183,0.5001,0.5003,0.439737
4.76689e-09,8.288309999999999e-05,117538,1,0.00460701,0.000374119,0.00474902,0.0045398,0.0402208,8.67029e-05,0.0157896,0.00014009,0.0288372,0.000506603,0.5001,0.5003,0.440288
1.33386e-07,8.178189999999999e-05,115936,1,0.00432441,0.000366726,0.00471524,0.00447948,0.040771800000000004,8.608610000000001e-05,0.0157896,0.000138166,0.028315499999999997,0.00042901800000000003,0.5001,0.5003,0.44083900000000004
2.2899000000000001e-07,7.99555e-05,115936,1,0.00426087,0.000358064,0.00472102,0.00437944,0.0413228,8.61917e-05,0.0157896,0.000135829,0.0285395,0.00035126199999999997,0.5001,0.5003,0.441391
2.80179e-07,7.90308e-05,117534,1,0.00420441,0.000348705,0.00472337,0.00432879,0.0418738,8.623450000000001e-05,0.0157896,0.000133234,0.0286272,0.000194822,0.500101,0.5003,0.441942
2.91933e-07,7.69207e-05,116844,1,0.00334747,0.000339704,0.00470839,0.00421322,0.042424699999999996,8.5961e-05,0.0157896,0.00013073299999999998,0.0286976,0.000128601,0.500101,0.500301,0.442493
2.67696e-07,7.47934e-05,120032,1,0.00311939,0.000330709,0.00468162,0.0040967,0.04297569999999999,8.547229999999999e-05,0.0157896,0.000128141,0.0289676,0.000106603,0.500101,0.500301,0.44304499999999997
2.20097e-07,7.43394e-05,120032,1,0.00302145,0.000321915,0.00481883,0.00407183,0.0435267,8.79774e-05,0.0157896,0.00012546,0.0289495,7.7546e-05,0.500101,0.500301,0.443596
1.59906e-07,7.48215e-05,120032,1,0.00325552,0.000313512,0.00480511,0.00409823,0.0440776,8.772700000000001e-05,0.0157896,0.000122795,0.029813,5.57248e-05,0.500101,0.500301,0.444147
1.03973e-07,7.53692e-05,120032,1,0.00336604,0.000305813,0.00480957,0.00412824,0.0446286,8.78083e-05,0.0157896,0.000120275,0.0317958,5.19743e-05,0.500101,0.500301,0.444698
7.589760000000001e-08,7.4941e-05,124972,1,0.00327722,0.000298392,0.00496403,0.00410478,0.0451796,9.06284e-05,0.0157896,0.000117825,0.0322888,0.000138425,0.500101,0.500301,0.44525
9.1291e-08,7.32488e-05,124972,1,0.00371196,0.000291157,0.00518263,0.0040121,0.045730599999999996,9.46192e-05,0.0157896,0.000115494,0.031819099999999996,0.00026247900000000003,0.500101,0.500302,0.445801
1.46651e-07,7.22715e-05,124883,1,0.00398942,0.000284075,0.00524075,0.00395857,0.0462815,9.56804e-05,0.0157896,0.000113305,0.032065300000000005,0.000352328,0.500101,0.500302,0.446352
2.36998e-07,7.0462e-05,124883,1,0.00416927,0.000276883,0.00514085,0.00385945,0.0468325,9.38565e-05,0.0157896,0.00011119,0.031545,0.000429055,0.500101,0.500302,0.446903
3.57955e-07,6.56957e-05,124883,1,0.00412801,0.00026984400000000004,0.00477241,0.00359838,0.047383499999999995,8.71299e-05,0.0157896,0.00010920000000000001,0.031678899999999996,0.000482086,0.500101,0.500302,0.447453
4.99888e-07,6.06136e-05,124883,1,0.00457636,0.000262864,0.00418258,0.00332002,0.0479344,7.63614e-05,0.0157896,0.000107198,0.0319425,0.00046521599999999996,0.500101,0.500301,0.448004
6.38862e-07,5.3576400000000004e-05,116908,1,0.00536656,0.000255289,0.00347094,0.00293457,0.048485400000000005,6.3369e-05,0.0157896,0.00010501899999999999,0.0322329,0.000400752,0.500101,0.500301,0.44855500000000004
7.590219999999999e-07,5.51568e-05,109344,1,0.0047665,0.000247938,0.00363852,0.00302113,0.0490364,6.64285e-05,0.0157896,0.00010275200000000001,0.031793,0.000293699,0.500101,0.500301,0.44910600000000006
8.60424e-07,5.529270000000001e-05,109344,1,0.00491785,0.000241111,0.00368512,0.00302857,0.04958730000000001,6.72793e-05,0.0157896,0.000100432,0.0309323,0.00017601,0.500101,0.500301,0.44965600000000006
9.317870000000001e-07,5.45194e-05,109344,1,0.0037927,0.000234285,0.00364632,0.00298622,0.050138300000000004,6.65709e-05,0.0157896,9.80218e-05,0.0308202,6.29944e-05,0.500101,0.500301,0.45020699999999997
9.78125e-07,5.289149999999999e-05,109344,1,0.00364517,0.00022730000000000002,0.00354365,0.00289705,0.0506893,6.46965e-05,0.0157896,9.55819e-05,0.0319946,2.17679e-05,0.500101,0.500301,0.450758
1.00613e-06,5.0382799999999995e-05,109344,1,0.00379146,0.000220432,0.00333762,0.00275964,0.0512403,6.09349e-05,0.0157896,9.326299999999999e-05,0.0325957,1.8339200000000002e-05,0.5001,0.500301,0.451309
1.02889e-06,4.6911000000000005e-05,128225,1,0.00329526,0.00021400000000000002,0.00338251,0.00256948,0.05179119999999999,6.17545e-05,0.0157896,9.114219999999999e-05,0.032753199999999996,3.09349e-06,0.5001,0.500301,0.45186000000000004
1.04998e-06,4.6454399999999994e-05,128225,1,0.00347868,0.00020800299999999998,0.00337649,0.00254447,0.052342200000000005,6.16447e-05,0.0157896,8.92589e-05,0.032178700000000005,0.00010566,0.5001,0.500301,0.45241000000000003
1.07552e-06,4.4839700000000004e-05,128225,1,0.00340503,0.000202518,0.00323217,0.00245603,0.0528932,5.90098e-05,0.0157896,8.76092e-05,0.031493900000000005,0.00016248600000000002,0.5001,0.500301,0.45296099999999995
1.1212799999999998e-06,4.1922700000000004e-05,128225,1,0.00327022,0.000197979,0.00289721,0.00229625,0.0534441,5.2894300000000006e-05,0.0157896,8.63237e-05,0.0318877,0.000311029,0.5001,0.500301,0.45351099999999994
1.20283e-06,4.1072600000000004e-05,129196,1,0.00365173,0.00019501700000000002,0.00264008,0.00224969,0.053995100000000004,4.81999e-05,0.0157896,8.55333e-05,0.031916900000000005,0.000430062,0.5001,0.500301,0.45406199999999997
1.32168e-06,4.27643e-05,140578,1,0.00394485,0.00019378,0.00269439,0.00234235,0.0545461,4.9191400000000005e-05,0.0157896,8.517340000000001e-05,0.031948000000000004,0.00050063,0.5001,0.500301,0.454612
1.4894999999999999e-06,4.6953900000000005e-05,128226,1,0.00443738,0.00019526599999999998,0.00286238,0.00257183,0.0550971,5.22584e-05,0.0157896,8.55044e-05,0.032264999999999995,0.0005105390000000001,0.5001,0.500301,0.455163
1.70981e-06,4.6797e-05,128226,1,0.00463339,0.000197048,0.00294999,0.00256324,0.055648,5.3858000000000005e-05,0.0157896,8.594709999999999e-05,0.029553700000000002,0.0005301980000000001,0.5001,0.500301,0.455714
1.94824e-06,4.27058e-05,165599,1,0.00468164,0.00019600799999999998,0.0030064000000000002,0.00233915,0.056199,5.48879e-05,0.0157896,8.57333e-05,0.0287,0.00048356,0.5001,0.500301,0.456265
2.1732e-06,4.4277200000000004e-05,165599,1,0.00443512,0.00019279,0.00327504,0.00242522,0.05675,5.97924e-05,0.0157896,8.494040000000001e-05,0.0286245,0.000396716,0.500101,0.500301,0.456816
2.35618e-06,4.68063e-05,165599,1,0.00440109,0.00018958400000000002,0.00336691,0.00256375,0.0573009,6.14697e-05,0.0157896,8.405520000000001e-05,0.028666900000000006,0.000280215,0.500101,0.500301,0.45736800000000005
2.4897799999999997e-06,4.6870500000000005e-05,165599,1,0.00384409,0.00018708,0.00333951,0.00256726,0.0578519,6.096939999999999e-05,0.0157896,8.31483e-05,0.028456,0.00014964200000000002,0.500101,0.500301,0.45791899999999996
2.58084e-06,5.13575e-05,165599,1,0.00358975,0.000185465,0.00320572,0.00281303,0.0584029,5.85269e-05,0.0157896,8.2326e-05,0.0289746,8.79658e-05,0.500101,0.500301,0.45847
2.64143e-06,5.4416099999999996e-05,165599,1,0.00331863,0.000184655,0.00300068,0.00298056,0.0589538,5.47835e-05,0.0157896,8.16126e-05,0.028906900000000003,7.25315e-05,0.500101,0.500301,0.459021
2.6840199999999998e-06,4.9008e-05,170271,1,0.00329175,0.00018429,0.00295689,0.00268434,0.059504800000000004,5.3984e-05,0.0157896,8.09445e-05,0.0291551,4.1599799999999994e-05,0.500101,0.500302,0.45957299999999995
2.72139e-06,5.3597299999999996e-05,170271,1,0.00345349,0.00018444099999999998,0.00301008,0.00293571,0.0600558,5.4955e-05,0.0157896,8.04766e-05,0.030206900000000002,3.5690199999999998e-06,0.500101,0.500302,0.460124
2.77368e-06,5.5291300000000004e-05,71773,1,0.00363882,0.000185367,0.0030285,0.0030285,0.060606799999999995,5.5291300000000004e-05,0.0157896,8.01563e-05,0.032508499999999996,6.35643e-05,0.500101,0.500302,0.460675
2.8486e-06,5.80721e-05,71773,1,0.00376174,0.000185805,0.00318081,0.00318081,0.0611577,5.80721e-05,0.0157896,7.98391e-05,0.0321698,0.000176506,0.500101,0.500302,0.461226
2.95395e-06,5.27332e-05,71841,1,0.00413442,0.00018554599999999997,0.00288838,0.00288838,0.0617087,5.27332e-05,0.0157896,7.94865e-05,0.0321211,0.000272299,0.500101,0.500302,0.46177700000000005
3.09091e-06,4.5098599999999995e-05,129068,1,0.00436071,0.00018450900000000002,0.00287249,0.00247021,0.0622597,5.2443e-05,0.0157896,7.90382e-05,0.031805,0.000370881,0.500101,0.500302,0.46232799999999996
3.25286e-06,4.69734e-05,170017,1,0.00468304,0.000183065,0.00291196,0.0025729,0.0628106,5.3163599999999994e-05,0.0157896,7.847380000000001e-05,0.0310661,0.00045203400000000003,0.500101,0.500302,0.462879
3.4344599999999996e-06,4.9957700000000005e-05,170017,1,0.00421715,0.00018229799999999998,0.00292468,0.00273636,0.0633616,5.3396e-05,0.0157896,7.79558e-05,0.031706,0.000484785,0.500101,0.500302,0.46343
3.6283300000000005e-06,5.2996899999999994e-05,169951,1,0.00518681,0.000182206,0.00371862,0.00290283,0.0639126,6.78909e-05,0.0157896,7.75403e-05,0.03245,0.000433095,0.500101,0.500302,0.46398
3.81332e-06,5.6404e-05,169951,1,0.00516634,0.00018217,0.00432405,0.00308944,0.0644636,7.89441e-05,0.0157896,7.7106e-05,0.0321926,0.00036052699999999997,0.500101,0.500302,0.464531
3.978259999999999e-06,6.0409700000000005e-05,169951,1,0.00483765,0.00018335900000000002,0.00478367,0.00330885,0.0650145,8.73355e-05,0.0157896,7.6889e-05,0.0316628,0.00024370200000000002,0.500101,0.500302,0.465082
4.10951e-06,6.42829e-05,169951,1,0.00420924,0.000185662,0.00501774,0.0035210000000000003,0.0655655,9.16088e-05,0.0157896,7.68408e-05,0.030770299999999997,0.00010899899999999999,0.500101,0.500302,0.465633
4.2002300000000004e-06,6.66886e-05,169951,1,0.0036756999999999996,0.000188517,0.0050647,0.00365277,0.0661165,9.246629999999999e-05,0.0157896,7.69295e-05,0.031394,5.05395e-06,0.500101,0.500302,0.466184
4.26101e-06,6.0220600000000004e-05,169951,1,0.00344581,0.000190951,0.00498068,0.00329849,0.0666674,9.093219999999999e-05,0.0157896,7.69719e-05,0.0322734,6.0006499999999995e-05,0.500101,0.500302,0.466735
4.30342e-06,6.38869e-05,169951,1,0.00349864,0.000193571,0.00477184,0.00349931,0.0672184,8.711950000000001e-05,0.0157896,7.717399999999999e-05,0.0326737,6.59659e-05,0.500101,0.500302,0.46728500000000006
4.33772e-06,6.80134e-05,169951,1,0.00340244,0.00019527299999999999,0.00449105,0.00372533,0.0677694,8.19932e-05,0.0157896,7.729300000000001e-05,0.0324558,1.10127e-05,0.500101,0.500302,0.467836
4.37185e-06,5.96485e-05,169951,1,0.00325978,0.000196833,0.0041255,0.00326716,0.0683203,7.53192e-05,0.0157896,7.75625e-05,0.032045599999999994,0.00010054700000000001,0.500101,0.500302,0.46838599999999997
4.41369e-06,6.14654e-05,169951,1,0.00313108,0.000197984,0.00372958,0.00336667,0.06887130000000001,6.809100000000001e-05,0.0157896,7.78735e-05,0.031811,0.000188309,0.500101,0.500302,0.468937
4.47823e-06,6.27277e-05,71520,1,0.00309953,0.00019950599999999998,0.00343582,0.00343582,0.0694223,6.27277e-05,0.0157896,7.84404e-05,0.0322679,0.000330806,0.500101,0.500302,0.469488
4.57662e-06,6.27214e-05,71839,1,0.00340993,0.000201787,0.00343547,0.00343547,0.0699733,6.27214e-05,0.0157896,7.935409999999999e-05,0.0316503,0.000432285,0.500101,0.500302,0.470038
4.7183499999999995e-06,6.301729999999999e-05,170145,1,0.00392413,0.000205667,0.00351779,0.00345168,0.0705242,6.422430000000001e-05,0.0157896,8.06874e-05,0.0319225,0.000496847,0.500101,0.500302,0.47058900000000004
4.9025900000000004e-06,6.36984e-05,71645,1,0.00420786,0.00021088,0.00348898,0.00348898,0.07107519999999999,6.36984e-05,0.0157896,8.22607e-05,0.030744,0.00048761599999999996,0.500101,0.500302,0.47113900000000003
5.12259e-06,6.0999200000000004e-05,113440,1,0.00443019,0.0002149,0.00366701,0.00334114,0.0716262,6.69486e-05,0.0157896,8.359450000000001e-05,0.0293548,0.000494866,0.500101,0.500302,0.47168999999999994
5.3433e-06,5.5987700000000006e-05,133075,1,0.00413825,0.000216477,0.00384245,0.00306665,0.07217710000000001,7.01516e-05,0.0157896,8.428549999999999e-05,0.028675700000000002,0.000448428,0.500101,0.500302,0.472242
5.53153e-06,5.06187e-05,169695,1,0.00406,0.000216955,0.00390413,0.00277256,0.0727281,7.12776e-05,0.0157896,8.46024e-05,0.028557599999999995,0.00034019599999999997,0.500101,0.500302,0.472793
5.67153e-06,4.9732200000000005e-05,169695,1,0.00380715,0.000218231,0.00391685,0.00272401,0.0732791,7.151e-05,0.0157896,8.50029e-05,0.0287915,0.00020113,0.500101,0.500302,0.473344
5.7630600000000005e-06,5.13252e-05,169695,1,0.00329127,0.000219864,0.00381716,0.00281126,0.07383010000000001,6.968979999999999e-05,0.0157896,8.536600000000001e-05,0.0287686,0.00010844899999999999,0.500101,0.500302,0.47389499999999996
5.80954e-06,5.7232200000000004e-05,169695,1,0.00307039,0.00022182700000000002,0.00362624,0.00313481,0.07438099999999999,6.62043e-05,0.0157896,8.56739e-05,0.028832099999999996,6.54368e-05,0.500101,0.500302,0.474447
5.8274e-06,6.5955e-05,75618,1,0.00285216,0.000224213,0.00361259,0.00361259,0.074932,6.5955e-05,0.0157896,8.60038e-05,0.028830099999999997,3.7472600000000004e-05,0.500101,0.500302,0.474998
5.82903e-06,6.40421e-05,169762,1,0.00298731,0.00022637700000000002,0.00358539,0.00350781,0.07548300000000001,6.54585e-05,0.0157896,8.62913e-05,0.029403700000000005,1.28903e-05,0.500102,0.500302,0.475549
5.83014e-06,6.769979999999999e-05,75869,1,0.0032726,0.00022852,0.00370815,0.00370815,0.07603389999999999,6.769979999999999e-05,0.0157896,8.664729999999999e-05,0.030657599999999997,3.14276e-06,0.500102,0.5003029999999999,0.4761
5.84804e-06,7.06291e-05,75869,1,0.00329077,0.000230155,0.0038686,0.0038686,0.0765849,7.06291e-05,0.0157896,8.67913e-05,0.0324665,5.5557e-05,0.500102,0.5003029999999999,0.476652
5.89806e-06,7.17927e-05,75869,1,0.00345439,0.000230549,0.00393234,0.00393234,0.0771359,7.17927e-05,0.0157896,8.66855e-05,0.0320315,0.00017670900000000002,0.500102,0.5003029999999999,0.477203
5.979149999999999e-06,6.340439999999999e-05,174113,1,0.00372782,0.000229769,0.00370397,0.00347288,0.0776868,6.762350000000001e-05,0.0157896,8.63872e-05,0.0321923,0.000293106,0.500102,0.5003029999999999,0.477754
6.08937e-06,5.97199e-05,121631,1,0.00368782,0.000227915,0.00379829,0.00327107,0.07823780000000001,6.93453e-05,0.0157896,8.5788e-05,0.0317842,0.000369168,0.500102,0.5003029999999999,0.47830500000000004
6.228200000000001e-06,6.18345e-05,174113,1,0.00419156,0.000225575,0.00375369,0.00338689,0.0787888,6.853109999999999e-05,0.0157896,8.50735e-05,0.0314217,0.00045133900000000004,0.500102,0.5003029999999999,0.47885500000000003
6.38621e-06,6.37763e-05,174047,1,0.00382477,0.000223838,0.00371798,0.00349325,0.0793398,6.78791e-05,0.0157896,8.43542e-05,0.0319908,0.000448561,0.500102,0.5003029999999999,0.47940600000000005
6.54783e-06,6.57654e-05,174047,1,0.00467685,0.000222271,0.00447029,0.0036022,0.0798907,8.16141e-05,0.0157896,8.36343e-05,0.0323299,0.00037937699999999997,0.500102,0.5003029999999999,0.47995699999999997
6.695019999999999e-06,6.85662e-05,174047,1,0.0040248,0.000221276,0.00504497,0.00375561,0.08044169999999999,9.2106e-05,0.0157896,8.318540000000001e-05,0.0320781,0.000296122,0.500101,0.5003029999999999,0.480508
6.8169200000000005e-06,7.14734e-05,174047,1,0.00407588,0.00022167,0.00536418,0.00391485,0.0809927,9.79339e-05,0.0157896,8.29542e-05,0.031437,0.00017753400000000003,0.500101,0.500302,0.481058
6.90034e-06,7.38103e-05,174047,1,0.00322706,0.000222645,0.00548379,0.00404285,0.08154360000000001,0.000100117,0.0157896,8.28445e-05,0.0308776,5.3526499999999996e-05,0.500101,0.500302,0.481609
6.94682e-06,7.50617e-05,174047,1,0.00295899,0.000223784,0.00544197,0.00411139,0.0820946,9.93541e-05,0.0157896,8.274399999999999e-05,0.031681,5.90922e-05,0.500101,0.500302,0.48216000000000003
6.96762e-06,6.89867e-05,174047,1,0.00292982,0.000224517,0.00528314,0.00377865,0.0826456,9.645440000000001e-05,0.0157896,8.264129999999999e-05,0.0324829,9.011200000000001e-05,0.500101,0.500302,0.48271099999999995
6.976900000000001e-06,7.25471e-05,174047,1,0.00290045,0.00022476200000000001,0.00501183,0.00397366,0.0831965,9.15009e-05,0.0157896,8.256e-05,0.0327681,8.98636e-05,0.500101,0.500302,0.48326099999999994
6.98303e-06,6.61855e-05,174047,1,0.00275857,0.000223663,0.00467261,0.00362521,0.0837475,8.53078e-05,0.0157896,8.22347e-05,0.0323126,4.83032e-07,0.500101,0.500302,0.48381199999999996
6.994210000000001e-06,6.42786e-05,174047,1,0.00269426,0.00022228,0.00425824,0.00352076,0.0842985,7.774270000000001e-05,0.0157896,8.19609e-05,0.0314847,9.629360000000001e-05,0.500101,0.500302,0.484362
7.01659e-06,6.59216e-05,174047,1,0.002189,0.00022039099999999998,0.00381764,0.00361076,0.0848495,6.96986e-05,0.0157896,8.16844e-05,0.031954500000000004,0.000221628,0.500101,0.500302,0.48491300000000004
7.06739e-06,6.58692e-05,75935,1,0.00240858,0.000218785,0.00360789,0.00360789,0.08540039999999999,6.58692e-05,0.0157896,8.161609999999999e-05,0.0321557,0.000341699,0.500101,0.500302,0.485464
7.1544000000000005e-06,6.44362e-05,174241,1,0.00295225,0.00021784599999999997,0.00360984,0.0035294000000000002,0.08595139999999998,6.590489999999999e-05,0.0157896,8.185029999999999e-05,0.0318834,0.000432808,0.500101,0.500302,0.48601400000000006
7.2836800000000005e-06,6.37852e-05,174241,1,0.00334461,0.000218495,0.00366055,0.00349374,0.0865024,6.68307e-05,0.0157896,8.24584e-05,0.0321481,0.000470017,0.500101,0.500302,0.48656400000000005
7.45834e-06,6.238350000000001e-05,117536,1,0.00367289,0.000219893,0.00365266,0.00341697,0.0870533,6.668659999999999e-05,0.0157896,8.31351e-05,0.0298883,0.000471255,0.500101,0.500302,0.48711499999999996
7.65658e-06,5.78802e-05,117536,1,0.00382553,0.00021983700000000002,0.00389093,0.0031703000000000005,0.0876043,7.10366e-05,0.0157896,8.34525e-05,0.028939499999999996,0.000457157,0.500101,0.500302,0.487667
7.845489999999999e-06,5.4963199999999996e-05,137171,1,0.00350805,0.00021769200000000002,0.00396915,0.00301053,0.0881553,7.246479999999999e-05,0.0157896,8.316979999999999e-05,0.028362099999999998,0.000379874,0.500101,0.500302,0.48821800000000004
7.99484e-06,4.9271400000000004e-05,173791,1,0.00329254,0.000215402,0.00377011,0.00269877,0.0887063,6.88309e-05,0.0157896,8.27514e-05,0.0285986,0.000288762,0.500101,0.500302,0.48876899999999995
8.093999999999999e-06,4.63662e-05,173791,1,0.00305632,0.000213915,0.0037101,0.00253964,0.0892572,6.77353e-05,0.0157896,8.242540000000001e-05,0.0285725,0.000135201,0.500102,0.5003029999999999,0.48932
8.145889999999999e-06,4.8454399999999995e-05,173791,1,0.00255787,0.00021266599999999997,0.00355072,0.00265402,0.0898082,6.48256e-05,0.0157896,8.20399e-05,0.028756200000000003,6.5464e-05,0.500102,0.5003029999999999,0.489871
8.156439999999998e-06,5.6121499999999995e-05,178146,1,0.00222072,0.000211796,0.00331753,0.00307397,0.0903592,6.056810000000001e-05,0.0157896,8.16339e-05,0.029089999999999998,3.6361e-05,0.500102,0.5003029999999999,0.49042299999999994
8.14397e-06,5.51814e-05,178463,1,0.00248632,0.000210977,0.00341088,0.00302248,0.09091010000000001,6.22724e-05,0.0157896,8.12054e-05,0.0290741,4.658219999999999e-06,0.500102,0.5003029999999999,0.49097399999999997
8.11921e-06,5.8543000000000005e-05,177954,1,0.00271692,0.00021017,0.00347874,0.00320661,0.0914611,6.351140000000001e-05,0.0157896,8.07673e-05,0.0298702,9.09038e-06,0.500102,0.5003029999999999,0.491525
8.09899e-06,6.13288e-05,79965,1,0.00300361,0.000209432,0.0033591999999999997,0.0033591999999999997,0.09201210000000001,6.13288e-05,0.0157896,8.03475e-05,0.0320164,1.08714e-05,0.500102,0.5003029999999999,0.492076
8.10297e-06,6.314189999999999e-05,79965,1,0.00287894,0.000207882,0.0034585,0.0034585,0.092563,6.314189999999999e-05,0.0157896,7.966680000000001e-05,0.032339099999999996,8.26083e-05,0.500102,0.500304,0.49262799999999995
8.13998e-06,6.29346e-05,79965,1,0.00294566,0.000205212,0.00344715,0.00344715,0.093114,6.29346e-05,0.0157896,7.877060000000001e-05,0.0319148,0.000215369,0.500102,0.500304,0.493179
8.207360000000001e-06,5.37321e-05,125728,1,0.00307426,0.00020119900000000002,0.00329211,0.0029430999999999997,0.093665,6.01041e-05,0.0157896,7.758770000000001e-05,0.0321101,0.00030430400000000003,0.500102,0.500304,0.49373
8.303530000000001e-06,4.98443e-05,125727,1,0.00321182,0.00019647099999999998,0.00354235,0.00273015,0.094216,6.467260000000001e-05,0.0157896,7.6203e-05,0.0315311,0.000384371,0.500102,0.500304,0.49428
8.42559e-06,5.0573999999999994e-05,178209,1,0.00311116,0.000191492,0.00320669,0.00277012,0.0947669,5.8544499999999995e-05,0.0157896,7.4733e-05,0.031667400000000005,0.00044331800000000005,0.500102,0.500304,0.494831
8.56297e-06,5.20438e-05,178143,1,0.00336465,0.000187295,0.00315693,0.00285062,0.0953179,5.7636e-05,0.0157896,7.33243e-05,0.0320491,0.000416731,0.500102,0.500304,0.495382
8.69847e-06,5.3810699999999996e-05,178143,1,0.00366372,0.000183165,0.00383911,0.0029474,0.09586889999999999,7.00907e-05,0.0157896,7.19418e-05,0.0322835,0.00035106,0.500102,0.500304,0.495933
8.81196e-06,5.6196199999999996e-05,178143,1,0.00333238,0.000180295,0.00435193,0.00307806,0.0964198,7.94533e-05,0.0157896,7.09077e-05,0.0318448,0.00024034099999999998,0.500102,0.5003029999999999,0.496483
8.896080000000001e-06,5.83066e-05,178143,1,0.00324318,0.000178922,0.00461451,0.00319366,0.09697080000000001,8.424700000000001e-05,0.0157896,7.0091e-05,0.030993299999999998,0.000112472,0.500102,0.5003029999999999,0.49703400000000003
8.94046e-06,5.99809e-05,178143,1,0.00238292,0.000177832,0.00467217,0.00328537,0.0975218,8.52998e-05,0.0157896,6.93525e-05,0.0309441,7.25212e-06,0.500102,0.5003029999999999,0.49758500000000006
8.9518e-06,5.11146e-05,178143,1,0.00274336,0.00017629,0.00458707,0.00279972,0.0980728,8.374620000000001e-05,0.0157896,6.85527e-05,0.0320772,0.00010836899999999999,0.500102,0.5003029999999999,0.49813599999999997
8.94529e-06,5.3678400000000004e-05,182239,1,0.0026194000000000005,0.000174715,0.00438074,0.00294015,0.0986237,7.99791e-05,0.0157896,6.78626e-05,0.032744,0.000111032,0.500102,0.5003029999999999,0.49868599999999996
8.931789999999999e-06,5.62475e-05,182239,1,0.00239542,0.00017219900000000002,0.00408636,0.00308087,0.09917469999999999,7.46047e-05,0.0157896,6.703630000000001e-05,0.032845099999999995,9.46825e-05,0.500101,0.5003029999999999,0.499237
8.91765e-06,4.8137100000000004e-05,182239,1,0.00213145,0.00016890700000000001,0.00368612,0.00263664,0.0997257,6.72976e-05,0.0157896,6.61507e-05,0.032263599999999996,2.4508499999999998e-05,0.500101,0.5003029999999999,0.499787
8.91007e-06,5.0408800000000004e-05,178143,1,0.0020378,0.00016502599999999997,0.00324879,0.00276107,0.100277,5.93132e-05,0.0157896,6.51899e-05,0.0315562,9.44928e-05,0.500101,0.5003029999999999,0.5003380000000001
8.920069999999999e-06,5.1177799999999996e-05,80031,1,0.00200382,0.000161139,0.00280319,0.00280319,0.100828,5.1177799999999996e-05,0.0157896,6.429789999999999e-05,0.0319549,0.00023727,0.500101,0.5003029999999999,0.500888
8.96175e-06,5.02859e-05,80031,1,0.00245945,0.000158044,0.00275434,0.00275434,0.101379,5.02859e-05,0.0157896,6.37309e-05,0.0319176,0.00036834199999999996,0.500101,0.5003029999999999,0.5014390000000001
9.042100000000001e-06,4.82041e-05,178337,1,0.00301465,0.000156469,0.00278277,0.00264031,0.10192999999999999,5.0805e-05,0.0157896,6.35647e-05,0.0319449,0.00044244300000000005,0.500101,0.5003029999999999,0.501989
9.16388e-06,4.7374700000000006e-05,182433,1,0.00341889,0.00015735600000000002,0.00279897,0.00259488,0.10248099999999999,5.11008e-05,0.0157896,6.38562e-05,0.0321466,0.000457645,0.500102,0.5003029999999999,0.50254
9.3281e-06,4.45054e-05,121632,1,0.00345856,0.00015836,0.00305929,0.00243772,0.103031,5.58535e-05,0.0157896,6.41107e-05,0.029545,0.000466869,0.500101,0.5003029999999999,0.503091
9.50671e-06,4.27354e-05,141267,1,0.00343983,0.000156767,0.00331721,0.00234077,0.103582,6.0562299999999994e-05,0.0157896,6.37817e-05,0.028798400000000005,0.000428703,0.500102,0.5003029999999999,0.503642
9.659160000000001e-06,3.92255e-05,141267,1,0.00305995,0.000153123,0.00327208,0.00214852,0.10413299999999999,5.97383e-05,0.0157896,6.293640000000001e-05,0.028787,0.00033097300000000003,0.500102,0.5003029999999999,0.504193
9.76654e-06,3.91144e-05,177887,1,0.00265938,0.000149809,0.00320155,0.00214243,0.10468399999999999,5.84508e-05,0.0157896,6.21538e-05,0.028614099999999996,0.000208569,0.500102,0.5003029999999999,0.504745
9.828279999999999e-06,3.85804e-05,177887,1,0.00250821,0.000147229,0.00309874,0.00211319,0.105235,5.65737e-05,0.0157896,6.14441e-05,0.0284526,8.4211e-05,0.500102,0.5003029999999999,0.505296
9.84764e-06,4.50603e-05,177887,1,0.00206103,0.00014502700000000002,0.00289913,0.00246811,0.10578599999999999,5.29293e-05,0.0157896,6.0602299999999994e-05,0.028976099999999998,1.8064100000000002e-05,0.500102,0.500304,0.505847
9.83781e-06,4.78878e-05,182559,1,0.00195626,0.00014357200000000001,0.00274264,0.00262298,0.10633699999999999,5.00724e-05,0.0157896,5.98712e-05,0.0287992,9.32688e-07,0.500102,0.500304,0.5063979999999999
9.8078e-06,4.2183599999999994e-05,182050,1,0.00277438,0.00014209700000000002,0.00285593,0.00231054,0.10688800000000001,5.21408e-05,0.0157896,5.916479999999999e-05,0.029207,2.22698e-05,0.500102,0.500304,0.50695
9.77345e-06,4.27434e-05,182559,1,0.00276652,0.000140758,0.00278305,0.0023412,0.107439,5.0810200000000004e-05,0.0157896,5.85452e-05,0.0302601,6.38484e-05,0.500102,0.500304,0.507501
9.753619999999999e-06,4.50706e-05,182559,1,0.00283125,0.000140022,0.0027079,0.00246867,0.10799,4.94382e-05,0.0157896,5.7976e-05,0.0325594,1.17557e-06,0.500102,0.500304,0.5080520000000001
9.75799e-06,4.6034899999999995e-05,149484,1,0.0024713,0.000138284,0.00258433,0.00252149,0.10854100000000001,4.7182100000000004e-05,0.0157896,5.7223000000000004e-05,0.032166200000000006,0.00011690700000000001,0.500103,0.500305,0.508603
9.79181e-06,3.76702e-05,141356,1,0.00266528,0.00013528,0.00241299,0.00206333,0.10909200000000001,4.40539e-05,0.0157896,5.62854e-05,0.0321622,0.000224876,0.500103,0.500305,0.509154
9.8536e-06,3.53741e-05,129823,1,0.00279327,0.000131225,0.00250497,0.00193756,0.109643,4.57333e-05,0.0157896,5.5098599999999995e-05,0.0318462,0.00032146299999999997,0.500103,0.500305,0.509705
9.94e-06,3.13568e-05,129823,1,0.00308708,0.000126773,0.00251537,0.00171752,0.110194,4.59231e-05,0.0157896,5.38226e-05,0.031052,0.000405785,0.500102,0.500305,0.510256
1.0049e-05,3.27571e-05,132319,1,0.00278313,0.000122946,0.00224474,0.00179422,0.11074500000000001,4.0982299999999996e-05,0.0157896,5.26465e-05,0.031755,0.000439928,0.500102,0.500305,0.5108060000000001
1.01705e-05,3.4186799999999996e-05,182239,1,0.00304983,0.000119998,0.00265164,0.00187253,0.111296,4.8411e-05,0.0157896,5.15832e-05,0.0324957,0.000387494,0.500102,0.500304,0.511357
1.02795e-05,3.59942e-05,182239,1,0.00309177,0.000117186,0.00315632,0.00197153,0.111847,5.76249e-05,0.0157896,5.0451800000000004e-05,0.0322485,0.000304443,0.500102,0.500304,0.511908
1.0364700000000001e-05,3.76459e-05,182239,1,0.00304354,0.000116019,0.00352542,0.002062,0.112398,6.43635e-05,0.0157896,4.9615e-05,0.0317198,0.00018346900000000001,0.500102,0.500304,0.512459
1.04169e-05,3.83194e-05,186335,1,0.00255053,0.00011575,0.0036874000000000004,0.00209889,0.11294900000000001,6.73208e-05,0.0157896,4.8946e-05,0.030830700000000003,4.75424e-05,0.500102,0.500304,0.5130100000000001
1.04325e-05,3.91116e-05,186335,1,0.0025416,0.000115515,0.0036904000000000004,0.00214228,0.1135,6.73755e-05,0.0157896,4.8322700000000004e-05,0.0315676,7.086e-05,0.500102,0.500304,0.51356
1.04181e-05,3.33675e-05,186335,1,0.00328538,0.00011455200000000001,0.00355618,0.00182766,0.114051,6.49252e-05,0.0157896,4.7673800000000004e-05,0.032402099999999996,0.000136778,0.500102,0.500304,0.514111
1.03891e-05,3.6523400000000003e-05,186335,1,0.0023568,0.000113245,0.00329039,0.00200051,0.114602,6.0072700000000005e-05,0.0157896,4.70238e-05,0.0328505,0.000137362,0.500102,0.500304,0.514662
1.03531e-05,3.56687e-05,186335,1,0.00211869,0.000110894,0.00294097,0.0019537,0.11515299999999999,5.3693299999999996e-05,0.0157896,4.62766e-05,0.0325258,7.93476e-05,0.500102,0.500304,0.515212
1.0318299999999999e-05,3.37364e-05,181981,1,0.00193152,0.000108308,0.00262926,0.00184786,0.115704,4.80025e-05,0.0157896,4.56632e-05,0.0321793,2.51311e-05,0.500102,0.500304,0.515763
1.02925e-05,3.35575e-05,181981,1,0.0018673,0.00010506799999999999,0.0023466999999999997,0.00183806,0.116255,4.28437e-05,0.0157896,4.49671e-05,0.031874200000000005,0.000119037,0.500102,0.500304,0.516313
1.02906e-05,3.34725e-05,137556,1,0.00213438,0.000102781,0.00207696,0.00183341,0.116806,3.79191e-05,0.0157896,4.45202e-05,0.0322642,0.00027183299999999997,0.500102,0.500304,0.516864
1.03203e-05,3.46061e-05,137556,1,0.00267726,0.00010224299999999999,0.00201469,0.0018954999999999998,0.11735699999999999,3.6782199999999995e-05,0.0157896,4.45389e-05,0.0318106,0.000376165,0.500102,0.500304,0.517414
1.0390699999999999e-05,3.35098e-05,156962,1,0.00307869,0.00010447299999999999,0.00198182,0.00183545,0.117908,3.61821e-05,0.0157896,4.503229999999999e-05,0.0319736,0.00043807300000000003,0.500102,0.500304,0.517965
1.05055e-05,3.15342e-05,125728,1,0.00337402,0.00011027,0.00213957,0.00172724,0.118459,3.90622e-05,0.0157896,4.62595e-05,0.030841200000000003,0.00043220300000000004,0.500102,0.500304,0.518515
1.0660499999999999e-05,2.91982e-05,144608,1,0.00331216,0.00011412899999999999,0.00245493,0.00159929,0.11900999999999999,4.48197e-05,0.0157896,4.71363e-05,0.0293295,0.00045246800000000003,0.500102,0.500304,0.5190670000000001
1.08123e-05,3.04997e-05,145363,1,0.00315681,0.000113777,0.00264004,0.00167058,0.11956099999999999,4.81992e-05,0.0157896,4.71841e-05,0.0287252,0.00039260699999999995,0.500102,0.500304,0.519618
1.09316e-05,3.0172800000000004e-05,181983,1,0.00269518,0.00011127299999999999,0.00260678,0.00165267,0.12011199999999998,4.7591899999999994e-05,0.0157896,4.68102e-05,0.028603800000000002,0.000284072,0.500102,0.500304,0.520169
1.10043e-05,3.10093e-05,181983,1,0.00265227,0.00010942700000000001,0.00258413,0.00169849,0.120663,4.71784e-05,0.0157896,4.65792e-05,0.0288381,0.000143699,0.500102,0.500304,0.52072
1.10319e-05,3.40977e-05,181983,1,0.00238474,0.000108119,0.00245246,0.00186765,0.12121400000000002,4.47746e-05,0.0157896,4.62776e-05,0.0288216,4.5637600000000005e-05,0.500102,0.500304,0.521271
1.1020599999999999e-05,3.98439e-05,121632,1,0.00197389,0.000107286,0.00223593,0.00218239,0.12176400000000001,4.08215e-05,0.0157896,4.5960299999999994e-05,0.028991900000000004,1.03901e-05,0.500103,0.500305,0.5218229999999999
1.09824e-05,4.1566e-05,121632,1,0.00223349,0.000107259,0.00230399,0.00227672,0.12231500000000001,4.2063999999999996e-05,0.0157896,4.574649999999999e-05,0.0289741,7.611900000000001e-06,0.500103,0.500305,0.522374
1.0926099999999999e-05,3.53294e-05,186146,1,0.00273646,0.00010744,0.00242059,0.00193512,0.122866,4.41926e-05,0.0157896,4.55582e-05,0.029507299999999997,4.67659e-05,0.500103,0.500305,0.522925
1.08755e-05,3.18348e-05,182555,1,0.00270484,0.00010837600000000001,0.00251433,0.0017437000000000002,0.12341700000000001,4.59041e-05,0.0157896,4.55309e-05,0.030806200000000002,5.3734700000000006e-05,0.500103,0.500305,0.523476
1.08409e-05,3.3618299999999996e-05,125728,1,0.00277154,0.000109378,0.0026341,0.00184139,0.12396800000000001,4.80908e-05,0.0157896,4.5381000000000005e-05,0.0323929,1.30597e-05,0.500103,0.500305,0.524027
1.0831199999999999e-05,3.68581e-05,145452,1,0.00243492,0.0001093,0.00283374,0.00201885,0.124519,5.1735600000000007e-05,0.0157896,4.5174e-05,0.0321194,0.000137933,0.500103,0.500306,0.524579
1.08533e-05,4.00341e-05,145452,1,0.00271573,0.000108384,0.00295558,0.00219281,0.12507000000000001,5.3960100000000005e-05,0.0157896,4.48894e-05,0.0321725,0.000255126,0.500103,0.500306,0.525129
1.09023e-05,4.3090500000000004e-05,145452,1,0.00279988,0.00010716399999999999,0.00297288,0.00236022,0.125621,5.42759e-05,0.0157896,4.466e-05,0.0318161,0.000332903,0.500103,0.500306,0.52568
1.0976199999999998e-05,4.44647e-05,145452,1,0.00303788,0.000105919,0.00267978,0.00243549,0.126172,4.89247e-05,0.0157896,4.46497e-05,0.0313467,0.000414044,0.500103,0.500306,0.526231
1.1069300000000001e-05,3.84656e-05,145452,1,0.00297382,0.000105245,0.00221502,0.00210689,0.126723,4.04396e-05,0.0157896,4.4756099999999997e-05,0.0320314,0.00040651099999999997,0.500103,0.500306,0.526782
1.11654e-05,3.56969e-05,137388,1,0.00308002,0.000104515,0.00209817,0.00195524,0.127274,3.83063e-05,0.0157896,4.46964e-05,0.032212700000000004,0.000328422,0.500103,0.500305,0.527332
1.1245e-05,3.35467e-05,178588,1,0.00314859,0.000104885,0.00226854,0.00183747,0.127825,4.14168e-05,0.0157896,4.4581000000000006e-05,0.0320716,0.000245249,0.500103,0.500305,0.527883
1.1298399999999998e-05,3.20997e-05,190431,1,0.00319588,0.000106737,0.00254919,0.00175821,0.128376,4.6540600000000006e-05,0.0157896,4.46061e-05,0.0314352,0.000121417,0.500103,0.500305,0.528434
1.1319700000000001e-05,3.51039e-05,190431,1,0.00227495,0.000108196,0.0027225,0.00192276,0.12892699999999999,4.97046e-05,0.0157896,4.4485200000000006e-05,0.030923400000000004,6.6669600000000005e-06,0.500103,0.500305,0.528985
1.13054e-05,3.52506e-05,190431,1,0.00285372,0.00010895200000000001,0.00271337,0.0019307999999999999,0.129478,4.95379e-05,0.0157896,4.4237100000000004e-05,0.031735200000000005,0.00011448799999999999,0.500102,0.500305,0.5295350000000001
1.1264200000000001e-05,3.77223e-05,190431,1,0.00303571,0.000108958,0.00257174,0.00206619,0.130029,4.69522e-05,0.0157896,4.3923999999999995e-05,0.0325846,0.000137152,0.500102,0.500305,0.530086
1.1208199999999999e-05,3.9283600000000005e-05,148705,1,0.00215607,0.00010836899999999999,0.00233952,0.0021517,0.13058,4.27127e-05,0.0157896,4.35988e-05,0.032879900000000004,0.000147823,0.500102,0.500305,0.530637
1.11484e-05,3.7667e-05,148705,1,0.00189105,0.00010713899999999999,0.00242396,0.00206315,0.131131,4.42543e-05,0.0157896,4.33786e-05,0.0322683,6.50609e-05,0.500102,0.500305,0.531187
1.10944e-05,3.37365e-05,148705,1,0.00194724,0.00010564700000000001,0.00237904,0.00184787,0.131682,4.34341e-05,0.0157896,4.33026e-05,0.031484899999999996,3.85471e-05,0.500102,0.500305,0.531737
1.10543e-05,3.277e-05,148705,1,0.00184633,0.00010391899999999999,0.00219849,0.00179493,0.132233,4.01379e-05,0.0157896,4.3223400000000004e-05,0.0320048,0.000167188,0.500102,0.500305,0.532288
1.10427e-05,3.14506e-05,141652,1,0.00237172,0.000103383,0.00205629,0.00172266,0.13278399999999999,3.75416e-05,0.0157896,4.3429799999999995e-05,0.0321439,0.000294581,0.500102,0.500305,0.5328390000000001
1.1061700000000001e-05,3.24984e-05,141652,1,0.00272288,0.00010451,0.00195735,0.00178005,0.13333499999999998,3.57353e-05,0.0157896,4.400060000000001e-05,0.031930599999999996,0.000379995,0.500102,0.500305,0.533389
1.11234e-05,2.98389e-05,161058,1,0.00306772,0.000108956,0.0019543,0.00163438,0.13388599999999998,3.5679699999999997e-05,0.0157896,4.51479e-05,0.0321872,0.000426978,0.500102,0.500305,0.53394
1.12301e-05,3.02569e-05,142114,1,0.0032957,0.000115449,0.00226796,0.00165728,0.134437,4.1406099999999996e-05,0.0157896,4.6633100000000006e-05,0.029910000000000003,0.000441276,0.500102,0.500305,0.5344899999999999
1.13631e-05,3.12565e-05,129765,1,0.0032128,0.000118414,0.00238357,0.00171203,0.13498800000000002,4.35168e-05,0.0157896,4.73702e-05,0.028914299999999997,0.000422234,0.500102,0.500305,0.535042
1.14834e-05,3.1185999999999996e-05,149459,1,0.00296258,0.00011758799999999999,0.00230778,0.00170816,0.13553900000000002,4.21332e-05,0.0157896,4.74351e-05,0.028451599999999997,0.000339153,0.500102,0.500305,0.535593
1.15666e-05,3.11678e-05,142110,1,0.00264071,0.000115797,0.00222535,0.00170717,0.13609000000000002,4.06282e-05,0.0157896,4.73275e-05,0.028641800000000002,0.000240338,0.500103,0.500305,0.536144
1.16038e-05,3.03748e-05,190431,1,0.00269121,0.000114201,0.00243494,0.00166373,0.136641,4.445479999999999e-05,0.0157896,4.7163900000000004e-05,0.028618599999999998,8.35179e-05,0.500103,0.500305,0.536695
1.15982e-05,3.2974899999999995e-05,190431,1,0.00217272,0.00011328,0.00254396,0.00180615,0.137192,4.64451e-05,0.0157896,4.70655e-05,0.028854900000000003,2.01151e-05,0.500103,0.500305,0.537246
1.15585e-05,3.7123200000000004e-05,190431,1,0.00191158,0.00011279999999999999,0.002541,0.00203337,0.137743,4.63911e-05,0.0157896,4.70062e-05,0.029134300000000002,1.1735999999999999e-05,0.500103,0.500306,0.537798
1.14971e-05,3.63174e-05,190431,1,0.00252452,0.000112773,0.00243726,0.00198923,0.138294,4.44971e-05,0.0157896,4.6973e-05,0.029059199999999997,3.87147e-05,0.500103,0.500306,0.538349
1.1424100000000001e-05,3.68533e-05,129824,1,0.00278145,0.000113228,0.00233795,0.00201858,0.138845,4.268399999999999e-05,0.0157896,4.69984e-05,0.0299711,5.77355e-05,0.500103,0.500306,0.5389
1.1362e-05,4.01078e-05,129824,1,0.00279922,0.00011434700000000001,0.00266478,0.00219685,0.139396,4.86509e-05,0.0157896,4.70591e-05,0.032101099999999994,4.4211999999999996e-05,0.500103,0.500306,0.539451
1.1319100000000001e-05,4.3116000000000005e-05,129824,1,0.00272142,0.00011543399999999999,0.00280777,0.00236161,0.13994700000000002,5.12615e-05,0.0157896,4.7078599999999993e-05,0.032370499999999996,4.94564e-05,0.500103,0.500306,0.5400020000000001
1.13054e-05,4.62239e-05,149548,1,0.00274707,0.000115605,0.00297331,0.00253184,0.140497,5.4283599999999996e-05,0.0157896,4.70764e-05,0.031943900000000004,0.000184965,0.500103,0.500307,0.540553
1.13219e-05,4.91921e-05,149548,1,0.00283501,0.00011520600000000001,0.00303371,0.00269442,0.141048,5.53864e-05,0.0157896,4.71154e-05,0.032081900000000003,0.00027589,0.500103,0.500307,0.541104
1.13641e-05,5.25425e-05,149548,1,0.00305164,0.00011460700000000001,0.00295358,0.00287794,0.141599,5.39236e-05,0.0157896,4.72694e-05,0.0315007,0.000357147,0.500103,0.500307,0.541655
1.1431e-05,4.84967e-05,92125,1,0.00291588,0.000114094,0.00265633,0.00265633,0.14215,4.84967e-05,0.0157896,4.76398e-05,0.0318061,0.000413535,0.500103,0.500307,0.5422060000000001
1.1513299999999999e-05,4.5533e-05,88029,1,0.00323318,0.000114075,0.002494,0.002494,0.142701,4.5533e-05,0.0157896,4.7987799999999995e-05,0.0320774,0.00038727699999999994,0.500103,0.500307,0.542756
1.15874e-05,4.2654399999999996e-05,88029,1,0.0032729,0.00011368799999999999,0.00233633,0.00233633,0.143252,4.2654399999999996e-05,0.0157896,4.80553e-05,0.032270099999999996,0.000307274,0.500103,0.500306,0.543307
1.1643099999999999e-05,4.0118000000000005e-05,133919,1,0.00338431,0.00011452700000000001,0.0022467,0.0021974,0.143803,4.1018e-05,0.0157896,4.80171e-05,0.031885000000000004,0.000198055,0.500103,0.500306,0.543858
1.1670799999999998e-05,3.74675e-05,133919,1,0.00300672,0.000116262,0.00225098,0.00205222,0.144354,4.10962e-05,0.0157896,4.80699e-05,0.031033699999999997,6.93873e-05,0.500103,0.500306,0.544409
1.1666099999999998e-05,3.5849699999999997e-05,133920,1,0.00250106,0.000117144,0.00228344,0.00196362,0.144905,4.16888e-05,0.0157896,4.79264e-05,0.031043099999999997,5.30207e-05,0.500103,0.500306,0.544959
1.1630899999999999e-05,3.6778e-05,133920,1,0.00285686,0.00011721799999999999,0.00226194,0.00201446,0.145456,4.12962e-05,0.0157896,4.76711e-05,0.0321134,0.000144131,0.500103,0.500306,0.54551
1.15725e-05,3.9585e-05,133920,1,0.002726,0.000116783,0.00220058,0.00216821,0.146007,4.01759e-05,0.0157896,4.7406000000000007e-05,0.0327934,0.000160135,0.500103,0.500306,0.546061
1.1505e-05,4.07009e-05,152801,1,0.00234017,0.000115918,0.00234859,0.00222933,0.146558,4.2878100000000005e-05,0.0157896,4.7158500000000006e-05,0.03277940000000001,0.000139004,0.500103,0.500306,0.546611
1.14368e-05,3.88298e-05,152801,1,0.00208924,0.000114353,0.0023721999999999997,0.00212685,0.147109,4.33092e-05,0.0157896,4.69853e-05,0.0323657,2.34886e-05,0.500103,0.500306,0.547162
1.1376e-05,3.56881e-05,152801,1,0.00203757,0.000112313,0.00224943,0.00195476,0.14765999999999999,4.10679e-05,0.0157896,4.6833500000000005e-05,0.0317073,5.15563e-05,0.500103,0.500306,0.547712
1.13348e-05,3.4627e-05,152801,1,0.0018447,0.000110431,0.00200528,0.00189664,0.14821099999999998,3.6610500000000005e-05,0.0157896,4.6637e-05,0.0319392,0.000196881,0.500103,0.500306,0.5482630000000001
1.13236e-05,3.3163899999999996e-05,145748,1,0.00242814,0.000109685,0.00189386,0.0018165,0.14876199999999998,3.45763e-05,0.0157896,4.66736e-05,0.031951799999999995,0.000332693,0.500103,0.500306,0.548813
1.13474e-05,3.3751199999999996e-05,152934,1,0.00277797,0.00011057700000000001,0.00197719,0.00184867,0.149313,3.6097600000000005e-05,0.0157896,4.7003100000000004e-05,0.0319775,0.000409432,0.500103,0.500306,0.5493640000000001
1.1413699999999999e-05,3.26458e-05,152934,1,0.00315383,0.00011509299999999999,0.00193228,0.00178813,0.149864,3.52777e-05,0.0157896,4.80291e-05,0.0321165,0.000435561,0.500103,0.500306,0.549914
1.15184e-05,3.37419e-05,146210,1,0.00315917,0.000119479,0.00221423,0.00184816,0.15041500000000002,4.04252e-05,0.0157896,4.89129e-05,0.0295124,0.000444289,0.500103,0.500306,0.550465
1.1636500000000001e-05,3.38561e-05,153555,1,0.00325973,0.000119907,0.00235578,0.00185442,0.15096600000000002,4.3009399999999995e-05,0.0157896,4.8952399999999996e-05,0.0287752,0.00039760800000000003,0.500103,0.500306,0.551016
1.17327e-05,3.36269e-05,153555,1,0.00287136,0.000117795,0.00232945,0.00184186,0.151517,4.25287e-05,0.0157896,4.85944e-05,0.028881200000000003,0.000291294,0.500103,0.500306,0.551567
1.17876e-05,3.30328e-05,194527,1,0.00260557,0.000115611,0.00236495,0.00180932,0.152068,4.31768e-05,0.0157896,4.83228e-05,0.0286541,0.000168451,0.500103,0.500306,0.5521189999999999
1.18015e-05,3.37843e-05,194527,1,0.00256603,0.000113855,0.00254013,0.00185049,0.152619,4.63752e-05,0.0157896,4.80375e-05,0.0284885,4.9003500000000006e-05,0.500103,0.500306,0.55267
1.1775899999999999e-05,3.42113e-05,194527,1,0.00199734,0.00011269,0.00260068,0.00187387,0.15317,4.7480699999999994e-05,0.0157896,4.7829e-05,0.029064099999999995,1.2648800000000002e-05,0.500103,0.500307,0.553221
1.17204e-05,3.56122e-05,194527,1,0.00201256,0.000112198,0.00254593,0.0019506,0.153721,4.6481000000000004e-05,0.0157896,4.77558e-05,0.028836599999999997,3.46563e-05,0.500103,0.500307,0.553772
1.1643199999999999e-05,3.6754499999999995e-05,194527,1,0.0028074000000000003,0.000112265,0.00240313,0.00201317,0.154272,4.3873999999999994e-05,0.0157896,4.7825e-05,0.029246699999999997,6.10226e-05,0.500104,0.500307,0.554323
1.15647e-05,3.89611e-05,133920,1,0.00284517,0.00011261700000000001,0.00236662,0.00213404,0.154823,4.3207399999999996e-05,0.0157896,4.78187e-05,0.0304101,0.000101205,0.500104,0.500307,0.554875
1.1502000000000001e-05,4.1963900000000007e-05,133920,1,0.00291309,0.00011389200000000001,0.00261045,0.00229851,0.155374,4.76591e-05,0.0157896,4.78971e-05,0.0325373,2.9420300000000004e-05,0.500104,0.500307,0.555426
1.1461300000000002e-05,4.46509e-05,133920,1,0.00265996,0.000114509,0.00269022,0.00244569,0.155925,4.91154e-05,0.0157896,4.7927e-05,0.0321963,8.79818e-05,0.500104,0.500308,0.555977
1.14504e-05,4.75083e-05,153644,1,0.00306023,0.000114111,0.0027308000000000002,0.0026022,0.156476,4.98562e-05,0.0157896,4.7868e-05,0.0321304,0.00020291599999999998,0.500104,0.500308,0.556528
1.1467e-05,5.0463199999999995e-05,92125,1,0.00301228,0.000113399,0.00276405,0.00276405,0.157027,5.0463199999999995e-05,0.0157896,4.7903500000000006e-05,0.0318139,0.000299548,0.500104,0.500308,0.557079
1.1509200000000002e-05,5.35025e-05,96221,1,0.0034089,0.00011269,0.00293052,0.00293052,0.157578,5.35025e-05,0.0157896,4.8141899999999994e-05,0.0310209,0.000380526,0.500104,0.500308,0.557629
1.1573900000000001e-05,4.8842200000000005e-05,96221,1,0.00303632,0.000112032,0.00267526,0.00267526,0.158129,4.8842200000000005e-05,0.0157896,4.84237e-05,0.0317697,0.000423043,0.500104,0.500308,0.55818
1.16475e-05,4.52779e-05,149844,1,0.00330924,0.000112129,0.00248232,0.00248003,0.15868,4.531979999999999e-05,0.0157896,4.8650200000000004e-05,0.032521800000000003,0.000359925,0.500104,0.500308,0.5587310000000001
1.17077e-05,4.1939e-05,149844,1,0.00354371,0.000112109,0.00270778,0.00229715,0.15922999999999998,4.94359e-05,0.0157896,4.85783e-05,0.0322757,0.000276455,0.500103,0.500307,0.559282
1.1745999999999999e-05,3.90062e-05,149844,1,0.00348354,0.00011350299999999999,0.0024262,0.00213651,0.159781,4.42952e-05,0.0157896,4.8653e-05,0.031756400000000004,0.000145296,0.500103,0.500307,0.559832
1.17551e-05,3.55607e-05,198623,1,0.00281191,0.00011533600000000001,0.00243905,0.00194779,0.160332,4.45297e-05,0.0157896,4.8828199999999994e-05,0.0309179,1.3715299999999999e-05,0.500103,0.500307,0.560383
1.1730599999999999e-05,3.61988e-05,198623,1,0.00268756,0.000116544,0.00248888,0.00198274,0.160883,4.54395e-05,0.0157896,4.8827e-05,0.0316073,0.000110456,0.500103,0.500307,0.560934
1.16777e-05,3.93103e-05,198623,1,0.0033156999999999996,0.00011703700000000001,0.00240096,0.00215316,0.161434,4.38343e-05,0.0157896,4.87899e-05,0.0324386,0.000173528,0.500103,0.500307,0.561485
1.16081e-05,4.1737200000000004e-05,100572,1,0.00256308,0.00011679700000000001,0.00228609,0.00228609,0.161985,4.1737200000000004e-05,0.0157896,4.8652399999999995e-05,0.0329478,0.00018094900000000002,0.500103,0.500307,0.5620350000000001
1.1532799999999999e-05,4.0636399999999996e-05,100572,1,0.0024517,0.000115846,0.0022258000000000004,0.0022258000000000004,0.16253599999999999,4.0636399999999996e-05,0.0157896,4.85328e-05,0.032511200000000004,0.000121636,0.500103,0.500307,0.5625859999999999
1.1460899999999999e-05,3.76568e-05,156897,1,0.00238789,0.00011426600000000001,0.00207311,0.0020626,0.16308699999999998,3.78488e-05,0.0157896,4.8425600000000006e-05,0.0322191,1.6158699999999998e-05,0.500103,0.500307,0.563136
1.13999e-05,3.60947e-05,100131,1,0.00202385,0.000111794,0.00197704,0.00197704,0.163638,3.60947e-05,0.0157896,4.8133900000000003e-05,0.0319087,8.61854e-05,0.500103,0.500307,0.563686
1.1361600000000001e-05,3.4825e-05,154005,1,0.00209904,0.000109745,0.0019475999999999999,0.00190749,0.164189,3.55573e-05,0.0157896,4.7833e-05,0.0323468,0.000240581,0.500103,0.500307,0.564237
1.13541e-05,3.5012600000000004e-05,154005,1,0.00240192,0.000108777,0.0019991,0.00191776,0.16474,3.64975e-05,0.0157896,4.77353e-05,0.0318372,0.000350075,0.500103,0.500307,0.564787
1.13848e-05,3.3926999999999996e-05,157030,1,0.00294046,0.00010984,0.00197668,0.0018582999999999998,0.16529100000000002,3.6088200000000005e-05,0.0157896,4.79407e-05,0.031991700000000005,0.00042233900000000004,0.500103,0.500307,0.565338
1.14575e-05,3.22803e-05,138016,1,0.00313014,0.000114199,0.00211114,0.0017680999999999997,0.16584200000000002,3.85431e-05,0.0157896,4.87981e-05,0.030799700000000003,0.000422619,0.500103,0.500307,0.5658890000000001
1.15632e-05,3.40314e-05,156896,1,0.00333727,0.00011659700000000001,0.0024083999999999998,0.00186402,0.166393,4.39702e-05,0.0157896,4.9156499999999996e-05,0.0293555,0.000427629,0.500103,0.500307,0.5664399999999999
1.16663e-05,3.51427e-05,157651,1,0.00316152,0.00011543399999999999,0.00261201,0.00192489,0.166944,4.76874e-05,0.0157896,4.88006e-05,0.0287592,0.00036018599999999997,0.500103,0.500307,0.566991
1.17375e-05,3.5254e-05,157651,1,0.00276285,0.00011284,0.00248955,0.00193098,0.167495,4.5451700000000004e-05,0.0157896,4.8312799999999996e-05,0.0286385,0.000251965,0.500103,0.500307,0.567542
1.1767000000000001e-05,3.23746e-05,198623,1,0.00262152,0.00011117100000000001,0.00235047,0.00177327,0.168046,4.29125e-05,0.0157896,4.8114799999999995e-05,0.0288214,0.000106569,0.500104,0.500308,0.5680930000000001
1.17557e-05,3.4412199999999996e-05,198623,1,0.00231111,0.00011012,0.00248377,0.00188487,0.168597,4.5346199999999996e-05,0.0157896,4.79546e-05,0.0288018,1.0887000000000001e-05,0.500104,0.500308,0.5686439999999999
1.1706700000000001e-05,3.43131e-05,198623,1,0.0021343000000000004,0.00010977,0.00250609,0.00187945,0.169148,4.57537e-05,0.0157896,4.79205e-05,0.029027299999999995,2.3151799999999997e-05,0.500104,0.500308,0.569196
1.16324e-05,3.45905e-05,198623,1,0.00222941,0.000110499,0.00241958,0.00189465,0.169699,4.41742e-05,0.0157896,4.8152299999999996e-05,0.029011400000000003,4.23783e-05,0.500104,0.500308,0.569747
1.15429e-05,3.53708e-05,198623,1,0.00277538,0.000111605,0.00225511,0.00193738,0.17025,4.11715e-05,0.0157896,4.8595600000000006e-05,0.029595999999999997,7.61937e-05,0.500104,0.500308,0.570298
1.14591e-05,3.82903e-05,157419,1,0.00281179,0.000113095,0.00222678,0.00209729,0.170801,4.06544e-05,0.0157896,4.89317e-05,0.03084,8.514389999999999e-05,0.500104,0.500308,0.5708489999999999
1.1393e-05,4.10636e-05,157419,1,0.00298265,0.000114903,0.00240447,0.0022492,0.171352,4.38984e-05,0.0157896,4.9243299999999997e-05,0.0324256,1.94204e-05,0.500104,0.500309,0.5714
1.1355099999999999e-05,4.36946e-05,165868,1,0.00296369,0.00011531700000000001,0.00251408,0.00239331,0.171903,4.5899499999999997e-05,0.0157896,4.93287e-05,0.0322027,0.000109437,0.500104,0.500309,0.571951
1.13488e-05,4.6183699999999996e-05,100192,1,0.0032784999999999997,0.00011480299999999999,0.00252964,0.00252964,0.172454,4.6183699999999996e-05,0.0157896,4.93053e-05,0.0322468,0.000233365,0.500104,0.500309,0.5725020000000001
1.1369100000000001e-05,4.8841499999999996e-05,100317,1,0.0031432,0.00011409799999999999,0.00267522,0.00267522,0.173005,4.8841499999999996e-05,0.0157896,4.9383100000000005e-05,0.0317774,0.000316997,0.500104,0.500309,0.5730529999999999
1.14132e-05,5.17151e-05,100317,1,0.00362293,0.00011337100000000001,0.00283262,0.00283262,0.173556,5.17151e-05,0.0157896,4.9616599999999995e-05,0.0315238,0.000399449,0.500104,0.500309,0.573604
1.1477e-05,4.6556999999999995e-05,96221,1,0.00324119,0.000112989,0.00255009,0.00255009,0.17410699999999998,4.6556999999999995e-05,0.0157896,4.98759e-05,0.031984,0.00039745599999999997,0.500104,0.500309,0.5741539999999999
1.154e-05,4.25354e-05,96221,1,0.00353967,0.000112782,0.00232981,0.00232981,0.17465799999999998,4.25354e-05,0.0157896,4.99645e-05,0.032228,0.0003131,0.500104,0.500309,0.574705
1.15872e-05,3.90028e-05,153940,1,0.00347745,0.000113939,0.00248732,0.00213632,0.175209,4.5411099999999996e-05,0.0157896,5.00783e-05,0.032157,0.00021456,0.500104,0.500309,0.575256
1.16098e-05,3.59432e-05,202719,1,0.00349001,0.00011664,0.002286,0.00196874,0.17576,4.17355e-05,0.0157896,5.05102e-05,0.031460400000000006,9.502350000000001e-05,0.500104,0.500308,0.575806
1.15987e-05,3.53642e-05,202719,1,0.00254808,0.00011893799999999999,0.00247041,0.00193702,0.176311,4.51022e-05,0.0157896,5.08642e-05,0.0309591,3.15216e-05,0.500104,0.500308,0.576357
1.1554000000000002e-05,3.8771e-05,202719,1,0.00310353,0.000120814,0.00248718,0.00212363,0.176862,4.5408500000000004e-05,0.0157896,5.1217899999999996e-05,0.031886000000000005,0.000156815,0.500104,0.500308,0.576908
1.14845e-05,4.19768e-05,202719,1,0.00308927,0.000122158,0.00237954,0.00229922,0.17741300000000002,4.34433e-05,0.0157896,5.1573500000000004e-05,0.032511700000000004,0.00017690400000000003,0.500104,0.500308,0.5774590000000001
1.1403499999999998e-05,4.3601400000000006e-05,104668,1,0.00261983,0.000122659,0.0023881999999999996,0.0023881999999999996,0.177963,4.3601400000000006e-05,0.0157896,5.17743e-05,0.0329199,0.000189746,0.500104,0.500308,0.578009
1.13219e-05,4.15886e-05,104668,1,0.00251525,0.00012191200000000001,0.00227796,0.00227796,0.178514,4.15886e-05,0.0157896,5.18135e-05,0.03229509999999999,9.34452e-05,0.500103,0.500308,0.5785600000000001
1.1247000000000001e-05,3.79102e-05,138016,1,0.0023975000000000003,0.000120506,0.00222443,0.00207647,0.179065,4.0611399999999995e-05,0.0157896,5.17594e-05,0.0315639,1.45521e-05,0.500103,0.500308,0.57911
1.1184400000000001e-05,3.5515e-05,138016,1,0.00185641,0.00011818600000000001,0.00215288,0.00194528,0.179616,3.9305100000000004e-05,0.0157896,5.14382e-05,0.0320342,0.000137914,0.500103,0.500308,0.579661
1.11504e-05,3.3776300000000004e-05,158101,1,0.00225008,0.00011620700000000001,0.00212017,0.00185005,0.180167,3.8708e-05,0.0157896,5.11175e-05,0.032110200000000005,0.000272544,0.500103,0.500308,0.5802109999999999
1.1150999999999999e-05,3.58477e-05,158101,1,0.0026059,0.000115089,0.00204351,0.00196351,0.18071800000000002,3.7308400000000003e-05,0.0157896,5.085810000000001e-05,0.0320007,0.00036678800000000005,0.500103,0.500308,0.580761
1.11896e-05,3.30449e-05,140511,1,0.00296212,0.000116736,0.00219637,0.00180999,0.181269,4.0099200000000004e-05,0.0157896,5.11405e-05,0.0322555,0.00041645800000000003,0.500104,0.500309,0.5813119999999999
1.12669e-05,3.33612e-05,142112,1,0.00315303,0.000120075,0.00250702,0.00182731,0.18182,4.57707e-05,0.0157896,5.16476e-05,0.0298803,0.00041769199999999994,0.500104,0.500309,0.581863
1.1368699999999998e-05,3.54434e-05,160992,1,0.00326288,0.000120761,0.00276708,0.00194136,0.182371,5.0518599999999994e-05,0.0157896,5.15692e-05,0.0288835,0.00039904,0.500104,0.500309,0.582414
1.1454300000000001e-05,3.5933400000000004e-05,161747,1,0.00299758,0.00011881600000000001,0.00284377,0.0019682000000000002,0.182922,5.19188e-05,0.0157896,5.11092e-05,0.0285353,0.00031403400000000004,0.500104,0.500309,0.582965
1.15012e-05,3.52465e-05,161747,1,0.00269769,0.00011680299999999999,0.00261728,0.00193057,0.183473,4.7783599999999994e-05,0.0157896,5.0749300000000006e-05,0.0286722,0.000211835,0.500104,0.500309,0.583516
1.15075e-05,3.4211e-05,161683,1,0.00256905,0.000115906,0.00229069,0.00187386,0.184024,4.18212e-05,0.0157896,5.07355e-05,0.028699000000000002,6.21189e-05,0.500104,0.500309,0.584067
1.1470899999999999e-05,3.60588e-05,202719,1,0.00215008,0.000115729,0.00231715,0.00197506,0.184575,4.23042e-05,0.0157896,5.0815e-05,0.028944599999999997,1.12614e-05,0.500104,0.500309,0.584619
1.14009e-05,3.6332600000000005e-05,202719,1,0.00215403,0.000116493,0.00230032,0.00199006,0.185126,4.1997e-05,0.0157896,5.11031e-05,0.0291651,4.0708200000000004e-05,0.500104,0.500309,0.58517
1.13121e-05,3.57888e-05,202719,1,0.00248246,0.000117988,0.00218899,0.00196028,0.185677,3.99644e-05,0.0157896,5.16922e-05,0.029141300000000002,6.485e-05,0.500104,0.500309,0.585721
1.12131e-05,3.51696e-05,140570,1,0.00276356,0.00011975600000000001,0.00224123,0.00192636,0.186228,4.09181e-05,0.0157896,5.23315e-05,0.0300558,8.46948e-05,0.500104,0.500309,0.586272
1.11223e-05,3.81893e-05,161515,1,0.00293162,0.000121872,0.0024243000000000003,0.00209176,0.186779,4.42605e-05,0.0157896,5.28488e-05,0.0321905,7.89748e-05,0.500104,0.50031,0.586823
1.10576e-05,4.0962e-05,161515,1,0.00308389,0.00012372,0.0025244,0.00224363,0.18733,4.6088e-05,0.0157896,5.3233900000000005e-05,0.032388799999999995,3.07123e-05,0.500105,0.50031,0.587374
1.1021700000000002e-05,4.3620200000000006e-05,169964,1,0.00307739,0.000124162,0.00250138,0.00238923,0.187881,4.56677e-05,0.0157896,5.3381199999999996e-05,0.0319613,0.000167135,0.500105,0.50031,0.587925
1.10149e-05,4.6160100000000005e-05,104288,1,0.00322253,0.000123535,0.00252835,0.00252835,0.188432,4.6160100000000005e-05,0.0157896,5.3369e-05,0.032101,0.00025731,0.500105,0.50031,0.588476
1.10344e-05,4.88642e-05,104413,1,0.00338805,0.000122805,0.00267646,0.00267646,0.18898299999999998,4.88642e-05,0.0157896,5.350939999999999e-05,0.0314596,0.000343629,0.500105,0.50031,0.5890270000000001
1.10791e-05,4.46534e-05,100317,1,0.00327744,0.000121946,0.00244582,0.00244582,0.18953399999999998,4.46534e-05,0.0157896,5.37219e-05,0.031757799999999996,0.000406954,0.500104,0.50031,0.589577
1.11392e-05,4.14604e-05,152799,1,0.00334935,0.00012166299999999999,0.00242034,0.00227093,0.190085,4.4188100000000005e-05,0.0157896,5.39954e-05,0.0320844,0.000378963,0.500104,0.50031,0.590128
1.119e-05,3.8411199999999996e-05,158036,1,0.00362948,0.00012164200000000001,0.00235095,0.00210392,0.190636,4.29212e-05,0.0157896,5.41163e-05,0.0323374,0.000293338,0.500104,0.50031,0.590679
1.1221099999999998e-05,3.57606e-05,158036,1,0.00341505,0.000123275,0.00241606,0.00195874,0.191187,4.411e-05,0.0157896,5.44158e-05,0.0319047,0.00017791,0.500104,0.50031,0.59123
1.12242e-05,3.43829e-05,206815,1,0.00320078,0.00012623299999999998,0.00237715,0.00188327,0.19173800000000002,4.3399700000000004e-05,0.0157896,5.49624e-05,0.0310645,3.75319e-05,0.500104,0.50031,0.59178
1.1191500000000001e-05,3.6983e-05,161772,1,0.00260191,0.000128618,0.0026445,0.00202569,0.19228900000000002,4.828060000000001e-05,0.0157896,5.54351e-05,0.0311822,8.471370000000001e-05,0.500104,0.50031,0.592331
1.11277e-05,3.98315e-05,161772,1,0.00301076,0.000130391,0.00258486,0.00218171,0.19284,4.71919e-05,0.0157896,5.59125e-05,0.032263299999999995,0.000184878,0.500104,0.50031,0.592882
1.10451e-05,4.2529e-05,206815,1,0.00270702,0.000131814,0.00238235,0.00232946,0.193391,4.34946e-05,0.0157896,5.63892e-05,0.032820499999999996,0.00018847799999999998,0.500104,0.50031,0.593432
1.09559e-05,4.15013e-05,108764,1,0.00263615,0.000132195,0.00227317,0.00227317,0.193942,4.15013e-05,0.0157896,5.6641599999999997e-05,0.0327572,0.000172135,0.500104,0.50031,0.593983
1.08703e-05,3.97195e-05,153772,1,0.00225724,0.000131349,0.00238029,0.00217558,0.194493,4.3457e-05,0.0157896,5.6641499999999996e-05,0.0323314,4.6320600000000005e-05,0.500104,0.50031,0.594533
1.07902e-05,3.70253e-05,142112,1,0.00221647,0.00012953700000000002,0.00235191,0.00202801,0.195044,4.29389e-05,0.0157896,5.64458e-05,0.0317321,2.6183699999999998e-05,0.500104,0.50031,0.5950840000000001
1.0729500000000001e-05,3.68487e-05,157868,1,0.00182997,0.000127307,0.0022960999999999997,0.00201833,0.195595,4.19198e-05,0.0157896,5.60796e-05,0.032019,0.00017157099999999997,0.500104,0.50031,0.595634
1.07019e-05,3.5707399999999996e-05,160993,1,0.00231429,0.000125416,0.00218218,0.00195582,0.19614600000000001,3.9840100000000005e-05,0.0157896,5.5658199999999995e-05,0.0319173,0.0003131,0.500104,0.50031,0.5961850000000001
1.0710699999999999e-05,3.4885399999999996e-05,144607,1,0.00277443,0.000124653,0.00204402,0.0019108,0.196696,3.73177e-05,0.0157896,5.5365900000000005e-05,0.031987,0.00040034699999999995,0.500104,0.50031,0.596735
1.0754300000000001e-05,3.30609e-05,144607,1,0.00306648,0.000126775,0.00241797,0.00181086,0.197247,4.41448e-05,0.0157896,5.56815e-05,0.032082099999999995,0.000414437,0.500104,0.50031,0.597286
1.08331e-05,3.48921e-05,146208,1,0.00317452,0.00012884299999999999,0.00268653,0.00191116,0.197798,4.90479e-05,0.0157896,5.58599e-05,0.0295946,0.00041658900000000003,0.500104,0.50031,0.597837
1.09234e-05,3.65375e-05,165843,1,0.00319689,0.00012812700000000002,0.00292462,0.00200129,0.198349,5.339479999999999e-05,0.0157896,5.55019e-05,0.028744400000000003,0.000371045,0.500104,0.50031,0.598388
1.0987999999999999e-05,3.6455700000000004e-05,165843,1,0.00280143,0.000125988,0.00289521,0.00199681,0.1989,5.28579e-05,0.0157896,5.5027799999999995e-05,0.0289077,0.00026428,0.500104,0.50031,0.598939
1.10132e-05,3.52961e-05,165843,1,0.00255416,0.000124614,0.00257203,0.00193329,0.199451,4.69576e-05,0.0157896,5.4864099999999995e-05,0.028627999999999997,0.000138891,0.500104,0.50031,0.59949
1.09997e-05,3.861e-05,165089,1,0.00247556,0.000124052,0.00231886,0.00211481,0.20000199999999999,4.23354e-05,0.0157896,5.48855e-05,0.0285108,2.8349499999999997e-05,0.500104,0.50031,0.6000409999999999
1.0944e-05,3.98464e-05,206815,1,0.00211192,0.000124144,0.00221243,0.00218253,0.200553,4.03923e-05,0.0157896,5.5016099999999997e-05,0.029034800000000003,3.9193e-05,0.500105,0.50031,0.600592
1.08608e-05,4.02418e-05,112356,1,0.00200494,0.00012519200000000002,0.00220418,0.00220418,0.201104,4.02418e-05,0.0157896,5.5412700000000006e-05,0.0288668,6.45055e-05,0.500105,0.50031,0.601144
1.07611e-05,3.92014e-05,165715,1,0.00272964,0.000126752,0.00216249,0.0021471999999999997,0.201655,3.94805e-05,0.0157896,5.60619e-05,0.029270099999999997,8.417260000000001e-05,0.500105,0.500311,0.601695
1.06565e-05,3.58736e-05,165611,1,0.00278502,0.00012829899999999999,0.00231258,0.00196492,0.202206,4.22208e-05,0.0157896,5.6572299999999994e-05,0.030438200000000002,0.00012997899999999998,0.500105,0.500311,0.6022460000000001
1.0568499999999999e-05,3.88267e-05,165611,1,0.0029513,0.000130512,0.00258652,0.00212667,0.202757,4.72221e-05,0.0157896,5.7100200000000006e-05,0.0326228,6.49094e-05,0.500105,0.500311,0.602797
1.0508199999999999e-05,4.152520000000001e-05,174060,1,0.00281548,0.000131613,0.00284773,0.00227448,0.203308,5.1990900000000004e-05,0.0157896,5.73437e-05,0.0322157,6.644229999999999e-05,0.500105,0.500311,0.603348
1.04767e-05,4.43298e-05,174060,1,0.00311492,0.00013142700000000001,0.00270746,0.0024281,0.20385899999999998,4.94301e-05,0.0157896,5.7362200000000005e-05,0.0322021,0.00018438099999999998,0.500105,0.500311,0.603899
1.0470999999999999e-05,4.69428e-05,104413,1,0.00303211,0.000130644,0.00257122,0.00257122,0.20440999999999998,4.69428e-05,0.0157896,5.7356400000000005e-05,0.0318808,0.000286428,0.500105,0.500311,0.60445
1.0491400000000001e-05,4.9942e-05,108509,1,0.00344948,0.000129836,0.0027355,0.0027355,0.204961,4.9942e-05,0.0157896,5.75104e-05,0.0310351,0.000366348,0.500105,0.500311,0.605001
1.0535299999999999e-05,4.51259e-05,156895,1,0.00294782,0.000129152,0.00251838,0.0024717,0.205512,4.5978e-05,0.0157896,5.77517e-05,0.0317795,0.000410654,0.500105,0.500311,0.6055510000000001
1.0588e-05,4.1674799999999996e-05,162132,1,0.00322185,0.000129135,0.00274028,0.00228267,0.20606300000000002,5.00292e-05,0.0157896,5.80207e-05,0.0325285,0.000351501,0.500105,0.500311,0.606102
1.06255e-05,3.8445e-05,162132,1,0.00355427,0.000129557,0.00295452,0.00210577,0.206614,5.39406e-05,0.0157896,5.82103e-05,0.0323452,0.000260655,0.500105,0.500311,0.606653
1.0639100000000001e-05,3.56451e-05,162132,1,0.00340764,0.000131529,0.00269188,0.00195241,0.20716500000000002,4.9145600000000006e-05,0.0157896,5.86159e-05,0.0317114,0.000134485,0.500105,0.500311,0.6072029999999999
1.0621300000000001e-05,3.5962e-05,210911,1,0.00278968,0.000134019,0.00262288,0.00196976,0.20771599999999998,4.78859e-05,0.0157896,5.9111400000000005e-05,0.030941900000000005,1.1437100000000001e-05,0.500105,0.500311,0.607754
1.05705e-05,3.80691e-05,165868,1,0.00274352,0.000136035,0.00273395,0.00208518,0.208267,4.9913699999999996e-05,0.0157896,5.95665e-05,0.0316345,0.00013946,0.500105,0.500311,0.608305
1.0493e-05,4.1299300000000006e-05,210911,1,0.00331671,0.000137561,0.00258752,0.00226211,0.20881799999999998,4.7240299999999996e-05,0.0157896,6.00353e-05,0.0324142,0.000205346,0.500105,0.500311,0.608855
1.04021e-05,4.3712700000000006e-05,112860,1,0.00250833,0.000138448,0.0023943000000000002,0.0023943000000000002,0.209369,4.3712700000000006e-05,0.0157896,6.03598e-05,0.032923,0.00021281599999999998,0.500104,0.500311,0.609406
1.0308599999999998e-05,4.21491e-05,157868,1,0.00246557,0.000138164,0.00233484,0.00230866,0.20992,4.26271e-05,0.0157896,6.04537e-05,0.0325904,0.00014751600000000002,0.500104,0.500311,0.609956
1.02198e-05,3.86401e-05,157868,1,0.00223514,0.000137024,0.00239242,0.00211645,0.210471,4.36783e-05,0.0157896,6.03581e-05,0.0322383,3.75077e-05,0.500104,0.500311,0.610507
1.0140499999999999e-05,3.88454e-05,146208,1,0.0019009,0.000134814,0.00233649,0.0021276999999999997,0.211022,4.26572e-05,0.0157896,5.9999899999999995e-05,0.031983099999999993,6.49851e-05,0.500104,0.500311,0.611057
1.00847e-05,3.76346e-05,161964,1,0.0019678,0.00013251299999999998,0.00223897,0.00206138,0.211573,4.0876999999999995e-05,0.0157896,5.9524399999999995e-05,0.0323706,0.000214673,0.500104,0.500311,0.611608
1.00621e-05,3.60962e-05,165089,1,0.00233527,0.00013071600000000001,0.00211234,0.00197712,0.21212399999999998,3.85651e-05,0.0157896,5.9049700000000005e-05,0.0318525,0.00033349300000000003,0.500104,0.500311,0.612158
1.00765e-05,3.47889e-05,148703,1,0.00283452,0.00013044899999999998,0.00218335,0.00190551,0.212675,3.98614e-05,0.0157896,5.88274e-05,0.0319507,0.00040815400000000004,0.500104,0.500311,0.6127090000000001
1.01255e-05,3.39006e-05,150304,1,0.00304529,0.000132715,0.00251405,0.00185685,0.21322600000000003,4.5899099999999996e-05,0.0157896,5.91192e-05,0.030763599999999995,0.00040204,0.500104,0.500311,0.613259
1.02045e-05,3.53502e-05,150304,1,0.00313463,0.000133615,0.00278258,0.00193625,0.213777,5.08015e-05,0.0157896,5.902270000000001e-05,0.029322300000000003,0.00040318099999999996,0.500104,0.500311,0.6138100000000001
1.0280899999999998e-05,3.68737e-05,169939,1,0.00303133,0.000131939,0.00289187,0.0020196999999999997,0.21432800000000002,5.2796899999999996e-05,0.0157896,5.8474099999999996e-05,0.0287798,0.00033894400000000004,0.500105,0.500311,0.6143609999999999
1.03228e-05,3.72843e-05,169939,1,0.00264089,0.000129635,0.0027529,0.00204219,0.214879,5.02597e-05,0.0157896,5.7966499999999995e-05,0.0287195,0.00022418900000000002,0.500105,0.500311,0.614912
1.03276e-05,3.55154e-05,169875,1,0.00252558,0.000128646,0.00244123,0.0019452999999999999,0.215429,4.45695e-05,0.0157896,5.78697e-05,0.0288483,7.93187e-05,0.500105,0.500311,0.615464
1.02922e-05,3.7524e-05,210911,1,0.0022533,0.000128148,0.00228481,0.00205532,0.21598,4.17137e-05,0.0157896,5.78589e-05,0.028823200000000004,1.05992e-05,0.500105,0.500311,0.616015
1.02174e-05,3.84827e-05,210911,1,0.00196478,0.000128349,0.00232036,0.00210783,0.216531,4.23629e-05,0.0157896,5.79905e-05,0.028999999999999998,5.20751e-05,0.500105,0.500312,0.616566
1.01211e-05,3.90714e-05,210911,1,0.00206978,0.00012951,0.00225047,0.00214008,0.21708200000000002,4.1086899999999995e-05,0.0157896,5.84241e-05,0.0290887,6.685859999999999e-05,0.500105,0.500312,0.617117
1.00098e-05,3.7128899999999996e-05,210722,1,0.00266444,0.000130968,0.00224441,0.00203368,0.217633,4.09763e-05,0.0157896,5.90496e-05,0.0296202,0.000101032,0.500105,0.500312,0.617668
9.90135e-06,3.8674099999999996e-05,169707,1,0.00261025,0.000132469,0.00239352,0.00211832,0.21818400000000002,4.3698599999999995e-05,0.0157896,5.94875e-05,0.0310348,0.00011552100000000001,0.500105,0.500312,0.618219
9.813789999999998e-06,4.1447200000000005e-05,169707,1,0.00285898,0.000134184,0.00257272,0.00227021,0.21873499999999998,4.69701e-05,0.0157896,5.985979999999999e-05,0.032388400000000005,4.1664899999999995e-05,0.500105,0.500312,0.618771
9.756019999999999e-06,4.4112e-05,178156,1,0.00276974,0.00013446,0.00275352,0.00241617,0.219286,5.0271099999999994e-05,0.0157896,5.99314e-05,0.0321573,9.7926e-05,0.500105,0.500312,0.619322
9.72789e-06,4.6730900000000003e-05,178156,1,0.00309857,0.000133844,0.00256805,0.00255961,0.21983699999999998,4.6884899999999996e-05,0.0157896,5.9846800000000004e-05,0.0322039,0.000220297,0.500105,0.500313,0.619872
9.72416e-06,4.9024300000000004e-05,112605,1,0.00291885,0.000133087,0.00268523,0.00268523,0.220388,4.9024300000000004e-05,0.0157896,5.98715e-05,0.031789,0.000303276,0.500105,0.500313,0.620423
9.74616e-06,5.19347e-05,112605,1,0.00338344,0.000132269,0.00284464,0.00284464,0.220939,5.19347e-05,0.0157896,6.0049499999999995e-05,0.0314747,0.00039087,0.500105,0.500313,0.620974
9.7887e-06,4.66084e-05,112605,1,0.00293552,0.00013168,0.0025529,0.0025529,0.22149000000000002,4.66084e-05,0.0157896,6.0279e-05,0.0319906,0.000387749,0.500105,0.500313,0.621524
9.83142e-06,4.2496899999999996e-05,108509,1,0.00343548,0.00013125799999999998,0.0023277,0.0023277,0.222041,4.2496899999999996e-05,0.0157896,6.03666e-05,0.0323503,0.000299862,0.500105,0.500312,0.622075
9.85658e-06,3.9005e-05,166228,1,0.00324322,0.000132155,0.00257875,0.00213644,0.222592,4.70803e-05,0.0157896,6.05806e-05,0.0321198,0.00019643099999999998,0.500105,0.500312,0.622626
9.858070000000001e-06,3.6031799999999996e-05,166228,1,0.00327227,0.000134436,0.00227145,0.00197359,0.22314299999999998,4.14699e-05,0.0157896,6.10352e-05,0.0314825,7.19859e-05,0.500105,0.500312,0.6231770000000001
9.825639999999999e-06,3.75402e-05,169964,1,0.00238926,0.000136402,0.00252198,0.00205621,0.223694,4.60438e-05,0.0157896,6.14113e-05,0.0309264,5.31219e-05,0.500105,0.500312,0.623727
9.75961e-06,4.09236e-05,169964,1,0.00305662,0.000137941,0.0025716999999999997,0.00224153,0.22424499999999997,4.6951400000000006e-05,0.0157896,6.18016e-05,0.031965499999999994,0.000181549,0.500105,0.500312,0.624278
9.67112e-06,4.39943e-05,116956,1,0.00303224,0.00013915,0.00240972,0.00240972,0.224796,4.39943e-05,0.0157896,6.21949e-05,0.0327046,0.00020701900000000002,0.500105,0.500312,0.624829
9.57248e-06,4.5532600000000005e-05,116956,1,0.00241087,0.000139573,0.00249398,0.00249398,0.225347,4.5532600000000005e-05,0.0157896,6.238930000000001e-05,0.03294880000000001,0.000221797,0.500105,0.500312,0.625379
9.47609e-06,4.29752e-05,116956,1,0.00219344,0.000138722,0.0023539000000000003,0.0023539000000000003,0.22589800000000002,4.29752e-05,0.0157896,6.23265e-05,0.032208,0.00011939700000000001,0.500105,0.500312,0.62593
9.38617e-06,3.83887e-05,150304,1,0.00209463,0.000137253,0.00227293,0.00210268,0.22644899999999998,4.14969e-05,0.0157896,6.21545e-05,0.031422000000000005,5.516699999999999e-06,0.500105,0.500312,0.62648
9.308260000000001e-06,3.62046e-05,166060,1,0.00177772,0.000134848,0.00221157,0.00198305,0.22699999999999998,4.0376599999999996e-05,0.0157896,6.16799e-05,0.0320507,0.000118985,0.500105,0.500312,0.627031
9.257480000000001e-06,3.50459e-05,170389,1,0.00218562,0.00013257200000000002,0.00209939,0.00191959,0.22755100000000003,3.8328600000000004e-05,0.0157896,6.11366e-05,0.0321779,0.000257856,0.500105,0.500312,0.627581
9.24028e-06,3.55259e-05,170389,1,0.00244258,0.00013086399999999999,0.00203026,0.00194588,0.228102,3.70664e-05,0.0157896,6.06121e-05,0.0320178,0.00034685099999999996,0.500105,0.500312,0.628131
9.26077e-06,3.26824e-05,152799,1,0.00284877,0.000131605,0.00221706,0.00179013,0.22865300000000002,4.04769e-05,0.0157896,6.062350000000001e-05,0.0321594,0.00040052699999999997,0.500105,0.500312,0.628682
9.31707e-06,3.39009e-05,154400,1,0.0030119,0.000133771,0.00248342,0.00185687,0.229204,4.5339799999999996e-05,0.0157896,6.08367e-05,0.029950099999999997,0.00040014900000000003,0.500105,0.500312,0.629233
9.39484e-06,3.5865500000000004e-05,174035,1,0.00313279,0.000133803,0.00271919,0.00196448,0.22975500000000001,4.96443e-05,0.0157896,6.05362e-05,0.028899400000000002,0.000381521,0.500105,0.500312,0.629784
9.45658e-06,3.6288600000000004e-05,174035,1,0.00285046,0.000131795,0.00277585,0.00198766,0.23030599999999998,5.06788e-05,0.0157896,5.9946899999999994e-05,0.028554400000000004,0.000293553,0.500105,0.500312,0.6303350000000001
9.480950000000001e-06,3.60953e-05,174035,1,0.00254172,0.000129868,0.00252954,0.00197707,0.230857,4.6181800000000006e-05,0.0157896,5.94992e-05,0.028751099999999998,0.00018744400000000002,0.500105,0.500312,0.630886
9.46699e-06,3.56982e-05,173971,1,0.00247757,0.000129021,0.00224751,0.00195531,0.231408,4.10329e-05,0.0157896,5.94049e-05,0.028672900000000005,3.38664e-05,0.500105,0.500313,0.631437
9.4111e-06,3.87091e-05,215007,1,0.00202041,0.000128673,0.00233466,0.00212023,0.23195900000000003,4.2623900000000004e-05,0.0157896,5.936229999999999e-05,0.028962599999999998,2.9265100000000002e-05,0.500105,0.500313,0.631988
9.32242e-06,3.92505e-05,215007,1,0.00197419,0.000129104,0.00232886,0.00214989,0.23251,4.2518e-05,0.0157896,5.95155e-05,0.029188099999999998,6.53429e-05,0.500106,0.500313,0.6325390000000001
9.216360000000001e-06,3.8623e-05,215007,1,0.00233949,0.000130194,0.00222999,0.00211552,0.23306100000000002,4.07129e-05,0.0157896,5.9980100000000005e-05,0.029164799999999998,9.13256e-05,0.500106,0.500313,0.6330899999999999
9.10057e-06,3.83337e-05,214818,1,0.0026638,0.00013141,0.00225493,0.00209967,0.233612,4.1168199999999997e-05,0.0157896,6.0451499999999995e-05,0.030138799999999997,0.00011485899999999999,0.500106,0.500313,0.633642
8.99487e-06,4.1308000000000005e-05,173803,1,0.00274268,0.000132847,0.00243293,0.00226258,0.23416199999999998,4.44181e-05,0.0157896,6.07968e-05,0.032371699999999996,0.00010088700000000001,0.500106,0.500314,0.634193
8.915239999999998e-06,4.40077e-05,173803,1,0.00296204,0.000134181,0.00250589,0.00241046,0.234713,4.575e-05,0.0157896,6.10501e-05,0.0324539,1.6798199999999998e-05,0.500106,0.500314,0.634744
8.86283e-06,4.66038e-05,116576,1,0.00287202,0.000134228,0.00255265,0.00255265,0.235264,4.66038e-05,0.0157896,6.107520000000001e-05,0.031972,0.00015424200000000002,0.500106,0.500314,0.6352949999999999
8.83741e-06,4.91284e-05,116576,1,0.00299202,0.00013353899999999998,0.00269093,0.00269093,0.235815,4.91284e-05,0.0157896,6.1019e-05,0.032109500000000006,0.00024637,0.500106,0.500314,0.635846
8.83867e-06,5.17854e-05,116701,1,0.00310866,0.00013287,0.00283647,0.00283647,0.236366,5.17854e-05,0.0157896,6.1162e-05,0.0314694,0.000331901,0.500106,0.500314,0.636396
8.86442e-06,4.7174399999999993e-05,112605,1,0.00299493,0.000132042,0.00258391,0.00258391,0.23691700000000002,4.7174399999999993e-05,0.0157896,6.13594e-05,0.031820999999999995,0.00039553,0.500106,0.500314,0.636947
8.90563e-06,4.38569e-05,112605,1,0.00299862,0.000131586,0.0024021999999999997,0.0024021999999999997,0.23746799999999998,4.38569e-05,0.0157896,6.15575e-05,0.032095,0.000364736,0.500106,0.500314,0.637498
8.93702e-06,4.07503e-05,170324,1,0.00341472,0.00013123,0.00233439,0.00223204,0.238019,4.2619e-05,0.0157896,6.156340000000001e-05,0.0322988,0.00027529,0.500106,0.500314,0.638048
8.95086e-06,3.80765e-05,170324,1,0.00318261,0.00013240799999999998,0.00238922,0.00208558,0.23856999999999998,4.362e-05,0.0157896,6.17522e-05,0.031861099999999996,0.000164987,0.500106,0.500314,0.638599
8.93757e-06,3.63663e-05,174060,1,0.00295862,0.000134511,0.00222475,0.00199191,0.239121,4.06173e-05,0.0157896,6.2129e-05,0.0310747,2.81146e-05,0.500105,0.500314,0.63915
8.88836e-06,3.89114e-05,174060,1,0.00253039,0.000136034,0.00252314,0.00213131,0.23967199999999997,4.6065e-05,0.0157896,6.24194e-05,0.031203700000000004,0.00010588600000000001,0.500105,0.500313,0.6397010000000001
8.81079e-06,4.1639799999999994e-05,174060,1,0.00292735,0.00013702,0.00242489,0.00228076,0.240223,4.4271300000000004e-05,0.0157896,6.26946e-05,0.0322856,0.00020888,0.500105,0.500313,0.640251
8.71702e-06,4.4334e-05,121052,1,0.00262366,0.00013774,0.00242833,0.00242833,0.240774,4.4334e-05,0.0157896,6.29478e-05,0.0328453,0.000216103,0.500105,0.500313,0.6408020000000001
8.61702e-06,4.27633e-05,121052,1,0.00234081,0.000137629,0.0023423000000000003,0.0023423000000000003,0.241325,4.27633e-05,0.0157896,6.30195e-05,0.0327811,0.00019998,0.500105,0.500314,0.641352
8.52168e-06,4.1030200000000006e-05,120611,1,0.00199453,0.000136564,0.00224737,0.00224737,0.24187600000000004,4.1030200000000006e-05,0.0157896,6.28959e-05,0.032406,7.04561e-05,0.500105,0.500314,0.641903
8.43142e-06,3.7469e-05,154400,1,0.00192506,0.00013458,0.00214223,0.00205231,0.242427,3.9110700000000005e-05,0.0157896,6.25789e-05,0.031803700000000004,8.14104e-06,0.500105,0.500314,0.6424529999999999
8.35949e-06,3.53858e-05,170156,1,0.00177299,0.000132217,0.002082,0.00193821,0.24297800000000003,3.80111e-05,0.0157896,6.208199999999999e-05,0.032088900000000004,0.000154871,0.500105,0.500314,0.643004
8.318869999999999e-06,3.45504e-05,174485,1,0.00230486,0.000130226,0.00195825,0.00189245,0.243529,3.57517e-05,0.0157896,6.15931e-05,0.031929,0.000298239,0.500105,0.500314,0.643554
8.31238e-06,3.39288e-05,177510,1,0.00260209,0.000129289,0.00195795,0.0018584,0.24408000000000002,3.57463e-05,0.0157896,6.12243e-05,0.0320526,0.000384868,0.500105,0.500314,0.644104
8.340650000000001e-06,3.1628400000000004e-05,156895,1,0.00311672,0.00013118600000000001,0.00216704,0.0017324000000000003,0.244631,3.95637e-05,0.0157896,6.14984e-05,0.0319328,0.00040004699999999995,0.500105,0.500314,0.644655
8.40302e-06,3.32944e-05,158496,1,0.00293698,0.00013309,0.0023998,0.00182365,0.245182,4.3813199999999996e-05,0.0157896,6.165350000000001e-05,0.029608199999999998,0.00040203300000000005,0.500105,0.500314,0.6452060000000001
8.47608e-06,3.4872e-05,178131,1,0.00307387,0.000132383,0.00263233,0.00191006,0.24573299999999998,4.80585e-05,0.0157896,6.12456e-05,0.0287564,0.000357012,0.500105,0.500314,0.645757
8.52502e-06,3.49989e-05,178131,1,0.00266918,0.00013035,0.00258427,0.00191701,0.246284,4.71809e-05,0.0157896,6.07017e-05,0.0289245,0.00024608400000000004,0.500105,0.500314,0.646308
8.53559e-06,3.6504499999999996e-05,177377,1,0.00243953,0.00012901200000000002,0.00231492,0.00199948,0.246835,4.22634e-05,0.0157896,6.04797e-05,0.028708099999999997,0.00011479,0.500106,0.500314,0.646859
8.50856e-06,4.09185e-05,124635,1,0.00230383,0.000128293,0.00224125,0.00224125,0.24738600000000002,4.09185e-05,0.0157896,6.03609e-05,0.0286462,5.85117e-06,0.500106,0.500314,0.64741
8.44355e-06,4.2051499999999995e-05,124635,1,0.00194466,0.000128054,0.00230331,0.00230331,0.247937,4.2051499999999995e-05,0.0157896,6.02887e-05,0.0289988,5.9589799999999997e-05,0.500106,0.500314,0.647961
8.352169999999999e-06,4.16062e-05,124635,1,0.00188789,0.000128563,0.00227892,0.00227892,0.24848800000000001,4.16062e-05,0.0157896,6.04693e-05,0.028891700000000003,8.991270000000001e-05,0.500106,0.500314,0.648512
8.24416e-06,4.01832e-05,218914,1,0.00258735,0.000129562,0.00221816,0.00220097,0.24903899999999998,4.04969e-05,0.0157896,6.09147e-05,0.029294999999999998,0.00011052100000000001,0.500106,0.500315,0.6490640000000001
8.13431e-06,3.92384e-05,177899,1,0.00263753,0.000130479,0.00221903,0.00214923,0.24959,4.05128e-05,0.0157896,6.12293e-05,0.030516700000000004,0.000153919,0.500106,0.500315,0.6496149999999999
8.04103e-06,4.20441e-05,177899,1,0.00280666,0.00013194,0.00246961,0.0023029,0.250141,4.5087600000000005e-05,0.0157896,6.15451e-05,0.0326333,7.960439999999999e-05,0.500106,0.500315,0.650166
7.97306e-06,4.45789e-05,186348,1,0.00274785,0.000132565,0.00276461,0.00244174,0.250692,5.04736e-05,0.0157896,6.168e-05,0.0322736,6.07398e-05,0.500106,0.500315,0.650717
7.930760000000001e-06,4.68447e-05,186348,1,0.002993,0.000132221,0.00262919,0.00256585,0.251243,4.80012e-05,0.0157896,6.16675e-05,0.0321564,0.000172218,0.500106,0.500315,0.6512680000000001
7.916110000000001e-06,4.9469700000000005e-05,116701,1,0.00290222,0.000131571,0.00270963,0.00270963,0.251794,4.9469700000000005e-05,0.0157896,6.17156e-05,0.0318837,0.000281814,0.500106,0.500315,0.6518189999999999
7.92672e-06,5.22853e-05,120797,1,0.00327803,0.00013099299999999998,0.00286385,0.00286385,0.252344,5.22853e-05,0.0157896,6.19215e-05,0.0310425,0.000357795,0.500106,0.500315,0.652369
7.95945e-06,4.71887e-05,116701,1,0.00280901,0.000130362,0.00258469,0.00258469,0.252895,4.71887e-05,0.0157896,6.209439999999999e-05,0.0317911,0.000395979,0.500106,0.500315,0.65292
8.00053e-06,4.35546e-05,174420,1,0.00299164,0.000130139,0.00266684,0.00238564,0.253446,4.8688500000000007e-05,0.0157896,6.22311e-05,0.0325454,0.000331154,0.500106,0.500315,0.65347
8.02784e-06,4.01952e-05,174420,1,0.00348538,0.00013021,0.00287633,0.00220163,0.253997,5.25132e-05,0.0157896,6.22018e-05,0.0323089,0.00024119400000000002,0.500106,0.500315,0.654021
8.03475e-06,3.73042e-05,174420,1,0.00317238,0.00013161799999999999,0.00260613,0.00204328,0.254548,4.75802e-05,0.0157896,6.24026e-05,0.0316761,0.00011525799999999999,0.500106,0.500315,0.654572
8.011330000000001e-06,3.65619e-05,223199,1,0.00249798,0.000133377,0.00247459,0.00200263,0.25509899999999996,4.5178599999999995e-05,0.0157896,6.26966e-05,0.030954900000000004,2.3991199999999998e-05,0.500106,0.500315,0.655123
7.95445e-06,3.82812e-05,223199,1,0.00267115,0.000134525,0.00253336,0.00209679,0.25565,4.6251599999999996e-05,0.0157896,6.288729999999999e-05,0.0316554,0.000160796,0.500106,0.500315,0.655673
7.87439e-06,4.1308999999999994e-05,223199,1,0.00328853,0.000135307,0.00245855,0.00226264,0.256201,4.4885799999999996e-05,0.0157896,6.30959e-05,0.0325422,0.000227812,0.500106,0.500315,0.656224
7.78279e-06,4.35392e-05,125148,1,0.00232012,0.000135528,0.0023848000000000003,0.0023848000000000003,0.256752,4.35392e-05,0.0157896,6.31909e-05,0.0329492,0.00023947900000000002,0.500106,0.500315,0.656775
7.688530000000001e-06,4.13236e-05,125148,1,0.00227916,0.000134867,0.00226344,0.00226344,0.257303,4.13236e-05,0.0157896,6.31499e-05,0.032552,0.00016770400000000002,0.500106,0.500315,0.657325
7.5984800000000005e-06,3.75811e-05,158496,1,0.00206345,0.000133566,0.0020944,0.00205845,0.25785399999999997,3.82374e-05,0.0157896,6.30081e-05,0.0321994,5.5002299999999993e-05,0.500106,0.500315,0.657875
7.517410000000001e-06,3.65984e-05,158496,1,0.00176342,0.000131283,0.00202839,0.00200462,0.258405,3.70323e-05,0.0157896,6.25988e-05,0.0319941,5.2225e-05,0.500106,0.500315,0.6584260000000001
7.45812e-06,3.5013000000000005e-05,178581,1,0.00205839,0.000129041,0.00198039,0.00191779,0.258956,3.6155900000000004e-05,0.0157896,6.21119e-05,0.0323226,0.000205485,0.500106,0.500315,0.658976
7.42967e-06,3.35142e-05,178581,1,0.00227591,0.000127385,0.00202388,0.00183569,0.25950700000000004,3.695e-05,0.0157896,6.170350000000001e-05,0.0318642,0.00032016200000000003,0.500106,0.500315,0.6595270000000001
7.43701e-06,3.23436e-05,181606,1,0.00269554,0.000127344,0.00190004,0.00177157,0.260058,3.4689e-05,0.0157896,6.15483e-05,0.03191,0.000392408,0.500106,0.500315,0.660077
7.481010000000001e-06,3.1378000000000003e-05,162592,1,0.00298728,0.000129964,0.00217582,0.00171868,0.26060900000000004,3.9724e-05,0.0157896,6.198670000000001e-05,0.0304507,0.00038671,0.500106,0.500315,0.660628
7.555319999999999e-06,3.26524e-05,162592,1,0.00309034,0.000131228,0.0024274,0.00178849,0.26116,4.43171e-05,0.0157896,6.20237e-05,0.029277499999999998,0.000393495,0.500106,0.500315,0.661179
7.625169999999999e-06,3.45147e-05,181472,1,0.00295045,0.000129913,0.00253935,0.00189049,0.261711,4.63609e-05,0.0157896,6.155180000000001e-05,0.0287406,0.00032333,0.500106,0.500315,0.66173
7.66367e-06,3.4944400000000004e-05,182227,1,0.00260439,0.000127845,0.00237725,0.00191403,0.262262,4.34014e-05,0.0157896,6.10764e-05,0.028733099999999998,0.00021051,0.500106,0.500315,0.662281
7.663560000000001e-06,3.5027199999999996e-05,181473,1,0.00242485,0.000126905,0.00215994,0.00191856,0.262813,3.94339e-05,0.0157896,6.0973599999999995e-05,0.028869400000000003,5.8839e-05,0.500106,0.500315,0.662832
7.6246100000000005e-06,3.8616e-05,223199,1,0.00220333,0.00012637100000000001,0.00224414,0.00211513,0.263364,4.0971400000000006e-05,0.0157896,6.08846e-05,0.028837400000000003,2.44397e-05,0.500106,0.500315,0.663383
7.550160000000001e-06,3.8903200000000004e-05,223199,1,0.00182918,0.000126417,0.00227685,0.00213086,0.263915,4.15684e-05,0.0157896,6.09288e-05,0.029017599999999998,6.86894e-05,0.500106,0.500316,0.663934
7.4551e-06,3.92536e-05,223199,1,0.00203188,0.000127258,0.00220703,0.00215006,0.264466,4.0293800000000004e-05,0.0157896,6.12293e-05,0.0291608,8.52586e-05,0.500106,0.500316,0.664485
7.3458800000000006e-06,3.69183e-05,223010,1,0.00252068,0.000128211,0.00241399,0.00202215,0.265017,4.40722e-05,0.0157896,6.16882e-05,0.029701799999999997,0.000127271,0.500107,0.500316,0.665036
7.24378e-06,3.93644e-05,181995,1,0.0024684999999999998,0.00012912200000000001,0.00227067,0.00215613,0.26556799999999997,4.14556e-05,0.0157896,6.194680000000001e-05,0.030998,0.00013303799999999998,0.500107,0.500316,0.665588
7.161039999999999e-06,4.1950200000000004e-05,190444,1,0.00278703,0.00013030799999999999,0.00277854,0.00229776,0.266119,5.07279e-05,0.0157896,6.21565e-05,0.032395299999999995,4.96862e-05,0.500107,0.500316,0.666139
7.105830000000001e-06,4.4403699999999996e-05,190444,1,0.00274286,0.000130354,0.0028899999999999998,0.00243215,0.26666999999999996,5.27627e-05,0.0157896,6.21714e-05,0.0321138,8.50249e-05,0.500107,0.500317,0.66669
7.079069999999999e-06,4.64907e-05,190444,1,0.00305828,0.000129681,0.00264432,0.00254646,0.267221,4.82774e-05,0.0157896,6.20854e-05,0.0323236,0.000210229,0.500107,0.500317,0.667241
7.07772e-06,4.87599e-05,120797,1,0.00289903,0.000128949,0.00267075,0.00267075,0.26777199999999995,4.87599e-05,0.0157896,6.20962e-05,0.0317931,0.00029780400000000004,0.500107,0.500317,0.667791
7.10069e-06,5.1270600000000003e-05,124893,1,0.00331534,0.00012826799999999999,0.00280827,0.00280827,0.268323,5.1270600000000003e-05,0.0157896,6.22384e-05,0.0315909,0.000381202,0.500107,0.500317,0.668342
7.14281e-06,4.5834399999999996e-05,120797,1,0.0028228000000000003,0.00012759700000000002,0.00251051,0.00251051,0.268874,4.5834399999999996e-05,0.0157896,6.23262e-05,0.031997500000000005,0.000378435,0.500107,0.500317,0.668892
7.18429e-06,4.16621e-05,120797,1,0.00345945,0.000126799,0.00228198,0.00228198,0.269425,4.16621e-05,0.0157896,6.21751e-05,0.0324152,0.000286683,0.500107,0.500317,0.669443
7.21077e-06,3.79745e-05,178516,1,0.00314523,0.000127305,0.00246885,0.0020800000000000003,0.26997600000000005,4.50737e-05,0.0157896,6.20915e-05,0.032137200000000005,0.000181913,0.500106,0.500316,0.669994
7.213869999999999e-06,3.48435e-05,227295,1,0.00314926,0.00012903,0.00226927,0.0019085,0.270527,4.143e-05,0.0157896,6.2277e-05,0.031552,5.83324e-05,0.500106,0.500316,0.670545
7.183450000000001e-06,3.60421e-05,227295,1,0.00228055,0.000130369,0.00244842,0.00197415,0.271077,4.4700900000000004e-05,0.0157896,6.23824e-05,0.0309983,6.95805e-05,0.500106,0.500316,0.671095
7.121760000000001e-06,3.92744e-05,227295,1,0.00303225,0.000131239,0.00247267,0.0021512,0.27162800000000004,4.5143500000000006e-05,0.0157896,6.25073e-05,0.031979900000000006,0.00019711400000000002,0.500106,0.500316,0.671646
7.03952e-06,4.1967799999999995e-05,227295,1,0.0029869,0.000131841,0.0023769000000000004,0.00229873,0.272179,4.3395e-05,0.0157896,6.2678e-05,0.0327225,0.000227027,0.500106,0.500316,0.672197
6.948819999999999e-06,4.34121e-05,129244,1,0.00222262,0.000131815,0.00237784,0.00237784,0.27273000000000003,4.34121e-05,0.0157896,6.27169e-05,0.03301919999999999,0.000239644,0.500106,0.500316,0.672747
6.859730000000001e-06,4.02827e-05,129244,1,0.00214414,0.00013074,0.00220642,0.00220642,0.273281,4.02827e-05,0.0157896,6.25981e-05,0.0322743,0.000134793,0.500106,0.500316,0.673298
6.77732e-06,3.6389699999999995e-05,162592,1,0.00198726,0.000129134,0.00201604,0.00199319,0.273832,3.68069e-05,0.0157896,6.2421e-05,0.0314351,1.8031700000000002e-05,0.500106,0.500316,0.673848
6.70668e-06,3.46745e-05,178348,1,0.00180595,0.00012674,0.00196552,0.00189925,0.274383,3.58845e-05,0.0157896,6.19749e-05,0.032063,0.00010520000000000001,0.500106,0.500316,0.6743979999999999
6.662410000000001e-06,3.3433400000000004e-05,182677,1,0.00219464,0.000124651,0.00202018,0.00183126,0.274934,3.68824e-05,0.0157896,6.157890000000001e-05,0.0320769,0.000246565,0.500106,0.500316,0.674949
6.64914e-06,3.20758e-05,182677,1,0.00235338,0.000123199,0.00194636,0.0017569000000000003,0.275485,3.55347e-05,0.0157896,6.11928e-05,0.031975,0.000334682,0.500106,0.500316,0.675499
6.6723699999999994e-06,2.94093e-05,165087,1,0.00278746,0.000124397,0.00196694,0.00161085,0.276036,3.59105e-05,0.0157896,6.13651e-05,0.0321687,0.000388764,0.500106,0.500317,0.67605
6.733389999999999e-06,3.0183400000000003e-05,166688,1,0.00294324,0.00012712299999999998,0.00220189,0.00165325,0.27658699999999997,4.01998e-05,0.0157896,6.182300000000001e-05,0.0300082,0.00039759400000000003,0.500106,0.500317,0.6766
6.816330000000001e-06,3.23364e-05,186323,1,0.00308739,0.000127662,0.00246415,0.00177118,0.277138,4.4988000000000004e-05,0.0157896,6.17385e-05,0.0288564,0.00037085199999999997,0.500106,0.500317,0.6771510000000001
6.88324e-06,3.37365e-05,186323,1,0.00274955,0.000126006,0.0025061,0.00184787,0.27768899999999996,4.57539e-05,0.0157896,6.12821e-05,0.028570099999999998,0.000278933,0.500106,0.500317,0.677702
6.91334e-06,3.37407e-05,186323,1,0.00253546,0.000124446,0.00225636,0.0018480999999999999,0.27824,4.119439999999999e-05,0.0157896,6.09859e-05,0.0287686,0.00017053,0.500106,0.500317,0.678253
6.90471e-06,3.52549e-05,186259,1,0.00235841,0.00012386,0.00204495,0.00193104,0.278791,3.73346e-05,0.0157896,6.1026499999999996e-05,0.0286942,1.39429e-05,0.500107,0.500317,0.678805
6.857330000000001e-06,3.85024e-05,227295,1,0.00201046,0.000123775,0.00211138,0.00210891,0.27934200000000003,3.8547399999999996e-05,0.0157896,6.107890000000001e-05,0.0288704,4.76541e-05,0.500107,0.500317,0.6793560000000001
6.779760000000001e-06,3.95035e-05,132827,1,0.00190413,0.000124217,0.00216375,0.00216375,0.279893,3.95035e-05,0.0157896,6.12593e-05,0.0292616,8.334469999999999e-05,0.500107,0.500317,0.6799069999999999
6.68459e-06,3.93271e-05,227106,1,0.00224731,0.00012513700000000002,0.00236422,0.00215408,0.280444,4.3163599999999994e-05,0.0157896,6.16726e-05,0.0292385,0.000109688,0.500107,0.500317,0.680458
6.58184e-06,3.74539e-05,227106,1,0.002495,0.000126025,0.00254375,0.00205148,0.280995,4.64412e-05,0.0157896,6.20649e-05,0.030160900000000004,0.000136819,0.500107,0.500318,0.681009
6.491409999999999e-06,3.82243e-05,186091,1,0.00270736,0.000127052,0.0023128,0.00209368,0.281546,4.22247e-05,0.0157896,6.22927e-05,0.032439499999999996,0.000114785,0.500107,0.500318,0.68156
6.424439999999999e-06,4.07789e-05,194476,1,0.00300076,0.00012804100000000002,0.00246197,0.0022335999999999996,0.282097,4.49483e-05,0.0157896,6.24675e-05,0.032466800000000004,3.20465e-06,0.500107,0.500318,0.6821109999999999
6.3827e-06,4.31858e-05,194540,1,0.00290504,0.000127887,0.00245216,0.00236544,0.282648,4.47692e-05,0.0157896,6.24223e-05,0.0320353,0.000145468,0.500107,0.500318,0.682662
6.36857e-06,4.54923e-05,124893,1,0.00301774,0.000127075,0.00249177,0.00249177,0.283199,4.54923e-05,0.0157896,6.23054e-05,0.032008299999999996,0.000238602,0.500107,0.500318,0.683213
6.37957e-06,4.80314e-05,124893,1,0.00311212,0.000126315,0.00263085,0.00263085,0.28375,4.80314e-05,0.0157896,6.23293e-05,0.0314768,0.000324123,0.500107,0.500318,0.683764
6.41476e-06,4.33366e-05,124893,1,0.00299662,0.000125362,0.0023737,0.0023737,0.284301,4.33366e-05,0.0157896,6.23644e-05,0.0318789,0.000390938,0.500107,0.500318,0.684314
6.46467e-06,3.98258e-05,218842,1,0.00294284,0.00012469100000000002,0.00240324,0.0021814,0.284852,4.3875900000000005e-05,0.0157896,6.2356e-05,0.0321579,0.000355597,0.500107,0.500318,0.684865
6.50516e-06,3.66049e-05,182612,1,0.00344265,0.000123853,0.00224653,0.00200498,0.285403,4.101479999999999e-05,0.0157896,6.20798e-05,0.0323078,0.000264988,0.500107,0.500318,0.685416
6.52856e-06,3.38686e-05,182612,1,0.00318799,0.0001246,0.00229072,0.0018551,0.285954,4.18216e-05,0.0157896,6.19485e-05,0.031924799999999996,0.000157193,0.500107,0.500318,0.685966
6.5242399999999996e-06,3.3270100000000005e-05,231391,1,0.00299148,0.00012626,0.00238181,0.00182232,0.286505,4.34846e-05,0.0157896,6.204e-05,0.0310892,1.45126e-05,0.500107,0.500318,0.686517
6.48462e-06,3.61464e-05,231391,1,0.00249575,0.000127312,0.00253938,0.00197986,0.287056,4.636149999999999e-05,0.0157896,6.205e-05,0.031219999999999998,0.000122555,0.500107,0.500318,0.687068
6.419e-06,3.84015e-05,231391,1,0.00289757,0.000127841,0.00254877,0.00210339,0.287607,4.65329e-05,0.0157896,6.21132e-05,0.0322988,0.000223472,0.500107,0.500318,0.687619
6.33903e-06,4.02829e-05,231391,1,0.00257598,0.000128255,0.00243322,0.00220644,0.28815799999999997,4.44233e-05,0.0157896,6.22659e-05,0.0328096,0.00023548099999999998,0.500107,0.500318,0.6881689999999999
6.25461e-06,3.8608e-05,169684,1,0.00225024,0.00012791200000000002,0.00222526,0.00211469,0.288709,4.06266e-05,0.0157896,6.22913e-05,0.032735400000000005,0.000211901,0.500107,0.500318,0.68872
6.1734e-06,3.71189e-05,128804,1,0.00200983,0.000126816,0.00203313,0.00203313,0.28926,3.71189e-05,0.0157896,6.22201e-05,0.0323651,8.669719999999999e-05,0.500106,0.500318,0.6892699999999999
6.098060000000001e-06,3.5482800000000005e-05,166688,1,0.00186635,0.00012481,0.00194606,0.00194352,0.28981,3.55291e-05,0.0157896,6.19604e-05,0.031814999999999996,4.01821e-06,0.500106,0.500318,0.68982
6.04119e-06,3.40654e-05,182444,1,0.00181014,0.00012254,0.0019194000000000004,0.00186588,0.29036100000000004,3.50425e-05,0.0157896,6.15864e-05,0.032095,0.00014764700000000002,0.500106,0.500318,0.690371
6.01348e-06,3.31344e-05,186773,1,0.00221081,0.00012074899999999999,0.0018524000000000001,0.00181489,0.290912,3.3819299999999997e-05,0.0157896,6.12876e-05,0.031880599999999995,0.000290936,0.500106,0.500318,0.690921
6.01805e-06,3.03956e-05,189798,1,0.00251776,0.000120135,0.00181353,0.00166487,0.291463,3.31096e-05,0.0157896,6.10939e-05,0.0320594,0.00037669699999999995,0.500107,0.500318,0.691472
6.05754e-06,2.78711e-05,169183,1,0.003054,0.000122611,0.00199764,0.0015266,0.292014,3.6470799999999996e-05,0.0157896,6.1578e-05,0.0318853,0.00039132800000000003,0.500107,0.500318,0.692022
6.132869999999999e-06,2.9543400000000002e-05,170784,1,0.00286089,0.000125106,0.0021985,0.0016182000000000002,0.292565,4.0138e-05,0.0157896,6.19984e-05,0.029619200000000002,0.0003917,0.500107,0.500318,0.692573
6.21835e-06,3.17294e-05,190419,1,0.00299543,0.000124957,0.00246545,0.00173793,0.293116,4.50117e-05,0.0157896,6.18704e-05,0.0287102,0.000348761,0.500107,0.500318,0.693124
6.279840000000001e-06,3.29945e-05,190419,1,0.00262846,0.000123278,0.0024062,0.00180723,0.293667,4.393e-05,0.0157896,6.15153e-05,0.0288809,0.00023790400000000002,0.500107,0.500318,0.693675
6.30247e-06,3.34189e-05,189665,1,0.00245268,0.00012241,0.00219882,0.00183047,0.294218,4.01438e-05,0.0157896,6.15379e-05,0.028781900000000003,9.66189e-05,0.500107,0.500318,0.694226
6.28768e-06,3.83321e-05,136923,1,0.00221446,0.00012223,0.00209958,0.00209958,0.294769,3.83321e-05,0.0157896,6.16734e-05,0.028710400000000004,2.45578e-06,0.500107,0.500318,0.6947770000000001
6.23598e-06,4.0045e-05,227620,1,0.00194892,0.000122382,0.00229752,0.00219341,0.29531999999999997,4.1945699999999994e-05,0.0157896,6.17634e-05,0.029006,6.61826e-05,0.500107,0.500318,0.695328
6.15874e-06,3.9946e-05,231260,1,0.00187959,0.000123091,0.00234921,0.00218798,0.295871,4.2889499999999997e-05,0.0157896,6.20396e-05,0.0289661,0.00010795600000000001,0.500107,0.500319,0.695879
6.06665e-06,3.8899e-05,231202,1,0.00249778,0.000123996,0.00258055,0.00213063,0.29642199999999996,4.71131e-05,0.0157896,6.24665e-05,0.0293697,0.000129678,0.500107,0.500319,0.69643
5.97611e-06,3.598e-05,227611,1,0.00251173,0.000124541,0.00236196,0.00197075,0.296973,4.31224e-05,0.0157896,6.27122e-05,0.030652999999999996,0.000177078,0.500107,0.500319,0.696982
5.90303e-06,3.70339e-05,190187,1,0.00279662,0.000125753,0.00236831,0.00202848,0.29752399999999996,4.3238199999999995e-05,0.0157896,6.29477e-05,0.0326956,8.92394e-05,0.500108,0.500319,0.697533
5.85217e-06,3.94328e-05,198636,1,0.00279779,0.000126264,0.0027405000000000003,0.00215987,0.298075,5.00334e-05,0.0157896,6.30619e-05,0.0323397,4.7693599999999993e-05,0.500108,0.500319,0.698084
5.8273900000000005e-06,4.15242e-05,198636,1,0.00305891,0.00012579100000000002,0.00261715,0.00227443,0.298626,4.77813e-05,0.0157896,6.29832e-05,0.0321625,0.00016513,0.500108,0.50032,0.698635
5.8298000000000005e-06,4.40263e-05,128989,1,0.00297099,0.000125007,0.00241147,0.00241147,0.29917699999999997,4.40263e-05,0.0157896,6.29159e-05,0.0318907,0.000274214,0.500108,0.50032,0.6991850000000001
5.8563300000000006e-06,4.64012e-05,128989,1,0.00330202,0.00012427100000000002,0.00254156,0.00254156,0.299728,4.64012e-05,0.0157896,6.29625e-05,0.031047900000000003,0.000352395,0.500108,0.50032,0.6997359999999999
5.90415e-06,4.13622e-05,128989,1,0.00270717,0.000123385,0.00226555,0.00226555,0.300279,4.13622e-05,0.0157896,6.29677e-05,0.0316929,0.000386145,0.500108,0.50032,0.700286
5.95854e-06,3.75831e-05,222938,1,0.00307729,0.00012284200000000001,0.0024820999999999997,0.00205856,0.30083000000000004,4.53157e-05,0.0157896,6.28799e-05,0.0323914,0.000321804,0.500107,0.50032,0.700837
6.00081e-06,3.4150700000000005e-05,186708,1,0.00353549,0.000122542,0.00249759,0.00187055,0.301381,4.55984e-05,0.0157896,6.26342e-05,0.0322646,0.000231732,0.500107,0.500319,0.701388
6.02129e-06,3.12171e-05,231391,1,0.00311306,0.000123606,0.00252633,0.00170987,0.30193200000000003,4.61232e-05,0.0157896,6.25559e-05,0.0316812,0.00011033200000000001,0.500107,0.500319,0.701939
6.010880000000001e-06,3.31872e-05,235487,1,0.00245042,0.000125095,0.00275383,0.00181778,0.302483,5.02767e-05,0.0157896,6.2604e-05,0.030964699999999998,3.34007e-05,0.500107,0.500319,0.702489
5.96829e-06,3.49344e-05,235487,1,0.00262282,0.000125875,0.0028204000000000003,0.00191348,0.303034,5.1492e-05,0.0157896,6.25466e-05,0.0317752,0.000170397,0.500107,0.500319,0.70304
5.903480000000001e-06,3.75391e-05,235487,1,0.00329085,0.000126336,0.00275483,0.00205615,0.303585,5.02949e-05,0.0157896,6.26139e-05,0.032554599999999996,0.000242195,0.500107,0.500319,0.703591
5.829069999999999e-06,3.94893e-05,235487,1,0.00222453,0.000126369,0.0025798,0.00216297,0.304136,4.7099300000000005e-05,0.0157896,6.26532e-05,0.0329082,0.00025256,0.500107,0.500319,0.704141
5.75347e-06,3.6807800000000004e-05,235487,1,0.00224779,0.000125554,0.00232006,0.00201609,0.304687,4.2357399999999995e-05,0.0157896,6.26105e-05,0.032567700000000005,0.000185475,0.500107,0.500319,0.704692
5.68148e-06,3.47227e-05,231133,1,0.0020299,0.000124338,0.00206499,0.00190188,0.305238,3.77004e-05,0.0157896,6.254970000000001e-05,0.0319965,6.68571e-05,0.500107,0.500319,0.705242
5.619099999999999e-06,3.52528e-05,141669,1,0.00174154,0.000122158,0.00193518,0.00193092,0.305789,3.5330700000000004e-05,0.0157896,6.22378e-05,0.0320593,4.22613e-05,0.500107,0.500319,0.705792
5.57737e-06,3.42604e-05,141669,1,0.00211909,0.000120129,0.00188071,0.00187656,0.30634,3.43361e-05,0.0157896,6.19317e-05,0.0322722,0.000200183,0.500107,0.500319,0.706343
5.56404e-06,3.14905e-05,190869,1,0.00222675,0.00011879700000000001,0.00190674,0.00172485,0.30689099999999997,3.48113e-05,0.0157896,6.17392e-05,0.0318696,0.000314255,0.500107,0.500319,0.706893
5.584540000000001e-06,2.82116e-05,186004,1,0.00262365,0.00011928299999999999,0.00178244,0.00154525,0.307442,3.2542e-05,0.0157896,6.18212e-05,0.0319177,0.00038270599999999996,0.500107,0.500319,0.707444
5.64339e-06,2.6935100000000002e-05,174880,1,0.00291352,0.000122528,0.00203458,0.00147533,0.30799299999999996,3.71454e-05,0.0157896,6.249020000000001e-05,0.0304584,0.000378087,0.500107,0.50032,0.707994
5.73326e-06,2.92121e-05,193760,1,0.00300354,0.000124545,0.00229456,0.00160005,0.30854299999999996,4.1891800000000004e-05,0.0157896,6.28516e-05,0.029120799999999995,0.000385266,0.500107,0.500319,0.708545
5.81847e-06,3.0991700000000003e-05,193760,1,0.00283009,0.00012387799999999998,0.00242046,0.00169753,0.309094,4.41904e-05,0.0157896,6.2687e-05,0.0286943,0.000316804,0.500107,0.500319,0.709096
5.872319999999999e-06,3.11007e-05,194515,1,0.0025609,0.000122382,0.00225828,0.0017035,0.309645,4.1229499999999995e-05,0.0157896,6.249060000000001e-05,0.0287474,0.00019683099999999999,0.500107,0.50032,0.709647
5.887050000000001e-06,3.19353e-05,193761,1,0.00243181,0.000122089,0.00208064,0.00174921,0.310196,3.79862e-05,0.0157896,6.26655e-05,0.028774400000000002,4.24185e-05,0.500107,0.50032,0.710198
5.86398e-06,3.60026e-05,231716,1,0.00209685,0.000122083,0.00231698,0.00197199,0.310747,4.2301099999999994e-05,0.0157896,6.27861e-05,0.0289659,3.925e-05,0.500108,0.50032,0.710749
5.806789999999999e-06,3.6692399999999994e-05,231716,1,0.00181197,0.000122629,0.00247535,0.00200977,0.311298,4.5192600000000005e-05,0.0157896,6.29794e-05,0.0290332,8.388989999999999e-05,0.500108,0.50032,0.7113
5.73014e-06,3.73233e-05,231202,1,0.00203746,0.000123671,0.00262277,0.00204433,0.311849,4.7884e-05,0.0157896,6.33134e-05,0.0292318,0.00010191100000000001,0.500108,0.50032,0.711852
5.640650000000001e-06,3.55557e-05,235298,1,0.00241926,0.000124573,0.00282501,0.00194751,0.3124,5.1576099999999996e-05,0.0157896,6.37476e-05,0.029880200000000003,0.000140538,0.500108,0.50032,0.712403
5.55938e-06,3.30669e-05,231707,1,0.00243936,0.000125313,0.00241351,0.00181119,0.31295100000000003,4.40635e-05,0.0157896,6.399449999999999e-05,0.0311784,0.00014800799999999998,0.500108,0.500321,0.712954
5.49769e-06,3.5571e-05,202732,1,0.00281828,0.000126303,0.0027831,0.00194835,0.313502,5.0811000000000005e-05,0.0157896,6.41746e-05,0.032402999999999994,5.74434e-05,0.500108,0.500321,0.7135050000000001
5.460069999999999e-06,3.7932800000000004e-05,202732,1,0.00278571,0.000126219,0.00290301,0.00207772,0.314053,5.3000299999999995e-05,0.0157896,6.41597e-05,0.0321226,7.61257e-05,0.500108,0.500321,0.714056
5.45197e-06,3.99121e-05,202732,1,0.00311408,0.000125454,0.00266651,0.00218613,0.314604,4.86824e-05,0.0157896,6.403310000000001e-05,0.0323265,0.000206545,0.500108,0.500321,0.714607
5.4679e-06,4.2488000000000004e-05,133085,1,0.00294369,0.000124609,0.00232721,0.00232721,0.315155,4.2488000000000004e-05,0.0157896,6.395850000000001e-05,0.0317416,0.000293752,0.500108,0.500321,0.7151569999999999
5.5071e-06,4.4697600000000004e-05,133085,1,0.00331114,0.00012383,0.00244825,0.00244825,0.315706,4.4697600000000004e-05,0.0157896,6.39953e-05,0.0318152,0.000373375,0.500108,0.500321,0.715708
5.56579e-06,3.93243e-05,227034,1,0.00275492,0.000122982,0.00229844,0.00215393,0.316257,4.1962600000000004e-05,0.0157896,6.39625e-05,0.0320584,0.000371962,0.500108,0.500321,0.716259
5.62231e-06,3.507e-05,190804,1,0.00346184,0.000121792,0.00217596,0.00192091,0.316808,3.97265e-05,0.0157896,6.3657e-05,0.0323691,0.00027675,0.500108,0.500321,0.716809
5.66321e-06,3.13912e-05,190804,1,0.00310603,0.00012197,0.00243646,0.00171941,0.317359,4.44824e-05,0.0157896,6.342520000000001e-05,0.032095099999999994,0.000170395,0.500108,0.500321,0.71736
5.68131e-06,2.9413e-05,239583,1,0.00309297,0.00012337,0.00255879,0.00161106,0.31790999999999997,4.67158e-05,0.0157896,6.34139e-05,0.031456200000000004,4.44449e-05,0.500108,0.500321,0.717911
5.66537e-06,3.23202e-05,239583,1,0.00225445,0.000124471,0.00273916,0.00177029,0.318461,5.00089e-05,0.0157896,6.33187e-05,0.031007299999999998,7.87409e-05,0.500108,0.500321,0.718461
5.61834e-06,3.56523e-05,239583,1,0.00298894,0.00012505,0.00276884,0.0019527999999999998,0.31901199999999996,5.05507e-05,0.0157896,6.324319999999999e-05,0.031991200000000004,0.000209171,0.500108,0.500321,0.719012
5.5521699999999996e-06,3.7209099999999996e-05,239583,1,0.00298483,0.000125392,0.00267977,0.00203807,0.319563,4.89246e-05,0.0157896,6.328409999999999e-05,0.0327912,0.000243003,0.500108,0.500321,0.7195630000000001
5.48067e-06,3.84792e-05,239583,1,0.00214562,0.00012524200000000002,0.00249428,0.00210764,0.320114,4.5538100000000004e-05,0.0157896,6.32594e-05,0.0331365,0.000247802,0.500107,0.500321,0.720113
5.41094e-06,3.5299499999999996e-05,239583,1,0.00208435,0.00012414700000000002,0.00222517,0.00193348,0.32066500000000003,4.0625e-05,0.0157896,6.3148e-05,0.032333600000000004,0.000141315,0.500107,0.500321,0.7206640000000001
5.34624e-06,3.33461e-05,235229,1,0.00190989,0.000122683,0.00202469,0.00182648,0.321216,3.6964699999999995e-05,0.0157896,6.30338e-05,0.031444599999999996,2.82634e-05,0.500107,0.500321,0.721214
5.29414e-06,3.16502e-05,190636,1,0.00181382,0.000120475,0.00186494,0.0017335999999999999,0.321767,3.40481e-05,0.0157896,6.27038e-05,0.0320695,9.76975e-05,0.500107,0.500321,0.7217640000000001
5.2670699999999995e-06,2.80014e-05,194965,1,0.00214514,0.00011870299999999999,0.00191896,0.00153374,0.322318,3.50345e-05,0.0157896,6.25083e-05,0.0321391,0.000238558,0.500107,0.500321,0.7223149999999999
5.269630000000001e-06,2.79349e-05,194965,1,0.00230884,0.00011769100000000001,0.00184513,0.00153009,0.322869,3.3686500000000003e-05,0.0157896,6.23439e-05,0.031980400000000006,0.00032888599999999997,0.500107,0.500321,0.722865
5.30672e-06,2.5380700000000002e-05,177375,1,0.00271566,0.000119556,0.00185654,0.00139019,0.32342,3.38949e-05,0.0157896,6.27681e-05,0.032121699999999996,0.00038038599999999997,0.500107,0.500321,0.723416
5.38327e-06,2.67601e-05,178976,1,0.00284139,0.000122968,0.00205431,0.00146574,0.323971,3.75055e-05,0.0157896,6.34809e-05,0.0299626,0.00038768699999999995,0.500108,0.500321,0.723966
5.4809e-06,2.8870100000000003e-05,198611,1,0.00293763,0.000124232,0.00235131,0.00158132,0.324522,4.29279e-05,0.0157896,6.37071e-05,0.0288071,0.000365461,0.500108,0.500321,0.724517
5.56177e-06,3.05812e-05,198611,1,0.00262983,0.000123269,0.00237841,0.00167504,0.325073,4.34226e-05,0.0157896,6.35092e-05,0.028525799999999997,0.000269875,0.500108,0.500321,0.725068
0.0,0.00673491,157728,10,0.0463673,0.00473888,0.145263,0.0368895,0.00129214,0.026520599999999995,0.0157896,0.00149919,0.304343,0.291059,0.5001,0.5003,0.401363
0.00013396,0.0122109,157727,10,0.056805999999999995,0.00846914,0.191149,0.0668835,0.00258428,0.0348981,0.0157896,0.00292415,0.318368,0.305417,0.5001,0.5003,0.402658
0.00033947800000000005,0.016923,157791,10,0.0628015,0.0117566,0.233017,0.0926932,0.00387642,0.0425418,0.0157896,0.00431515,0.328397,0.31461999999999996,0.5001,0.5003,0.403955
0.000584064,0.0209994,157790,10,0.00215017,0.0148613,0.261739,0.115021,0.00516856,0.0477856,0.0157896,0.0056911,0.333356,0.31893499999999997,0.5001,0.5003,0.40525500000000003
0.000852588,0.024504599999999998,157855,10,0.0113382,0.017881499999999998,0.29536599999999996,0.13422,0.0064607,0.053925,0.0157896,0.00706126,0.337801,0.323466,0.5001,0.5003,0.406557
0.00113931,0.0275538,153247,10,0.0780418,0.0208294,0.343954,0.150922,0.00775284,0.0627957,0.0157896,0.00842663,0.340953,0.32593099999999997,0.5001,0.5003,0.407859
0.00143877,0.0307407,153246,10,0.0810819,0.0237666,0.383251,0.168377,0.00904498,0.06997010000000001,0.0157896,0.00979312,0.34124699999999997,0.327798,0.5001,0.5003,0.40916199999999997
0.00174621,0.0339171,157724,10,0.08268919999999999,0.026685400000000005,0.417738,0.185776,0.0103371,0.0762665,0.0157896,0.0111594,0.34279899999999996,0.328758,0.5001,0.5003,0.410473
0.00205781,0.036516,157470,10,0.0229717,0.029598900000000004,0.45804399999999995,0.200011,0.011629299999999999,0.08362510000000001,0.0157896,0.0125292,0.344858,0.330457,0.500101,0.500301,0.41179
0.00237193,0.038505000000000005,157470,10,0.06706480000000001,0.032523,0.48898,0.210905,0.0129214,0.08927310000000001,0.0157896,0.013904900000000001,0.347183,0.330972,0.500101,0.500301,0.413109
0.00268771,0.040394599999999996,157983,10,0.0604448,0.0354493,0.545279,0.221255,0.014213499999999999,0.0995516,0.0157896,0.0152845,0.34897,0.33364,0.5001,0.5003,0.414422
0.00300338,0.04211,157983,10,0.06429220000000001,0.0384392,0.5922430000000001,0.23065100000000002,0.015505700000000002,0.108126,0.0157896,0.016684900000000003,0.352948,0.336818,0.5001,0.5003,0.415736
0.0033209000000000003,0.043952099999999994,157406,10,0.08954669999999999,0.0415301,0.626318,0.24074099999999998,0.016797799999999998,0.114347,0.0157896,0.0181071,0.355928,0.339281,0.5001,0.5003,0.417059
0.0036433,0.0455046,157405,10,0.0909715,0.044698800000000004,0.675243,0.249245,0.018090000000000002,0.123279,0.0157896,0.0195451,0.357962,0.340783,0.5001,0.5003,0.418391
0.00396915,0.046747199999999996,161757,10,0.09247469999999999,0.0479199,0.726635,0.25605100000000003,0.0193821,0.132662,0.0157896,0.0209915,0.36068,0.342136,0.500099,0.5002989999999999,0.419724
0.00429717,0.0480598,161885,10,0.07051239999999999,0.0511954,0.798284,0.26324000000000003,0.0206742,0.145743,0.0157896,0.022449200000000002,0.362748,0.343463,0.500099,0.5002989999999999,0.42106400000000005
0.00462764,0.049145999999999995,161827,10,0.0980732,0.054525,0.8816309999999999,0.26919,0.0219664,0.160959,0.0157896,0.023919299999999998,0.365289,0.345321,0.500099,0.5002989999999999,0.42240900000000003
0.00496022,0.0500657,162014,10,0.26012199999999996,0.057871000000000006,0.944132,0.274227,0.0232585,0.17237,0.0157896,0.025394099999999996,0.366799,0.346458,0.500099,0.5002989999999999,0.42375100000000004
0.00529417,0.0514178,162014,10,0.41214700000000004,0.061241,0.9902219999999999,0.28163299999999997,0.0245507,0.180785,0.0157896,0.026873400000000002,0.368096,0.34891500000000003,0.500099,0.5002989999999999,0.425088
0.00562606,0.0525707,162080,10,0.469538,0.064792,1.0535299999999999,0.287948,0.0258428,0.192342,0.0157896,0.028386400000000003,0.37558800000000003,0.35360199999999997,0.500099,0.5002989999999999,0.42643400000000004
0.00596562,0.054532500000000005,165856,10,0.5031680000000001,0.06859019999999999,1.21475,0.298694,0.0271349,0.22177800000000003,0.0157896,0.029945199999999998,0.381128,0.357063,0.5000979999999999,0.5002989999999999,0.427796
0.00631466,0.0564102,165982,10,0.597492,0.0725646,1.32768,0.308979,0.028427099999999997,0.242394,0.0157896,0.0315372,0.385631,0.357763,0.5000979999999999,0.5002989999999999,0.429166
0.00667025,0.058212099999999996,165727,10,0.8741760000000001,0.0766934,1.4544700000000002,0.318848,0.0297192,0.265543,0.0157896,0.033164599999999995,0.38958899999999996,0.359626,0.5000979999999999,0.5002989999999999,0.430542
0.00702729,0.0599297,165726,10,1.17395,0.0809165,1.5363799999999999,0.328256,0.031011400000000005,0.280497,0.0157896,0.034810900000000006,0.390947,0.360815,0.5000979999999999,0.5002989999999999,0.431921
0.00738497,0.061555200000000004,165852,10,1.46169,0.0851403,1.61676,0.33716,0.032303500000000006,0.295172,0.0157896,0.0364593,0.39348099999999997,0.36225100000000005,0.5000979999999999,0.5002979999999999,0.43329700000000004
0.00773828,0.0631591,169952,10,1.9644599999999999,0.0899013,2.11278,0.345945,0.0335957,0.385731,0.0157896,0.038194599999999995,0.40237399999999995,0.370159,0.500097,0.5002979999999999,0.43468199999999996
0.00809397,0.06516459999999999,169952,10,2.48458,0.09528350000000001,2.44675,0.356929,0.034887800000000004,0.44670299999999996,0.0157896,0.0400081,0.407736,0.375355,0.500096,0.500297,0.43609499999999995
0.00845863,0.0672056,169952,10,2.87856,0.10094299999999999,2.62341,0.368109,0.0361799,0.478955,0.0157896,0.0418529,0.409465,0.375116,0.500096,0.500297,0.437511
0.00883086,0.06909589999999999,169952,10,3.55378,0.106589,2.76412,0.378463,0.0374721,0.504645,0.0157896,0.0437024,0.407862,0.373015,0.500096,0.500297,0.43891199999999997
0.00919901,0.07099960000000001,174111,10,5.82613,0.11346300000000001,4.69988,0.38889,0.0387642,0.858057,0.0157896,0.0456626,0.414836,0.38017,0.500096,0.500297,0.44031499999999996
0.00957303,0.0731979,174112,10,9.12926,0.122351,5.611000000000001,0.400931,0.0400564,1.0244,0.0157896,0.0477941,0.42353100000000005,0.389415,0.500095,0.500297,0.44176000000000004
0.00995852,0.0759456,174112,10,9.05598,0.13101,6.090380000000001,0.41598100000000005,0.0413485,1.11192,0.0157896,0.0499289,0.41698100000000005,0.37746999999999997,0.500096,0.500297,0.44319200000000003
0.0103223,0.07907760000000001,178208,10,40.8217,0.155883,17.3307,0.43313599999999997,0.0426406,3.1640599999999997,0.0157896,0.0527041,0.43513100000000005,0.394884,0.500095,0.500297,0.44463400000000003
0.0106617,0.07925239999999999,182304,10,21.0639,0.18019100000000002,20.7869,0.434093,0.0439328,3.7950699999999995,0.0157896,0.055563,0.412732,0.368639,0.500096,0.500296,0.44606899999999994
0.010845200000000001,0.07870260000000001,186400,10,57.8708,0.22202399999999997,33.5619,0.43108199999999997,0.045224900000000005,6.12739,0.0157896,0.0593285,0.42964399999999997,0.382233,0.500102,0.500307,0.44775299999999996
0.011044400000000001,0.0798827,190431,10,36.5881,0.247531,37.1967,0.437546,0.0465171,6.791,0.0157896,0.0634479,0.9783219999999999,0.9551700000000001,0.5,0.499988,0.605527
0.0112456,0.0805071,194527,10,21.6941,0.24838000000000002,29.334,0.44096499999999994,0.047809199999999996,5.35551,0.0157896,0.06577419999999999,0.993726,0.988583,0.499996,0.499987,0.605413
0.011581900000000001,0.0809403,198623,10,24.6807,0.255035,33.8586,0.44333900000000004,0.0491013,6.18157,0.0157896,0.0678284,0.9694229999999999,0.9468489999999999,0.49999799999999994,0.499993,0.605297
0.0120236,0.0813968,198623,10,30.4366,0.259403,25.9922,0.44583900000000004,0.0503935,4.7454,0.0157896,0.07001439999999999,0.9369040000000001,0.954158,0.49999799999999994,0.5,0.605251
0.012465799999999999,0.0817505,198623,10,25.9611,0.266123,24.2584,0.447776,0.0516856,4.42886,0.0157896,0.0719101,0.9781559999999999,0.997841,0.499996,0.499989,0.605126
0.0129571,0.08207439999999999,202719,10,23.0518,0.278568,23.0782,0.44955,0.052977800000000005,4.21339,0.0157896,0.073939,0.9350440000000001,0.957472,0.499996,0.500003,0.605039
0.0136261,0.0824044,206815,10,25.9796,0.290244,23.1513,0.451358,0.05426990000000001,4.22673,0.0157896,0.07603610000000001,0.891217,0.912767,0.500001,0.5,0.604959
0.0144196,0.0827206,223264,10,123.87700000000001,0.314933,48.3371,0.45308999999999994,0.055562,8.8249,0.0157896,0.0784758,0.831408,0.8484870000000001,0.500004,0.49999399999999994,0.604877
0.015230500000000001,0.08288330000000001,223264,10,28.0125,0.315603,24.5855,0.453981,0.056854199999999994,4.488569999999999,0.0157896,0.08039500000000001,0.904457,0.9286129999999999,0.500001,0.49999799999999994,0.6046729999999999
0.0158339,0.08304149999999999,231392,10,33.2134,0.328239,23.9312,0.454848,0.058146300000000005,4.36912,0.0157896,0.0827454,0.844986,0.867345,0.5,0.500004,0.6045590000000001
0.0165611,0.0832831,235553,10,51.6976,0.34324499999999997,28.4768,0.456171,0.0594385,5.1990099999999995,0.0157896,0.0853898,0.777357,0.798756,0.49999899999999997,0.49999399999999994,0.6044390000000001
0.017612700000000002,0.0834592,243745,10,45.3228,0.35777600000000004,32.0294,0.457136,0.0607306,5.8476099999999995,0.0157896,0.0880592,0.774771,0.805455,0.500001,0.499997,0.604371
0.019029900000000002,0.0836084,243745,10,163.697,0.403454,66.0727,0.457953,0.0620227,12.0629,0.0157896,0.0915322,0.7234149999999999,0.749684,0.49999799999999994,0.49999899999999997,0.604275
0.0224169,0.08362589999999999,252001,10,96.0864,0.401091,47.242,0.45804799999999996,0.0633149,8.62497,0.0157896,0.09404639999999999,0.7750779999999999,0.8083020000000001,0.499982,0.500005,0.604123
0.0253498,0.0835918,251937,10,58.8168,0.40879299999999996,38.2225,0.457862,0.06460700000000001,6.978289999999999,0.0157896,0.0965625,0.807975,0.845016,0.499974,0.5000020000000001,0.603881
0.0296334,0.0835681,251937,10,49.1033,0.42226099999999994,32.1976,0.45773199999999997,0.06589919999999999,5.8783199999999995,0.0157896,0.0994478,0.777054,0.8134779999999999,0.49997299999999995,0.49999,0.603708
0.035151999999999996,0.0835192,256033,10,44.9176,0.43812799999999996,35.438,0.45746400000000004,0.0671913,6.46992,0.0157896,0.102404,0.766509,0.8061729999999999,0.49996,0.499988,0.60354
0.040729400000000006,0.0834748,260129,10,70.1964,0.457583,35.3451,0.457221,0.0684834,6.45296,0.0157896,0.105524,0.771587,0.813974,0.49995,0.499983,0.603359
0.047131,0.0833572,268322,10,129.094,0.47701800000000005,69.5276,0.45657600000000004,0.06977560000000001,12.6937,0.0157896,0.10833599999999999,0.8466469999999999,0.8972829999999999,0.49995,0.499992,0.603173
0.0522553,0.08316230000000001,276514,10,99.088,0.4821,53.5378,0.455509,0.0710677,9.7744,0.0157896,0.110528,0.8973909999999999,0.952558,0.499938,0.499992,0.603008
0.057454,0.0829693,272417,10,138.765,0.499489,67.0868,0.454452,0.07235989999999999,12.248,0.0157896,0.11329600000000001,0.845664,0.8983059999999999,0.499925,0.49998100000000006,0.602825
0.0618139,0.0827149,272417,10,64.3407,0.500822,42.7204,0.453059,0.073652,7.7994699999999995,0.0157896,0.115619,0.891231,0.9508200000000001,0.49991599999999997,0.499993,0.602583
0.06819689999999999,0.082498,276513,10,158.376,0.5368390000000001,72.889,0.451871,0.0749441,13.3073,0.0157896,0.118798,0.8247559999999999,0.88297,0.49989300000000003,0.499992,0.602367
0.07820369999999999,0.08219560000000001,260063,10,103.67299999999999,0.535896,51.7276,0.45021400000000006,0.0762363,9.44391,0.0157896,0.12081800000000001,0.9279120000000001,0.997977,0.49989300000000003,0.499997,0.602278
0.08613530000000001,0.0818831,264159,10,94.1329,0.527556,50.7701,0.44850200000000007,0.0775284,9.26909,0.0157896,0.12278399999999999,0.937692,0.9864799999999999,0.49986400000000003,0.499979,0.60201
0.0961793,0.0815908,264159,10,80.3073,0.543117,41.878,0.446902,0.0788206,7.64566,0.0157896,0.12545499999999998,0.8806870000000001,0.955016,0.49986099999999994,0.499985,0.601805
0.0,0.173379,157793,100,9.512,0.018170099999999998,0.45982700000000004,0.094966,0.00312502,0.839505,0.0157896,0.00649573,0.992175,1.2187700000000001,0.5001,0.5003,0.403196
0.00097728,0.282879,157794,100,11.1237,0.0323266,0.691487,0.154943,0.00625003,1.26245,0.0157896,0.0125401,1.32954,1.56039,0.5001,0.5003,0.40637399999999996
0.00238233,0.394058,157471,100,12.9245,0.0462265,0.9955440000000001,0.21584,0.00937505,1.8175599999999998,0.0157896,0.0185381,1.5581399999999999,1.75945,0.5001,0.5003,0.409586
0.00396562,0.523487,157983,100,14.9676,0.0619259,1.34151,0.28673200000000004,0.0125001,2.44919,0.0157896,0.024934099999999997,1.71134,1.88549,0.500099,0.5002989999999999,0.412843
0.00559526,0.65886,161694,100,41.5021,0.083589,2.62038,0.360881,0.0156251,4.78402,0.0157896,0.0322224,1.9835099999999999,2.13239,0.5000979999999999,0.5002979999999999,0.416127
0.00733572,1.18936,170016,100,69.2397,0.111856,3.63279,0.651455,0.0187501,6.63238,0.0157896,0.040173400000000005,2.23063,2.34817,0.500097,0.500297,0.41948500000000005
0.00897308,7.76541,165920,100,8179.01,1.1453,173.058,4.2533900000000004,0.021875099999999998,315.952,0.0157896,0.100077,2.40251,2.47073,0.5000939999999999,0.5002949999999999,0.422882
0.358551,24796.3,76073,100,13061900.0,337.653,17971.8,13581.8,0.025000099999999997,32811.0,0.0157896,259.73400000000004,11447.4,1027.08,0.499878,0.49973900000000004,0.601318
0.0,1.85533,157793,1000,115.273,0.0232699,0.692391,0.101623,0.00312502,12.640999999999998,0.0157896,0.00789733,26.971,29.7405,0.5001,0.5003,0.403196
0.00131562,3.057,157597,1000,135.768,0.039190499999999996,0.9096989999999999,0.167443,0.00625003,16.6084,0.0157896,0.0147689,31.016,33.924,0.500099,0.5002989999999999,0.406404
0.00323572,4.28428,157470,1000,157.423,0.054495100000000005,1.24031,0.234665,0.00937505,22.6443,0.0157896,0.021379699999999998,33.9531,36.5266,0.500099,0.5002989999999999,0.409663
0.00537982,5.81923,157984,1000,186.532,0.0739779,1.7619900000000002,0.31874,0.0125001,32.1687,0.0157896,0.0288933,35.9877,38.2198,0.500097,0.5002979999999999,0.412966
0.00758094,12.0853,161824,1000,992.664,0.109372,6.06354,0.661957,0.0156251,110.70200000000001,0.0157896,0.0377867,39.8939,41.5983,0.500095,0.5002949999999999,0.416313
0.00983261,39.461999999999996,165919,1000,20779.4,0.627274,117.89299999999999,2.16147,0.0187501,2152.37,0.0157896,0.0701654,45.4483,47.0888,0.5000939999999999,0.5002939999999999,0.419729
0.0521806,1976030.0,190296,1000,9677300000.0,7391.77,270064.0,108234.0,0.021875099999999998,4930570.0,0.0157896,6369.41,7768130.0,3756200.0,0.4999,0.500029,0.6057060000000001
0.0,6.11466e-06,141160,1,0.00443192,5.44848e-05,0.00150481,0.00105909,0.000550971,8.688010000000001e-06,0.0157896,1.1540499999999999e-05,0.0319068,0.000518262,0.5001,0.5003,0.400622
1.19797e-07,1.10301e-05,141160,1,0.00461204,9.64961e-05,0.00218814,0.00191046,0.00110194,1.26333e-05,0.0157896,2.1518000000000003e-05,0.0321542,0.000497658,0.5001,0.5003,0.401173
2.82386e-07,1.53712e-05,79137,1,0.00441311,0.00012998,0.00309456,0.00266237,0.00165291,1.7866500000000002e-05,0.0157896,3.0316799999999997e-05,0.031692200000000004,0.000407132,0.5001,0.5003,0.40172399999999997
4.4717100000000003e-07,1.88174e-05,79137,1,0.00398983,0.00015644299999999998,0.00367369,0.00325928,0.00220388,2.121e-05,0.0157896,3.79812e-05,0.0308688,0.000316031,0.5001,0.5003,0.402275
5.77715e-07,1.96566e-05,79137,1,0.00349314,0.00017753200000000002,0.00389615,0.00340463,0.00275485,2.24944e-05,0.0157896,4.46404e-05,0.030685400000000005,0.000218622,0.5001,0.5003,0.402826
6.587189999999999e-07,2.15586e-05,97056,1,0.00353924,0.000194797,0.00390882,0.00373406,0.00330582,2.25675e-05,0.0157896,5.05124e-05,0.0317458,0.000123824,0.5001,0.5003,0.403377
6.88711e-07,2.28429e-05,55202,1,0.00341226,0.00021004299999999998,0.00412673,0.00395651,0.00385679,2.38257e-05,0.0157896,5.58759e-05,0.0324746,0.00011156200000000001,0.5001,0.5003,0.403927
6.786329999999999e-07,2.3465799999999998e-05,55202,1,0.00331751,0.000225556,0.00423926,0.0040644,0.00440776,2.4475300000000003e-05,0.0157896,6.127859999999999e-05,0.032639299999999996,0.00011430799999999999,0.5001,0.5003,0.404478
6.44792e-07,2.3786799999999997e-05,55134,1,0.0030078,0.000241379,0.00430666,0.00412,0.00495873,2.48645e-05,0.0157896,6.68258e-05,0.0321462,0.000201171,0.5001,0.5003,0.405028
6.06621e-07,2.3657399999999998e-05,100371,1,0.00317705,0.000258212,0.00441103,0.00409759,0.00550971,2.54671e-05,0.0157896,7.25946e-05,0.0313796,0.000271401,0.5001,0.5003,0.405579
5.84129e-07,2.49296e-05,116908,1,0.00365181,0.000276338,0.00467421,0.00431794,0.00606068,2.69866e-05,0.0157896,7.86584e-05,0.031727,0.000404509,0.5001,0.5003,0.40613
5.90347e-07,2.75633e-05,116908,1,0.00407969,0.00029624400000000003,0.00508882,0.004774100000000001,0.00661165,2.93803e-05,0.0157896,8.513959999999999e-05,0.0317325,0.00049445,0.5001,0.5003,0.406681
6.459180000000001e-07,3.0328400000000003e-05,157728,1,0.00450912,0.000317723,0.00558857,0.00525303,0.00716262,3.22656e-05,0.0157896,9.19799e-05,0.0319015,0.000525016,0.5001,0.5003,0.407231
7.61791e-07,3.4413000000000004e-05,115938,1,0.00500819,0.000341151,0.006286600000000001,0.00596052,0.00771359,3.62957e-05,0.0157896,9.915649999999999e-05,0.0320897,0.000545871,0.5001,0.5003,0.40778200000000003
9.38162e-07,3.68628e-05,115938,1,0.00499071,0.00036373300000000004,0.00663592,0.00638483,0.00826456,3.83125e-05,0.0157896,0.000106196,0.0296536,0.000572441,0.5001,0.5003,0.408333
1.12551e-06,3.6664699999999995e-05,157728,1,0.00436012,0.00038184300000000004,0.006986399999999999,0.00635051,0.00881553,4.0336e-05,0.0157896,0.000112195,0.0286147,0.000545894,0.5001,0.5003,0.408884
1.2809e-06,3.73573e-05,157728,1,0.00358023,0.000396281,0.00730042,0.00647047,0.0093665,4.2149e-05,0.0157896,0.00011730700000000001,0.028521800000000003,0.000475583,0.5001,0.5003,0.409435
1.3756299999999998e-06,3.83621e-05,157727,1,0.00318135,0.00040931699999999997,0.00755571,0.00664451,0.00991747,4.36229e-05,0.0157896,0.000121938,0.0285817,0.00034588,0.5001,0.5003,0.409987
1.4134999999999999e-06,3.88947e-05,157727,1,0.00280376,0.000421635,0.00774599,0.00673676,0.0104684,4.4721499999999995e-05,0.0157896,0.000126224,0.0285067,0.00018898,0.5001,0.5003,0.410538
1.39886e-06,3.91514e-05,157727,1,0.00278267,0.000434152,0.00779175,0.00678123,0.0110194,4.49857e-05,0.0157896,0.00013055,0.0287875,0.00014242,0.5001,0.5003,0.41108900000000004
1.33782e-06,3.91511e-05,112595,1,0.00281291,0.00044661900000000004,0.00776444,0.00678117,0.0115704,4.4828000000000005e-05,0.0157896,0.00013466700000000002,0.028811700000000003,0.00014070399999999999,0.5001,0.5003,0.411641
1.23578e-06,4.03611e-05,112595,1,0.00339306,0.0004593,0.00826574,0.00699076,0.0121214,4.77222e-05,0.0157896,0.000138707,0.0291183,0.00010891799999999999,0.5001,0.5003,0.412192
1.11584e-06,4.2559300000000004e-05,111840,1,0.00345973,0.000472562,0.00855616,0.00737149,0.0126723,4.9399e-05,0.0157896,0.00014285600000000002,0.030166900000000003,7.32055e-05,0.500101,0.5003,0.412743
1.00277e-06,4.46159e-05,111840,1,0.00279565,0.000486086,0.0088383,0.00772771,0.0132233,5.10279e-05,0.0157896,0.000147048,0.0324207,0.00012445200000000002,0.500101,0.500301,0.41329499999999997
9.21996e-07,4.61041e-05,111840,1,0.00331444,0.000499497,0.00895625,0.00798547,0.0137743,5.17089e-05,0.0157896,0.000151325,0.0321599,0.000221581,0.500101,0.500301,0.413846
8.94705e-07,4.754e-05,116691,1,0.00331966,0.000512511,0.00959426,0.00823417,0.014325200000000001,5.53925e-05,0.0157896,0.000155634,0.031957799999999995,0.000313628,0.500101,0.500301,0.414397
9.19156e-07,5.025229999999999e-05,116691,1,0.00334482,0.000525201,0.0100966,0.00870395,0.014876200000000001,5.8292600000000005e-05,0.0157896,0.000160006,0.031713099999999994,0.00039385900000000004,0.500101,0.500301,0.414948
9.81144e-07,5.18833e-05,116691,1,0.003587,0.000537123,0.010309899999999999,0.00898646,0.015427200000000002,5.9523999999999995e-05,0.0157896,0.000164267,0.0310878,0.000477435,0.500101,0.500301,0.41549899999999995
1.07248e-06,5.19198e-05,116691,1,0.00363446,0.000547676,0.0100913,0.00899278,0.015978100000000002,5.82624e-05,0.0157896,0.000168228,0.0317423,0.000504575,0.5001,0.500301,0.416049
1.1770299999999999e-06,5.12066e-05,116691,1,0.00344287,0.00055717,0.00951518,0.00886924,0.016529099999999998,5.4935900000000004e-05,0.0157896,0.000171854,0.0323628,0.000460041,0.5001,0.500301,0.4166
1.26226e-06,4.92533e-05,115936,1,0.00329654,0.000564874,0.00853492,0.00853093,0.017080099999999997,4.92764e-05,0.0157896,0.000174942,0.0321448,0.00040736300000000005,0.5001,0.5003,0.41715100000000005
1.3138999999999998e-06,4.57747e-05,101152,1,0.00282667,0.000571784,0.00815141,0.00792842,0.017631099999999997,4.7062200000000005e-05,0.0157896,0.00017762599999999998,0.031609899999999996,0.00029381599999999997,0.5001,0.5003,0.417702
1.32674e-06,4.46063e-05,101152,1,0.00267075,0.000577748,0.00848415,0.00772604,0.018182,4.8983199999999995e-05,0.0157896,0.000179853,0.030777299999999997,0.000162555,0.5001,0.5003,0.418253
1.29642e-06,4.59329e-05,101152,1,0.00269334,0.000583293,0.00865086,0.00795582,0.018733,4.99457e-05,0.0157896,0.00018177200000000002,0.0312709,6.496199999999999e-05,0.5001,0.5003,0.418804
1.2201e-06,4.66712e-05,101152,1,0.0036298000000000003,0.000587941,0.00869077,0.00808368,0.019284,5.0176199999999996e-05,0.0157896,0.000183322,0.0321404,1.091e-05,0.5001,0.5003,0.41935500000000003
1.10394e-06,4.67204e-05,101152,1,0.00272617,0.000591658,0.00857149,0.00809222,0.019834900000000003,4.94875e-05,0.0157896,0.000184582,0.032586500000000004,1.5305599999999998e-05,0.5001,0.5003,0.41990500000000003
9.619459999999998e-07,4.59715e-05,105248,1,0.00249176,0.000595689,0.008642700000000001,0.0079625,0.020385900000000002,4.98986e-05,0.0157896,0.000186076,0.032389999999999995,4.79776e-05,0.5001,0.5003,0.42045600000000005
8.17419e-07,4.6813e-05,105248,1,0.00247188,0.000599232,0.00892912,0.00810826,0.0209369,5.15523e-05,0.0157896,0.00018759200000000002,0.0320446,0.00015429299999999998,0.5001,0.5003,0.42100600000000005
6.842109999999999e-07,4.78453e-05,105248,1,0.00274205,0.000602594,0.00905721,0.00828705,0.0214879,5.22918e-05,0.0157896,0.00018915,0.03175,0.00023804099999999998,0.5001,0.5003,0.42155699999999996
5.84485e-07,4.81591e-05,105248,1,0.00325312,0.0006060940000000001,0.00899753,0.00834141,0.0220388,5.19472e-05,0.0157896,0.00019079400000000002,0.0320458,0.00037667800000000003,0.5001,0.5003,0.422108
5.29874e-07,4.7552399999999996e-05,109344,1,0.00370602,0.0006099069999999999,0.00872852,0.00823633,0.0225898,5.03941e-05,0.0157896,0.00019254599999999998,0.0315974,0.000474807,0.5001,0.5003,0.422658
5.30057e-07,4.7021800000000004e-05,109344,1,0.00426768,0.000613909,0.00869595,0.00814442,0.0231408,5.0206099999999994e-05,0.0157896,0.00019427799999999999,0.0318738,0.000528451,0.5001,0.5003,0.423209
5.85263e-07,4.7188e-05,109344,1,0.00456633,0.000619147,0.00853958,0.0081732,0.0236917,4.93033e-05,0.0157896,0.000196262,0.030804200000000004,0.000517394,0.5001,0.5003,0.42376
6.91713e-07,4.7598999999999996e-05,108499,1,0.00444758,0.000623211,0.00856644,0.00824439,0.024242700000000002,4.94584e-05,0.0157896,0.00019789799999999998,0.0293094,0.000528742,0.5001,0.5003,0.424311
8.053430000000001e-07,4.82195e-05,108499,1,0.00434112,0.0006244919999999999,0.00872091,0.00835187,0.024793700000000002,5.0350200000000005e-05,0.0157896,0.000198673,0.028577999999999996,0.00047722300000000004,0.5001,0.5003,0.42486199999999996
8.841079999999999e-07,4.85838e-05,108499,1,0.00391255,0.000623374,0.008699,0.00841496,0.0253446,5.02237e-05,0.0157896,0.000198748,0.028508600000000002,0.00037662800000000005,0.5001,0.5003,0.425413
9.07017e-07,4.81979e-05,111840,1,0.00386881,0.000620559,0.0084986,0.00834813,0.025895599999999994,4.9066599999999995e-05,0.0157896,0.00019831900000000002,0.028693599999999996,0.00023161299999999998,0.5001,0.5003,0.425965
8.71587e-07,4.71333e-05,111840,1,0.00303467,0.000617134,0.00845416,0.00816372,0.0264466,4.88101e-05,0.0157896,0.00019769900000000002,0.028741500000000003,0.000124819,0.5001,0.5003,0.426516
7.794129999999999e-07,4.67094e-05,113438,1,0.00287123,0.000613355,0.00841175,0.0080903,0.0269976,4.856520000000001e-05,0.0157896,0.00019691900000000002,0.028793,9.41448e-05,0.5001,0.5003,0.42706700000000003
6.42541e-07,4.6308900000000007e-05,115936,1,0.00276756,0.000609119,0.00856904,0.00802093,0.0275485,4.94734e-05,0.0157896,0.000195879,0.028779000000000002,7.48273e-05,0.500101,0.5003,0.42761800000000005
4.74089e-07,4.69989e-05,115936,1,0.00292373,0.000604731,0.00891542,0.00814046,0.0280995,5.14732e-05,0.0157896,0.00019470599999999998,0.029298700000000004,5.26952e-05,0.500101,0.500301,0.42817
2.97769e-07,4.8367e-05,115936,1,0.00295424,0.000600776,0.00913709,0.00837741,0.0286505,5.2753e-05,0.0157896,0.000193637,0.0306116,3.24641e-05,0.500101,0.500301,0.428721
1.40433e-07,4.9482e-05,115936,1,0.00281673,0.0005968740000000001,0.00929176,0.00857054,0.029201400000000002,5.3646e-05,0.0157896,0.000192578,0.0324194,9.26227e-05,0.500101,0.500301,0.42927200000000004
2.7902e-08,5.00108e-05,115936,1,0.00283085,0.000593174,0.00930302,0.00866212,0.029752400000000002,5.3711e-05,0.0157896,0.00019167599999999997,0.032055,0.000200598,0.500101,0.500301,0.429824
2.4589900000000002e-08,5.00319e-05,120876,1,0.00321655,0.000589261,0.00934941,0.00866579,0.030303399999999998,5.39788e-05,0.0157896,0.000190862,0.0322782,0.000309183,0.500101,0.500301,0.430375
1.9459099999999998e-08,4.87713e-05,120876,1,0.00314311,0.000585161,0.00958475,0.00844744,0.0308543,5.5337600000000004e-05,0.0157896,0.00019010400000000002,0.0316987,0.000392194,0.500101,0.500301,0.430925
2.77943e-08,4.81487e-05,120787,1,0.00369044,0.000580592,0.00949998,0.0083396,0.0314053,5.4848199999999994e-05,0.0157896,0.000189285,0.0312883,0.00047106599999999997,0.500101,0.500301,0.431476
1.08727e-07,4.7770100000000005e-05,120787,1,0.00371513,0.0005749080000000001,0.00915144,0.00827403,0.0319563,5.28359e-05,0.0157896,0.00018816299999999998,0.0319618,0.00046995,0.500101,0.500301,0.43202700000000005
2.0216599999999999e-07,4.61225e-05,120787,1,0.00518427,0.000568155,0.00836685,0.00798865,0.032507299999999996,4.8306e-05,0.0157896,0.000186622,0.0322464,0.000400641,0.500101,0.500301,0.43257799999999996
2.77082e-07,4.1570200000000004e-05,105248,1,0.00438734,0.0005604609999999999,0.00766763,0.00720017,0.033058199999999996,4.42691e-05,0.0157896,0.00018472400000000002,0.0320388,0.00032954699999999997,0.500101,0.500301,0.433129
3.24699e-07,4.20124e-05,105248,1,0.00450785,0.000552483,0.00796794,0.00727676,0.0336092,4.60029e-05,0.0157896,0.000182597,0.0314585,0.000207735,0.5001,0.500301,0.433679
3.3680500000000003e-07,4.27005e-05,105248,1,0.00382175,0.000543802,0.00809342,0.00739595,0.034160199999999995,4.6727399999999996e-05,0.0157896,0.000180125,0.0308395,8.9513e-05,0.5001,0.500301,0.43423
3.07e-07,4.28928e-05,105248,1,0.00371075,0.0005345969999999999,0.00809902,0.00742925,0.0347111,4.6759700000000006e-05,0.0157896,0.00017732799999999998,0.0316298,1.17378e-05,0.5001,0.5003,0.43478100000000003
2.38771e-07,4.26197e-05,105248,1,0.00349324,0.00052472,0.00799964,0.00738195,0.0352621,4.61859e-05,0.0157896,0.00017422,0.032424400000000006,3.75989e-05,0.5001,0.5003,0.435332
1.40607e-07,4.16149e-05,105248,1,0.00336726,0.00051459,0.00772161,0.00720791,0.0358131,4.45807e-05,0.0157896,0.000171125,0.0327117,4.04126e-05,0.5001,0.5003,0.435883
3.56483e-08,4.09997e-05,109344,1,0.00343146,0.000504881,0.00767606,0.00710137,0.036364099999999996,4.4317700000000004e-05,0.0157896,0.000168325,0.0323154,4.3026000000000004e-05,0.5001,0.5003,0.436433
6.49972e-08,4.12275e-05,109344,1,0.0035150999999999997,0.000494956,0.00770086,0.00714082,0.036914999999999996,4.44609e-05,0.0157896,0.000165584,0.0314944,0.00013272700000000002,0.5001,0.5003,0.43698400000000004
1.45129e-07,4.08197e-05,109344,1,0.00350826,0.00048516699999999994,0.00758559,0.00707019,0.037466,4.37954e-05,0.0157896,0.000162985,0.031859,0.000259491,0.5001,0.5003,0.43753400000000003
1.8489e-07,3.96093e-05,109344,1,0.00370556,0.000475835,0.00725211,0.00686054,0.038017,4.1870100000000004e-05,0.0157896,0.00016060600000000001,0.0321683,0.000378898,0.5001,0.5003,0.43808500000000006
1.77183e-07,3.79309e-05,113440,1,0.00413465,0.00046710699999999997,0.00679898,0.00656984,0.0385679,3.92539e-05,0.0157896,0.000158429,0.0317921,0.00046743699999999996,0.5001,0.5003,0.43863599999999997
1.11466e-07,3.70735e-05,113440,1,0.00474888,0.000459539,0.00648704,0.00642132,0.039118900000000005,3.74529e-05,0.0157896,0.000156486,0.0320588,0.00050133,0.5001,0.5003,0.43918599999999997
1.2339799999999999e-08,3.60768e-05,124130,1,0.00500789,0.000453475,0.00644687,0.00624869,0.0396699,3.7221e-05,0.0157896,0.000154907,0.030036200000000002,0.000495678,0.5001,0.5003,0.439737
1.8170200000000002e-07,3.53185e-05,124130,1,0.00520747,0.000445782,0.00637165,0.00611735,0.0402208,3.67867e-05,0.0157896,0.000152858,0.0288601,0.000485478,0.5001,0.5003,0.440288
3.56756e-07,3.4505e-05,113376,1,0.00516458,0.000435751,0.00597645,0.00597645,0.040771800000000004,3.4505e-05,0.0157896,0.00015015799999999998,0.0283356,0.000412009,0.5001,0.5003,0.44083900000000004
4.98046e-07,3.33794e-05,115936,1,0.00513479,0.000423984,0.00592574,0.00578148,0.0413228,3.42123e-05,0.0157896,0.00014691700000000002,0.0285685,0.000323252,0.5001,0.5003,0.44138999999999995
5.86089e-07,3.21083e-05,115936,1,0.00483655,0.000411303,0.00585553,0.00556132,0.0418738,3.38069e-05,0.0157896,0.00014338,0.028658199999999998,0.000164743,0.500101,0.500301,0.441942
6.25368e-07,3.14517e-05,117534,1,0.00418323,0.000398951,0.00587125,0.0054476,0.042424699999999996,3.38977e-05,0.0157896,0.000139961,0.0287344,9.16456e-05,0.500101,0.500301,0.442493
6.165890000000001e-07,3.03314e-05,117534,1,0.00391848,0.00038669,0.00574685,0.00525355,0.04297569999999999,3.3179499999999996e-05,0.0157896,0.000136461,0.0289988,7.67276e-05,0.500101,0.500301,0.44304399999999994
5.70977e-07,2.9335e-05,120787,1,0.00400389,0.000374728,0.00599168,0.00508098,0.0435267,3.4593e-05,0.0157896,0.000132904,0.028976,5.2413199999999995e-05,0.500101,0.500301,0.443596
5.05778e-07,2.95967e-05,120787,1,0.00403499,0.000363155,0.0060606,0.00512631,0.0440776,3.4990900000000004e-05,0.0157896,0.000129328,0.029839499999999998,3.1426e-05,0.500101,0.500301,0.444147
4.41066e-07,3.01007e-05,120032,1,0.00413766,0.000352527,0.00610905,0.0052136000000000005,0.0446286,3.52706e-05,0.0157896,0.000125957,0.0318342,1.6376199999999997e-05,0.500101,0.500301,0.444698
4.15186e-07,3.02294e-05,120032,1,0.00415704,0.0003423,0.00605454,0.00523589,0.0451796,3.49559e-05,0.0157896,0.000122669,0.032315300000000005,0.00011282700000000001,0.500101,0.500302,0.445249
4.4721299999999997e-07,2.9859e-05,124972,1,0.0046515,0.00033233199999999996,0.00618564,0.00517173,0.045730599999999996,3.57128e-05,0.0157896,0.000119515,0.0318449,0.00023711099999999997,0.500101,0.500302,0.445801
5.37158e-07,2.98273e-05,124972,1,0.00495896,0.00032231,0.00641046,0.00516624,0.0462815,3.70108e-05,0.0157896,0.000116466,0.0320878,0.00033130199999999995,0.500101,0.500302,0.446351
6.765739999999999e-07,2.94463e-05,124972,1,0.00539537,0.000311843,0.00639826,0.00510025,0.0468325,3.69404e-05,0.0157896,0.000113454,0.031562599999999996,0.000412163,0.500101,0.500302,0.446902
8.57821e-07,2.76048e-05,124883,1,0.00529836,0.000301141,0.00605011,0.00478129,0.047383499999999995,3.49303e-05,0.0157896,0.00011052700000000001,0.031674900000000006,0.00048249400000000003,0.500101,0.500302,0.447453
1.0679600000000001e-06,2.4699200000000002e-05,124883,1,0.00570112,0.000290663,0.00544346,0.00427802,0.0479344,3.1427800000000004e-05,0.0157896,0.00010766,0.031958799999999996,0.00044663300000000005,0.500101,0.500302,0.448004
1.28454e-06,2.1539e-05,124884,1,0.00685084,0.00027978599999999997,0.00450884,0.00373067,0.048485400000000005,2.6031799999999997e-05,0.0157896,0.000104634,0.0322521,0.000380178,0.500101,0.500301,0.448554
1.4833100000000001e-06,1.98951e-05,128979,1,0.00614841,0.000269714,0.00407635,0.00344594,0.0490364,2.35348e-05,0.0157896,0.00010166899999999999,0.0318236,0.000262249,0.500101,0.500301,0.44910500000000003
1.6633500000000001e-06,2.00642e-05,128979,1,0.00605858,0.000261262,0.00432147,0.00347523,0.04958730000000001,2.495e-05,0.0157896,9.88164e-05,0.0309654,0.000139759,0.500101,0.500301,0.44965600000000006
1.80554e-06,1.99401e-05,128979,1,0.00489902,0.000253797,0.00442348,0.00345372,0.050138300000000004,2.5539e-05,0.0157896,9.602969999999999e-05,0.0308548,2.40461e-05,0.500101,0.500301,0.45020699999999997
1.91178e-06,1.94999e-05,128224,1,0.00483851,0.000246978,0.00438925,0.00337748,0.0506893,2.5341399999999998e-05,0.0157896,9.335329999999999e-05,0.0320335,6.20186e-05,0.500101,0.500301,0.450758
1.9927900000000004e-06,1.94568e-05,169951,1,0.00477485,0.00024066700000000002,0.00447687,0.00337002,0.0512403,2.58472e-05,0.0157896,9.09174e-05,0.0326358,5.97768e-05,0.500101,0.500301,0.451309
2.05944e-06,2.0110999999999998e-05,169951,1,0.00415967,0.000234942,0.00446408,0.00348333,0.05179119999999999,2.57733e-05,0.0157896,8.86932e-05,0.032782099999999995,3.16668e-05,0.5001,0.500301,0.451859
2.11482e-06,1.65589e-05,165597,1,0.00425764,0.000229652,0.00429721,0.00286809,0.052342200000000005,2.4809899999999998e-05,0.0157896,8.679690000000001e-05,0.0322068,7.58413e-05,0.5001,0.500301,0.45241000000000003
2.17447e-06,1.64578e-05,128225,1,0.00438295,0.0002247,0.00417333,0.00285057,0.0528932,2.4094699999999998e-05,0.0157896,8.51935e-05,0.0315268,0.000130751,0.5001,0.500301,0.45296000000000003
2.26255e-06,1.85313e-05,128225,1,0.00427157,0.000220639,0.00385827,0.00320973,0.0534441,2.22757e-05,0.0157896,8.39875e-05,0.0319213,0.000280025,0.5001,0.500301,0.45351099999999994
2.3988599999999998e-06,1.9852e-05,67743,1,0.0046307,0.00021824099999999999,0.00343847,0.00343847,0.053995100000000004,1.9852e-05,0.0157896,8.33811e-05,0.0319447,0.000405382,0.5001,0.500301,0.45406199999999997
2.5919099999999995e-06,2.04981e-05,67743,1,0.00489333,0.00021813599999999999,0.00355037,0.00355037,0.0545461,2.04981e-05,0.0157896,8.34384e-05,0.031974,0.000479115,0.5001,0.500301,0.454612
2.8522000000000004e-06,2.16188e-05,67549,1,0.00532834,0.000221915,0.00374448,0.00374448,0.0550971,2.16188e-05,0.0157896,8.43582e-05,0.0322893,0.000492521,0.5001,0.500301,0.455163
3.17952e-06,2.18762e-05,67549,1,0.00551852,0.00022732,0.00378908,0.00378908,0.055648,2.18762e-05,0.0157896,8.55992e-05,0.0295687,0.000520631,0.5001,0.500301,0.455714
3.5333099999999995e-06,2.0876500000000002e-05,165599,1,0.00535652,0.00023062400000000002,0.00415857,0.00361592,0.056199,2.4009499999999998e-05,0.0157896,8.631e-05,0.0287164,0.000471742,0.500101,0.500301,0.456265
3.87088e-06,1.90087e-05,165599,1,0.00526164,0.00023175,0.00460726,0.0032924,0.05675,2.6600000000000003e-05,0.0157896,8.6465e-05,0.0286481,0.000377645,0.500101,0.500301,0.456816
4.1527e-06,1.9480699999999998e-05,165599,1,0.00514204,0.00023308900000000002,0.00482648,0.00337416,0.0573009,2.7865700000000003e-05,0.0157896,8.66575e-05,0.0287007,0.000249087,0.500101,0.500301,0.457367
4.3698e-06,2.0168199999999998e-05,165599,1,0.00454159,0.00023556,0.00486874,0.00349324,0.0578519,2.81097e-05,0.0157896,8.700920000000001e-05,0.0284923,0.000115081,0.500101,0.500301,0.45791800000000005
4.5232999999999995e-06,2.21335e-05,165599,1,0.00424688,0.000239189,0.00476243,0.00383364,0.0584029,2.7495900000000002e-05,0.0157896,8.74314e-05,0.0290133,5.04937e-05,0.500101,0.500301,0.45847
4.62598e-06,2.41188e-05,165599,1,0.00413854,0.00024399599999999999,0.00453564,0.00417751,0.0589538,2.61865e-05,0.0157896,8.79239e-05,0.0289459,3.52928e-05,0.500101,0.500302,0.459021
4.70045e-06,2.34215e-05,170271,1,0.00393453,0.000249236,0.00444433,0.00405672,0.059504800000000004,2.56594e-05,0.0157896,8.842620000000001e-05,0.029190800000000003,8.65341e-06,0.500101,0.500302,0.45957200000000004
4.76351e-06,2.5976900000000002e-05,170271,1,0.00408374,0.000254944,0.00460879,0.00449933,0.0600558,2.6608800000000002e-05,0.0157896,8.9143e-05,0.0302444,3.17134e-05,0.500101,0.500302,0.46012299999999995
4.83829e-06,2.8239000000000002e-05,71773,1,0.00430364,0.000261538,0.00489114,0.00489114,0.060606799999999995,2.8239000000000002e-05,0.0157896,9.00816e-05,0.0325475,2.6419899999999998e-05,0.500101,0.500302,0.460675
4.940519999999999e-06,2.9929099999999998e-05,71773,1,0.00448379,0.000267486,0.00518387,0.00518387,0.0611577,2.9929099999999998e-05,0.0157896,9.099229999999999e-05,0.0322015,0.000146076,0.500101,0.500302,0.461226
5.0821e-06,2.8545e-05,71841,1,0.00491453,0.000272425,0.00494415,0.00494415,0.0617087,2.8545e-05,0.0157896,9.183959999999999e-05,0.032144599999999995,0.000250381,0.500102,0.500302,0.46177700000000005
5.26409e-06,2.61555e-05,170017,1,0.00510181,0.000275975,0.00480284,0.00453027,0.0622597,2.7729200000000002e-05,0.0157896,9.24823e-05,0.0318258,0.00035251699999999995,0.500101,0.500302,0.46232799999999996
5.482819999999999e-06,2.5182800000000002e-05,170017,1,0.005598399999999999,0.000278603,0.00493874,0.0043618,0.0628106,2.85138e-05,0.0157896,9.295600000000001e-05,0.031082299999999997,0.00043802,0.500101,0.500302,0.46287799999999996
5.7302199999999995e-06,2.6493200000000002e-05,170017,1,0.00510443,0.000281513,0.00497282,0.00458876,0.0633616,2.8710500000000002e-05,0.0157896,9.34741e-05,0.0317093,0.000483327,0.500101,0.500302,0.463429
5.9872300000000004e-06,2.78762e-05,169951,1,0.00632386,0.000285162,0.0050946,0.0048283,0.0639126,2.94137e-05,0.0157896,9.402620000000001e-05,0.032464799999999995,0.00042082400000000004,0.500101,0.500302,0.46398
6.23545e-06,2.9420300000000004e-05,169951,1,0.00632919,0.00028937,0.00608001,0.00509574,0.0644636,3.51029e-05,0.0157896,9.470959999999999e-05,0.0322137,0.000342058,0.500101,0.500302,0.464531
6.45614e-06,3.12126e-05,169951,1,0.00568619,0.000295167,0.00692676,0.00540619,0.0650145,3.99916e-05,0.0157896,9.57629e-05,0.031692000000000005,0.000216668,0.500101,0.500302,0.465081
6.63526e-06,3.2865e-05,169951,1,0.00507426,0.000302721,0.00752249,0.00569238,0.0655655,4.34311e-05,0.0157896,9.70563e-05,0.0308007,7.84067e-05,0.500101,0.500302,0.465632
6.75813e-06,3.40923e-05,169951,1,0.00425199,0.000310806,0.00788749,0.00590496,0.0661165,4.5538400000000004e-05,0.0157896,9.846e-05,0.0314334,4.4443e-05,0.500101,0.500302,0.466183
6.83683e-06,3.21766e-05,169951,1,0.00389267,0.00031868,0.00806221,0.00557315,0.0666674,4.65471e-05,0.0157896,9.986950000000001e-05,0.0323212,0.000107391,0.500101,0.500302,0.46673400000000004
6.88934e-06,3.21087e-05,169951,1,0.00398634,0.000326351,0.0080419,0.00556139,0.0672184,4.64299e-05,0.0157896,0.000101429,0.0327235,0.000114801,0.500101,0.500302,0.46728500000000006
6.93317e-06,3.40027e-05,169951,1,0.00382571,0.00033241300000000004,0.00787928,0.00588944,0.0677694,4.5491e-05,0.0157896,0.000102811,0.0324951,4.8753100000000006e-05,0.500101,0.500302,0.46783500000000006
6.9782e-06,3.15404e-05,169951,1,0.00378185,0.00033771,0.00756561,0.00546295,0.0683203,4.36801e-05,0.0157896,0.000104229,0.0320809,6.512859999999999e-05,0.500101,0.500302,0.46838599999999997
7.03199e-06,3.09754e-05,169951,1,0.0035604,0.000341956,0.00715435,0.00536511,0.06887130000000001,4.1305600000000006e-05,0.0157896,0.000105575,0.0318483,0.000152258,0.500101,0.500302,0.46893599999999996
7.11073e-06,3.23985e-05,169951,1,0.00351579,0.000345711,0.00666823,0.00561159,0.0694223,3.8499e-05,0.0157896,0.00010700299999999999,0.0323004,0.000300333,0.500101,0.500302,0.469487
7.231089999999999e-06,3.30888e-05,169951,1,0.00380472,0.000349519,0.00613271,0.00573114,0.0699733,3.5407199999999995e-05,0.0157896,0.000108627,0.031675,0.000410544,0.500101,0.500302,0.470037
7.4060899999999994e-06,3.31804e-05,71839,1,0.00422393,0.00035444199999999995,0.00574702,0.00574702,0.0705242,3.31804e-05,0.0157896,0.000110633,0.031945999999999995,0.000476801,0.500101,0.500302,0.470588
7.63767e-06,3.36142e-05,71645,1,0.00465269,0.000360433,0.00582215,0.00582215,0.07107519999999999,3.36142e-05,0.0157896,0.000112799,0.0307684,0.00046669800000000004,0.500101,0.500302,0.471138
7.921669999999999e-06,3.28848e-05,113440,1,0.00479504,0.00036602900000000003,0.00600929,0.00569582,0.0716262,3.46946e-05,0.0157896,0.00011486700000000001,0.029370900000000002,0.000482022,0.500101,0.500302,0.471689
8.212360000000002e-06,3.11348e-05,113440,1,0.00431895,0.000369937,0.00617532,0.00539271,0.07217710000000001,3.56532e-05,0.0157896,0.000116471,0.0286987,0.00042854300000000003,0.500101,0.500302,0.47224099999999997
8.47071e-06,2.99656e-05,133075,1,0.00430813,0.000372871,0.00615315,0.00519019,0.0727281,3.5525199999999997e-05,0.0157896,0.00011771399999999999,0.0285832,0.000317577,0.500101,0.500302,0.472792
8.67128e-06,2.7893000000000002e-05,133075,1,0.00386994,0.00037631800000000005,0.0058287,0.00483121,0.0732791,3.3651999999999996e-05,0.0157896,0.000119014,0.0288246,0.00017025700000000002,0.500101,0.500302,0.473343
8.811989999999999e-06,2.6484000000000003e-05,169695,1,0.00338499,0.000379905,0.00569502,0.00458717,0.07383010000000001,3.28802e-05,0.0157896,0.00012023700000000001,0.0288004,7.84981e-05,0.500101,0.500302,0.473894
8.88887e-06,2.86279e-05,174050,1,0.00312034,0.000383551,0.00574421,0.0049585,0.07438099999999999,3.3164200000000003e-05,0.0157896,0.000121355,0.028857900000000002,4.16252e-05,0.500101,0.500302,0.474446
8.91868e-06,3.2184099999999996e-05,174050,1,0.00307627,0.000387284,0.00582574,0.00557445,0.074932,3.36349e-05,0.0157896,0.000122377,0.028857799999999996,1.17442e-05,0.500102,0.500302,0.474997
8.92049e-06,3.23931e-05,174050,1,0.00322386,0.000390505,0.00579759,0.00561065,0.07548300000000001,3.3472399999999995e-05,0.0157896,0.000123244,0.0294296,1.14579e-05,0.500102,0.5003029999999999,0.47554799999999997
8.91923e-06,3.42841e-05,75869,1,0.00335858,0.000393397,0.00593818,0.00593818,0.07603389999999999,3.42841e-05,0.0157896,0.000124027,0.0306908,3.49016e-05,0.500102,0.5003029999999999,0.476099
8.93867e-06,3.58669e-05,75869,1,0.00342181,0.00039583099999999997,0.00621233,0.00621233,0.0765849,3.58669e-05,0.0157896,0.000124605,0.03249,3.43363e-05,0.500102,0.5003029999999999,0.47665
8.994320000000001e-06,3.6726e-05,75869,1,0.00352686,0.000396871,0.00636114,0.00636114,0.0771359,3.6726e-05,0.0157896,0.00012485,0.0320561,0.000153865,0.500102,0.5003029999999999,0.47720200000000007
9.090889999999999e-06,3.40487e-05,174113,1,0.00375016,0.000396431,0.00605558,0.00589742,0.0776868,3.49619e-05,0.0157896,0.000124784,0.032214,0.000273874,0.500102,0.5003029999999999,0.47775200000000007
9.223310000000001e-06,3.14523e-05,121631,1,0.00379254,0.000394573,0.00632737,0.0054477,0.07823780000000001,3.65311e-05,0.0157896,0.000124318,0.031804700000000005,0.00035131,0.500102,0.5003029999999999,0.478303
9.38873e-06,3.1480300000000004e-05,121631,1,0.00419499,0.000391681,0.00628285,0.00545256,0.0787888,3.6274e-05,0.0157896,0.00012365,0.031443900000000004,0.00043197900000000003,0.500102,0.5003029999999999,0.478854
9.583839999999999e-06,3.2175199999999996e-05,174113,1,0.00390011,0.000388974,0.00601552,0.00557292,0.0793398,3.47306e-05,0.0157896,0.000122961,0.0320135,0.000428922,0.500102,0.5003029999999999,0.479405
9.78964e-06,3.3154299999999995e-05,174047,1,0.00469652,0.000386391,0.00610678,0.00574249,0.0798907,3.52575e-05,0.0157896,0.00012221,0.0323625,0.00034836800000000005,0.500102,0.5003029999999999,0.479955
9.98656e-06,3.44555e-05,174047,1,0.00406553,0.000384554,0.00700944,0.00596788,0.08044169999999999,4.0469e-05,0.0157896,0.00012173,0.032110200000000005,0.00026666900000000003,0.500102,0.5003029999999999,0.48050600000000004
1.01587e-05,3.55513e-05,174047,1,0.00412632,0.00038402699999999995,0.00766541,0.00615767,0.0809927,4.42563e-05,0.0157896,0.00012147,0.031472900000000005,0.00014423799999999998,0.500101,0.5003029999999999,0.48105699999999996
1.02851e-05,3.64998e-05,174047,1,0.00319731,0.000384213,0.0080875,0.00632195,0.08154360000000001,4.6693199999999995e-05,0.0157896,0.00012132299999999999,0.0309065,2.69939e-05,0.500101,0.5003029999999999,0.481608
1.0356099999999999e-05,3.70845e-05,174047,1,0.00284676,0.000384693,0.00830054,0.00642323,0.0820946,4.7923199999999995e-05,0.0157896,0.000121154,0.0317281,0.000105294,0.500101,0.5003029999999999,0.482159
1.0384100000000001e-05,3.44625e-05,174047,1,0.00301555,0.000384844,0.00833385,0.00596908,0.0826456,4.8115500000000004e-05,0.0157896,0.000120982,0.0325277,0.000133516,0.500101,0.5003029999999999,0.482709
1.03904e-05,3.45815e-05,174047,1,0.00269883,0.00038419699999999997,0.00819114,0.00598969,0.0831965,4.72915e-05,0.0157896,0.00012072799999999999,0.0328212,0.000141374,0.500101,0.5003029999999999,0.48326
1.0388599999999999e-05,3.1872600000000004e-05,174047,1,0.00244306,0.000381665,0.00791356,0.0055205,0.0837475,4.56889e-05,0.0157896,0.00012011799999999999,0.032363499999999996,4.813e-05,0.500101,0.5003029999999999,0.48381
1.03922e-05,3.0882e-05,174047,1,0.00255747,0.000378513,0.00749346,0.00534892,0.0842985,4.3263500000000003e-05,0.0157896,0.00011946799999999999,0.031526599999999995,5.5868999999999997e-05,0.500101,0.5003029999999999,0.484361
1.04121e-05,3.21888e-05,174047,1,0.00195626,0.000374261,0.00698412,0.00557527,0.0848495,4.03228e-05,0.0157896,0.00011865399999999999,0.0319936,0.00018328099999999998,0.500101,0.5003029999999999,0.484911
1.04653e-05,3.26681e-05,174047,1,0.00235215,0.00036956900000000004,0.00640757,0.00565828,0.08540039999999999,3.69941e-05,0.0157896,0.000117853,0.0321836,0.000314952,0.500101,0.5003029999999999,0.485462
1.05602e-05,3.2449499999999995e-05,174047,1,0.00288078,0.000364995,0.00578798,0.00562042,0.08595139999999998,3.34169e-05,0.0157896,0.00011722,0.0319115,0.000405409,0.500101,0.5003029999999999,0.486012
1.0708800000000002e-05,3.19513e-05,75741,1,0.00338686,0.000361654,0.00553413,0.00553413,0.0865024,3.19513e-05,0.0157896,0.00011693200000000001,0.0321712,0.000447177,0.500101,0.5003029999999999,0.486563
1.0911e-05,3.14681e-05,117536,1,0.00367828,0.00035923199999999996,0.00555731,0.00545044,0.0870533,3.20851e-05,0.0157896,0.000116701,0.029906799999999997,0.00045114,0.500101,0.5003029999999999,0.48711400000000005
1.11488e-05,2.9702800000000003e-05,117536,1,0.00366337,0.000356259,0.00597275,0.00514468,0.0876043,3.44836e-05,0.0157896,0.00011632700000000001,0.0289572,0.00043928099999999997,0.500101,0.5003029999999999,0.48766499999999996
1.1378800000000002e-05,2.89708e-05,137171,1,0.00328064,0.00035163699999999997,0.00589103,0.00501788,0.0881553,3.40119e-05,0.0157896,0.000115452,0.028386599999999998,0.000354027,0.500101,0.5003029999999999,0.488216
1.15647e-05,2.73358e-05,137171,1,0.0029247,0.000346746,0.00574972,0.0047347000000000005,0.0887063,3.3196e-05,0.0157896,0.000114434,0.028626299999999997,0.000260282,0.500101,0.5003029999999999,0.488767
1.16906e-05,2.3966199999999998e-05,137171,1,0.00271308,0.000342511,0.00521772,0.00415106,0.0892572,3.01245e-05,0.0157896,0.000113492,0.028602999999999996,0.00010358100000000001,0.500102,0.5003029999999999,0.48931800000000003
1.1756400000000001e-05,2.27425e-05,173791,1,0.00229627,0.00033831800000000005,0.00502905,0.00393912,0.0898082,2.90352e-05,0.0157896,0.000112444,0.028778700000000004,4.26499e-05,0.500102,0.5003029999999999,0.48986999999999997
1.1759300000000001e-05,2.4906799999999997e-05,178146,1,0.00217463,0.00033441,0.00485999,0.00431399,0.0903592,2.8059099999999997e-05,0.0157896,0.00011135200000000001,0.0291223,2.50125e-06,0.500102,0.5003029999999999,0.490421
1.1725199999999999e-05,2.53957e-05,174236,1,0.00267762,0.00033031900000000003,0.00496908,0.00439866,0.09091010000000001,2.8689e-05,0.0157896,0.000110158,0.0291064,2.91602e-05,0.500102,0.5003029999999999,0.490972
1.16741e-05,2.70402e-05,177954,1,0.00287009,0.000326133,0.00505193,0.00468351,0.0914611,2.91673e-05,0.0157896,0.000108881,0.0298969,3.8423e-05,0.500102,0.500304,0.49152299999999993
1.1623099999999999e-05,2.84452e-05,79965,1,0.00293646,0.00032193,0.00492685,0.00492685,0.09201210000000001,2.84452e-05,0.0157896,0.000107524,0.0320435,4.06599e-05,0.500102,0.500304,0.49207399999999996
1.1601e-05,2.94515e-05,79965,1,0.00290078,0.00031703,0.00510114,0.00510114,0.092563,2.94515e-05,0.0157896,0.000105924,0.0323681,5.26371e-05,0.500102,0.500304,0.492626
1.1616600000000002e-05,2.96542e-05,79965,1,0.00240433,0.000310971,0.00513626,0.00513626,0.093114,2.96542e-05,0.0157896,0.00010408100000000001,0.0319457,0.00018444099999999998,0.500102,0.500304,0.49317700000000003
1.1671099999999999e-05,2.64557e-05,125728,1,0.00265114,0.000303379,0.00486633,0.00458226,0.093665,2.80958e-05,0.0157896,0.00010192,0.0321354,0.000278726,0.500102,0.500304,0.493728
1.17626e-05,2.34082e-05,125727,1,0.00293006,0.000294754,0.0051369,0.00405442,0.094216,2.96579e-05,0.0157896,9.94974e-05,0.0315599,0.000355356,0.500102,0.500304,0.494278
1.1888199999999999e-05,2.27852e-05,125727,1,0.00288495,0.000285383,0.0047948999999999995,0.00394652,0.0947669,2.76834e-05,0.0157896,9.69364e-05,0.0316963,0.000418678,0.500102,0.500304,0.494829
1.2039200000000002e-05,2.31202e-05,128223,1,0.00305581,0.000276455,0.00449428,0.00400453,0.0953179,2.59477e-05,0.0157896,9.43393e-05,0.0320798,0.000388512,0.500102,0.500304,0.49538000000000004
1.21907e-05,2.3532800000000003e-05,178143,1,0.00307657,0.000267714,0.00435056,0.00407601,0.09586889999999999,2.5118000000000002e-05,0.0157896,9.173030000000001e-05,0.0323192,0.00031727299999999997,0.500102,0.500304,0.49593000000000004
1.23223e-05,2.43175e-05,178143,1,0.00325392,0.00026047,0.00515661,0.00421191,0.0964198,2.97717e-05,0.0157896,8.95633e-05,0.0318757,0.000211002,0.500102,0.500304,0.49648100000000006
1.24146e-05,2.4878600000000003e-05,178143,1,0.00285908,0.000255268,0.00570836,0.00430911,0.09697080000000001,3.29572e-05,0.0157896,8.77166e-05,0.031029700000000004,7.88156e-05,0.500102,0.500304,0.497032
1.24498e-05,2.5328200000000003e-05,178143,1,0.00245739,0.00025073799999999997,0.00602469,0.00438698,0.0975218,3.4783600000000004e-05,0.0157896,8.59757e-05,0.0309844,4.5800299999999996e-05,0.500102,0.500304,0.497583
1.24376e-05,2.1135e-05,178143,1,0.00284905,0.000246113,0.00614822,0.00366068,0.0980728,3.5496799999999995e-05,0.0157896,8.421120000000001e-05,0.032125299999999996,0.000156931,0.500102,0.500304,0.498133
1.23978e-05,2.1409899999999996e-05,178143,1,0.00304086,0.000241442,0.0060975000000000005,0.0037083,0.0986237,3.52039e-05,0.0157896,8.25141e-05,0.032801199999999996,0.000168037,0.500102,0.500304,0.498684
1.23453e-05,2.19687e-05,178143,1,0.00225366,0.000235666,0.00588586,0.0038051,0.09917469999999999,3.3982e-05,0.0157896,8.06877e-05,0.0328972,0.00014617799999999998,0.500102,0.500304,0.49923500000000004
1.22897e-05,2.0429700000000002e-05,178143,1,0.00181777,0.000228769,0.00553179,0.00353853,0.0997257,3.1937800000000004e-05,0.0157896,7.87557e-05,0.032320299999999996,3.01845e-05,0.500102,0.500304,0.49978500000000003
1.2245e-05,2.07187e-05,178143,1,0.0019927,0.00022098099999999998,0.00505298,0.00358859,0.100277,2.91734e-05,0.0157896,7.67152e-05,0.0315916,5.8198699999999996e-05,0.500102,0.500304,0.5003350000000001
1.22205e-05,2.0958200000000002e-05,178143,1,0.00233576,0.000212678,0.00449259,0.00363007,0.100828,2.5938e-05,0.0157896,7.46448e-05,0.031987,0.000203383,0.500101,0.500304,0.5008859999999999
1.22306e-05,2.0984099999999998e-05,178143,1,0.00279289,0.00020479599999999998,0.00387137,0.00363455,0.101379,2.23513e-05,0.0157896,7.28516e-05,0.0319507,0.000333875,0.500101,0.500304,0.501437
1.22896e-05,2.03949e-05,80031,1,0.00326809,0.000198398,0.00353249,0.00353249,0.10192999999999999,2.03949e-05,0.0157896,7.14229e-05,0.0319746,0.00040921400000000003,0.500102,0.500304,0.501987
1.2402000000000001e-05,1.97997e-05,79837,1,0.00370744,0.00019529900000000002,0.00342942,0.00342942,0.10248099999999999,1.97997e-05,0.0157896,7.065149999999999e-05,0.0321695,0.000431685,0.500102,0.500304,0.502538
1.25654e-05,1.86726e-05,121632,1,0.00358286,0.000193849,0.00380535,0.0032342,0.103031,2.19702e-05,0.0157896,7.01189e-05,0.0295644,0.000443242,0.500102,0.500304,0.503089
1.2753900000000002e-05,1.73059e-05,121632,1,0.00321117,0.00019056900000000002,0.0040463,0.00299746,0.103582,2.33613e-05,0.0157896,6.91387e-05,0.0288197,0.000403728,0.500102,0.500304,0.50364
1.29202e-05,1.64746e-05,141267,1,0.00275958,0.00018505,0.00411348,0.00285348,0.10413299999999999,2.37492e-05,0.0157896,6.76245e-05,0.028812200000000003,0.00030271599999999997,0.500102,0.500304,0.504191
1.30322e-05,1.4246400000000001e-05,177887,1,0.00273815,0.000179614,0.00396835,0.00246755,0.10468399999999999,2.2911300000000002e-05,0.0157896,6.62032e-05,0.028640499999999996,0.00017820900000000003,0.500102,0.500304,0.504742
1.30865e-05,1.45376e-05,177887,1,0.00270768,0.000174955,0.00386796,0.00251799,0.105235,2.23317e-05,0.0157896,6.4939e-05,0.028482599999999997,4.8640900000000004e-05,0.500102,0.500304,0.505293
1.30821e-05,1.77581e-05,177887,1,0.00225341,0.000170864,0.00362195,0.0030758,0.10578599999999999,2.09113e-05,0.0157896,6.35743e-05,0.029008099999999995,1.8716300000000002e-05,0.500102,0.500304,0.505844
1.30353e-05,1.95775e-05,178332,1,0.00243774,0.00016758799999999998,0.00366049,0.00339092,0.10633699999999999,2.11338e-05,0.0157896,6.23216e-05,0.028835900000000005,4.25975e-05,0.500102,0.500304,0.506396
1.29601e-05,1.80545e-05,178332,1,0.00314039,0.00016444400000000003,0.0037663,0.00312713,0.10688800000000001,2.17447e-05,0.0157896,6.108369999999999e-05,0.029240600000000002,6.14057e-05,0.500102,0.500304,0.506947
1.28751e-05,1.62253e-05,178459,1,0.00282871,0.000161722,0.00348707,0.00281031,0.107439,2.01326e-05,0.0157896,5.99905e-05,0.0302894,9.95333e-05,0.500103,0.500305,0.507498
1.28061e-05,1.67325e-05,178459,1,0.00302221,0.00016039600000000001,0.00354444,0.00289816,0.10799,2.0463800000000002e-05,0.0157896,5.91246e-05,0.0325988,4.2203199999999996e-05,0.500103,0.500305,0.508049
1.2766700000000001e-05,1.73768e-05,121632,1,0.0025448,0.000158824,0.00343355,0.00300976,0.10854100000000001,1.9823599999999998e-05,0.0157896,5.8252200000000004e-05,0.032195299999999996,8.435760000000001e-05,0.500103,0.500305,0.5086
1.276e-05,1.63972e-05,121632,1,0.00285626,0.000156382,0.00370474,0.00284008,0.10909200000000001,2.13893e-05,0.0157896,5.7313100000000005e-05,0.0321909,0.000194092,0.500103,0.500305,0.509151
1.27894e-05,1.74475e-05,121632,1,0.00289118,0.000153251,0.00381499,0.003022,0.109643,2.2025900000000002e-05,0.0157896,5.63211e-05,0.0318723,0.000292822,0.500103,0.500305,0.509702
1.2855399999999999e-05,1.90093e-05,121632,1,0.0029166,0.000149844,0.003718,0.00329251,0.110194,2.14659e-05,0.0157896,5.5460699999999996e-05,0.0310777,0.000378061,0.500103,0.500305,0.510253
1.29519e-05,1.81063e-05,141356,1,0.0028131000000000002,0.00014660200000000002,0.00330002,0.00313611,0.11074500000000001,1.90526e-05,0.0157896,5.48865e-05,0.0317812,0.000415657,0.500103,0.500305,0.510803
1.3063800000000002e-05,1.72846e-05,173786,1,0.00305227,0.000144649,0.0032395,0.00299378,0.111296,1.8703299999999998e-05,0.0157896,5.4499899999999996e-05,0.0325219,0.00036119099999999996,0.500102,0.500305,0.511354
1.31603e-05,1.64083e-05,137556,1,0.00309276,0.000143028,0.00309736,0.00284201,0.111847,1.78826e-05,0.0157896,5.40433e-05,0.0322798,0.000274022,0.500102,0.500305,0.511905
1.32256e-05,1.55694e-05,174492,1,0.00322584,0.000143962,0.00314832,0.00269669,0.112398,1.8176800000000002e-05,0.0157896,5.37946e-05,0.031754700000000004,0.000147877,0.500102,0.500305,0.512456
1.32494e-05,1.46668e-05,186400,1,0.00258301,0.00014644700000000002,0.00319486,0.00254036,0.11294900000000001,1.8445499999999998e-05,0.0157896,5.38258e-05,0.0308725,5.01445e-06,0.500102,0.500305,0.5130060000000001
1.32327e-05,1.60855e-05,186335,1,0.00277574,0.00014945600000000001,0.00342366,0.00278609,0.1135,1.97665e-05,0.0157896,5.3919700000000005e-05,0.0316078,0.000111006,0.500102,0.500305,0.5135569999999999
1.31756e-05,1.5786600000000002e-05,186335,1,0.00386343,0.00015195899999999999,0.00355141,0.00273433,0.114051,2.05041e-05,0.0157896,5.40476e-05,0.0324428,0.000178693,0.500102,0.500305,0.514108
1.3091099999999999e-05,1.6785999999999998e-05,186335,1,0.00282999,0.000153914,0.0034763000000000003,0.00290743,0.114602,2.00704e-05,0.0157896,5.42437e-05,0.032906599999999994,0.000194629,0.500102,0.500305,0.514658
1.29942e-05,1.72674e-05,144609,1,0.00212493,0.00015536600000000002,0.00349716,0.0029908,0.11515299999999999,2.01909e-05,0.0157896,5.4605200000000004e-05,0.0325794,0.000134167,0.500102,0.500305,0.515209
1.28963e-05,1.63537e-05,144609,1,0.00198127,0.00015652100000000001,0.00362381,0.00283255,0.115704,2.09221e-05,0.0157896,5.5198e-05,0.0322252,2.0321099999999998e-05,0.500102,0.500305,0.515759
1.28068e-05,1.44458e-05,144609,1,0.00214083,0.000157016,0.00358902,0.00250209,0.116255,2.0721199999999997e-05,0.0157896,5.583060000000001e-05,0.031916700000000006,7.31462e-05,0.500102,0.500305,0.51631
1.27463e-05,1.4833e-05,144609,1,0.00250382,0.000158212,0.00324132,0.00256915,0.116806,1.87138e-05,0.0157896,5.67229e-05,0.0322987,0.000233832,0.500102,0.500305,0.51686
1.27217e-05,1.49502e-05,129824,1,0.00296178,0.000160886,0.00294719,0.00258945,0.11735699999999999,1.70156e-05,0.0157896,5.80535e-05,0.031840499999999994,0.000342429,0.500102,0.500305,0.517411
1.27449e-05,1.4556900000000001e-05,149612,1,0.00314271,0.000165898,0.00311329,0.00252133,0.117908,1.79746e-05,0.0157896,5.9812600000000004e-05,0.032009300000000004,0.000396774,0.500102,0.500305,0.517961
1.28295e-05,1.44778e-05,145580,1,0.00341365,0.00017514,0.00317127,0.00250763,0.118459,1.83093e-05,0.0157896,6.23494e-05,0.0308661,0.00040065699999999996,0.500102,0.500305,0.518512
1.29676e-05,1.46456e-05,138018,1,0.00330562,0.00018360900000000002,0.0033437,0.00253669,0.11900999999999999,1.93048e-05,0.0157896,6.46489e-05,0.0293476,0.000430135,0.500102,0.500305,0.519063
1.3109000000000001e-05,1.51252e-05,138018,1,0.00293714,0.00018857,0.0033872,0.00261976,0.11956099999999999,1.9556e-05,0.0157896,6.61933e-05,0.028745,0.000370092,0.500102,0.500305,0.519614
1.3214200000000001e-05,1.5565299999999998e-05,138014,1,0.00274917,0.00019088,0.00346571,0.00269599,0.12011199999999998,2.0009300000000002e-05,0.0157896,6.72099e-05,0.028636400000000003,0.000248012,0.500102,0.500305,0.520165
1.3269700000000001e-05,1.6546800000000002e-05,138014,1,0.00290192,0.000192773,0.00377101,0.00286599,0.120663,2.17719e-05,0.0157896,6.806109999999999e-05,0.0288721,0.00010591299999999999,0.500103,0.500305,0.520716
1.32693e-05,1.91102e-05,138014,1,0.00256073,0.00019482900000000001,0.00388517,0.00330999,0.12121400000000002,2.2431e-05,0.0157896,6.890020000000001e-05,0.0288557,6.4452e-06,0.500103,0.500305,0.521267
1.3213699999999999e-05,2.0780900000000003e-05,186335,1,0.00217937,0.00019696200000000002,0.00419361,0.00359935,0.12176400000000001,2.4211799999999997e-05,0.0157896,6.97635e-05,0.029029500000000003,3.20147e-05,0.500103,0.500305,0.5218189999999999
1.31183e-05,2.1233200000000002e-05,186335,1,0.00246979,0.000199245,0.00434866,0.00367771,0.12231500000000001,2.5107e-05,0.0157896,7.06115e-05,0.0290173,5.6014300000000003e-05,0.500103,0.500305,0.52237
1.29976e-05,2.07775e-05,186335,1,0.00305738,0.00020151200000000002,0.00436141,0.00359877,0.122866,2.51806e-05,0.0157896,7.13527e-05,0.0295333,7.75138e-05,0.500103,0.500306,0.522921
1.28712e-05,2.03376e-05,186335,1,0.00279284,0.000204479,0.00422545,0.00352257,0.12341700000000001,2.43957e-05,0.0157896,7.214560000000001e-05,0.030853700000000005,0.000108099,0.500103,0.500306,0.523472
1.27724e-05,2.23032e-05,125728,1,0.00280416,0.00020776,0.00456249,0.00386302,0.12396800000000001,2.6341500000000002e-05,0.0157896,7.28793e-05,0.032428700000000005,2.60336e-05,0.500103,0.500306,0.5240229999999999
1.27077e-05,2.44366e-05,125728,1,0.00240169,0.000210957,0.00483624,0.00423255,0.124519,2.7921999999999998e-05,0.0157896,7.37184e-05,0.0321509,0.00010322200000000001,0.500103,0.500306,0.524574
1.2687100000000001e-05,2.62479e-05,125728,1,0.00273223,0.000213771,0.00501039,0.00454628,0.12507000000000001,2.89275e-05,0.0157896,7.468939999999999e-05,0.032207799999999995,0.00021669400000000002,0.500103,0.500306,0.525125
1.2708e-05,2.77721e-05,125728,1,0.00283509,0.000216523,0.00502795,0.00481028,0.125621,2.90289e-05,0.0157896,7.58892e-05,0.0318428,0.00030319,0.500103,0.500306,0.525676
1.27632e-05,2.8375300000000003e-05,88223,1,0.00306532,0.00021905900000000002,0.00491475,0.00491475,0.126172,2.8375300000000003e-05,0.0157896,7.72581e-05,0.031366500000000005,0.00039340400000000003,0.500103,0.500306,0.526227
1.28422e-05,2.6433899999999998e-05,88223,1,0.00309191,0.00022119099999999998,0.00457848,0.00457848,0.126723,2.6433899999999998e-05,0.0157896,7.85179e-05,0.032055400000000005,0.00038137,0.500103,0.500306,0.526777
1.29282e-05,2.50727e-05,88029,1,0.00323133,0.000222907,0.00434271,0.00434271,0.127274,2.50727e-05,0.0157896,7.954859999999999e-05,0.0322402,0.000299425,0.500103,0.500306,0.527328
1.29931e-05,2.3982e-05,88029,1,0.00325964,0.00022478,0.0041538,0.0041538,0.127825,2.3982e-05,0.0157896,8.0351e-05,0.0321001,0.000216049,0.500103,0.500306,0.527879
1.30281e-05,2.2727800000000003e-05,129823,1,0.00337007,0.000227605,0.0040805,0.00393658,0.128376,2.3558800000000002e-05,0.0157896,8.10587e-05,0.0314759,7.83224e-05,0.500103,0.500306,0.528429
1.30227e-05,1.8667999999999998e-05,129823,1,0.00236616,0.000230127,0.00420426,0.00323339,0.12892699999999999,2.42733e-05,0.0157896,8.152039999999999e-05,0.030963400000000002,3.55133e-05,0.500103,0.500306,0.52898
1.2974500000000001e-05,2.0034e-05,129824,1,0.00294321,0.000232109,0.00423233,0.00346999,0.129478,2.4435300000000003e-05,0.0157896,8.18473e-05,0.031785200000000007,0.000168399,0.500103,0.500306,0.5295310000000001
1.2894200000000001e-05,2.08408e-05,129824,1,0.00332452,0.000233416,0.00421259,0.00360974,0.130029,2.4321399999999997e-05,0.0157896,8.20237e-05,0.032637,0.000193348,0.500103,0.500306,0.5300819999999999
1.27923e-05,2.1055500000000002e-05,129824,1,0.00233667,0.000234296,0.00407667,0.00364692,0.13058,2.35367e-05,0.0157896,8.22047e-05,0.0329381,0.00020861099999999999,0.500103,0.500306,0.530632
1.2685999999999998e-05,2.10407e-05,148705,1,0.00197722,0.00023506599999999998,0.00416864,0.00364436,0.131131,2.4067600000000003e-05,0.0157896,8.261e-05,0.0323104,0.00010873299999999999,0.500103,0.500306,0.5311819999999999
1.2586e-05,2.0595e-05,148705,1,0.00216583,0.000235212,0.004205899999999999,0.00356716,0.131682,2.42828e-05,0.0157896,8.307209999999999e-05,0.031521,1.43047e-06,0.500102,0.500306,0.531733
1.25002e-05,2.01903e-05,133920,1,0.00196021,0.00023490099999999998,0.00413695,0.00349707,0.132233,2.38847e-05,0.0157896,8.346889999999999e-05,0.032048900000000005,0.00012061899999999999,0.500102,0.500306,0.532283
1.24484e-05,1.98847e-05,133920,1,0.00249849,0.00023496400000000002,0.00394398,0.00344413,0.13278399999999999,2.27706e-05,0.0157896,8.395290000000001e-05,0.0321733,0.00026347,0.500102,0.500306,0.532834
1.24343e-05,1.95652e-05,133920,1,0.00273247,0.00023575,0.00354658,0.00338879,0.13333499999999998,2.04762e-05,0.0157896,8.45657e-05,0.0319519,0.000357389,0.500103,0.500306,0.533384
1.2466300000000001e-05,1.94321e-05,133919,1,0.0030546999999999996,0.000238533,0.0035695,0.00336573,0.13388599999999998,2.0608499999999998e-05,0.0157896,8.559469999999999e-05,0.0322133,0.00039859199999999997,0.500103,0.500306,0.533935
1.25571e-05,2.02233e-05,142114,1,0.00320801,0.000243532,0.00362229,0.00350277,0.134437,2.09133e-05,0.0157896,8.69618e-05,0.029939999999999998,0.00040826400000000003,0.500103,0.500306,0.534486
1.26903e-05,2.06742e-05,142114,1,0.00325525,0.00024662400000000003,0.0039018,0.00358089,0.13498800000000002,2.2527e-05,0.0157896,8.774709999999999e-05,0.028933999999999998,0.00040155599999999996,0.500103,0.500306,0.535037
1.2813499999999999e-05,2.07635e-05,142110,1,0.00300898,0.000246999,0.00379534,0.00359634,0.13553900000000002,2.1912399999999997e-05,0.0157896,8.79358e-05,0.0284721,0.00031862599999999997,0.500103,0.500306,0.5355880000000001
1.28922e-05,2.0885900000000003e-05,142110,1,0.00265691,0.000245944,0.004102000000000001,0.00361754,0.13609000000000002,2.36829e-05,0.0157896,8.77895e-05,0.028671600000000002,0.000209807,0.500103,0.500306,0.536139
1.2918599999999999e-05,2.07608e-05,190431,1,0.00279461,0.000244326,0.00447156,0.00359588,0.136641,2.58165e-05,0.0157896,8.75093e-05,0.028658299999999998,4.21222e-05,0.500103,0.500306,0.53669
1.2893199999999999e-05,2.0494e-05,190431,1,0.0023106999999999997,0.00024295099999999999,0.00483228,0.00354967,0.137192,2.7899200000000002e-05,0.0157896,8.7288e-05,0.028887400000000004,1.4181199999999999e-05,0.500103,0.500306,0.537241
1.28127e-05,2.00082e-05,190431,1,0.00216425,0.00024150700000000002,0.00503146,0.00346553,0.137743,2.90492e-05,0.0157896,8.710840000000001e-05,0.0291695,4.86925e-05,0.500103,0.500307,0.537792
1.2698599999999999e-05,2.0201300000000003e-05,190431,1,0.00270193,0.000240085,0.00508491,0.00349897,0.138294,2.93577e-05,0.0157896,8.69003e-05,0.0290969,7.743350000000001e-05,0.500103,0.500307,0.538343
1.25659e-05,2.2272e-05,190431,1,0.00293763,0.000238762,0.00499639,0.00385762,0.138845,2.88466e-05,0.0157896,8.66029e-05,0.030006799999999997,9.5816e-05,0.500104,0.500307,0.538895
1.24402e-05,2.4071399999999998e-05,190431,1,0.00286109,0.000237958,0.00477167,0.00416929,0.139396,2.7549299999999997e-05,0.0157896,8.635700000000001e-05,0.0321495,9.34166e-05,0.500104,0.500307,0.539446
1.2349600000000001e-05,2.57687e-05,129824,1,0.00298746,0.00023747700000000002,0.0047034,0.00446328,0.13994700000000002,2.7155100000000004e-05,0.0157896,8.6133e-05,0.0324028,1.73469e-05,0.500104,0.500307,0.5399970000000001
1.22968e-05,2.7473699999999998e-05,129824,1,0.00301866,0.000236709,0.00490138,0.00475858,0.140497,2.82981e-05,0.0157896,8.59835e-05,0.0319741,0.00015379600000000002,0.500104,0.500308,0.5405479999999999
1.22872e-05,2.88821e-05,92000,1,0.00301156,0.00023569200000000002,0.00500252,0.00500252,0.141048,2.88821e-05,0.0157896,8.59751e-05,0.0321079,0.0002489,0.500104,0.500308,0.541099
1.23179e-05,2.9979899999999997e-05,92000,1,0.00351799,0.000234461,0.00519268,0.00519268,0.141599,2.9979899999999997e-05,0.0157896,8.61666e-05,0.0315225,0.00033424400000000003,0.500104,0.500308,0.5416489999999999
1.23808e-05,2.8497800000000004e-05,92125,1,0.00329985,0.00023292099999999997,0.00493596,0.00493596,0.14215,2.8497800000000004e-05,0.0157896,8.645219999999999e-05,0.0318148,0.000404285,0.500104,0.500308,0.5422
1.24638e-05,2.71512e-05,92125,1,0.00361777,0.000231223,0.00470273,0.00470273,0.142701,2.71512e-05,0.0157896,8.66083e-05,0.0320948,0.000368632,0.500104,0.500308,0.542751
1.25403e-05,2.5635e-05,92125,1,0.00394645,0.000228882,0.00444011,0.00444011,0.143252,2.5635e-05,0.0157896,8.64165e-05,0.0322978,0.000278162,0.500103,0.500307,0.543301
1.25937e-05,2.41821e-05,88029,1,0.00393488,0.00022728400000000001,0.00418846,0.00418846,0.143803,2.41821e-05,0.0157896,8.60809e-05,0.031920699999999996,0.000161342,0.500103,0.500307,0.543852
1.2621099999999998e-05,2.28435e-05,88029,1,0.00376379,0.000226503,0.00395661,0.00395661,0.144354,2.28435e-05,0.0157896,8.56869e-05,0.0310661,3.39976e-05,0.500103,0.500307,0.544403
1.2602799999999999e-05,1.93647e-05,133919,1,0.00277545,0.00022544200000000001,0.00382259,0.00335406,0.144905,2.2069699999999996e-05,0.0157896,8.51476e-05,0.031083600000000003,9.774629999999999e-05,0.500103,0.500307,0.544953
1.2551500000000002e-05,2.0314000000000002e-05,133919,1,0.00312013,0.00022391900000000002,0.00372213,0.00351848,0.145456,2.14897e-05,0.0157896,8.4522e-05,0.032163,0.00019811200000000002,0.500103,0.500307,0.545504
1.24714e-05,2.0699e-05,133920,1,0.00305357,0.00022203400000000002,0.00359102,0.00358517,0.146007,2.07327e-05,0.0157896,8.379700000000001e-05,0.032837599999999995,0.000207719,0.500103,0.500307,0.5460550000000001
1.23752e-05,2.07404e-05,91998,1,0.00270794,0.00021979400000000002,0.00359234,0.00359234,0.146558,2.07404e-05,0.0157896,8.309809999999999e-05,0.0328299,0.000191732,0.500103,0.500307,0.546605
1.22775e-05,2.04193e-05,152801,1,0.00276502,0.000216939,0.00369259,0.00353673,0.147109,2.13192e-05,0.0157896,8.24672e-05,0.0323994,5.9883299999999996e-05,0.500103,0.500307,0.5471550000000001
1.21863e-05,1.96926e-05,152801,1,0.0027166,0.00021338900000000003,0.00363356,0.00341085,0.14765999999999999,2.0978400000000002e-05,0.0157896,8.18301e-05,0.0317478,1.0375999999999999e-05,0.500103,0.500307,0.547706
1.21195e-05,1.94386e-05,91997,1,0.00204716,0.000209399,0.00336687,0.00336687,0.14821099999999998,1.94386e-05,0.0157896,8.10261e-05,0.031971,0.0001643,0.500103,0.500307,0.5482560000000001
1.2086800000000001e-05,1.92528e-05,91997,1,0.00256754,0.000205755,0.00333469,0.00333469,0.14876199999999998,1.92528e-05,0.0157896,8.02388e-05,0.0319721,0.000313069,0.500103,0.500307,0.5488069999999999
1.20927e-05,1.85653e-05,91997,1,0.00299281,0.00020299,0.00321561,0.00321561,0.149313,1.85653e-05,0.0157896,7.962609999999999e-05,0.0319952,0.00039272300000000004,0.500103,0.500307,0.549357
1.2150099999999999e-05,1.74282e-05,91997,1,0.00333492,0.000203419,0.00301866,0.00301866,0.149864,1.74282e-05,0.0157896,7.97579e-05,0.0321468,0.00040536300000000006,0.500103,0.500307,0.549908
1.22676e-05,1.78189e-05,92129,1,0.00362121,0.00020486,0.00308632,0.00308632,0.15041500000000002,1.78189e-05,0.0157896,7.994109999999999e-05,0.0295301,0.000429019,0.500103,0.500307,0.550459
1.2403399999999999e-05,1.79418e-05,92129,1,0.00352659,0.000203776,0.00310761,0.00310761,0.15096600000000002,1.79418e-05,0.0157896,7.93946e-05,0.028789799999999997,0.000385882,0.500103,0.500307,0.55101
1.25138e-05,1.7697e-05,92063,1,0.00312997,0.000200581,0.00306521,0.00306521,0.151517,1.7697e-05,0.0157896,7.84737e-05,0.028910700000000004,0.000265351,0.500103,0.500307,0.551561
1.2577999999999999e-05,1.75178e-05,194527,1,0.00296133,0.000196893,0.00353914,0.00303417,0.152068,2.04332e-05,0.0157896,7.755590000000001e-05,0.028692099999999998,0.00013267700000000002,0.500104,0.500308,0.5521119999999999
1.25927e-05,1.72147e-05,194527,1,0.00270458,0.000193516,0.00395367,0.00298167,0.152619,2.2826500000000002e-05,0.0157896,7.66392e-05,0.028519,2.006e-05,0.500104,0.500308,0.552663
1.2554400000000001e-05,1.73733e-05,194527,1,0.00252229,0.00019068400000000002,0.00421653,0.00300915,0.15317,2.43441e-05,0.0157896,7.58415e-05,0.0290955,4.29275e-05,0.500104,0.500308,0.553214
1.2474000000000001e-05,1.78427e-05,194527,1,0.00243035,0.00018821099999999998,0.00432279,0.00309044,0.153721,2.4957600000000003e-05,0.0157896,7.51855e-05,0.028873400000000004,6.94003e-05,0.500104,0.500308,0.553765
1.2363e-05,1.77646e-05,194527,1,0.00303925,0.00018611099999999998,0.00428657,0.00307692,0.154272,2.47485e-05,0.0157896,7.465380000000001e-05,0.0292839,9.757940000000001e-05,0.500104,0.500308,0.554316
1.2244500000000001e-05,1.93533e-05,194527,1,0.00295983,0.00018414900000000002,0.00410051,0.00335209,0.154823,2.3674299999999998e-05,0.0157896,7.40836e-05,0.030456,0.000146207,0.500104,0.500308,0.554868
1.21496e-05,2.0911399999999998e-05,194527,1,0.00333164,0.000183264,0.00380814,0.00362196,0.155374,2.19863e-05,0.0157896,7.36507e-05,0.0325741,6.268550000000001e-05,0.500104,0.500309,0.555419
1.2080499999999999e-05,2.22998e-05,92000,1,0.00328314,0.000182232,0.00386243,0.00386243,0.155925,2.22998e-05,0.0157896,7.32344e-05,0.0322275,5.8678500000000004e-05,0.500104,0.500309,0.55597
1.20506e-05,2.35546e-05,96096,1,0.00369786,0.000180393,0.00407978,0.00407978,0.156476,2.35546e-05,0.0157896,7.278800000000001e-05,0.0321547,0.000178815,0.500104,0.500309,0.556521
1.20573e-05,2.47481e-05,96096,1,0.00361176,0.000178302,0.00428649,0.00428649,0.157027,2.47481e-05,0.0157896,7.24078e-05,0.031838,0.00027732900000000004,0.500104,0.500309,0.557071
1.20998e-05,2.56777e-05,96221,1,0.00420457,0.00017602,0.0044475,0.0044475,0.157578,2.56777e-05,0.0157896,7.22315e-05,0.0310393,0.000362681,0.500104,0.500309,0.5576220000000001
1.21727e-05,2.38893e-05,96221,1,0.00387269,0.00017321,0.00413774,0.00413774,0.158129,2.38893e-05,0.0157896,7.20933e-05,0.0317797,0.00041260699999999995,0.500104,0.500309,0.5581729999999999
1.22542e-05,2.2375100000000002e-05,92125,1,0.00400427,0.000171075,0.00387548,0.00387548,0.15868,2.2375100000000002e-05,0.0157896,7.18748e-05,0.0325361,0.00034587199999999994,0.500104,0.500309,0.558723
1.23193e-05,2.0836999999999997e-05,149844,1,0.00450258,0.000169128,0.00366222,0.00360907,0.15922999999999998,2.1143800000000002e-05,0.0157896,7.14246e-05,0.0323038,0.000247052,0.500104,0.500309,0.5592739999999999
1.23599e-05,1.93819e-05,149844,1,0.00442234,0.000169373,0.00351406,0.00335704,0.159781,2.02884e-05,0.0157896,7.12251e-05,0.031776799999999994,0.000125358,0.500104,0.500309,0.559825
1.2360899999999999e-05,1.77606e-05,92125,1,0.00357754,0.000170932,0.00307623,0.00307623,0.160332,1.77606e-05,0.0157896,7.12878e-05,0.0309474,1.8442e-05,0.500104,0.500309,0.560375
1.2320799999999999e-05,1.62674e-05,198623,1,0.00313483,0.000172653,0.00290279,0.00281759,0.160883,1.67593e-05,0.0157896,7.13493e-05,0.0316403,0.000146318,0.500104,0.500309,0.560926
1.22431e-05,1.7509200000000002e-05,198623,1,0.00348712,0.000174113,0.00308037,0.00303268,0.161434,1.77845e-05,0.0157896,7.14368e-05,0.0324874,0.000224883,0.500104,0.500309,0.561477
1.2143699999999999e-05,1.88185e-05,100572,1,0.00314705,0.00017497900000000002,0.00325947,0.00325947,0.161985,1.88185e-05,0.0157896,7.14872e-05,0.032998,0.000233823,0.500104,0.500309,0.562027
1.20345e-05,1.8601700000000002e-05,100572,1,0.00308533,0.000174853,0.00322191,0.00322191,0.16253599999999999,1.8601700000000002e-05,0.0157896,7.14908e-05,0.0325578,0.000171183,0.500104,0.500309,0.562578
1.19291e-05,1.8036099999999998e-05,96036,1,0.00319909,0.00017369599999999998,0.00312394,0.00312394,0.16308699999999998,1.8036099999999998e-05,0.0157896,7.14044e-05,0.0322479,4.81407e-05,0.500104,0.500309,0.563128
1.1833199999999999e-05,1.6792e-05,133920,1,0.00275848,0.000171084,0.00305866,0.00290847,0.163638,1.7659200000000002e-05,0.0157896,7.10348e-05,0.0319462,4.8829099999999996e-05,0.500104,0.500309,0.563678
1.1765299999999999e-05,1.56908e-05,133920,1,0.00247831,0.000168032,0.00275119,0.00271773,0.164189,1.5884000000000002e-05,0.0157896,7.051590000000001e-05,0.032381400000000005,0.000205947,0.500104,0.500309,0.564229
1.1738199999999999e-05,1.52121e-05,152801,1,0.00286447,0.000165307,0.00267123,0.00263481,0.16474,1.54223e-05,0.0157896,6.99954e-05,0.031861900000000005,0.000326599,0.500104,0.500309,0.564779
1.17605e-05,1.4297e-05,152801,1,0.00315716,0.00016424,0.00255458,0.00247631,0.16529100000000002,1.4748800000000002e-05,0.0157896,6.968850000000001e-05,0.0320101,0.00040517,0.500104,0.500309,0.56533
1.1830999999999999e-05,1.4604100000000001e-05,136415,1,0.00360348,0.000166826,0.00303395,0.0025295,0.16584200000000002,1.75165e-05,0.0157896,7.01392e-05,0.030823900000000005,0.000401979,0.500104,0.500309,0.56588
1.19387e-05,1.51343e-05,138016,1,0.00382824,0.000169033,0.00347525,0.00262134,0.166393,2.00643e-05,0.0157896,7.03773e-05,0.029379900000000004,0.000405398,0.500104,0.500309,0.566431
1.2049700000000001e-05,1.54149e-05,157651,1,0.0034787,0.00016889400000000003,0.00364951,0.00266993,0.166944,2.10705e-05,0.0157896,7.01458e-05,0.028783099999999995,0.000338252,0.500104,0.500309,0.566982
1.21255e-05,1.6037999999999998e-05,157651,1,0.00328596,0.00016770400000000002,0.00367434,0.00277786,0.167495,2.12138e-05,0.0157896,6.98619e-05,0.0286689,0.00022403900000000001,0.500104,0.500309,0.567533
1.21538e-05,1.6004400000000002e-05,157587,1,0.00310055,0.00016779299999999998,0.00344917,0.00277205,0.168046,1.9913800000000002e-05,0.0157896,6.99661e-05,0.0288638,6.677090000000001e-05,0.500104,0.500309,0.568084
1.2133499999999998e-05,1.7405599999999998e-05,156897,1,0.00267189,0.000168767,0.00320522,0.00301475,0.168597,1.85053e-05,0.0157896,7.02338e-05,0.028822399999999998,7.02934e-06,0.500104,0.500309,0.5686359999999999
1.206e-05,1.8113800000000003e-05,198623,1,0.00268306,0.000170505,0.0032495,0.00313741,0.169148,1.8761e-05,0.0157896,7.06717e-05,0.0290649,5.9212399999999996e-05,0.500104,0.500309,0.569187
1.19524e-05,1.87174e-05,198623,1,0.00274502,0.000173129,0.00331211,0.00324196,0.169699,1.91225e-05,0.0157896,7.13642e-05,0.0290472,7.54912e-05,0.500105,0.50031,0.569738
1.1824900000000001e-05,1.8493399999999998e-05,198434,1,0.0029986,0.00017585299999999998,0.00330752,0.00320316,0.17025,1.9095899999999998e-05,0.0157896,7.22692e-05,0.0296219,9.95587e-05,0.500105,0.50031,0.570289
1.16973e-05,1.71202e-05,194843,1,0.00313069,0.000178588,0.00307899,0.00296531,0.170801,1.77765e-05,0.0157896,7.30551e-05,0.0308848,0.00012666,0.500105,0.50031,0.57084
1.15934e-05,1.66615e-05,165868,1,0.00337976,0.000181808,0.00343562,0.00288586,0.171352,1.98355e-05,0.0157896,7.385350000000001e-05,0.0324637,5.5273100000000004e-05,0.500105,0.50031,0.571391
1.15303e-05,1.8048399999999998e-05,165868,1,0.00351354,0.000183745,0.003926300000000001,0.00312607,0.171903,2.2668499999999998e-05,0.0157896,7.43846e-05,0.0322322,8.082880000000001e-05,0.500105,0.50031,0.5719420000000001
1.1509100000000001e-05,1.91793e-05,165868,1,0.00383108,0.00018439299999999998,0.00393051,0.00332196,0.172454,2.26928e-05,0.0157896,7.46984e-05,0.0322697,0.000211151,0.500105,0.50031,0.572493
1.15229e-05,2.0299800000000002e-05,145388,1,0.00383018,0.00018445,0.00362599,0.00351604,0.173005,2.0934699999999998e-05,0.0157896,7.49944e-05,0.0317967,0.00029926400000000004,0.500105,0.500311,0.573044
1.1568800000000002e-05,2.11479e-05,100192,1,0.00433204,0.000183992,0.00366292,0.00366292,0.173556,2.11479e-05,0.0157896,7.53331e-05,0.031541200000000005,0.00038233900000000004,0.500105,0.500311,0.5735939999999999
1.1644300000000001e-05,1.92267e-05,148703,1,0.00389906,0.000183489,0.00358188,0.00333017,0.17410699999999998,2.068e-05,0.0157896,7.57048e-05,0.0319944,0.000388198,0.500105,0.50031,0.574145
1.17231e-05,1.7566099999999998e-05,148703,1,0.00438187,0.000183367,0.00356104,0.00304253,0.17465799999999998,2.05597e-05,0.0157896,7.60089e-05,0.032249900000000005,0.000291962,0.500105,0.50031,0.574695
1.1785899999999998e-05,1.5965e-05,153940,1,0.00425452,0.00018512799999999998,0.00348011,0.00276523,0.175209,2.00924e-05,0.0157896,7.656649999999999e-05,0.0321721,0.00020148,0.500105,0.50031,0.575246
1.1815499999999999e-05,1.53682e-05,153555,1,0.00414527,0.000189199,0.00341892,0.00266184,0.17576,1.9739100000000002e-05,0.0157896,7.74523e-05,0.031488499999999996,6.76522e-05,0.500105,0.50031,0.575797
1.17987e-05,1.51392e-05,153555,1,0.00323238,0.000193908,0.00346972,0.00262218,0.176311,2.00324e-05,0.0157896,7.835149999999999e-05,0.030987599999999997,6.0688999999999994e-05,0.500105,0.50031,0.576348
1.1736400000000002e-05,1.69056e-05,157676,1,0.00335988,0.000198824,0.00375299,0.00292814,0.176862,2.16679e-05,0.0157896,7.94035e-05,0.0319213,0.00019359,0.500104,0.50031,0.5768979999999999
1.16393e-05,1.80381e-05,202719,1,0.00322938,0.00020339099999999998,0.00380889,0.00312429,0.17741300000000002,2.19906e-05,0.0157896,8.05824e-05,0.0325586,0.000226693,0.500104,0.50031,0.577449
1.1525699999999999e-05,1.8686e-05,202719,1,0.00300869,0.000206872,0.00376683,0.00323651,0.177963,2.1747800000000002e-05,0.0157896,8.15673e-05,0.0329694,0.000241212,0.500104,0.50031,0.5779989999999999
1.14121e-05,1.82229e-05,138016,1,0.0028864999999999997,0.000208438,0.00382769,0.0031563000000000003,0.178514,2.20992e-05,0.0157896,8.21827e-05,0.0323345,0.000135687,0.500104,0.50031,0.57855
1.1308900000000001e-05,1.73107e-05,138016,1,0.00292903,0.00020883299999999998,0.00392608,0.00299831,0.179065,2.26672e-05,0.0157896,8.25975e-05,0.031596299999999994,1.82073e-05,0.500104,0.50031,0.5791
1.1221099999999998e-05,1.7351800000000002e-05,138016,1,0.0022775,0.000207562,0.00380814,0.00300541,0.179616,2.19863e-05,0.0157896,8.26365e-05,0.0320688,0.00010378299999999999,0.500104,0.50031,0.57965
1.11696e-05,1.69411e-05,153772,1,0.00232808,0.000205632,0.00353123,0.00293429,0.180167,2.03876e-05,0.0157896,8.247540000000001e-05,0.0321324,0.000251242,0.500104,0.50031,0.580201
1.11608e-05,1.63217e-05,156897,1,0.00266885,0.000203676,0.00360641,0.002827,0.18071800000000002,2.0821599999999997e-05,0.0157896,8.213719999999999e-05,0.0320265,0.000342431,0.500104,0.50031,0.580751
1.1204500000000001e-05,1.4754100000000002e-05,140511,1,0.00305814,0.000203777,0.00362741,0.00255549,0.181269,2.09429e-05,0.0157896,8.208719999999999e-05,0.0322727,0.000399376,0.500104,0.50031,0.5813020000000001
1.12957e-05,1.51798e-05,142112,1,0.00341678,0.000205718,0.00402755,0.00262922,0.18182,2.3253000000000003e-05,0.0157896,8.22718e-05,0.0298936,0.00040834,0.500104,0.50031,0.581852
1.1411700000000001e-05,1.57624e-05,142112,1,0.0034938,0.00020682,0.00443572,0.00273013,0.182371,2.56096e-05,0.0157896,8.225459999999999e-05,0.0288978,0.000387935,0.500104,0.50031,0.582403
1.15131e-05,1.69696e-05,161747,1,0.00310021,0.00020644,0.00447335,0.00293921,0.182922,2.5826900000000002e-05,0.0157896,8.21182e-05,0.0285627,0.00028982,0.500105,0.50031,0.582954
1.1572899999999999e-05,1.73335e-05,161747,1,0.00296218,0.00020621799999999998,0.00434891,0.00300225,0.183473,2.5108400000000002e-05,0.0157896,8.21999e-05,0.0287029,0.000183357,0.500105,0.500311,0.583505
1.1583699999999999e-05,1.75893e-05,160993,1,0.00274059,0.000207507,0.00409749,0.00304655,0.184024,2.36569e-05,0.0157896,8.27826e-05,0.0287397,2.29906e-05,0.500105,0.500311,0.5840569999999999
1.1541500000000001e-05,1.8068800000000002e-05,160993,1,0.00238216,0.000209266,0.00377401,0.00312961,0.184575,2.17892e-05,0.0157896,8.34767e-05,0.0289693,3.43685e-05,0.500105,0.500311,0.584608
1.1446400000000001e-05,1.8946500000000002e-05,160994,1,0.00241991,0.00021177099999999998,0.00332648,0.00328164,0.185126,1.92054e-05,0.0157896,8.44181e-05,0.029198,7.259680000000001e-05,0.500105,0.500311,0.585159
1.13212e-05,1.94719e-05,161619,1,0.00265661,0.00021460099999999997,0.00359608,0.00337264,0.185677,2.0762e-05,0.0157896,8.55207e-05,0.0291844,0.000108026,0.500105,0.500311,0.5857100000000001
1.11877e-05,1.90201e-05,202530,1,0.00273162,0.00021726799999999998,0.00365418,0.00329437,0.186228,2.10974e-05,0.0157896,8.65676e-05,0.0300932,0.000121976,0.500105,0.500311,0.5862609999999999
1.10628e-05,1.73545e-05,146207,1,0.00299448,0.000219825,0.00336236,0.00300589,0.186779,1.94126e-05,0.0157896,8.73559e-05,0.0322319,0.000118277,0.500105,0.500312,0.586812
1.09704e-05,1.61932e-05,169964,1,0.00330669,0.00022218299999999998,0.00371786,0.00280475,0.18733,2.1465e-05,0.0157896,8.79615e-05,0.0324278,7.460219999999999e-06,0.500105,0.500312,0.587363
1.09163e-05,1.67688e-05,169964,1,0.00322931,0.000223085,0.00407417,0.00290445,0.187881,2.3522199999999996e-05,0.0157896,8.822129999999999e-05,0.0319933,0.000134781,0.500106,0.500312,0.587914
1.0901300000000002e-05,1.80829e-05,169964,1,0.00331231,0.000222585,0.00402302,0.00313206,0.188432,2.32269e-05,0.0157896,8.82128e-05,0.0321256,0.00023401700000000002,0.500106,0.500312,0.588465
1.09196e-05,1.92252e-05,150303,1,0.00357259,0.000221592,0.00430482,0.00332991,0.18898299999999998,2.48539e-05,0.0157896,8.81821e-05,0.0314842,0.000319913,0.500105,0.500312,0.589015
1.0972699999999999e-05,1.76503e-05,149484,1,0.00350771,0.000219868,0.00408114,0.00305713,0.18953399999999998,2.35625e-05,0.0157896,8.806129999999999e-05,0.0317702,0.000395948,0.500105,0.500312,0.589566
1.10451e-05,1.63983e-05,152799,1,0.00346675,0.000218402,0.00418824,0.00284027,0.190085,2.41808e-05,0.0157896,8.80117e-05,0.032105299999999996,0.00035855699999999996,0.500105,0.500312,0.590116
1.11144e-05,1.5597799999999998e-05,152799,1,0.00388317,0.000217462,0.00399522,0.00270163,0.190636,2.30664e-05,0.0157896,8.80334e-05,0.032363499999999996,0.000268069,0.500105,0.500312,0.590667
1.1163399999999999e-05,1.5366400000000002e-05,157651,1,0.00384456,0.00021854400000000001,0.00371976,0.00266153,0.191187,2.1476e-05,0.0157896,8.837020000000001e-05,0.031921899999999996,0.00016252,0.500105,0.500312,0.591218
1.11731e-05,1.49121e-05,157651,1,0.00342592,0.000221473,0.00382288,0.00258285,0.19173800000000002,2.20714e-05,0.0157896,8.897540000000001e-05,0.0310777,2.7455e-05,0.500105,0.500312,0.591769
1.1131400000000002e-05,1.61763e-05,161772,1,0.002728,0.000224666,0.00398413,0.00280182,0.19228900000000002,2.30024e-05,0.0157896,8.95799e-05,0.0312074,0.000109605,0.500105,0.500312,0.5923189999999999
1.10467e-05,1.76595e-05,161772,1,0.00312229,0.000227661,0.00413124,0.00305872,0.19284,2.38517e-05,0.0157896,9.03227e-05,0.0322998,0.000223106,0.500105,0.500312,0.59287
1.09334e-05,1.8465e-05,162591,1,0.00276017,0.000230367,0.00396257,0.00319824,0.193391,2.28779e-05,0.0157896,9.114549999999999e-05,0.03287059999999999,0.00024203099999999997,0.500105,0.500312,0.59342
1.08103e-05,1.88292e-05,141292,1,0.00257041,0.00023164599999999998,0.00396043,0.00326132,0.193942,2.2865500000000003e-05,0.0157896,9.163799999999999e-05,0.0328074,0.000225821,0.500105,0.500312,0.593971
1.0692999999999999e-05,1.85649e-05,142112,1,0.00235058,0.000231387,0.00409189,0.00321554,0.194493,2.3624499999999997e-05,0.0157896,9.18185e-05,0.0323726,9.0869e-05,0.500105,0.500312,0.594521
1.05829e-05,1.81044e-05,142112,1,0.00224896,0.000229662,0.00408009,0.00313578,0.195044,2.35564e-05,0.0157896,9.17191e-05,0.0317659,8.03419e-06,0.500105,0.500312,0.595071
1.04957e-05,1.80496e-05,142112,1,0.00186793,0.000226713,0.00382228,0.00312628,0.195595,2.20679e-05,0.0157896,9.12723e-05,0.0320476,0.000142018,0.500105,0.500312,0.595622
1.0446199999999998e-05,1.74737e-05,160993,1,0.00231357,0.00022324,0.00373941,0.00302653,0.19614600000000001,2.1589499999999997e-05,0.0157896,9.05896e-05,0.031939999999999996,0.00029058,0.500105,0.500312,0.596172
1.04398e-05,1.62782e-05,160993,1,0.00265377,0.000220211,0.00363567,0.00281947,0.196696,2.09906e-05,0.0157896,8.98457e-05,0.0320099,0.000375884,0.500105,0.500312,0.596723
1.0483800000000001e-05,1.50125e-05,144607,1,0.00304175,0.000219389,0.00381021,0.00260025,0.197247,2.1998200000000002e-05,0.0157896,8.94559e-05,0.0321008,0.000392084,0.500105,0.500312,0.5972729999999999
1.05721e-05,1.54919e-05,146208,1,0.00310336,0.000219431,0.00414231,0.00268327,0.197798,2.39156e-05,0.0157896,8.91541e-05,0.029603700000000004,0.000409526,0.500105,0.500312,0.597824
1.0668199999999999e-05,1.64967e-05,146208,1,0.00321626,0.000218215,0.00437097,0.00285732,0.198349,2.52358e-05,0.0157896,8.86108e-05,0.0287572,0.000358625,0.500105,0.500312,0.598375
1.07368e-05,1.72474e-05,165843,1,0.00271467,0.000216265,0.00438472,0.00298734,0.1989,2.53152e-05,0.0157896,8.81275e-05,0.028938799999999997,0.000233715,0.500105,0.500312,0.5989260000000001
1.0760999999999999e-05,1.74019e-05,165089,1,0.00258559,0.000215088,0.00413553,0.0030141,0.199451,2.38765e-05,0.0157896,8.80002e-05,0.0286562,0.000111397,0.500105,0.500312,0.599477
1.0736600000000002e-05,1.84439e-05,165089,1,0.00254177,0.000214845,0.0039628,0.00319457,0.20000199999999999,2.28792e-05,0.0157896,8.80985e-05,0.028539,7.087899999999999e-07,0.500106,0.500312,0.600028
1.06585e-05,2.03242e-05,112356,1,0.00206093,0.000215057,0.00352026,0.00352026,0.200553,2.03242e-05,0.0157896,8.834649999999999e-05,0.0290497,5.42171e-05,0.500106,0.500313,0.600579
1.05304e-05,2.11591e-05,112356,1,0.0019879000000000003,0.000216022,0.00366487,0.00366487,0.201104,2.11591e-05,0.0157896,8.885209999999999e-05,0.028905400000000005,0.00010405,0.500106,0.500313,0.60113
1.03797e-05,2.12154e-05,112356,1,0.00271475,0.000217098,0.00367462,0.00367462,0.201655,2.12154e-05,0.0157896,8.94857e-05,0.0293102,0.00012667,0.500106,0.500313,0.601681
1.02242e-05,2.0153e-05,112356,1,0.00267687,0.00021778900000000003,0.0034906,0.0034906,0.202206,2.0153e-05,0.0157896,8.991620000000001e-05,0.030482099999999998,0.000176453,0.500106,0.500313,0.602232
1.00853e-05,1.77459e-05,174060,1,0.00276657,0.000219006,0.00349554,0.00307369,0.202757,2.01815e-05,0.0157896,9.02675e-05,0.032658099999999995,0.00010086200000000001,0.500106,0.500313,0.602783
9.98179e-06,1.77128e-05,174060,1,0.00279064,0.000219378,0.00422878,0.00306795,0.203308,2.44148e-05,0.0157896,9.03263e-05,0.0322453,3.49945e-05,0.500106,0.500314,0.603334
9.91553e-06,1.91295e-05,174060,1,0.00289825,0.000218402,0.00430857,0.00331333,0.20385899999999998,2.4875500000000003e-05,0.0157896,9.007520000000001e-05,0.0322288,0.000156143,0.500106,0.500314,0.603885
9.88389e-06,2.05417e-05,174060,1,0.00274984,0.000216609,0.00403011,0.00355793,0.20440999999999998,2.32679e-05,0.0157896,8.970270000000001e-05,0.0319037,0.000263277,0.500106,0.500314,0.604436
9.88522e-06,2.1606799999999998e-05,154399,1,0.00324789,0.00021454099999999998,0.00388417,0.00374242,0.204961,2.2425300000000004e-05,0.0157896,8.9416e-05,0.031052999999999997,0.00034885900000000003,0.500106,0.500314,0.6049869999999999
9.91778e-06,1.97502e-05,156895,1,0.00284881,0.000212129,0.00368805,0.00342084,0.205512,2.1293e-05,0.0157896,8.918379999999999e-05,0.0317944,0.000397204,0.500106,0.500314,0.605537
9.962280000000001e-06,1.83751e-05,156895,1,0.00307236,0.00021013799999999999,0.00375198,0.00318266,0.20606300000000002,2.16621e-05,0.0157896,8.90006e-05,0.0325584,0.000320552,0.500106,0.500314,0.606088
9.99808e-06,1.70557e-05,162132,1,0.00348473,0.00020899,0.00399852,0.00295413,0.206614,2.30855e-05,0.0157896,8.8941e-05,0.0323697,0.00023742700000000002,0.500106,0.500314,0.606638
1.00029e-05,1.58532e-05,162132,1,0.00332645,0.00020978299999999998,0.00385482,0.00274586,0.20716500000000002,2.2255799999999998e-05,0.0157896,8.914409999999999e-05,0.0317326,0.00011520000000000001,0.500106,0.500314,0.607189
9.9608e-06,1.62244e-05,162132,1,0.0025632,0.000211901,0.00330121,0.00281016,0.20771599999999998,1.90595e-05,0.0157896,8.95406e-05,0.030964699999999998,3.17871e-05,0.500106,0.500314,0.60774
9.87173e-06,1.7091e-05,165868,1,0.00278774,0.000213986,0.0036998000000000005,0.00296025,0.208267,2.13608e-05,0.0157896,8.99524e-05,0.0316639,0.000168696,0.500106,0.500313,0.60829
9.742560000000001e-06,1.83602e-05,165087,1,0.0035115000000000003,0.00021586900000000002,0.0036593000000000003,0.00318008,0.20881799999999998,2.1127e-05,0.0157896,9.04846e-05,0.0324534,0.000248116,0.500106,0.500313,0.608841
9.59173e-06,1.91597e-05,166687,1,0.00237259,0.00021705400000000003,0.00352784,0.00331856,0.209369,2.0368e-05,0.0157896,9.08814e-05,0.0329763,0.00027005700000000003,0.500106,0.500314,0.609391
9.437510000000001e-06,1.9062200000000002e-05,146208,1,0.00207718,0.000216811,0.00361948,0.00330168,0.20992,2.08971e-05,0.0157896,9.09763e-05,0.032635700000000004,0.000197456,0.500106,0.500314,0.609942
9.29049e-06,1.85959e-05,146208,1,0.0020308,0.00021539900000000002,0.00368152,0.00322091,0.210471,2.12552e-05,0.0157896,9.081209999999999e-05,0.0322747,7.69996e-05,0.500106,0.500314,0.610492
9.15413e-06,1.87947e-05,146208,1,0.00178891,0.000212584,0.00355684,0.00325534,0.211022,2.05354e-05,0.0157896,9.03389e-05,0.0320169,2.89925e-05,0.500106,0.500314,0.611042
9.04552e-06,1.84986e-05,117093,1,0.00215235,0.000209028,0.00320404,0.00320404,0.211573,1.84986e-05,0.0157896,8.96185e-05,0.032393599999999995,0.00018896400000000002,0.500106,0.500314,0.611593
8.975700000000001e-06,1.75539e-05,165089,1,0.0024569,0.00020540400000000001,0.00311266,0.00304043,0.21212399999999998,1.7970999999999998e-05,0.0157896,8.87477e-05,0.0318757,0.000308627,0.500106,0.500314,0.612143
8.9549e-06,1.5684500000000002e-05,165089,1,0.00276441,0.00020297099999999998,0.00288078,0.00271663,0.212675,1.66322e-05,0.0157896,8.801860000000001e-05,0.0319694,0.000384424,0.500106,0.500314,0.612693
8.977799999999999e-06,1.47958e-05,148703,1,0.00305163,0.00020322799999999999,0.00326911,0.00256271,0.21322600000000003,1.88742e-05,0.0157896,8.789879999999999e-05,0.0307781,0.000384581,0.500106,0.500314,0.613244
9.03156e-06,1.52068e-05,150304,1,0.00312606,0.00020340000000000004,0.00366137,0.0026339,0.213777,2.11389e-05,0.0157896,8.767040000000001e-05,0.0293353,0.000390271,0.500106,0.500314,0.613795
9.081380000000001e-06,1.64529e-05,169939,1,0.00293828,0.000201883,0.00371337,0.00284973,0.21432800000000002,2.14392e-05,0.0157896,8.70907e-05,0.028798200000000003,0.000318715,0.500106,0.500314,0.6143460000000001
9.09528e-06,1.69388e-05,169939,1,0.00253583,0.00019983799999999998,0.00364855,0.0029339,0.214879,2.10649e-05,0.0157896,8.65555e-05,0.028749,0.00019315,0.500106,0.500314,0.614897
9.06448e-06,1.72339e-05,169185,1,0.0026339,0.00019899299999999998,0.00349194,0.0029850000000000002,0.215429,2.0160699999999998e-05,0.0157896,8.642610000000001e-05,0.0288894,3.77208e-05,0.500106,0.500314,0.615448
8.988610000000001e-06,1.90898e-05,116443,1,0.00233908,0.000198597,0.00330645,0.00330645,0.21598,1.90898e-05,0.0157896,8.63452e-05,0.0288475,3.5474899999999995e-05,0.500106,0.500314,0.615999
8.857949999999999e-06,1.97086e-05,117028,1,0.00199942,0.000198923,0.00341363,0.00341363,0.216531,1.97086e-05,0.0157896,8.643069999999999e-05,0.029029500000000003,8.32844e-05,0.500106,0.500314,0.61655
8.69177e-06,2.03207e-05,117028,1,0.00208171,0.000199798,0.00351964,0.00351964,0.21708200000000002,2.03207e-05,0.0157896,8.67264e-05,0.0291199,0.000101377,0.500107,0.500315,0.617101
8.504960000000001e-06,1.97776e-05,210911,1,0.002607,0.00020067200000000002,0.00344475,0.00342559,0.217633,1.98882e-05,0.0157896,8.719540000000001e-05,0.0296536,0.00013805,0.500107,0.500315,0.6176520000000001
8.31774e-06,1.84888e-05,210911,1,0.00250333,0.000201192,0.00329609,0.00320235,0.21818400000000002,1.903e-05,0.0157896,8.744110000000001e-05,0.031077099999999996,0.000161456,0.500107,0.500315,0.618203
8.15497e-06,2.00198e-05,108384,1,0.00256903,0.00020229400000000003,0.00346753,0.00346753,0.21873499999999998,2.00198e-05,0.0157896,8.76976e-05,0.0324238,7.87031e-05,0.500107,0.500315,0.618754
8.03305e-06,2.15909e-05,178156,1,0.00241875,0.00020245900000000002,0.00384721,0.00373966,0.219286,2.22119e-05,0.0157896,8.77395e-05,0.0321872,6.56642e-05,0.500107,0.500315,0.619305
7.94748e-06,2.31459e-05,112480,1,0.00273436,0.00020182799999999998,0.00400899,0.00400899,0.21983699999999998,2.31459e-05,0.0157896,8.765200000000001e-05,0.0322272,0.00019464299999999999,0.500107,0.500316,0.6198560000000001
7.894830000000001e-06,2.44205e-05,112480,1,0.00268703,0.000201048,0.00422976,0.00422976,0.220388,2.44205e-05,0.0157896,8.76719e-05,0.0318104,0.000279582,0.500107,0.500316,0.6204069999999999
7.87689e-06,2.5411199999999998e-05,112480,1,0.00302607,0.00020009700000000002,0.00440134,0.00440134,0.220939,2.5411199999999998e-05,0.0157896,8.78688e-05,0.0314957,0.000368985,0.500107,0.500316,0.620957
7.883880000000001e-06,2.35302e-05,112605,1,0.00281465,0.000198868,0.00407555,0.00407555,0.22149000000000002,2.35302e-05,0.0157896,8.80375e-05,0.032013099999999996,0.00036470400000000004,0.500107,0.500316,0.621508
7.895650000000001e-06,2.18119e-05,112605,1,0.00317326,0.000197573,0.00377794,0.00377794,0.222041,2.18119e-05,0.0157896,8.805110000000001e-05,0.0323748,0.00027447400000000003,0.500107,0.500316,0.622058
7.88462e-06,2.01788e-05,108509,1,0.00315317,0.000197772,0.00349507,0.00349507,0.222592,2.01788e-05,0.0157896,8.817079999999999e-05,0.0321498,0.000166928,0.500107,0.500315,0.622609
7.846610000000001e-06,1.88052e-05,108509,1,0.00297341,0.000199651,0.00325716,0.00325716,0.22314299999999998,1.88052e-05,0.0157896,8.859030000000001e-05,0.0315106,4.51033e-05,0.500107,0.500315,0.62316
7.76394e-06,1.73726e-05,112859,1,0.00238587,0.00020177700000000002,0.00300902,0.00300902,0.223694,1.73726e-05,0.0157896,8.899870000000001e-05,0.030948900000000005,7.4941e-05,0.500107,0.500315,0.62371
7.63882e-06,1.90687e-05,112859,1,0.00306071,0.000203805,0.00330279,0.00330279,0.22424499999999997,1.90687e-05,0.0157896,8.948760000000001e-05,0.032001299999999996,0.000220387,0.500107,0.500315,0.624261
7.4833e-06,2.01069e-05,112859,1,0.00316974,0.00020559599999999997,0.00348262,0.00348262,0.224796,2.01069e-05,0.0157896,8.99856e-05,0.0327475,0.00025451900000000003,0.500106,0.500315,0.624811
7.31539e-06,2.10071e-05,116956,1,0.00204107,0.000206615,0.00363854,0.00363854,0.225347,2.10071e-05,0.0157896,9.029079999999999e-05,0.0329978,0.00027552400000000003,0.500106,0.500315,0.625362
7.14745e-06,2.01898e-05,116956,1,0.00183845,0.00020639900000000001,0.00349699,0.00349699,0.22589800000000002,2.01898e-05,0.0157896,9.03477e-05,0.032241399999999996,0.000158641,0.500106,0.500316,0.625912
6.98672e-06,1.9111800000000002e-05,112420,1,0.0018441,0.000205345,0.00331026,0.00331026,0.22644899999999998,1.9111800000000002e-05,0.0157896,9.02881e-05,0.0314519,3.74681e-05,0.500106,0.500316,0.626462
6.8377e-06,1.90375e-05,112797,1,0.00196962,0.000203036,0.0032974000000000002,0.0032974000000000002,0.22699999999999998,1.90375e-05,0.0157896,8.986e-05,0.032082,8.39842e-05,0.500106,0.500316,0.627013
6.721319999999999e-06,1.85155e-05,112797,1,0.0023755,0.00020050099999999998,0.00320698,0.00320698,0.22755100000000003,1.85155e-05,0.0157896,8.92991e-05,0.0322012,0.000230592,0.500106,0.500316,0.627563
6.64613e-06,1.7703900000000002e-05,112477,1,0.00253357,0.00019816599999999997,0.00306641,0.00306641,0.228102,1.7703900000000002e-05,0.0157896,8.864180000000001e-05,0.0320381,0.000322956,0.500106,0.500316,0.6281140000000001
6.62029e-06,1.66638e-05,112477,1,0.00283753,0.000198083,0.00288626,0.00288626,0.22865300000000002,1.66638e-05,0.0157896,8.85184e-05,0.032167799999999996,0.00038543800000000005,0.500106,0.500316,0.628664
6.63888e-06,1.64102e-05,112609,1,0.00299254,0.000200165,0.00284233,0.00284233,0.229204,1.64102e-05,0.0157896,8.89289e-05,0.029954599999999998,0.000395422,0.500106,0.500316,0.629214
6.680319999999999e-06,1.69974e-05,154400,1,0.00309357,0.000201122,0.00301509,0.00294403,0.22975500000000001,1.74076e-05,0.0157896,8.89261e-05,0.0289152,0.00036465699999999995,0.500107,0.500316,0.6297649999999999
6.709199999999999e-06,1.73447e-05,174035,1,0.00273912,0.00020031400000000002,0.00309078,0.00300419,0.23030599999999998,1.7844600000000002e-05,0.0157896,8.85372e-05,0.028584300000000003,0.000262288,0.500107,0.500316,0.630316
6.69928e-06,1.75128e-05,112543,1,0.00243595,0.000199282,0.0030333,0.0030333,0.230857,1.75128e-05,0.0157896,8.818139999999999e-05,0.0287798,0.00015803600000000002,0.500107,0.500316,0.630867
6.645110000000001e-06,1.7465899999999998e-05,215007,1,0.00253168,0.00019904299999999998,0.00322502,0.00302518,0.231408,1.86197e-05,0.0157896,8.81661e-05,0.0287106,3.7694300000000003e-06,0.500107,0.500316,0.631418
6.54383e-06,1.92761e-05,215007,1,0.00214935,0.00019920700000000002,0.00357648,0.00333873,0.23195900000000003,2.06488e-05,0.0157896,8.814450000000001e-05,0.028993500000000002,6.19667e-05,0.500107,0.500316,0.631969
6.3969600000000005e-06,2.01061e-05,215007,1,0.00196225,0.00019989099999999997,0.00377514,0.00348249,0.23251,2.17958e-05,0.0157896,8.827430000000001e-05,0.029218,9.773969999999999e-05,0.500107,0.500316,0.63252
6.22132e-06,2.03148e-05,215007,1,0.0022949999999999997,0.000200814,0.00384109,0.00351864,0.23306100000000002,2.21765e-05,0.0157896,8.85968e-05,0.0291971,0.000127501,0.500107,0.500317,0.633071
6.031369999999999e-06,1.98929e-05,215007,1,0.00256181,0.00020155799999999998,0.00376729,0.00344555,0.233612,2.17505e-05,0.0157896,8.89592e-05,0.0301843,0.000164315,0.500107,0.500317,0.633622
5.856960000000001e-06,2.15716e-05,112480,1,0.00248522,0.000202369,0.0037363,0.0037363,0.23416199999999998,2.15716e-05,0.0157896,8.921600000000001e-05,0.032410400000000006,0.000141402,0.500107,0.500317,0.634174
5.715e-06,2.3054499999999998e-05,112480,1,0.00284436,0.000203505,0.00399316,0.00399316,0.234713,2.3054499999999998e-05,0.0157896,8.950040000000001e-05,0.0324877,1.83063e-05,0.500108,0.500317,0.634725
5.608730000000001e-06,2.45992e-05,116576,1,0.00259578,0.00020385,0.00426072,0.00426072,0.235264,2.45992e-05,0.0157896,8.96475e-05,0.0319981,0.000125547,0.500108,0.500317,0.635275
5.54021e-06,2.59802e-05,116576,1,0.00266592,0.00020375299999999999,0.00449991,0.00449991,0.235815,2.59802e-05,0.0157896,8.979e-05,0.0321324,0.000222466,0.500108,0.500318,0.635826
5.50629e-06,2.7051799999999997e-05,116576,1,0.002841,0.00020377,0.00468551,0.00468551,0.236366,2.7051799999999997e-05,0.0157896,9.01336e-05,0.0314887,0.000311178,0.500108,0.500318,0.6363770000000001
5.50173e-06,2.5170500000000002e-05,116701,1,0.00279195,0.000203348,0.00435966,0.00435966,0.23691700000000002,2.5170500000000002e-05,0.0157896,9.05799e-05,0.0318308,0.00038540300000000004,0.500108,0.500318,0.636927
5.51508e-06,2.36928e-05,116701,1,0.00286192,0.00020276900000000002,0.00410371,0.00410371,0.23746799999999998,2.36928e-05,0.0157896,9.0856e-05,0.0321141,0.00034346400000000003,0.500107,0.500318,0.637478
5.521130000000001e-06,2.21406e-05,116701,1,0.00335489,0.00020187400000000003,0.00383487,0.00383487,0.238019,2.21406e-05,0.0157896,9.080719999999999e-05,0.032326799999999996,0.000247297,0.500107,0.500317,0.6380279999999999
5.50587e-06,2.07821e-05,112605,1,0.00339503,0.000202412,0.00359957,0.00359957,0.23856999999999998,2.07821e-05,0.0157896,9.08424e-05,0.031887900000000004,0.000138699,0.500107,0.500317,0.638579
5.456230000000001e-06,1.9454700000000002e-05,112605,1,0.00275591,0.000204209,0.00336966,0.00336966,0.239121,1.9454700000000002e-05,0.0157896,9.11917e-05,0.031101999999999998,2.9521199999999998e-06,0.500107,0.500317,0.63913
5.364439999999999e-06,1.91122e-05,116642,1,0.00253177,0.000205778,0.00331033,0.00331033,0.23967199999999997,1.91122e-05,0.0157896,9.14776e-05,0.031220099999999997,0.00012198600000000001,0.500107,0.500317,0.63968
5.23746e-06,2.0232000000000002e-05,116642,1,0.00299336,0.00020695900000000002,0.00350429,0.00350429,0.240223,2.0232000000000002e-05,0.0157896,9.17274e-05,0.0323148,0.00024239299999999998,0.500107,0.500317,0.640231
5.08632e-06,2.06648e-05,116642,1,0.00269365,0.00020792,0.00357925,0.00357925,0.240774,2.06648e-05,0.0157896,9.19619e-05,0.032886900000000004,0.000264633,0.500107,0.500317,0.640781
4.92793e-06,2.04959e-05,116642,1,0.00194459,0.00020811200000000002,0.00355,0.00355,0.241325,2.04959e-05,0.0157896,9.20758e-05,0.0328202,0.000245878,0.500107,0.500317,0.641332
4.77573e-06,2.02098e-05,116516,1,0.00205021,0.000207568,0.00350044,0.00350044,0.24187600000000004,2.02098e-05,0.0157896,9.21307e-05,0.0324414,0.000114301,0.500107,0.500317,0.641882
4.63239e-06,1.91219e-05,116516,1,0.00177745,0.00020594,0.00331201,0.00331201,0.242427,1.91219e-05,0.0157896,9.197860000000001e-05,0.0318344,2.58258e-05,0.500107,0.500317,0.642432
4.51082e-06,1.88717e-05,116893,1,0.0019799,0.000203582,0.00326868,0.00326868,0.24297800000000003,1.88717e-05,0.0157896,9.15227e-05,0.0321105,0.00012878,0.500107,0.500317,0.642983
4.42391e-06,1.84818e-05,116573,1,0.00240007,0.00020124700000000002,0.00320114,0.00320114,0.243529,1.84818e-05,0.0157896,9.1015e-05,0.031951799999999995,0.00027213,0.500107,0.500317,0.643533
4.3789699999999995e-06,1.7626199999999997e-05,116573,1,0.00256344,0.00019957,0.00305295,0.00305295,0.24408000000000002,1.7626199999999997e-05,0.0157896,9.056360000000001e-05,0.0320648,0.00036741199999999996,0.500107,0.500318,0.644083
4.38179e-06,1.64563e-05,116705,1,0.00296947,0.00020082900000000002,0.00285031,0.00285031,0.244631,1.64563e-05,0.0157896,9.09153e-05,0.0319446,0.000380358,0.500107,0.500318,0.644634
4.43098e-06,1.71877e-05,116705,1,0.00301973,0.000203013,0.002977,0.002977,0.245182,1.71877e-05,0.0157896,9.14101e-05,0.0296203,0.000391921,0.500107,0.500318,0.645184
4.4902e-06,1.75646e-05,116705,1,0.00311125,0.000203317,0.00304227,0.00304227,0.24573299999999998,1.75646e-05,0.0157896,9.128579999999999e-05,0.0287671,0.000346319,0.500107,0.500318,0.6457350000000001
4.52653e-06,1.79229e-05,116704,1,0.00273444,0.00020214200000000002,0.00310433,0.00310433,0.246284,1.79229e-05,0.0157896,9.08523e-05,0.028944799999999996,0.000226456,0.500107,0.500318,0.6462859999999999
4.520669999999999e-06,1.79977e-05,116704,1,0.0026234,0.000201187,0.00311729,0.00311729,0.246835,1.79977e-05,0.0157896,9.058360000000001e-05,0.028730000000000002,9.33703e-05,0.500108,0.500318,0.646837
4.47166e-06,1.89277e-05,219103,1,0.00242203,0.00020077299999999998,0.00332725,0.00327837,0.24738600000000002,1.92099e-05,0.0157896,9.046040000000001e-05,0.028681900000000003,2.8737199999999997e-05,0.500108,0.500318,0.647388
4.37708e-06,2.0313499999999998e-05,219103,1,0.00207644,0.000200582,0.00360724,0.0035183999999999997,0.247937,2.0826399999999998e-05,0.0157896,9.03042e-05,0.029019599999999996,8.05949e-05,0.500108,0.500318,0.647939
4.24037e-06,2.07673e-05,219103,1,0.00209809,0.000200742,0.00374383,0.00359701,0.24848800000000001,2.1615e-05,0.0157896,9.03317e-05,0.028922000000000003,0.000120499,0.500108,0.500318,0.64849
4.07918e-06,2.06568e-05,219103,1,0.00253896,0.000200969,0.00374658,0.00357787,0.24903899999999998,2.16309e-05,0.0157896,9.050510000000001e-05,0.029332499999999997,0.000151242,0.500108,0.500319,0.649041
3.91418e-06,2.0163e-05,219103,1,0.00254258,0.000200547,0.00360361,0.00349234,0.24959,2.0805500000000003e-05,0.0157896,9.049700000000001e-05,0.030561,0.000200802,0.500108,0.500319,0.6495920000000001
3.7748000000000003e-06,2.1624899999999997e-05,116576,1,0.00272656,0.000200885,0.00374555,0.00374555,0.250141,2.1624899999999997e-05,0.0157896,9.05302e-05,0.032670199999999996,0.00011498799999999999,0.500108,0.500319,0.650143
3.66793e-06,2.29243e-05,116576,1,0.00278916,0.00020112,0.00397061,0.00397061,0.250692,2.29243e-05,0.0157896,9.05698e-05,0.032309199999999996,2.39152e-05,0.500108,0.500319,0.650694
3.5976499999999998e-06,2.42073e-05,120672,1,0.00294243,0.000200602,0.00419284,0.00419284,0.251243,2.42073e-05,0.0157896,9.05282e-05,0.0321743,0.000152874,0.500108,0.500319,0.651245
3.56219e-06,2.53551e-05,120672,1,0.00285888,0.000200015,0.00439163,0.00439163,0.251794,2.53551e-05,0.0157896,9.058860000000001e-05,0.0319097,0.000256114,0.500108,0.500319,0.651796
3.56038e-06,2.6164499999999997e-05,120672,1,0.00325894,0.000199496,0.00453182,0.00453182,0.252344,2.6164499999999997e-05,0.0157896,9.083649999999999e-05,0.031060400000000005,0.00033919699999999996,0.500108,0.50032,0.652346
3.5869999999999997e-06,2.39286e-05,120797,1,0.0027779,0.000198221,0.00414456,0.00414456,0.252895,2.39286e-05,0.0157896,9.097889999999999e-05,0.0318058,0.000380644,0.500108,0.50032,0.6528970000000001
3.62385e-06,2.21648e-05,120797,1,0.00333832,0.00019704099999999999,0.00383907,0.00383907,0.253446,2.21648e-05,0.0157896,9.09406e-05,0.0325631,0.000310637,0.500108,0.500319,0.653447
3.6451599999999996e-06,2.05381e-05,116701,1,0.00384609,0.000195827,0.00355731,0.00355731,0.253997,2.05381e-05,0.0157896,9.059569999999999e-05,0.032331599999999995,0.000218275,0.500108,0.500319,0.653998
3.64038e-06,1.90677e-05,116701,1,0.00344952,0.000196178,0.00330262,0.00330262,0.254548,1.90677e-05,0.0157896,9.04749e-05,0.0316926,9.991299999999999e-05,0.500108,0.500319,0.6545489999999999
3.59957e-06,1.75515e-05,116701,1,0.00265981,0.00019735,0.00304002,0.00304002,0.25509899999999996,1.75515e-05,0.0157896,9.055780000000001e-05,0.0309736,4.1486800000000004e-05,0.500108,0.500319,0.655099
3.5199699999999998e-06,1.82654e-05,120738,1,0.0026765,0.000198181,0.00316366,0.00316366,0.25565,1.82654e-05,0.0157896,9.05504e-05,0.0316699,0.00017565099999999998,0.500108,0.500319,0.65565
3.40767e-06,1.89724e-05,120738,1,0.0033832000000000003,0.000198723,0.00328612,0.00328612,0.256201,1.89724e-05,0.0157896,9.05744e-05,0.032572500000000004,0.000263222,0.500108,0.500319,0.656201
3.27733e-06,1.97312e-05,121051,1,0.00224707,0.00019878599999999998,0.00341755,0.00341755,0.256752,1.97312e-05,0.0157896,9.055530000000001e-05,0.0329899,0.00028557400000000003,0.500108,0.500319,0.656751
3.1443200000000002e-06,1.96525e-05,121051,1,0.00208525,0.000198194,0.00340391,0.00340391,0.257303,1.96525e-05,0.0157896,9.049069999999999e-05,0.032582099999999996,0.000205662,0.500108,0.500319,0.657301
3.0192200000000004e-06,1.8941700000000002e-05,120612,1,0.00215036,0.00019684799999999998,0.00328079,0.00328079,0.25785399999999997,1.8941700000000002e-05,0.0157896,9.03909e-05,0.0322258,8.93573e-05,0.500108,0.500319,0.657852
2.9034199999999997e-06,1.76854e-05,120612,1,0.00182386,0.00019433099999999998,0.00306321,0.00306321,0.258405,1.76854e-05,0.0157896,8.99914e-05,0.0320259,1.70625e-05,0.500108,0.500319,0.658402
2.8145599999999994e-06,1.73673e-05,120669,1,0.0022202,0.00019141400000000002,0.0030081,0.0030081,0.258956,1.73673e-05,0.0157896,8.938440000000001e-05,0.0323384,0.000185872,0.500108,0.500319,0.6589520000000001
2.7584800000000002e-06,1.6725e-05,120669,1,0.00228257,0.00018869999999999998,0.00289686,0.00289686,0.25950700000000004,1.6725e-05,0.0157896,8.8774e-05,0.0318786,0.00030375,0.500108,0.50032,0.659503
2.74884e-06,1.5627200000000002e-05,120669,1,0.00272288,0.00018735599999999999,0.00270672,0.00270672,0.260058,1.5627200000000002e-05,0.0157896,8.84042e-05,0.0319202,0.000375835,0.500108,0.50032,0.660053
2.7876299999999998e-06,1.41696e-05,173716,1,0.00298068,0.00018915799999999998,0.00249126,0.00245425,0.26060900000000004,1.43833e-05,0.0157896,8.886540000000001e-05,0.030465499999999996,0.000370495,0.500108,0.50032,0.6606029999999999
2.86494e-06,1.47473e-05,162592,1,0.00329775,0.000190738,0.00255865,0.0025543000000000002,0.26116,1.47724e-05,0.0157896,8.91317e-05,0.029288599999999998,0.000386079,0.500108,0.50032,0.661154
2.9401400000000003e-06,1.4938299999999999e-05,182227,1,0.0030813000000000004,0.000190265,0.0027651,0.0025874,0.261711,1.5964300000000002e-05,0.0157896,8.884540000000001e-05,0.028751299999999997,0.00031424700000000003,0.500108,0.50032,0.661705
2.98165e-06,1.53029e-05,162522,1,0.00289988,0.000188815,0.00286054,0.00265054,0.262262,1.65153e-05,0.0157896,8.84266e-05,0.0287644,0.000181277,0.500108,0.50032,0.6622560000000001
2.97916e-06,1.54908e-05,219428,1,0.00289596,0.000188128,0.00289475,0.00268308,0.262813,1.67128e-05,0.0157896,8.82785e-05,0.028908,2.22191e-05,0.500108,0.50032,0.6628069999999999
2.93432e-06,1.76709e-05,219428,1,0.00244378,0.00018785400000000002,0.00331322,0.0030607,0.263364,1.9128900000000002e-05,0.0157896,8.81826e-05,0.0288625,4.783560000000001e-05,0.500109,0.50032,0.663358
2.84196e-06,1.85823e-05,219428,1,0.00212856,0.000188086,0.00357816,0.00321855,0.263915,2.06585e-05,0.0157896,8.823610000000001e-05,0.029046100000000002,9.654729999999999e-05,0.500109,0.50032,0.663909
2.71638e-06,1.93726e-05,219428,1,0.00239534,0.00018868299999999998,0.00371771,0.00335544,0.264466,2.14642e-05,0.0157896,8.8425e-05,0.0291884,0.00011407399999999999,0.500109,0.500321,0.66446
2.57087e-06,1.89334e-05,223068,1,0.00243175,0.00018886,0.00392444,0.00327937,0.265017,2.2657800000000002e-05,0.0157896,8.8657e-05,0.029735700000000004,0.000162356,0.500109,0.500321,0.665011
2.43274e-06,1.79741e-05,219419,1,0.00246752,0.00018863,0.00343793,0.00311321,0.26556799999999997,1.9848900000000002e-05,0.0157896,8.871959999999999e-05,0.031051699999999998,0.000185771,0.500109,0.500321,0.665562
2.32469e-06,1.93105e-05,120672,1,0.00282284,0.000188882,0.00334468,0.00334468,0.266119,1.93105e-05,0.0157896,8.877459999999999e-05,0.03243,8.15317e-05,0.500109,0.500321,0.6661130000000001
2.25107e-06,2.04873e-05,190444,1,0.00290191,0.000188552,0.00361188,0.00354851,0.26666999999999996,2.0853200000000002e-05,0.0157896,8.87301e-05,0.032145599999999996,5.3786400000000004e-05,0.500109,0.500321,0.666664
2.2159099999999997e-06,2.15131e-05,124768,1,0.00321549,0.00018757799999999999,0.00372619,0.00372619,0.267221,2.15131e-05,0.0157896,8.859389999999999e-05,0.032339099999999996,0.00019516099999999998,0.500109,0.500322,0.667215
2.2132e-06,2.24885e-05,124768,1,0.00307254,0.00018659099999999998,0.00389513,0.00389513,0.26777199999999995,2.24885e-05,0.0157896,8.85077e-05,0.0318086,0.000282547,0.500109,0.500322,0.6677649999999999
2.24077e-06,2.31513e-05,124768,1,0.00351384,0.00018554,0.00400992,0.00400992,0.268323,2.31513e-05,0.0157896,8.85836e-05,0.0316053,0.000366136,0.500109,0.500322,0.668316
2.29348e-06,2.07358e-05,120797,1,0.00296941,0.000183965,0.00359155,0.00359155,0.268874,2.07358e-05,0.0157896,8.84996e-05,0.0320087,0.000367553,0.500109,0.500322,0.668866
2.3461099999999997e-06,1.88919e-05,120797,1,0.00398229,0.00018176799999999998,0.00327217,0.00327217,0.269425,1.88919e-05,0.0157896,8.80526e-05,0.032443099999999996,0.000258083,0.500109,0.500322,0.669417
2.38165e-06,1.7127e-05,178516,1,0.00355563,0.000180958,0.00323311,0.00296649,0.26997600000000005,1.86664e-05,0.0157896,8.758469999999999e-05,0.0321598,0.00016175100000000002,0.500109,0.500321,0.669967
2.3891299999999997e-06,1.55404e-05,178516,1,0.00354099,0.000181825,0.00302475,0.00269167,0.270527,1.74634e-05,0.0157896,8.74856e-05,0.0315726,3.89234e-05,0.500109,0.500321,0.6705180000000001
2.35641e-06,1.48311e-05,227295,1,0.00253718,0.00018318700000000002,0.00288153,0.00256882,0.271077,1.6636500000000002e-05,0.0157896,8.74788e-05,0.0310108,8.17342e-05,0.500109,0.500321,0.6710689999999999
2.28268e-06,1.62771e-05,227295,1,0.00308429,0.00018435400000000002,0.00318057,0.00281928,0.27162800000000004,1.8363e-05,0.0157896,8.752209999999999e-05,0.0320081,0.000228738,0.500109,0.500321,0.671619
2.1822400000000003e-06,1.7565999999999997e-05,227295,1,0.00308395,0.00018528299999999998,0.00331092,0.00304252,0.272179,1.91156e-05,0.0157896,8.76563e-05,0.032753899999999996,0.00026460000000000003,0.500109,0.500321,0.6721699999999999
2.06848e-06,1.82043e-05,227295,1,0.00225351,0.000185613,0.00329664,0.00315307,0.27273000000000003,1.90332e-05,0.0157896,8.774629999999999e-05,0.033056300000000004,0.000282863,0.500109,0.500321,0.67272
1.95765e-06,1.82594e-05,124708,1,0.00218076,0.00018488400000000001,0.00316262,0.00316262,0.273281,1.82594e-05,0.0157896,8.77123e-05,0.0322944,0.000163482,0.500109,0.500322,0.67327
1.8546200000000001e-06,1.75877e-05,124708,1,0.00215779,0.00018341400000000002,0.00304628,0.00304628,0.273832,1.75877e-05,0.0157896,8.7611e-05,0.031460400000000006,4.49805e-05,0.500109,0.500322,0.673821
1.7634799999999998e-06,1.61422e-05,124708,1,0.00195173,0.000180654,0.00279592,0.00279592,0.274383,1.61422e-05,0.0157896,8.72037e-05,0.0320863,7.87098e-05,0.500109,0.500322,0.674371
1.70387e-06,1.46941e-05,132773,1,0.0022362,0.000177716,0.0025451000000000002,0.0025451000000000002,0.274934,1.46941e-05,0.0157896,8.67609e-05,0.0320902,0.000230172,0.500109,0.500322,0.674921
1.6828200000000001e-06,1.39199e-05,182677,1,0.00227428,0.000175065,0.00249139,0.002411,0.275485,1.43841e-05,0.0157896,8.62291e-05,0.0319829,0.000324542,0.500109,0.500322,0.6754720000000001
1.7089400000000001e-06,1.23008e-05,165086,1,0.00283129,0.00017503,0.00239964,0.00213056,0.276036,1.38543e-05,0.0157896,8.62616e-05,0.0321704,0.00038035900000000004,0.500109,0.500322,0.676022
1.7802200000000003e-06,1.23523e-05,165087,1,0.00293166,0.000177445,0.00263453,0.00213949,0.27658699999999997,1.52105e-05,0.0157896,8.68475e-05,0.030018799999999998,0.000389745,0.500109,0.500322,0.6765720000000001
1.87925e-06,1.35248e-05,186323,1,0.0032247,0.000178778,0.0029139,0.00234257,0.277138,1.68234e-05,0.0157896,8.706649999999999e-05,0.0288668,0.000363431,0.500109,0.500322,0.6771229999999999
1.96487e-06,1.44457e-05,186323,1,0.00286236,0.00017823400000000002,0.00308028,0.00250208,0.27768899999999996,1.7784e-05,0.0157896,8.68993e-05,0.028587400000000002,0.000265266,0.500109,0.500322,0.677674
2.01157e-06,1.47498e-05,166618,1,0.00281513,0.00017764400000000002,0.00303876,0.00255474,0.27824,1.75443e-05,0.0157896,8.68637e-05,0.0287931,0.000148648,0.500109,0.500322,0.678225
2.0120400000000002e-06,1.50693e-05,223524,1,0.00289449,0.000178134,0.00300206,0.00261007,0.278791,1.73324e-05,0.0157896,8.723059999999999e-05,0.028721800000000002,9.575239999999999e-06,0.500109,0.500322,0.678776
1.96567e-06,1.70655e-05,223524,1,0.00226547,0.000179129,0.00341269,0.00295583,0.27934200000000003,1.9703199999999998e-05,0.0157896,8.75823e-05,0.028898700000000003,7.45321e-05,0.500109,0.500322,0.679327
1.8768599999999997e-06,1.82332e-05,227164,1,0.00218702,0.000180528,0.00371486,0.00315808,0.279893,2.14477e-05,0.0157896,8.800270000000001e-05,0.029287599999999997,0.00010937100000000001,0.50011,0.500323,0.679878
1.76328e-06,1.86088e-05,227164,1,0.00254418,0.000182025,0.00415408,0.00322314,0.280444,2.3983600000000002e-05,0.0157896,8.849110000000001e-05,0.029258999999999997,0.00013006,0.50011,0.500323,0.680429
1.63862e-06,1.82856e-05,227164,1,0.00237634,0.000182696,0.00440056,0.00316716,0.280995,2.5406599999999998e-05,0.0157896,8.892020000000001e-05,0.0302008,0.000176876,0.50011,0.500323,0.68098
1.52922e-06,1.68635e-05,223524,1,0.00281939,0.00018327,0.00365259,0.00292084,0.281546,2.1088200000000002e-05,0.0157896,8.922540000000001e-05,0.0324807,0.00015325,0.50011,0.500323,0.681531
1.45144e-06,1.65688e-05,223524,1,0.00316972,0.000184095,0.00313959,0.00286981,0.282097,1.81264e-05,0.0157896,8.95234e-05,0.0324996,2.66298e-05,0.50011,0.500323,0.682082
1.40549e-06,1.776e-05,194540,1,0.00307236,0.000184013,0.00354199,0.00307613,0.282648,2.0449700000000002e-05,0.0157896,8.961379999999999e-05,0.032057999999999996,0.000123266,0.50011,0.500324,0.682633
1.39542e-06,1.86979e-05,194540,1,0.00314694,0.00018318299999999998,0.00353776,0.00323858,0.283199,2.04253e-05,0.0157896,8.95267e-05,0.0320254,0.000224603,0.50011,0.500324,0.683183
1.4181e-06,1.95563e-05,128864,1,0.00328942,0.000182255,0.00338724,0.00338724,0.28375,1.95563e-05,0.0157896,8.951219999999999e-05,0.031492900000000004,0.000309197,0.50011,0.500324,0.6837340000000001
1.47316e-06,1.86905e-05,129058,1,0.00323922,0.00018093,0.00323729,0.00323729,0.284301,1.86905e-05,0.0157896,8.94978e-05,0.0318921,0.000378711,0.50011,0.500324,0.684284
1.5484200000000002e-06,1.59456e-05,218842,1,0.00306399,0.00017932400000000002,0.00379296,0.00276186,0.284852,2.1898699999999998e-05,0.0157896,8.931040000000001e-05,0.0321694,0.00034402300000000005,0.50011,0.500324,0.6848350000000001
1.61458e-06,1.4376e-05,182612,1,0.00390026,0.00017722099999999998,0.00287457,0.00248999,0.285403,1.6596300000000002e-05,0.0157896,8.88605e-05,0.032331200000000004,0.000244096,0.50011,0.500324,0.685385
1.6592700000000002e-06,1.3217200000000001e-05,182612,1,0.00372198,0.000177283,0.00311448,0.00228929,0.285954,1.79814e-05,0.0157896,8.86291e-05,0.031943599999999996,0.000141504,0.50011,0.500324,0.685936
1.6712900000000001e-06,1.27847e-05,227295,1,0.00319002,0.00017879400000000002,0.00310484,0.00221438,0.286505,1.79258e-05,0.0157896,8.86748e-05,0.0311041,2.52238e-06,0.50011,0.500324,0.686487
1.6368600000000001e-06,1.4378599999999998e-05,227295,1,0.00258263,0.000180586,0.00350825,0.00249044,0.287056,2.02549e-05,0.0157896,8.87315e-05,0.031225,0.000128761,0.50011,0.500323,0.687037
1.5645799999999999e-06,1.60524e-05,231391,1,0.00292834,0.00018214900000000002,0.00375595,0.00278035,0.287607,2.1685e-05,0.0157896,8.88766e-05,0.0323253,0.000254525,0.50011,0.500323,0.687588
1.4732599999999999e-06,1.72954e-05,231391,1,0.0026655,0.000183524,0.00385746,0.00299565,0.28815799999999997,2.2271e-05,0.0157896,8.91669e-05,0.032841699999999995,0.000275198,0.50011,0.500324,0.688138
1.37635e-06,1.73275e-05,231391,1,0.00225398,0.000183897,0.00381171,0.00300122,0.288709,2.20069e-05,0.0157896,8.934729999999999e-05,0.0327717,0.00025571400000000004,0.500109,0.500324,0.688689
1.28393e-06,1.69356e-05,231391,1,0.00222211,0.00018350299999999998,0.00360609,0.00293333,0.28926,2.08198e-05,0.0157896,8.94716e-05,0.0323864,0.00011721700000000001,0.500109,0.500324,0.689239
1.19715e-06,1.5928900000000003e-05,227295,1,0.00197568,0.00018188900000000002,0.00330545,0.00275896,0.28981,1.9084000000000002e-05,0.0157896,8.93257e-05,0.0318357,2.70037e-05,0.500109,0.500324,0.689789
1.1319e-06,1.5426400000000002e-05,227295,1,0.00191696,0.00017941299999999998,0.00293986,0.00267194,0.29036100000000004,1.69733e-05,0.0157896,8.90158e-05,0.0321126,0.000126582,0.500109,0.500324,0.69034
1.1029e-06,1.48884e-05,136869,1,0.00230928,0.000176882,0.00257874,0.00257874,0.290912,1.48884e-05,0.0157896,8.87371e-05,0.0318977,0.000271651,0.500109,0.500324,0.69089
1.11442e-06,1.35981e-05,193826,1,0.00250503,0.000175191,0.0025019,0.00235526,0.291463,1.44447e-05,0.0157896,8.84759e-05,0.032062,0.000369239,0.50011,0.500324,0.6914399999999999
1.1699e-06,1.16259e-05,169183,1,0.00288059,0.00017669700000000002,0.00257222,0.00201366,0.292014,1.48507e-05,0.0157896,8.89079e-05,0.0318915,0.00037741900000000004,0.50011,0.500324,0.69199
1.26992e-06,1.1518599999999998e-05,169183,1,0.00300666,0.00017946799999999998,0.00278659,0.00199508,0.292565,1.60884e-05,0.0157896,8.9541e-05,0.029628300000000003,0.000386102,0.50011,0.500324,0.692541
1.3844399999999999e-06,1.30344e-05,190419,1,0.00305369,0.000180599,0.0031308000000000004,0.00225763,0.293116,1.80757e-05,0.0157896,8.97448e-05,0.0287147,0.00034538699999999995,0.50011,0.500324,0.693092
1.4738e-06,1.39593e-05,190419,1,0.00271673,0.000180305,0.00316877,0.00241783,0.293667,1.82949e-05,0.0157896,8.97033e-05,0.0288966,0.00022575900000000002,0.50011,0.500324,0.693643
1.52055e-06,1.4211500000000001e-05,189665,1,0.0027914999999999997,0.000180814,0.00316325,0.0024614999999999997,0.294218,1.8263e-05,0.0157896,9.00269e-05,0.028795099999999997,8.63625e-05,0.50011,0.500324,0.694194
1.5190200000000001e-06,1.63994e-05,227620,1,0.00261974,0.000182208,0.00353363,0.00284045,0.294769,2.04014e-05,0.0157896,9.05218e-05,0.028741900000000004,3.07678e-05,0.50011,0.500324,0.694745
1.46989e-06,1.79739e-05,227620,1,0.00215698,0.000183896,0.00385361,0.00311317,0.29531999999999997,2.22488e-05,0.0157896,9.093850000000001e-05,0.029033099999999996,9.284690000000001e-05,0.50011,0.500325,0.695296
1.3864700000000002e-06,1.86033e-05,231260,1,0.00213753,0.000185816,0.00436236,0.00322218,0.295871,2.5186100000000003e-05,0.0157896,9.140719999999999e-05,0.028994,0.000134139,0.50011,0.500325,0.695847
1.28333e-06,1.86562e-05,231260,1,0.00246917,0.000187252,0.00472418,0.00323135,0.29642199999999996,2.7275100000000003e-05,0.0157896,9.18892e-05,0.0293952,0.00015509,0.500111,0.500325,0.696398
1.1765700000000001e-06,1.78509e-05,227620,1,0.00235076,0.00018735599999999999,0.00407363,0.00309186,0.296973,2.35191e-05,0.0157896,9.216790000000001e-05,0.030688599999999996,0.000213503,0.500111,0.500325,0.6969479999999999
1.09339e-06,1.59552e-05,227620,1,0.00281049,0.000188265,0.00378049,0.00276352,0.29752399999999996,2.1826700000000002e-05,0.0157896,9.248930000000001e-05,0.0327431,0.000132011,0.500111,0.500325,0.6975
1.0442100000000002e-06,1.49024e-05,198636,1,0.00295256,0.00018898,0.00395167,0.00258117,0.298075,2.2814899999999997e-05,0.0157896,9.27829e-05,0.032371,1.82501e-05,0.500111,0.500326,0.69805
1.0272700000000001e-06,1.60078e-05,198636,1,0.00314075,0.000188705,0.00408883,0.00277263,0.298626,2.36069e-05,0.0157896,9.28874e-05,0.032174799999999996,0.000153017,0.500111,0.500326,0.698601
1.0428799999999999e-06,1.68321e-05,198636,1,0.00302618,0.000187795,0.00384459,0.00291541,0.29917699999999997,2.2196799999999997e-05,0.0157896,9.28223e-05,0.0319129,0.000254348,0.500111,0.500326,0.699152
1.0899600000000001e-06,1.75651e-05,198636,1,0.00341153,0.00018679299999999999,0.00321347,0.00304236,0.299728,1.85529e-05,0.0157896,9.28547e-05,0.031066900000000005,0.00033419900000000003,0.500111,0.500326,0.699702
1.16778e-06,1.55654e-05,222938,1,0.00281151,0.000185241,0.00326043,0.002696,0.300279,1.88241e-05,0.0157896,9.27527e-05,0.0317056,0.00037663599999999996,0.500111,0.500326,0.700253
1.25693e-06,1.3928499999999999e-05,222938,1,0.00327634,0.000183628,0.00392879,0.00241249,0.30083000000000004,2.26829e-05,0.0157896,9.24487e-05,0.0324056,0.000309072,0.500111,0.500326,0.700803
1.33244e-06,1.23564e-05,186708,1,0.00384576,0.000182265,0.0032289000000000003,0.00214019,0.301381,1.86421e-05,0.0157896,9.20744e-05,0.032286,0.00021343900000000003,0.500111,0.500326,0.701354
1.38108e-06,1.25299e-05,231391,1,0.0035509,0.000182808,0.00330277,0.00217025,0.30193200000000003,1.90685e-05,0.0157896,9.19501e-05,0.0316882,0.00010724700000000001,0.500111,0.500326,0.701904
1.38934e-06,1.40474e-05,231391,1,0.0028675000000000003,0.000184508,0.00376977,0.00243308,0.302483,2.17648e-05,0.0157896,9.201979999999999e-05,0.0309755,4.20094e-05,0.500111,0.500326,0.702455
1.35375e-06,1.38594e-05,231391,1,0.00268174,0.000185925,0.00406152,0.00240053,0.303034,2.34492e-05,0.0157896,9.199780000000001e-05,0.0317911,0.000187098,0.500111,0.500326,0.703006
1.2857099999999999e-06,1.58111e-05,235487,1,0.00339666,0.00018709,0.00419887,0.00273857,0.303585,2.42421e-05,0.0157896,9.211299999999999e-05,0.0325835,0.000277154,0.500111,0.500326,0.7035560000000001
1.20603e-06,1.63652e-05,235487,1,0.0021585999999999997,0.000187818,0.00420755,0.00283453,0.304136,2.42923e-05,0.0157896,9.22651e-05,0.03294930000000001,0.000299128,0.50011,0.500326,0.7041069999999999
1.12598e-06,1.72002e-05,235487,1,0.00214925,0.00018760400000000002,0.00407844,0.00297917,0.304687,2.35469e-05,0.0157896,9.227700000000001e-05,0.03259,0.000216037,0.50011,0.500326,0.704657
1.04991e-06,1.57316e-05,231391,1,0.00207624,0.000186867,0.00381821,0.00272479,0.305238,2.2044400000000002e-05,0.0157896,9.231309999999999e-05,0.032021100000000004,9.775309999999999e-05,0.50011,0.500326,0.7052069999999999
9.84788e-07,1.63936e-05,231391,1,0.00179272,0.000184844,0.00347645,0.00283946,0.305789,2.0071300000000002e-05,0.0157896,9.205440000000001e-05,0.0320818,1.70184e-05,0.50011,0.500326,0.705758
9.44845e-07,1.60075e-05,231391,1,0.00224261,0.00018247,0.00306353,0.00277257,0.30634,1.76873e-05,0.0157896,9.17601e-05,0.0322848,0.000184475,0.50011,0.500326,0.706308
9.38626e-07,1.49256e-05,231391,1,0.00230405,0.00018031,0.00259671,0.00258518,0.30689099999999997,1.49921e-05,0.0157896,9.15124e-05,0.0318786,0.00030319200000000003,0.50011,0.500326,0.706858
9.74409e-07,1.29827e-05,197922,1,0.00259918,0.000179848,0.00249361,0.00224867,0.307442,1.4396900000000001e-05,0.0157896,9.15479e-05,0.0319148,0.00037798300000000003,0.50011,0.500326,0.707408
1.05564e-06,1.07473e-05,173279,1,0.00286231,0.000182533,0.00255669,0.00186148,0.30799299999999996,1.4761e-05,0.0157896,9.224399999999999e-05,0.0304649,0.00036933800000000003,0.500111,0.500326,0.707959
1.17573e-06,1.1258900000000002e-05,194515,1,0.00301181,0.000185347,0.00281319,0.00195011,0.30854299999999996,1.62419e-05,0.0157896,9.28612e-05,0.029128300000000003,0.00038105400000000003,0.500111,0.500326,0.708509
1.29439e-06,1.25224e-05,194515,1,0.0028248,0.00018622799999999998,0.00307247,0.00216895,0.309094,1.77389e-05,0.0157896,9.300450000000001e-05,0.0287041,0.000309098,0.500111,0.500326,0.70906
1.3801499999999998e-06,1.32199e-05,174810,1,0.00259497,0.000186198,0.00319427,0.00228976,0.309645,1.84421e-05,0.0157896,9.30503e-05,0.0287702,0.000175765,0.500111,0.500326,0.709611
1.42072e-06,1.46033e-05,231716,1,0.00275768,0.00018726299999999999,0.00347068,0.00252937,0.310196,2.0038e-05,0.0157896,9.34649e-05,0.0288039,1.6011e-05,0.500111,0.500326,0.710162
1.41298e-06,1.80555e-05,231716,1,0.00228937,0.000188715,0.00386914,0.0031273000000000004,0.310747,2.23385e-05,0.0157896,9.386190000000001e-05,0.028987,5.93734e-05,0.500111,0.5003270000000001,0.710713
1.3593100000000001e-06,2.0285699999999998e-05,235356,1,0.00195553,0.00019047900000000002,0.00427402,0.00351359,0.311298,2.4676100000000002e-05,0.0157896,9.42664e-05,0.0290627,0.000113559,0.500111,0.5003270000000001,0.711264
1.2790799999999998e-06,2.1401700000000002e-05,235356,1,0.0022033,0.000192279,0.00480112,0.00370688,0.311849,2.7719299999999997e-05,0.0157896,9.46451e-05,0.0292517,0.000122278,0.500111,0.5003270000000001,0.711815
1.1807600000000002e-06,2.10838e-05,235356,1,0.00236425,0.000193267,0.00506191,0.00365181,0.3124,2.9225e-05,0.0157896,9.5014e-05,0.0299084,0.000169617,0.500111,0.5003270000000001,0.7123659999999999
1.08703e-06,1.92559e-05,231716,1,0.00231249,0.00019335900000000002,0.00408499,0.00333522,0.31295100000000003,2.3584699999999998e-05,0.0157896,9.52737e-05,0.0312305,0.000199375,0.500112,0.500328,0.712917
1.02293e-06,1.61515e-05,231716,1,0.00277749,0.00019385,0.00366038,0.00279752,0.313502,2.1133200000000003e-05,0.0157896,9.55092e-05,0.0324423,9.176459999999999e-05,0.500112,0.500328,0.713468
9.91946e-07,1.44716e-05,202732,1,0.00273036,0.00019381400000000003,0.00385155,0.00250656,0.314053,2.22369e-05,0.0157896,9.56482e-05,0.0321535,4.68459e-05,0.500112,0.500328,0.714019
9.97921e-07,1.55061e-05,202732,1,0.00310017,0.00019312799999999998,0.00389956,0.00268574,0.314604,2.25141e-05,0.0157896,9.566059999999999e-05,0.03234,0.000194898,0.500112,0.500328,0.714569
1.03298e-06,1.62745e-05,202732,1,0.00289542,0.000192257,0.00355185,0.00281882,0.315155,2.0506599999999998e-05,0.0157896,9.56236e-05,0.0317562,0.00027964200000000003,0.500112,0.500328,0.71512
1.0983e-06,1.7017799999999998e-05,137056,1,0.00327322,0.000191294,0.00294756,0.00294756,0.315706,1.7017799999999998e-05,0.0157896,9.566209999999999e-05,0.0318343,0.000356839,0.500112,0.500328,0.71567
1.1906999999999999e-06,1.48789e-05,227034,1,0.002862,0.000189935,0.00358414,0.00257711,0.316257,2.0693000000000003e-05,0.0157896,9.55423e-05,0.0320716,0.000362634,0.500112,0.500328,0.716221
1.2843899999999999e-06,1.30928e-05,185567,1,0.00348464,0.000187563,0.0026569000000000002,0.00226773,0.316808,1.53396e-05,0.0157896,9.50536e-05,0.0323948,0.000252835,0.500112,0.500328,0.716771
1.3602000000000001e-06,1.15576e-05,190804,1,0.00343181,0.00018667,0.00310233,0.00200184,0.317359,1.7911300000000002e-05,0.0157896,9.469530000000001e-05,0.0321177,0.000153556,0.500112,0.500328,0.717322
1.40946e-06,1.22048e-05,235487,1,0.00317187,0.00018744,0.00334264,0.00211393,0.31790999999999997,1.92987e-05,0.0157896,9.46675e-05,0.0314668,3.74332e-05,0.500111,0.500328,0.7178720000000001
1.41299e-06,1.4328900000000001e-05,235487,1,0.00238126,0.000188719,0.00374817,0.00248185,0.318461,2.1640100000000003e-05,0.0157896,9.46134e-05,0.031015699999999997,8.61113e-05,0.500111,0.500328,0.7184229999999999
1.37381e-06,1.52746e-05,235487,1,0.00303364,0.000189759,0.00399313,0.00264563,0.31901199999999996,2.30544e-05,0.0157896,9.45723e-05,0.0320184,0.00024003099999999998,0.500111,0.500328,0.718974
1.3082e-06,1.82476e-05,239583,1,0.0031143,0.00019051799999999998,0.00409858,0.00316058,0.319563,2.36631e-05,0.0157896,9.461719999999999e-05,0.0328237,0.000281724,0.500111,0.500328,0.7195239999999999
1.23483e-06,1.78353e-05,239583,1,0.00197124,0.000190663,0.00407686,0.00308917,0.320114,2.3537800000000004e-05,0.0157896,9.45869e-05,0.0331761,0.00029304900000000003,0.500111,0.500328,0.720075
1.16188e-06,1.529e-05,239583,1,0.00187976,0.00018999200000000002,0.00391834,0.00264831,0.32066500000000003,2.26225e-05,0.0157896,9.448790000000001e-05,0.0323548,0.00017124900000000003,0.500111,0.500328,0.720625
0.0,0.0024739000000000002,157728,10,0.039018300000000006,0.00549062,0.204191,0.04284930000000001,0.00129214,0.011789,0.0157896,0.0016005,0.300967,0.28784099999999996,0.5001,0.5003,0.401363
0.00016629900000000001,0.0046225,157727,10,0.0448579,0.010120299999999999,0.285556,0.08006410000000001,0.00258428,0.016486599999999997,0.0157896,0.0031686999999999996,0.315121,0.302329,0.5001,0.5003,0.402659
0.000442623,0.00651463,157791,10,0.0479202,0.0143141,0.357011,0.11283699999999999,0.00387642,0.020612000000000002,0.0157896,0.00472403,0.328425,0.315187,0.5001,0.5003,0.403958
0.000792031,0.00827681,157793,10,0.00240799,0.0183303,0.38490100000000005,0.143359,0.00516856,0.022222299999999997,0.0157896,0.00628577,0.33628600000000003,0.322596,0.5001,0.5003,0.405263
0.00119341,0.00985586,157601,10,0.00222014,0.022327200000000002,0.450354,0.170709,0.0064607,0.0260012,0.0157896,0.00786142,0.34410300000000005,0.330541,0.5001,0.5003,0.406572
0.00163723,0.011233,153247,10,0.057374800000000004,0.0263008,0.506855,0.19456199999999998,0.00775284,0.0292633,0.0157896,0.00945232,0.350049,0.335918,0.5001,0.5003,0.407881
0.00211398,0.0124705,153246,10,0.0591395,0.030310400000000005,0.5783560000000001,0.215996,0.00904498,0.0333914,0.0157896,0.0110667,0.35323499999999997,0.340906,0.5001,0.5003,0.409195
0.0026143,0.013847,153954,10,0.059075300000000004,0.034354699999999995,0.643,0.239837,0.0103371,0.0371236,0.0157896,0.0127025,0.35626199999999997,0.343246,0.500101,0.5003,0.410521
0.00313121,0.014933799999999999,153245,10,0.019517,0.0384777,0.727025,0.25866100000000003,0.011629299999999999,0.04197480000000001,0.0157896,0.014363200000000001,0.36036,0.34678000000000003,0.500101,0.500301,0.41185299999999997
0.00366133,0.0158014,153245,10,0.0828691,0.0426876,0.788351,0.273688,0.0129214,0.0455154,0.0157896,0.0160482,0.364566,0.349154,0.5001,0.5003,0.413185
0.00419885,0.0164446,153307,10,0.020823400000000002,0.0470246,0.863925,0.284829,0.014213499999999999,0.0498787,0.0157896,0.017764,0.369218,0.354385,0.5001,0.5003,0.414513
0.00474152,0.0173114,153561,10,0.16024000000000002,0.051578599999999995,0.957576,0.29984299999999997,0.015505700000000002,0.0552856,0.0157896,0.0195332,0.376335,0.360248,0.5001,0.5003,0.41585200000000005
0.00529436,0.018040599999999997,157409,10,0.174963,0.0563698,1.03262,0.31247199999999997,0.016797799999999998,0.0596183,0.0157896,0.0213576,0.382458,0.366797,0.500099,0.5003,0.417205
0.00585529,0.0186907,157405,10,0.21411999999999998,0.0614812,1.14735,0.323732,0.018090000000000002,0.0662421,0.0157896,0.023234,0.3867,0.369504,0.500099,0.5002989999999999,0.41856099999999996
0.0064241,0.0193257,158048,10,0.35541300000000003,0.0668699,1.2908600000000001,0.334731,0.0193821,0.0745278,0.0157896,0.0251666,0.394322,0.375813,0.5000979999999999,0.5002979999999999,0.41992700000000005
0.00700062,0.0198532,161756,10,0.671553,0.0725855,1.4225700000000001,0.343868,0.0206742,0.0821321,0.0157896,0.027145799999999998,0.39826999999999996,0.37811999999999996,0.5000979999999999,0.5002979999999999,0.42129700000000003
0.00758896,0.0202169,161756,10,0.91451,0.078453,1.63937,0.350167,0.0219664,0.0946493,0.0157896,0.0291539,0.401328,0.380934,0.500097,0.500297,0.42266800000000004
0.00817943,0.020644,162014,10,1.1025399999999999,0.084569,1.79771,0.357565,0.0232585,0.10379100000000001,0.0157896,0.0312068,0.405393,0.384767,0.500096,0.500297,0.424046
0.00876228,0.0212323,162013,10,2.22143,0.0916007,1.97173,0.367755,0.0245507,0.11383800000000001,0.0157896,0.0333991,0.422966,0.403417,0.500096,0.500296,0.425443
0.00936634,0.021700999999999998,165791,10,2.78558,0.0997984,2.56937,0.375872,0.0258428,0.148342,0.0157896,0.035727800000000004,0.435064,0.411033,0.500096,0.500296,0.426864
0.00999787,0.022080900000000004,165727,10,3.44195,0.108857,3.03306,0.382452,0.0271349,0.17511400000000002,0.0157896,0.038148400000000006,0.43925200000000003,0.413024,0.500096,0.500296,0.428287
0.0106454,0.0223888,165791,10,4.40068,0.118305,3.3776,0.387786,0.028427099999999997,0.19500599999999998,0.0157896,0.040623400000000004,0.443125,0.41155699999999995,0.500095,0.500296,0.429713
0.0112853,0.0227697,169951,10,16.855,0.134028,9.348460000000001,0.394382,0.0297192,0.539734,0.0157896,0.043485199999999995,0.475162,0.441179,0.500095,0.500296,0.431155
0.011937399999999999,0.023077200000000003,170015,10,28.6179,0.158602,15.9235,0.39971,0.031011400000000005,0.9193450000000001,0.0157896,0.0466867,0.47411800000000004,0.44306599999999996,0.500095,0.5002949999999999,0.432623
0.012512899999999999,0.024715599999999997,174048,10,125.04899999999999,0.26899,53.2184,0.428087,0.032303500000000006,3.0725599999999997,0.0157896,0.0525494,0.9558459999999999,0.960426,0.500001,0.49999799999999994,0.6061770000000001
0.014428999999999999,0.0238964,174048,10,100.676,0.230605,38.5263,0.413897,0.0335957,2.22432,0.0157896,0.0542847,0.74455,0.7297399999999999,0.49999499999999997,0.499988,0.606139
0.015113999999999999,0.024343,178143,10,62.3485,0.22065900000000002,28.6576,0.421633,0.034887800000000004,1.65455,0.0157896,0.0557159,0.624617,0.598896,0.49999899999999997,0.49998400000000004,0.606002
0.015400799999999997,0.024893000000000002,178207,10,42.0345,0.221967,23.2683,0.431159,0.0361799,1.3433899999999999,0.0157896,0.0572821,0.686186,0.662119,0.499997,0.49997600000000003,0.605939
0.0160881,0.0254655,190432,10,59.0508,0.233087,30.1553,0.441076,0.0374721,1.74102,0.0157896,0.0589684,0.737064,0.715063,0.49999899999999997,0.499968,0.60588
0.017395400000000002,0.0258939,182304,10,71.1884,0.247139,26.7771,0.448495,0.0387642,1.54598,0.0157896,0.060787,0.792165,0.771494,0.49999399999999994,0.49996999999999997,0.605798
0.019376400000000002,0.0263152,186335,10,62.7901,0.27011399999999997,40.363,0.455793,0.0400564,2.3303599999999998,0.0157896,0.0627819,0.8473729999999999,0.8322370000000001,0.49999899999999997,0.49998000000000004,0.60572
0.0221124,0.026702099999999996,190496,10,74.5839,0.274454,42.2987,0.46249399999999996,0.0413485,2.44211,0.0157896,0.0641728,0.742937,0.722184,0.49999899999999997,0.499974,0.60568
0.025211700000000004,0.0270315,190496,10,47.0895,0.283223,37.5554,0.4682,0.0426406,2.16826,0.0157896,0.0657077,0.8029029999999999,0.784814,0.500001,0.499974,0.605627
0.0294164,0.0274991,190496,10,99.8401,0.318293,64.0387,0.476299,0.0439328,3.69728,0.0157896,0.0684699,0.9283819999999999,0.928692,0.49999499999999997,0.49996599999999997,0.605542
0.0348116,0.027852999999999996,198688,10,55.4612,0.305027,39.4078,0.48242799999999997,0.045224900000000005,2.27521,0.0157896,0.070367,0.972009,0.958364,0.499997,0.499967,0.6055119999999999
0.0413926,0.0281691,206880,10,52.4712,0.311629,34.3497,0.487904,0.0465171,1.98318,0.0157896,0.0725291,0.980661,0.992036,0.499992,0.499968,0.605441
0.0495518,0.028457099999999996,215008,10,146.881,0.332949,52.8981,0.492892,0.047809199999999996,3.0540700000000003,0.0157896,0.0750176,0.9546610000000001,0.9661350000000001,0.499987,0.49996999999999997,0.605332
0.059917399999999996,0.028799599999999998,210912,10,52.3384,0.33476300000000003,38.2393,0.498824,0.0491013,2.20775,0.0157896,0.07695930000000001,0.9494459999999999,0.9295329999999999,0.499989,0.499983,0.605201
0.07171160000000001,0.0291147,215008,10,108.102,0.355576,44.2714,0.504282,0.0503935,2.5560099999999997,0.0157896,0.0788907,0.9338,0.911725,0.499989,0.499982,0.605106
0.0853602,0.0293377,206880,10,87.4917,0.36743200000000004,48.2445,0.5081439999999999,0.0516856,2.7854,0.0157896,0.0815072,0.9085799999999999,0.923695,0.499992,0.499979,0.6049720000000001
0.10022,0.0295994,223200,10,261.871,0.408139,80.6733,0.512677,0.052977800000000005,4.6576699999999995,0.0157896,0.0853991,0.702146,0.7033510000000001,0.499992,0.49998000000000004,0.604909
0.12071300000000001,0.0298013,227296,10,141.161,0.410529,62.3958,0.516173,0.05426990000000001,3.6024199999999995,0.0157896,0.08796720000000001,0.9470719999999999,0.969189,0.499986,0.49997700000000006,0.6047680000000001
0.129465,0.0300988,227296,10,140.69799999999998,0.44556999999999997,55.972,0.5213260000000001,0.055562,3.2315400000000003,0.0157896,0.0909573,0.920592,0.940959,0.49999099999999996,0.499975,0.6046060000000001
0.14585599999999999,0.030390399999999998,219104,10,141.3,0.45146899999999995,56.8554,0.526378,0.056854199999999994,3.28255,0.0157896,0.09484880000000001,0.733604,0.7401310000000001,0.499982,0.499972,0.604448
0.165546,0.0305895,227296,10,361.991,0.507698,102.14399999999999,0.529825,0.058146300000000005,5.89728,0.0157896,0.09952439999999999,0.750658,0.760995,0.499978,0.499975,0.6043689999999999
0.200569,0.0318041,231392,10,197.765,0.482537,64.8439,0.550864,0.0594385,3.74376,0.0157896,0.10184800000000001,0.889969,0.8524149999999999,0.499975,0.499985,0.604216
0.234665,0.0324052,251873,10,226.667,0.510851,74.4127,0.561275,0.0607306,4.29622,0.0157896,0.105472,0.8322649999999999,0.8587739999999999,0.499975,0.49999499999999997,0.604009
0.269335,0.0325295,210911,10,169.08,0.536405,68.4529,0.563427,0.0620227,3.9521300000000004,0.0157896,0.109448,0.764596,0.7873060000000001,0.499974,0.49999499999999997,0.603825
0.304675,0.0324307,255905,10,155.60299999999998,0.537573,67.8667,0.561716,0.0633149,3.91828,0.0157896,0.11284000000000001,0.88216,0.915985,0.499975,0.499992,0.6037060000000001
0.33168000000000003,0.0322149,231456,10,521.751,0.629937,96.6658,0.557978,0.06460700000000001,5.581,0.0157896,0.118951,0.6393949999999999,0.657269,0.499971,0.49999499999999997,0.603591
0.38415900000000003,0.0319397,255969,10,268.76599999999996,0.601871,91.8477,0.553212,0.06589919999999999,5.30283,0.0157896,0.121797,0.893789,0.9321229999999999,0.49995900000000004,0.49999499999999997,0.603402
0.44921700000000003,0.0320217,260065,10,93.037,0.576242,61.3488,0.554632,0.0671913,3.54198,0.0157896,0.124453,0.9070959999999999,0.950766,0.49995200000000006,0.499996,0.603178
0.518487,0.0321685,251936,10,266.881,0.615038,67.3861,0.557176,0.0684834,3.89054,0.0157896,0.12872,0.8497129999999999,0.891437,0.499953,0.5000060000000001,0.603055
0.610208,0.032310700000000005,227359,10,241.63099999999997,0.619765,73.9406,0.559639,0.06977560000000001,4.26896,0.0157896,0.131825,0.980068,0.9654889999999999,0.499934,0.49999799999999994,0.60292
0.6944,0.0324503,227359,10,243.382,0.656217,89.0864,0.562056,0.0710677,5.1434,0.0157896,0.13614500000000002,0.8215950000000001,0.865949,0.49993699999999996,0.500003,0.602811
0.770392,0.032562,231455,10,679.4989999999999,0.72965,183.435,0.56399,0.07235989999999999,10.5906,0.0157896,0.141337,0.724176,0.7612909999999999,0.49992299999999995,0.50002,0.602597
0.8721629999999999,0.034101599999999996,235551,10,294.866,0.692958,99.8726,0.590658,0.073652,5.76614,0.0157896,0.144561,0.927374,0.982191,0.499932,0.500026,0.60235
0.968082,0.0360961,243743,10,245.084,0.6769569999999999,71.4095,0.625203,0.0749441,4.12283,0.0157896,0.146989,0.996152,0.933423,0.499921,0.500037,0.602321
0.0,0.07014989999999999,157793,100,12.9931,0.0284546,1.04698,0.121503,0.00312502,0.604471,0.0157896,0.00864084,0.9427760000000001,1.163,0.5001,0.5003,0.403196
0.00150097,0.128208,153562,100,15.469000000000001,0.0553673,1.7342099999999998,0.222063,0.00625003,1.00124,0.0157896,0.017664700000000002,1.4224299999999999,1.65474,0.500099,0.5003,0.40642399999999995
0.00399479,0.157441,157596,100,22.0553,0.0860176,2.7278,0.272696,0.00937505,1.57489,0.0157896,0.0273865,1.8813400000000002,2.09943,0.500099,0.5002989999999999,0.40974700000000003
0.00701272,13.1085,161824,100,2561.32,0.8242649999999999,129.599,22.7047,0.0125001,74.8242,0.0157896,0.0684573,4.49644,4.0412099999999995,0.500096,0.500296,0.41315799999999997
0.23605399999999999,58.2314,190680,100,33601.4,25.5835,651.757,100.86,0.0156251,376.292,0.0157896,15.0229,26.5325,36.1535,0.500067,0.500077,0.605962
2.8115900000000003,7349.34,137454,100,5105180000.0,1520.27,503507.0,12729.4,0.0187501,290700.0,0.0157896,85.7112,26349.9,32009.9,0.5009020000000001,0.502116,0.604641
0.0,1.02459,157598,1000,170.717,0.0514154,2.50948,0.177464,0.00312502,14.4885,0.0157896,0.013522200000000002,26.4696,29.122,0.5001,0.5003,0.403196
0.00233807,1.4605299999999999,153371,1000,252.13400000000001,0.0872112,2.66655,0.252971,0.00625003,15.3953,0.0157896,0.0255325,32.0054,34.9111,0.5000979999999999,0.5002979999999999,0.406518
0.00624479,2.3056900000000002,157917,1000,532.37,0.148975,8.47557,0.399357,0.00937505,48.9337,0.0157896,0.039933800000000005,40.6031,43.3752,0.500095,0.5002949999999999,0.41000600000000004
0.010685600000000002,67.1118,161823,1000,40341.6,0.578296,107.492,11.6241,0.0125001,620.606,0.0157896,0.06727639999999999,76.3267,62.0953,0.500087,0.500287,0.413583
0.0554497,37725.0,173859,1000,1187290000.0,1783.84,129092.0,6534.16,0.0156251,745310.0,0.0157896,1450.85,336027.0,17077.9,0.500023,0.499879,0.606068
0.0,0.0,141160,1,0.00442811,5.72496e-05,0.00159336,0.00113135,0.000550971,0.0,0.0157896,1.18785e-05,0.0319068,0.0005195859999999999,0.5001,0.5003,0.400622
1.28044e-07,0.0,79137,1,0.00460281,0.000103148,0.00238575,0.00208258,0.00110194,0.0,0.0157896,2.23513e-05,0.0321522,0.000502615,0.5001,0.5003,0.401173
3.06817e-07,0.0,79137,1,0.0043863,0.00014068,0.00345226,0.00296515,0.00165291,0.0,0.0157896,3.16999e-05,0.031690300000000005,0.000412999,0.5001,0.5003,0.40172399999999997
4.93342e-07,0.0,79137,1,0.0039399000000000005,0.000170803,0.00418569,0.00368205,0.00220388,0.0,0.0157896,3.99035e-05,0.030867900000000004,0.000321551,0.5001,0.5003,0.402275
6.46942e-07,0.0,79137,1,0.00349406,0.000194825,0.00453069,0.00395345,0.00275485,0.0,0.0157896,4.70604e-05,0.0306856,0.000223831,0.5001,0.5003,0.402826
7.49152e-07,0.0,79137,1,0.00353767,0.000214138,0.00447464,0.0042475,0.00330582,0.0,0.0157896,5.33399e-05,0.0317436,0.000132272,0.5001,0.5003,0.403377
7.935670000000001e-07,0.0,55202,1,0.0033609,0.000230605,0.00474224,0.00454663,0.00385679,0.0,0.0157896,5.89998e-05,0.0324725,0.00012009999999999998,0.5001,0.5003,0.403927
7.88916e-07,0.0,55202,1,0.00330088,0.000246733,0.00490925,0.00470676,0.00440776,0.0,0.0157896,6.45901e-05,0.032640499999999996,0.00011998799999999999,0.5001,0.5003,0.404478
7.53743e-07,0.0,55202,1,0.00301816,0.00026283400000000004,0.00498023,0.00477481,0.00495873,0.0,0.0157896,7.0258e-05,0.0321447,0.000210142,0.5001,0.5003,0.405028
7.09759e-07,0.0,55453,1,0.00320651,0.000279882,0.00503651,0.00475284,0.00550971,0.0,0.0157896,7.615310000000001e-05,0.031377999999999996,0.000280494,0.5001,0.5003,0.405579
6.810250000000001e-07,0.0,116908,1,0.00370757,0.000298427,0.00518889,0.00494296,0.00606068,0.0,0.0157896,8.23764e-05,0.031722700000000006,0.000416949,0.5001,0.5003,0.40613
6.857529999999999e-07,0.0,116908,1,0.00408336,0.000319088,0.00575862,0.00540857,0.00661165,0.0,0.0157896,8.90764e-05,0.0317307,0.00050481,0.5001,0.5003,0.406681
7.491e-07,0.0,115938,1,0.00468053,0.000341903,0.00632624,0.00595353,0.00716262,0.0,0.0157896,9.62692e-05,0.0318976,0.000537617,0.5001,0.5003,0.407231
8.81823e-07,0.0,115938,1,0.00520539,0.00036745699999999996,0.00720771,0.00684494,0.00771359,0.0,0.0157896,0.00010392100000000001,0.032087,0.00055745,0.5001,0.5003,0.40778200000000003
1.0833400000000001e-06,0.0,115938,1,0.0052611,0.000392651,0.00770074,0.00743818,0.00826456,0.0,0.0157896,0.000111518,0.0296546,0.000580232,0.5001,0.5003,0.408333
1.30398e-06,0.0,157728,1,0.00460573,0.00041322699999999995,0.00775688,0.00752057,0.00881553,0.0,0.0157896,0.000118075,0.0286161,0.000553513,0.5001,0.5003,0.408884
1.49416e-06,0.0,157728,1,0.00371589,0.00042965900000000004,0.00814988,0.00732924,0.0093665,0.0,0.0157896,0.000123666,0.0285273,0.000478746,0.5001,0.5003,0.409435
1.61987e-06,0.0,157727,1,0.003199,0.000444328,0.00850861,0.00759173,0.00991747,0.0,0.0157896,0.000128701,0.0285894,0.00034681699999999997,0.5001,0.5003,0.409987
1.6781900000000002e-06,0.0,157727,1,0.00272606,0.000458152,0.00878661,0.00776606,0.0104684,0.0,0.0157896,0.000133338,0.028516800000000002,0.00018741099999999998,0.5001,0.5003,0.410538
1.6715400000000003e-06,0.0,157663,1,0.00278663,0.000472225,0.00889926,0.00785984,0.0110194,0.0,0.0157896,0.000138025,0.0288012,0.000137106,0.5001,0.5003,0.41108900000000004
1.60977e-06,0.0,157663,1,0.00289974,0.000486486,0.00894983,0.0081372,0.0115704,0.0,0.0157896,0.000142524,0.028822700000000003,0.00013778,0.5001,0.5003,0.411641
1.49755e-06,0.0,112595,1,0.00359512,0.0005011390000000001,0.00953687,0.00826565,0.0121214,0.0,0.0157896,0.000146986,0.029129200000000004,0.000106158,0.5001,0.5003,0.412192
1.36113e-06,0.0,111840,1,0.00360259,0.000516534,0.00995214,0.0083205,0.0126723,0.0,0.0157896,0.000151548,0.030175599999999997,7.26919e-05,0.500101,0.5003,0.412743
1.22821e-06,0.0,111840,1,0.00285932,0.000532415,0.0103306,0.00880094,0.0132233,0.0,0.0157896,0.00015619999999999997,0.032428500000000006,0.000125494,0.500101,0.500301,0.41329499999999997
1.1352600000000001e-06,0.0,111840,1,0.00342583,0.000548212,0.0105,0.00917203,0.0137743,0.0,0.0157896,0.000160929,0.0321649,0.00022525599999999999,0.500101,0.500301,0.413846
1.10469e-06,0.0,116691,1,0.00339411,0.000563485,0.0111904,0.00949405,0.014325200000000001,0.0,0.0157896,0.000165668,0.0319612,0.000318926,0.500101,0.500301,0.414397
1.1374299999999999e-06,0.0,116691,1,0.00341166,0.00057824,0.011923200000000002,0.0101612,0.014876200000000001,0.0,0.0157896,0.000170459,0.0317145,0.00040111300000000003,0.500101,0.500301,0.414948
1.21797e-06,0.0,116691,1,0.00365055,0.0005919419999999999,0.0123042,0.010564299999999999,0.015427200000000002,0.0,0.0157896,0.0001751,0.0310903,0.00048303800000000003,0.500101,0.500301,0.41549899999999995
1.3365e-06,0.0,116691,1,0.00409329,0.000604014,0.0121748,0.0106832,0.015978100000000002,0.0,0.0157896,0.000179432,0.031743799999999996,0.0005102,0.5001,0.500301,0.416049
1.47483e-06,0.0,116691,1,0.00350415,0.000614953,0.011643500000000001,0.0107135,0.016529099999999998,0.0,0.0157896,0.00018341900000000001,0.032363499999999996,0.000466845,0.5001,0.500301,0.4166
1.5933e-06,0.0,116691,1,0.00390302,0.000623938,0.0105988,0.0105256,0.017080099999999997,0.0,0.0157896,0.000186873,0.0321491,0.000410361,0.5001,0.5003,0.41715100000000005
1.6760400000000002e-06,0.0,116000,1,0.00312368,0.00063219,0.00991073,0.00991073,0.017631099999999997,0.0,0.0157896,0.00018993599999999998,0.031616000000000005,0.00029506,0.5001,0.5003,0.417702
1.7145500000000002e-06,0.0,101152,1,0.00293519,0.0006396619999999999,0.00965872,0.00930807,0.018182,0.0,0.0157896,0.000192544,0.030788299999999998,0.000157975,0.5001,0.5003,0.418253
1.7002200000000002e-06,0.0,101152,1,0.00267918,0.000646957,0.00996256,0.00917359,0.018733,0.0,0.0157896,0.000194843,0.0312886,5.3400200000000004e-05,0.5001,0.5003,0.418804
1.6333e-06,0.0,101152,1,0.00379939,0.000653473,0.0100945,0.00944372,0.019284,0.0,0.0157896,0.000196756,0.0321554,2.10555e-06,0.5001,0.5003,0.41935500000000003
1.5178799999999998e-06,0.0,120032,1,0.00290169,0.00065903,0.0100323,0.00956199,0.019834900000000003,0.0,0.0157896,0.000198323,0.0326019,5.6595100000000005e-06,0.5001,0.5003,0.41990500000000003
1.36827e-06,0.0,116908,1,0.00285079,0.000664729,0.0101479,0.009503900000000001,0.020385900000000002,0.0,0.0157896,0.00020006400000000001,0.032404300000000004,3.93996e-05,0.5001,0.5003,0.42045600000000005
1.2147200000000001e-06,0.0,105248,1,0.00280569,0.000669697,0.010506999999999999,0.00957746,0.0209369,0.0,0.0157896,0.00020175,0.0320582,0.000146065,0.5001,0.5003,0.42100600000000005
1.07274e-06,0.0,105248,1,0.0028104,0.0006742260000000001,0.010794400000000001,0.00981809,0.0214879,0.0,0.0157896,0.000203462,0.031762900000000004,0.00023109200000000002,0.5001,0.5003,0.42155699999999996
9.71073e-07,0.0,105248,1,0.00345876,0.0006786380000000001,0.0108506,0.0098262,0.0220388,0.0,0.0157896,0.000205248,0.0320533,0.00037512,0.5001,0.5003,0.422108
9.22415e-07,0.0,105248,1,0.0038241,0.000683134,0.010570200000000002,0.00984026,0.0225898,0.0,0.0157896,0.000207152,0.0316012,0.00047668900000000003,0.5001,0.5003,0.422658
9.392499999999999e-07,0.0,109344,1,0.00441707,0.0006877089999999999,0.0105494,0.0096738,0.0231408,0.0,0.0157896,0.000209053,0.0318793,0.00052877,0.5001,0.5003,0.423209
1.02452e-06,0.0,109344,1,0.00474907,0.000693743,0.0104695,0.00970285,0.0236917,0.0,0.0157896,0.00021123599999999998,0.0308085,0.000518926,0.5001,0.5003,0.42376
1.16855e-06,0.0,108499,1,0.00470773,0.0006988039999999999,0.0105295,0.00980794,0.024242700000000002,0.0,0.0157896,0.00021308900000000002,0.0293148,0.000528016,0.5001,0.5003,0.424311
1.32399e-06,0.0,108499,1,0.00471513,0.0007010639999999999,0.0107443,0.00998829,0.024793700000000002,0.0,0.0157896,0.00021406799999999998,0.028589,0.000470099,0.5001,0.5003,0.42486199999999996
1.4470500000000002e-06,0.0,108499,1,0.00454547,0.000700698,0.0107444,0.0101381,0.0253446,0.0,0.0157896,0.000214274,0.0285216,0.00036761,0.5001,0.5003,0.425413
1.5063299999999999e-06,0.0,108499,1,0.00430324,0.000698328,0.010503100000000001,0.010145999999999999,0.025895599999999994,0.0,0.0157896,0.000213888,0.0287066,0.00022208,0.5001,0.5003,0.425965
1.4946399999999999e-06,0.0,112595,1,0.00345685,0.000695181,0.0101809,0.010008,0.0264466,0.0,0.0157896,0.000213267,0.028760200000000003,0.00010858,0.5001,0.5003,0.426516
1.41278e-06,0.0,111840,1,0.003274,0.000691545,0.0100887,0.00975737,0.0269976,0.0,0.0157896,0.00021243099999999999,0.028808099999999996,8.11808e-05,0.5001,0.5003,0.42706700000000003
1.2717e-06,0.0,161759,1,0.0031589,0.000687424,0.0103444,0.00963273,0.0275485,0.0,0.0157896,0.00021129,0.0287944,6.20728e-05,0.500101,0.5003,0.42761800000000005
1.08603e-06,0.0,161759,1,0.00311027,0.000683115,0.010523999999999999,0.00964742,0.0280995,0.0,0.0157896,0.000209978,0.0293101,4.3245100000000004e-05,0.500101,0.500301,0.42817
8.82386e-07,0.0,115936,1,0.00328906,0.000679279,0.0107008,0.00975669,0.0286505,0.0,0.0157896,0.00020874900000000002,0.030624400000000003,2.1643000000000003e-05,0.500101,0.500301,0.428721
6.957080000000001e-07,0.0,115936,1,0.00317586,0.000675503,0.0110337,0.0101292,0.029201400000000002,0.0,0.0157896,0.00020752599999999998,0.0324363,7.63703e-05,0.500101,0.500301,0.42927200000000004
5.591449999999999e-07,0.0,115936,1,0.00335944,0.0006720039999999999,0.0111764,0.0103425,0.029752400000000002,0.0,0.0157896,0.000206464,0.032073700000000004,0.00018166,0.500101,0.500301,0.429824
4.942029999999999e-07,0.0,115936,1,0.00376752,0.00066818,0.0111402,0.0104411,0.030303399999999998,0.0,0.0157896,0.00020549099999999997,0.0322949,0.000291622,0.500101,0.500301,0.430375
5.02724e-07,0.0,120876,1,0.00368913,0.0006639389999999999,0.0110676,0.0103083,0.0308543,0.0,0.0157896,0.00020455099999999997,0.0317125,0.000377503,0.500101,0.500301,0.430925
5.69178e-07,0.0,120787,1,0.0042713000000000004,0.000658835,0.011088899999999999,0.00984603,0.0314053,0.0,0.0157896,0.00020349599999999998,0.031297900000000003,0.000459147,0.500101,0.500301,0.431476
6.78639e-07,0.0,120787,1,0.00418382,0.000652243,0.0109154,0.00978598,0.0319563,0.0,0.0157896,0.00020212,0.0319662,0.00046264,0.500101,0.500301,0.43202700000000005
8.024280000000001e-07,0.0,120787,1,0.0060096,0.000644338,0.010217200000000001,0.00964196,0.032507299999999996,0.0,0.0157896,0.000200272,0.0322549,0.000389489,0.500101,0.500301,0.43257799999999996
9.053299999999999e-07,0.0,120788,1,0.00529189,0.000635279,0.00909421,0.00888971,0.033058199999999996,0.0,0.0157896,0.00019799,0.0320567,0.000308326,0.500101,0.500301,0.433129
9.797320000000002e-07,0.0,105248,1,0.00518038,0.000625941,0.00923201,0.00846967,0.0336092,0.0,0.0157896,0.000195479,0.0314783,0.00018391599999999998,0.5001,0.500301,0.433679
1.00997e-06,0.0,105248,1,0.00472025,0.000616013,0.00949825,0.00871694,0.034160199999999995,0.0,0.0157896,0.000192654,0.030855599999999997,6.840600000000001e-05,0.5001,0.500301,0.43423
9.89209e-07,0.0,105248,1,0.00416821,0.000605683,0.00961481,0.00886795,0.0347111,0.0,0.0157896,0.000189496,0.031656000000000004,4.32201e-05,0.5001,0.5003,0.43478100000000003
9.211719999999999e-07,0.0,105248,1,0.00393555,0.000594739,0.00959416,0.008922399999999999,0.0352621,0.0,0.0157896,0.00018599,0.0324519,7.1023e-05,0.5001,0.5003,0.435332
8.16079e-07,0.0,105248,1,0.00398945,0.0005835430000000001,0.00935455,0.00882563,0.0358131,0.0,0.0157896,0.000182443,0.0327374,7.15362e-05,0.5001,0.500301,0.435883
6.959409999999999e-07,0.0,109344,1,0.00396008,0.000572692,0.00881252,0.00857373,0.036364099999999996,0.0,0.0157896,0.000179144,0.032333600000000004,1.88391e-05,0.5001,0.500301,0.436433
5.75981e-07,0.0,109344,1,0.00402708,0.000561443,0.00894417,0.00840541,0.036914999999999996,0.0,0.0157896,0.000175883,0.031515499999999995,0.000105195,0.5001,0.500301,0.43698400000000004
4.77692e-07,0.0,109344,1,0.00404396,0.000550086,0.00891016,0.00840904,0.037466,0.0,0.0157896,0.000172732,0.0318861,0.00022694,0.5001,0.5003,0.43753400000000003
4.29576e-07,0.0,109344,1,0.00432675,0.000538847,0.00862407,0.00826078,0.038017,0.0,0.0157896,0.000169761,0.032186599999999996,0.000355579,0.5001,0.5003,0.43808500000000006
4.38293e-07,0.0,109344,1,0.00480497,0.000527892,0.00804079,0.00795263,0.0385679,0.0,0.0157896,0.000166978,0.0318079,0.000447605,0.5001,0.5003,0.43863500000000005
5.15951e-07,0.0,113376,1,0.00535072,0.000517973,0.00766047,0.00766047,0.039118900000000005,0.0,0.0157896,0.000164467,0.0320702,0.000486029,0.5001,0.500301,0.43918599999999997
6.6354e-07,0.0,124130,1,0.00569617,0.0005097680000000001,0.00770391,0.00753195,0.0396699,0.0,0.0157896,0.000162395,0.0300507,0.000477641,0.5001,0.500301,0.439737
8.68814e-07,0.0,124130,1,0.00584558,0.000500234,0.00778244,0.00742495,0.0402208,0.0,0.0157896,0.000159917,0.0288743,0.000466106,0.5001,0.5003,0.440288
1.08561e-06,0.0,113376,1,0.00577556,0.00048833,0.00729975,0.00729975,0.040771800000000004,0.0,0.0157896,0.000156734,0.0283577,0.000384999,0.5001,0.5003,0.44083900000000004
1.27033e-06,0.0,113376,1,0.00580214,0.000474576,0.00707152,0.00707152,0.0413228,0.0,0.0157896,0.00015297799999999998,0.028596899999999998,0.00028836,0.5001,0.5003,0.44138999999999995
1.4004e-06,0.0,113375,1,0.00530093,0.000459769,0.00681452,0.00681452,0.0418738,0.0,0.0157896,0.00014889,0.028689,0.000127208,0.500101,0.500301,0.441942
1.47481e-06,0.0,117534,1,0.00481209,0.00044528300000000004,0.00664586,0.00646722,0.042424699999999996,0.0,0.0157896,0.00014491,0.0287675,5.09154e-05,0.500101,0.500301,0.442493
1.49041e-06,0.0,117534,1,0.0046553,0.000430892,0.00661012,0.00628282,0.04297569999999999,0.0,0.0157896,0.00014083299999999998,0.0290257,4.2487399999999996e-05,0.500101,0.500301,0.44304399999999994
1.4598e-06,0.0,120787,1,0.00483866,0.000416814,0.00672357,0.00610227,0.0435267,0.0,0.0157896,0.00013669799999999998,0.0290002,2.12272e-05,0.500101,0.500301,0.44359499999999996
1.4025700000000002e-06,0.0,120787,1,0.00468097,0.000403059,0.00690428,0.00595246,0.0440776,0.0,0.0157896,0.00013254,0.029864699999999997,6.20416e-07,0.500101,0.500301,0.444147
1.34409e-06,0.0,120032,1,0.00487288,0.000390239,0.00702491,0.00608811,0.0446286,0.0,0.0157896,0.00012858299999999999,0.0318591,1.4561700000000002e-05,0.500101,0.500301,0.444698
1.32486e-06,0.0,120032,1,0.00483971,0.000377929,0.00703618,0.00616522,0.0451796,0.0,0.0157896,0.00012474600000000001,0.032344,7.60511e-05,0.500101,0.500302,0.445249
1.3753200000000001e-06,0.0,120032,1,0.00536964,0.000366073,0.00690763,0.00614767,0.045730599999999996,0.0,0.0157896,0.00012108899999999999,0.0318686,0.000203942,0.500101,0.500302,0.4458
1.49697e-06,0.0,124972,1,0.0056763000000000004,0.000354106,0.00706776,0.006045,0.0462815,0.0,0.0157896,0.00011752899999999999,0.0321084,0.00030209,0.500101,0.500302,0.446351
1.6811900000000002e-06,0.0,124972,1,0.00625574,0.00034153300000000004,0.00718468,0.00603941,0.0468325,0.0,0.0157896,0.000113979,0.0315767,0.00039005400000000003,0.500101,0.500302,0.446902
1.9158900000000003e-06,0.0,124883,1,0.00627943,0.00032837800000000005,0.00684344,0.00577639,0.047383499999999995,0.0,0.0157896,0.00011051700000000001,0.0316743,0.000472983,0.500101,0.500302,0.447453
2.18683e-06,0.0,124883,1,0.00667248,0.000315527,0.00627177,0.00514281,0.0479344,0.0,0.0157896,0.000107123,0.0319677,0.000429148,0.500101,0.500302,0.448003
2.46845e-06,0.0,124884,1,0.00796482,0.00030247,0.00535802,0.00438649,0.048485400000000005,0.0,0.0157896,0.000103588,0.0322741,0.000348611,0.500101,0.500301,0.448554
2.73721e-06,0.0,124884,1,0.00723335,0.000290646,0.00452317,0.00400562,0.0490364,0.0,0.0157896,0.000100188,0.0318462,0.000230704,0.500101,0.500301,0.44910500000000003
2.9861700000000003e-06,0.0,128979,1,0.00702566,0.000281242,0.00473265,0.00387124,0.04958730000000001,0.0,0.0157896,9.703049999999999e-05,0.0309902,0.000104118,0.500101,0.500301,0.44965600000000006
3.19161e-06,0.0,128979,1,0.00597998,0.000273704,0.00495958,0.00378161,0.050138300000000004,0.0,0.0157896,9.41016e-05,0.030879200000000002,1.05793e-05,0.500101,0.500301,0.45020699999999997
3.34819e-06,0.0,165855,1,0.005675100000000001,0.0002677,0.00531479,0.00372354,0.0506893,0.0,0.0157896,9.145940000000001e-05,0.0320662,0.000103711,0.500101,0.500301,0.450758
3.4769400000000004e-06,0.0,165855,1,0.00547425,0.00026281599999999997,0.0057236000000000006,0.00408456,0.0512403,0.0,0.0157896,8.91667e-05,0.0326679,0.00010070600000000001,0.500101,0.500301,0.451308
3.58871e-06,0.0,165855,1,0.00483947,0.000258762,0.00594073,0.00432247,0.05179119999999999,0.0,0.0157896,8.71605e-05,0.032811400000000004,6.8441e-05,0.5001,0.500301,0.451859
3.68537e-06,0.0,165855,1,0.00493073,0.000255338,0.00594229,0.00366751,0.052342200000000005,0.0,0.0157896,8.55666e-05,0.032229400000000005,4.54481e-05,0.5001,0.500301,0.45241000000000003
3.7833800000000004e-06,0.0,165855,1,0.00505783,0.00025219099999999997,0.00578699,0.00342547,0.0528932,0.0,0.0157896,8.427530000000001e-05,0.03155209999999999,9.899319999999999e-05,0.5001,0.500301,0.45296000000000003
3.91255e-06,0.0,165855,1,0.00497641,0.000249894,0.00549735,0.00397905,0.0534441,0.0,0.0157896,8.34159e-05,0.0319467,0.000248909,0.5001,0.500301,0.45351099999999994
4.09745e-06,0.0,165855,1,0.00537114,0.00024916,0.00509738,0.00439867,0.053995100000000004,0.0,0.0157896,8.31785e-05,0.031968,0.00037526300000000003,0.5001,0.500301,0.454061
4.34901e-06,0.0,67743,1,0.00562501,0.000250938,0.00466705,0.00466705,0.0545461,0.0,0.0157896,8.36716e-05,0.0319933,0.00045447300000000005,0.5001,0.500301,0.454612
4.67652e-06,0.0,67549,1,0.00601738,0.000257117,0.00489236,0.00489236,0.0550971,0.0,0.0157896,8.50855e-05,0.032306299999999996,0.000470135,0.500101,0.500301,0.455162
5.078080000000001e-06,0.0,67549,1,0.0062567,0.000265851,0.00505396,0.00505396,0.055648,0.0,0.0157896,8.6993e-05,0.029584100000000002,0.000498547,0.500101,0.500301,0.45571300000000003
5.510830000000001e-06,0.0,109344,1,0.005909,0.000273488,0.00524573,0.00494774,0.056199,0.0,0.0157896,8.86151e-05,0.028731700000000002,0.00045046400000000003,0.500101,0.500301,0.45626400000000006
5.92815e-06,0.0,165599,1,0.00587924,0.000279383,0.005611100000000001,0.00463167,0.05675,0.0,0.0157896,8.980040000000002e-05,0.0286694,0.000351998,0.500101,0.500301,0.45681499999999997
6.284580000000001e-06,0.0,165599,1,0.00575899,0.000285628,0.00595819,0.00431457,0.0573009,0.0,0.0157896,9.10646e-05,0.0287225,0.000223367,0.500101,0.500301,0.457367
6.566110000000001e-06,0.0,165599,1,0.00514783,0.000293074,0.00609379,0.00412205,0.0578519,0.0,0.0157896,9.251709999999999e-05,0.028510200000000003,9.43483e-05,0.500101,0.500301,0.45791800000000005
6.7655799999999995e-06,0.0,165599,1,0.00482096,0.000301672,0.00601689,0.00456489,0.0584029,0.0,0.0157896,9.41008e-05,0.029029700000000002,3.21344e-05,0.500101,0.500301,0.45846899999999996
6.89668e-06,0.0,165599,1,0.00472297,0.000311328,0.00579015,0.00507893,0.0589538,0.0,0.0157896,9.581860000000001e-05,0.0289647,1.59179e-05,0.500101,0.500302,0.45902
6.9897e-06,0.0,166044,1,0.00448268,0.000321222,0.00595151,0.00529661,0.059504800000000004,0.0,0.0157896,9.759860000000001e-05,0.0292113,1.2900299999999999e-05,0.500101,0.500302,0.45957200000000004
7.06732e-06,0.0,170271,1,0.00455267,0.00033130800000000005,0.00584296,0.0058273000000000005,0.0600558,0.0,0.0157896,9.958120000000001e-05,0.0302627,4.9839099999999995e-05,0.500101,0.500302,0.46012299999999995
7.15448e-06,0.0,71773,1,0.00478202,0.000342164,0.00637528,0.00637528,0.060606799999999995,0.0,0.0157896,0.000101935,0.032568900000000005,4.11732e-06,0.500101,0.500302,0.460674
7.27307e-06,0.0,71773,1,0.00500235,0.00035238099999999997,0.00681838,0.00681838,0.0611577,0.0,0.0157896,0.00010444299999999999,0.0322223,0.000122283,0.500102,0.500302,0.461225
7.43857e-06,0.0,71841,1,0.00550757,0.000361525,0.00662273,0.00662273,0.0617087,0.0,0.0157896,0.00010696200000000001,0.0321621,0.000228221,0.500102,0.500302,0.461776
7.65249e-06,0.0,170017,1,0.00562452,0.000369065,0.0064458,0.00624093,0.0622597,0.0,0.0157896,0.00010925,0.0318449,0.000331676,0.500102,0.500302,0.46232700000000004
7.915499999999999e-06,0.0,170017,1,0.00623085,0.000375425,0.00663322,0.00588864,0.0628106,0.0,0.0157896,0.000111361,0.031097800000000002,0.00042066,0.500101,0.500302,0.46287799999999996
8.216189999999999e-06,0.0,170017,1,0.00573802,0.000381648,0.00669728,0.00610467,0.0633616,0.0,0.0157896,0.000113516,0.031719599999999994,0.000470049,0.500101,0.500302,0.46342799999999995
8.53422e-06,0.0,170017,1,0.00705044,0.000388461,0.006815100000000001,0.00636145,0.0639126,0.0,0.0157896,0.000115696,0.0324755,0.00040620900000000004,0.500101,0.500302,0.463979
8.84399e-06,0.0,169951,1,0.00704729,0.00039605099999999997,0.00699936,0.0067202,0.0644636,0.0,0.0157896,0.000118063,0.0322312,0.00031983900000000004,0.500101,0.500302,0.46453
9.128430000000001e-06,0.0,169951,1,0.0063792,0.000405245,0.00815363,0.00711006,0.0650145,0.0,0.0157896,0.00012082,0.0317099,0.00019491099999999998,0.500101,0.500302,0.465081
9.36336e-06,0.0,169951,1,0.00563412,0.000416294,0.00906319,0.0074633,0.0655655,0.0,0.0157896,0.000123845,0.030821699999999997,5.20926e-05,0.500101,0.500302,0.465632
9.53413e-06,0.0,169951,1,0.00472962,0.00042793400000000004,0.00973224,0.00774747,0.0661165,0.0,0.0157896,0.000126902,0.0314553,7.22599e-05,0.500101,0.500302,0.466182
9.64726e-06,0.0,169951,1,0.00417515,0.00043949,0.0101886,0.00743976,0.0666674,0.0,0.0157896,0.000129971,0.0323503,0.00014253899999999998,0.500101,0.500302,0.466733
9.72282e-06,0.0,169951,1,0.00432092,0.00045071,0.010412399999999999,0.007229899999999999,0.0672184,0.0,0.0157896,0.000133081,0.0327575,0.00015522,0.500101,0.500302,0.46728400000000003
9.781389999999999e-06,0.0,169951,1,0.00411381,0.000460034,0.0104505,0.00755727,0.0677694,0.0,0.0157896,0.000135865,0.032533,9.308870000000001e-05,0.500101,0.500302,0.467834
9.84158e-06,0.0,169951,1,0.00419679,0.00046834400000000004,0.010285700000000002,0.00751787,0.0683203,0.0,0.0157896,0.00013855899999999999,0.0321097,3.09911e-05,0.500101,0.500302,0.46838500000000005
9.91453e-06,0.0,169951,1,0.00388644,0.000475202,0.00997475,0.0070612999999999995,0.06887130000000001,0.0,0.0157896,0.00014099999999999998,0.0318779,0.00011913700000000001,0.500101,0.500302,0.46893500000000005
1.0019e-05,0.0,169951,1,0.00370901,0.000481064,0.00953903,0.00728952,0.0694223,0.0,0.0157896,0.000143327,0.0323207,0.000277481,0.500101,0.500302,0.46948599999999996
1.01656e-05,0.0,169951,1,0.00406924,0.0004865,0.00900106,0.00752879,0.0699733,0.0,0.0157896,0.000145688,0.0316902,0.000392624,0.500101,0.500302,0.47003599999999995
1.0371199999999998e-05,0.0,169951,1,0.00455384,0.000492638,0.00837942,0.00764744,0.0705242,0.0,0.0157896,0.00014828,0.0319662,0.000452839,0.500101,0.500302,0.470587
1.06442e-05,0.0,71645,1,0.00493922,0.00049958,0.00773088,0.00773088,0.07107519999999999,0.0,0.0157896,0.000150896,0.0307755,0.000456162,0.500101,0.500302,0.471137
1.0970299999999999e-05,0.0,113440,1,0.00507775,0.000506435,0.00782648,0.0076619,0.0716262,0.0,0.0157896,0.00015343,0.0293862,0.00046266199999999997,0.500101,0.500302,0.471688
1.13139e-05,0.0,113440,1,0.00449021,0.000512115,0.00817957,0.00736892,0.07217710000000001,0.0,0.0157896,0.000155641,0.028713299999999997,0.00041066599999999996,0.500101,0.500302,0.47223999999999994
1.16245e-05,0.0,133075,1,0.00450047,0.000516931,0.00802321,0.00727837,0.0727281,0.0,0.0157896,0.000157569,0.028604,0.000293391,0.500101,0.500302,0.47279099999999996
1.1873399999999999e-05,0.0,133075,1,0.00400383,0.000522096,0.00781953,0.00702913,0.0732791,0.0,0.0157896,0.000159574,0.0288426,0.000148595,0.500101,0.500302,0.473342
1.2053800000000001e-05,0.0,169695,1,0.00334226,0.0005271669999999999,0.00731921,0.00642999,0.07383010000000001,0.0,0.0157896,0.000161416,0.0288251,5.0435299999999995e-05,0.500101,0.500302,0.473893
1.2163e-05,0.0,174050,1,0.00303904,0.0005321169999999999,0.00740212,0.00654437,0.07438099999999999,0.0,0.0157896,0.00016310899999999999,0.028876799999999998,1.9668e-05,0.500101,0.500302,0.474444
1.2211300000000001e-05,0.0,174050,1,0.00318301,0.000536868,0.00761997,0.00697664,0.074932,0.0,0.0157896,0.000164642,0.028881099999999996,1.4791e-05,0.500102,0.5003029999999999,0.47499600000000003
1.2225699999999999e-05,0.0,174050,1,0.00334569,0.000540828,0.00769699,0.007348100000000001,0.07548300000000001,0.0,0.0157896,0.000165925,0.029449400000000004,3.42721e-05,0.500102,0.5003029999999999,0.47554700000000005
1.22347e-05,0.0,75869,1,0.00332996,0.0005441269999999999,0.00780512,0.00780512,0.07603389999999999,0.0,0.0157896,0.000166987,0.0307108,5.7698299999999996e-05,0.500102,0.5003029999999999,0.47609799999999997
1.22655e-05,0.0,75869,1,0.00336482,0.000546879,0.00819625,0.00819625,0.0765849,0.0,0.0157896,0.000167795,0.032511,1.18665e-05,0.500102,0.5003029999999999,0.476649
1.23401e-05,0.0,75869,1,0.00345745,0.000548196,0.00844194,0.00844194,0.0771359,0.0,0.0157896,0.00016817900000000002,0.0320733,0.000135798,0.500102,0.5003029999999999,0.4772
1.2465899999999999e-05,0.0,174113,1,0.00365804,0.000547936,0.00807637,0.00800121,0.0776868,0.0,0.0157896,0.000168182,0.032228700000000006,0.000258342,0.500102,0.5003029999999999,0.47775100000000004
1.26345e-05,0.0,120812,1,0.00377881,0.0005460490000000001,0.00834439,0.007515999999999999,0.07823780000000001,0.0,0.0157896,0.00016769400000000002,0.031816000000000004,0.00033882199999999996,0.500102,0.5003029999999999,0.47830200000000006
1.28411e-05,0.0,121631,1,0.00413229,0.0005428259999999999,0.0083468,0.00735447,0.0787888,0.0,0.0157896,0.00016691700000000001,0.0314486,0.000427874,0.500102,0.5003029999999999,0.478853
1.30772e-05,0.0,170017,1,0.00386801,0.00053941,0.00816822,0.00736298,0.0793398,0.0,0.0157896,0.000166103,0.0320209,0.00042343199999999995,0.500102,0.5003029999999999,0.47940299999999997
1.3323e-05,0.0,170017,1,0.00458346,0.000535885,0.00821623,0.00762374,0.0798907,0.0,0.0157896,0.00016513400000000002,0.032384500000000004,0.000327178,0.500102,0.5003029999999999,0.479954
1.35614e-05,0.0,174112,1,0.00415449,0.000533198,0.00814505,0.00788621,0.08044169999999999,0.0,0.0157896,0.00016445,0.0321245,0.000253794,0.500102,0.5003029999999999,0.480505
1.3773699999999998e-05,0.0,174047,1,0.00398312,0.000531543,0.00904225,0.00809694,0.0809927,0.0,0.0157896,0.00016392900000000002,0.0314963,0.00012249399999999998,0.500102,0.5003029999999999,0.48105600000000004
1.3939000000000002e-05,0.0,174047,1,0.00304714,0.000530558,0.0097447,0.00826284,0.08154360000000001,0.0,0.0157896,0.00016349799999999999,0.0309252,1.0982699999999999e-05,0.500101,0.5003029999999999,0.48160600000000003
1.40404e-05,0.0,174047,1,0.00285073,0.000529863,0.010218399999999999,0.00836279,0.0820946,0.0,0.0157896,0.00016303,0.031755599999999995,0.000131127,0.500101,0.5003029999999999,0.48215699999999995
1.40892e-05,0.0,174047,1,0.00310994,0.000528804,0.0104896,0.00787652,0.0826456,0.0,0.0157896,0.000162501,0.0325531,0.000157348,0.500101,0.5003029999999999,0.48270799999999997
1.41033e-05,0.0,174047,1,0.00237949,0.000526797,0.0105427,0.007684999999999999,0.0831965,0.0,0.0157896,0.000161796,0.0328527,0.00017127,0.500101,0.5003029999999999,0.48325799999999997
1.41006e-05,0.0,174047,1,0.00227963,0.000522635,0.010417200000000001,0.00730153,0.0837475,0.0,0.0157896,0.000160642,0.0323956,7.66327e-05,0.500101,0.5003029999999999,0.483809
1.4101700000000001e-05,0.0,174047,1,0.00236489,0.000517644,0.0100983,0.00702218,0.0842985,0.0,0.0157896,0.000159384,0.031547700000000005,3.84693e-05,0.500101,0.5003029999999999,0.48435900000000004
1.41133e-05,0.0,174047,1,0.0020567,0.000511237,0.00963596,0.00700612,0.0848495,0.0,0.0157896,0.000157864,0.0320225,0.00015625600000000002,0.500101,0.5003029999999999,0.48491000000000006
1.4164400000000001e-05,0.0,174047,1,0.00266658,0.000503951,0.00905538,0.00719343,0.08540039999999999,0.0,0.0157896,0.000156245,0.0322056,0.00029562,0.500101,0.5003029999999999,0.48546000000000006
1.4264100000000001e-05,0.0,174047,1,0.00310673,0.0004963330000000001,0.00838213,0.00722647,0.08595139999999998,0.0,0.0157896,0.000154642,0.0319315,0.000387209,0.500101,0.5003029999999999,0.48601099999999997
1.4426400000000001e-05,0.0,174047,1,0.00349142,0.000489575,0.00763343,0.00712478,0.0865024,0.0,0.0157896,0.000153279,0.032185000000000005,0.00043472599999999997,0.500101,0.5003029999999999,0.48656099999999997
1.4648599999999999e-05,0.0,75741,1,0.00381107,0.000483651,0.00706614,0.00706614,0.0870533,0.0,0.0157896,0.00015195,0.029908299999999995,0.00044957199999999997,0.500101,0.5003029999999999,0.487112
1.4905899999999999e-05,0.0,117536,1,0.00368637,0.000477615,0.00754299,0.00674612,0.0876043,0.0,0.0157896,0.00015058200000000002,0.028964999999999998,0.000433438,0.500101,0.5003029999999999,0.487663
1.5158800000000001e-05,0.0,117536,1,0.00317154,0.00047028300000000005,0.00753776,0.00659149,0.0881553,0.0,0.0157896,0.000148815,0.0283976,0.000344289,0.500101,0.5003029999999999,0.48821400000000004
1.53637e-05,0.0,137171,1,0.00277423,0.00046263,0.00729997,0.00638204,0.0887063,0.0,0.0157896,0.000146932,0.0286363,0.000253135,0.500102,0.5003029999999999,0.48876499999999995
1.54983e-05,0.0,137171,1,0.00284427,0.00045561,0.00681821,0.00586411,0.0892572,0.0,0.0157896,0.00014516100000000002,0.028619099999999998,8.989379999999999e-05,0.500102,0.5003029999999999,0.489316
1.55633e-05,0.0,173791,1,0.00239465,0.000448453,0.00631699,0.00528186,0.0898082,0.0,0.0157896,0.00014321899999999999,0.0287992,2.45855e-05,0.500102,0.5003029999999999,0.489868
1.55571e-05,0.0,174236,1,0.00226752,0.000441398,0.00634661,0.00529449,0.0903592,0.0,0.0157896,0.000141211,0.029133999999999997,6.496990000000001e-06,0.500102,0.5003029999999999,0.49041899999999994
1.54993e-05,0.0,174236,1,0.00289149,0.000433916,0.00655402,0.00558545,0.09091010000000001,0.0,0.0157896,0.000139047,0.029123700000000002,4.38962e-05,0.500102,0.500304,0.49096999999999996
1.5421199999999997e-05,0.0,174236,1,0.0030855,0.00042625,0.00659755,0.00580829,0.0914611,0.0,0.0157896,0.000136768,0.029910200000000005,5.0613500000000006e-05,0.500102,0.500304,0.491521
1.53409e-05,0.0,79965,1,0.00308401,0.000418223,0.00612288,0.00612288,0.09201210000000001,0.0,0.0157896,0.000134281,0.0320584,5.39266e-05,0.500102,0.500304,0.492072
1.529e-05,0.0,79965,1,0.00311683,0.000409586,0.00635733,0.00635733,0.092563,0.0,0.0157896,0.000131546,0.0323838,4.11349e-05,0.500102,0.500304,0.49262399999999995
1.52816e-05,0.0,79965,1,0.00272213,0.000399861,0.006432899999999999,0.006432899999999999,0.093114,0.0,0.0157896,0.000128558,0.0319587,0.00017601,0.500102,0.500304,0.493175
1.53156e-05,0.0,125728,1,0.00297672,0.000388614,0.00595672,0.00586116,0.093665,0.0,0.0157896,0.00012528299999999999,0.032145,0.000273597,0.500102,0.500304,0.493725
1.53905e-05,0.0,125727,1,0.0029079,0.000376235,0.0061953,0.00527448,0.094216,0.0,0.0157896,0.000121737,0.0315702,0.00035019099999999997,0.500102,0.500304,0.49427600000000005
1.55012e-05,0.0,125727,1,0.00305653,0.00036287099999999996,0.00588908,0.00497969,0.0947669,0.0,0.0157896,0.00011801200000000001,0.031708099999999996,0.00041684,0.500102,0.500304,0.494827
1.56433e-05,0.0,174113,1,0.00304285,0.000349555,0.0056683,0.0048579999999999995,0.0953179,0.0,0.0157896,0.000114191,0.0320888,0.00038810300000000005,0.500102,0.500304,0.49537700000000007
1.5790799999999998e-05,0.0,174113,1,0.00341313,0.00033635800000000003,0.00558891,0.00498218,0.09586889999999999,0.0,0.0157896,0.000110324,0.0323367,0.000306882,0.500102,0.500304,0.495928
1.59186e-05,0.0,174113,1,0.00320706,0.00032469599999999997,0.00533269,0.00509965,0.0964198,0.0,0.0157896,0.000106902,0.0318924,0.00020120200000000002,0.500102,0.500304,0.496479
1.60059e-05,0.0,178143,1,0.00292413,0.000315205,0.00584856,0.00517224,0.09697080000000001,0.0,0.0157896,0.000103836,0.031043400000000002,7.33909e-05,0.500102,0.500304,0.49703
1.60228e-05,0.0,178143,1,0.00278659,0.000306636,0.00639228,0.00521728,0.0975218,0.0,0.0157896,0.00010091,0.0309995,5.26663e-05,0.500102,0.500304,0.49758
1.59776e-05,0.0,178143,1,0.00327121,0.00029838200000000003,0.00673697,0.0046004,0.0980728,0.0,0.0157896,9.80259e-05,0.0321509,0.00017664299999999998,0.500102,0.500304,0.49813100000000005
1.58948e-05,0.0,178143,1,0.00357183,0.000290255,0.00688635,0.00442497,0.0986237,0.0,0.0157896,9.52267e-05,0.0328349,0.00019521099999999998,0.500102,0.500304,0.49868199999999996
1.57944e-05,0.0,178143,1,0.00263759,0.000281078,0.00683935,0.00431582,0.09917469999999999,0.0,0.0157896,9.23039e-05,0.0329281,0.000170686,0.500102,0.500304,0.49923199999999995
1.56853e-05,0.0,178143,1,0.00227031,0.000270934,0.0066099999999999996,0.00425368,0.0997257,0.0,0.0157896,8.93349e-05,0.0323539,5.66725e-05,0.500102,0.500304,0.49978199999999995
1.55868e-05,0.0,178143,1,0.00247721,0.000259889,0.00620885,0.00432932,0.100277,0.0,0.0157896,8.628629999999999e-05,0.031617900000000004,3.61004e-05,0.500102,0.500304,0.500333
1.55108e-05,0.0,178143,1,0.00282096,0.00024821099999999997,0.00567707,0.00416191,0.100828,0.0,0.0157896,8.320110000000001e-05,0.0320111,0.00018220200000000001,0.500102,0.500304,0.500883
1.54746e-05,0.0,178143,1,0.00320708,0.000236863,0.00503459,0.00409686,0.101379,0.0,0.0157896,8.03901e-05,0.0319652,0.000323673,0.500102,0.500304,0.501434
1.54896e-05,0.0,178143,1,0.00351699,0.00022701200000000001,0.004305399999999999,0.00403418,0.10192999999999999,0.0,0.0157896,7.78989e-05,0.0319907,0.00039473199999999996,0.500102,0.500304,0.501984
1.55657e-05,0.0,79837,1,0.00388633,0.00022107599999999998,0.00389662,0.00389662,0.10248099999999999,0.0,0.0157896,7.617069999999999e-05,0.0321761,0.000426328,0.500102,0.500304,0.5025350000000001
1.5699e-05,0.0,121632,1,0.00381019,0.000218071,0.00402166,0.00368929,0.103031,0.0,0.0157896,7.490989999999999e-05,0.029569599999999998,0.00043945800000000005,0.500102,0.500304,0.5030859999999999
1.58623e-05,0.0,121632,1,0.00326279,0.00021423099999999998,0.00438986,0.00325814,0.103582,0.0,0.0157896,7.340850000000001e-05,0.028823200000000004,0.000401271,0.500102,0.500304,0.503637
1.60067e-05,0.0,141267,1,0.00283676,0.000208555,0.00442231,0.00304316,0.10413299999999999,0.0,0.0157896,7.150699999999999e-05,0.028835000000000003,0.000280438,0.500102,0.500304,0.504188
1.60985e-05,0.0,177887,1,0.00291699,0.00020323799999999998,0.00448855,0.0027026,0.10468399999999999,0.0,0.0157896,6.982909999999999e-05,0.028657,0.00016181,0.500102,0.500304,0.504739
1.61232e-05,0.0,177887,1,0.002936,0.00019908599999999998,0.00439898,0.00311572,0.105235,0.0,0.0157896,6.84519e-05,0.028498000000000002,3.23299e-05,0.500102,0.500304,0.50529
1.60802e-05,0.0,178332,1,0.00268536,0.000195865,0.00414524,0.0034935,0.10578599999999999,0.0,0.0157896,6.71824e-05,0.029027999999999998,3.90788e-05,0.500102,0.500304,0.505842
1.59825e-05,0.0,178332,1,0.00290729,0.000193675,0.00445126,0.00395295,0.10633699999999999,0.0,0.0157896,6.6194e-05,0.028848000000000002,5.5395e-05,0.500102,0.500305,0.506393
1.58455e-05,0.0,178332,1,0.00360334,0.000191977,0.00463176,0.00375507,0.10688800000000001,0.0,0.0157896,6.53899e-05,0.029260700000000004,8.19818e-05,0.500103,0.500305,0.506944
1.56894e-05,0.0,178459,1,0.00314259,0.00019099400000000002,0.0043706000000000005,0.00358495,0.107439,0.0,0.0157896,6.48099e-05,0.0303096,0.00012094,0.500103,0.500305,0.507495
1.55503e-05,0.0,178459,1,0.00317606,0.000192011,0.00437226,0.00333074,0.10799,0.0,0.0157896,6.46563e-05,0.0326074,4.9235200000000006e-05,0.500103,0.500305,0.508046
1.5444e-05,0.0,121632,1,0.00286802,0.00019398,0.00457046,0.00353408,0.10854100000000001,0.0,0.0157896,6.47696e-05,0.032204,7.841220000000001e-05,0.500103,0.500305,0.5085970000000001
1.53752e-05,0.0,121632,1,0.00324404,0.00019602200000000001,0.00503306,0.00403876,0.10909200000000001,0.0,0.0157896,6.5087e-05,0.032203300000000004,0.000184885,0.500103,0.500306,0.5091479999999999
1.5352200000000002e-05,0.0,121632,1,0.00329176,0.000198402,0.00527643,0.00453983,0.109643,0.0,0.0157896,6.56982e-05,0.0318844,0.000282946,0.500103,0.500306,0.509699
1.5374100000000002e-05,0.0,121632,1,0.00324972,0.00020107099999999999,0.00524884,0.00496917,0.110194,0.0,0.0157896,6.66754e-05,0.0310862,0.00037211300000000003,0.500103,0.500306,0.51025
1.54353e-05,0.0,83933,1,0.0031982,0.000203898,0.00483826,0.00483826,0.11074500000000001,0.0,0.0157896,6.80166e-05,0.0317865,0.00041551099999999997,0.500103,0.500306,0.5108
1.55138e-05,0.0,83933,1,0.00314961,0.000207765,0.00473279,0.00473279,0.111296,0.0,0.0157896,6.95475e-05,0.032532099999999994,0.000354219,0.500103,0.500306,0.511351
1.55745e-05,0.0,83933,1,0.00357222,0.000211704,0.004585499999999999,0.004585499999999999,0.111847,0.0,0.0157896,7.10329e-05,0.03230159999999999,0.000256623,0.500103,0.500305,0.5119020000000001
1.56033e-05,0.0,79837,1,0.00319648,0.000217756,0.00441182,0.00441182,0.112398,0.0,0.0157896,7.26404e-05,0.0317778,0.000128003,0.500103,0.500305,0.512452
1.55877e-05,0.0,125727,1,0.00299765,0.00022507900000000002,0.00448361,0.00378274,0.11294900000000001,0.0,0.0157896,7.43615e-05,0.030883999999999998,9.410540000000001e-07,0.500102,0.500305,0.513003
1.5518599999999997e-05,0.0,125727,1,0.00315306,0.000232995,0.00473864,0.00357218,0.1135,0.0,0.0157896,7.61483e-05,0.0316359,0.000136367,0.500102,0.500305,0.513554
1.54089e-05,0.0,125727,1,0.00435355,0.000240697,0.00480088,0.00359123,0.114051,0.0,0.0157896,7.80348e-05,0.0324741,0.000208808,0.500102,0.500305,0.514104
1.52667e-05,0.0,125728,1,0.0032597999999999998,0.00024791,0.00474107,0.00384059,0.114602,0.0,0.0157896,7.99519e-05,0.0329421,0.00022716400000000002,0.500102,0.500305,0.514655
1.5109200000000001e-05,0.0,144609,1,0.00242682,0.00025508299999999997,0.00479885,0.00396979,0.11515299999999999,0.0,0.0157896,8.21784e-05,0.0326078,0.000157523,0.500102,0.500305,0.515205
1.49527e-05,0.0,144609,1,0.00236017,0.000262039,0.00504167,0.00400491,0.115704,0.0,0.0157896,8.461969999999999e-05,0.0322529,4.16796e-05,0.500102,0.500305,0.515756
1.48049e-05,0.0,144609,1,0.00250364,0.000268481,0.00509791,0.00399356,0.116255,0.0,0.0157896,8.71117e-05,0.0319421,5.1088900000000005e-05,0.500102,0.500305,0.516306
1.4688900000000001e-05,0.0,129824,1,0.00285141,0.00027529299999999997,0.00494207,0.00399317,0.116806,0.0,0.0157896,8.97748e-05,0.0323266,0.000208962,0.500102,0.500305,0.516857
1.46186e-05,0.0,129824,1,0.00323707,0.000282856,0.00470515,0.00408151,0.11735699999999999,0.0,0.0157896,9.259709999999999e-05,0.031849,0.00033784699999999995,0.500102,0.500305,0.517407
1.4599e-05,0.0,129823,1,0.00332473,0.000291727,0.00464223,0.00408242,0.117908,0.0,0.0157896,9.56412e-05,0.032016300000000004,0.000393119,0.500102,0.500305,0.517957
1.4640899999999999e-05,0.0,129823,1,0.00356829,0.000303783,0.0048839,0.00405248,0.118459,0.0,0.0157896,9.925790000000001e-05,0.0308759,0.000391636,0.500102,0.500305,0.518508
1.4743900000000001e-05,0.0,129823,1,0.00329134,0.000315615,0.00485264,0.00421452,0.11900999999999999,0.0,0.0157896,0.000102687,0.029357400000000002,0.000421948,0.500102,0.500305,0.519059
1.48554e-05,0.0,133918,1,0.00298526,0.000324974,0.00501608,0.00437342,0.11956099999999999,0.0,0.0157896,0.000105484,0.0287553,0.000362256,0.500102,0.500305,0.51961
1.49313e-05,0.0,138014,1,0.00291736,0.000331856,0.00534316,0.00455327,0.12011199999999998,0.0,0.0157896,0.00010769299999999999,0.028647900000000004,0.00023952099999999997,0.500103,0.500305,0.520161
1.49503e-05,0.0,138014,1,0.00305903,0.000337683,0.00575221,0.00468653,0.120663,0.0,0.0157896,0.000109594,0.028897000000000003,8.36234e-05,0.500103,0.500306,0.520712
1.49085e-05,0.0,138014,1,0.0027114,0.00034339300000000005,0.00594203,0.00501946,0.12121400000000002,0.0,0.0157896,0.000111443,0.028867200000000003,3.3970300000000002e-06,0.500103,0.500306,0.5212640000000001
1.4800000000000002e-05,0.0,186335,1,0.00238798,0.00034878800000000005,0.00624248,0.00543315,0.12176400000000001,0.0,0.0157896,0.000113221,0.0290342,3.4842300000000004e-05,0.500103,0.500306,0.5218149999999999
1.46323e-05,0.0,186335,1,0.00266779,0.00035374800000000003,0.00662483,0.00562007,0.12231500000000001,0.0,0.0157896,0.000114926,0.029033799999999995,7.02072e-05,0.500103,0.500306,0.522366
1.44326e-05,0.0,186335,1,0.00332538,0.000358359,0.00683999,0.00554004,0.122866,0.0,0.0157896,0.00011648299999999999,0.029545699999999998,8.755899999999999e-05,0.500103,0.500306,0.522917
1.4218199999999999e-05,0.0,186335,1,0.00291929,0.000363214,0.00685686,0.005343100000000001,0.12341700000000001,0.0,0.0157896,0.000117964,0.0308733,0.000126369,0.500103,0.500307,0.523468
1.40294e-05,0.0,186335,1,0.00286804,0.000368235,0.00672368,0.00587541,0.12396800000000001,0.0,0.0157896,0.00011941299999999999,0.0324575,5.23329e-05,0.500103,0.500307,0.524019
1.38908e-05,0.0,125728,1,0.00258446,0.00037352800000000003,0.00698655,0.00644668,0.124519,0.0,0.0157896,0.00012104,0.0321712,8.51766e-05,0.500103,0.500307,0.52457
1.38101e-05,0.0,125728,1,0.00286321,0.000378601,0.00728614,0.0069531,0.12507000000000001,0.0,0.0157896,0.000122802,0.032220599999999995,0.00020679900000000002,0.500103,0.500307,0.525121
1.37773e-05,0.0,125728,1,0.00288985,0.00038370300000000005,0.00737336,0.00734465,0.125621,0.0,0.0157896,0.00012477,0.0318523,0.000295852,0.500103,0.500307,0.525672
1.3786e-05,0.0,88223,1,0.00320543,0.000388569,0.007480500000000001,0.007480500000000001,0.126172,0.0,0.0157896,0.00012688899999999998,0.0313723,0.00039037,0.500103,0.500307,0.5262220000000001
1.38308e-05,0.0,88223,1,0.0032114000000000005,0.000392655,0.00715781,0.00715781,0.126723,0.0,0.0157896,0.000128836,0.0320524,0.000387984,0.500103,0.500307,0.5267729999999999
1.3878e-05,0.0,88029,1,0.00335574,0.000395768,0.00685763,0.00685763,0.127274,0.0,0.0157896,0.000130408,0.0322541,0.000287839,0.500103,0.500307,0.527324
1.3900599999999999e-05,0.0,88029,1,0.00335498,0.00039831599999999996,0.00661886,0.00661886,0.127825,0.0,0.0157896,0.000131543,0.0321059,0.00021308,0.500103,0.500307,0.527874
1.38845e-05,0.0,88029,1,0.00351243,0.000401317,0.0063226,0.0063226,0.128376,0.0,0.0157896,0.00013251700000000002,0.0314942,6.16745e-05,0.500103,0.500307,0.528425
1.3826199999999998e-05,0.0,129823,1,0.00286881,0.000403884,0.00631082,0.00546043,0.12892699999999999,0.0,0.0157896,0.00013319799999999998,0.0309751,4.7098900000000004e-05,0.500103,0.500307,0.528976
1.3715299999999999e-05,0.0,129823,1,0.00310394,0.000405915,0.00638329,0.00532129,0.129478,0.0,0.0157896,0.000133693,0.0318113,0.00019460299999999998,0.500103,0.500307,0.529526
1.35679e-05,0.0,129823,1,0.00349492,0.000407286,0.00628246,0.00556206,0.130029,0.0,0.0157896,0.000134022,0.03267129999999999,0.000228138,0.500103,0.500307,0.530077
1.33974e-05,0.0,129824,1,0.00250473,0.00040827,0.00610446,0.00567256,0.13058,0.0,0.0157896,0.000134322,0.0329686,0.000239838,0.500103,0.500307,0.5306270000000001
1.3218599999999999e-05,0.0,133920,1,0.00223408,0.000409303,0.00606356,0.00566824,0.131131,0.0,0.0157896,0.000134858,0.0323388,0.000138449,0.500103,0.500307,0.5311779999999999
1.30479e-05,0.0,133920,1,0.00252437,0.00040955900000000004,0.00618463,0.00561557,0.131682,0.0,0.0157896,0.000135359,0.031539099999999994,1.69769e-05,0.500103,0.500307,0.531728
1.28899e-05,0.0,133920,1,0.00208781,0.000409326,0.00618407,0.00552286,0.132233,0.0,0.0157896,0.000135748,0.0320727,9.6639e-05,0.500103,0.500307,0.532279
1.2771099999999999e-05,0.0,133920,1,0.00245167,0.000409068,0.00599731,0.00534885,0.13278399999999999,0.0,0.0157896,0.000136135,0.0321924,0.00024488900000000003,0.500103,0.500307,0.532829
1.2703299999999999e-05,0.0,133920,1,0.00269553,0.00040894699999999995,0.0055892,0.00522541,0.13333499999999998,0.0,0.0157896,0.000136489,0.0319651,0.000345223,0.500103,0.500307,0.533379
1.26952e-05,0.0,133919,1,0.00311359,0.000409884,0.00564641,0.00518664,0.13388599999999998,0.0,0.0157896,0.000137019,0.0322205,0.00039186900000000004,0.500103,0.500307,0.53393
1.27503e-05,0.0,133919,1,0.0032495,0.000412537,0.00569769,0.00537003,0.134437,0.0,0.0157896,0.000137837,0.029946299999999995,0.00040345,0.500103,0.500307,0.5344810000000001
1.28511e-05,0.0,88032,1,0.00353342,0.00041390599999999996,0.00548598,0.00548598,0.13498800000000002,0.0,0.0157896,0.000138135,0.028945,0.00039166,0.500103,0.500307,0.535032
1.29488e-05,0.0,142110,1,0.00321154,0.000413267,0.00573981,0.00563154,0.13553900000000002,0.0,0.0157896,0.000137926,0.028501699999999998,0.000289855,0.500103,0.500307,0.535583
1.30099e-05,0.0,142110,1,0.00289711,0.000411001,0.00607774,0.00569154,0.13609000000000002,0.0,0.0157896,0.000137319,0.028692400000000003,0.00018937400000000002,0.500103,0.500307,0.536134
1.3015999999999999e-05,0.0,142110,1,0.00288387,0.00040782800000000005,0.00626077,0.00567182,0.136641,0.0,0.0157896,0.000136551,0.028667,3.38492e-05,0.500103,0.500307,0.5366850000000001
1.29613e-05,0.0,190431,1,0.00244584,0.00040463900000000004,0.00675853,0.00559221,0.137192,0.0,0.0157896,0.000135804,0.0289043,3.12294e-05,0.500104,0.500307,0.5372359999999999
1.2842400000000001e-05,0.0,190431,1,0.0025889,0.000401095,0.00716702,0.00548603,0.137743,0.0,0.0157896,0.000135007,0.029182299999999998,6.0841e-05,0.500104,0.500307,0.537787
1.2678399999999999e-05,0.0,190431,1,0.00302641,0.000397218,0.00739466,0.00539082,0.138294,0.0,0.0157896,0.000134177,0.0291188,9.863700000000001e-05,0.500104,0.500308,0.538338
1.2493599999999998e-05,0.0,190431,1,0.0031829000000000002,0.00039313099999999996,0.00744611,0.00550992,0.138845,0.0,0.0157896,0.000133167,0.030018400000000004,0.000107207,0.500104,0.500308,0.5388890000000001
1.23068e-05,0.0,190431,1,0.00322948,0.00038918,0.00731337,0.00594546,0.139396,0.0,0.0157896,0.00013213,0.0321721,0.00011465600000000001,0.500104,0.500308,0.5394399999999999
1.21617e-05,0.0,190431,1,0.00335963,0.000385466,0.00704683,0.00639587,0.13994700000000002,0.0,0.0157896,0.000131125,0.0324221,2.21076e-06,0.500104,0.500308,0.539991
1.20689e-05,0.0,92000,1,0.00363982,0.00038173199999999997,0.00681972,0.00681972,0.140497,0.0,0.0157896,0.000130205,0.0319878,0.00013831,0.500104,0.500308,0.540542
1.20306e-05,0.0,92000,1,0.0037561,0.00037783900000000004,0.00716951,0.00716951,0.141048,0.0,0.0157896,0.00012943700000000001,0.0321257,0.00022983200000000002,0.500104,0.500309,0.541093
1.2042100000000001e-05,0.0,92000,1,0.00426056,0.00037376900000000003,0.00742642,0.00742642,0.141599,0.0,0.0157896,0.00012882600000000002,0.031535200000000006,0.000319173,0.500104,0.500309,0.541644
1.20962e-05,0.0,92000,1,0.00420313,0.00036925,0.00708973,0.00708973,0.14215,0.0,0.0157896,0.000128301,0.031813,0.00040255699999999995,0.500104,0.500309,0.542194
1.21749e-05,0.0,92125,1,0.00430568,0.00036426599999999997,0.00677981,0.00677981,0.142701,0.0,0.0157896,0.000127642,0.0320999,0.000360935,0.500104,0.500308,0.542745
1.2248e-05,0.0,92125,1,0.00486272,0.000358335,0.00644264,0.00644264,0.143252,0.0,0.0157896,0.00012657600000000002,0.0323126,0.00026058,0.500104,0.500308,0.543295
1.22971e-05,0.0,92125,1,0.00484816,0.00035279800000000003,0.00607482,0.00607482,0.143803,0.0,0.0157896,0.00012526399999999999,0.0319311,0.000147838,0.500104,0.500308,0.543846
1.23144e-05,0.0,88029,1,0.00456472,0.000347921,0.00569579,0.00569579,0.144354,0.0,0.0157896,0.000123909,0.0310845,1.01038e-05,0.500104,0.500308,0.544397
1.2285e-05,0.0,133919,1,0.00343445,0.00034289,0.00514586,0.00498895,0.144905,0.0,0.0157896,0.000122375,0.031099,0.000118755,0.500104,0.500308,0.544948
1.2215e-05,0.0,133919,1,0.003319,0.000337674,0.00504537,0.00475276,0.145456,0.0,0.0157896,0.00012080600000000001,0.0321919,0.00023263,0.500104,0.500308,0.5454979999999999
1.21202e-05,0.0,92066,1,0.0035648000000000003,0.000332169,0.00490566,0.00490566,0.146007,0.0,0.0157896,0.000119144,0.0328704,0.000247505,0.500104,0.500308,0.546049
1.2008599999999999e-05,0.0,92066,1,0.00358692,0.000326555,0.00492704,0.00492704,0.146558,0.0,0.0157896,0.000117521,0.0328624,0.00023012599999999999,0.500104,0.500308,0.546599
1.18947e-05,0.0,91998,1,0.00363802,0.00032052,0.00490758,0.00490758,0.147109,0.0,0.0157896,0.00011598,0.0324261,9.327459999999999e-05,0.500103,0.500308,0.547149
1.1788800000000001e-05,0.0,91998,1,0.00372425,0.000313685,0.00481323,0.00481323,0.14765999999999999,0.0,0.0157896,0.00011434100000000001,0.0317695,1.42414e-05,0.500103,0.500308,0.5477
1.1708599999999998e-05,0.0,91998,1,0.00292744,0.000306191,0.00464385,0.00464385,0.14821099999999998,0.0,0.0157896,0.00011253,0.0319969,0.000135643,0.500103,0.500308,0.54825
1.16725e-05,0.0,91997,1,0.00333934,0.000298623,0.00448839,0.00448839,0.14876199999999998,0.0,0.0157896,0.00011065200000000001,0.0319894,0.00029367200000000003,0.500103,0.500308,0.548801
1.16805e-05,0.0,91997,1,0.00368249,0.000291401,0.00439267,0.00439267,0.149313,0.0,0.0157896,0.000108778,0.0320043,0.00038303199999999995,0.500104,0.500308,0.549351
1.17431e-05,0.0,91997,1,0.00411486,0.000286909,0.00418954,0.00418954,0.149864,0.0,0.0157896,0.000107568,0.0321623,0.00038899199999999995,0.500104,0.500309,0.549901
1.1874e-05,0.0,92129,1,0.00429775,0.000283879,0.00390516,0.00390516,0.15041500000000002,0.0,0.0157896,0.000106569,0.029548400000000002,0.000410702,0.500104,0.500308,0.550452
1.20335e-05,0.0,92129,1,0.00418453,0.000279292,0.00392931,0.00392931,0.15096600000000002,0.0,0.0157896,0.00010505200000000001,0.0288,0.000375719,0.500104,0.500308,0.551003
1.2169600000000001e-05,0.0,92128,1,0.00380685,0.000273236,0.00394415,0.00394415,0.151517,0.0,0.0157896,0.00010326899999999999,0.0289337,0.00024328400000000002,0.500104,0.500309,0.551554
1.2258099999999999e-05,0.0,194528,1,0.00366504,0.000266756,0.00396223,0.00391945,0.152068,0.0,0.0157896,0.000101494,0.0287125,0.000113505,0.500104,0.500309,0.5521050000000001
1.2291199999999998e-05,0.0,194527,1,0.00336211,0.000260841,0.00455376,0.00382343,0.152619,0.0,0.0157896,9.9794e-05,0.028537,3.16564e-06,0.500104,0.500309,0.552656
1.22631e-05,0.0,194527,1,0.00337475,0.000255641,0.00500037,0.00400613,0.15317,0.0,0.0157896,9.82156e-05,0.0291082,5.4806300000000004e-05,0.500104,0.500309,0.553207
1.2180799999999999e-05,0.0,194527,1,0.00328782,0.000250927,0.00526665,0.00426661,0.153721,0.0,0.0157896,9.68234e-05,0.028894599999999996,8.84977e-05,0.500104,0.500309,0.553758
1.2063800000000001e-05,0.0,194527,1,0.00376974,0.000246536,0.00536546,0.0043490000000000004,0.154272,0.0,0.0157896,9.55967e-05,0.029304900000000002,0.000117887,0.500105,0.500309,0.554309
1.1931700000000001e-05,0.0,194527,1,0.00364585,0.000242211,0.00526989,0.00419717,0.154823,0.0,0.0157896,9.4379e-05,0.030486000000000003,0.00017600099999999998,0.500105,0.50031,0.55486
1.1827e-05,0.0,194527,1,0.00393146,0.00023895,0.00502417,0.00430745,0.155374,0.0,0.0157896,9.33383e-05,0.0326048,9.13987e-05,0.500105,0.50031,0.555412
1.1757000000000001e-05,0.0,198623,1,0.0041611999999999994,0.000235972,0.00473347,0.00464073,0.155925,0.0,0.0157896,9.240959999999999e-05,0.0322446,4.2302600000000004e-05,0.500105,0.50031,0.555963
1.1730599999999999e-05,0.0,92000,1,0.00457859,0.00023244400000000003,0.00492325,0.00492325,0.156476,0.0,0.0157896,9.14907e-05,0.0321684,0.000163839,0.500105,0.50031,0.556513
1.1746900000000001e-05,0.0,96096,1,0.0045812,0.000228908,0.0051711000000000005,0.0051711000000000005,0.157027,0.0,0.0157896,9.06884e-05,0.0318464,0.00026866,0.500105,0.50031,0.557064
1.1808e-05,0.0,96096,1,0.00526313,0.000225351,0.00538311,0.00538311,0.157578,0.0,0.0157896,9.00749e-05,0.031045599999999996,0.00035458800000000003,0.500105,0.50031,0.557615
1.1903900000000001e-05,0.0,96096,1,0.00486892,0.00022124900000000002,0.00498695,0.00498695,0.158129,0.0,0.0157896,8.95503e-05,0.0317775,0.000411335,0.500105,0.50031,0.5581649999999999
1.2007e-05,0.0,92125,1,0.00507528,0.000217972,0.00465931,0.00465931,0.15868,0.0,0.0157896,8.907690000000001e-05,0.0325423,0.00033655699999999997,0.500105,0.50031,0.558716
1.2095199999999999e-05,0.0,149844,1,0.00563225,0.000215397,0.00443044,0.00432682,0.15922999999999998,0.0,0.0157896,8.851959999999999e-05,0.032312799999999996,0.000235138,0.500105,0.50031,0.559267
1.2155399999999999e-05,0.0,149844,1,0.00546313,0.000215782,0.00443619,0.00399805,0.159781,0.0,0.0157896,8.839139999999999e-05,0.0317955,0.00010345299999999999,0.500105,0.50031,0.559817
1.2174300000000001e-05,0.0,149844,1,0.00458589,0.000218613,0.00392801,0.00363634,0.160332,0.0,0.0157896,8.869700000000001e-05,0.030954400000000003,2.95013e-05,0.500105,0.50031,0.560368
1.2140699999999999e-05,0.0,190756,1,0.00372166,0.00022234700000000002,0.00361236,0.00343451,0.160883,0.0,0.0157896,8.92017e-05,0.0316625,0.00017354099999999998,0.500104,0.50031,0.560919
1.2062799999999999e-05,0.0,190756,1,0.00380652,0.000226668,0.00390531,0.00375538,0.161434,0.0,0.0157896,9.0003e-05,0.032518599999999995,0.000261926,0.500104,0.50031,0.561469
1.1961800000000001e-05,0.0,96475,1,0.00385863,0.00023076599999999998,0.00400097,0.00400097,0.161985,0.0,0.0157896,9.08788e-05,0.0330323,0.000275017,0.500104,0.50031,0.56202
1.18502e-05,0.0,132319,1,0.0039571,0.000233773,0.00414085,0.00411256,0.16253599999999999,0.0,0.0157896,9.164600000000001e-05,0.0325739,0.00019387400000000002,0.500104,0.50031,0.56257
1.1738199999999999e-05,0.0,133920,1,0.00411865,0.000235701,0.00428814,0.004122600000000001,0.16308699999999998,0.0,0.0157896,9.22453e-05,0.0322692,7.68019e-05,0.500104,0.50031,0.56312
1.16406e-05,0.0,133920,1,0.00369302,0.000236033,0.00427776,0.00395855,0.163638,0.0,0.0157896,9.257200000000001e-05,0.031971299999999994,2.09067e-05,0.500104,0.50031,0.563671
1.1576400000000002e-05,0.0,149676,1,0.00325696,0.000235488,0.00394093,0.00369162,0.164189,0.0,0.0157896,9.27343e-05,0.0323992,0.000186313,0.500104,0.50031,0.564221
1.15574e-05,0.0,152801,1,0.00361598,0.000234817,0.00401098,0.00346042,0.16474,0.0,0.0157896,9.2796e-05,0.031874200000000005,0.00031398200000000003,0.500104,0.50031,0.564771
1.15948e-05,0.0,152801,1,0.00392843,0.00023542599999999998,0.00402208,0.00320276,0.16529100000000002,0.0,0.0157896,9.29466e-05,0.0320258,0.00038846400000000004,0.500104,0.50031,0.565322
1.16907e-05,0.0,136415,1,0.00422903,0.00023919,0.00428858,0.0030570999999999997,0.16584200000000002,0.0,0.0157896,9.36158e-05,0.030834399999999998,0.000394689,0.500104,0.50031,0.565872
1.1826700000000001e-05,0.0,138016,1,0.00443965,0.000243618,0.00474109,0.00316451,0.166393,0.0,0.0157896,9.43248e-05,0.0293791,0.00040997300000000005,0.500104,0.50031,0.566423
1.1960799999999999e-05,0.0,138016,1,0.00405102,0.000247084,0.00499642,0.00340399,0.166944,0.0,0.0157896,9.4923e-05,0.0287988,0.000324313,0.500105,0.50031,0.566974
1.20622e-05,0.0,157651,1,0.00396394,0.000250379,0.00513591,0.00358404,0.167495,0.0,0.0157896,9.56887e-05,0.0286914,0.00020314900000000002,0.500105,0.50031,0.567525
1.21181e-05,0.0,157587,1,0.00362238,0.00025531,0.00506127,0.00371414,0.168046,0.0,0.0157896,9.69857e-05,0.028885200000000003,4.64691e-05,0.500105,0.50031,0.568076
1.21208e-05,0.0,156897,1,0.00324808,0.00026116400000000004,0.00494254,0.00408363,0.168597,0.0,0.0157896,9.849110000000001e-05,0.028836900000000002,2.0980300000000003e-05,0.500105,0.500311,0.568627
1.2062100000000001e-05,0.0,156897,1,0.00325659,0.00026790900000000004,0.00446311,0.00433101,0.169148,0.0,0.0157896,0.000100331,0.029072300000000002,6.560350000000001e-05,0.500105,0.500311,0.569178
1.19591e-05,0.0,104164,1,0.00318992,0.000275162,0.00451948,0.00451948,0.169699,0.0,0.0157896,0.00010238,0.029068599999999997,9.70158e-05,0.500105,0.500311,0.569729
1.1836e-05,0.0,198492,1,0.00346236,0.000282062,0.00492225,0.00457495,0.17025,0.0,0.0157896,0.00010454700000000001,0.029645400000000002,0.000124107,0.500105,0.500311,0.57028
1.17172e-05,0.0,104164,1,0.0034231,0.000288285,0.00438645,0.00438645,0.170801,0.0,0.0157896,0.000106425,0.0309243,0.00016527599999999998,0.500105,0.500312,0.5708310000000001
1.16287e-05,0.0,165868,1,0.00374974,0.000294787,0.00473723,0.00388513,0.171352,0.0,0.0157896,0.000108257,0.0324839,7.314390000000001e-05,0.500106,0.500312,0.571382
1.15875e-05,0.0,165868,1,0.00404406,0.000300056,0.00547699,0.0036534,0.171903,0.0,0.0157896,0.000109776,0.032247500000000005,6.54901e-05,0.500106,0.500312,0.571933
1.15931e-05,0.0,165868,1,0.00432795,0.000303869,0.00568052,0.00346859,0.172454,0.0,0.0157896,0.000110995,0.0322777,0.000202532,0.500106,0.500312,0.572484
1.1638599999999999e-05,0.0,145388,1,0.00446513,0.00030685900000000004,0.00552298,0.00345435,0.173005,0.0,0.0157896,0.000112081,0.031805,0.000290234,0.500106,0.500312,0.5730350000000001
1.1721099999999999e-05,0.0,145388,1,0.00500995,0.000309042,0.00568873,0.0036598,0.173556,0.0,0.0157896,0.000112993,0.0315414,0.000379359,0.500106,0.500312,0.573585
1.1836e-05,0.0,148703,1,0.00438604,0.000311067,0.00551911,0.00327528,0.17410699999999998,0.0,0.0157896,0.000113911,0.0320037,0.00037694,0.500105,0.500312,0.5741350000000001
1.1961300000000002e-05,0.0,148703,1,0.00511387,0.000313423,0.00562734,0.00324199,0.17465799999999998,0.0,0.0157896,0.000114906,0.0322718,0.00026780900000000004,0.500105,0.500312,0.5746859999999999
1.20802e-05,0.0,150303,1,0.00476751,0.000317511,0.005333,0.0032549999999999996,0.175209,0.0,0.0157896,0.00011620700000000001,0.0321947,0.00017680700000000002,0.500105,0.500312,0.575237
1.21748e-05,0.0,153555,1,0.00469822,0.000323694,0.005288899999999999,0.00319905,0.17576,0.0,0.0157896,0.00011785200000000001,0.031499400000000004,5.46264e-05,0.500105,0.500312,0.5757869999999999
1.2218099999999999e-05,0.0,153555,1,0.00370395,0.000330774,0.00538164,0.00329339,0.176311,0.0,0.0157896,0.000119536,0.030994099999999997,6.937829999999999e-05,0.500105,0.500312,0.576338
1.22075e-05,0.0,156895,1,0.00354564,0.000338268,0.00552519,0.00346312,0.176862,0.0,0.0157896,0.000121395,0.031938999999999995,0.000213512,0.500105,0.500312,0.576889
1.21581e-05,0.0,156895,1,0.00327554,0.000345663,0.00559913,0.00377422,0.17741300000000002,0.0,0.0157896,0.00012347,0.0325847,0.000256474,0.500105,0.500312,0.577439
1.20857e-05,0.0,137196,1,0.00323265,0.000351782,0.00583354,0.00395325,0.177963,0.0,0.0157896,0.000125294,0.0329944,0.000267983,0.500105,0.500312,0.57799
1.20027e-05,0.0,137196,1,0.00315666,0.00035580000000000003,0.00596754,0.00402993,0.178514,0.0,0.0157896,0.000126639,0.032354,0.00015842799999999998,0.500105,0.500312,0.5785399999999999
1.193e-05,0.0,138016,1,0.00328079,0.000358509,0.00603483,0.00431095,0.179065,0.0,0.0157896,0.000127756,0.031620499999999996,4.373e-05,0.500105,0.500312,0.57909
1.18731e-05,0.0,138016,1,0.00250617,0.000359321,0.00586169,0.00435013,0.179616,0.0,0.0157896,0.000128394,0.032091,8.04806e-05,0.500105,0.500312,0.579641
1.1856e-05,0.0,156897,1,0.00246307,0.00035894400000000004,0.00559074,0.0042968,0.180167,0.0,0.0157896,0.000128718,0.0321482,0.00023453,0.500105,0.500312,0.580191
1.18872e-05,0.0,156897,1,0.00274801,0.00035796199999999997,0.00577295,0.00413239,0.18071800000000002,0.0,0.0157896,0.000128753,0.0320355,0.000333645,0.500105,0.500312,0.580741
1.1971900000000001e-05,0.0,156897,1,0.00320093,0.000357999,0.00557764,0.00385674,0.181269,0.0,0.0157896,0.000128771,0.0322895,0.00038122599999999997,0.500105,0.500312,0.581291
1.21192e-05,0.0,140511,1,0.00351892,0.00035915800000000005,0.00603954,0.00361733,0.18182,0.0,0.0157896,0.000128863,0.0299063,0.00039715199999999995,0.500105,0.500312,0.581842
1.2297000000000001e-05,0.0,142112,1,0.00362426,0.00036040199999999996,0.00651341,0.00357426,0.182371,0.0,0.0157896,0.000129051,0.028894299999999998,0.000393805,0.500105,0.500312,0.582393
1.24509e-05,0.0,142112,1,0.00315774,0.000361024,0.00649391,0.00388253,0.182922,0.0,0.0157896,0.000129275,0.028568700000000002,0.000285998,0.500105,0.500312,0.5829439999999999
1.25555e-05,0.0,161747,1,0.00310113,0.000362012,0.00635298,0.00404071,0.183473,0.0,0.0157896,0.000129754,0.028720599999999995,0.000167167,0.500106,0.500312,0.583495
1.26053e-05,0.0,160993,1,0.00284176,0.000364393,0.00621435,0.00405011,0.184024,0.0,0.0157896,0.000130731,0.028764599999999994,5.59822e-07,0.500106,0.500312,0.584046
1.2601099999999999e-05,0.0,160993,1,0.00248032,0.00036695699999999995,0.00592058,0.00459585,0.184575,0.0,0.0157896,0.000131765,0.028989599999999997,5.3734e-05,0.500106,0.500313,0.584597
1.25418e-05,0.0,160993,1,0.0024178,0.000370017,0.00534824,0.00509848,0.185126,0.0,0.0157896,0.000133021,0.029207999999999998,8.10978e-05,0.500106,0.500313,0.585148
1.2446300000000001e-05,0.0,160994,1,0.00268939,0.00037301,0.00538913,0.00532405,0.185677,0.0,0.0157896,0.00013437,0.029189599999999996,0.00011276899999999999,0.500106,0.500313,0.585699
1.2334200000000001e-05,0.0,202588,1,0.00272382,0.000375415,0.0055644,0.00525096,0.186228,0.0,0.0157896,0.000135534,0.030110200000000004,0.000138922,0.500106,0.500313,0.58625
1.22308e-05,0.0,146207,1,0.0029943,0.00037719800000000003,0.00547821,0.00487271,0.186779,0.0,0.0157896,0.000136322,0.0322452,0.000130337,0.500106,0.500314,0.586801
1.21624e-05,0.0,169964,1,0.00325707,0.000378635,0.00595828,0.00426438,0.18733,0.0,0.0157896,0.000136825,0.0324344,1.2441099999999999e-05,0.500106,0.500314,0.5873520000000001
1.21392e-05,0.0,169964,1,0.00303571,0.00037865,0.00641825,0.00405659,0.187881,0.0,0.0157896,0.000136883,0.0319988,0.000130538,0.500106,0.500314,0.587903
1.21592e-05,0.0,169964,1,0.00306735,0.00037718,0.00642046,0.00368919,0.188432,0.0,0.0157896,0.00013656,0.0321284,0.000233519,0.500106,0.500314,0.588453
1.2213900000000002e-05,0.0,149484,1,0.00337682,0.000375015,0.00645509,0.0033098,0.18898299999999998,0.0,0.0157896,0.000136094,0.0314848,0.000321162,0.500106,0.500314,0.589004
1.23005e-05,0.0,149484,1,0.0033101999999999997,0.00037183,0.00631829,0.00351743,0.18953399999999998,0.0,0.0157896,0.000135416,0.0317676,0.000401631,0.500106,0.500314,0.589554
1.2405799999999999e-05,0.0,152799,1,0.00317529,0.000368619,0.00630218,0.00358151,0.190085,0.0,0.0157896,0.000134819,0.0321207,0.00034491800000000005,0.500106,0.500314,0.590105
1.2514800000000001e-05,0.0,152799,1,0.00373231,0.00036585400000000004,0.00615985,0.00345868,0.190636,0.0,0.0157896,0.000134313,0.0323869,0.000246735,0.500106,0.500314,0.590655
1.26124e-05,0.0,154399,1,0.00379804,0.00036486699999999995,0.00572306,0.00339598,0.191187,0.0,0.0157896,0.00013408700000000002,0.031938999999999995,0.000148281,0.500106,0.500314,0.591206
1.26756e-05,0.0,157651,1,0.00319207,0.00036559099999999996,0.00567671,0.00339218,0.19173800000000002,0.0,0.0157896,0.000134181,0.0310916,1.8205999999999998e-05,0.500106,0.500314,0.591757
1.2685e-05,0.0,161772,1,0.00266486,0.000366781,0.00560916,0.00337844,0.19228900000000002,0.0,0.0157896,0.00013427100000000002,0.0312123,0.000109756,0.500106,0.500314,0.5923069999999999
1.2639200000000001e-05,0.0,161772,1,0.00306284,0.000368108,0.00588214,0.00365027,0.19284,0.0,0.0157896,0.00013455700000000002,0.032318599999999996,0.00023931900000000002,0.500106,0.500314,0.592858
1.2558900000000001e-05,0.0,162591,1,0.00284285,0.00036914,0.0057643,0.0038874,0.193391,0.0,0.0157896,0.000134942,0.032884699999999996,0.00025415,0.500106,0.500314,0.593408
1.2458e-05,0.0,141292,1,0.0020951999999999998,0.00036858800000000004,0.00594069,0.00404007,0.193942,0.0,0.0157896,0.000134969,0.03282430000000001,0.000240692,0.500106,0.500314,0.593959
1.23521e-05,0.0,142112,1,0.00212228,0.000366501,0.0059684,0.00418402,0.194493,0.0,0.0157896,0.000134688,0.0323928,0.00010941700000000001,0.500106,0.500314,0.5945090000000001
1.22506e-05,0.0,142112,1,0.00190701,0.00036291199999999996,0.00588638,0.00437947,0.195044,0.0,0.0157896,0.00013406600000000001,0.0317798,1.91175e-05,0.500106,0.500314,0.595059
1.21711e-05,0.0,142112,1,0.00209273,0.00035783699999999996,0.00551338,0.00436854,0.195595,0.0,0.0157896,0.00013303299999999998,0.0320652,0.000125542,0.500106,0.500314,0.5956100000000001
1.2131800000000001e-05,0.0,160993,1,0.00248508,0.000351842,0.00542707,0.00423766,0.19614600000000001,0.0,0.0157896,0.000131734,0.0319529,0.00028003,0.500106,0.500314,0.59616
1.21366e-05,0.0,160993,1,0.00268447,0.00034578800000000003,0.00536495,0.00397849,0.196696,0.0,0.0157896,0.00013026299999999998,0.0320174,0.00036886,0.500106,0.500314,0.5967100000000001
1.2192599999999999e-05,0.0,144607,1,0.00303343,0.000341139,0.00519891,0.00365573,0.197247,0.0,0.0157896,0.00012890700000000002,0.0321101,0.00038054699999999996,0.500106,0.500314,0.59726
1.2302e-05,0.0,145388,1,0.00312961,0.000337512,0.00552961,0.00335492,0.197798,0.0,0.0157896,0.000127687,0.0296059,0.00041054300000000003,0.500106,0.500314,0.597811
1.24194e-05,0.0,146208,1,0.0030904,0.000333534,0.00581323,0.00364319,0.198349,0.0,0.0157896,0.00012643799999999998,0.028745999999999997,0.000373124,0.500106,0.500314,0.598362
1.24947e-05,0.0,165843,1,0.00253709,0.000329229,0.00574986,0.00386919,0.1989,0.0,0.0157896,0.000125254,0.028942000000000002,0.00023374099999999998,0.500106,0.500314,0.598913
1.25191e-05,0.0,165089,1,0.0026545,0.000325835,0.00562213,0.00395646,0.199451,0.0,0.0157896,0.000124525,0.0286747,9.57082e-05,0.500107,0.500315,0.599464
1.2491700000000001e-05,0.0,165089,1,0.00263488,0.000323406,0.00546363,0.00425394,0.20000199999999999,0.0,0.0157896,0.000124051,0.028557599999999995,1.51568e-05,0.500107,0.500315,0.600015
1.2404e-05,0.0,165089,1,0.00202082,0.000321378,0.00493063,0.00475032,0.200553,0.0,0.0157896,0.000123688,0.0290648,6.6549e-05,0.500107,0.500315,0.6005659999999999
1.2261500000000001e-05,0.0,112932,1,0.00215619,0.000320054,0.00511651,0.00511651,0.201104,0.0,0.0157896,0.000123635,0.0289056,0.00010222200000000001,0.500107,0.500315,0.601117
1.20827e-05,0.0,112932,1,0.00282536,0.000318672,0.00531369,0.00531369,0.201655,0.0,0.0157896,0.000123654,0.0293249,0.000140419,0.500107,0.500315,0.601668
1.18944e-05,0.0,112356,1,0.00265265,0.000316412,0.00498895,0.00498895,0.202206,0.0,0.0157896,0.00012338100000000002,0.030498,0.000192013,0.500107,0.500316,0.602219
1.17224e-05,0.0,112356,1,0.0026375,0.000314622,0.00457857,0.00457857,0.202757,0.0,0.0157896,0.000123019,0.0326791,0.0001193,0.500107,0.500316,0.60277
1.1583699999999999e-05,0.0,174060,1,0.00246591,0.000312239,0.00521562,0.00433596,0.203308,0.0,0.0157896,0.000122374,0.0322581,2.4158200000000002e-05,0.500107,0.500316,0.603321
1.1483699999999998e-05,0.0,174060,1,0.00246104,0.000308616,0.00551432,0.00411094,0.20385899999999998,0.0,0.0157896,0.00012141200000000001,0.0322317,0.000156229,0.500107,0.500316,0.6038720000000001
1.142e-05,0.0,174060,1,0.00253932,0.000304379,0.00537621,0.00442174,0.20440999999999998,0.0,0.0157896,0.000120377,0.0319124,0.000258011,0.500107,0.500316,0.604422
1.13885e-05,0.0,153580,1,0.00286221,0.00029999299999999997,0.00489361,0.004735199999999999,0.204961,0.0,0.0157896,0.000119424,0.031061900000000003,0.000344119,0.500107,0.500316,0.604973
1.1391700000000001e-05,0.0,153580,1,0.00258927,0.000295117,0.00452498,0.00441807,0.205512,0.0,0.0157896,0.000118495,0.031806299999999996,0.00039239699999999995,0.500107,0.500316,0.6055229999999999
1.1408299999999999e-05,0.0,156895,1,0.00272657,0.000290541,0.00459458,0.00408437,0.20606300000000002,0.0,0.0157896,0.00011764200000000001,0.0325723,0.00031141299999999997,0.500107,0.500316,0.606073
1.14172e-05,0.0,156895,1,0.00307478,0.000286781,0.00422837,0.00383823,0.206614,0.0,0.0157896,0.000116942,0.0323899,0.000223822,0.500107,0.500316,0.6066239999999999
1.13971e-05,0.0,162132,1,0.00342473,0.00028507,0.00428557,0.00367116,0.20716500000000002,0.0,0.0157896,0.000116525,0.0317303,0.000125964,0.500107,0.500316,0.607175
1.13198e-05,0.0,162132,1,0.00243573,0.000285108,0.00389034,0.00357133,0.20771599999999998,0.0,0.0157896,0.000116431,0.030964,2.20617e-05,0.500107,0.500316,0.607725
1.11803e-05,0.0,165087,1,0.00284732,0.000285351,0.00420581,0.00374702,0.208267,0.0,0.0157896,0.000116394,0.0316794,0.000177607,0.500107,0.500316,0.608276
1.0991300000000001e-05,0.0,203044,1,0.00364198,0.000285815,0.00435929,0.00409683,0.20881799999999998,0.0,0.0157896,0.00011655799999999999,0.0324776,0.00026979099999999997,0.500107,0.500316,0.608826
1.0773800000000002e-05,0.0,108763,1,0.00257054,0.000285803,0.00430897,0.00430897,0.209369,0.0,0.0157896,0.00011667,0.033003500000000005,0.000294748,0.500107,0.500316,0.6093770000000001
1.05479e-05,0.0,146208,1,0.00191063,0.00028461599999999996,0.00445729,0.00441494,0.20992,0.0,0.0157896,0.000116532,0.032651,0.000210758,0.500107,0.500316,0.609927
1.03262e-05,0.0,146208,1,0.00191823,0.000282415,0.00446068,0.00440102,0.210471,0.0,0.0157896,0.00011617100000000001,0.0322939,9.25467e-05,0.500107,0.500316,0.610477
1.01127e-05,0.0,108324,1,0.00208497,0.00027897,0.00422755,0.00422755,0.211022,0.0,0.0157896,0.00011553799999999999,0.0320298,1.91841e-05,0.500107,0.500316,0.611028
9.925189999999999e-06,0.0,117093,1,0.00246236,0.000274775,0.00406851,0.00406851,0.211573,0.0,0.0157896,0.00011468299999999999,0.032410900000000006,0.000174046,0.500107,0.500316,0.611578
9.78166e-06,0.0,117093,1,0.0027868000000000003,0.000270435,0.00386492,0.00386492,0.21212399999999998,0.0,0.0157896,0.000113724,0.0318837,0.000303131,0.500107,0.500316,0.612128
9.690489999999999e-06,0.0,108381,1,0.00293288,0.000267214,0.00366485,0.00366485,0.212675,0.0,0.0157896,0.000112879,0.0319745,0.00037785,0.500107,0.500316,0.612678
9.65257e-06,0.0,108381,1,0.00305876,0.000266891,0.0034830999999999994,0.0034830999999999994,0.21322600000000003,0.0,0.0157896,0.00011274600000000001,0.030775599999999997,0.00038652,0.500107,0.500317,0.613229
9.64646e-06,0.0,150304,1,0.0030283000000000003,0.00026721,0.00367807,0.00336112,0.213777,0.0,0.0157896,0.000112675,0.0293282,0.000401589,0.500107,0.500317,0.61378
9.628560000000002e-06,0.0,169184,1,0.00286188,0.000266491,0.00381366,0.00360361,0.21432800000000002,0.0,0.0157896,0.00011232600000000001,0.0288024,0.000316331,0.500107,0.500317,0.61433
9.576089999999999e-06,0.0,169185,1,0.00246195,0.000265507,0.00378447,0.00377295,0.214879,0.0,0.0157896,0.000111981,0.0287633,0.00018183099999999997,0.500107,0.500317,0.614881
9.4782e-06,0.0,117028,1,0.00270301,0.00026546400000000003,0.00417837,0.00417837,0.215429,0.0,0.0157896,0.00011198299999999999,0.028908299999999998,2.1931399999999998e-05,0.500108,0.500317,0.615432
9.33112e-06,0.0,117028,1,0.00243962,0.000266037,0.00485323,0.00485323,0.21598,0.0,0.0157896,0.000112081,0.028857900000000002,4.29505e-05,0.500108,0.500317,0.615983
9.12513e-06,0.0,117028,1,0.00211458,0.000267315,0.00530758,0.00530758,0.216531,0.0,0.0157896,0.00011228,0.0290395,9.08955e-05,0.500108,0.500317,0.616534
8.87578e-06,0.0,117028,1,0.00238571,0.00026895,0.0055424,0.0055424,0.21708200000000002,0.0,0.0157896,0.00011263,0.029125900000000003,0.00010711399999999999,0.500108,0.500318,0.617085
8.59788e-06,0.0,117028,1,0.00288791,0.00027057,0.00550501,0.00550501,0.217633,0.0,0.0157896,0.00011316600000000001,0.029665800000000003,0.00015036700000000002,0.500108,0.500318,0.617636
8.31835e-06,0.0,117028,1,0.00250696,0.000271566,0.00517356,0.00517356,0.21818400000000002,0.0,0.0157896,0.00011356200000000001,0.0311079,0.00019259599999999998,0.500108,0.500318,0.618187
8.06942e-06,0.0,108384,1,0.00247322,0.00027325,0.00513388,0.00513388,0.21873499999999998,0.0,0.0157896,0.00011404899999999999,0.0324503,0.00010198799999999999,0.500108,0.500318,0.618738
7.86681e-06,0.0,112480,1,0.00221795,0.00027475,0.00553616,0.00553616,0.219286,0.0,0.0157896,0.00011454,0.0322124,4.24272e-05,0.500108,0.500318,0.619289
7.71031e-06,0.0,112480,1,0.00253594,0.00027582400000000003,0.00598155,0.00598155,0.21983699999999998,0.0,0.0157896,0.000115006,0.0322411,0.00018278,0.500108,0.500319,0.61984
7.595880000000001e-06,0.0,112480,1,0.0024995,0.000277364,0.00632255,0.00632255,0.220388,0.0,0.0157896,0.000115671,0.0318168,0.000274685,0.500108,0.500319,0.62039
7.52096e-06,0.0,112480,1,0.00296678,0.00027911799999999997,0.00658362,0.00658362,0.220939,0.0,0.0157896,0.00011658799999999999,0.031504700000000004,0.000364832,0.500108,0.500319,0.620941
7.47538e-06,0.0,112480,1,0.00280609,0.000280276,0.00618782,0.00618782,0.22149000000000002,0.0,0.0157896,0.00011744899999999999,0.0320176,0.000365821,0.500108,0.500319,0.621491
7.4347e-06,0.0,112480,1,0.00290786,0.000280937,0.00578606,0.00578606,0.222041,0.0,0.0157896,0.00011800200000000001,0.032395099999999996,0.000258324,0.500108,0.500319,0.622041
7.375160000000001e-06,0.0,112605,1,0.00329243,0.00028267099999999996,0.00542549,0.00542549,0.222592,0.0,0.0157896,0.000118529,0.0321597,0.000162688,0.500108,0.500319,0.622592
7.284789999999999e-06,0.0,112605,1,0.00301227,0.000285706,0.00506937,0.00506937,0.22314299999999998,0.0,0.0157896,0.00011935799999999999,0.0315171,4.36999e-05,0.500108,0.500318,0.623143
7.14534e-06,0.0,112801,1,0.00226026,0.000289122,0.00449862,0.00449862,0.223694,0.0,0.0157896,0.00012027799999999999,0.0309596,8.034e-05,0.500108,0.500318,0.623693
6.965080000000001e-06,0.0,112546,1,0.00299915,0.00029256299999999997,0.00491441,0.00491441,0.22424499999999997,0.0,0.0157896,0.00012122,0.0320194,0.000235296,0.500108,0.500318,0.6242439999999999
6.7519600000000005e-06,0.0,112546,1,0.00328084,0.000295827,0.00518492,0.00518492,0.224796,0.0,0.0157896,0.000122156,0.032773199999999995,0.000279882,0.500108,0.500318,0.624794
6.52337e-06,0.0,112546,1,0.00214758,0.00029851,0.00533164,0.00533164,0.225347,0.0,0.0157896,0.000122953,0.0330204,0.000298414,0.500108,0.500319,0.6253449999999999
6.2954e-06,0.0,112546,1,0.0017010000000000003,0.000300529,0.00535148,0.00535148,0.22589800000000002,0.0,0.0157896,0.00012366799999999998,0.0322591,0.000176252,0.500108,0.500319,0.625895
6.0803300000000004e-06,0.0,112546,1,0.00181535,0.000301871,0.00528025,0.00528025,0.22644899999999998,0.0,0.0157896,0.000124344,0.0314768,5.9861599999999996e-05,0.500108,0.500319,0.626445
5.8821800000000005e-06,0.0,112546,1,0.00214977,0.00030225900000000003,0.00512833,0.00512833,0.22699999999999998,0.0,0.0157896,0.00012471299999999998,0.0320997,6.61322e-05,0.500108,0.500319,0.626995
5.71971e-06,0.0,112797,1,0.00263337,0.000302482,0.00498776,0.00498776,0.22755100000000003,0.0,0.0157896,0.000124961,0.0322109,0.00022020099999999997,0.500108,0.500319,0.627546
5.60102e-06,0.0,112797,1,0.00269069,0.000302746,0.00484698,0.00484698,0.228102,0.0,0.0157896,0.00012513799999999998,0.0320444,0.000314286,0.500108,0.500319,0.628096
5.539199999999999e-06,0.0,112477,1,0.00287348,0.000304686,0.00466086,0.00466086,0.22865300000000002,0.0,0.0157896,0.000125781,0.0321759,0.000370732,0.500108,0.500319,0.628646
5.53755e-06,0.0,112608,1,0.00295224,0.000308734,0.00467781,0.00467781,0.229204,0.0,0.0157896,0.000126926,0.029957499999999998,0.00039302300000000005,0.500108,0.500319,0.629196
5.571019999999999e-06,0.0,112608,1,0.00306798,0.000312001,0.00493746,0.00493746,0.22975500000000001,0.0,0.0157896,0.000127664,0.028906099999999997,0.000377491,0.500108,0.500319,0.6297470000000001
5.58679e-06,0.0,112608,1,0.0028083,0.000313854,0.0051235,0.0051235,0.23030599999999998,0.0,0.0157896,0.00012802200000000002,0.028586200000000003,0.00026444,0.500108,0.500319,0.6302979999999999
5.563669999999999e-06,0.0,112608,1,0.00243609,0.00031513900000000003,0.00522412,0.00522412,0.230857,0.0,0.0157896,0.000128302,0.028786000000000003,0.00015491,0.500109,0.500319,0.630849
5.493400000000001e-06,0.0,112608,1,0.00252949,0.000316561,0.005245399999999999,0.005245399999999999,0.231408,0.0,0.0157896,0.00012875,0.028720599999999995,1.09658e-05,0.500109,0.500319,0.6314
5.372440000000001e-06,0.0,112608,1,0.00211818,0.00031813,0.00520887,0.00520887,0.23195900000000003,0.0,0.0157896,0.000129174,0.029012200000000002,7.8745e-05,0.500109,0.50032,0.631951
5.2004499999999995e-06,0.0,215007,1,0.00208523,0.000319771,0.00556434,0.00512051,0.23251,0.0,0.0157896,0.000129705,0.0292224,0.00010104200000000001,0.500109,0.50032,0.632502
4.98897e-06,0.0,215007,1,0.00235477,0.000321304,0.00580597,0.00509268,0.23306100000000002,0.0,0.0157896,0.000130282,0.0292017,0.0001314,0.500109,0.50032,0.633053
4.7579e-06,0.0,215007,1,0.00247834,0.000322447,0.00587805,0.00536344,0.233612,0.0,0.0157896,0.000130772,0.030208799999999997,0.000189135,0.500109,0.50032,0.633604
4.5396699999999995e-06,0.0,215007,1,0.00247537,0.00032333,0.00578966,0.00575409,0.23416199999999998,0.0,0.0157896,0.000131147,0.032441700000000004,0.000171646,0.500109,0.500321,0.634155
4.3652999999999995e-06,0.0,112480,1,0.00260911,0.000324483,0.00610945,0.00610945,0.234713,0.0,0.0157896,0.00013152700000000002,0.0325098,3.7119e-05,0.500109,0.500321,0.634706
4.2350900000000005e-06,0.0,116576,1,0.00239588,0.000325435,0.00651203,0.00651203,0.235264,0.0,0.0157896,0.000131903,0.0320156,0.000110245,0.500109,0.500321,0.635256
4.1515800000000005e-06,0.0,116576,1,0.0024835,0.00032637599999999997,0.00684156,0.00684156,0.235815,0.0,0.0157896,0.000132395,0.032140300000000004,0.000217877,0.50011,0.500321,0.635807
4.1104000000000005e-06,0.0,116576,1,0.0027096999999999998,0.000327677,0.00709213,0.00709213,0.236366,0.0,0.0157896,0.000133153,0.0314983,0.000303727,0.500109,0.500321,0.636357
4.1072e-06,0.0,116770,1,0.00307413,0.00032869400000000003,0.00706005,0.00706005,0.23691700000000002,0.0,0.0157896,0.000134041,0.0318342,0.00038401,0.500109,0.500321,0.636908
4.12307e-06,0.0,116770,1,0.00312773,0.00032896199999999997,0.006549899999999999,0.006549899999999999,0.23746799999999998,0.0,0.0157896,0.000134676,0.0321214,0.000337155,0.500109,0.500321,0.637458
4.13339e-06,0.0,116895,1,0.0035700000000000003,0.00032823,0.00605921,0.00605921,0.238019,0.0,0.0157896,0.000134806,0.0323421,0.000234976,0.500109,0.500321,0.638009
4.12087e-06,0.0,116701,1,0.00388046,0.000328334,0.00564276,0.00564276,0.23856999999999998,0.0,0.0157896,0.00013486,0.0318922,0.000137356,0.500109,0.500321,0.638559
4.07395e-06,0.0,120866,1,0.00303356,0.00032900000000000003,0.0052734999999999995,0.0052734999999999995,0.239121,0.0,0.0157896,0.00013497799999999998,0.031116700000000004,8.22893e-06,0.500109,0.500321,0.6391100000000001
3.98201e-06,0.0,116642,1,0.00267513,0.00032954,0.00505348,0.00505348,0.23967199999999997,0.0,0.0157896,0.000135079,0.031240300000000002,0.000141776,0.500109,0.500321,0.63966
3.85706e-06,0.0,116642,1,0.00291977,0.000329727,0.00536693,0.00536693,0.240223,0.0,0.0157896,0.00013507299999999999,0.0323211,0.00024958,0.500109,0.500321,0.640211
3.70212e-06,0.0,116642,1,0.00277372,0.000329663,0.00552942,0.00552942,0.240774,0.0,0.0157896,0.000135009,0.0328981,0.000278795,0.500109,0.500321,0.6407609999999999
3.5325499999999997e-06,0.0,116642,1,0.00219772,0.000329252,0.00556002,0.00556002,0.241325,0.0,0.0157896,0.000134929,0.032836800000000006,0.000265448,0.500109,0.500321,0.641312
3.3662800000000006e-06,0.0,116642,1,0.0022068,0.000328479,0.00548212,0.00548212,0.24187600000000004,0.0,0.0157896,0.000134898,0.0324558,0.000133415,0.500109,0.500321,0.641862
3.21236e-06,0.0,116642,1,0.00189042,0.000326892,0.00531853,0.00531853,0.242427,0.0,0.0157896,0.000134683,0.0318379,2.865e-05,0.500109,0.500321,0.642412
3.08366e-06,0.0,116574,1,0.00207239,0.00032453,0.00511887,0.00511887,0.24297800000000003,0.0,0.0157896,0.000134253,0.0321286,0.00010976100000000001,0.500109,0.500321,0.642962
2.99498e-06,0.0,116893,1,0.002509,0.000322058,0.00490349,0.00490349,0.243529,0.0,0.0157896,0.000133761,0.0319584,0.000266196,0.500109,0.500321,0.643513
2.94899e-06,0.0,116893,1,0.00256864,0.000319702,0.00468917,0.00468917,0.24408000000000002,0.0,0.0157896,0.00013318,0.0320721,0.00035772099999999997,0.500109,0.500321,0.644063
2.9567e-06,0.0,116704,1,0.00292507,0.000319637,0.00448319,0.00448319,0.244631,0.0,0.0157896,0.00013319299999999998,0.0319532,0.000366535,0.500109,0.500322,0.644613
3.02502e-06,0.0,116704,1,0.00325175,0.000320575,0.00470996,0.00470996,0.245182,0.0,0.0157896,0.000133375,0.0296264,0.00038984800000000004,0.500109,0.500322,0.645163
3.1100099999999997e-06,0.0,116704,1,0.00334866,0.000320138,0.00486943,0.00486943,0.24573299999999998,0.0,0.0157896,0.00013303,0.0287584,0.000357403,0.500109,0.500322,0.645714
3.16593e-06,0.0,116704,1,0.00302592,0.000318385,0.00495035,0.00495035,0.246284,0.0,0.0157896,0.000132375,0.0289428,0.000233036,0.50011,0.500322,0.646265
3.1759399999999998e-06,0.0,116704,1,0.00307787,0.000316416,0.00494496,0.00494496,0.246835,0.0,0.0157896,0.000131765,0.0287462,8.1379e-05,0.50011,0.500322,0.646816
3.13798e-06,0.0,116704,1,0.00292624,0.00031466400000000004,0.00487255,0.00487255,0.24738600000000002,0.0,0.0157896,0.000131201,0.0286887,3.06214e-05,0.50011,0.500322,0.647367
3.04375e-06,0.0,219103,1,0.00252423,0.000313112,0.00487341,0.00474628,0.247937,0.0,0.0157896,0.000130695,0.0290383,9.755219999999999e-05,0.50011,0.500322,0.647918
2.9010200000000004e-06,0.0,219103,1,0.0026236000000000002,0.000311488,0.005160499999999999,0.00472834,0.24848800000000001,0.0,0.0157896,0.000130285,0.0289332,0.00012754,0.50011,0.500323,0.648469
2.7261900000000004e-06,0.0,219103,1,0.00260927,0.000309632,0.0052865,0.00493355,0.24903899999999998,0.0,0.0157896,0.000129894,0.0293532,0.00016984200000000002,0.50011,0.500323,0.649019
2.5418400000000002e-06,0.0,219103,1,0.00265274,0.000306643,0.00522826,0.00494856,0.24959,0.0,0.0157896,0.000129186,0.030593799999999997,0.00023240900000000002,0.50011,0.500323,0.64957
2.38629e-06,0.0,116576,1,0.00278816,0.000304172,0.00528515,0.00528515,0.250141,0.0,0.0157896,0.000128505,0.0327101,0.00015130299999999998,0.500111,0.500323,0.650121
2.2752200000000004e-06,0.0,116576,1,0.00296284,0.00030194099999999996,0.00557552,0.00557552,0.250692,0.0,0.0157896,0.000127925,0.0323289,7.39957e-06,0.500111,0.500323,0.650672
2.20731e-06,0.0,116576,1,0.00326646,0.000299393,0.00582416,0.00582416,0.251243,0.0,0.0157896,0.000127336,0.0321795,0.000148452,0.500111,0.500324,0.651223
2.1796900000000002e-06,0.0,120672,1,0.00316867,0.000297026,0.00606771,0.00606771,0.251794,0.0,0.0157896,0.00012691700000000002,0.0319186,0.00024964400000000004,0.500111,0.500324,0.6517729999999999
2.19425e-06,0.0,120672,1,0.00386018,0.000294951,0.00624056,0.00624056,0.252344,0.0,0.0157896,0.000126709,0.0310572,0.000343875,0.500111,0.500324,0.652324
2.23929e-06,0.0,120672,1,0.00326891,0.000291895,0.00578004,0.00578004,0.252895,0.0,0.0157896,0.000126412,0.0318077,0.000378504,0.500111,0.500324,0.652874
2.29671e-06,0.0,120672,1,0.00414656,0.000288599,0.00531107,0.00531107,0.253446,0.0,0.0157896,0.00012584,0.032570999999999996,0.000301579,0.500111,0.500324,0.653425
2.34082e-06,0.0,116701,1,0.00465247,0.000284796,0.00486836,0.00486836,0.253997,0.0,0.0157896,0.000124847,0.0323417,0.00020899299999999998,0.500111,0.500324,0.653975
2.35424e-06,0.0,116701,1,0.00429149,0.000282375,0.00450972,0.00450972,0.254548,0.0,0.0157896,0.00012393200000000002,0.031687400000000004,0.00010803299999999999,0.50011,0.500324,0.654526
2.33092e-06,0.0,116701,1,0.00363939,0.000280862,0.00414856,0.00414856,0.25509899999999996,0.0,0.0157896,0.000123258,0.0309815,4.93789e-05,0.50011,0.500324,0.655076
2.26734e-06,0.0,210587,1,0.00335139,0.000279281,0.00424838,0.00410861,0.25565,0.0,0.0157896,0.000122561,0.0316713,0.000179123,0.50011,0.500324,0.6556270000000001
2.1658900000000005e-06,0.0,120738,1,0.00336268,0.000277475,0.00434214,0.00434214,0.256201,0.0,0.0157896,0.000121871,0.032581900000000004,0.00027633,0.50011,0.500324,0.656177
2.03918e-06,0.0,120738,1,0.0031201000000000002,0.000275405,0.00444993,0.00444993,0.256752,0.0,0.0157896,0.00012115200000000001,0.03301130000000001,0.00031005700000000003,0.50011,0.500324,0.656728
1.9090099999999997e-06,0.0,121051,1,0.00279075,0.000273085,0.00452161,0.00452161,0.257303,0.0,0.0157896,0.00012051600000000001,0.0325915,0.000221045,0.50011,0.500324,0.657278
1.7856700000000001e-06,0.0,120612,1,0.00271544,0.000270292,0.00443517,0.00443517,0.25785399999999997,0.0,0.0157896,0.00011991,0.032233099999999994,0.00010363700000000001,0.50011,0.500324,0.657828
1.6737099999999998e-06,0.0,120612,1,0.00235755,0.00026639299999999997,0.00426363,0.00426363,0.258405,0.0,0.0157896,0.00011904899999999999,0.0320404,1.8974500000000001e-06,0.50011,0.500324,0.658378
1.5948e-06,0.0,120612,1,0.00242344,0.000261868,0.00399283,0.00399283,0.258956,0.0,0.0157896,0.00011798,0.0323519,0.000170544,0.50011,0.500324,0.658929
1.55142e-06,0.0,120482,1,0.00251236,0.000257263,0.00371568,0.00371568,0.25950700000000004,0.0,0.0157896,0.000116891,0.0318906,0.000291226,0.50011,0.500324,0.659479
1.5563399999999999e-06,0.0,120669,1,0.0030671999999999995,0.000253632,0.00347377,0.00347377,0.260058,0.0,0.0157896,0.00011598799999999999,0.0319265,0.000364634,0.50011,0.500324,0.660029
1.61697e-06,0.0,120669,1,0.00327715,0.00025312,0.00318607,0.00318607,0.26060900000000004,0.0,0.0157896,0.000115893,0.0304739,0.00036413099999999996,0.50011,0.500324,0.660579
1.72706e-06,0.0,120800,1,0.00371662,0.000253113,0.00301556,0.00301556,0.26116,0.0,0.0157896,0.00011580299999999999,0.0292875,0.000392163,0.500111,0.500324,0.66113
1.8350799999999999e-06,0.0,215323,1,0.00352755,0.000251837,0.00345253,0.0031496,0.261711,0.0,0.0157896,0.000115267,0.0287454,0.000324904,0.500111,0.500324,0.66168
1.90807e-06,0.0,215332,1,0.0035308,0.000249904,0.00371523,0.00319459,0.262262,0.0,0.0157896,0.000114638,0.0287747,0.000175708,0.500111,0.500324,0.662231
1.9350400000000004e-06,0.0,215332,1,0.00346936,0.00024876200000000003,0.00421301,0.00371746,0.262813,0.0,0.0157896,0.00011425299999999999,0.0289283,6.9869299999999995e-06,0.500111,0.500325,0.662782
1.91577e-06,0.0,215332,1,0.00314019,0.000248282,0.00468929,0.00446897,0.263364,0.0,0.0157896,0.000114012,0.028879500000000002,6.14366e-05,0.500111,0.500325,0.663333
1.84261e-06,0.0,219428,1,0.00301184,0.00024847,0.0050012,0.00499199,0.263915,0.0,0.0157896,0.000113985,0.029060200000000005,0.00010755,0.500111,0.500325,0.663884
1.73112e-06,0.0,223068,1,0.00313532,0.000248756,0.00548022,0.00528824,0.264466,0.0,0.0157896,0.00011404,0.029207499999999997,0.000130922,0.500111,0.500325,0.664435
1.59658e-06,0.0,223068,1,0.00291892,0.00024850400000000003,0.00595108,0.00531063,0.265017,0.0,0.0157896,0.00011407700000000001,0.0297506,0.00017533700000000002,0.500112,0.500326,0.664985
1.4666299999999998e-06,0.0,129316,1,0.00296366,0.000247131,0.0050294,0.0050294,0.26556799999999997,0.0,0.0157896,0.000113933,0.0310936,0.000223083,0.500112,0.500326,0.665536
1.37548e-06,0.0,129316,1,0.00325553,0.000246246,0.00445192,0.00445192,0.266119,0.0,0.0157896,0.00011382200000000001,0.0324543,0.00010041200000000001,0.500112,0.500326,0.666087
1.3257299999999998e-06,0.0,190444,1,0.00345536,0.000245304,0.00442819,0.00401082,0.26666999999999996,0.0,0.0157896,0.000113752,0.0321594,4.3016199999999997e-05,0.500112,0.500326,0.6666380000000001
1.3182e-06,0.0,190444,1,0.0037853,0.000243843,0.00468953,0.00422683,0.267221,0.0,0.0157896,0.000113618,0.0323512,0.000185296,0.500112,0.500326,0.667189
1.3484799999999998e-06,0.0,190444,1,0.00376359,0.000242517,0.0044828,0.00438451,0.26777199999999995,0.0,0.0157896,0.00011350600000000001,0.0318127,0.000280408,0.500112,0.500326,0.6677390000000001
1.4123099999999999e-06,0.0,124768,1,0.00424783,0.000241203,0.00449469,0.00449469,0.268323,0.0,0.0157896,0.000113545,0.0316106,0.00035985,0.500112,0.5003270000000001,0.6682899999999999
1.50597e-06,0.0,215333,1,0.00375332,0.000239432,0.00423587,0.00399324,0.268874,0.0,0.0157896,0.000113436,0.0320125,0.00036510000000000004,0.500112,0.5003270000000001,0.66884
1.6030700000000002e-06,0.0,120797,1,0.00492152,0.00023661599999999999,0.00358972,0.00358972,0.269425,0.0,0.0157896,0.000112914,0.032452499999999995,0.00025037,0.500112,0.5003270000000001,0.6693899999999999
1.6812200000000002e-06,0.0,178516,1,0.00437182,0.000235558,0.0038173,0.00319512,0.26997600000000005,0.0,0.0157896,0.000112493,0.0321695,0.0001557,0.500112,0.5003270000000001,0.669941
1.7339700000000003e-06,0.0,214746,1,0.00448266,0.00023640599999999999,0.00400369,0.00297489,0.270527,0.0,0.0157896,0.000112422,0.031575900000000004,3.64302e-05,0.500112,0.500326,0.670491
1.7392799999999999e-06,0.0,215270,1,0.00360708,0.000238549,0.0036667,0.0030821,0.271077,0.0,0.0157896,0.00011255,0.031019400000000003,9.048549999999999e-05,0.500112,0.500326,0.671042
1.6933199999999999e-06,0.0,223199,1,0.00356041,0.00024092700000000002,0.00409609,0.00327142,0.27162800000000004,0.0,0.0157896,0.00011276700000000001,0.0320067,0.000230258,0.500112,0.500326,0.671593
1.61241e-06,0.0,223199,1,0.00318761,0.000243309,0.00445187,0.00382886,0.272179,0.0,0.0157896,0.000113202,0.0327734,0.000290597,0.500112,0.5003270000000001,0.672143
1.5167700000000003e-06,0.0,223199,1,0.00308877,0.00024503,0.00466377,0.00382537,0.27273000000000003,0.0,0.0157896,0.00011360700000000001,0.0330747,0.000305942,0.500111,0.5003270000000001,0.672693
1.42033e-06,0.0,223199,1,0.00285813,0.00024573,0.00472335,0.00389048,0.273281,0.0,0.0157896,0.00011389,0.0322976,0.000174644,0.500111,0.5003270000000001,0.673244
1.32958e-06,0.0,223199,1,0.00265515,0.000245637,0.00462648,0.00378491,0.273832,0.0,0.0157896,0.000114115,0.0314805,6.53876e-05,0.500111,0.5003270000000001,0.673794
1.2531700000000001e-06,0.0,223199,1,0.00233362,0.000244096,0.00441131,0.00367206,0.274383,0.0,0.0157896,0.00011405600000000001,0.032101099999999994,6.26385e-05,0.500111,0.5003270000000001,0.6743439999999999
1.2141899999999999e-06,0.0,223199,1,0.00242593,0.000242058,0.00409017,0.00355036,0.274934,0.0,0.0157896,0.00011399299999999999,0.0320933,0.00022625099999999999,0.500111,0.5003270000000001,0.674894
1.2156100000000001e-06,0.0,223199,1,0.00260907,0.000239904,0.00368083,0.00333244,0.275485,0.0,0.0157896,0.00011381799999999999,0.0319843,0.000323152,0.500111,0.5003270000000001,0.6754439999999999
1.26935e-06,0.0,165086,1,0.00317517,0.000239842,0.00325198,0.00304676,0.276036,0.0,0.0157896,0.00011402299999999999,0.032172700000000005,0.00037286199999999995,0.500112,0.5003270000000001,0.675994
1.37898e-06,0.0,165087,1,0.0032768,0.000242325,0.00355119,0.00271629,0.27658699999999997,0.0,0.0157896,0.000114741,0.0300202,0.00039414699999999997,0.500112,0.5003270000000001,0.676545
1.51585e-06,0.0,186323,1,0.00354667,0.000244894,0.00382517,0.00291453,0.277138,0.0,0.0157896,0.000115344,0.028865,0.00037008,0.500112,0.5003270000000001,0.677095
1.64149e-06,0.0,186323,1,0.00333676,0.00024652,0.0040893,0.00314978,0.27768899999999996,0.0,0.0157896,0.00011572,0.0285966,0.000261395,0.500112,0.5003270000000001,0.677646
1.72638e-06,0.0,185569,1,0.00328812,0.000248482,0.00415356,0.00325201,0.27824,0.0,0.0157896,0.00011625,0.0287973,0.000148884,0.500112,0.5003270000000001,0.678197
1.7589500000000001e-06,0.0,223388,1,0.00347716,0.000251877,0.00453888,0.00332327,0.278791,0.0,0.0157896,0.000117237,0.0287432,2.6209899999999998e-05,0.500112,0.500328,0.678747
1.7392500000000001e-06,0.0,223388,1,0.00293989,0.00025586,0.00516069,0.00402743,0.27934200000000003,0.0,0.0157896,0.000118215,0.0289121,8.375200000000001e-05,0.500112,0.500328,0.679298
1.6662299999999998e-06,0.0,227164,1,0.00289517,0.00026011599999999996,0.00604122,0.00455336,0.279893,0.0,0.0157896,0.00011923700000000001,0.029301799999999996,0.00012075299999999999,0.500113,0.500328,0.6798489999999999
1.56386e-06,0.0,227164,1,0.00310234,0.00026414900000000004,0.006698000000000001,0.00485124,0.280444,0.0,0.0157896,0.000120243,0.029273,0.000141015,0.500113,0.500328,0.6804
1.44846e-06,0.0,227164,1,0.00280155,0.000266709,0.00713633,0.004836399999999999,0.280995,0.0,0.0157896,0.000121107,0.030233600000000003,0.00020762799999999998,0.500113,0.500329,0.680951
1.3500200000000001e-06,0.0,227164,1,0.00308397,0.000268529,0.00531199,0.00453285,0.281546,0.0,0.0157896,0.000121837,0.0325062,0.000171692,0.500113,0.500329,0.681502
1.28524e-06,0.0,194540,1,0.00345116,0.000270754,0.00514988,0.003926,0.282097,0.0,0.0157896,0.00012263,0.0325176,3.9866e-05,0.500113,0.500329,0.682053
1.2625799999999999e-06,0.0,194540,1,0.00331345,0.000272068,0.00572891,0.00355746,0.282648,0.0,0.0157896,0.000123277,0.0320679,0.000115901,0.500113,0.500329,0.682604
1.27977e-06,0.0,194540,1,0.0034241,0.000272365,0.005792899999999999,0.00307684,0.283199,0.0,0.0157896,0.000123674,0.032029300000000004,0.00022605299999999999,0.500113,0.500329,0.683154
1.3327700000000002e-06,0.0,194540,1,0.00370929,0.000272388,0.005377600000000001,0.00322601,0.28375,0.0,0.0157896,0.000124016,0.0314997,0.000304627,0.500113,0.500329,0.683705
1.42131e-06,0.0,194540,1,0.00371436,0.000271967,0.00451014,0.00331473,0.284301,0.0,0.0157896,0.000124286,0.0318975,0.000375723,0.500113,0.50033,0.6842550000000001
1.53364e-06,0.0,218842,1,0.0034146000000000003,0.000270845,0.00474126,0.00281116,0.284852,0.0,0.0157896,0.00012424299999999998,0.0321937,0.000321547,0.500113,0.50033,0.684805
1.65243e-06,0.0,177375,1,0.00434288,0.000269494,0.00409588,0.00248891,0.285403,0.0,0.0157896,0.000124001,0.0323457,0.00023449200000000002,0.500113,0.500329,0.6853560000000001
1.74804e-06,0.0,182612,1,0.0041123,0.000270342,0.00392565,0.00269352,0.285954,0.0,0.0157896,0.00012408,0.031936,0.000155484,0.500113,0.500329,0.685906
1.80519e-06,0.0,227295,1,0.0036913000000000002,0.00027278599999999996,0.00439886,0.00284764,0.286505,0.0,0.0157896,0.000124365,0.031094099999999996,1.7539e-05,0.500113,0.500329,0.686457
1.8054400000000002e-06,0.0,227295,1,0.00322944,0.000275876,0.00501148,0.00324721,0.287056,0.0,0.0157896,0.00012467,0.0312252,0.00012708200000000001,0.500113,0.500329,0.6870069999999999
1.7572799999999998e-06,0.0,227295,1,0.00317704,0.000279139,0.00545603,0.00328458,0.287607,0.0,0.0157896,0.000125215,0.032326,0.000256521,0.500113,0.500329,0.687558
1.6823e-06,0.0,227295,1,0.00280383,0.000282006,0.00575249,0.00392828,0.28815799999999997,0.0,0.0157896,0.000125874,0.032854400000000006,0.000292393,0.500113,0.500329,0.6881079999999999
1.5991299999999998e-06,0.0,227295,1,0.00251854,0.00028374,0.00589818,0.00377984,0.288709,0.0,0.0157896,0.00012640200000000001,0.0327846,0.000272371,0.500113,0.50033,0.688658
1.5197e-06,0.0,227295,1,0.00251379,0.000284519,0.00587389,0.00356829,0.28926,0.0,0.0157896,0.000126833,0.0323971,0.000133703,0.500113,0.50033,0.689208
1.44885e-06,0.0,227295,1,0.00208225,0.000284126,0.00572168,0.00377582,0.28981,0.0,0.0157896,0.00012702200000000002,0.031837,2.77965e-05,0.500113,0.50033,0.689759
1.39996e-06,0.0,227295,1,0.00216859,0.000282465,0.00545272,0.00380773,0.29036100000000004,0.0,0.0157896,0.00012699600000000002,0.0321166,0.000120285,0.500113,0.50033,0.6903090000000001
1.39018e-06,0.0,227295,1,0.00258202,0.000280336,0.00508258,0.00370171,0.290912,0.0,0.0157896,0.00012694600000000001,0.03190490000000001,0.000264145,0.500113,0.50033,0.690859
1.4248400000000002e-06,0.0,227295,1,0.00254944,0.000278495,0.00461964,0.0034415,0.291463,0.0,0.0157896,0.00012683399999999999,0.032061,0.000367759,0.500113,0.50033,0.691409
1.51063e-06,0.0,227295,1,0.00282682,0.00027885299999999997,0.00410151,0.00316987,0.292014,0.0,0.0157896,0.00012707200000000002,0.031885000000000004,0.000379134,0.500113,0.50033,0.691959
1.6489700000000002e-06,0.0,169183,1,0.00307222,0.000280768,0.00399151,0.00283265,0.292565,0.0,0.0157896,0.000127579,0.029619799999999998,0.000401317,0.500113,0.50033,0.692509
1.7992400000000001e-06,0.0,190419,1,0.00305362,0.000282255,0.00433362,0.00271878,0.293116,0.0,0.0157896,0.000127935,0.028704400000000005,0.00036056099999999997,0.500113,0.50033,0.69306
1.9216999999999997e-06,0.0,190419,1,0.00271031,0.000282922,0.00444405,0.00297997,0.293667,0.0,0.0157896,0.000128103,0.028898700000000003,0.00022972200000000002,0.500113,0.50033,0.693611
1.9977900000000003e-06,0.0,227484,1,0.00300386,0.000284578,0.00484406,0.00312234,0.294218,0.0,0.0157896,0.00012859,0.028811,7.50603e-05,0.500113,0.50033,0.6941609999999999
2.02223e-06,0.0,227484,1,0.00293837,0.000287211,0.00547901,0.00337841,0.294769,0.0,0.0157896,0.00012924399999999998,0.0287565,4.07936e-05,0.5001140000000001,0.5003310000000001,0.694712
1.9901e-06,0.0,227484,1,0.00234894,0.00029007400000000003,0.00611348,0.00400524,0.29531999999999997,0.0,0.0157896,0.000129814,0.029031900000000003,8.7844e-05,0.5001140000000001,0.5003310000000001,0.695263
1.91051e-06,0.0,231260,1,0.00236976,0.00029287299999999997,0.00700512,0.0045241000000000005,0.295871,0.0,0.0157896,0.000130404,0.029007299999999996,0.00014340000000000002,0.5001140000000001,0.5003310000000001,0.695814
1.80765e-06,0.0,231260,1,0.00252396,0.000294761,0.0075650000000000005,0.00473894,0.29642199999999996,0.0,0.0157896,0.000130955,0.029419099999999997,0.00017792,0.5001140000000001,0.5003310000000001,0.696365
1.7015799999999998e-06,0.0,227106,1,0.00233679,0.00029466400000000004,0.00660049,0.00408316,0.296973,0.0,0.0157896,0.00013119,0.030716900000000005,0.00024055,0.5001140000000001,0.500332,0.696916
1.62011e-06,0.0,227484,1,0.00252386,0.00029496599999999997,0.00561498,0.00384665,0.29752399999999996,0.0,0.0157896,0.000131488,0.0327733,0.00015554799999999998,0.5001140000000001,0.500332,0.6974670000000001
1.57473e-06,0.0,198636,1,0.0029829,0.000295272,0.0051581000000000005,0.00378752,0.298075,0.0,0.0157896,0.000131814,0.032389799999999996,3.7902099999999996e-06,0.5001140000000001,0.500332,0.698018
1.56864e-06,0.0,198636,1,0.00299221,0.000294702,0.00558824,0.00378239,0.298626,0.0,0.0157896,0.000131975,0.0321847,0.00014591,0.5001140000000001,0.500332,0.6985680000000001
1.59953e-06,0.0,198636,1,0.00304288,0.00029319999999999997,0.00553272,0.00316713,0.29917699999999997,0.0,0.0157896,0.00013185899999999999,0.03192,0.000251639,0.5001140000000001,0.500332,0.6991189999999999
1.6654300000000002e-06,0.0,198636,1,0.00325471,0.000291431,0.00498568,0.00286182,0.299728,0.0,0.0157896,0.000131729,0.031058600000000002,0.000346703,0.5001140000000001,0.500333,0.699669
1.7597299999999998e-06,0.0,222938,1,0.00291279,0.000289193,0.00421088,0.0024499,0.300279,0.0,0.0157896,0.000131382,0.0317189,0.000370535,0.5001140000000001,0.500333,0.7002189999999999
1.87208e-06,0.0,222938,1,0.00302233,0.000286521,0.0051592,0.00249709,0.30083000000000004,0.0,0.0157896,0.000130748,0.0324261,0.000292847,0.5001140000000001,0.500333,0.70077
1.9831599999999997e-06,0.0,181471,1,0.00379787,0.000284055,0.00387488,0.00274859,0.301381,0.0,0.0157896,0.000130129,0.032297700000000006,0.00020831799999999998,0.5001140000000001,0.500333,0.7013199999999999
2.0634e-06,0.0,231391,1,0.00398078,0.000283473,0.00438464,0.00295137,0.30193200000000003,0.0,0.0157896,0.000129781,0.0316856,0.00011658899999999999,0.5001140000000001,0.500333,0.701871
2.10032e-06,0.0,231391,1,0.00274586,0.000284198,0.0049974,0.00309365,0.302483,0.0,0.0157896,0.000129658,0.0309682,2.81553e-05,0.5001140000000001,0.500333,0.702421
2.07915e-06,0.0,231391,1,0.00274859,0.000284877,0.00546227,0.00351552,0.303034,0.0,0.0157896,0.00012945600000000002,0.031783799999999994,0.000175382,0.5001140000000001,0.500333,0.702972
2.01552e-06,0.0,231391,1,0.00345954,0.00028544700000000003,0.0057687,0.00350189,0.303585,0.0,0.0157896,0.00012943200000000002,0.0325967,0.000291439,0.5001140000000001,0.500333,0.703522
1.9372099999999997e-06,0.0,231391,1,0.00222425,0.000285442,0.00593997,0.0033953000000000004,0.304136,0.0,0.0157896,0.00012942,0.0329685,0.000318797,0.5001140000000001,0.500333,0.704072
1.8582299999999998e-06,0.0,231391,1,0.00204892,0.00028454099999999997,0.00596575,0.00370988,0.304687,0.0,0.0157896,0.000129275,0.0326,0.000229546,0.5001140000000001,0.500333,0.704623
1.78424e-06,0.0,231391,1,0.00191521,0.000283233,0.00583201,0.00365547,0.305238,0.0,0.0157896,0.00012916700000000002,0.0320324,0.000109959,0.5001140000000001,0.500333,0.7051729999999999
1.7224e-06,0.0,231391,1,0.00195925,0.00028075400000000003,0.00557907,0.00388922,0.305789,0.0,0.0157896,0.000128786,0.032081200000000004,1.81795e-05,0.5001140000000001,0.500333,0.705723
1.6846799999999998e-06,0.0,231391,1,0.00244792,0.000277642,0.00522003,0.00386197,0.30634,0.0,0.0157896,0.000128325,0.0322911,0.00017738099999999997,0.5001140000000001,0.500333,0.7062729999999999
1.68485e-06,0.0,231391,1,0.00250403,0.00027439099999999997,0.00477192,0.00367258,0.30689099999999997,0.0,0.0157896,0.000127838,0.031868799999999996,0.00031392599999999996,0.5001140000000001,0.500333,0.706823
1.72553e-06,0.0,231391,1,0.00254369,0.000272434,0.00424172,0.00331849,0.307442,0.0,0.0157896,0.00012755200000000001,0.0319042,0.000383718,0.5001140000000001,0.500333,0.7073729999999999
1.81918e-06,0.0,231391,1,0.00284058,0.000273185,0.00366828,0.00284271,0.30799299999999996,0.0,0.0157896,0.000127788,0.0304486,0.00038525800000000003,0.5001140000000001,0.500333,0.707923
1.95454e-06,0.0,231580,1,0.00283648,0.000274935,0.00354459,0.00245938,0.30854299999999996,0.0,0.0157896,0.00012816,0.0291243,0.000390275,0.5001140000000001,0.500333,0.7084739999999999
2.0897499999999998e-06,0.0,227611,1,0.00268693,0.000275522,0.00432632,0.00250992,0.309094,0.0,0.0157896,0.00012814600000000002,0.0287,0.000317665,0.500115,0.500333,0.709024
2.1903599999999996e-06,0.0,231716,1,0.00235422,0.00027566200000000003,0.00458438,0.00274333,0.309645,0.0,0.0157896,0.000128109,0.0287774,0.000172767,0.500115,0.5003340000000001,0.709575
2.23928e-06,0.0,231580,1,0.00266219,0.000276782,0.00509921,0.00338924,0.310196,0.0,0.0157896,0.00012837,0.0288279,3.79966e-06,0.500115,0.5003340000000001,0.710126
2.23704e-06,0.0,231260,1,0.00245349,0.000278391,0.00573488,0.00412859,0.310747,0.0,0.0157896,0.000128673,0.0289978,6.65482e-05,0.500115,0.5003340000000001,0.710677
2.17904e-06,0.0,231260,1,0.00216126,0.00028015,0.00663723,0.00466184,0.311298,0.0,0.0157896,0.000128955,0.0290709,0.000118781,0.500115,0.5003340000000001,0.711228
2.08703e-06,0.0,235356,1,0.00220531,0.000281488,0.00740065,0.00496286,0.311849,0.0,0.0157896,0.00012913,0.0292677,0.000136431,0.500115,0.5003340000000001,0.711778
1.97393e-06,0.0,235356,1,0.00258279,0.000281705,0.00784684,0.00499472,0.3124,0.0,0.0157896,0.000129198,0.029917400000000004,0.000178814,0.500116,0.5003350000000001,0.712329
1.8638800000000001e-06,0.0,231580,1,0.00216781,0.000280353,0.00626615,0.00471694,0.31295100000000003,0.0,0.0157896,0.00012913,0.0312719,0.00023872299999999998,0.500116,0.5003350000000001,0.7128800000000001
1.79285e-06,0.0,231580,1,0.00247628,0.000279537,0.00546368,0.00417925,0.313502,0.0,0.0157896,0.000129183,0.0324609,0.000103378,0.500116,0.5003350000000001,0.713431
1.76092e-06,0.0,202732,1,0.00257689,0.00027875400000000004,0.00489149,0.00356233,0.314053,0.0,0.0157896,0.000129257,0.0321639,4.06191e-05,0.500116,0.5003350000000001,0.713982
1.7725900000000001e-06,0.0,202732,1,0.00272462,0.000277605,0.00517456,0.00323552,0.314604,0.0,0.0157896,0.000129258,0.032353700000000006,0.000185377,0.500116,0.500336,0.714532
1.81736e-06,0.0,202732,1,0.00268372,0.000276423,0.00495463,0.00311704,0.315155,0.0,0.0157896,0.00012918899999999999,0.0317602,0.000279878,0.500116,0.500336,0.715083
1.89423e-06,0.0,202732,1,0.00331756,0.000275273,0.00424174,0.00326169,0.315706,0.0,0.0157896,0.000129162,0.0318414,0.000358584,0.500116,0.500336,0.715633
2.0013099999999996e-06,0.0,227621,1,0.00287348,0.000273756,0.00496132,0.00280776,0.316257,0.0,0.0157896,0.000128938,0.0320845,0.00035890900000000003,0.500116,0.500336,0.716183
2.1157900000000003e-06,0.0,219419,1,0.00302341,0.00027057599999999997,0.00381183,0.00257952,0.316808,0.0,0.0157896,0.000128247,0.032412,0.00024312599999999998,0.500116,0.500336,0.716734
2.21127e-06,0.0,227034,1,0.00353439,0.000269035,0.00428572,0.00252402,0.317359,0.0,0.0157896,0.00012777,0.0321283,0.000152431,0.500116,0.500336,0.717284
2.2791e-06,0.0,227034,1,0.00319904,0.000268825,0.00463751,0.00289291,0.31790999999999997,0.0,0.0157896,0.000127577,0.031469,4.3436499999999997e-05,0.500116,0.500336,0.717835
2.29843e-06,0.0,227558,1,0.00252484,0.000269387,0.0042895,0.00327196,0.318461,0.0,0.0157896,0.000127423,0.0310156,7.97762e-05,0.500116,0.500336,0.718385
2.26553e-06,0.0,235487,1,0.00303671,0.00026985299999999997,0.00454557,0.00351277,0.31901199999999996,0.0,0.0157896,0.00012725,0.032005200000000004,0.00022480299999999998,0.500116,0.500336,0.718936
2.19972e-06,0.0,235487,1,0.00328555,0.000270042,0.00481864,0.00421544,0.319563,0.0,0.0157896,0.00012716,0.0328338,0.000292176,0.500116,0.500336,0.719486
2.11864e-06,0.0,235487,1,0.00204468,0.00026980099999999996,0.00496394,0.00391333,0.320114,0.0,0.0157896,0.00012704600000000002,0.0331959,0.000312393,0.500116,0.500336,0.720036
2.03807e-06,0.0,235487,1,0.00187439,0.000269086,0.00496673,0.00328432,0.32066500000000003,0.0,0.0157896,0.000126902,0.032369999999999996,0.00018873400000000003,0.500116,0.500336,0.720586
1.9691999999999997e-06,0.0,235487,1,0.00182544,0.000268238,0.00481645,0.00314789,0.321216,0.0,0.0157896,0.000126759,0.0314819,6.36565e-05,0.500116,0.500336,0.721136
1.9153599999999996e-06,0.0,235487,1,0.0020918000000000004,0.000266713,0.00454944,0.00297652,0.321767,0.0,0.0157896,0.000126496,0.032087700000000004,7.47598e-05,0.500116,0.500336,0.721687
1.8928099999999998e-06,0.0,235487,1,0.00255792,0.000265325,0.00417589,0.00287159,0.322318,0.0,0.0157896,0.00012639,0.0321415,0.000233414,0.500116,0.500336,0.722237
1.90741e-06,0.0,235487,1,0.00253311,0.00026430000000000003,0.00371718,0.00266508,0.322869,0.0,0.0157896,0.000126381,0.0319716,0.000332262,0.500116,0.500336,0.722787
1.96987e-06,0.0,219419,1,0.00259025,0.000265633,0.00341186,0.00237506,0.32342,0.0,0.0157896,0.00012693,0.0321015,0.000383001,0.500116,0.500337,0.723337
2.0887799999999997e-06,0.0,219419,1,0.00279061,0.000269724,0.00344017,0.0020339000000000004,0.323971,0.0,0.0157896,0.000128053,0.0299692,0.00038543599999999996,0.500116,0.500337,0.723887
2.24529e-06,0.0,231707,1,0.00288607,0.000273519,0.00400421,0.00219495,0.324522,0.0,0.0157896,0.000128939,0.0288013,0.000380126,0.500116,0.500337,0.724437
2.3878e-06,0.0,231707,1,0.0024489,0.00027578,0.00418895,0.00237852,0.325073,0.0,0.0157896,0.000129315,0.028531400000000002,0.00027303900000000004,0.500116,0.500337,0.724988
2.48752e-06,0.0,231707,1,0.00236161,0.000277811,0.00450961,0.00246394,0.32562399999999997,0.0,0.0157896,0.000129657,0.0288573,0.000144232,0.500116,0.500337,0.725539
2.53563e-06,0.0,231716,1,0.00250505,0.000280278,0.00510831,0.00300678,0.326175,0.0,0.0157896,0.000130321,0.028633999999999996,2.8232699999999998e-05,0.500116,0.500337,0.72609
2.53083e-06,0.0,235356,1,0.0021934999999999997,0.000283023,0.00583619,0.00375781,0.326726,0.0,0.0157896,0.000131049,0.0289194,9.28851e-05,0.500117,0.500337,0.72664
2.4798400000000002e-06,0.0,235356,1,0.00213861,0.000285492,0.00675177,0.00424819,0.327276,0.0,0.0157896,0.000131776,0.029307299999999998,0.000128174,0.500117,0.5003380000000001,0.727191
2.39856e-06,0.0,239452,1,0.00237305,0.000287291,0.00744109,0.00452363,0.327827,0.0,0.0157896,0.000132305,0.029281900000000003,0.000151351,0.500117,0.5003380000000001,0.727742
2.30643e-06,0.0,239452,1,0.00237258,0.000287726,0.00777402,0.00450329,0.328378,0.0,0.0157896,0.000132605,0.030239299999999997,0.000220161,0.500117,0.5003380000000001,0.7282930000000001
2.2300099999999997e-06,0.0,239452,1,0.00230304,0.000287309,0.00574523,0.00421914,0.32892899999999997,0.0,0.0157896,0.000132767,0.0326984,0.000199133,0.500117,0.5003380000000001,0.7288439999999999
2.19678e-06,0.0,231716,1,0.00265623,0.000287825,0.00474151,0.0036461999999999996,0.32948,0.0,0.0157896,0.000133108,0.0325151,3.39222e-05,0.500117,0.500339,0.729395
2.19998e-06,0.0,206828,1,0.00251644,0.000288544,0.00501129,0.00355592,0.330031,0.0,0.0157896,0.000133502,0.032074200000000004,0.000112686,0.500117,0.500339,0.729945
2.2445e-06,0.0,206828,1,0.00261643,0.000289236,0.00507956,0.00377416,0.33058200000000004,0.0,0.0157896,0.000133791,0.0320405,0.000217605,0.500117,0.500339,0.730496
2.32482e-06,0.0,206828,1,0.00268296,0.000290228,0.00464039,0.00393826,0.331133,0.0,0.0157896,0.000134167,0.0314974,0.000309897,0.500117,0.500339,0.731046
2.4366e-06,0.0,231130,1,0.00296971,0.000291174,0.00505832,0.00392531,0.33168400000000003,0.0,0.0157896,0.000134622,0.0319639,0.000377275,0.500117,0.500339,0.731597
2.5688999999999997e-06,0.0,231130,1,0.00286766,0.000291385,0.00603391,0.0034830999999999994,0.332235,0.0,0.0157896,0.00013487700000000002,0.032248,0.000331499,0.500117,0.500339,0.732147
2.69132e-06,0.0,231130,1,0.00313268,0.000289895,0.00461867,0.0030853,0.332786,0.0,0.0157896,0.000134765,0.032423400000000005,0.00021721799999999998,0.500117,0.500339,0.732697
2.78204e-06,0.0,231130,1,0.00371054,0.000290097,0.00506724,0.00272944,0.333337,0.0,0.0157896,0.000134805,0.0319476,0.000146666,0.500117,0.500339,0.733248
2.83527e-06,0.0,231067,1,0.00276488,0.00029103,0.00489435,0.00286625,0.333888,0.0,0.0157896,0.000134971,0.031113299999999997,1.1265100000000001e-07,0.500117,0.500339,0.733798
2.84967e-06,0.0,231067,1,0.00265352,0.000291949,0.00511625,0.00304613,0.334439,0.0,0.0157896,0.00013495100000000002,0.0312295,0.000131299,0.500117,0.500339,0.734349
2.8213599999999995e-06,0.0,231067,1,0.00312393,0.000292526,0.00504888,0.00312085,0.33499,0.0,0.0157896,0.000134885,0.0322677,0.00025137200000000003,0.500117,0.500339,0.734899
2.7624900000000004e-06,0.0,231706,1,0.00284084,0.000292877,0.00481089,0.00367306,0.335541,0.0,0.0157896,0.000134803,0.0329616,0.000289918,0.500117,0.500339,0.735449
2.69266e-06,0.0,231706,1,0.00213449,0.00029304900000000003,0.00460648,0.00347419,0.336092,0.0,0.0157896,0.00013477200000000002,0.032737999999999996,0.000278973,0.500117,0.500339,0.735999
2.62949e-06,0.0,231706,1,0.00182557,0.000293445,0.00419719,0.0032543,0.33664299999999997,0.0,0.0157896,0.00013489899999999998,0.0323556,0.000145647,0.500117,0.50034,0.73655
2.57952e-06,0.0,206828,1,0.00191313,0.00029361599999999996,0.00404233,0.00323657,0.337194,0.0,0.0157896,0.00013498700000000001,0.0318277,1.9277000000000002e-05,0.500117,0.50034,0.7371
2.5489099999999997e-06,0.0,206828,1,0.0021655000000000003,0.000293378,0.003933099999999999,0.00298697,0.33774499999999996,0.0,0.0157896,0.000135098,0.0322195,0.000123957,0.500117,0.50034,0.73765
2.55449e-06,0.0,223515,1,0.00247455,0.000293568,0.00374897,0.00282561,0.338296,0.0,0.0157896,0.000135428,0.0318397,0.00027392599999999997,0.500117,0.50034,0.7382
2.59834e-06,0.0,223515,1,0.00232518,0.00029440099999999996,0.00377008,0.00256407,0.33884699999999995,0.0,0.0157896,0.000135897,0.0320503,0.00037312300000000005,0.500117,0.50034,0.73875
2.69099e-06,0.0,223515,1,0.00271956,0.000298025,0.00378792,0.00224291,0.339398,0.0,0.0157896,0.000136945,0.0318281,0.000375901,0.500117,0.50034,0.7393
2.84029e-06,0.0,223515,1,0.0026986999999999996,0.000303184,0.00381242,0.0022758,0.339949,0.0,0.0157896,0.000138263,0.0296228,0.000394857,0.500117,0.50034,0.73985
3.01072e-06,0.0,235803,1,0.00258795,0.00030693,0.0044908000000000005,0.00245702,0.3405,0.0,0.0157896,0.00013908600000000002,0.0287062,0.0003604,0.5001180000000001,0.50034,0.740401
3.1552600000000003e-06,0.0,235803,1,0.00228898,0.00030904099999999997,0.00465089,0.0025671,0.34105100000000005,0.0,0.0157896,0.000139435,0.0289092,0.000220837,0.5001180000000001,0.50034,0.740951
3.25153e-06,0.0,235803,1,0.0026173000000000004,0.000311036,0.0049686999999999995,0.00259661,0.341602,0.0,0.0157896,0.00013987600000000001,0.0289296,6.872619999999999e-05,0.5001180000000001,0.50034,0.741502
3.29471e-06,0.0,239908,1,0.00248137,0.000313325,0.00543148,0.00261273,0.34215300000000004,0.0,0.0157896,0.00014051,0.0287618,4.89797e-05,0.5001180000000001,0.500341,0.742053
3.28358e-06,0.0,239452,1,0.00223157,0.000315542,0.0061132,0.00320901,0.342704,0.0,0.0157896,0.000141171,0.0290473,0.000104739,0.5001180000000001,0.500341,0.742604
3.22947e-06,0.0,239452,1,0.00224311,0.000317125,0.00699725,0.00362217,0.34325500000000003,0.0,0.0157896,0.000141739,0.0290689,0.000149177,0.5001180000000001,0.500341,0.743155
3.14976e-06,0.0,243548,1,0.00270068,0.000317672,0.00755005,0.00384593,0.343806,0.0,0.0157896,0.000142074,0.029485700000000004,0.000192361,0.500119,0.500341,0.7437050000000001
3.06666e-06,0.0,239394,1,0.00229265,0.000316298,0.00639354,0.00317445,0.344357,0.0,0.0157896,0.000142004,0.0306274,0.000262084,0.500119,0.500342,0.744256
3.0114299999999996e-06,0.0,239908,1,0.00251458,0.00031533099999999997,0.00536109,0.00349264,0.344908,0.0,0.0157896,0.000141913,0.0328535,0.000174308,0.500119,0.500342,0.744807
2.9988599999999995e-06,0.0,183072,1,0.00295699,0.00031539,0.00507217,0.00376218,0.345459,0.0,0.0157896,0.000142092,0.032394099999999995,2.45467e-06,0.500119,0.500342,0.745358
3.0283099999999997e-06,0.0,183072,1,0.0030269999999999997,0.000315635,0.00520435,0.00399787,0.346009,0.0,0.0157896,0.000142297,0.032296,0.00014898100000000002,0.500119,0.500342,0.745908
3.0964099999999995e-06,0.0,183072,1,0.00286183,0.000316038,0.00510785,0.0041683,0.34656,0.0,0.0157896,0.00014251,0.0319175,0.000257681,0.500119,0.500343,0.746459
3.2011700000000004e-06,0.0,183072,1,0.00333844,0.000316761,0.00477976,0.00431141,0.347111,0.0,0.0157896,0.00014287,0.031063599999999997,0.00034328300000000005,0.500119,0.500343,0.747009
3.3357300000000005e-06,0.0,235226,1,0.00274616,0.000316815,0.00546019,0.0038305,0.34766199999999997,0.0,0.0157896,0.000143141,0.0317157,0.00038111199999999997,0.500119,0.500343,0.747559
3.48169e-06,0.0,235226,1,0.00304938,0.00031590599999999997,0.00641712,0.00336199,0.348213,0.0,0.0157896,0.000143149,0.0324275,0.000294912,0.500119,0.500343,0.74811
3.6072199999999997e-06,0.0,235226,1,0.00376208,0.000314107,0.00498158,0.00290908,0.34876399999999996,0.0,0.0157896,0.000142901,0.032310000000000005,0.000198858,0.500119,0.500343,0.74866
3.6949699999999994e-06,0.0,235226,1,0.00403169,0.00031352,0.00533072,0.00263135,0.349315,0.0,0.0157896,0.000142676,0.0317049,9.59744e-05,0.500119,0.500343,0.74921
3.74543e-06,0.0,235163,1,0.00274223,0.000313429,0.00503635,0.00249362,0.349866,0.0,0.0157896,0.00014248,0.030936400000000003,5.4538999999999994e-05,0.500119,0.500343,0.749761
3.75954e-06,0.0,235163,1,0.00293037,0.000313089,0.00518886,0.00288967,0.35041700000000003,0.0,0.0157896,0.000142101,0.0317328,0.000184365,0.500119,0.500343,0.750311
3.7401199999999993e-06,0.0,235163,1,0.00359723,0.000312225,0.00509475,0.00313756,0.350968,0.0,0.0157896,0.000141652,0.0325867,0.000285147,0.500119,0.500343,0.750862
3.69535e-06,0.0,235163,1,0.00244037,0.00031101400000000003,0.00481117,0.00326307,0.351519,0.0,0.0157896,0.00014118100000000002,0.032964,0.000316824,0.500119,0.500343,0.751412
3.6456199999999996e-06,0.0,235163,1,0.00215566,0.00030998,0.00443995,0.00335492,0.35207,0.0,0.0157896,0.000140806,0.0325976,0.000230067,0.500119,0.500343,0.751962
3.6062099999999997e-06,0.0,235163,1,0.00206209,0.000309277,0.00418443,0.00330149,0.352621,0.0,0.0157896,0.000140625,0.0319785,0.00011334700000000001,0.500119,0.500343,0.752512
3.5823e-06,0.0,210924,1,0.00192215,0.000308135,0.00411358,0.00315441,0.353172,0.0,0.0157896,0.000140374,0.032076299999999995,2.2146500000000002e-05,0.500119,0.500343,0.753062
3.5836699999999997e-06,0.0,210924,1,0.0023798,0.000306939,0.00387261,0.00300963,0.353723,0.0,0.0157896,0.000140236,0.032235,0.000177347,0.500119,0.500343,0.753612
3.6210400000000004e-06,0.0,227611,1,0.00238373,0.000306048,0.00379716,0.0028373,0.354274,0.0,0.0157896,0.000140201,0.0319266,0.000310596,0.500119,0.500343,0.754162
3.69719e-06,0.0,227611,1,0.00236974,0.000306308,0.0038201,0.00255609,0.354825,0.0,0.0157896,0.00014044399999999999,0.0319645,0.000374085,0.500119,0.500344,0.7547119999999999
3.8276099999999994e-06,0.0,227611,1,0.00265989,0.000309329,0.00383802,0.00222661,0.355376,0.0,0.0157896,0.00014125700000000002,0.0304617,0.00037079699999999997,0.500119,0.500344,0.755263
4.00669e-06,0.0,235162,1,0.00268486,0.000312909,0.0041337,0.00223998,0.355927,0.0,0.0157896,0.000142103,0.0291334,0.00038223900000000004,0.500119,0.500344,0.755813
4.1945e-06,0.0,239899,1,0.00254883,0.00031489,0.0048931999999999995,0.00238584,0.356478,0.0,0.0157896,0.000142415,0.0287026,0.000320402,0.500119,0.500344,0.756364
4.34384e-06,0.0,239899,1,0.00251567,0.00031568599999999997,0.00503396,0.00245196,0.357029,0.0,0.0157896,0.000142466,0.028788,0.000166201,0.500119,0.500344,0.7569140000000001
4.44318e-06,0.0,244004,1,0.00292662,0.000316607,0.00538712,0.00243988,0.35758,0.0,0.0157896,0.00014263,0.0288349,1.0242599999999999e-05,0.50012,0.500344,0.7574649999999999
4.49294e-06,0.0,243548,1,0.00258037,0.000317821,0.00599415,0.0023717,0.358131,0.0,0.0157896,0.00014298,0.0290024,7.12313e-05,0.50012,0.500344,0.758016
4.48806e-06,0.0,243548,1,0.00239154,0.000318867,0.00698789,0.00252497,0.358682,0.0,0.0157896,0.00014335700000000002,0.0290223,0.000121305,0.50012,0.5003449999999999,0.758567
4.44659e-06,0.0,247644,1,0.00242264,0.000319303,0.00776231,0.0027562,0.35923299999999997,0.0,0.0157896,0.000143582,0.0292327,0.00014981,0.50012,0.5003449999999999,0.759117
4.38776e-06,0.0,247644,1,0.00258858,0.000318562,0.00826354,0.00290561,0.359784,0.0,0.0157896,0.00014352,0.0299322,0.00019422900000000003,0.50012,0.5003449999999999,0.759668
4.33308e-06,0.0,243868,1,0.00266619,0.000316277,0.00623503,0.00297826,0.360335,0.0,0.0157896,0.000143195,0.0314586,0.000254883,0.50012,0.500346,0.760219
4.31797e-06,0.0,243868,1,0.00319199,0.000314338,0.00540365,0.00322709,0.36088600000000004,0.0,0.0157896,0.000142833,0.0325965,0.000121549,0.50012,0.500346,0.76077
4.34712e-06,0.0,239772,1,0.00327022,0.00031308599999999996,0.00481093,0.00346657,0.361437,0.0,0.0157896,0.00014266799999999998,0.0321696,3.82409e-05,0.50012,0.500346,0.76132
4.42078e-06,0.0,187168,1,0.00352672,0.000312021,0.00484942,0.00365972,0.36198800000000003,0.0,0.0157896,0.00014254600000000001,0.0324065,0.000191279,0.500121,0.500346,0.761871
4.529430000000001e-06,0.0,187168,1,0.00351435,0.00031129599999999997,0.00467087,0.00379502,0.362539,0.0,0.0157896,0.00014246,0.0317621,0.00028114,0.500121,0.500346,0.762421
4.66865e-06,0.0,239322,1,0.00393439,0.00031084900000000003,0.00465149,0.00387426,0.36309,0.0,0.0157896,0.000142514,0.0318449,0.000360462,0.500121,0.500346,0.762972
4.832390000000001e-06,0.0,239322,1,0.00308955,0.000309805,0.00564575,0.00335365,0.363641,0.0,0.0157896,0.00014244,0.0320349,0.00035907699999999996,0.500121,0.500346,0.763522
4.99831e-06,0.0,239322,1,0.00362716,0.000306635,0.0041632,0.00288929,0.364192,0.0,0.0157896,0.000141815,0.032472900000000006,0.000238167,0.500121,0.500347,0.764072
5.13798e-06,0.0,239322,1,0.00399285,0.000304639,0.00468853,0.00249593,0.364742,0.0,0.0157896,0.000141304,0.0320731,0.000156622,0.500121,0.500346,0.7646229999999999
5.24422e-06,0.0,239322,1,0.00407751,0.000303477,0.00504356,0.00237353,0.365293,0.0,0.0157896,0.000140903,0.0314822,2.50898e-05,0.500121,0.500346,0.765173
5.316319999999999e-06,0.0,239259,1,0.0028368,0.00030293400000000004,0.00499787,0.00229179,0.365844,0.0,0.0157896,0.000140553,0.0310225,9.509139999999999e-05,0.500121,0.500346,0.7657229999999999
5.345319999999999e-06,0.0,239259,1,0.0034993000000000003,0.00030214,0.00500796,0.00266187,0.36639499999999997,0.0,0.0157896,0.000140085,0.0320566,0.000225215,0.50012,0.500347,0.766274
5.33773e-06,0.0,239259,1,0.00339008,0.00030108,0.00479009,0.00285366,0.366946,0.0,0.0157896,0.00013962,0.0328899,0.000294222,0.50012,0.500347,0.766824
0.0,0.0,157728,10,0.0347301,0.00603016,0.25308,0.0474069,0.00129214,0.0,0.0157896,0.00167339,0.299107,0.28605,0.5001,0.5003,0.401363
0.00018763,0.0,157727,10,0.036839800000000006,0.011421700000000002,0.372768,0.0897946,0.00258428,0.0,0.0157896,0.00336192,0.312208,0.29909600000000003,0.5001,0.5003,0.402659
0.000514785,0.0,157727,10,0.037623500000000004,0.016468700000000003,0.44150600000000007,0.129998,0.00387642,0.0,0.0157896,0.00506962,0.328016,0.31504699999999997,0.5001,0.5003,0.403961
0.000943348,0.0,153890,10,0.0118397,0.021487799999999998,0.499148,0.167331,0.00516856,0.0,0.0157896,0.00681996,0.338487,0.325243,0.5001,0.5003,0.40526999999999996
0.00145222,0.0,157601,10,0.0101245,0.026594599999999996,0.606874,0.202513,0.0064607,0.0,0.0157896,0.00861787,0.348984,0.33619299999999996,0.5001,0.5003,0.406584
0.00202825,0.0,153952,10,0.0412947,0.0318241,0.672884,0.23449299999999998,0.00775284,0.0,0.0157896,0.0104645,0.35828699999999997,0.34505399999999997,0.5001,0.5003,0.4079
0.00265915,0.0,153509,10,0.040158,0.0372269,0.7766609999999999,0.262417,0.00904498,0.0,0.0157896,0.0123681,0.36429,0.353011,0.5001,0.5003,0.409224
0.00333241,0.0,153246,10,0.0007797510000000001,0.0428449,0.879337,0.291459,0.0103371,0.0,0.0157896,0.0143306,0.3702,0.358062,0.500101,0.5003,0.41056400000000004
0.00404163,0.0,153245,10,0.0955126,0.04864980000000001,1.0133,0.315816,0.011629299999999999,0.0,0.0157896,0.016354300000000002,0.376698,0.364227,0.500101,0.500301,0.41191099999999997
0.00477728,0.0,153245,10,0.14258099999999999,0.054724,1.12155,0.33570700000000003,0.0129214,0.0,0.0157896,0.018440099999999997,0.382799,0.368066,0.5001,0.500301,0.41325200000000006
0.00552638,0.0,153307,10,0.041944300000000004,0.061104599999999995,1.2417,0.352933,0.014213499999999999,0.0,0.0157896,0.0206077,0.39220700000000003,0.37806300000000004,0.5001,0.500301,0.414601
0.00628564,0.0,153244,10,0.394604,0.0679457,1.37295,0.372471,0.015505700000000002,0.0,0.0157896,0.0228792,0.402996,0.387569,0.500099,0.5003,0.41597
0.00706209,0.0,153244,10,0.5613560000000001,0.07533780000000001,1.49435,0.38758200000000004,0.016797799999999998,0.0,0.0157896,0.0252537,0.41360399999999997,0.398594,0.500099,0.5002989999999999,0.41734799999999994
0.00784968,0.0,157405,10,0.8324879999999999,0.0835669,1.65713,0.403968,0.018090000000000002,0.0,0.0157896,0.027752199999999998,0.424184,0.407045,0.5000979999999999,0.5002979999999999,0.41873900000000003
0.008651,0.0,158047,10,1.34756,0.0925113,1.92084,0.41822700000000007,0.0193821,0.0,0.0157896,0.0303555,0.43295500000000003,0.41337299999999993,0.500097,0.500297,0.42013500000000004
0.0094764,0.0,162015,10,1.7188599999999998,0.102049,2.27679,0.429573,0.0206742,0.0,0.0157896,0.0330481,0.44095500000000004,0.42071499999999995,0.500095,0.500296,0.421534
0.010307799999999999,0.0,162014,10,2.11417,0.11239600000000001,2.67348,0.440629,0.0219664,0.0,0.0157896,0.0358689,0.449709,0.42878599999999994,0.5000939999999999,0.5002949999999999,0.422951
0.011131700000000001,0.0,165918,10,5.52435,0.125486,3.5728800000000005,0.45283999999999996,0.0232585,0.0,0.0157896,0.0390405,0.486113,0.46719799999999995,0.500093,0.5002939999999999,0.42439499999999997
0.011995,0.0,165918,10,9.121889999999999,0.14247200000000002,5.380330000000001,0.463283,0.0245507,0.0,0.0157896,0.042511400000000005,0.503256,0.48322200000000004,0.5000939999999999,0.5002939999999999,0.42586
0.012908100000000002,0.0,165918,10,11.4309,0.16003699999999998,6.611160000000001,0.47451099999999996,0.0258428,0.0,0.0157896,0.0460232,0.505842,0.4783,0.5000939999999999,0.5002949999999999,0.42734099999999997
0.0137686,0.0,170016,10,66.0584,0.232046,32.061,0.50027,0.0271349,0.0,0.0157896,0.05122809999999999,0.6088520000000001,0.578771,0.5000939999999999,0.5002939999999999,0.428825
0.0152786,0.0,198622,10,193.19400000000002,0.405439,95.5819,0.49184799999999995,0.028427099999999997,0.0,0.0157896,0.060742,0.9850270000000001,0.9844219999999999,0.499993,0.499987,0.606321
0.0154344,0.0,186401,10,151.328,0.355621,58.0267,0.507199,0.0297192,0.0,0.0157896,0.062399,0.5851770000000001,0.559642,0.500004,0.5,0.606268
0.0162649,0.0,182303,10,120.92200000000001,0.34347,50.6432,0.521311,0.031011400000000005,0.0,0.0157896,0.06474980000000001,0.693307,0.672734,0.500004,0.49999,0.60618
0.0178364,0.0,182303,10,75.5459,0.34474099999999996,49.6905,0.53528,0.032303500000000006,0.0,0.0157896,0.06755,0.821724,0.808947,0.49999799999999994,0.49999099999999996,0.606103
0.018994999999999998,0.0,198687,10,132.70600000000002,0.385922,60.5484,0.5482739999999999,0.0335957,0.0,0.0157896,0.07143619999999999,0.9586020000000001,0.95515,0.500003,0.49999399999999994,0.606067
0.0205435,0.0,182304,10,101.905,0.392755,62.1084,0.560737,0.034887800000000004,0.0,0.0157896,0.0748678,0.9574020000000001,0.9558549999999999,0.499996,0.499987,0.605962
0.0229218,0.0,186400,10,260.906,0.460343,112.84899999999999,0.574067,0.0361799,0.0,0.0157896,0.07981,0.6536390000000001,0.629069,0.49999399999999994,0.499983,0.605808
0.026544599999999998,0.0,194592,10,424.006,0.510184,121.71799999999999,0.589,0.0374721,0.0,0.0157896,0.0842541,0.8276610000000001,0.817199,0.499988,0.499997,0.605734
0.0351625,0.0,210976,10,188.378,0.447126,44.7532,0.6031529999999999,0.0387642,0.0,0.0157896,0.0871073,0.926039,0.912162,0.49999099999999996,0.499983,0.605583
0.042648900000000003,0.0,190496,10,214.22400000000002,0.5135649999999999,80.0299,0.618275,0.0400564,0.0,0.0157896,0.09228660000000001,0.713611,0.697114,0.499996,0.49998400000000004,0.605503
0.0532889,0.0,223263,10,173.59400000000002,0.507842,62.7883,0.631724,0.0413485,0.0,0.0157896,0.0957977,0.947501,0.9481280000000001,0.49999899999999997,0.499986,0.605384
0.07135239999999998,0.0,190495,10,217.636,0.55509,92.8706,0.647204,0.0426406,0.0,0.0157896,0.10032100000000001,0.9242389999999999,0.923702,0.49999399999999994,0.499997,0.605308
0.09563730000000001,0.0,194527,10,224.75400000000002,0.544736,81.8421,0.6627930000000001,0.0439328,0.0,0.0157896,0.102665,0.853133,0.835882,0.499997,0.499993,0.605102
0.11691300000000002,0.0,243808,10,183.114,0.56985,75.7415,0.675697,0.045224900000000005,0.0,0.0157896,0.10813199999999999,0.7354890000000001,0.732676,0.499988,0.500008,0.604938
0.137427,0.0,252000,10,287.593,0.658467,116.40700000000001,0.690608,0.0465171,0.0,0.0157896,0.11591099999999999,0.408262,0.38187,0.499992,0.499987,0.604846
0.172677,0.0,206879,10,297.42400000000004,0.710006,107.014,0.704588,0.047809199999999996,0.0,0.0157896,0.12259300000000001,0.528705,0.513742,0.5000020000000001,0.499988,0.60469
0.212561,0.0,260192,10,767.55,0.76676,158.303,0.7210310000000001,0.0491013,0.0,0.0157896,0.13037200000000002,0.514196,0.49981499999999995,0.500007,0.49997299999999995,0.604538
0.273713,0.0,256095,10,320.2,0.7696850000000001,81.191,0.744426,0.0503935,0.0,0.0157896,0.137309,0.824168,0.8367829999999999,0.500003,0.49995500000000004,0.604337
0.363621,0.0,260064,10,328.30699999999996,0.7922779999999999,84.3929,0.756228,0.0516856,0.0,0.0157896,0.142511,0.968455,0.936047,0.49999,0.499953,0.604013
0.447858,0.0,268256,10,471.034,0.809988,108.537,0.7852020000000001,0.052977800000000005,0.0,0.0157896,0.148342,0.9738950000000001,0.9956200000000001,0.49999099999999996,0.499946,0.604008
0.532257,0.0,276447,10,341.99,0.853001,106.309,0.816852,0.05426990000000001,0.0,0.0157896,0.152842,0.9075129999999999,0.865288,0.499985,0.49995,0.603642
0.6365970000000001,0.0,206816,10,506.809,0.841708,118.868,0.842843,0.055562,0.0,0.0157896,0.1567,0.9860260000000001,0.945032,0.499975,0.49995100000000003,0.603707
0.80365,0.0,227296,10,332.825,0.8518969999999999,83.5689,0.863705,0.056854199999999994,0.0,0.0157896,0.161742,0.8881889999999999,0.923466,0.49996,0.499932,0.603542
0.0,0.0,157727,100,41.6647,0.0506976,4.65589,0.347317,0.00312502,0.0,0.0157896,0.0123226,0.9809540000000001,1.20024,0.5001,0.5003,0.403196
0.00194415,0.0,157727,100,49.4504,0.102718,6.41881,0.563836,0.00625003,0.0,0.0157896,0.0270716,1.52696,1.77498,0.500099,0.5002989999999999,0.406476
0.00536628,0.0,165855,100,925.375,0.399226,65.2479,3.8579199999999996,0.00937505,0.0,0.0157896,0.054174099999999996,3.35123,3.3673800000000003,0.500104,0.500305,0.41006000000000004
0.0135658,0.0,206690,100,8238.58,3.0152200000000002,386.663,2.81304,0.0125001,0.0,0.0157896,0.378767,6.16214,6.688,0.49999899999999997,0.499988,0.606635
0.114722,0.0,207012,100,24553.3,2.72517,370.925,7.16746,0.0156251,0.0,0.0157896,0.377765,29.6871,32.4269,0.49999899999999997,0.49997600000000003,0.6062109999999999
0.0,0.0,153765,1000,2525.29,1.19464,144.546,1.8348400000000002,0.00312502,0.0,0.0157896,0.113105,29.0195,31.5129,0.5001,0.5003,0.403196
0.014181200000000001,0.0,158054,1000,18255300.0,18.3011,5653.26,37.6584,0.00625003,0.0,0.0157896,1.81299,236.19099999999997,260.764,0.5000100000000001,0.499988,0.6071439999999999


==> figures/Trans_popinet2009_noRhoEquation_withMomentumPredictor_limitedLinearV1.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
0.0,0.000646474,1653,1,0.0151061,0.00134784,0.011211,0.0111973,0.00440776,0.000647268,0.0631584,0.000444038,0.14213699999999999,0.00287213,0.5000819999999999,0.5002810000000001,0.404344
1.61399e-05,0.00111146,1653,1,0.015743,0.00231655,0.019274700000000002,0.0192511,0.00881553,0.00111283,0.0631584,0.0007783089999999999,0.126246,0.00212058,0.500096,0.500293,0.40878000000000003
3.75982e-05,0.00140937,1623,1,0.0155433,0.00301048,0.0244444,0.024411000000000002,0.0132233,0.0014112999999999999,0.0631584,0.00104274,0.127105,0.0028197,0.500109,0.500308,0.41326199999999996
6.00708e-05,0.00160874,1720,1,0.016598500000000002,0.00350285,0.0279991,0.0278642,0.017631099999999997,0.00161653,0.0631584,0.00124741,0.140263,0.00147958,0.5001180000000001,0.500322,0.417759
8.343209999999999e-05,0.00175955,1720,1,0.0149357,0.00384931,0.0310038,0.030476299999999998,0.0220388,0.00179,0.0631584,0.00139623,0.138372,0.0008715839999999999,0.500124,0.5003270000000001,0.422237
0.00011080399999999999,0.00184695,1720,1,0.01199,0.00408811,0.032871199999999996,0.0319901,0.0264466,0.00189782,0.0631584,0.00150272,0.161326,0.00132674,0.500124,0.500332,0.42666400000000004
0.000144573,0.00184534,1720,1,0.012030899999999999,0.00422869,0.0331469,0.0319622,0.0308543,0.00191374,0.0631584,0.00158045,0.134693,0.00155452,0.5001220000000001,0.500329,0.431042
0.00018569099999999998,0.00181343,1720,1,0.010013,0.00430932,0.032756799999999996,0.0314096,0.0352621,0.00189121,0.0631584,0.00163738,0.11903299999999999,0.00208583,0.500124,0.500321,0.435366
0.00022820599999999998,0.00178827,1659,1,0.010180100000000001,0.00425999,0.0326002,0.0309738,0.0396699,0.00188217,0.0631584,0.00163667,0.114547,0.0006639269999999999,0.500117,0.500313,0.439738
0.00026639400000000004,0.00168974,1659,1,0.0112748,0.00412821,0.0311411,0.029267200000000004,0.0440776,0.00179793,0.0631584,0.00160822,0.113782,0.00056236,0.500106,0.500301,0.44413199999999997
0.000298849,0.00154609,1975,1,0.0107182,0.00394342,0.0293159,0.0267791,0.048485400000000005,0.00169255,0.0631584,0.00155856,0.116569,0.00154635,0.500095,0.5002909999999999,0.448525
0.00032747900000000004,0.00142306,1931,1,0.011195,0.00380669,0.027933600000000003,0.0246482,0.0528932,0.00161275,0.0631584,0.00151945,0.133942,0.0009482439999999999,0.500084,0.500282,0.452924
0.00035271900000000004,0.00142723,1931,1,0.011902600000000001,0.00369382,0.0271188,0.0247204,0.0573009,0.0015657,0.0631584,0.00148922,0.161368,0.000619715,0.500078,0.500276,0.457304
0.00037471900000000003,0.00141019,1931,1,0.0117972,0.00358194,0.0265204,0.0244252,0.0617087,0.00153116,0.0631584,0.00146338,0.13989100000000002,0.00114742,0.5000819999999999,0.5002810000000001,0.461688
0.000396446,0.0013507999999999999,1931,1,0.0117111,0.00347573,0.025916500000000002,0.0233965,0.0661165,0.00149629,0.0631584,0.00143485,0.14043,0.000357248,0.500093,0.5002909999999999,0.466063
0.00041637900000000003,0.00125214,1931,1,0.0106256,0.00333429,0.024942500000000003,0.0216878,0.0705242,0.00144006,0.0631584,0.00139101,0.125449,0.0006925010000000001,0.500108,0.500306,0.47047
0.000433852,0.001207,1975,1,0.00950578,0.0031847,0.0233043,0.0209059,0.074932,0.00134547,0.0631584,0.00134509,0.125628,0.000570487,0.5001220000000001,0.500318,0.47493199999999997
0.00044899,0.00112963,1915,1,0.00906689,0.00303703,0.0212207,0.019565799999999998,0.0793398,0.00122517,0.0631584,0.00130254,0.135365,0.000592222,0.50013,0.500332,0.479421
0.00046374199999999995,0.00105,1976,1,0.00742835,0.00289402,0.020358,0.0181865,0.0837475,0.00117537,0.0631584,0.00125442,0.139489,0.00119052,0.500135,0.50034,0.48390500000000003
0.00047999699999999996,0.0009434119999999999,1976,1,0.00744168,0.00275898,0.0197914,0.016340399999999998,0.0881553,0.00114265,0.0631584,0.00120089,0.138915,0.00132516,0.500135,0.500344,0.48834799999999995
0.000498939,0.0008366960000000001,2951,1,0.0077031999999999995,0.00264155,0.019694999999999997,0.014491999999999998,0.092563,0.00113709,0.0631584,0.00115298,0.151543,0.000714386,0.5001329999999999,0.500342,0.492729
0.000522598,0.000848197,2951,1,0.00671351,0.00254427,0.020612900000000003,0.014691200000000001,0.09697080000000001,0.00119009,0.0631584,0.00111101,0.126274,0.000605881,0.500132,0.5003350000000001,0.497065
0.000547335,0.0008267610000000001,2406,1,0.00775442,0.00233435,0.0172549,0.014319899999999998,0.101379,0.000996214,0.0631584,0.00103311,0.11453699999999999,0.00212369,0.5001260000000001,0.500328,0.501425
0.000566429,0.0007834469999999999,2406,1,0.00740796,0.00212578,0.0163595,0.0135697,0.10578599999999999,0.000944518,0.0631584,0.0009517410000000001,0.11318800000000001,0.00300301,0.500115,0.500316,0.505831
0.0005796919999999999,0.000692923,2409,1,0.00807835,0.00188008,0.014862299999999998,0.012001799999999998,0.110194,0.0008580739999999999,0.0631584,0.000863484,0.114593,0.00405312,0.500104,0.500305,0.510233
0.00058903,0.000727722,2409,1,0.00731982,0.00171983,0.0144162,0.0126045,0.114602,0.000832319,0.0631584,0.000801009,0.132328,0.0035656999999999998,0.500091,0.500296,0.5146350000000001
0.000598064,0.000738442,2409,1,0.00795192,0.00161652,0.014106,0.0127902,0.11900999999999999,0.0008144119999999999,0.0631584,0.0007582180000000001,0.160379,0.00307058,0.500081,0.5002880000000001,0.519018
0.000605704,0.000735541,2409,1,0.00677802,0.0015679000000000001,0.014384899999999999,0.012740000000000001,0.12341700000000001,0.000830511,0.0631584,0.000735642,0.139491,0.00149976,0.500079,0.5002880000000001,0.5233909999999999
0.000613671,0.00070512,2409,1,0.00806085,0.00152678,0.014084000000000001,0.012213,0.127825,0.000813138,0.0631584,0.0007160539999999999,0.140079,0.00148732,0.500087,0.500296,0.5277649999999999
0.0006223730000000001,0.00062612,2409,1,0.00727759,0.00145366,0.011931299999999999,0.0108447,0.132233,0.0006888560000000001,0.0631584,0.00068469,0.125454,0.00271569,0.5001,0.500311,0.53215
0.000629455,0.00058692,2662,1,0.00677875,0.00137478,0.010733,0.0101658,0.136641,0.00061967,0.0631584,0.000650682,0.12495099999999999,0.00243456,0.500112,0.500321,0.536594
0.000635108,0.000534734,2662,1,0.00598207,0.00130303,0.00983926,0.00926187,0.141048,0.00056807,0.0631584,0.000622654,0.126446,0.00217955,0.50012,0.5003340000000001,0.5410739999999999
0.000640784,0.000469001,2662,1,0.00569735,0.00123843,0.00927649,0.00812335,0.145456,0.000535578,0.0631584,0.00059288,0.14044700000000002,0.00230748,0.500124,0.500343,0.545564
0.0006473059999999999,0.00038888,2951,1,0.00570095,0.00117585,0.00928875,0.006735600000000001,0.149864,0.000536286,0.0631584,0.000559211,0.138998,0.00271743,0.500123,0.500346,0.550026
0.000654579,0.000400488,3207,1,0.00611254,0.00114621,0.010774899999999999,0.00693667,0.154272,0.000622089,0.0631584,0.000532979,0.16105899999999998,0.00230679,0.50012,0.5003479999999999,0.554423
0.0006642960000000001,0.000434524,3207,1,0.00569079,0.00114539,0.0122131,0.00752618,0.15868,0.000705125,0.0631584,0.000517452,0.13326500000000002,0.00218211,0.500117,0.50034,0.558775
0.0006754660000000001,0.00040665300000000004,2662,1,0.00749352,0.000991952,0.00844581,0.00704344,0.16308699999999998,0.000487619,0.0631584,0.000467907,0.114943,0.00368057,0.500112,0.5003340000000001,0.563114
0.000683287,0.000392761,2662,1,0.00715247,0.000888055,0.00819547,0.00680282,0.167495,0.00047316599999999996,0.0631584,0.000424989,0.11308399999999999,0.00391367,0.500101,0.500323,0.5675180000000001
0.0006881239999999999,0.000335146,2662,1,0.00711354,0.0007399139999999999,0.00795674,0.0058049,0.171903,0.000459383,0.0631584,0.000369332,0.11355,0.00474293,0.500089,0.500311,0.571928
0.0006904439999999999,0.000369731,2665,1,0.00768263,0.000640617,0.00739481,0.00640394,0.176311,0.00042693900000000004,0.0631584,0.00033011900000000003,0.120807,0.00447729,0.500075,0.5003,0.576331
0.00069243,0.000389019,2665,1,0.00720682,0.0006108309999999999,0.00761936,0.00673801,0.18071800000000002,0.000439904,0.0631584,0.000316438,0.1476,0.00391566,0.500063,0.500292,0.580721
0.0006950260000000001,0.00039347599999999997,2665,1,0.00555878,0.00065391,0.00835682,0.00681521,0.185126,0.000482481,0.0631584,0.000322625,0.139467,0.00263958,0.5000560000000001,0.5002880000000001,0.585091
0.000698455,0.000377226,2665,1,0.00604281,0.0006920089999999999,0.00881121,0.00653375,0.18953399999999998,0.000508715,0.0631584,0.00033118,0.139645,0.00237604,0.5000600000000001,0.5002939999999999,0.589467
0.000702696,0.000351335,2665,1,0.00682129,0.00068469,0.00826028,0.0060853,0.193942,0.000476907,0.0631584,0.00032629,0.140761,0.00314706,0.5000720000000001,0.500304,0.593838
0.000706154,0.00035856,2665,1,0.00615938,0.000641773,0.00665717,0.00621044,0.198349,0.00038435199999999997,0.0631584,0.00030954,0.12471800000000001,0.00324598,0.500084,0.500316,0.598262
0.000708428,0.00032700299999999997,2665,1,0.00489954,0.000599796,0.00572564,0.00566386,0.202757,0.00033057,0.0631584,0.00029424700000000003,0.125941,0.00249849,0.500093,0.500329,0.602731
0.0007108630000000001,0.000276008,2665,1,0.00491742,0.000583242,0.00489993,0.0047806,0.20716500000000002,0.000282898,0.0631584,0.000284817,0.14115999999999998,0.00291592,0.500097,0.500339,0.607223
0.0007138169999999999,0.000205163,3207,1,0.00503741,0.0005565580000000001,0.00525571,0.00355354,0.211573,0.000303438,0.0631584,0.000268685,0.139414,0.00304063,0.5000979999999999,0.500343,0.611698
0.000716998,0.000124549,3207,1,0.00599315,0.0005744,0.00705424,0.00215725,0.21598,0.000407277,0.0631584,0.000258767,0.162027,0.00289316,0.5000939999999999,0.500346,0.616116
0.000721528,0.000146303,3207,1,0.00651905,0.000639658,0.00878748,0.00253404,0.220388,0.000507345,0.0631584,0.000263812,0.134225,0.00267711,0.5000899999999999,0.500341,0.620479
0.0007274580000000001,0.00013676200000000002,3463,1,0.00771698,0.000522551,0.00476854,0.00236878,0.224796,0.000275312,0.0631584,0.00023935400000000003,0.115972,0.00394343,0.500088,0.500333,0.6248100000000001
0.000731019,0.000180868,2677,1,0.00772565,0.00049335,0.00510891,0.00313273,0.229204,0.000294963,0.0631584,0.00022605299999999999,0.113151,0.00444234,0.500077,0.500324,0.6291979999999999
0.000732296,0.000242415,2966,1,0.0074819000000000005,0.000443698,0.0044765000000000004,0.00419876,0.233612,0.000258451,0.0631584,0.000203422,0.11262,0.0053661,0.5000640000000001,0.500312,0.633613
0.00073166,0.00027754099999999996,1912,1,0.00784084,0.00040071800000000005,0.00480715,0.00480715,0.238019,0.00027754099999999996,0.0631584,0.000181449,0.115274,0.00547342,0.500051,0.500301,0.638016
0.0007302360000000001,0.000196884,2921,1,0.00782619,0.00036847599999999996,0.00453386,0.00341013,0.242427,0.000261762,0.0631584,0.00017113599999999998,0.133388,0.00450433,0.500037,0.500292,0.642413
0.0007298410000000001,0.000139982,2921,1,0.00662388,0.000406079,0.00530102,0.00242456,0.246835,0.000306054,0.0631584,0.00018314400000000002,0.16203399999999998,0.00334121,0.500028,0.5002850000000001,0.646787
0.0007309689999999999,0.00015717299999999998,2921,1,0.00507869,0.000460268,0.00628981,0.00272232,0.251243,0.00036314199999999995,0.0631584,0.00020233799999999999,0.139494,0.00264141,0.500028,0.500289,0.651162
0.0007331260000000001,0.000194188,2921,1,0.00623154,0.00046452699999999995,0.00644192,0.00336343,0.25565,0.00037192400000000004,0.0631584,0.000209188,0.140454,0.00284934,0.5000359999999999,0.500297,0.655528
0.0007354760000000001,0.00023203400000000002,2921,1,0.00610338,0.00041960300000000005,0.00495172,0.00401895,0.260058,0.000285888,0.0631584,0.00019673599999999998,0.12496600000000001,0.00345923,0.5000479999999999,0.500311,0.659932
0.000736608,0.00023339200000000002,2426,1,0.00599705,0.0004218,0.00458194,0.00404247,0.264466,0.000264539,0.0631584,0.000194722,0.12498599999999999,0.00336007,0.500058,0.500321,0.6643899999999999
0.0007371410000000001,0.000199034,2921,1,0.00485934,0.000410124,0.00349193,0.00344737,0.268874,0.000201607,0.0631584,0.000194655,0.1354,0.00308281,0.500063,0.500332,0.668879
0.0007384269999999999,0.000153216,3463,1,0.00491737,0.00039857300000000005,0.00355983,0.00265378,0.273281,0.000205527,0.0631584,0.00019151099999999998,0.139645,0.00335612,0.5000640000000001,0.5003380000000001,0.673363
0.0007398760000000001,9.121840000000001e-05,3463,1,0.00580867,0.000418807,0.00546733,0.00157995,0.27768899999999996,0.000315656,0.0631584,0.000186617,0.139172,0.00321766,0.500061,0.500341,0.677805
0.000742198,8.01065e-05,3463,1,0.006608199999999999,0.000492171,0.00747803,0.00138749,0.282097,0.000431744,0.0631584,0.000192319,0.15128699999999998,0.0029985,0.5000560000000001,0.5003380000000001,0.682183
0.0007460689999999999,0.000113597,3464,1,0.00671799,0.000501707,0.008877,0.00196756,0.286505,0.000512514,0.0631584,0.000194407,0.12503599999999998,0.00318265,0.500052,0.500329,0.68652
0.0007495889999999999,0.000189649,3720,1,0.00810745,0.00042281800000000004,0.00447731,0.00328482,0.290912,0.000258498,0.0631584,0.000180877,0.113725,0.00436814,0.500045,0.500321,0.690886
0.000750495,0.000253205,2933,1,0.00716948,0.000424829,0.00549114,0.00438564,0.29531999999999997,0.000317031,0.0631584,0.000177445,0.11280699999999999,0.00466815,0.5000319999999999,0.50031,0.695299
0.000749581,0.000294537,2168,1,0.00711825,0.000372262,0.00510153,0.00510153,0.299728,0.000294537,0.0631584,0.000157035,0.11415399999999999,0.00550661,0.5000180000000001,0.5002979999999999,0.699705
0.0007477089999999999,0.00021048,3463,1,0.00805847,0.00033445,0.0044193,0.00364562,0.304136,0.00025514900000000003,0.0631584,0.00015036799999999998,0.132192,0.00471478,0.500004,0.500287,0.7041069999999999
0.0007466630000000001,0.00011774299999999999,3719,1,0.00733018,0.00035027800000000004,0.0050669,0.00203938,0.30854299999999996,0.000292538,0.0631584,0.00015908399999999998,0.160722,0.00405274,0.499992,0.500278,0.708489
0.000746705,0.000158909,3177,1,0.00505171,0.00041044800000000005,0.00529583,0.00275238,0.31295100000000003,0.000305755,0.0631584,0.000179072,0.139458,0.0028199,0.499988,0.500278,0.71286
0.000747815,0.00018910099999999998,3177,1,0.00576255,0.000440205,0.00580058,0.00327533,0.317359,0.000334896,0.0631584,0.000197625,0.14005399999999998,0.00272077,0.49999499999999997,0.5002840000000001,0.71723
0.0007495010000000001,0.000226562,3177,1,0.00602666,0.00040205300000000003,0.00427611,0.00392417,0.321767,0.000246881,0.0631584,0.000189964,0.125378,0.0036719,0.5000060000000001,0.5002979999999999,0.721616
0.0007503189999999999,0.000236333,2167,1,0.0060826,0.00040354400000000004,0.00409341,0.00409341,0.326175,0.000236333,0.0631584,0.000191035,0.12481700000000001,0.00341368,0.500016,0.500308,0.726059
0.000750386,0.000210595,2167,1,0.00504851,0.000380503,0.00364762,0.00364762,0.33058200000000004,0.000210595,0.0631584,0.000185202,0.126309,0.00308336,0.5000220000000001,0.500319,0.73054
0.000751013,0.000166994,3205,1,0.00456686,0.00038605599999999996,0.0037463,0.00289242,0.33499,0.000216293,0.0631584,0.00018775,0.140539,0.00304135,0.500024,0.5003270000000001,0.735031
0.000752365,0.00010831899999999999,3719,1,0.00566694,0.000390045,0.00468622,0.00187615,0.339398,0.000270559,0.0631584,0.000183841,0.139051,0.00342562,0.5000220000000001,0.500329,0.7394930000000001
0.0007540610000000001,6.236140000000001e-05,3719,1,0.00631907,0.000446673,0.00683426,0.00108013,0.343806,0.000394576,0.0631584,0.000184843,0.161027,0.00311242,0.500017,0.500329,0.7438899999999999
0.0007571339999999999,0.00012161799999999999,3719,1,0.00729657,0.000534071,0.0085034,0.00210649,0.348213,0.000490944,0.0631584,0.000200188,0.132932,0.00302881,0.500012,0.500321,0.748242
0.0007611180000000001,0.000170861,3975,1,0.00782294,0.000408804,0.00433157,0.00295939,0.352621,0.000250083,0.0631584,0.000178863,0.114622,0.00433755,0.500007,0.500314,0.752583
0.00076217,0.00023730799999999999,3189,1,0.00775047,0.000402293,0.00488815,0.0041103,0.357029,0.000282217,0.0631584,0.00017500599999999998,0.112758,0.004682100000000001,0.49999499999999997,0.500302,0.7569899999999999
0.000761215,0.000284655,2424,1,0.00736582,0.000360101,0.00496513,0.00493036,0.361437,0.00028666200000000003,0.0631584,0.000156539,0.113026,0.00568238,0.49998100000000006,0.50029,0.761401
0.000759017,0.000202841,2168,1,0.00810268,0.000318808,0.00351331,0.00351331,0.365844,0.000202841,0.0631584,0.000148098,0.12053599999999999,0.00498359,0.499967,0.500279,0.7658050000000001
0.000757153,7.77628e-05,3976,1,0.00758121,0.000328191,0.00423607,0.00134689,0.370252,0.00024457,0.0631584,0.000153203,0.147629,0.00426213,0.499953,0.500269,0.7701939999999999
0.000756576,0.00011293200000000001,3976,1,0.00545001,0.000396895,0.00513889,0.00195604,0.37466,0.000296694,0.0631584,0.00017455200000000002,0.139543,0.00302837,0.499946,0.500265,0.774564
0.00075722,0.00013599399999999999,3481,1,0.00518539,0.00044355400000000003,0.00542209,0.00235549,0.37906799999999996,0.000313045,0.0631584,0.00019433,0.139728,0.00273372,0.499949,0.500271,0.778939
0.0007584110000000001,0.00015853200000000002,3433,1,0.00644242,0.00042129300000000005,0.00511651,0.00274585,0.383475,0.000295402,0.0631584,0.00019292700000000002,0.140744,0.00358598,0.49996,0.5002800000000001,0.783311
0.000759502,0.000168837,2423,1,0.00605884,0.000395246,0.00434746,0.00292434,0.387883,0.000251001,0.0631584,0.00018878299999999998,0.12471600000000001,0.00359997,0.499971,0.5002909999999999,0.787736
0.000759606,0.00015473399999999999,2423,1,0.00475187,0.00036369,0.00393737,0.00268008,0.392291,0.00022732400000000002,0.0631584,0.00017946,0.125916,0.00284005,0.499978,0.500302,0.7922060000000001
0.000760142,0.000124022,3461,1,0.00479863,0.00037818,0.0032137,0.00214813,0.39669899999999997,0.00018554299999999998,0.0631584,0.000187038,0.141166,0.0032037,0.499982,0.500312,0.7966989999999999
0.000761085,8.37976e-05,3975,1,0.00530486,0.00037962699999999995,0.00421418,0.00145142,0.401107,0.000243306,0.0631584,0.00018548299999999999,0.13939400000000002,0.00334767,0.499982,0.500315,0.801175
0.000762106,4.2104700000000004e-05,3975,1,0.0062365,0.00040999300000000004,0.00606069,0.000729275,0.405514,0.000349914,0.0631584,0.00017782,0.16201300000000002,0.00318339,0.49997700000000006,0.500317,0.8055939999999999
0.000764287,3.78609e-05,3975,1,0.00678771,0.00048488800000000005,0.0079297,0.0006557710000000001,0.409922,0.00045782099999999997,0.0631584,0.000181745,0.13408399999999998,0.00297755,0.499972,0.500312,0.8099569999999999
0.0,0.0405325,2422,10,0.182893,0.0207582,0.22971100000000003,0.0702044,0.0103371,0.132624,0.0631584,0.0100236,0.37353800000000004,0.32953899999999997,0.5001,0.5002979999999999,0.41032399999999997
0.00203589,0.0699655,2422,10,0.191044,0.0360754,0.36683699999999997,0.12118399999999999,0.0206742,0.21179299999999998,0.0631584,0.018740700000000002,0.403003,0.355572,0.500121,0.500324,0.420995
0.00502883,0.09145700000000001,2406,10,0.060063599999999995,0.0484601,0.437673,0.158408,0.031011400000000005,0.252691,0.0631584,0.026492099999999998,0.402492,0.387855,0.500119,0.500321,0.431511
0.0081441,0.103887,2696,10,0.143252,0.0634788,0.791783,0.17993800000000001,0.0413485,0.457136,0.0631584,0.0348157,0.426856,0.41135200000000005,0.500102,0.5002979999999999,0.44211000000000006
0.0116147,0.124723,2696,10,0.0323735,0.07781030000000001,0.9255049999999999,0.21602600000000002,0.0516856,0.5343399999999999,0.0631584,0.043017900000000005,0.445197,0.47964399999999996,0.500065,0.500258,0.453333
0.0151305,0.14188399999999998,2679,10,0.0737022,0.09081499999999999,0.975301,0.24575,0.0620227,0.56309,0.0631584,0.0502975,0.482216,0.448053,0.500059,0.500256,0.464345
0.0189077,0.155569,2679,10,0.08240750000000001,0.100789,0.9894040000000001,0.26945399999999997,0.07235989999999999,0.571233,0.0631584,0.0564344,0.471659,0.44078599999999996,0.5000859999999999,0.5002850000000001,0.475405
0.022543,0.162378,2951,10,0.289053,0.120027,1.68215,0.281246,0.082697,0.971191,0.0631584,0.06530830000000001,0.542525,0.42630200000000007,0.5001,0.5002939999999999,0.48691999999999996
0.026483600000000003,0.166641,2935,10,0.11754200000000001,0.135434,1.7501200000000001,0.28863,0.0930341,1.01043,0.0631584,0.0736122,0.530375,0.406328,0.500092,0.5002880000000001,0.49910200000000005
0.0299968,0.175733,2951,10,0.406485,0.147106,1.68567,0.30437800000000004,0.103371,0.9732200000000001,0.0631584,0.0803507,0.5237470000000001,0.428216,0.500079,0.5002800000000001,0.511
0.033092500000000004,0.18389,3191,10,1.21923,0.176177,2.8561,0.318508,0.11370799999999999,1.64897,0.0631584,0.0907508,0.527933,0.50661,0.5000859999999999,0.5002850000000001,0.523656
0.0370261,0.17866400000000002,3191,10,1.02078,0.191083,2.8089999999999997,0.30945500000000004,0.124045,1.62178,0.0631584,0.09889810000000002,0.544932,0.444434,0.5000600000000001,0.500271,0.536284
0.039543199999999994,0.152393,3447,10,1.28714,0.228204,4.15433,0.263953,0.134383,2.3985,0.0631584,0.11058399999999999,0.545349,0.408342,0.5000399999999999,0.50025,0.549357
0.0431529,0.159716,3447,10,2.49498,0.25259699999999996,4.2139,0.276636,0.14472000000000002,2.43289,0.0631584,0.127947,0.9613659999999999,0.8109390000000001,0.499992,0.5003489999999999,0.608975
0.0443287,0.175456,3703,10,4.34375,0.308372,6.47574,0.303899,0.155057,3.7387699999999997,0.0631584,0.151275,0.392513,0.19400699999999999,0.500272,0.501416,0.579395
0.047477899999999996,0.174953,3959,10,3.00889,0.358869,8.033439999999999,0.303027,0.165394,4.6381,0.0631584,0.15748,0.514622,0.354848,0.500037,0.5002800000000001,0.590124
0.0515375,0.177084,4215,10,3.12997,0.391585,8.86347,0.306718,0.175731,5.117319999999999,0.0631584,0.174982,0.893183,0.806621,0.49953800000000004,0.500151,0.583002
0.0,0.740867,2406,100,6.44695,0.0528696,0.6584270000000001,0.128322,0.0125001,3.8014300000000003,0.0631584,0.0251252,0.663748,1.72012,0.500107,0.500305,0.412524
0.00583561,1.37595,2406,100,8.84295,0.099971,1.06369,0.238321,0.025000099999999997,6.14123,0.0631584,0.0518519,1.10246,2.4948799999999998,0.5001180000000001,0.500324,0.425806
0.0142483,2.1674900000000004,2679,100,34.6968,0.190493,3.65885,0.37542,0.0375002,21.1244,0.0631584,0.08869980000000001,2.77279,4.6963,0.500096,0.500301,0.43915299999999996
0.0248601,3.43024,2696,100,47.2178,0.298182,4.57749,0.594136,0.050000300000000004,26.4282,0.0631584,0.133907,3.9222,9.43417,0.50005,0.5002439999999999,0.45439300000000005
0.0316369,5.00173,2952,100,315.117,1.12154,26.6497,0.866325,0.06250030000000001,153.862,0.0631584,0.336045,2.50054,6.1692599999999995,0.500039,0.500239,0.469975
0.0312431,902.7639999999999,1644,100,20544.3,142.507,695.72,156.363,0.0750004,4016.74,0.0631584,108.35799999999999,695.183,388.64099999999996,0.5005569999999999,0.49882299999999996,0.644701
0.0,8.09072,2406,1000,81.7473,0.0630385,0.8747729999999999,0.14013499999999998,0.0125001,50.505,0.0631584,0.0295087,23.127,35.8909,0.500107,0.500305,0.412524
0.00691655,16.2309,2421,1000,110.81,0.141552,1.64514,0.28112800000000004,0.025000099999999997,94.9824,0.0631584,0.06966339999999999,27.9003,45.7345,0.5001140000000001,0.50032,0.425936
0.017616800000000002,30.8226,2696,1000,589.0830000000001,0.311223,5.727119999999999,0.533864,0.0375002,330.655,0.0631584,0.130497,55.2419,79.1133,0.500085,0.500289,0.43968999999999997
0.0278219,48.5469,2935,1000,1251.3,1.45014,33.8718,0.840858,0.050000300000000004,1955.59,0.0631584,0.392554,53.1843,116.412,0.500031,0.500228,0.45497600000000005
0.0321933,50428.5,2048,1000,3803300.0,1430.31,5425.9,873.448,0.06250030000000001,313264.0,0.0631584,1167.78,219487.0,265000.0,0.5004930000000001,0.497637,0.645354
0.0,0.000238503,1653,1,0.0150043,0.00154643,0.0130797,0.0130636,0.00440776,0.000238796,0.0631584,0.000497525,0.14213900000000002,0.00269833,0.5000819999999999,0.5002810000000001,0.404344
1.87524e-05,0.000436985,1653,1,0.0156519,0.00280607,0.0239646,0.0239352,0.00881553,0.000437522,0.0631584,0.000912365,0.126225,0.0019687999999999997,0.500096,0.500293,0.40878000000000003
4.45783e-05,0.000584552,1623,1,0.0155631,0.00382987,0.032061900000000004,0.032018,0.0132233,0.000585353,0.0631584,0.00127331,0.12701199999999999,0.00263056,0.500109,0.500308,0.41326199999999996
7.21144e-05,0.0007004,1623,1,0.016450799999999998,0.00464764,0.038415899999999996,0.0383634,0.017631099999999997,0.00070136,0.0631584,0.00157686,0.140253,0.00136892,0.5001180000000001,0.500322,0.417759
0.00010069299999999999,0.000794946,1623,1,0.0146118,0.00529601,0.04359280000000001,0.043542000000000004,0.0220388,0.0007958739999999999,0.0631584,0.00181987,0.13836400000000001,0.000730254,0.500124,0.500328,0.422237
0.000134361,0.000859533,1720,1,0.0115759,0.00579582,0.0471945,0.0470796,0.0264466,0.0008616289999999999,0.0631584,0.00200997,0.16137,0.0012741,0.500124,0.500332,0.426662
0.00017656,0.000882483,1720,1,0.0114377,0.00615295,0.04891040000000001,0.048336699999999996,0.0308543,0.000892957,0.0631584,0.00216073,0.13458499999999998,0.00141367,0.500123,0.500329,0.43103800000000003
0.000229021,0.0008812010000000001,1720,1,0.00987152,0.00637748,0.0493951,0.048266500000000004,0.0352621,0.000901806,0.0631584,0.00226936,0.118592,0.00150104,0.500125,0.500322,0.43536099999999994
0.00028214799999999997,0.0008716360000000001,1659,1,0.00975982,0.00643106,0.0494255,0.047742599999999996,0.0396699,0.0009023610000000001,0.0631584,0.00231116,0.11441400000000002,0.000281131,0.500117,0.500313,0.43973500000000004
0.000329019,0.0008285689999999999,1659,1,0.010364100000000001,0.00633513,0.0477799,0.0453837,0.0440776,0.000872317,0.0631584,0.00230613,0.113602,0.00112578,0.500107,0.500302,0.44413400000000003
0.00036625,0.00076183,1975,1,0.00995843,0.0061383,0.0448159,0.0417281,0.048485400000000005,0.000818203,0.0631584,0.00226647,0.11621600000000001,0.00227292,0.500096,0.500292,0.44853000000000004
0.00039706699999999997,0.0007022980000000001,1975,1,0.0101785,0.00595509,0.042815,0.0384673,0.0528932,0.0007816739999999999,0.0631584,0.00222562,0.13378199999999998,0.00167127,0.5000859999999999,0.500283,0.45292899999999997
0.000421712,0.000702959,2153,1,0.00942007,0.0057662,0.0411755,0.0385035,0.0573009,0.0007517410000000001,0.0631584,0.00218152,0.161467,0.00137932,0.50008,0.500278,0.457308
0.000440801,0.0006903110000000001,2153,1,0.009482899999999999,0.005554600000000001,0.0410005,0.0378108,0.0617087,0.0007485460000000001,0.0631584,0.0021334,0.139594,0.00031130700000000003,0.500084,0.500283,0.461689
0.000458142,0.0006559189999999999,2153,1,0.00931127,0.00532756,0.0393859,0.035927,0.0661165,0.000719068,0.0631584,0.00207538,0.14029,0.00111833,0.500096,0.500293,0.46606000000000003
0.000472159,0.0006024509999999999,2153,1,0.00837089,0.00503705,0.0358685,0.032998400000000004,0.0705242,0.0006548519999999999,0.0631584,0.00199198,0.125023,0.00221033,0.500112,0.500309,0.47046499999999997
0.000482413,0.000543131,1975,1,0.00771544,0.00473029,0.032707299999999995,0.029749200000000003,0.074932,0.000597137,0.0631584,0.00190135,0.125132,0.00221056,0.500124,0.50032,0.47492399999999996
0.00048946,0.000494704,2409,1,0.00623534,0.00442177,0.029510500000000002,0.027096699999999998,0.0793398,0.000538773,0.0631584,0.00181086,0.135421,0.00204971,0.500132,0.500333,0.479412
0.000496096,0.000439251,2406,1,0.00544299,0.0040934,0.027417900000000002,0.0240593,0.0837475,0.000500569,0.0631584,0.00170436,0.13965,0.00253835,0.5001359999999999,0.50034,0.48389499999999996
0.000503994,0.000380013,2951,1,0.00660223,0.00378388,0.026416200000000004,0.0208146,0.0881553,0.00048228,0.0631584,0.00159616,0.139274,0.00249958,0.500135,0.500344,0.488335
0.000515578,0.000367796,2951,1,0.00682059,0.00349848,0.0274796,0.0201455,0.092563,0.000501694,0.0631584,0.0014918,0.151411,0.00241112,0.500132,0.500342,0.49271000000000004
0.000533541,0.00035318800000000005,2936,1,0.00705059,0.00318555,0.028465300000000002,0.0193453,0.09697080000000001,0.000519691,0.0631584,0.00138284,0.125153,0.0029401,0.50013,0.5003340000000001,0.497047
0.000552136,0.00032076,2936,1,0.00893036,0.00279979,0.021634200000000003,0.017569099999999997,0.101379,0.000394975,0.0631584,0.00125276,0.11385999999999999,0.00413214,0.500124,0.500326,0.501413
0.000564356,0.000286151,2406,1,0.00798982,0.00244682,0.0195752,0.0156735,0.10578599999999999,0.000357385,0.0631584,0.00112999,0.11311700000000001,0.00429952,0.500112,0.500315,0.505829
0.000570269,0.000233785,2409,1,0.00915488,0.00207407,0.0171419,0.012805200000000003,0.110194,0.00031296,0.0631584,0.00100244,0.114396,0.00529423,0.500101,0.500304,0.510238
0.000570612,0.00022339599999999997,2409,1,0.0106623,0.00179094,0.015903200000000003,0.012236200000000001,0.114602,0.000290345,0.0631584,0.000900035,0.132083,0.00503448,0.500088,0.5002939999999999,0.514642
0.0005703430000000001,0.000211738,2409,1,0.00962437,0.00160005,0.015045900000000001,0.0115976,0.11900999999999999,0.000274692,0.0631584,0.000826165,0.160907,0.00420832,0.500077,0.5002850000000001,0.5190229999999999
0.000572358,0.000193004,2409,1,0.00805371,0.00149063,0.014711799999999999,0.010571500000000001,0.12341700000000001,0.00026859400000000004,0.0631584,0.000779152,0.139294,0.00341331,0.500074,0.500286,0.5233909999999999
0.000577602,0.000163829,2409,1,0.00681503,0.00138997,0.0137578,0.00897349,0.127825,0.000251177,0.0631584,0.0007357039999999999,0.139948,0.00336691,0.5000819999999999,0.500292,0.527759
0.000585479,0.00012089,2409,1,0.00693039,0.00126127,0.0106518,0.00662156,0.132233,0.000194471,0.0631584,0.0006822810000000001,0.125174,0.00420607,0.5000939999999999,0.500306,0.532141
0.000591839,0.000117467,2133,1,0.00795625,0.00115333,0.00841617,0.006434100000000001,0.136641,0.000153654,0.0631584,0.0006337690000000001,0.124597,0.00398066,0.500104,0.500316,0.5365810000000001
0.00059694,0.000105981,1959,1,0.00671218,0.00103167,0.00682894,0.00580493,0.141048,0.000124676,0.0631584,0.0005795759999999999,0.126183,0.0035922,0.50011,0.5003270000000001,0.54106
0.000602139,9.221620000000001e-05,2186,1,0.00701708,0.000948505,0.00659936,0.005051,0.145456,0.000120484,0.0631584,0.00053619,0.140701,0.00342692,0.500112,0.5003340000000001,0.545549
0.000607346,7.21278e-05,2186,1,0.00770526,0.0008949730000000001,0.00704383,0.00395069,0.149864,0.000128599,0.0631584,0.000505557,0.139211,0.00376511,0.50011,0.500337,0.55001
0.0006119890000000001,6.81285e-05,3207,1,0.00859123,0.0009086210000000001,0.00711806,0.00373164,0.154272,0.000129954,0.0631584,0.000495156,0.161048,0.00360464,0.500106,0.500337,0.5544060000000001
0.000617977,0.00010688,3207,1,0.00949829,0.0009847089999999998,0.00940881,0.00585421,0.15868,0.00017177700000000002,0.0631584,0.000502148,0.132876,0.00360711,0.500101,0.500329,0.558757
0.000625329,0.000141059,1400,1,0.00910206,0.0009184169999999999,0.00772629,0.00772629,0.16308699999999998,0.000141059,0.0631584,0.000469523,0.11431300000000001,0.00503384,0.5000939999999999,0.500321,0.5631010000000001
0.0006289490000000001,0.000178661,1656,1,0.00909718,0.000940191,0.00978588,0.00978588,0.167495,0.000178661,0.0631584,0.000456074,0.112627,0.00526607,0.5000819999999999,0.50031,0.567511
0.000629443,0.00020709099999999999,1656,1,0.00858319,0.000986395,0.0113431,0.0113431,0.171903,0.00020709099999999999,0.0631584,0.000450808,0.112772,0.00638815,0.5000680000000001,0.500297,0.571926
0.000627064,0.00022636900000000003,1656,1,0.0102,0.00102952,0.012399,0.012399,0.176311,0.00022636900000000003,0.0631584,0.000450508,0.12016900000000001,0.00569545,0.500053,0.5002850000000001,0.576331
0.000624497,0.000151921,3208,1,0.00939558,0.000998053,0.00972967,0.00832122,0.18071800000000002,0.000177635,0.0631584,0.000440158,0.147616,0.0047288,0.500039,0.500276,0.580721
0.000624678,0.000128453,3208,1,0.00773211,0.00099203,0.011417700000000001,0.00703584,0.185126,0.000208452,0.0631584,0.000429781,0.1393,0.00374535,0.500031,0.500271,0.585091
0.000626893,0.000127285,3208,1,0.00626382,0.000979125,0.0118685,0.00697182,0.18953399999999998,0.00021668400000000003,0.0631584,0.00041805,0.139572,0.00325796,0.500033,0.500276,0.589464
0.000630418,0.00010404299999999999,3208,1,0.00527429,0.0009048560000000001,0.010628700000000001,0.00569878,0.193942,0.000194048,0.0631584,0.000395695,0.14076,0.00391996,0.500043,0.5002850000000001,0.5938359999999999
0.000634449,9.43532e-05,3208,1,0.00620177,0.0008388569999999999,0.00837112,0.00516806,0.198349,0.00015283200000000002,0.0631584,0.000379355,0.12459400000000001,0.00395042,0.500054,0.5002949999999999,0.59826
0.000637059,9.168209999999999e-05,2187,1,0.00492744,0.00074014,0.00644962,0.00502175,0.202757,0.000117751,0.0631584,0.0003474,0.125722,0.00322389,0.5000600000000001,0.500307,0.602729
0.000640197,9.05222e-05,2187,1,0.00543854,0.0006871560000000001,0.00590044,0.00495822,0.20716500000000002,0.000107724,0.0631584,0.000327009,0.14111400000000002,0.00348331,0.500063,0.500316,0.607222
0.0006440980000000001,9.8614e-05,2443,1,0.00569672,0.000659188,0.00562503,0.00540144,0.211573,0.00010269600000000001,0.0631584,0.000314839,0.13936099999999998,0.00356051,0.500061,0.500318,0.611697
0.000647552,9.801530000000001e-05,1894,1,0.00667219,0.000644577,0.00537533,0.00536864,0.21598,9.81374e-05,0.0631584,0.000309539,0.161906,0.00341826,0.500055,0.50032,0.616116
0.00065151,0.00010276799999999999,3463,1,0.00685635,0.000692833,0.00678672,0.00562897,0.220388,0.000123905,0.0631584,0.000318585,0.134103,0.00302951,0.500049,0.500315,0.620479
0.000656317,9.988950000000001e-05,1656,1,0.00816671,0.000642397,0.0054713,0.0054713,0.224796,9.988950000000001e-05,0.0631584,0.00030335599999999996,0.115651,0.00438498,0.500046,0.500306,0.624812
0.000658023,0.000126119,1656,1,0.00830211,0.000669607,0.00690797,0.00690797,0.229204,0.000126119,0.0631584,0.000304583,0.11284100000000001,0.00493108,0.500034,0.500296,0.629203
0.000657228,0.00014642,1656,1,0.00815883,0.0006980819999999999,0.00801991,0.00801991,0.233612,0.00014642,0.0631584,0.000304836,0.112278,0.00583646,0.500019,0.500283,0.6336189999999999
0.000654348,0.00016122,1656,1,0.00838189,0.000723444,0.00883058,0.00883058,0.238019,0.00016122,0.0631584,0.000307293,0.11493699999999998,0.00585647,0.500004,0.500271,0.638023
0.0006506719999999999,0.00013586700000000002,1656,1,0.0081866,0.000706762,0.00744194,0.00744194,0.242427,0.00013586700000000002,0.0631584,0.000303057,0.133285,0.004673399999999999,0.499989,0.50026,0.642419
0.00064851,8.00818e-05,3464,1,0.00708502,0.00068902,0.00852624,0.00438636,0.246835,0.000155663,0.0631584,0.000297226,0.162002,0.00351986,0.499978,0.500253,0.6467930000000001
0.000648708,5.40003e-05,3464,1,0.00507419,0.000693033,0.00928527,0.00295778,0.251243,0.00016952099999999998,0.0631584,0.000295306,0.139483,0.00283821,0.49997600000000003,0.500255,0.651166
0.000650328,4.3289e-05,3464,1,0.00574845,0.0006668710000000001,0.00852469,0.00237109,0.25565,0.000155635,0.0631584,0.000289541,0.140326,0.00316578,0.499983,0.500262,0.655533
0.000652792,6.07532e-05,3464,1,0.00602031,0.0005990009999999999,0.00649674,0.00332767,0.260058,0.000118611,0.0631584,0.000276639,0.124927,0.00366056,0.49999399999999994,0.500275,0.659937
0.0006545030000000001,7.06337e-05,2427,1,0.00587436,0.000576201,0.00568755,0.00386886,0.264466,0.00010383799999999999,0.0631584,0.000272937,0.12498900000000002,0.00348474,0.500001,0.5002840000000001,0.664395
0.000655542,6.77973e-05,2427,1,0.00531802,0.000548312,0.00508206,0.00371349,0.268874,9.27832e-05,0.0631584,0.000268798,0.13529000000000002,0.00330347,0.500004,0.5002949999999999,0.668884
0.00065686,5.857729999999999e-05,2427,1,0.00486698,0.000541357,0.00441719,0.00320848,0.273281,8.06446e-05,0.0631584,0.000267464,0.13958099999999998,0.00348993,0.500004,0.5003,0.673369
0.000658316,4.25863e-05,3463,1,0.00565503,0.00055272,0.00517907,0.0023326,0.27768899999999996,9.45542e-05,0.0631584,0.000266444,0.139047,0.00341426,0.49999899999999997,0.500302,0.67781
0.000660488,3.46073e-05,3463,1,0.00639668,0.000619874,0.00831537,0.00189556,0.282097,0.000151814,0.0631584,0.000269049,0.151176,0.00314294,0.499992,0.500297,0.682188
0.0006642169999999999,3.38748e-05,3463,1,0.00635385,0.000687141,0.011048200000000001,0.00185544,0.286505,0.000201707,0.0631584,0.00027518,0.12517799999999998,0.00295212,0.499987,0.5002880000000001,0.686525
0.000668592,6.48019e-05,3719,1,0.00808406,0.0005994419999999999,0.00706438,0.00354943,0.290912,0.000128974,0.0631584,0.000264223,0.11358900000000001,0.00441274,0.49997700000000006,0.500279,0.6908920000000001
0.000669515,9.21888e-05,2933,1,0.00721525,0.000585218,0.00731116,0.0050495,0.29531999999999997,0.00013348,0.0631584,0.000261664,0.112653,0.00475668,0.499963,0.500267,0.695307
0.000667878,0.000113513,2168,1,0.00739835,0.00054,0.00621748,0.00621748,0.299728,0.000113513,0.0631584,0.000246325,0.113988,0.00557829,0.49994700000000003,0.500254,0.699713
0.0006643360000000001,9.20142e-05,1912,1,0.00805236,0.000494545,0.00503994,0.00503994,0.304136,9.20142e-05,0.0631584,0.00023542,0.13203,0.00481667,0.499931,0.500243,0.704114
0.000661663,4.02825e-05,3225,1,0.00736998,0.000494972,0.00618041,0.00220641,0.30854299999999996,0.000112836,0.0631584,0.00023857299999999998,0.160867,0.00386232,0.499917,0.500233,0.708496
0.000660885,5.6291999999999996e-05,3225,1,0.00522363,0.000556475,0.00767635,0.00308331,0.31295100000000003,0.000140147,0.0631584,0.000253397,0.13939000000000001,0.00291569,0.499911,0.500233,0.712865
0.000661482,7.22177e-05,3225,1,0.0055815,0.000608135,0.00846133,0.00395562,0.317359,0.000154479,0.0631584,0.000273765,0.140008,0.00280022,0.49991599999999997,0.500238,0.717236
0.000663196,8.45433e-05,3225,1,0.00601337,0.000570513,0.00698236,0.00463073,0.321767,0.000127477,0.0631584,0.00026839,0.125389,0.00370273,0.499925,0.500251,0.721621
0.0006642639999999999,9.22499e-05,3225,1,0.00613228,0.0005659290000000001,0.00596866,0.00505285,0.326175,0.00010897,0.0631584,0.000273089,0.12478399999999999,0.00347948,0.499933,0.50026,0.726064
0.000664567,8.99063e-05,3225,1,0.00544249,0.0005495259999999999,0.00541595,0.00492448,0.33058200000000004,9.8879e-05,0.0631584,0.00026861400000000003,0.126236,0.0031906,0.499936,0.500271,0.730545
0.000665198,7.93734e-05,3205,1,0.00460174,0.0005607419999999999,0.00480085,0.00434756,0.33499,8.76492e-05,0.0631584,0.000273598,0.140455,0.00312908,0.49993699999999996,0.500278,0.735036
0.0006662189999999999,6.07987e-05,3719,1,0.00562527,0.000569474,0.00536784,0.00333016,0.339398,9.80006e-05,0.0631584,0.00027558,0.138987,0.00349862,0.499932,0.500279,0.739498
0.0006678739999999999,3.5119e-05,3719,1,0.00628043,0.000622072,0.00837006,0.00192359,0.343806,0.000152812,0.0631584,0.000274695,0.16095299999999998,0.00317391,0.499925,0.500279,0.743895
0.000671383,3.18732e-05,3719,1,0.00732131,0.000717419,0.0109085,0.0017457999999999998,0.348213,0.00019915700000000002,0.0631584,0.00028435,0.132851,0.00304655,0.49991800000000003,0.500269,0.748247
0.000676382,4.74591e-05,3975,1,0.00761862,0.000595838,0.00710849,0.0025995000000000002,0.352621,0.00012978,0.0631584,0.000266726,0.11452000000000001,0.00437149,0.499911,0.500262,0.7525890000000001
0.000677717,8.226489999999999e-05,3189,1,0.00773192,0.000570534,0.00689397,0.00450594,0.357029,0.00012586299999999998,0.0631584,0.00026372200000000003,0.112652,0.00475255,0.499896,0.50025,0.756997
0.0006760669999999999,0.000106213,2424,1,0.00735378,0.00052681,0.00583826,0.00581764,0.361437,0.00010658899999999999,0.0631584,0.000247322,0.112979,0.0056876999999999995,0.49988,0.500236,0.761408
0.0006723689999999999,8.65449e-05,3481,1,0.00834961,0.000485034,0.00478784,0.00474037,0.365844,8.74117e-05,0.0631584,0.00023825,0.120512,0.00498474,0.499863,0.500224,0.765811
0.00066903,3.2864299999999996e-05,3481,1,0.00786518,0.000491874,0.00572295,0.00180009,0.370252,0.000104484,0.0631584,0.000242212,0.14745999999999998,0.00445129,0.49984700000000004,0.500215,0.7702
0.000667415,3.98549e-05,3481,1,0.00571373,0.000563563,0.00723032,0.00218299,0.37466,0.000132004,0.0631584,0.000262191,0.139494,0.0031083,0.499837,0.50021,0.774568
0.0006674280000000001,5.06036e-05,3481,1,0.00501037,0.000632775,0.00829954,0.00277174,0.37906799999999996,0.000151525,0.0631584,0.000285432,0.139666,0.00284399,0.499838,0.500214,0.778942
0.000668486,5.91689e-05,3433,1,0.00602467,0.000626532,0.00762401,0.00324089,0.383475,0.000139192,0.0631584,0.000287104,0.140765,0.00358331,0.49984700000000004,0.500223,0.783313
0.0006698510000000001,6.35651e-05,3433,1,0.00607665,0.0005929490000000001,0.006204100000000001,0.00348168,0.387883,0.00011326799999999999,0.0631584,0.000284453,0.12468900000000001,0.00366789,0.499857,0.500233,0.787738
0.000670355,6.32458e-05,3481,1,0.00507607,0.000553404,0.00549995,0.0034641999999999997,0.392291,0.00010041299999999999,0.0631584,0.000272992,0.125841,0.00294912,0.499862,0.5002439999999999,0.792208
0.000671139,5.53952e-05,3481,1,0.00507861,0.000563158,0.00516089,0.00303419,0.39669899999999997,9.42223e-05,0.0631584,0.000279927,0.14106,0.00332285,0.499863,0.500252,0.796701
0.000672171,4.26784e-05,3481,1,0.00541421,0.000565328,0.00472855,0.00233765,0.401107,8.632920000000001e-05,0.0631584,0.00028174,0.139317,0.00343855,0.49986,0.500254,0.801175
0.000673135,2.77936e-05,3975,1,0.00633863,0.000587473,0.00729431,0.00152235,0.405514,0.000133172,0.0631584,0.000275062,0.161913,0.00328732,0.499853,0.500256,0.8055939999999999
0.000675606,1.5639600000000002e-05,3975,1,0.00666627,0.000664807,0.0100009,0.0008566380000000001,0.409922,0.000182586,0.0631584,0.000275878,0.134122,0.00288572,0.499846,0.50025,0.8099569999999999
0.0,0.0147475,2422,10,0.17034100000000002,0.025419999999999998,0.314002,0.0807771,0.0103371,0.0573274,0.0631584,0.0113497,0.366734,0.316713,0.5001,0.5002979999999999,0.41032399999999997
0.00271461,0.0267191,2422,10,0.176807,0.0462769,0.535138,0.14635,0.0206742,0.09770010000000001,0.0631584,0.0220833,0.397332,0.344149,0.500121,0.500324,0.42106000000000005
0.00709876,0.0362805,2406,10,0.108885,0.0642982,0.671741,0.198721,0.031011400000000005,0.12264000000000001,0.0631584,0.0323592,0.402026,0.38559899999999997,0.5001180000000001,0.50032,0.43167799999999995
0.0118446,0.0426287,2695,10,0.17535499999999998,0.0922051,1.46214,0.233492,0.0413485,0.266942,0.0631584,0.0451772,0.457711,0.444251,0.5000979999999999,0.5002949999999999,0.442521
0.0175177,0.0501224,2696,10,0.257884,0.12272999999999999,1.8566099999999999,0.274538,0.0516856,0.338962,0.0631584,0.059206299999999996,0.48831099999999994,0.551281,0.5000640000000001,0.500254,0.454212
0.0234125,0.0580476,2679,10,0.31955100000000003,0.149574,2.07025,0.317947,0.0620227,0.37796599999999997,0.0631584,0.07192319999999999,0.519049,0.490716,0.500054,0.500251,0.465711
0.029175599999999996,0.0646029,2952,10,3.28275,0.23609699999999997,5.20696,0.35385300000000003,0.07235989999999999,0.950634,0.0631584,0.09508319999999999,0.627103,0.467796,0.500079,0.500279,0.477576
0.0349724,0.0688471,2952,10,2.21774,0.286931,5.7455300000000005,0.3771,0.082697,1.0489600000000001,0.0631584,0.114869,0.5763050000000001,0.389757,0.50007,0.500265,0.49010699999999996
0.036289800000000004,0.0703904,3208,10,8.78706,0.499143,11.8801,0.38555300000000003,0.0930341,2.1689599999999998,0.0631584,0.162329,0.5065029999999999,0.317236,0.5000819999999999,0.5002800000000001,0.503095
0.0298004,0.073959,3720,10,5.0599099999999995,0.703584,16.9504,0.405099,0.103371,3.09463,0.0631584,0.239977,0.7777310000000001,0.636473,0.49964,0.500062,0.6249600000000001
0.020976599999999998,0.07991260000000001,3960,10,6.47584,0.69058,12.9856,0.437709,0.11370799999999999,2.37078,0.0631584,0.26068600000000003,0.794705,0.643397,0.49980399999999997,0.50083,0.612499
0.0,0.299088,2406,100,6.89202,0.0806313,1.27777,0.163821,0.0125001,2.33283,0.0631584,0.033182199999999995,0.622931,1.53854,0.500107,0.500305,0.412524
0.00844328,0.645351,2406,100,10.3486,0.15603499999999998,2.13369,0.353481,0.025000099999999997,3.8954699999999995,0.0631584,0.07141180000000001,1.1738600000000001,2.49951,0.500115,0.500321,0.42619700000000005
0.0208054,2.02792,2696,100,158.31,0.7653449999999999,17.5844,1.11076,0.0375002,32.1039,0.0631584,0.204094,7.2880899999999995,9.39521,0.500077,0.5002800000000001,0.440507
0.0472236,1.48702,4488,100,182.81900000000002,0.8305379999999999,17.7662,0.814495,0.050000300000000004,32.4358,0.0631584,0.350961,0.531043,0.6564,0.5000100000000001,0.49963599999999997,0.664027
0.0454583,1.11589,4743,100,1096.76,1.30358,51.4231,0.611215,0.06250030000000001,93.8831,0.0631584,0.42234799999999995,1.81378,2.80626,0.500494,0.500171,0.656561
0.05187959999999999,0.860022,4743,100,905.568,1.74193,88.7047,0.47106400000000004,0.0750004,161.94799999999998,0.0631584,0.489292,0.641178,0.990542,0.500478,0.499471,0.6500199999999999
0.0482628,0.982851,4743,100,2764.7,2.14185,126.314,0.538342,0.08750039999999999,230.612,0.0631584,0.530319,1.78643,1.8187900000000001,0.501165,0.499738,0.6424949999999999
0.0508653,1.06802,4743,100,3926.87,2.5526400000000002,132.059,0.584994,0.10000099999999999,241.101,0.0631584,0.593463,0.000204585,0.036331999999999996,0.500577,0.499879,0.63497
0.0,3.42485,2406,1000,90.8731,0.10521300000000001,2.01632,0.187591,0.0125001,36.812,0.0631584,0.0416899,23.3219,34.4603,0.500107,0.500305,0.412524
0.0100983,8.245569999999999,2421,1000,137.28799999999998,0.22707800000000003,2.51704,0.451639,0.025000099999999997,45.9536,0.0631584,0.100347,29.1064,46.6565,0.500108,0.500314,0.426439
0.0248484,34.5013,2952,1000,2889.97,1.6906599999999998,32.7873,1.8897599999999999,0.0375002,598.599,0.0631584,0.427071,134.686,151.246,0.500061,0.500261,0.44149099999999997
0.152145,9696.78,1189,1000,892402.0,325.585,1821.89,531.127,0.050000300000000004,33262.2,0.0631584,243.327,23624.7,17994.2,0.5021220000000001,0.497771,0.644933
0.0,7.96655e-05,1653,1,0.014965299999999999,0.00162347,0.0138154,0.013798500000000002,0.00440776,7.97634e-05,0.0631584,0.000517765,0.14214000000000002,0.00263015,0.5000819999999999,0.5002810000000001,0.404344
1.97697e-05,0.00014952,1653,1,0.015614700000000002,0.00300644,0.025929400000000005,0.0258976,0.00881553,0.000149703,0.0631584,0.000965334,0.12621500000000002,0.00189902,0.500096,0.500293,0.40878000000000003
4.73359e-05,0.00020412599999999998,1623,1,0.015451099999999999,0.00418041,0.0354042,0.0353557,0.0132233,0.000204406,0.0631584,0.00136778,0.12703599999999998,0.00260363,0.500109,0.500308,0.41326199999999996
7.67327e-05,0.000249584,1623,1,0.0163998,0.00516202,0.043288599999999997,0.0432293,0.017631099999999997,0.000249926,0.0631584,0.00171755,0.140231,0.00127496,0.5001180000000001,0.500322,0.417759
0.00010715799999999999,0.000288144,1623,1,0.014473699999999999,0.00597838,0.0499612,0.049908,0.0220388,0.000288451,0.0631584,0.00200893,0.13838699999999998,0.000669103,0.500124,0.500328,0.42223599999999994
0.00014311399999999999,0.000316503,1704,1,0.0114009,0.00663565,0.0548528,0.05482000000000001,0.0264466,0.000316692,0.0631584,0.00224437,0.161349,0.00118023,0.500124,0.500332,0.42666099999999996
0.000188503,0.000329774,1704,1,0.011154,0.00713412,0.057152800000000004,0.057118600000000005,0.0308543,0.000329972,0.0631584,0.00243686,0.134537,0.00131149,0.500123,0.500329,0.431036
0.000245359,0.00033311,1720,1,0.00996039,0.00745828,0.0584082,0.057696300000000006,0.0352621,0.00033722,0.0631584,0.00257489,0.118278,0.00106405,0.500125,0.500322,0.435359
0.000301692,0.000330819,1720,1,0.00949079,0.00760467,0.058878,0.0572996,0.0396699,0.000339932,0.0631584,0.00264615,0.114356,5.429469999999999e-07,0.500117,0.500314,0.439734
0.000350541,0.000315897,1720,1,0.00988938,0.00756742,0.057258699999999996,0.0547149,0.0440776,0.000330583,0.0631584,0.00266119,0.113522,0.00150298,0.500107,0.5003029999999999,0.44413400000000003
0.000387456,0.000291695,1720,1,0.00948352,0.00739944,0.05393730000000001,0.0505232,0.048485400000000005,0.000311407,0.0631584,0.00263397,0.11608299999999999,0.00267224,0.500096,0.500293,0.448531
0.00041598300000000003,0.000268448,2201,1,0.00952643,0.00721579,0.051699300000000004,0.0464966,0.0528932,0.000298486,0.0631584,0.00259628,0.133641,0.00221269,0.5000859999999999,0.5002840000000001,0.45293100000000003
0.00043611800000000004,0.000269398,2201,1,0.008484700000000001,0.00701416,0.05149680000000001,0.0466611,0.0573009,0.000297317,0.0631584,0.00255022,0.16150499999999998,0.00187892,0.50008,0.500279,0.457309
0.00044903699999999995,0.000264733,2153,1,0.008396299999999999,0.00676905,0.0513373,0.0458531,0.0617087,0.000296396,0.0631584,0.00249329,0.139432,0.00111944,0.500085,0.5002840000000001,0.461689
0.00045909099999999996,0.000251619,2153,1,0.00873894,0.00649013,0.049602,0.043581800000000004,0.0661165,0.000286377,0.0631584,0.00242101,0.1402,0.00194367,0.500097,0.5002949999999999,0.466058
0.00046443,0.00023082400000000002,2153,1,0.00740878,0.00612459,0.045623500000000004,0.03998,0.0705242,0.000263407,0.0631584,0.0023166999999999997,0.124827,0.00299057,0.500112,0.50031,0.470462
0.00046487199999999996,0.000206203,2153,1,0.00766436,0.00573182,0.0416427,0.0357155,0.074932,0.00024042400000000001,0.0631584,0.00220092,0.12492400000000001,0.00303085,0.500125,0.500322,0.474919
0.000461127,0.00018428700000000002,2153,1,0.00578618,0.00532942,0.03766459999999999,0.031919499999999996,0.0793398,0.00021745599999999999,0.0631584,0.00208045,0.135522,0.00275242,0.500132,0.5003340000000001,0.47940600000000005
0.00045638300000000004,0.000163113,2153,1,0.00646628,0.00489649,0.03314280000000001,0.028252099999999995,0.0837475,0.00019135,0.0631584,0.00193997,0.13985699999999998,0.00312455,0.500135,0.500341,0.483889
0.00045250199999999997,0.000146015,2936,1,0.00803134,0.00447826,0.031964,0.0252905,0.0881553,0.00018454400000000003,0.0631584,0.00179643,0.139444,0.00312332,0.5001329999999999,0.5003449999999999,0.48832700000000007
0.000452871,0.000139856,2935,1,0.00956245,0.00408763,0.0324537,0.0242237,0.092563,0.000187372,0.0631584,0.00165926,0.15138,0.00321936,0.50013,0.500342,0.4927
0.00046080800000000005,0.000130536,2951,1,0.0105552,0.00358817,0.0252459,0.0226095,0.09697080000000001,0.000145757,0.0631584,0.00150046,0.124079,0.00462671,0.500128,0.5003340000000001,0.49703800000000004
0.000468512,0.000112955,2406,1,0.0107183,0.00311495,0.022380599999999997,0.0195644,0.101379,0.000129215,0.0631584,0.00134747,0.11344000000000001,0.00521431,0.500121,0.500326,0.5014069999999999
0.000470615,0.000102869,2406,1,0.00955347,0.00270706,0.020413900000000002,0.0178174,0.10578599999999999,0.00011786,0.0631584,0.00120687,0.113185,0.00485763,0.500108,0.500314,0.505827
0.00046919400000000003,9.704680000000001e-05,2409,1,0.012554899999999999,0.0023182,0.017205,0.016809,0.110194,9.93328e-05,0.0631584,0.00106685,0.114452,0.0059325,0.500096,0.5003029999999999,0.510239
0.000466787,9.15782e-05,2168,1,0.0133285,0.00204809,0.0158618,0.0158618,0.114602,9.15782e-05,0.0631584,0.000965933,0.132171,0.00584907,0.5000819999999999,0.500292,0.5146430000000001
0.00046760199999999996,8.51306e-05,2184,1,0.011901100000000001,0.00188663,0.014745099999999999,0.014745099999999999,0.11900999999999999,8.51306e-05,0.0631584,0.000900101,0.160911,0.00549607,0.500071,0.500283,0.519022
0.00047060099999999996,7.884689999999999e-05,2184,1,0.011179600000000001,0.00182905,0.0136567,0.0136567,0.12341700000000001,7.884689999999999e-05,0.0631584,0.0008607939999999999,0.138945,0.00477038,0.500067,0.500283,0.5233869999999999
0.00047420199999999996,7.38138e-05,2133,1,0.0101562,0.00177698,0.013475799999999998,0.012784899999999998,0.127825,7.78022e-05,0.0631584,0.000822453,0.139638,0.00450417,0.500073,0.5002880000000001,0.527752
0.000478323,6.88919e-05,2133,1,0.0101818,0.00171538,0.0141262,0.0119324,0.132233,8.15575e-05,0.0631584,0.000779375,0.124998,0.00502764,0.500085,0.500301,0.532133
0.00048147,6.69238e-05,1914,1,0.0103432,0.00167391,0.013675799999999998,0.011591500000000001,0.136641,7.89571e-05,0.0631584,0.0007463680000000001,0.12445999999999999,0.00475648,0.5000939999999999,0.500309,0.53657
0.000483609,6.0068900000000004e-05,2170,1,0.00873677,0.00160434,0.014050799999999999,0.0104042,0.141048,8.11224e-05,0.0631584,0.0007088610000000001,0.126116,0.00423638,0.500099,0.500319,0.541048
0.00048794,5.43251e-05,2186,1,0.00874258,0.00157418,0.015805200000000002,0.00940938,0.145456,9.12511e-05,0.0631584,0.00068257,0.14088699999999998,0.00375529,0.5001,0.500324,0.545536
0.000495297,5.6533800000000004e-05,2186,1,0.00902525,0.00157611,0.0161519,0.00979194,0.149864,9.3253e-05,0.0631584,0.000669633,0.139282,0.00418098,0.500096,0.500325,0.549996
0.000503313,6.54861e-05,2215,1,0.00998615,0.00160224,0.0160257,0.0113425,0.154272,9.25242e-05,0.0631584,0.0006657589999999999,0.16101,0.0042694,0.500091,0.500324,0.554391
0.0005121619999999999,7.44571e-05,2215,1,0.0107072,0.00166301,0.0159439,0.0128963,0.15868,9.20519e-05,0.0631584,0.0006796710000000001,0.132727,0.00410279,0.500085,0.500314,0.558742
0.000521117,7.8198e-05,2215,1,0.00972615,0.00168665,0.014825799999999998,0.013544299999999999,0.16308699999999998,8.55968e-05,0.0631584,0.0006768789999999999,0.114044,0.00553346,0.500077,0.500305,0.563088
0.000526384,9.00507e-05,1400,1,0.00927022,0.00173353,0.0155972,0.0155972,0.167495,9.00507e-05,0.0631584,0.000684525,0.11246500000000001,0.00572464,0.500063,0.500293,0.567499
0.000527696,9.81952e-05,1400,1,0.00897204,0.00180731,0.0170079,0.0170079,0.171903,9.81952e-05,0.0631584,0.00069297,0.112526,0.006839699999999999,0.5000479999999999,0.500279,0.571915
0.000526819,0.00010369999999999999,1656,1,0.010884999999999999,0.00185551,0.0179614,0.0179614,0.176311,0.00010369999999999999,0.0631584,0.00069652,0.12000799999999999,0.00600377,0.5000319999999999,0.500266,0.5763199999999999
0.000526047,8.96506e-05,1894,1,0.0098665,0.00181044,0.015547299999999998,0.015527899999999999,0.18071800000000002,8.976229999999999e-05,0.0631584,0.000682926,0.147506,0.00502784,0.500017,0.500255,0.5807100000000001
0.000529241,8.69286e-05,3207,1,0.00783857,0.00174828,0.0168357,0.0150565,0.185126,9.72007e-05,0.0631584,0.0006622830000000001,0.13927799999999999,0.00388737,0.500007,0.5002489999999999,0.585079
0.000535371,8.53133e-05,3207,1,0.0062633,0.00167043,0.016656599999999997,0.0147767,0.18953399999999998,9.6167e-05,0.0631584,0.000636779,0.139491,0.00341557,0.500008,0.500252,0.5894510000000001
0.000543461,7.53273e-05,3208,1,0.00565528,0.0015485999999999998,0.0150471,0.0130471,0.193942,8.68745e-05,0.0631584,0.000604094,0.1406,0.00411763,0.500016,0.50026,0.593823
0.00055215,6.87073e-05,3208,1,0.0059096,0.00144581,0.0124425,0.0119005,0.198349,7.18365e-05,0.0631584,0.000577527,0.124608,0.00393534,0.500026,0.500269,0.598247
0.000559961,6.36255e-05,1894,1,0.00552475,0.00130682,0.011034,0.011020299999999998,0.202757,6.37048e-05,0.0631584,0.000532909,0.12574000000000002,0.00315952,0.50003,0.500279,0.6027170000000001
0.0005691180000000001,6.0368e-05,1894,1,0.00535887,0.00119961,0.0104691,0.010456100000000001,0.20716500000000002,6.04433e-05,0.0631584,0.000499464,0.141075,0.00341663,0.5000319999999999,0.500287,0.60721
0.000579309,5.5727e-05,1894,1,0.00547093,0.00111676,0.00966423,0.009652200000000001,0.211573,5.57964e-05,0.0631584,0.000476668,0.139227,0.00360072,0.500029,0.5002880000000001,0.611685
0.0005888019999999999,5.2428199999999994e-05,1894,1,0.00624551,0.00102931,0.00909215,0.00908083,0.21598,5.24935e-05,0.0631584,0.00044976099999999997,0.1618,0.00341794,0.5000220000000001,0.500289,0.616104
0.000597436,5.05916e-05,1894,1,0.0061773999999999996,0.000985889,0.00877365,0.00876273,0.220388,5.06546e-05,0.0631584,0.000438626,0.133989,0.00299392,0.5000140000000001,0.500283,0.620468
0.000605774,4.5617399999999995e-05,1894,1,0.00789292,0.0009223780000000001,0.00791102,0.00790117,0.224796,4.5674200000000004e-05,0.0631584,0.000415526,0.115632,0.0042813999999999994,0.500009,0.500272,0.624801
0.0006107069999999999,4.21695e-05,1912,1,0.00801684,0.000918592,0.00730398,0.00730398,0.229204,4.21695e-05,0.0631584,0.00041246,0.112757,0.00487734,0.499996,0.500261,0.629192
0.000612094,4.7886700000000004e-05,1912,1,0.00777374,0.0009131289999999999,0.00829422,0.00829422,0.233612,4.7886700000000004e-05,0.0631584,0.00040394199999999996,0.112178,0.00575988,0.499979,0.500247,0.633608
0.000611433,5.13236e-05,1912,1,0.00761799,0.000906123,0.00888951,0.00888951,0.238019,5.13236e-05,0.0631584,0.000396996,0.114901,0.00571577,0.499963,0.5002340000000001,0.638011
0.00060969,4.3068900000000004e-05,2150,1,0.00759257,0.0008620489999999999,0.00829136,0.00745975,0.242427,4.78702e-05,0.0631584,0.00038250800000000005,0.13314700000000002,0.00464361,0.499946,0.500221,0.642407
0.0006094319999999999,2.55486e-05,3207,1,0.00650324,0.000827021,0.00846202,0.00442515,0.246835,4.88555e-05,0.0631584,0.000370995,0.161867,0.00344373,0.499934,0.500213,0.646781
0.000611364,2.11383e-05,3464,1,0.00513813,0.0008200760000000001,0.00878287,0.00366127,0.251243,5.07079e-05,0.0631584,0.000364115,0.139503,0.0026379999999999997,0.499931,0.500214,0.651155
0.000615007,1.86976e-05,2969,1,0.006217800000000001,0.000810599,0.00903097,0.00323852,0.25565,5.21403e-05,0.0631584,0.000362533,0.14030399999999998,0.00300318,0.499936,0.50022,0.655521
0.0006195209999999999,2.5175300000000003e-05,2969,1,0.00602239,0.0007518280000000001,0.00822922,0.0043605,0.260058,4.75114e-05,0.0631584,0.000350518,0.12493599999999999,0.00350178,0.499946,0.500232,0.659925
0.00062341,2.9952199999999998e-05,2969,1,0.00582586,0.00073239,0.00772135,0.00518787,0.264466,4.45792e-05,0.0631584,0.00035033,0.125031,0.00328949,0.499953,0.50024,0.664383
0.000626332,3.0346199999999998e-05,2969,1,0.00571025,0.0007288419999999999,0.00760758,0.00525612,0.268874,4.39224e-05,0.0631584,0.000351574,0.13527899999999998,0.00316872,0.49995500000000004,0.50025,0.668872
0.0006294569999999999,2.85889e-05,2969,1,0.00512351,0.000741859,0.00719382,0.00495175,0.273281,4.1533500000000005e-05,0.0631584,0.000355845,0.139508,0.00342258,0.499953,0.500254,0.6733560000000001
0.000632024,2.38515e-05,2969,1,0.00578602,0.000767485,0.00702363,0.00413121,0.27768899999999996,4.0551e-05,0.0631584,0.00036002699999999996,0.139015,0.00329967,0.49994700000000003,0.500254,0.677798
0.000635523,1.73555e-05,3463,1,0.00611818,0.000835546,0.0100411,0.00300606,0.282097,5.79725e-05,0.0631584,0.00036433,0.15116300000000002,0.00300907,0.499938,0.5002489999999999,0.682176
0.00064101,1.3386600000000002e-05,3719,1,0.00609729,0.0009114489999999999,0.0133732,0.00231863,0.286505,7.72099e-05,0.0631584,0.00037011300000000004,0.125194,0.00280366,0.499931,0.500238,0.686513
0.000647404,1.3308699999999998e-05,3719,1,0.00779927,0.0008376319999999999,0.00997434,0.00230514,0.290912,5.7586899999999996e-05,0.0631584,0.000359589,0.113621,0.00424419,0.499921,0.500229,0.69088
0.000650082,2.34561e-05,2933,1,0.00697894,0.0008146410000000001,0.00964097,0.00406273,0.29531999999999997,5.5662100000000004e-05,0.0631584,0.00035738800000000004,0.112627,0.004712600000000001,0.49990500000000004,0.500215,0.695295
0.00064941,3.22396e-05,3225,1,0.00745669,0.0007331169999999999,0.00824506,0.00558406,0.299728,4.76028e-05,0.0631584,0.000336669,0.11398900000000001,0.00548783,0.49988699999999997,0.500201,0.699701
0.000646153,2.62515e-05,3225,1,0.00774741,0.000667367,0.00897029,0.0045468999999999996,0.304136,5.179e-05,0.0631584,0.000317136,0.132008,0.004775,0.49986899999999995,0.500188,0.704102
0.000643463,1.5721600000000002e-05,3225,1,0.00742244,0.000663391,0.010217299999999999,0.00272306,0.30854299999999996,5.8989399999999995e-05,0.0631584,0.00031447,0.160685,0.00399296,0.499854,0.5001770000000001,0.708483
0.000642221,2.25882e-05,3225,1,0.00519464,0.000724362,0.01179,0.0039124,0.31295100000000003,6.806979999999999e-05,0.0631584,0.000328522,0.139293,0.0029910999999999996,0.49984700000000004,0.5001760000000001,0.712852
0.000642482,2.80004e-05,3225,1,0.00563499,0.0007861589999999999,0.0125929,0.00484982,0.317359,7.27051e-05,0.0631584,0.00035067,0.140004,0.00278641,0.49985,0.5001800000000001,0.717222
0.000644277,3.23275e-05,3225,1,0.006121,0.000757335,0.0110031,0.005599300000000001,0.321767,6.35264e-05,0.0631584,0.000346008,0.125373,0.00373388,0.49985799999999997,0.5001909999999999,0.721607
0.000645669,3.40343e-05,3225,1,0.00636822,0.000745042,0.00977089,0.00589492,0.326175,5.64122e-05,0.0631584,0.000347766,0.12475499999999999,0.00353499,0.49986499999999995,0.500199,0.72605
0.000646134,3.38203e-05,3225,1,0.005208,0.00073056,0.00894898,0.00585785,0.33058200000000004,5.16669e-05,0.0631584,0.000343635,0.12626600000000002,0.0031811,0.499867,0.500208,0.730531
0.000647249,3.07852e-05,3225,1,0.00469255,0.0007394169999999999,0.00743539,0.00533216,0.33499,4.29282e-05,0.0631584,0.000350181,0.14041800000000002,0.00321695,0.499866,0.500214,0.735021
0.0006486209999999999,2.47259e-05,3225,1,0.00577568,0.00074863,0.00695386,0.00428265,0.339398,4.01481e-05,0.0631584,0.00035269800000000003,0.138965,0.00355144,0.49986,0.500214,0.739482
0.000650919,1.5781900000000002e-05,3719,1,0.00645649,0.00079748,0.00983784,0.0027335000000000003,0.343806,5.67988e-05,0.0631584,0.000353621,0.160943,0.00322675,0.49985100000000005,0.500212,0.743879
0.000655403,9.16702e-06,3975,1,0.00749944,0.000891993,0.0127608,0.00158777,0.348213,7.367470000000001e-05,0.0631584,0.00036352,0.132888,0.00305936,0.499842,0.500201,0.7482310000000001
0.0006617289999999999,1.5340999999999998e-05,3975,1,0.00766545,0.00077598,0.00922096,0.00265715,0.352621,5.3237200000000006e-05,0.0631584,0.000345804,0.114499,0.00442654,0.499834,0.500192,0.752574
0.0006642789999999999,2.86006e-05,3189,1,0.00776472,0.0007390319999999999,0.00811269,0.00495378,0.357029,4.6838599999999996e-05,0.0631584,0.000342766,0.11261900000000001,0.00483259,0.499817,0.500179,0.7569819999999999
0.000663172,3.61443e-05,3189,1,0.00759125,0.0006853,0.00667252,0.00626038,0.361437,3.85238e-05,0.0631584,0.000324095,0.11290399999999999,0.00578513,0.499799,0.500164,0.761394
0.000659607,3.14365e-05,3481,1,0.00864812,0.0006387830000000001,0.00682453,0.00544496,0.365844,3.94014e-05,0.0631584,0.000312901,0.120499,0.00504972,0.49978100000000003,0.500151,0.7657970000000001
0.000656079,1.43508e-05,3481,1,0.00828285,0.000637952,0.00778689,0.00248564,0.370252,4.4957600000000005e-05,0.0631584,0.000314559,0.147504,0.00448639,0.499763,0.500139,0.770185
0.000654517,1.17598e-05,3481,1,0.00615357,0.0007087189999999999,0.00933146,0.00203686,0.37466,5.38752e-05,0.0631584,0.000333287,0.139406,0.00327505,0.499751,0.500134,0.774552
0.000654897,1.5068599999999998e-05,3481,1,0.00500001,0.000786409,0.0104189,0.00260996,0.37906799999999996,6.01537e-05,0.0631584,0.00035830000000000004,0.139572,0.00300841,0.49975,0.5001359999999999,0.778925
0.00065659,1.8193499999999998e-05,3433,1,0.00592828,0.000787225,0.0093591,0.00315122,0.383475,5.403479999999999e-05,0.0631584,0.00036134199999999996,0.140731,0.00367975,0.499758,0.500143,0.783296
0.0006586319999999999,1.9926300000000003e-05,3481,1,0.00616393,0.000751351,0.00792615,0.00345133,0.387883,4.57616e-05,0.0631584,0.000358684,0.124653,0.00377634,0.499767,0.500152,0.787721
0.0006599660000000001,2.05397e-05,3481,1,0.00508456,0.00070218,0.00717966,0.00355758,0.392291,4.14518e-05,0.0631584,0.00034437800000000006,0.12580999999999998,0.00305875,0.49977,0.500161,0.792191
0.0006617939999999999,1.85452e-05,3481,1,0.00527539,0.000700894,0.00669742,0.00321213,0.39669899999999997,3.86676e-05,0.0631584,0.000347055,0.141051,0.00340762,0.49977,0.5001680000000001,0.796683
0.0006639939999999999,1.48204e-05,3481,1,0.00564117,0.000700989,0.00612807,0.00256696,0.401107,3.53804e-05,0.0631584,0.00034946699999999995,0.13925,0.00357607,0.49976499999999996,0.500169,0.8011560000000001
0.000665852,1.0084400000000001e-05,3975,1,0.00656354,0.0007159180000000001,0.00733455,0.00174666,0.405514,4.2346000000000004e-05,0.0631584,0.000344625,0.161874,0.00341556,0.49975699999999995,0.500169,0.805575
0.0006693480000000001,6.6141e-06,3975,1,0.00692283,0.000787265,0.010432799999999999,0.0011455999999999999,0.409922,6.02337e-05,0.0631584,0.000346291,0.134062,0.00303263,0.49974799999999997,0.500161,0.809938
0.0,0.00499306,2422,10,0.164974,0.0277517,0.358916,0.0864824,0.0103371,0.020722,0.0631584,0.0119634,0.36381199999999997,0.31119,0.5001,0.5002979999999999,0.41032399999999997
0.00303887,0.00911411,2422,10,0.170789,0.05167130000000001,0.629911,0.157861,0.0206742,0.0363679,0.0631584,0.0236694,0.394387,0.33805999999999997,0.500121,0.500324,0.42109399999999997
0.00814826,0.012630500000000001,2406,10,0.137183,0.0728961,0.8081229999999999,0.218766,0.031011400000000005,0.046657,0.0631584,0.0351861,0.401037,0.381671,0.5001180000000001,0.500319,0.43177200000000004
0.0137715,0.0150828,2696,10,0.5209779999999999,0.10991300000000001,1.9223700000000001,0.26124200000000003,0.0413485,0.11098800000000002,0.0631584,0.05056359999999999,0.477596,0.46363000000000004,0.500096,0.5002939999999999,0.44276099999999996
0.0206685,0.017553799999999998,2696,10,0.642652,0.152354,2.58888,0.30404200000000003,0.0516856,0.14946900000000002,0.0631584,0.068023,0.513424,0.600838,0.500063,0.500251,0.454692
0.027812,0.0205061,2695,10,0.578363,0.18970599999999999,2.97967,0.355177,0.0620227,0.172031,0.0631584,0.08382289999999999,0.524315,0.50554,0.50005,0.500246,0.466372
0.03332569999999999,0.0229674,2952,10,7.6896,0.376171,9.108419999999999,0.397807,0.07235989999999999,0.525875,0.0631584,0.124108,0.7392850000000001,0.46546000000000004,0.500075,0.500278,0.478734
0.0347653,0.024697900000000002,3208,10,9.03027,0.655705,15.6677,0.42778,0.082697,0.904575,0.0631584,0.191708,0.444966,0.255653,0.5000560000000001,0.500263,0.491237
0.029221299999999995,0.0253829,3720,10,8.42477,0.743768,19.2565,0.439644,0.0930341,1.11178,0.0631584,0.23902199999999998,0.66623,0.529884,0.499514,0.49985799999999997,0.6355810000000001
0.014014700000000001,0.026480700000000003,3464,10,11.4419,0.672504,16.5407,0.45866,0.103371,0.9549770000000001,0.0631584,0.249927,0.661207,0.511364,0.500433,0.499558,0.632753
0.0,0.100355,2406,100,7.4624,0.101923,1.73197,0.173821,0.0125001,0.9999530000000001,0.0631584,0.0387082,0.667196,1.5205600000000001,0.500107,0.500305,0.412524
0.00972069,0.249946,2406,100,11.5707,0.180828,2.52724,0.43291899999999994,0.025000099999999997,1.4591,0.0631584,0.07815939999999999,1.18226,2.4816700000000003,0.500113,0.500319,0.42642299999999994
0.02301,0.930177,2696,100,272.3,1.3436700000000001,28.7839,1.61112,0.0375002,16.6184,0.0631584,0.325894,10.0199,11.4113,0.500073,0.500275,0.441213
0.113876,0.770374,4744,100,605.053,1.7397900000000002,45.6882,1.33433,0.050000300000000004,26.3781,0.0631584,0.515927,0.557375,1.38656,0.5011369999999999,0.49896,0.655125
0.162949,0.397192,4744,100,1652.27,2.08604,112.992,0.6879569999999999,0.06250030000000001,65.2359,0.0631584,0.5773229999999999,3.72621,5.91474,0.5017050000000001,0.500602,0.6521140000000001
0.20793499999999998,0.31422100000000003,4744,100,3394.55,2.5608400000000002,149.713,0.544247,0.0750004,86.4368,0.0631584,0.638691,3.3118300000000005,3.32349,0.499472,0.501631,0.647111
0.0,1.2799399999999999,2406,1000,103.73,0.134515,2.56705,0.221691,0.0125001,14.8209,0.0631584,0.0499224,24.1975,34.812,0.500107,0.500305,0.412524
0.011415600000000001,3.713,2407,1000,164.13099999999997,0.219559,2.6219900000000003,0.643111,0.025000099999999997,15.1381,0.0631584,0.09668560000000001,27.7871,46.2027,0.500102,0.500311,0.426659
0.025075,16.3575,2952,1000,4898.72,2.66075,52.0742,2.8332,0.0375002,300.651,0.0631584,0.648288,175.729,176.773,0.500075,0.500286,0.441515
0.502421,253.078,3124,1000,140633.0,130.25799999999998,1312.54,43.8343,0.050000300000000004,7577.97,0.0631584,93.0831,945.9810000000001,382.154,0.513591,0.49834399999999995,0.5836600000000001
0.0,0.0,1653,1,0.0149455,0.00166208,0.0141863,0.014168799999999999,0.00440776,0.0,0.0631584,0.000527806,0.14214000000000002,0.00259594,0.5000819999999999,0.5002810000000001,0.404344
2.02793e-05,0.0,1653,1,0.0155953,0.00310912,0.026945499999999997,0.026912400000000003,0.00881553,0.0,0.0631584,0.000992089,0.126209,0.00186181,0.500096,0.500293,0.40878000000000003
4.8725100000000006e-05,0.0,1623,1,0.015436700000000001,0.00436474,0.0371728,0.0371219,0.0132233,0.0,0.0631584,0.00141657,0.127029,0.00256657,0.500109,0.500308,0.41326199999999996
7.90854e-05,0.0,1623,1,0.0163648,0.00543872,0.0459232,0.0458603,0.017631099999999997,0.0,0.0631584,0.00179186,0.140236,0.00123987,0.5001180000000001,0.500322,0.417759
0.00011044100000000001,0.0,1623,1,0.014423400000000001,0.00634866,0.0534798,0.0534065,0.0220388,0.0,0.0631584,0.0021087,0.138348,0.00057421,0.500124,0.500328,0.42223599999999994
0.000147357,0.0,1704,1,0.011290000000000001,0.00709639,0.059114599999999996,0.0590793,0.0264466,0.0,0.0631584,0.00236922,0.161429,0.00119233,0.500124,0.500332,0.42666000000000004
0.00019388,0.0,1704,1,0.010984200000000001,0.00768506,0.062022400000000005,0.06198530000000001,0.0308543,0.0,0.0631584,0.00258696,0.134487,0.00119839,0.500123,0.500329,0.43103500000000006
0.00025263900000000003,0.0,1720,1,0.0098181,0.00808672,0.06344119999999999,0.0629796,0.0352621,0.0,0.0631584,0.00274691,0.118216,0.000943704,0.500125,0.500322,0.43535799999999997
0.000310177,0.0,1720,1,0.00935802,0.00829733,0.0642311,0.0628227,0.0396699,0.0,0.0631584,0.00283678,0.114318,0.00018309400000000002,0.500117,0.500314,0.439733
0.00035920300000000005,0.0,1720,1,0.00969146,0.00830666,0.06277490000000001,0.0602466,0.0440776,0.0,0.0631584,0.00286555,0.11348,0.00174027,0.500107,0.5003029999999999,0.44413400000000003
0.000394853,0.0,1659,1,0.00915222,0.00816953,0.059480399999999996,0.055885199999999996,0.048485400000000005,0.0,0.0631584,0.00284822,0.116006,0.00292152,0.500097,0.500293,0.448532
0.00042077,0.0,2201,1,0.00915895,0.00798876,0.05792869999999999,0.051542,0.0528932,0.0,0.0631584,0.00281154,0.133469,0.00262429,0.500087,0.5002840000000001,0.45293199999999995
0.00043618199999999997,0.0,2201,1,0.00843388,0.00779226,0.058149400000000004,0.051642499999999994,0.0573009,0.0,0.0631584,0.0027667,0.16154300000000002,0.00213596,0.500081,0.500279,0.45731000000000005
0.000443227,0.0,2153,1,0.00856984,0.0075399,0.0580388,0.0508728,0.0617087,0.0,0.0631584,0.00270656,0.139345,0.00161167,0.500085,0.5002850000000001,0.461689
0.00044670800000000003,0.0,2153,1,0.00855968,0.00724015,0.056369100000000005,0.048472900000000006,0.0661165,0.0,0.0631584,0.00262696,0.14011700000000002,0.00245282,0.5000979999999999,0.5002949999999999,0.46605699999999994
0.000444445,0.0,2153,1,0.00779036,0.00684056,0.052236199999999997,0.0445601,0.0705242,0.0,0.0631584,0.00251192,0.12471900000000001,0.00342942,0.500113,0.50031,0.47046000000000004
0.000436446,0.0,2153,1,0.00831438,0.00640726,0.0479599,0.0398434,0.074932,0.0,0.0631584,0.00238312,0.12481099999999999,0.00347671,0.5001260000000001,0.500322,0.474916
0.00042348900000000004,0.0,2153,1,0.00758921,0.00596066,0.04360069999999999,0.0351746,0.0793398,0.0,0.0631584,0.00224683,0.135561,0.00313264,0.500132,0.5003340000000001,0.47940299999999997
0.000409113,0.0,2153,1,0.00844672,0.00547496,0.038657,0.0321158,0.0837475,0.0,0.0631584,0.00208654,0.139971,0.00342223,0.500135,0.50034,0.483885
0.00039526,0.0,2936,1,0.00936952,0.00500215,0.036076699999999996,0.0317943,0.0881553,0.0,0.0631584,0.00192361,0.139593,0.0033696,0.5001329999999999,0.500344,0.48832299999999995
0.00038618800000000004,0.0,2936,1,0.0111521,0.00455078,0.0361314,0.0315669,0.092563,0.0,0.0631584,0.00176467,0.151283,0.00369425,0.50013,0.500341,0.492695
0.00038594,0.0,2184,1,0.0134806,0.00397875,0.0303465,0.0303465,0.09697080000000001,0.0,0.0631584,0.00158206,0.12374500000000001,0.00536636,0.500127,0.500332,0.49703400000000003
0.000386208,0.0,2184,1,0.012155,0.00346298,0.0292519,0.0292519,0.101379,0.0,0.0631584,0.00141482,0.113278,0.00580916,0.50012,0.500324,0.501404
0.00038235300000000004,0.0,2184,1,0.011238600000000001,0.00303913,0.0281421,0.0281421,0.10578599999999999,0.0,0.0631584,0.00126671,0.11318800000000001,0.00525891,0.500107,0.500312,0.505827
0.00037762,0.0,2184,1,0.014763499999999999,0.00267379,0.0272509,0.0272509,0.110194,0.0,0.0631584,0.00113252,0.11438599999999999,0.00663122,0.500095,0.5003,0.510241
0.00037442800000000005,0.0,2184,1,0.0153483,0.00245341,0.0263053,0.0263053,0.114602,0.0,0.0631584,0.00104628,0.131974,0.00683659,0.500081,0.500289,0.514646
0.000372551,0.0,2184,1,0.013699700000000002,0.00235118,0.0251514,0.0251514,0.11900999999999999,0.0,0.0631584,0.00098789,0.160878,0.00630214,0.5000680000000001,0.500279,0.5190229999999999
0.000370139,0.0,2184,1,0.013301200000000001,0.0023420000000000003,0.023909299999999998,0.023909299999999998,0.12341700000000001,0.0,0.0631584,0.000954408,0.138926,0.00535155,0.5000640000000001,0.500278,0.523386
0.00036845800000000006,0.0,2184,1,0.011885,0.00233966,0.0228103,0.0228103,0.127825,0.0,0.0631584,0.000928132,0.139344,0.00541247,0.500069,0.500282,0.527749
0.00036882699999999996,0.0,2184,1,0.0115101,0.0023375,0.0217489,0.0217489,0.132233,0.0,0.0631584,0.000905094,0.124952,0.00546188,0.500079,0.5002939999999999,0.532129
0.00037050900000000004,0.0,2170,1,0.0116534,0.00234619,0.0206694,0.020646,0.136641,0.0,0.0631584,0.000892958,0.124378,0.00519327,0.500088,0.500302,0.536566
0.00037266199999999995,0.0,2170,1,0.00986738,0.00231281,0.0215993,0.0192048,0.141048,0.0,0.0631584,0.000869348,0.12608,0.00456153,0.500092,0.50031,0.541043
0.000378729,0.0,2186,1,0.00964391,0.00230814,0.023470500000000002,0.017731200000000003,0.145456,0.0,0.0631584,0.00085642,0.140957,0.00395909,0.500092,0.500315,0.545531
0.00038929199999999996,0.0,2186,1,0.00951292,0.00232321,0.0238708,0.0162715,0.149864,0.0,0.0631584,0.00085593,0.139284,0.00442837,0.5000859999999999,0.500315,0.549991
0.00040132599999999997,0.0,2186,1,0.0104464,0.00233748,0.023468799999999998,0.0171825,0.154272,0.0,0.0631584,0.000857162,0.160943,0.004715,0.50008,0.500312,0.554385
0.00041358,0.0,2215,1,0.0109583,0.00236877,0.022992099999999998,0.0187049,0.15868,0.0,0.0631584,0.000867905,0.132657,0.00440786,0.5000720000000001,0.500302,0.558736
0.000425609,0.0,2215,1,0.01029,0.00239947,0.021465,0.017515400000000004,0.16308699999999998,0.0,0.0631584,0.0008844230000000001,0.113854,0.00585612,0.5000640000000001,0.500292,0.563084
0.00043457099999999997,0.0,2215,1,0.00965114,0.00242665,0.0201085,0.019280900000000004,0.167495,0.0,0.0631584,0.0008950539999999999,0.11228900000000001,0.00614493,0.500049,0.500279,0.567495
0.000439886,0.0,1400,1,0.00923041,0.0024817,0.0205468,0.0205468,0.171903,0.0,0.0631584,0.000906711,0.112408,0.00710379,0.5000319999999999,0.500264,0.571912
0.00044374599999999996,0.0,1400,1,0.011199899999999999,0.00251816,0.021305200000000003,0.021305200000000003,0.176311,0.0,0.0631584,0.000912631,0.119823,0.00633366,0.500015,0.50025,0.576318
0.000447864,0.0,1894,1,0.0100869,0.0024473000000000003,0.021149900000000003,0.0211236,0.18071800000000002,0.0,0.0631584,0.000893679,0.14740899999999998,0.00527619,0.49999899999999997,0.500238,0.580707
0.000457105,0.0,3207,1,0.00785324,0.00233726,0.020944099999999997,0.020465900000000002,0.185126,0.0,0.0631584,0.000861538,0.139309,0.00386085,0.499988,0.500232,0.585076
0.000470385,0.0,3207,1,0.00619869,0.00220806,0.020713099999999998,0.019940400000000004,0.18953399999999998,0.0,0.0631584,0.000822646,0.139512,0.00333902,0.499987,0.5002340000000001,0.589449
0.000486111,0.0,3207,1,0.00539619,0.00204189,0.018752500000000002,0.0178193,0.193942,0.0,0.0631584,0.0007765080000000001,0.140653,0.00394444,0.49999399999999994,0.5002409999999999,0.593821
0.000503255,0.0,1894,1,0.00569266,0.00189817,0.016207,0.0161869,0.198349,0.0,0.0631584,0.000738147,0.124626,0.0038269,0.5000020000000001,0.50025,0.598246
0.000519587,0.0,1894,1,0.00594611,0.00172251,0.014787100000000001,0.014768700000000001,0.202757,0.0,0.0631584,0.000681983,0.12571300000000002,0.00306698,0.5000060000000001,0.500259,0.602716
0.000536892,0.0,1894,1,0.00548845,0.00156743,0.013267500000000002,0.013250999999999999,0.20716500000000002,0.0,0.0631584,0.000635105,0.141006,0.00331687,0.500007,0.500266,0.607209
0.000555379,0.0,1894,1,0.005370300000000001,0.00144152,0.012000499999999999,0.0119856,0.211573,0.0,0.0631584,0.000601096,0.13913599999999998,0.00355495,0.5000020000000001,0.500267,0.611684
0.0005723880000000001,0.0,1894,1,0.00600252,0.00131151,0.0109685,0.010954799999999999,0.21598,0.0,0.0631584,0.000561816,0.161619,0.00345105,0.49999399999999994,0.500267,0.616104
0.000586967,0.0,1894,1,0.00576585,0.00121649,0.0101516,0.010139,0.220388,0.0,0.0631584,0.0005348519999999999,0.133931,0.00290925,0.499986,0.50026,0.620468
0.000600276,0.0,1894,1,0.00784233,0.00114076,0.00879236,0.00878142,0.224796,0.0,0.0631584,0.000508525,0.115659,0.00413871,0.49998000000000004,0.5002479999999999,0.624803
0.00060972,0.0,2678,1,0.00777799,0.00112278,0.00802995,0.00650167,0.229204,0.0,0.0631584,0.000505499,0.112759,0.00475556,0.49996599999999997,0.500237,0.629193
0.00061515,0.0,2150,1,0.00791124,0.00109493,0.00811256,0.00733099,0.233612,0.0,0.0631584,0.000494756,0.112159,0.00570982,0.49994799999999995,0.500222,0.63361
0.000618853,0.0,2150,1,0.00762295,0.00106446,0.00873046,0.00782866,0.238019,0.0,0.0631584,0.00048446,0.114936,0.00559456,0.49993000000000004,0.500208,0.638013
0.0006217169999999999,0.0,3447,1,0.00701505,0.00101017,0.0084,0.00639227,0.242427,0.0,0.0631584,0.00046685300000000004,0.13311800000000001,0.00456885,0.49991199999999997,0.500195,0.642409
0.0006255880000000001,0.0,3447,1,0.00601876,0.00098416,0.00895857,0.00418213,0.246835,0.0,0.0631584,0.000454405,0.161826,0.00332317,0.49989799999999995,0.500186,0.646783
0.000631113,0.0,2969,1,0.00582661,0.000987171,0.0107197,0.00405176,0.251243,0.0,0.0631584,0.000449215,0.139531,0.00246369,0.49989399999999995,0.500186,0.6511560000000001
0.000637832,0.0,2969,1,0.00690968,0.00100546,0.0123642,0.00481942,0.25565,0.0,0.0631584,0.00045314199999999997,0.140326,0.00282914,0.499899,0.5001909999999999,0.655523
0.000645325,0.0,2969,1,0.00627804,0.000976066,0.0118574,0.00571908,0.260058,0.0,0.0631584,0.00044693,0.12494200000000001,0.00338752,0.499908,0.500202,0.659926
0.00065207,0.0,2969,1,0.00586354,0.000975278,0.0115029,0.00656938,0.264466,0.0,0.0631584,0.000449785,0.12507100000000002,0.00316208,0.499913,0.50021,0.664384
0.000657695,0.0,2969,1,0.00589923,0.00100084,0.011471799999999999,0.00663401,0.268874,0.0,0.0631584,0.000460104,0.135261,0.00313317,0.499914,0.500219,0.6688729999999999
0.0006630239999999999,0.0,2969,1,0.00522463,0.00102934,0.010977200000000001,0.00621519,0.273281,0.0,0.0631584,0.000469991,0.139505,0.00336399,0.499911,0.500222,0.673357
0.000667117,0.0,2969,1,0.0060209,0.00106691,0.0106991,0.00533398,0.27768899999999996,0.0,0.0631584,0.000478836,0.13902,0.00321996,0.499904,0.500222,0.677798
0.000671921,0.0,3463,1,0.00615244,0.00113635,0.011745700000000001,0.00429449,0.282097,0.0,0.0631584,0.000487804,0.15118199999999998,0.00292419,0.49989399999999995,0.500216,0.682176
0.000679127,0.0,3719,1,0.00611621,0.00121428,0.0155474,0.00395314,0.286505,0.0,0.0631584,0.000497226,0.12523199999999998,0.00273844,0.49988599999999994,0.500204,0.6865140000000001
0.000687738,0.0,3719,1,0.00765042,0.00115215,0.0124854,0.0041272,0.290912,0.0,0.0631584,0.00048501800000000004,0.11364400000000001,0.00420386,0.499874,0.5001939999999999,0.690882
0.0006926219999999999,0.0,3225,1,0.00747955,0.00112326,0.0117921,0.00447806,0.29531999999999997,0.0,0.0631584,0.000479385,0.11257,0.00480124,0.499857,0.5001800000000001,0.695296
0.000693077,0.0,3225,1,0.00745591,0.0010193,0.0123623,0.00544628,0.299728,0.0,0.0631584,0.000453781,0.113999,0.00549959,0.499838,0.500165,0.699703
0.0006901569999999999,0.0,3225,1,0.00774608,0.000940655,0.012993600000000001,0.00440995,0.304136,0.0,0.0631584,0.000430008,0.13201400000000002,0.0048116999999999995,0.49981800000000004,0.500151,0.704104
0.000687699,0.0,3225,1,0.00744845,0.000923344,0.014206700000000001,0.00399611,0.30854299999999996,0.0,0.0631584,0.000420787,0.160685,0.00404508,0.499802,0.5001399999999999,0.708484
0.0006864410000000001,0.0,3225,1,0.00534918,0.00095949,0.0157068,0.00418791,0.31295100000000003,0.0,0.0631584,0.00042907599999999997,0.13936600000000002,0.00298211,0.49979300000000004,0.5001369999999999,0.712852
0.000686741,0.0,3225,1,0.00547798,0.00100944,0.0164558,0.00507586,0.317359,0.0,0.0631584,0.00044777699999999995,0.140041,0.00281421,0.49979399999999996,0.5001399999999999,0.717221
0.000688955,0.0,3225,1,0.00622587,0.00097796,0.0146668,0.00580976,0.321767,0.0,0.0631584,0.00044147699999999996,0.125317,0.00388578,0.499801,0.500151,0.721605
0.000690599,0.0,3225,1,0.00644851,0.000952991,0.013147200000000001,0.00594823,0.326175,0.0,0.0631584,0.00043954199999999996,0.124776,0.00360405,0.49980600000000003,0.500158,0.7260489999999999
0.0006916889999999999,0.0,3225,1,0.00539358,0.000928138,0.0119646,0.00585287,0.33058200000000004,0.0,0.0631584,0.000432395,0.126249,0.00330214,0.49980699999999995,0.500167,0.730528
0.000693402,0.0,3225,1,0.00495835,0.0009307860000000001,0.0107663,0.00533219,0.33499,0.0,0.0631584,0.000436818,0.14043699999999998,0.0033387,0.49980399999999997,0.5001720000000001,0.7350180000000001
0.0006956760000000001,0.0,3225,1,0.00598434,0.000933028,0.00980325,0.00424788,0.339398,0.0,0.0631584,0.000437573,0.138984,0.00364659,0.49979700000000005,0.5001720000000001,0.739478
0.0006990960000000001,0.0,3975,1,0.00669412,0.0009750910000000001,0.0112227,0.00265702,0.343806,0.0,0.0631584,0.000439105,0.160941,0.00334793,0.499787,0.500169,0.7438739999999999
0.0007049760000000001,0.0,3975,1,0.00782171,0.0010629,0.014428,0.00248727,0.348213,0.0,0.0631584,0.00044821,0.132797,0.00326311,0.499776,0.500157,0.7482270000000001
0.0007129780000000001,0.0,3975,1,0.00790397,0.000951055,0.0106481,0.00329673,0.352621,0.0,0.0631584,0.00043106,0.114442,0.00456731,0.499766,0.500147,0.752571
0.0007170560000000001,0.0,3208,1,0.00798397,0.00090968,0.00912326,0.00580349,0.357029,0.0,0.0631584,0.00042666199999999996,0.112606,0.00495364,0.499749,0.5001329999999999,0.756979
0.0007171,0.0,3208,1,0.00775534,0.000860937,0.00913756,0.00725029,0.361437,0.0,0.0631584,0.000410094,0.112908,0.00589919,0.499729,0.5001180000000001,0.761391
0.000714004,0.0,3208,1,0.00919022,0.0008175000000000001,0.00922185,0.006562999999999999,0.365844,0.0,0.0631584,0.000399806,0.120511,0.00514105,0.499709,0.500104,0.765794
0.0007109610000000001,0.0,3208,1,0.00877493,0.000812241,0.00931747,0.00355545,0.370252,0.0,0.0631584,0.00040031,0.14755,0.00457293,0.49968999999999997,0.500091,0.770181
0.000710283,0.0,3481,1,0.00671728,0.0008698930000000001,0.010157600000000001,0.00170405,0.37466,0.0,0.0631584,0.000415149,0.139422,0.00337375,0.499676,0.500085,0.7745479999999999
0.00071193,0.0,3481,1,0.00548229,0.0009348960000000001,0.0113219,0.00207717,0.37906799999999996,0.0,0.0631584,0.000435534,0.139645,0.00303212,0.49967399999999995,0.500087,0.77892
0.000715108,0.0,3433,1,0.00588316,0.000936159,0.010273200000000001,0.00265486,0.383475,0.0,0.0631584,0.00043891,0.140649,0.00388017,0.49968,0.500093,0.7832899999999999
0.000718788,0.0,3208,1,0.00625,0.0009027089999999999,0.009546899999999999,0.00302249,0.387883,0.0,0.0631584,0.000436423,0.124645,0.00388499,0.499687,0.500101,0.7877149999999999
0.00072194,0.0,3208,1,0.00522873,0.00084983,0.00952265,0.00323124,0.392291,0.0,0.0631584,0.000420997,0.125756,0.00320787,0.49968900000000005,0.500109,0.792184
0.000725785,0.0,3208,1,0.00552382,0.000843307,0.00947776,0.00297136,0.39669899999999997,0.0,0.0631584,0.00042137699999999996,0.141013,0.00355406,0.499687,0.500116,0.796675
0.000730063,0.0,3208,1,0.00566712,0.000841442,0.00930395,0.00237967,0.401107,0.0,0.0631584,0.000423068,0.139267,0.00364435,0.49968100000000004,0.500116,0.801148
0.0007337730000000001,0.0,3208,1,0.00664272,0.0008493089999999999,0.00898805,0.00161234,0.405514,0.0,0.0631584,0.000419243,0.161881,0.00351412,0.499671,0.500115,0.805566
0.000739191,0.0,4231,1,0.0069673999999999995,0.000909317,0.0102335,0.00152718,0.409922,0.0,0.0631584,0.00042267,0.13405899999999998,0.00316027,0.49966000000000005,0.500107,0.809929
0.0,0.0,2422,10,0.162153,0.029088599999999996,0.385437,0.089142,0.0103371,0.0,0.0631584,0.0123056,0.362358,0.308031,0.5001,0.5002979999999999,0.41032399999999997
0.00321572,0.0,2422,10,0.167909,0.0548597,0.686501,0.16398900000000002,0.0206742,0.0,0.0631584,0.0245709,0.392502,0.33379699999999995,0.500121,0.500324,0.42111499999999996
0.00874012,0.0,2406,10,0.152962,0.0780806,0.8908280000000001,0.230017,0.031011400000000005,0.0,0.0631584,0.0368191,0.400658,0.37906799999999996,0.5001180000000001,0.500319,0.431828
0.0148679,0.0,2696,10,0.743052,0.12118399999999999,2.2219700000000002,0.277264,0.0413485,0.0,0.0631584,0.0537375,0.49011899999999997,0.472469,0.500095,0.500292,0.442905
0.0224521,0.0,2696,10,0.9193959999999999,0.170957,3.1273299999999997,0.3219,0.0516856,0.0,0.0631584,0.0730206,0.525462,0.632033,0.500062,0.50025,0.45497299999999996
0.030176599999999998,0.0,2952,10,0.847794,0.239467,4.637569999999999,0.378404,0.0620227,0.0,0.0631584,0.094106,0.5124920000000001,0.49315,0.500052,0.5002449999999999,0.466768
0.035287400000000003,0.0,2952,10,8.56376,0.465238,11.7153,0.425752,0.07235989999999999,0.0,0.0631584,0.141051,0.705593,0.41464300000000004,0.500061,0.500264,0.479195
0.0316577,0.0,3464,10,6.45646,0.753214,20.6368,0.457725,0.082697,0.0,0.0631584,0.23643000000000003,0.767285,0.629728,0.50032,0.49929300000000004,0.63974
0.0212624,0.0,3447,10,3.97539,0.6717850000000001,13.9863,0.48804200000000003,0.0930341,0.0,0.0631584,0.253313,0.614916,0.47573999999999994,0.499125,0.500912,0.630706
0.00835271,0.0,3703,10,6.43445,0.6845899999999999,13.7638,0.50425,0.103371,0.0,0.0631584,0.278578,0.688844,0.544922,0.500286,0.5001979999999999,0.626494
0.0,0.0,2407,100,8.76716,0.11565299999999999,1.8568,0.188547,0.0125001,0.0,0.0631584,0.0422465,0.720853,1.5386799999999998,0.500107,0.500305,0.412524
0.0104744,0.0,2407,100,12.8456,0.186683,2.7995900000000002,0.52089,0.025000099999999997,0.0,0.0631584,0.0775197,1.0673,2.43181,0.500111,0.500318,0.42653800000000003
0.0236327,0.0,2696,100,352.92699999999996,1.7099900000000001,35.6739,1.94166,0.0375002,0.0,0.0631584,0.404999,11.4213,12.3089,0.500087,0.500292,0.44133500000000003
0.185515,0.0,4712,100,1032.27,2.256,54.7129,1.6643400000000002,0.050000300000000004,0.0,0.0631584,0.592212,0.8417040000000001,1.01746,0.502171,0.498064,0.639171
0.245608,0.0,4728,100,1688.5,3.2192,138.64600000000002,0.9431129999999999,0.06250030000000001,0.0,0.0631584,0.728059,1.8297700000000001,4.28463,0.502336,0.498172,0.623184
0.0,0.0,2406,1000,117.184,0.144789,2.47465,0.26665700000000003,0.0125001,0.0,0.0631584,0.053719100000000006,23.872,34.4074,0.500107,0.500305,0.412524
0.012383400000000001,0.0,2133,1000,183.639,0.255648,4.63434,0.8502540000000001,0.025000099999999997,0.0,0.0631584,0.10603499999999999,26.2592,45.1806,0.500105,0.500316,0.426725
0.027520599999999996,0.0,2935,1000,5849.13,3.1347400000000003,59.3642,3.2562599999999997,0.0375002,0.0,0.0631584,0.774196,196.662,187.657,0.500116,0.5003340000000001,0.44155900000000003
0.7438,0.0,3960,1000,68067.2,5.92215,203.58700000000002,1.79607,0.050000300000000004,0.0,0.0631584,1.5777,71.6679,177.47099999999998,0.497409,0.503656,0.564616
0.0,0.000131655,9619,1,0.00844085,0.000221495,0.00240392,0.00228033,0.00155838,0.00013879,0.0315792,6.76086e-05,0.056517,0.00067658,0.500097,0.500297,0.401616
5.95463e-07,0.000209172,9619,1,0.0084771,0.00040138099999999997,0.00373701,0.00362296,0.00311676,0.000215756,0.0315792,0.000125771,0.056569100000000004,0.000573014,0.500097,0.500297,0.403171
1.19053e-06,0.000304454,12624,1,0.0078922,0.0005478459999999999,0.005273300000000001,0.005273300000000001,0.00467514,0.000304454,0.0315792,0.000175395,0.05177040000000001,0.00061166,0.500097,0.500297,0.404731
1.5731200000000002e-06,0.000389892,12624,1,0.00803939,0.0006717,0.00675313,0.00675313,0.00623352,0.000389892,0.0315792,0.000218552,0.054795500000000004,0.000612049,0.5000979999999999,0.5002979999999999,0.406292
1.7031599999999998e-06,0.00046177699999999997,13647,1,0.00864578,0.0007743689999999999,0.00799822,0.00799822,0.0077919,0.00046177699999999997,0.0315792,0.000255532,0.0548451,0.000671453,0.5000979999999999,0.5002989999999999,0.407854
1.60529e-06,0.000526921,13647,1,0.00901879,0.00086677,0.00912654,0.00912654,0.00935028,0.000526921,0.0315792,0.000289512,0.054997500000000005,0.0006630280000000001,0.500099,0.5003,0.40941700000000003
1.38505e-06,0.00058137,13647,1,0.00795664,0.000952465,0.0100696,0.0100696,0.0109087,0.00058137,0.0315792,0.000321503,0.051510900000000005,0.00045930099999999996,0.5001,0.500301,0.41098100000000004
1.1770000000000001e-06,0.000627238,13647,1,0.00784383,0.0010283,0.0108641,0.0108641,0.012467,0.000627238,0.0315792,0.000350435,0.05538969999999999,0.000289097,0.500102,0.5003029999999999,0.412545
1.07293e-06,0.000663486,13647,1,0.00810542,0.0010933,0.0114919,0.0114919,0.014025399999999999,0.000663486,0.0315792,0.00037658699999999995,0.05545459999999999,0.000307115,0.500103,0.500304,0.414108
1.14566e-06,0.0006732239999999999,13647,1,0.0075469,0.00114714,0.0116606,0.0116606,0.0155838,0.0006732239999999999,0.0315792,0.000399813,0.052200699999999996,0.00048975,0.500104,0.500304,0.41566499999999995
1.3920199999999999e-06,0.0006903580000000001,13648,1,0.00693188,0.00118709,0.0119574,0.0119574,0.0171422,0.0006903580000000001,0.0315792,0.00041877900000000004,0.050908800000000004,0.000509729,0.500104,0.500304,0.417224
1.4947899999999998e-06,0.000710432,13648,1,0.00629156,0.00121893,0.0123051,0.0123051,0.018700599999999998,0.000710432,0.0315792,0.000434565,0.058312300000000004,0.000426732,0.500104,0.500304,0.418781
1.41123e-06,0.0007234839999999999,13648,1,0.00571104,0.0012424,0.0125311,0.0125311,0.020258900000000003,0.0007234839999999999,0.0315792,0.00044726699999999994,0.0575832,0.00030687,0.500104,0.500304,0.420336
1.18882e-06,0.0007231160000000001,13999,1,0.00528358,0.0012500999999999999,0.012524700000000001,0.012524700000000001,0.0218173,0.0007231160000000001,0.0315792,0.000455173,0.0570737,0.000325524,0.500104,0.5003029999999999,0.42189
8.02527e-07,0.0007235910000000001,13999,1,0.00493932,0.0012475,0.012532999999999999,0.012532999999999999,0.0233757,0.0007235910000000001,0.0315792,0.00045932300000000003,0.056841499999999996,0.00047436099999999997,0.500103,0.5003029999999999,0.423446
2.90937e-07,0.000714708,13999,1,0.00518136,0.00124178,0.0123791,0.0123791,0.024934099999999997,0.000714708,0.0315792,0.00046217599999999996,0.06062130000000001,0.000485735,0.500102,0.500302,0.42500299999999996
2.80843e-07,0.000697809,14000,1,0.0056119,0.00123206,0.012086399999999999,0.012086399999999999,0.026492500000000002,0.000697809,0.0315792,0.00046332800000000005,0.0603379,0.000413835,0.5001,0.500301,0.426562
7.75676e-07,0.000677599,14000,1,0.00574932,0.00122151,0.0117364,0.0117364,0.028050799999999997,0.000677599,0.0315792,0.00046408699999999996,0.0606106,0.000517374,0.5001,0.500301,0.42812
1.02822e-06,0.000629255,14000,1,0.00497484,0.00120279,0.010898999999999999,0.010898999999999999,0.0296092,0.000629255,0.0315792,0.000462006,0.0568308,0.000494024,0.500099,0.5003,0.42967700000000003
1.0049e-06,0.0005673119999999999,19983,1,0.00515781,0.00117921,0.010696299999999999,0.00982613,0.0311676,0.0006175519999999999,0.0315792,0.00045825900000000003,0.057035800000000005,0.000707108,0.500099,0.5003,0.43123100000000003
7.317910000000001e-07,0.000538221,19983,1,0.00518608,0.00115519,0.00935041,0.00932227,0.032726,0.000539846,0.0315792,0.00045363699999999995,0.0578979,0.000817025,0.5000979999999999,0.5002979999999999,0.432784
5.21582e-07,0.000517677,13999,1,0.00502302,0.00113061,0.00896644,0.00896644,0.0342844,0.000517677,0.0315792,0.000447901,0.0580317,0.000802219,0.5000979999999999,0.5002979999999999,0.434338
5.022780000000001e-07,0.0005232559999999999,13999,1,0.00415307,0.00110081,0.00906306,0.00906306,0.0358427,0.0005232559999999999,0.0315792,0.000440065,0.0503404,0.000770049,0.5000979999999999,0.5002979999999999,0.43589799999999995
6.89395e-07,0.000527947,14031,1,0.00374674,0.00106633,0.00915723,0.00914431,0.0374011,0.000528693,0.0315792,0.000430208,0.0520899,0.0008150789999999999,0.500099,0.5002979999999999,0.43745900000000004
1.05622e-06,0.000519695,13615,1,0.00365877,0.00102749,0.00900177,0.00900138,0.0389595,0.0005197169999999999,0.0315792,0.00041851800000000005,0.05522899999999999,0.0008144039999999999,0.500099,0.5002989999999999,0.439021
1.5154e-06,0.000519548,13615,1,0.00443775,0.000990915,0.00906571,0.00899883,0.0405179,0.000523409,0.0315792,0.00040722400000000003,0.055206899999999996,0.000882722,0.5001,0.5003,0.44058400000000003
1.9668e-06,0.00051292,13814,1,0.00370223,0.0009610630000000001,0.00898823,0.00888404,0.042076300000000004,0.000518936,0.0315792,0.000397767,0.051625599999999994,0.0007105880000000001,0.500101,0.500302,0.44214799999999993
2.32739e-06,0.0004998790000000001,14639,1,0.0033836,0.000935938,0.00889773,0.00865816,0.0436346,0.000513711,0.0315792,0.00038948300000000004,0.055443200000000005,0.000585725,0.500102,0.5003029999999999,0.443713
2.49683e-06,0.00049038,14639,1,0.00350075,0.00091229,0.00877307,0.00849364,0.045193000000000004,0.000506513,0.0315792,0.00038195,0.0554649,0.000505535,0.500104,0.500304,0.44527700000000003
2.4134400000000003e-06,0.00046782,14639,1,0.00425888,0.000889467,0.00834076,0.00810288,0.0467514,0.00048155400000000003,0.0315792,0.00037477699999999997,0.052173500000000005,0.000681185,0.500104,0.500305,0.44683500000000004
2.05159e-06,0.00044265300000000005,14640,1,0.00393978,0.0008622910000000001,0.00788587,0.00766698,0.0483098,0.000455291,0.0315792,0.000366336,0.049431199999999995,0.0007720260000000001,0.500105,0.500305,0.44839399999999996
1.6996900000000002e-06,0.000435955,15055,1,0.0035836999999999996,0.000835111,0.0077801,0.00755097,0.049868199999999994,0.00044918400000000004,0.0315792,0.000357467,0.05820419999999999,0.000710495,0.500105,0.500305,0.449952
1.48891e-06,0.000427774,15055,1,0.00296817,0.0008056239999999999,0.00765981,0.00740927,0.0514265,0.00044223900000000003,0.0315792,0.00034783199999999996,0.058699699999999994,0.000604459,0.500105,0.500305,0.451507
1.43625e-06,0.000409808,15055,1,0.00222733,0.0007707860000000001,0.00735297,0.00709809,0.0529849,0.00042452300000000006,0.0315792,0.000336311,0.0575025,0.00048556900000000004,0.500105,0.500304,0.453061
1.5047799999999998e-06,0.000391381,15055,1,0.00227001,0.00073216,0.00707255,0.00677893,0.054543299999999996,0.000408334,0.0315792,0.00032339900000000004,0.0560221,0.000627568,0.500104,0.500304,0.45461599999999996
1.6772999999999998e-06,0.000369986,15055,1,0.00226989,0.0006953360000000001,0.00671705,0.00640834,0.05610169999999999,0.000387809,0.0315792,0.00031085,0.06069680000000001,0.000654253,0.500103,0.5003029999999999,0.45617299999999994
1.9387e-06,0.00034196,15056,1,0.00302565,0.0006606810000000001,0.00622821,0.00592292,0.0576601,0.000359586,0.0315792,0.00029894,0.06043250000000001,0.000571356,0.500102,0.500302,0.45773
2.20466e-06,0.000318585,15056,1,0.0031724,0.00063002,0.00585733,0.00551806,0.0592184,0.00033817300000000004,0.0315792,0.00028823200000000003,0.0606628,0.000659843,0.500101,0.500301,0.45928900000000006
2.2441099999999997e-06,0.000271698,21007,1,0.00256699,0.000598737,0.00520988,0.00470595,0.060776800000000006,0.000300793,0.0315792,0.00027737599999999997,0.05637180000000001,0.000715325,0.5001,0.500301,0.460845
2.0086500000000002e-06,0.000234167,21007,1,0.00357841,0.0005676909999999999,0.00519593,0.0040558999999999994,0.0623352,0.000299987,0.0315792,0.000266467,0.0572702,0.0008344730000000001,0.5001,0.5003,0.4624
1.5183100000000002e-06,0.00021981599999999998,14033,1,0.00324841,0.00053717,0.0039742,0.00380733,0.06389360000000001,0.00022945099999999998,0.0315792,0.000255547,0.0581485,0.000906479,0.500099,0.5002989999999999,0.463954
1.01195e-06,0.000208276,11667,1,0.00305308,0.000510112,0.00360744,0.00360744,0.065452,0.000208276,0.0315792,0.000245367,0.0581674,0.00100347,0.500099,0.5002979999999999,0.46550699999999995
5.77347e-07,0.00016932900000000002,22030,1,0.00241574,0.0004801,0.00335415,0.00293286,0.06701030000000001,0.000193652,0.0315792,0.00023402,0.051421,0.000950565,0.500099,0.5002979999999999,0.467066
3.11051e-07,0.00016471200000000002,22030,1,0.00265606,0.00044872900000000003,0.00332131,0.00285289,0.0685687,0.00019175599999999998,0.0315792,0.00022203400000000002,0.0524683,0.000917926,0.500099,0.5002979999999999,0.46862700000000007
2.2677600000000002e-07,0.000162157,15055,1,0.0034174999999999995,0.000416387,0.00308806,0.00280864,0.07012710000000001,0.00017828900000000001,0.0315792,0.000209278,0.0555582,0.0009235510000000001,0.5001,0.5002989999999999,0.470189
2.76238e-07,0.000164413,14838,1,0.00304739,0.000385839,0.00314321,0.00284772,0.0716855,0.000181473,0.0315792,0.000197057,0.055400300000000006,0.000999061,0.5001,0.5003,0.47175200000000006
4.04562e-07,0.00016975400000000001,14838,1,0.00241434,0.00036208199999999995,0.00324228,0.00294022,0.0732439,0.000187193,0.0315792,0.00018695900000000002,0.051750300000000006,0.0008305119999999999,0.500101,0.500302,0.47331599999999996
5.14078e-07,0.000168615,15663,1,0.00230741,0.000344788,0.00327888,0.0029205,0.0748022,0.00018930599999999998,0.0315792,0.000178808,0.05549590000000001,0.000733099,0.500103,0.5003029999999999,0.47488100000000005
5.01069e-07,0.000158836,15663,1,0.00290108,0.000334076,0.00328861,0.00275113,0.07636060000000001,0.000189868,0.0315792,0.000172815,0.055443200000000005,0.0005775180000000001,0.500104,0.500304,0.476445
2.69739e-07,0.000146236,15663,1,0.00377451,0.00032917199999999997,0.00313029,0.00253288,0.077919,0.00018072700000000002,0.0315792,0.000169084,0.0542985,0.000729524,0.500105,0.500305,0.478005
2.1549800000000001e-07,0.00014157700000000002,13814,1,0.00388957,0.000322365,0.002654,0.00245219,0.07947739999999999,0.000153229,0.0315792,0.000165259,0.0515105,0.00088369,0.500105,0.500305,0.479563
7.2396e-07,0.00013867100000000001,15664,1,0.00348506,0.000313282,0.00267215,0.00240185,0.0810358,0.000154277,0.0315792,0.00016062799999999998,0.0567414,0.0008078510000000001,0.500106,0.500305,0.48112200000000005
1.1249500000000001e-06,0.00014091399999999999,15894,1,0.00319657,0.00029958700000000003,0.00270142,0.0024406999999999996,0.0825941,0.000155966,0.0315792,0.000154711,0.057766,0.00067371,0.500106,0.500305,0.482678
1.3656799999999998e-06,0.000133419,15894,1,0.0019729,0.000279965,0.00261584,0.00231089,0.08415249999999999,0.000151025,0.0315792,0.000146897,0.057451,0.00055105,0.500106,0.500304,0.484232
1.4717099999999999e-06,0.00011933799999999999,15894,1,0.00204077,0.000257946,0.00245572,0.0020670000000000003,0.08571089999999999,0.000141781,0.0315792,0.000138453,0.0574374,0.0006576339999999999,0.500105,0.500304,0.48578699999999997
1.48529e-06,0.00010564700000000001,15894,1,0.00226383,0.00023947400000000002,0.00231258,0.00182986,0.0872693,0.00013351700000000002,0.0315792,0.000130622,0.0603191,0.000731505,0.500104,0.5003029999999999,0.487343
1.4370900000000001e-06,9.90473e-05,15894,1,0.0027406999999999996,0.00022507,0.00203431,0.00171555,0.0888277,0.000117451,0.0315792,0.00012399,0.0600328,0.000619604,0.500103,0.500302,0.4889
1.39781e-06,9.12325e-05,20908,1,0.00255084,0.00021423900000000002,0.00190214,0.00158019,0.09038600000000001,0.00010982,0.0315792,0.000118945,0.0607601,0.000651333,0.500102,0.500301,0.490458
1.49284e-06,8.13403e-05,20908,1,0.00268511,0.000205293,0.0021684,0.00140886,0.0919444,0.000125193,0.0315792,0.000114451,0.059397000000000005,0.0008188630000000001,0.500101,0.500301,0.492015
1.7996599999999999e-06,9.90162e-05,20908,1,0.00430867,0.000200625,0.00199891,0.00171501,0.0935028,0.000115407,0.0315792,0.000110533,0.0580933,0.000822774,0.5001,0.5003,0.493571
2.37231e-06,0.00011065,23023,1,0.00409865,0.000201946,0.00205174,0.00191651,0.0950612,0.00011845700000000001,0.0315792,0.000108755,0.057051599999999994,0.000863837,0.5001,0.5002989999999999,0.49512399999999995
3.07762e-06,0.00013300899999999999,9777,1,0.0034387,0.000193592,0.00230378,0.00230378,0.0966196,0.00013300899999999999,0.0315792,0.00010496899999999999,0.0578009,0.0010702,0.500099,0.5002979999999999,0.49667700000000004
3.7176099999999996e-06,0.000145582,9777,1,0.003038,0.000181951,0.00252156,0.00252156,0.0981779,0.000145582,0.0315792,9.99282e-05,0.0542985,0.00102532,0.5001,0.5002979999999999,0.49823500000000004
4.15258e-06,0.00014732299999999999,10801,1,0.00334734,0.000166606,0.00255172,0.00255172,0.0997363,0.00014732299999999999,0.0315792,9.355959999999999e-05,0.0527192,0.000986382,0.5001,0.5002979999999999,0.499795
4.4357199999999994e-06,0.000147381,10801,1,0.00413673,0.000154021,0.00255272,0.00255272,0.10129500000000001,0.000147381,0.0315792,8.771299999999999e-05,0.0558234,0.0009458489999999999,0.5001,0.5002989999999999,0.5013569999999999
4.58223e-06,0.000139715,10801,1,0.00371888,0.000144611,0.00241993,0.00241993,0.102853,0.000139715,0.0315792,8.274540000000001e-05,0.055522300000000004,0.00102966,0.500101,0.5003,0.50292
4.63978e-06,8.48658e-05,17044,1,0.00296247,0.00013432399999999998,0.00149913,0.00146992,0.10441099999999999,8.65522e-05,0.0315792,7.79028e-05,0.053592999999999995,0.0009249489999999999,0.500101,0.500301,0.504483
4.67924e-06,9.01089e-05,9711,1,0.0026787,0.00012618,0.00156073,0.00156073,0.10597000000000001,9.01089e-05,0.0315792,7.41002e-05,0.053690800000000004,0.000754696,0.500103,0.500302,0.5060479999999999
4.78932e-06,9.908879999999999e-05,9711,1,0.00297855,0.000128995,0.00171627,0.00171627,0.107528,9.908879999999999e-05,0.0315792,7.33783e-05,0.0557903,0.000611744,0.500104,0.5003029999999999,0.507613
5.03661e-06,0.00011010700000000001,10733,1,0.00353699,0.000141311,0.00190712,0.00190712,0.10908699999999999,0.00011010700000000001,0.0315792,7.51631e-05,0.055864,0.000709683,0.500105,0.500304,0.509174
5.48878e-06,0.00012558100000000002,10733,1,0.00393716,0.000155041,0.00217512,0.00217512,0.11064500000000001,0.00012558100000000002,0.0315792,7.78606e-05,0.0526567,0.0008412539999999999,0.500106,0.500305,0.510732
6.0527699999999995e-06,0.00011496299999999999,10733,1,0.00359471,0.00016097100000000001,0.00199121,0.00199121,0.112203,0.00011496299999999999,0.0315792,7.8881e-05,0.053956,0.000771355,0.500106,0.500304,0.5122909999999999
6.554249999999999e-06,0.000130934,10735,1,0.00331576,0.000159525,0.00226785,0.00226785,0.11376199999999999,0.000130934,0.0315792,7.8149e-05,0.058110400000000006,0.000740157,0.500106,0.500304,0.513848
6.91092e-06,9.6796e-05,22061,1,0.00211845,0.000145778,0.00217971,0.00167656,0.11532,0.00012584600000000001,0.0315792,7.37934e-05,0.057364099999999994,0.0005919359999999999,0.500106,0.500304,0.515402
7.13905e-06,0.00010616799999999999,22061,1,0.00199883,0.00013183,0.00194132,0.00183888,0.116878,0.000112082,0.0315792,6.87482e-05,0.0583508,0.000636731,0.500105,0.5003029999999999,0.516957
7.24928e-06,0.000100705,10766,1,0.00234867,0.00012455799999999998,0.00174425,0.00174425,0.11843699999999999,0.000100705,0.0315792,6.498470000000001e-05,0.0595193,0.000732566,0.500104,0.500302,0.518512
7.29154e-06,9.83275e-05,18068,1,0.00267037,0.00012110200000000001,0.00172167,0.00170308,0.119995,9.94009e-05,0.0315792,6.211819999999999e-05,0.06082080000000001,0.000619239,0.500103,0.500302,0.520069
7.283780000000001e-06,9.432450000000001e-05,17994,1,0.00252229,0.000119973,0.00207042,0.00163375,0.121554,0.000119535,0.0315792,5.96718e-05,0.059988,0.0006744510000000001,0.500102,0.500301,0.5216270000000001
7.328960000000001e-06,8.86041e-05,17994,1,0.00256984,0.000119194,0.00168463,0.00153467,0.12311199999999999,9.7262e-05,0.0315792,5.8665799999999997e-05,0.0602485,0.00078588,0.500101,0.5003,0.523184
7.5447899999999995e-06,9.26378e-05,10702,1,0.00387721,0.000125958,0.00160453,0.00160453,0.12467,9.26378e-05,0.0315792,5.9369799999999995e-05,0.05730319999999999,0.00074194,0.500101,0.5002989999999999,0.524741
7.99818e-06,0.000105465,15663,1,0.00433145,0.000141621,0.00201612,0.00182671,0.126229,0.000116401,0.0315792,6.0957799999999994e-05,0.057117499999999995,0.000864075,0.5001,0.5002979999999999,0.5262939999999999
8.63188e-06,0.000133588,10801,1,0.00351448,0.000144036,0.00231381,0.00231381,0.12778699999999998,0.000133588,0.0315792,6.0558e-05,0.0574264,0.00106477,0.500099,0.500297,0.527848
9.21701e-06,0.000146595,10801,1,0.0026566,0.000138839,0.0025391,0.0025391,0.12934600000000002,0.000146595,0.0315792,5.89721e-05,0.056619600000000006,0.00105461,0.500099,0.500297,0.529403
9.61058e-06,0.00014448100000000001,10801,1,0.00316745,0.000127604,0.00250248,0.00250248,0.130904,0.00014448100000000001,0.0315792,5.57383e-05,0.0516096,0.000982609,0.5001,0.500297,0.530964
9.8502e-06,0.000141115,11825,1,0.00393824,0.00012106399999999999,0.00244418,0.00244418,0.132462,0.000141115,0.0315792,5.3146e-05,0.0542767,0.000967647,0.5001,0.500297,0.532525
9.940369999999998e-06,0.000134067,11825,1,0.00364201,0.000118399,0.0023221,0.0023221,0.134021,0.000134067,0.0315792,5.14176e-05,0.0552498,0.0009776,0.5001,0.5002979999999999,0.534087
9.9547e-06,0.00011871,11825,1,0.00297891,0.000112781,0.00205612,0.00205612,0.135579,0.00011871,0.0315792,4.91526e-05,0.0553763,0.000973663,0.500101,0.5002989999999999,0.535651
9.942710000000001e-06,9.23373e-05,10736,1,0.00256689,0.00010354,0.00159933,0.00159933,0.13713699999999998,9.23373e-05,0.0315792,4.6162600000000004e-05,0.051827,0.000774992,0.500102,0.500301,0.537215
9.95252e-06,0.00010009899999999999,10736,1,0.00274617,0.00010305399999999999,0.00173377,0.00173377,0.138696,0.00010009899999999999,0.0315792,4.51292e-05,0.0556626,0.0006572819999999999,0.500104,0.500302,0.53878
1.00777e-05,0.000105034,10736,1,0.00306959,0.00011312799999999999,0.00181924,0.00181924,0.140254,0.000105034,0.0315792,4.6708e-05,0.0557134,0.00063416,0.500105,0.5003029999999999,0.540343
1.0370699999999999e-05,0.000117938,11757,1,0.00369886,0.000129474,0.00204275,0.00204275,0.14181300000000002,0.000117938,0.0315792,5.02678e-05,0.0524549,0.000774266,0.500105,0.5003029999999999,0.5419010000000001
1.08407e-05,0.000110293,11757,1,0.00370039,0.000136693,0.00191033,0.00191033,0.143371,0.000110293,0.0315792,5.26454e-05,0.051437800000000006,0.0008374410000000001,0.500106,0.5003029999999999,0.54346
1.12928e-05,0.000113749,11759,1,0.00316496,0.000135776,0.00197019,0.00197019,0.144929,0.000113749,0.0315792,5.3104799999999993e-05,0.0584506,0.0007347930000000001,0.500106,0.5003029999999999,0.545017
1.16305e-05,0.000130076,11759,1,0.00281436,0.000127319,0.00225298,0.00225298,0.146488,0.000130076,0.0315792,5.12216e-05,0.05847480000000001,0.000680163,0.500106,0.5003029999999999,0.5465720000000001
1.18111e-05,8.750950000000001e-05,23085,1,0.0019743,0.00011107100000000001,0.00195564,0.00151571,0.148046,0.000112909,0.0315792,4.6672600000000004e-05,0.05761759999999999,0.000606206,0.500105,0.500302,0.548126
1.1876300000000002e-05,9.08955e-05,24109,1,0.0021845,0.00010352299999999999,0.0016562999999999999,0.00157436,0.149604,9.562649999999999e-05,0.0315792,4.34971e-05,0.056487,0.0006956810000000001,0.500104,0.500301,0.5496810000000001
1.18655e-05,8.932379999999999e-05,17013,1,0.00249339,0.00010214399999999999,0.00168101,0.00154713,0.15116300000000002,9.705290000000001e-05,0.0315792,4.16796e-05,0.0607812,0.0006565119999999999,0.500103,0.500301,0.551238
1.1799000000000002e-05,8.346610000000001e-05,19018,1,0.00256089,0.00010277100000000001,0.00203786,0.00144568,0.152721,0.000117656,0.0315792,4.006e-05,0.0604952,0.000610604,0.500102,0.5003,0.552796
1.17451e-05,7.85199e-05,19018,1,0.00246706,0.000101142,0.00186433,0.0013599999999999999,0.15428,0.00010763700000000001,0.0315792,3.90298e-05,0.06069730000000001,0.000723436,0.500101,0.5002989999999999,0.554353
1.1833299999999999e-05,7.65941e-05,20145,1,0.00316248,0.0001051,0.0014873,0.00132665,0.155838,8.58691e-05,0.0315792,3.99418e-05,0.0554982,0.000745508,0.5001,0.5002979999999999,0.55591
1.2141e-05,8.91795e-05,16905,1,0.00448448,0.000123829,0.00183567,0.00154463,0.157396,0.000105982,0.0315792,4.288e-05,0.0571861,0.000892702,0.5001,0.500297,0.5574640000000001
1.26619e-05,0.00011412,16687,1,0.00343663,0.000130109,0.00199353,0.00197661,0.15895499999999999,0.000115096,0.0315792,4.38146e-05,0.0584381,0.00102513,0.500099,0.500296,0.559018
1.3185999999999999e-05,0.00012958799999999998,11825,1,0.00249244,0.000126542,0.00224454,0.00224454,0.16051300000000002,0.00012958799999999998,0.0315792,4.3468500000000006e-05,0.058126800000000006,0.00103906,0.500099,0.5002949999999999,0.5605720000000001
1.3560699999999999e-05,0.000128584,11825,1,0.0028981,0.00011627299999999999,0.00222714,0.00222714,0.162072,0.000128584,0.0315792,4.13053e-05,0.0495383,0.000983623,0.500099,0.5002949999999999,0.562132
1.37678e-05,0.000124449,12849,1,0.00368507,0.000109136,0.00215552,0.00215552,0.16363,0.000124449,0.0315792,3.96706e-05,0.0522501,0.00101125,0.500099,0.500296,0.563693
1.38272e-05,0.00011884,12849,1,0.00351268,0.000105345,0.00205837,0.00205837,0.165188,0.00011884,0.0315792,3.85175e-05,0.0554514,0.00092938,0.5001,0.500297,0.5652550000000001
1.3797300000000001e-05,0.00010530899999999999,12849,1,0.00297425,0.000103106,0.00182401,0.00182401,0.166747,0.00010530899999999999,0.0315792,3.7778400000000004e-05,0.05539550000000001,0.000988221,0.5001,0.5002979999999999,0.566818
1.37219e-05,6.7779e-05,18795,1,0.00248258,9.37782e-05,0.00138405,0.00117397,0.16830499999999998,7.99083e-05,0.0315792,3.53415e-05,0.0517894,0.0007989,0.500101,0.5002989999999999,0.5683819999999999
1.36641e-05,7.71134e-05,11760,1,0.00240517,9.021889999999999e-05,0.00133564,0.00133564,0.16986300000000001,7.71134e-05,0.0315792,3.39035e-05,0.0555686,0.0006988680000000001,0.500103,0.5003,0.569947
1.37079e-05,8.133930000000001e-05,11760,1,0.00286919,9.83551e-05,0.00140884,0.00140884,0.171422,8.133930000000001e-05,0.0315792,3.49489e-05,0.055561599999999996,0.000600437,0.500104,0.500301,0.571511
1.3898800000000002e-05,0.000105805,12781,1,0.0035994,0.000115263,0.0018326,0.0018326,0.17298,0.000105805,0.0315792,3.82153e-05,0.052307799999999995,0.000695135,0.500105,0.500302,0.5730689999999999
1.4303800000000002e-05,0.000104005,12781,1,0.0037084,0.000124614,0.00180142,0.00180142,0.174539,0.000104005,0.0315792,4.09678e-05,0.0504062,0.0008261760000000001,0.500105,0.500302,0.574629
1.47143e-05,8.44933e-05,24109,1,0.00310791,0.000125898,0.00177256,0.00146347,0.176097,0.000102339,0.0315792,4.2056400000000006e-05,0.0582625,0.0007749139999999999,0.500105,0.500301,0.576187
1.50349e-05,0.000100365,24109,1,0.00287295,0.000119028,0.00211666,0.00173838,0.177655,0.000122205,0.0315792,4.08029e-05,0.058340300000000005,0.000644791,0.500105,0.500301,0.577742
1.5203e-05,7.23697e-05,24109,1,0.00179024,0.000103668,0.0019262999999999997,0.00125348,0.179214,0.000111215,0.0315792,3.66684e-05,0.057566599999999996,0.000523979,0.500105,0.500301,0.579296
1.5251400000000001e-05,7.508720000000001e-05,25133,1,0.00217349,9.512399999999999e-05,0.00166053,0.00130055,0.18077200000000002,9.58707e-05,0.0315792,3.38005e-05,0.0569874,0.000657844,0.500104,0.5003,0.58085
1.51969e-05,7.46332e-05,18037,1,0.00233605,9.46438e-05,0.00181472,0.00129268,0.18233,0.000104773,0.0315792,3.2460100000000005e-05,0.0608,0.000660859,0.500103,0.5002989999999999,0.582407
1.5092899999999999e-05,7.14306e-05,20146,1,0.00258539,9.627899999999999e-05,0.0020078,0.00123721,0.183889,0.00011592,0.0315792,3.18118e-05,0.060509600000000004,0.000598063,0.500101,0.5002979999999999,0.583964
1.49626e-05,7.37851e-05,20042,1,0.00242443,9.46289e-05,0.00201249,0.0012779999999999998,0.185447,0.000116191,0.0315792,3.06609e-05,0.0607418,0.000667815,0.5001,0.500297,0.585522
1.49524e-05,6.32412e-05,21169,1,0.00265025,9.57586e-05,0.00145181,0.00109537,0.187006,8.38203e-05,0.0315792,3.11603e-05,0.057295500000000006,0.000748017,0.5001,0.500297,0.587079
1.51503e-05,6.95013e-05,18736,1,0.00428606,0.00011129899999999999,0.00157611,0.0012038,0.188564,9.09967e-05,0.0315792,3.40988e-05,0.0569061,0.000857949,0.500099,0.500296,0.588634
1.55613e-05,9.790809999999999e-05,19958,1,0.00356578,0.00012210200000000002,0.00184924,0.00169582,0.190122,0.000106766,0.0315792,3.62882e-05,0.05733490000000001,0.000949106,0.5000979999999999,0.5002939999999999,0.590188
1.60525e-05,0.000116574,12849,1,0.00273568,0.000121415,0.00201913,0.00201913,0.191681,0.000116574,0.0315792,3.6884299999999995e-05,0.0582138,0.00103701,0.5000979999999999,0.5002939999999999,0.591741
1.64332e-05,0.000122282,12849,1,0.00261774,0.00011358700000000001,0.00211799,0.00211799,0.19323900000000002,0.000122282,0.0315792,3.5621100000000004e-05,0.0510196,0.0009730460000000001,0.5000979999999999,0.5002939999999999,0.593299
1.66438e-05,0.00011657,12849,1,0.00294752,0.000104935,0.00201904,0.00201904,0.194797,0.00011657,0.0315792,3.4294899999999996e-05,0.0525484,0.0009305,0.5000979999999999,0.5002939999999999,0.59486
1.67186e-05,0.00011099200000000001,13873,1,0.00344212,9.920670000000001e-05,0.00192244,0.00192244,0.196356,0.00011099200000000001,0.0315792,3.29374e-05,0.0556645,0.0009077719999999999,0.500099,0.5002949999999999,0.596422
1.66859e-05,9.90344e-05,13873,1,0.00300295,9.82624e-05,0.00171533,0.00171533,0.197914,9.90344e-05,0.0315792,3.29856e-05,0.0554661,0.000986375,0.500099,0.5002949999999999,0.597985
1.658e-05,5.43071e-05,19819,1,0.00240042,8.974100000000001e-05,0.00129567,0.000940627,0.199473,7.48056e-05,0.0315792,3.13479e-05,0.052275300000000004,0.0008046430000000001,0.5001,0.500297,0.599548
1.64879e-05,6.55661e-05,19819,1,0.00225281,8.31924e-05,0.00119276,0.00113564,0.201031,6.88639e-05,0.0315792,2.97087e-05,0.05556130000000001,0.0006921319999999999,0.500101,0.5002979999999999,0.601113
1.64777e-05,7.71101e-05,21077,1,0.0026449000000000004,8.99978e-05,0.00137568,0.00133559,0.20258900000000002,7.94247e-05,0.0315792,3.03765e-05,0.0554605,0.0005540019999999999,0.500103,0.5002989999999999,0.6026779999999999
1.6608299999999998e-05,8.97833e-05,13805,1,0.00339553,0.000106359,0.00155509,0.00155509,0.204148,8.97833e-05,0.0315792,3.30839e-05,0.055184500000000004,0.000673219,0.500104,0.5003,0.604237
1.69382e-05,9.614879999999999e-05,26191,1,0.00354233,0.000119079,0.00171207,0.00166535,0.205706,9.88466e-05,0.0315792,3.61473e-05,0.0519727,0.0008201160000000001,0.500104,0.5003,0.605796
1.73185e-05,9.331549999999999e-05,26191,1,0.00322627,0.000123626,0.0018012999999999998,0.00161627,0.207265,0.00010399799999999999,0.0315792,3.7533899999999997e-05,0.0567717,0.0007516630000000001,0.500104,0.5002989999999999,0.607355
1.76317e-05,8.13727e-05,25133,1,0.00294076,0.00011785700000000001,0.00202762,0.00140942,0.208823,0.000117065,0.0315792,3.63679e-05,0.056916499999999995,0.000645093,0.500104,0.5002989999999999,0.6089100000000001
1.7800000000000002e-05,6.10807e-05,25133,1,0.00185832,0.000104459,0.00202252,0.00105795,0.21038099999999998,0.00011677,0.0315792,3.28402e-05,0.0574591,0.00053407,0.500104,0.5002989999999999,0.6104649999999999
1.78469e-05,6.66295e-05,26157,1,0.00215505,9.43492e-05,0.00175934,0.00115406,0.21194000000000002,0.000101576,0.0315792,3.01121e-05,0.0570318,0.000636651,0.500103,0.5002979999999999,0.612019
1.7781099999999998e-05,7.90892e-05,19061,1,0.00233473,9.37999e-05,0.00187085,0.00136987,0.213498,0.000108013,0.0315792,2.9407600000000003e-05,0.0599433,0.000696749,0.500102,0.500297,0.613575
1.76457e-05,8.57644e-05,21170,1,0.00277369,9.614629999999999e-05,0.00191814,0.00148548,0.215056,0.000110744,0.0315792,2.9804e-05,0.05960549999999999,0.000608612,0.500101,0.500297,0.615132
1.74626e-05,8.19616e-05,21066,1,0.00248734,9.6033e-05,0.00208241,0.00141962,0.216615,0.00012022799999999999,0.0315792,2.9527399999999998e-05,0.060795,0.00063269,0.5001,0.500296,0.61669
1.7377799999999998e-05,7.21007e-05,21066,1,0.00240688,9.51438e-05,0.00154271,0.00124882,0.218173,8.90682e-05,0.0315792,2.97102e-05,0.0594365,0.000772711,0.500099,0.5002949999999999,0.618247
1.74877e-05,5.95388e-05,26095,1,0.00384402,0.000104665,0.00153657,0.00103124,0.219732,8.871370000000001e-05,0.0315792,3.17016e-05,0.057658900000000006,0.000813492,0.5000979999999999,0.5002939999999999,0.619803
1.78082e-05,8.07847e-05,26095,1,0.00382528,0.000121322,0.00178049,0.00139923,0.22129000000000001,0.00010279700000000001,0.0315792,3.55127e-05,0.057085699999999996,0.0008283310000000001,0.500097,0.500293,0.6213569999999999
1.82969e-05,0.00010093799999999999,19958,1,0.00294631,0.000121988,0.00180431,0.00174829,0.222848,0.000104172,0.0315792,3.6618e-05,0.056930600000000005,0.00105277,0.500097,0.500292,0.622909
1.86931e-05,0.00011104600000000001,13873,1,0.00249499,0.00011679899999999999,0.00192337,0.00192337,0.22440700000000002,0.00011104600000000001,0.0315792,3.62241e-05,0.0552357,0.00099909,0.500097,0.500292,0.624466
1.89108e-05,0.00010773899999999999,13873,1,0.00286677,0.00010616899999999999,0.00186609,0.00186609,0.225965,0.00010773899999999999,0.0315792,3.47238e-05,0.052792,0.0009499310000000001,0.500097,0.500292,0.626027
1.89891e-05,0.00010332700000000001,14897,1,0.00345786,9.882530000000001e-05,0.00178967,0.00178967,0.227523,0.00010332700000000001,0.0315792,3.30482e-05,0.055899800000000006,0.0009015560000000001,0.500097,0.500292,0.627588
1.89564e-05,9.41781e-05,14897,1,0.00308964,9.69702e-05,0.00163121,0.00163121,0.229082,9.41781e-05,0.0315792,3.32098e-05,0.0555908,0.000965449,0.5000979999999999,0.500293,0.629151
1.88312e-05,5.671770000000001e-05,21140,1,0.00259481,9.074840000000001e-05,0.00116057,0.000982379,0.23064,6.70057e-05,0.0315792,3.2353e-05,0.0540837,0.000870827,0.500099,0.5002939999999999,0.630714
1.87061e-05,6.73685e-05,14895,1,0.00224688,8.33721e-05,0.00116686,0.00116686,0.232199,6.73685e-05,0.0315792,3.07037e-05,0.0532775,0.000686487,0.5001,0.500296,0.632279
1.86491e-05,7.864909999999999e-05,22101,1,0.00250431,8.700469999999999e-05,0.00140716,0.00136224,0.23375700000000002,8.124239999999999e-05,0.0315792,3.08244e-05,0.055798900000000005,0.000560925,0.500101,0.500297,0.633844
1.87134e-05,8.952170000000001e-05,27215,1,0.00340429,0.000101003,0.00156503,0.00155056,0.235315,9.035719999999999e-05,0.0315792,3.27975e-05,0.055868499999999995,0.000635299,0.500102,0.500297,0.635405
1.89699e-05,9.23782e-05,27215,1,0.00336482,0.00011609299999999999,0.00177511,0.00160004,0.23687399999999997,0.00010248600000000001,0.0315792,3.55169e-05,0.0526352,0.0007811010000000001,0.500103,0.5002979999999999,0.6369630000000001
1.93294e-05,9.60366e-05,27215,1,0.00339035,0.00012098600000000001,0.00188963,0.0016634,0.238432,0.00010909799999999999,0.0315792,3.66025e-05,0.0534825,0.000742736,0.500103,0.500297,0.638522
1.9632e-05,7.324939999999999e-05,26157,1,0.00301946,0.00011774200000000001,0.00186689,0.00126872,0.23999099999999998,0.000107785,0.0315792,3.56437e-05,0.058106399999999996,0.00070908,0.500103,0.500297,0.640079
1.98136e-05,6.01293e-05,26157,1,0.00204504,0.000105685,0.00200317,0.00104147,0.24154899999999999,0.000115653,0.0315792,3.26617e-05,0.0573735,0.000557875,0.500103,0.500297,0.641633
1.9881300000000002e-05,6.290109999999999e-05,26157,1,0.00194517,9.485590000000001e-05,0.00174137,0.00108948,0.24310700000000002,0.00010053799999999999,0.0315792,3.00761e-05,0.05926409999999999,0.000600947,0.500102,0.500296,0.643187
1.98316e-05,8.48057e-05,20085,1,0.00228566,9.31994e-05,0.00178086,0.00146888,0.244666,0.00010281799999999999,0.0315792,2.96668e-05,0.0591202,0.000696946,0.500101,0.5002949999999999,0.6447430000000001
1.96887e-05,9.23211e-05,22194,1,0.00257273,9.57967e-05,0.0017131,0.00159905,0.24622399999999997,9.890559999999999e-05,0.0315792,3.07153e-05,0.0608262,0.000607521,0.5001,0.5002939999999999,0.646299
1.94873e-05,8.88323e-05,22090,1,0.00243666,9.736129999999999e-05,0.0020838000000000002,0.00153862,0.24778200000000003,0.00012030799999999999,0.0315792,3.09798e-05,0.060022000000000006,0.0006318119999999999,0.500099,0.5002939999999999,0.647857
1.9348e-05,7.87883e-05,22090,1,0.0023664000000000003,9.57366e-05,0.00173201,0.00136465,0.24934099999999998,9.99976e-05,0.0315792,3.0828000000000004e-05,0.060278599999999995,0.0007430910000000001,0.5000979999999999,0.500293,0.649415
1.93684e-05,6.34494e-05,23217,1,0.00338956,0.000100736,0.00152588,0.00109898,0.250899,8.80968e-05,0.0315792,3.20378e-05,0.0568538,0.000738378,0.500097,0.500292,0.650971
1.96089e-05,7.64278e-05,21014,1,0.00413661,0.000118725,0.00174901,0.00132377,0.252458,0.000100979,0.0315792,3.59004e-05,0.057119399999999994,0.000874265,0.500096,0.5002909999999999,0.652525
2.00546e-05,9.31016e-05,20982,1,0.00313374,0.000122619,0.00183669,0.00161257,0.25401599999999996,0.00010604100000000001,0.0315792,3.77198e-05,0.05747080000000001,0.00103066,0.500096,0.500289,0.6540779999999999
2.04656e-05,0.000105628,14897,1,0.00247632,0.00011973700000000001,0.00182953,0.00182953,0.25557399999999997,0.000105628,0.0315792,3.78291e-05,0.0571357,0.00101135,0.500096,0.500289,0.655633
2.07127e-05,0.00010363700000000001,14897,1,0.00281325,0.00010892,0.00179505,0.00179505,0.257133,0.00010363700000000001,0.0315792,3.62485e-05,0.051217,0.000952727,0.500096,0.500289,0.657193
2.08244e-05,0.000100069,15921,1,0.00343141,0.00010150799999999999,0.00173325,0.00173325,0.258691,0.000100069,0.0315792,3.46862e-05,0.0534754,0.000922866,0.500096,0.50029,0.658755
2.07982e-05,9.29162e-05,15921,1,0.00316425,9.87563e-05,0.00160936,0.00160936,0.26024899999999995,9.29162e-05,0.0315792,3.46725e-05,0.05531080000000001,0.00093253,0.500097,0.5002909999999999,0.660317
2.06704e-05,7.75778e-05,15921,1,0.00262827,9.49903e-05,0.00134369,0.00134369,0.261808,7.75778e-05,0.0315792,3.4453000000000004e-05,0.0554108,0.0009283739999999999,0.500097,0.500292,0.66188
2.05338e-05,6.59634e-05,21867,1,0.00227194,8.71168e-05,0.00119653,0.00114252,0.263366,6.90818e-05,0.0315792,3.30958e-05,0.0518757,0.0007036739999999999,0.5000979999999999,0.500293,0.6634439999999999
2.04412e-05,7.70074e-05,15919,1,0.00241921,8.68841e-05,0.00133381,0.00133381,0.264925,7.70074e-05,0.0315792,3.25664e-05,0.055680600000000004,0.000612255,0.5001,0.5002939999999999,0.665009
2.0458599999999998e-05,8.75383e-05,15919,1,0.0027724,9.757159999999999e-05,0.00151621,0.00151621,0.26648299999999997,8.75383e-05,0.0315792,3.40318e-05,0.0557259,0.000568807,0.500101,0.5002949999999999,0.666572
2.0651e-05,8.96026e-05,28239,1,0.00340831,0.000113351,0.00173613,0.00155196,0.268041,0.000100235,0.0315792,3.64864e-05,0.052436300000000005,0.000731762,0.500101,0.5002949999999999,0.66813
2.0998099999999998e-05,9.5219e-05,28239,1,0.0035424999999999996,0.000118942,0.0017936,0.00164924,0.2696,0.00010355299999999999,0.0315792,3.7453499999999996e-05,0.05097569999999999,0.0008112880000000001,0.500101,0.5002949999999999,0.669689
2.13026e-05,7.70957e-05,28239,1,0.00298931,0.000117125,0.00176645,0.00133534,0.271158,0.00010198600000000001,0.0315792,3.6640599999999996e-05,0.057981500000000005,0.0007188839999999999,0.500102,0.5002949999999999,0.671247
2.1508600000000003e-05,8.23223e-05,27181,1,0.0026465,0.00010818700000000001,0.00200732,0.00142587,0.27271599999999996,0.000115893,0.0315792,3.4059899999999996e-05,0.05931380000000001,0.000642078,0.500101,0.5002939999999999,0.672802
2.15757e-05,5.65364e-05,27181,1,0.00186665,9.437559999999999e-05,0.00177758,0.00097924,0.274275,0.000102628,0.0315792,3.08361e-05,0.057611,0.000576708,0.500101,0.5002939999999999,0.674355
2.15314e-05,5.818520000000001e-05,21109,1,0.00220427,9.080850000000001e-05,0.00170117,0.0010077999999999999,0.275833,9.82169e-05,0.0315792,3.0254699999999997e-05,0.05561699999999999,0.000672528,0.5001,0.500293,0.67591
2.1399899999999998e-05,6.89889e-05,21109,1,0.00240999,9.41704e-05,0.00186557,0.00119492,0.277392,0.000107709,0.0315792,3.14697e-05,0.060818,0.000617292,0.500099,0.500292,0.677467
2.1203000000000004e-05,7.47674e-05,23218,1,0.00253968,9.68034e-05,0.00210356,0.00129501,0.27895,0.000121449,0.0315792,3.22369e-05,0.0609769,0.000574834,0.500097,0.5002909999999999,0.679024
2.1026999999999997e-05,7.08829e-05,23114,1,0.00237086,9.50744e-05,0.0018966999999999999,0.00122773,0.280508,0.000109506,0.0315792,3.20745e-05,0.0607158,0.000698388,0.500096,0.50029,0.680582
2.09871e-05,6.19379e-05,24241,1,0.00287655,9.6549e-05,0.00156951,0.0010728,0.282067,9.06155e-05,0.0315792,3.26284e-05,0.055066,0.0007396519999999999,0.500096,0.50029,0.682139
2.11648e-05,6.28266e-05,22038,1,0.00432717,0.00011363200000000001,0.00172806,0.00108819,0.283625,9.97694e-05,0.0315792,3.60875e-05,0.0572125,0.000889603,0.500095,0.500289,0.683693
2.1554600000000002e-05,8.63886e-05,22038,1,0.00329053,0.000120111,0.00182083,0.00149629,0.285184,0.00010512600000000001,0.0315792,3.81312e-05,0.0585049,0.000976106,0.5000939999999999,0.500287,0.685247
2.19681e-05,0.00010163,15921,1,0.0023878,0.000118345,0.00176028,0.00176028,0.286742,0.00010163,0.0315792,3.84557e-05,0.0581609,0.00102599,0.5000939999999999,0.500287,0.6868
2.22545e-05,0.000100956,15921,1,0.0027186999999999997,0.000109379,0.00174861,0.00174861,0.2883,0.000100956,0.0315792,3.70087e-05,0.0495972,0.0009727789999999999,0.5000939999999999,0.500287,0.6883600000000001
2.23858e-05,9.77176e-05,16945,1,0.00345363,0.000101969,0.00169252,0.00169252,0.28985900000000003,9.77176e-05,0.0315792,3.59189e-05,0.0523447,0.000955083,0.500095,0.500287,0.689921
2.23812e-05,9.22356e-05,16945,1,0.003221,9.86119e-05,0.00159757,0.00159757,0.291417,9.22356e-05,0.0315792,3.56345e-05,0.05553240000000001,0.0008812039999999999,0.500095,0.5002880000000001,0.691483
2.22841e-05,7.89812e-05,16945,1,0.0027017,9.82626e-05,0.00136799,0.00136799,0.292975,7.89812e-05,0.0315792,3.63814e-05,0.0554486,0.00094125,0.500095,0.500289,0.693046
2.21497e-05,6.31102e-05,22891,1,0.00231462,9.115629999999999e-05,0.00121077,0.0010930999999999998,0.294534,6.99039e-05,0.0315792,3.54212e-05,0.051844299999999996,0.000742077,0.500096,0.50029,0.6946100000000001
2.20398e-05,7.37042e-05,16943,1,0.00224168,8.806049999999999e-05,0.0012766,0.0012766,0.296092,7.37042e-05,0.0315792,3.47045e-05,0.0556,0.0006582160000000001,0.5000979999999999,0.5002909999999999,0.696174
2.2019e-05,8.44941e-05,16943,1,0.0026884,9.44749e-05,0.00146348,0.00146348,0.297651,8.44941e-05,0.0315792,3.52352e-05,0.05557190000000001,0.00055188,0.500099,0.500292,0.697738
2.21476e-05,9.58231e-05,16913,1,0.0033319,0.000109198,0.00165971,0.00165971,0.299209,9.58231e-05,0.0315792,3.74026e-05,0.0522989,0.000658075,0.5001,0.500293,0.6992970000000001
2.2470900000000002e-05,8.85993e-05,29263,1,0.00340193,0.000117522,0.0016599,0.00153459,0.300767,9.58341e-05,0.0315792,3.88088e-05,0.0508448,0.000786426,0.5001,0.500293,0.700856
2.27985e-05,8.6898e-05,29202,1,0.00297805,0.00011779999999999999,0.00168305,0.00150512,0.30232600000000004,9.717100000000001e-05,0.0315792,3.84291e-05,0.058249699999999995,0.000749043,0.5001,0.500292,0.702414
2.30445e-05,6.95071e-05,28205,1,0.00277777,0.000110138,0.0020321,0.0012039000000000002,0.303884,0.00011732299999999999,0.0315792,3.59865e-05,0.0579053,0.000612693,0.5001,0.500292,0.703969
2.3150700000000002e-05,5.7171899999999994e-05,28205,1,0.00171776,9.7007e-05,0.00183306,0.000990246,0.305442,0.00010583200000000001,0.0315792,3.2728800000000004e-05,0.0575567,0.0005067219999999999,0.500099,0.5002909999999999,0.705523
2.31425e-05,6.78989e-05,22133,1,0.00214503,9.08427e-05,0.00159016,0.00117604,0.307001,9.180809999999999e-05,0.0315792,3.1348e-05,0.0565626,0.000641499,0.500099,0.5002909999999999,0.707078
2.3032600000000004e-05,7.87733e-05,22133,1,0.00230218,9.4218e-05,0.00186785,0.00136439,0.308559,0.00010784,0.0315792,3.24459e-05,0.06080119999999999,0.000666409,0.5000979999999999,0.50029,0.708634
2.28572e-05,8.332149999999999e-05,24242,1,0.00260831,9.77573e-05,0.00205016,0.00144317,0.310118,0.000118366,0.0315792,3.37281e-05,0.06006759999999999,0.000588147,0.500096,0.500289,0.710191
2.26558e-05,7.89792e-05,24138,1,0.00239557,9.60608e-05,0.00202624,0.00136796,0.311676,0.000116985,0.0315792,3.35281e-05,0.0607856,0.000621957,0.500095,0.5002880000000001,0.711749
2.2576999999999997e-05,7.015689999999999e-05,25265,1,0.00246429,9.551700000000001e-05,0.00153869,0.00121515,0.313234,8.88362e-05,0.0315792,3.38217e-05,0.057736300000000004,0.000749069,0.5000939999999999,0.500287,0.713306
2.27036e-05,6.306149999999999e-05,29167,1,0.00405556,0.000107645,0.0015347999999999998,0.00109226,0.314793,8.861149999999999e-05,0.0315792,3.63709e-05,0.05684349999999999,0.0008632889999999999,0.5000939999999999,0.500286,0.714861
2.30287e-05,8.11552e-05,23062,1,0.00350282,0.000117552,0.00177927,0.00140565,0.31635100000000005,0.000102726,0.0315792,3.87029e-05,0.0560898,0.000922364,0.500093,0.5002850000000001,0.7164149999999999
2.34398e-05,9.891030000000001e-05,16945,1,0.00267205,0.00011826600000000001,0.00171318,0.00171318,0.31790999999999997,9.891030000000001e-05,0.0315792,3.93192e-05,0.0582429,0.00102251,0.500092,0.5002840000000001,0.717967
2.3762600000000002e-05,0.00010455200000000001,16945,1,0.00252907,0.000112032,0.0018109000000000003,0.0018109000000000003,0.319468,0.00010455200000000001,0.0315792,3.8328e-05,0.051556700000000004,0.000940622,0.500092,0.5002840000000001,0.719526
2.3933699999999998e-05,9.893409999999999e-05,16945,1,0.00289088,0.000103857,0.00171359,0.00171359,0.32102600000000003,9.893409999999999e-05,0.0315792,3.73156e-05,0.0526139,0.0009179739999999999,0.500093,0.5002840000000001,0.721086
2.39678e-05,9.35285e-05,17969,1,0.00323242,9.86266e-05,0.00161996,0.00161996,0.322585,9.35285e-05,0.0315792,3.64816e-05,0.0557487,0.0008690389999999999,0.500093,0.5002850000000001,0.722648
2.3901199999999997e-05,8.17847e-05,17969,1,0.00280259,9.93284e-05,0.00141655,0.00141655,0.32414299999999996,8.17847e-05,0.0315792,3.74694e-05,0.055534400000000005,0.000936225,0.500093,0.500286,0.7242109999999999
2.37631e-05,5.78886e-05,23915,1,0.00235747,9.32489e-05,0.00123206,0.00100266,0.325701,7.11327e-05,0.0315792,3.68436e-05,0.05279450000000001,0.00075365,0.5000939999999999,0.500287,0.725774
2.36456e-05,6.831489999999999e-05,17967,1,0.0021824,8.77565e-05,0.00118325,0.00118325,0.32726,6.831489999999999e-05,0.0315792,3.58914e-05,0.05468440000000001,0.0006549430000000001,0.500095,0.5002880000000001,0.7273390000000001
2.3598800000000002e-05,7.90337e-05,25173,1,0.00252249,9.23107e-05,0.00147772,0.0013689,0.328818,8.531629999999999e-05,0.0315792,3.62317e-05,0.0559095,0.000528071,0.500097,0.500289,0.728903
2.36808e-05,9.065370000000001e-05,17937,1,0.00331357,0.00010528,0.00157017,0.00157017,0.330377,9.065370000000001e-05,0.0315792,3.82529e-05,0.05559159999999999,0.00063967,0.5000979999999999,0.50029,0.730463
2.39554e-05,8.50152e-05,30287,1,0.00334409,0.000115905,0.00164154,0.00147251,0.331935,9.47745e-05,0.0315792,4.0028400000000005e-05,0.0528534,0.000786589,0.5000979999999999,0.50029,0.7320220000000001
2.4285100000000002e-05,7.80973e-05,30287,1,0.00311843,0.00011922,0.00167849,0.00135269,0.333493,9.69078e-05,0.0315792,4.02826e-05,0.0567442,0.0007431369999999999,0.5000979999999999,0.500289,0.733581
2.4551799999999998e-05,7.102970000000001e-05,29229,1,0.00299754,0.00011318299999999999,0.00200181,0.00123027,0.335052,0.000115574,0.0315792,3.81524e-05,0.0568754,0.0006559280000000001,0.5000979999999999,0.500289,0.735137
2.46784e-05,5.8811800000000005e-05,29229,1,0.00181294,0.00010044100000000001,0.00200702,0.00101865,0.33660999999999996,0.000115875,0.0315792,3.47996e-05,0.057447000000000005,0.000529187,0.5000979999999999,0.500289,0.736691
2.46909e-05,6.151050000000001e-05,30253,1,0.00213272,9.19246e-05,0.00174043,0.00106539,0.33816799999999997,0.000100484,0.0315792,3.27709e-05,0.0579279,0.000612702,0.500097,0.5002880000000001,0.7382449999999999
2.4604e-05,8.08309e-05,23157,1,0.00232257,9.40216e-05,0.00193673,0.00140003,0.339727,0.000111817,0.0315792,3.33254e-05,0.05951649999999999,0.000698415,0.500096,0.500287,0.7398
2.44319e-05,8.61113e-05,25266,1,0.00273584,9.8e-05,0.00192791,0.00149149,0.341285,0.000111308,0.0315792,3.48552e-05,0.0604611,0.000595711,0.500095,0.500286,0.7413569999999999
2.4215900000000003e-05,8.17214e-05,25162,1,0.00242561,9.86033e-05,0.00206735,0.00141546,0.342844,0.000119359,0.0315792,3.53962e-05,0.060408500000000004,0.000633161,0.500093,0.5002850000000001,0.742915
2.40879e-05,7.16921e-05,26102,1,0.00237544,9.631860000000001e-05,0.00156454,0.00124174,0.344402,9.0329e-05,0.0315792,3.534e-05,0.059437699999999996,0.000756148,0.500092,0.5002850000000001,0.744472
2.4142800000000002e-05,5.8425e-05,26289,1,0.0036429,0.000102991,0.00159358,0.00101195,0.34596,9.20051e-05,0.0315792,3.69499e-05,0.0576672,0.000808315,0.500092,0.5002840000000001,0.746028
2.44012e-05,7.13481e-05,24086,1,0.00376099,0.00011804799999999999,0.00175916,0.00123579,0.347519,0.000101565,0.0315792,4.02246e-05,0.057094000000000006,0.000833188,0.500091,0.500283,0.747582
2.4833e-05,9.05593e-05,24054,1,0.00287021,0.000119462,0.00177361,0.00156853,0.34907699999999997,0.0001024,0.0315792,4.11306e-05,0.0565163,0.0010293,0.5000899999999999,0.5002810000000001,0.749135
2.5196399999999998e-05,0.000100289,17969,1,0.00250597,0.000115106,0.00173705,0.00173705,0.350635,0.000100289,0.0315792,4.05853e-05,0.056595000000000006,0.0009908669999999999,0.5000899999999999,0.5002810000000001,0.750691
2.5392399999999998e-05,9.69139e-05,17969,1,0.00283153,0.000105272,0.0016785999999999997,0.0016785999999999997,0.352194,9.69139e-05,0.0315792,3.90246e-05,0.0528606,0.000947275,0.500091,0.5002810000000001,0.752252
2.54487e-05,9.08414e-05,18993,1,0.00327851,9.90973e-05,0.00159508,0.00157342,0.353752,9.20917e-05,0.0315792,3.7803000000000004e-05,0.0555143,0.0008865030000000001,0.500091,0.500282,0.7538130000000001
2.5396999999999998e-05,7.9993e-05,18993,1,0.00294561,9.878040000000001e-05,0.00143657,0.00138552,0.355311,8.29404e-05,0.0315792,3.8570100000000005e-05,0.0556664,0.000914927,0.500091,0.500283,0.755375
2.5254899999999998e-05,5.48374e-05,26229,1,0.00255277,9.51908e-05,0.00118691,0.000949812,0.356869,6.8526e-05,0.0315792,3.85736e-05,0.0545837,0.000827813,0.500092,0.5002840000000001,0.756939
2.512e-05,6.42823e-05,18991,1,0.00218999,8.95097e-05,0.00114577,0.0011134,0.358427,6.6151e-05,0.0315792,3.76844e-05,0.052857799999999996,0.000650017,0.500093,0.5002850000000001,0.7585029999999999
2.50432e-05,7.47731e-05,26197,1,0.00241005,9.14957e-05,0.0014470000000000002,0.00129511,0.35998600000000003,8.354260000000001e-05,0.0315792,3.7608600000000004e-05,0.0558033,0.0005386459999999999,0.5000939999999999,0.500286,0.7600680000000001
2.5077800000000002e-05,8.43636e-05,18991,1,0.00334317,0.000102684,0.00150956,0.00146122,0.36154400000000003,8.715459999999999e-05,0.0315792,3.93871e-05,0.0558517,0.000601228,0.500095,0.500287,0.76163
2.52895e-05,7.570939999999999e-05,31311,1,0.00316456,0.00011511,0.00165159,0.00131133,0.363103,9.535440000000001e-05,0.0315792,4.13814e-05,0.0525947,0.0007660239999999999,0.500096,0.500287,0.763188
2.56192e-05,7.49945e-05,31311,1,0.00327053,0.000118375,0.00164999,0.00129894,0.364661,9.526200000000001e-05,0.0315792,4.1879700000000005e-05,0.052528,0.000751202,0.500096,0.500287,0.7647470000000001
2.58891e-05,7.1583e-05,30253,1,0.00293773,0.000114071,0.00186967,0.00123985,0.366219,0.000107945,0.0315792,4.01804e-05,0.0581004,0.0006846360000000001,0.500096,0.500286,0.766303
2.6051100000000002e-05,6.0668800000000004e-05,30253,1,0.00205099,0.000102916,0.00202892,0.00105081,0.367778,0.00011714,0.0315792,3.71982e-05,0.05648480000000001,0.000552333,0.500096,0.500286,0.767858
2.6099899999999997e-05,6.08261e-05,30253,1,0.00192712,9.352770000000001e-05,0.00176223,0.00105354,0.369336,0.000101742,0.0315792,3.47784e-05,0.058003099999999995,0.0005930519999999999,0.500095,0.5002850000000001,0.769412
2.6036e-05,8.02092e-05,24181,1,0.00224444,9.378389999999999e-05,0.00177944,0.00138926,0.370894,0.000102736,0.0315792,3.48212e-05,0.058249699999999995,0.000682306,0.5000939999999999,0.5002840000000001,0.770967
2.58802e-05,8.561469999999999e-05,24181,1,0.00252551,9.77852e-05,0.00176975,0.00148289,0.37245300000000003,0.00010217700000000001,0.0315792,3.6230500000000005e-05,0.060824699999999995,0.0006020330000000001,0.500093,0.500283,0.772523
2.56627e-05,8.15159e-05,26290,1,0.00246697,9.92954e-05,0.00208211,0.0014119000000000002,0.37401100000000004,0.000120211,0.0315792,3.67493e-05,0.06005409999999999,0.000594964,0.500091,0.500282,0.774081
2.54954e-05,7.25203e-05,26186,1,0.00233651,9.693299999999999e-05,0.00173601,0.00125609,0.37556999999999996,0.00010022799999999999,0.0315792,3.65202e-05,0.060277300000000006,0.000731703,0.5000899999999999,0.500282,0.7756390000000001
2.54776e-05,6.05379e-05,27313,1,0.003177,9.961780000000001e-05,0.00159655,0.00104855,0.377128,9.21767e-05,0.0315792,3.73121e-05,0.0564246,0.00073561,0.5000899999999999,0.5002810000000001,0.777195
2.5678e-05,4.765020000000001e-05,25110,1,0.00411325,0.000116233,0.00178691,0.000825326,0.378686,0.00010316700000000001,0.0315792,4.06597e-05,0.057112199999999995,0.0009035,0.500089,0.5002800000000001,0.778749
2.60777e-05,5.23125e-05,25078,1,0.00303839,0.00011999299999999999,0.00177448,0.000906079,0.380245,0.00010245,0.0315792,4.2141599999999996e-05,0.057517599999999995,0.00100127,0.500088,0.500278,0.780302
2.64641e-05,5.972770000000001e-05,18993,1,0.00239938,0.000117594,0.00167691,0.00103452,0.381803,9.68166e-05,0.0315792,4.19749e-05,0.0576217,0.001006,0.500088,0.500278,0.781857
2.6704299999999998e-05,5.84204e-05,18993,1,0.00277157,0.000107556,0.00164021,0.00101187,0.383361,9.46975e-05,0.0315792,4.02284e-05,0.0512836,0.0009480269999999999,0.500088,0.500278,0.783417
2.67998e-05,5.5211800000000006e-05,20017,1,0.0032661,0.00010087799999999999,0.00156475,0.000956296,0.38492,9.03407e-05,0.0315792,3.8914899999999996e-05,0.05266619999999999,0.000907625,0.500089,0.500278,0.784978
2.6766199999999998e-05,4.9413199999999996e-05,23248,1,0.00299248,9.94189e-05,0.00144992,0.000855862,0.38647800000000004,8.371120000000001e-05,0.0315792,3.92284e-05,0.05539159999999999,0.0008852469999999999,0.500089,0.500279,0.78654
2.66327e-05,4.11571e-05,27253,1,0.0025605999999999997,9.818549999999999e-05,0.00123246,0.000712863,0.38803699999999997,7.11563e-05,0.0315792,3.96892e-05,0.0554544,0.000891483,0.500089,0.5002800000000001,0.788103
2.64931e-05,4.79352e-05,25963,1,0.0022204,9.230930000000001e-05,0.00120254,0.000830262,0.38959499999999997,6.942850000000001e-05,0.0315792,3.90896e-05,0.051912,0.0006651710000000001,0.5000899999999999,0.5002810000000001,0.789667
2.63955e-05,5.5309700000000003e-05,27221,1,0.00235546,9.20409e-05,0.00128615,0.000957992,0.39115300000000003,7.42558e-05,0.0315792,3.89338e-05,0.055697300000000005,0.00058304,0.500092,0.500283,0.7912319999999999
2.63984e-05,6.27889e-05,20015,1,0.00264351,9.98868e-05,0.00144838,0.00108754,0.392712,8.36222e-05,0.0315792,4.00856e-05,0.0557159,0.000536072,0.500093,0.500283,0.792795
2.6556999999999997e-05,6.89416e-05,19985,1,0.00328084,0.000112855,0.00163692,0.0011940999999999998,0.39427,9.45074e-05,0.0315792,4.22426e-05,0.0524178,0.000701728,0.5000939999999999,0.5002840000000001,0.794353
2.6883499999999998e-05,4.68553e-05,32335,1,0.00337576,0.00011747700000000001,0.00162788,0.000811558,0.395829,9.39855e-05,0.0315792,4.30091e-05,0.0496589,0.000789957,0.5000939999999999,0.500283,0.795912
2.7169e-05,5.04875e-05,31277,1,0.00286522,0.00011503,0.00177776,0.00087447,0.397387,0.00010263899999999999,0.0315792,4.18187e-05,0.0584114,0.0007042039999999999,0.5000939999999999,0.500283,0.79747
2.7365100000000003e-05,6.21495e-05,31277,1,0.00261102,0.00010638700000000001,0.00205153,0.00107646,0.398945,0.000118445,0.0315792,3.89673e-05,0.0588534,0.000629706,0.5000939999999999,0.500283,0.799025
2.7428899999999998e-05,4.15709e-05,31277,1,0.00177534,9.38244e-05,0.00180866,0.00072003,0.40050399999999997,0.00010442299999999999,0.0315792,3.57751e-05,0.0576007,0.000554721,0.500093,0.500282,0.800579
2.73838e-05,5.55019e-05,25205,1,0.00216235,9.144129999999999e-05,0.00167246,0.000961321,0.402062,9.65593e-05,0.0315792,3.52144e-05,0.0551856,0.000652599,0.500092,0.5002810000000001,0.802133
2.7254e-05,6.0354e-05,25205,1,0.00233646,9.62405e-05,0.0018742999999999998,0.00104536,0.40362,0.00010821299999999999,0.0315792,3.65878e-05,0.0608236,0.000612104,0.500091,0.5002800000000001,0.80369
2.70589e-05,6.21114e-05,27314,1,0.00255492,9.89725e-05,0.00211803,0.0010758,0.405179,0.000122285,0.0315792,3.74437e-05,0.06099109999999999,0.000556912,0.5000899999999999,0.500279,0.805247
2.68713e-05,5.9428e-05,27210,1,0.00237027,9.681409999999999e-05,0.00188573,0.00102932,0.406737,0.000108873,0.0315792,3.72383e-05,0.0607195,0.000686065,0.500088,0.500279,0.806805
2.6806199999999998e-05,5.20223e-05,28337,1,0.00268027,9.637690000000001e-05,0.00161475,0.000901054,0.408296,9.32275e-05,0.0315792,3.7304499999999995e-05,0.055078499999999996,0.000723302,0.500088,0.500278,0.808361
2.69586e-05,4.20182e-05,26134,1,0.00422497,0.000110986,0.00172264,0.0007277760000000001,0.409854,9.945659999999999e-05,0.0315792,4.01639e-05,0.0572509,0.000877552,0.500087,0.5002770000000001,0.809916
0.0,0.028382099999999997,19984,10,0.0984702,0.00867997,0.151995,0.0491593,0.00365472,0.0877545,0.0315792,0.00374727,0.322919,0.30398800000000004,0.500097,0.500297,0.40370900000000004
0.00039969699999999996,0.0469025,19952,10,0.115856,0.015472,0.216448,0.08123760000000001,0.00730945,0.12496600000000001,0.0315792,0.00722755,0.34175300000000003,0.322216,0.5000979999999999,0.5002989999999999,0.407379
0.0009671980000000001,0.0636478,20015,10,0.12953800000000001,0.021610900000000002,0.27498,0.110241,0.0109642,0.15875999999999998,0.0315792,0.010545,0.349261,0.329052,0.5001,0.500302,0.411071
0.00161708,0.07858939999999999,19953,10,0.139471,0.0273509,0.323882,0.136121,0.014618899999999999,0.186993,0.0315792,0.0137715,0.356002,0.332412,0.500103,0.500305,0.41477700000000006
0.00229964,0.0919329,19921,10,0.0767875,0.0329153,0.38047600000000004,0.15923199999999998,0.018273599999999997,0.21966799999999997,0.0315792,0.0169364,0.360293,0.334516,0.500105,0.500305,0.41846700000000003
0.00298659,0.103905,20048,10,0.044320099999999994,0.0382635,0.433621,0.17996900000000002,0.021928299999999998,0.25035100000000005,0.0315792,0.019997,0.36147399999999996,0.335027,0.500103,0.500304,0.422191
0.0036764000000000002,0.11474200000000001,19954,10,0.101925,0.0434173,0.46756499999999995,0.198738,0.025583099999999998,0.269949,0.0315792,0.022994900000000002,0.36489699999999997,0.342645,0.5001,0.500301,0.42593500000000006
0.00436506,0.124866,21008,10,0.026436200000000003,0.0485912,0.533645,0.21627399999999997,0.029237799999999998,0.3081,0.0315792,0.0259637,0.36950700000000003,0.347429,0.500097,0.5002979999999999,0.42966000000000004
0.00504964,0.13104200000000002,21007,10,0.13067,0.0539748,0.675103,0.226971,0.0328925,0.389771,0.0315792,0.0289332,0.37960900000000003,0.3474,0.500097,0.500297,0.433404
0.00575784,0.136324,20977,10,0.121137,0.059306899999999996,0.730217,0.23611999999999997,0.036547199999999995,0.421591,0.0315792,0.0318233,0.38502600000000003,0.353583,0.500097,0.5002979999999999,0.437221
0.00649674,0.14895999999999998,20944,10,0.0546553,0.0644378,0.766279,0.25800700000000004,0.040202,0.44241099999999994,0.0315792,0.034634500000000006,0.386786,0.351049,0.5000979999999999,0.5002989999999999,0.44107299999999994
0.00724037,0.160474,20942,10,0.17193699999999998,0.0694347,0.794305,0.27795,0.0438567,0.458592,0.0315792,0.0374052,0.391804,0.348512,0.5001,0.5003,0.44493599999999994
0.0079877,0.170598,20911,10,0.41318,0.0741673,0.8294309999999999,0.295484,0.0475114,0.478872,0.0315792,0.0401139,0.395376,0.349593,0.500102,0.5003029999999999,0.44881000000000004
0.0087088,0.18077000000000001,21999,10,0.00293621,0.0795849,1.1010799999999998,0.313103,0.0511661,0.635707,0.0315792,0.0429952,0.40541,0.35744899999999996,0.500101,0.500302,0.452657
0.00942347,0.189156,22000,10,0.133972,0.0853691,1.18062,0.32762800000000003,0.054820900000000006,0.6816300000000001,0.0315792,0.0459214,0.410046,0.352903,0.5000979999999999,0.5003,0.456585
0.010156299999999998,0.195415,22000,10,0.350174,0.09088969999999999,1.20523,0.338468,0.058475599999999996,0.695839,0.0315792,0.04877530000000001,0.413304,0.355501,0.500095,0.500297,0.46057200000000004
0.010874,0.200655,22032,10,0.7035,0.0960873,1.21925,0.347546,0.0621303,0.703937,0.0315792,0.05154500000000001,0.42035600000000006,0.359973,0.500095,0.500296,0.464557
0.0115789,0.20500700000000002,23056,10,0.45228199999999996,0.10125,1.28369,0.355082,0.065785,0.741139,0.0315792,0.05423680000000001,0.42994099999999996,0.366192,0.500096,0.500296,0.46851099999999996
0.0122807,0.208285,23023,10,0.438288,0.107448,1.68765,0.36075999999999997,0.0694398,0.9743629999999999,0.0315792,0.05712130000000001,0.43876499999999996,0.370257,0.500093,0.5002939999999999,0.47255600000000003
0.013037700000000001,0.21043,23024,10,1.0090000000000001,0.11376800000000001,1.7264700000000002,0.364476,0.0730945,0.996778,0.0315792,0.0600735,0.43634700000000004,0.36496799999999996,0.5000899999999999,0.5002909999999999,0.476695
0.0137923,0.211819,23055,10,1.5098799999999999,0.11967699999999999,1.7285700000000002,0.366881,0.07674919999999999,0.9979879999999999,0.0315792,0.0630401,0.43566000000000005,0.358771,0.500089,0.500289,0.48079799999999995
0.014485399999999999,0.21265100000000003,24079,10,0.714016,0.126618,2.2499599999999997,0.368322,0.0804039,1.29901,0.0315792,0.066153,0.441479,0.362577,0.500091,0.50029,0.48487700000000006
0.0151769,0.212445,24079,10,1.27567,0.134105,2.3843099999999997,0.367967,0.0840587,1.37658,0.0315792,0.0693688,0.44773599999999997,0.362023,0.5000899999999999,0.50029,0.489158
0.015867199999999998,0.211904,24079,10,2.26526,0.140903,2.38072,0.367029,0.0877134,1.3745100000000001,0.0315792,0.0723872,0.45220299999999997,0.366742,0.5000899999999999,0.500289,0.49347299999999994
0.016547700000000002,0.21068699999999999,25103,10,1.1451,0.148726,2.79545,0.36492199999999997,0.09136810000000001,1.61396,0.0315792,0.0756839,0.454938,0.36239299999999997,0.500087,0.500286,0.497658
0.0172276,0.208731,25071,10,2.37708,0.15813,3.23849,0.361533,0.0950228,1.8697400000000002,0.0315792,0.07935160000000001,0.461384,0.366743,0.500084,0.5002850000000001,0.502054
0.0178607,0.206368,25103,10,3.5022800000000003,0.166653,3.1877299999999997,0.357439,0.0986776,1.84044,0.0315792,0.082878,0.46726,0.371066,0.5000859999999999,0.500283,0.506424
0.0184193,0.203476,26127,10,4.09044,0.179543,4.62185,0.35243,0.102332,2.66843,0.0315792,0.0869882,0.472847,0.372324,0.5000859999999999,0.5002850000000001,0.510832
0.0190738,0.200104,26127,10,4.8284400000000005,0.190326,4.5182,0.346591,0.10598699999999998,2.60858,0.0315792,0.09108279999999999,0.47132700000000005,0.365446,0.500105,0.5002810000000001,0.515412
0.0195318,0.196424,27152,10,6.53749,0.208853,6.704610000000001,0.34021599999999996,0.109642,3.87091,0.0315792,0.0960336,0.47298100000000004,0.366814,0.5000819999999999,0.500282,0.519829
0.0201555,0.19236099999999998,27151,10,4.86986,0.22234299999999999,5.97115,0.333179,0.11329600000000001,3.4474400000000003,0.0315792,0.100958,0.475832,0.364929,0.5000819999999999,0.5002840000000001,0.5243439999999999
0.020549200000000004,0.188139,28176,10,11.0497,0.24850999999999998,9.51608,0.325866,0.116951,5.49411,0.0315792,0.10695299999999999,0.482941,0.361894,0.5000829999999999,0.500282,0.529051
0.0209412,0.183857,29167,10,8.80543,0.275841,11.3632,0.31845,0.12060599999999999,6.56055,0.0315792,0.11431600000000001,0.492756,0.372893,0.500599,0.500282,0.536308
0.021314700000000002,0.18002,29167,10,18.0252,0.285632,11.5972,0.31180399999999997,0.124261,6.69562,0.0315792,0.119091,0.959583,0.967764,0.500027,0.49996,0.6039680000000001
0.0213011,0.182646,31248,10,4.4994,0.290747,9.81097,0.316352,0.127915,5.66436,0.0315792,0.12181199999999999,0.306606,0.162348,0.500397,0.501097,0.5475909999999999
0.021806799999999998,0.180309,32272,10,6.80175,0.31993499999999997,13.0382,0.312305,0.13157,7.5276,0.0315792,0.127816,0.929665,0.976907,0.5000060000000001,0.5,0.601633
0.022593400000000003,0.18266500000000002,33296,10,8.48583,0.334828,14.3874,0.316386,0.135225,8.30654,0.0315792,0.131114,0.972943,0.868065,0.499996,0.500011,0.6000270000000001
0.0234218,0.185635,34320,10,13.6336,0.34665,15.9961,0.32153000000000004,0.13888,9.23537,0.0315792,0.133687,0.982175,0.871531,0.50003,0.499986,0.5987239999999999
0.0249954,0.184186,35344,10,14.1477,0.35546700000000003,16.736,0.319019,0.142534,9.662510000000001,0.0315792,0.13583199999999998,0.9810180000000001,0.8725510000000001,0.499982,0.5000060000000001,0.59741
0.0,0.5652699999999999,19951,100,7.44992,0.024451,0.379567,0.0979077,0.00625003,2.19143,0.0315792,0.011268,0.987242,1.4627299999999999,0.5000979999999999,0.5002979999999999,0.406308
0.00172867,0.944606,20017,100,9.74778,0.0435787,0.639837,0.16361099999999998,0.0125001,3.6941,0.0315792,0.021456599999999996,1.3659999999999999,1.8241,0.500101,0.5003029999999999,0.412691
0.00406305,1.3638,19949,100,11.8653,0.064748,0.860144,0.236217,0.0187501,4.9660400000000005,0.0315792,0.03255809999999999,1.5936,2.03221,0.500104,0.500305,0.419127
0.006533499999999999,1.8285,19886,100,14.0014,0.0862034,1.04321,0.316706,0.025000099999999997,6.02295,0.0315792,0.0437685,1.72085,2.21927,0.5000979999999999,0.5002989999999999,0.425684
0.00894257,2.83737,21039,100,32.0952,0.115954,2.12033,0.491447,0.0312502,12.2417,0.0315792,0.056142,2.28275,2.49275,0.500092,0.500293,0.432313
0.011571,3.6678300000000004,21008,100,35.6166,0.14895899999999998,2.36145,0.6352869999999999,0.0375002,13.6338,0.0315792,0.06956760000000001,2.49868,2.67525,0.500092,0.5002939999999999,0.439216
0.013900399999999999,4.89661,22032,100,128.321,0.23170700000000002,7.49828,0.848117,0.043750199999999996,43.2913,0.0315792,0.089793,2.58527,2.69082,0.500088,0.5002909999999999,0.446248
0.015235299999999998,5.4536,23056,100,537.0830000000001,0.533505,30.6608,0.944592,0.050000300000000004,177.02,0.0315792,0.136282,2.33664,1.90651,0.500085,0.500287,0.453425
0.014606899999999999,3550.2,20880,100,897239.0,412.48699999999997,2316.62,614.913,0.0562503,13375.0,0.0315792,356.29400000000004,19641.1,16647.8,0.5,0.5,0.613719
0.0,5.98016,20016,1000,94.1995,0.028656099999999997,0.4178,0.10357899999999999,0.00625003,24.1217,0.0315792,0.013086000000000002,27.2359,32.9734,0.5000979999999999,0.5002979999999999,0.406308
0.00215474,10.3583,19918,1000,118.234,0.0502994,0.744128,0.179411,0.0125001,42.9622,0.0315792,0.024675299999999997,31.6046,37.2334,0.500101,0.5003029999999999,0.412724
0.0050357,15.0828,19917,1000,140.336,0.0760046,1.0098,0.26124200000000003,0.0187501,58.3011,0.0315792,0.0379342,34.3636,39.8252,0.500103,0.500304,0.419209
0.00812118,21.0027,20976,1000,173.76,0.10243900000000002,1.7682900000000001,0.36377800000000005,0.025000099999999997,102.09200000000001,0.0315792,0.0510691,36.28,42.1427,0.500096,0.5002979999999999,0.42582
0.0112559,34.2935,20943,1000,415.349,0.142077,2.60968,0.5939810000000001,0.0312502,150.67,0.0315792,0.0660138,42.9671,45.468999999999994,0.500089,0.5002909999999999,0.43258800000000003
0.014441899999999999,48.5145,22032,1000,757.012,0.21378200000000003,9.988539999999999,0.8402959999999999,0.0375002,576.688,0.0315792,0.0839752,44.9672,47.4728,0.500089,0.500292,0.439554
0.0169821,56.6451,23056,1000,6444.95,0.873605,53.6914,0.9811219999999999,0.043750199999999996,3099.88,0.0315792,0.17815,37.8865,38.9235,0.5000819999999999,0.500287,0.44676899999999997
0.0301133,770789.0,23023,1000,6792530000.0,5125.23,62167.7,13350.5,0.050000300000000004,3589250.0,0.0315792,4408.34,2248470.0,676046.0,0.500026,0.499943,0.611734
0.0,4.80872e-05,9619,1,0.00840918,0.000247231,0.00277666,0.00263391,0.00155838,5.06934e-05,0.0315792,7.3149e-05,0.0565193,0.000719957,0.500097,0.500297,0.401616
8.027960000000001e-07,7.94009e-05,9619,1,0.00844793,0.000463763,0.00453127,0.00434907,0.00311676,8.272729999999999e-05,0.0315792,0.000139837,0.0565599,0.000636253,0.500097,0.500297,0.403171
1.7180200000000002e-06,0.00011236,12624,1,0.00784509,0.000651379,0.00615435,0.00615435,0.00467514,0.00011236,0.0315792,0.00019963900000000002,0.051758000000000005,0.0006844619999999999,0.500097,0.500297,0.404731
2.43882e-06,0.000149892,12624,1,0.00796405,0.000819956,0.00821012,0.00821012,0.00623352,0.000149892,0.0315792,0.000254166,0.0547856,0.0006819889999999999,0.5000979999999999,0.5002979999999999,0.406292
2.87546e-06,0.000184248,13647,1,0.00852853,0.0009702210000000001,0.0100919,0.0100919,0.0077919,0.000184248,0.0315792,0.000303442,0.054831399999999995,0.000744183,0.5000979999999999,0.5002989999999999,0.407854
3.0073900000000004e-06,0.00021838,13647,1,0.00884229,0.00111207,0.011961399999999999,0.011961399999999999,0.00935028,0.00021838,0.0315792,0.00035046400000000004,0.0549814,0.000738023,0.500099,0.5003,0.40941700000000003
2.9230200000000003e-06,0.000248863,13647,1,0.00772335,0.00124875,0.0136311,0.0136311,0.0109087,0.000248863,0.0315792,0.00039610000000000003,0.051495000000000006,0.000532072,0.5001,0.500301,0.41098100000000004
2.8066200000000005e-06,0.00027597099999999996,13647,1,0.00760081,0.00137649,0.0151159,0.0151159,0.012467,0.00027597099999999996,0.0315792,0.000438964,0.055375,0.000361973,0.500102,0.5003029999999999,0.412546
2.80005e-06,0.00029956,13647,1,0.00773815,0.00149294,0.016408000000000002,0.016408000000000002,0.014025399999999999,0.00029956,0.0315792,0.00047909300000000004,0.055438699999999994,0.000382267,0.500103,0.500304,0.414108
2.99416e-06,0.000312176,13647,1,0.00707703,0.00159659,0.0170989,0.0170989,0.0155838,0.000312176,0.0315792,0.000516059,0.0521977,0.000553042,0.500104,0.500304,0.41566499999999995
3.4394199999999993e-06,0.00032327,13648,1,0.00639894,0.00168238,0.017706599999999996,0.017706599999999996,0.0171422,0.00032327,0.0315792,0.000547988,0.0508838,0.0005889280000000001,0.500104,0.500304,0.417225
3.6336000000000002e-06,0.00033964300000000004,13648,1,0.00575879,0.0017555999999999997,0.018603400000000003,0.018603400000000003,0.018700599999999998,0.00033964300000000004,0.0315792,0.0005756,0.0582909,0.000504663,0.500104,0.500304,0.418781
3.4719099999999996e-06,0.000352812,13648,1,0.00506248,0.00181496,0.0193248,0.0193248,0.020258900000000003,0.000352812,0.0315792,0.000598741,0.05757140000000001,0.000378305,0.500104,0.500304,0.420336
3.00618e-06,0.000360121,13648,1,0.0045137,0.00185229,0.0197251,0.0197251,0.0218173,0.000360121,0.0315792,0.000615647,0.057072500000000005,0.000389374,0.500104,0.5003029999999999,0.42189
2.22757e-06,0.000366365,13648,1,0.00423214,0.00187287,0.0200671,0.0200671,0.0233757,0.000366365,0.0315792,0.0006272119999999999,0.0568293,0.0005318219999999999,0.500103,0.5003029999999999,0.423446
1.16099e-06,0.000368291,13999,1,0.00441021,0.00188551,0.0201726,0.0201726,0.024934099999999997,0.000368291,0.0315792,0.000636273,0.060640099999999995,0.0005190559999999999,0.500102,0.500302,0.42500299999999996
8.6302e-08,0.000364755,13999,1,0.00483307,0.00188862,0.0199789,0.0199789,0.026492500000000002,0.000364755,0.0315792,0.0006421269999999999,0.060357600000000004,0.00046078,0.500101,0.500301,0.426562
1.27379e-06,0.000357645,14000,1,0.004915699999999999,0.00188563,0.019589500000000003,0.019589500000000003,0.028050799999999997,0.000357645,0.0315792,0.000646077,0.0606116,0.000581944,0.5001,0.500301,0.42812
2.13255e-06,0.00034092300000000003,14000,1,0.00381679,0.00186895,0.018673500000000003,0.018673500000000003,0.0296092,0.00034092300000000003,0.0315792,0.000645693,0.05683969999999999,0.000547815,0.500099,0.5003,0.429676
2.61055e-06,0.000311729,19983,1,0.00375665,0.00184222,0.017580500000000002,0.0170745,0.0311676,0.000320968,0.0315792,0.000642221,0.0570649,0.000776223,0.500099,0.5003,0.43123100000000003
2.71094e-06,0.00029842599999999996,7664,1,0.00365472,0.0018100000000000002,0.0163458,0.0163458,0.032726,0.00029842599999999996,0.0315792,0.000636315,0.057888800000000004,0.000922388,0.5000979999999999,0.5002979999999999,0.432784
2.8727299999999996e-06,0.000284069,8688,1,0.00335903,0.00177268,0.0155594,0.0155594,0.0342844,0.000284069,0.0315792,0.000627827,0.0580285,0.00092033,0.5000979999999999,0.5002979999999999,0.434338
3.32361e-06,0.00028052599999999996,13999,1,0.00259193,0.0017247,0.0153654,0.0153654,0.0358427,0.00028052599999999996,0.0315792,0.00061557,0.0503567,0.000886155,0.5000979999999999,0.5002979999999999,0.43589799999999995
4.1112099999999996e-06,0.00027757,13999,1,0.00311928,0.00166612,0.0152035,0.0152035,0.0374011,0.00027757,0.0315792,0.0005995659999999999,0.0521452,0.0009242139999999999,0.500099,0.5002979999999999,0.43745900000000004
5.23041e-06,0.000269247,13999,1,0.00330846,0.00159933,0.0147476,0.0147476,0.0389595,0.000269247,0.0315792,0.000580533,0.055337199999999996,0.0008751519999999999,0.500099,0.5002989999999999,0.439021
6.54914e-06,0.000260858,14000,1,0.00293654,0.00153112,0.0142881,0.0142881,0.0405179,0.000260858,0.0315792,0.0005607030000000001,0.055338099999999994,0.000934158,0.5001,0.5003,0.44058400000000003
7.89982e-06,0.000254058,13813,1,0.0024327,0.00146574,0.013915700000000001,0.013915700000000001,0.042076300000000004,0.000254058,0.0315792,0.000541473,0.0517513,0.00076711,0.500101,0.500302,0.44214799999999993
9.16469e-06,0.00024466,14671,1,0.00297223,0.00140219,0.013428799999999998,0.013400899999999999,0.0436346,0.000245169,0.0315792,0.000522331,0.05555740000000001,0.0006742289999999999,0.500102,0.5003029999999999,0.443713
1.0150700000000001e-05,0.000234125,14671,1,0.00377369,0.00133935,0.0130423,0.012823900000000001,0.045193000000000004,0.000238113,0.0315792,0.0005033230000000001,0.055553899999999996,0.000624111,0.500104,0.500304,0.44527700000000003
1.0733699999999999e-05,0.000220626,14671,1,0.00461498,0.00127723,0.012290299999999999,0.0120845,0.0467514,0.00022438400000000003,0.0315792,0.00048445199999999996,0.0522997,0.000766081,0.500105,0.500305,0.44683500000000004
1.08278e-05,0.000203563,14672,1,0.00572792,0.00121056,0.011338899999999999,0.011149899999999999,0.0483098,0.00020701400000000002,0.0315792,0.000464299,0.0495204,0.0008685689999999999,0.500105,0.500305,0.448395
1.07415e-05,0.00019463599999999998,14672,1,0.00459272,0.00114324,0.0108416,0.0106609,0.049868199999999994,0.000197935,0.0315792,0.000443731,0.0582606,0.0008364269999999999,0.500105,0.500305,0.449953
1.08119e-05,0.00018518099999999997,14672,1,0.00462309,0.00107276,0.010315000000000001,0.010143000000000001,0.0514265,0.00018832,0.0315792,0.000422112,0.058745500000000006,0.000718283,0.500105,0.500304,0.451508
1.11148e-05,0.00017220099999999997,14672,1,0.00360836,0.000996212,0.00959195,0.00943206,0.0529849,0.00017512,0.0315792,0.00039828199999999997,0.0575812,0.000580104,0.500105,0.500304,0.45306199999999996
1.15982e-05,0.00015915299999999999,14672,1,0.00433019,0.0009151480000000001,0.00886514,0.00871736,0.054543299999999996,0.000161851,0.0315792,0.00037302699999999995,0.056055999999999995,0.000707972,0.500104,0.5003029999999999,0.454617
1.2221400000000001e-05,0.00014382700000000002,14640,1,0.00448695,0.0008369369999999999,0.00804592,0.00787789,0.05610169999999999,0.000146894,0.0315792,0.00034817400000000003,0.060774800000000004,0.000715825,0.500103,0.5003029999999999,0.45617299999999994
1.2906500000000001e-05,0.000125361,14640,1,0.00452507,0.000763545,0.00704213,0.00686645,0.0576601,0.000128568,0.0315792,0.000324445,0.060529999999999994,0.000640252,0.500102,0.500302,0.45773
1.35178e-05,0.00010549999999999999,14838,1,0.00496636,0.000695648,0.00606324,0.00577862,0.0592184,0.000110697,0.0315792,0.000302158,0.060705499999999996,0.000766968,0.500101,0.500301,0.45928800000000003
1.37493e-05,9.017319999999999e-05,21999,1,0.00592757,0.0006311719999999999,0.00559161,0.004939100000000001,0.060776800000000006,0.000102086,0.0315792,0.000280703,0.0563819,0.000839015,0.5001,0.5003,0.460844
1.3504000000000001e-05,7.67759e-05,21999,1,0.0077208,0.0005744880000000001,0.00535329,0.00420528,0.0623352,9.7735e-05,0.0315792,0.00026105400000000004,0.057348300000000005,0.000960603,0.5001,0.5003,0.462399
1.27909e-05,6.649640000000001e-05,12822,1,0.00661505,0.000525499,0.00415215,0.00364224,0.06389360000000001,7.58059e-05,0.0315792,0.000243821,0.0582506,0.000996303,0.500099,0.5002979999999999,0.46395299999999995
1.1663e-05,7.09187e-05,8753,1,0.00536386,0.000484689,0.00388447,0.00388447,0.065452,7.09187e-05,0.0315792,0.00022851299999999999,0.0582456,0.0011446,0.500099,0.5002979999999999,0.46550600000000003
1.0443199999999999e-05,8.52687e-05,9777,1,0.0064194000000000005,0.00044912099999999997,0.00467047,0.00467047,0.06701030000000001,8.52687e-05,0.0315792,0.000213886,0.051450699999999995,0.0011327,0.500099,0.5002979999999999,0.46706499999999995
9.35761e-06,9.542959999999998e-05,9777,1,0.00635145,0.00042178,0.00522701,0.00522701,0.0685687,9.542959999999998e-05,0.0315792,0.00020103900000000002,0.052537400000000005,0.00111907,0.500099,0.5002979999999999,0.46862600000000004
8.50014e-06,0.000102249,9777,1,0.00675867,0.000406789,0.00560056,0.00560056,0.07012710000000001,0.000102249,0.0315792,0.000191943,0.0556765,0.00107379,0.5001,0.5002989999999999,0.470188
7.76715e-06,0.000104386,9777,1,0.00623002,0.000403453,0.00571757,0.00571757,0.0716855,0.000104386,0.0315792,0.00018605599999999998,0.0555453,0.00111556,0.5001,0.5003,0.47175100000000003
7.053880000000001e-06,8.64867e-05,9777,1,0.00569547,0.000402546,0.00473718,0.00473718,0.0732439,8.64867e-05,0.0315792,0.000181751,0.05185880000000001,0.000981167,0.500101,0.500301,0.473315
6.352380000000001e-06,9.40568e-05,9712,1,0.00509779,0.000404738,0.00515182,0.00515182,0.0748022,9.40568e-05,0.0315792,0.00017875,0.055606600000000006,0.000879157,0.500102,0.500302,0.47488
5.57614e-06,0.00010837600000000001,9712,1,0.00518419,0.00041725199999999995,0.00593615,0.00593615,0.07636060000000001,0.00010837600000000001,0.0315792,0.000178447,0.055534400000000005,0.000725081,0.500104,0.5003029999999999,0.476445
4.58333e-06,0.00012062700000000001,9712,1,0.00562285,0.000438454,0.00660718,0.00660718,0.077919,0.00012062700000000001,0.0315792,0.00018055599999999998,0.0543856,0.0008575910000000001,0.500105,0.500304,0.478004
3.31114e-06,0.000128284,9712,1,0.00658732,0.000466059,0.00702656,0.00702656,0.07947739999999999,0.000128284,0.0315792,0.000184992,0.051618,0.00096282,0.500105,0.500304,0.479563
1.9294099999999995e-06,0.000136635,9711,1,0.00454629,0.0004911609999999999,0.00748399,0.00748399,0.0810358,0.000136635,0.0315792,0.000188866,0.056794399999999995,0.000907791,0.500105,0.500304,0.48112200000000005
6.40207e-07,0.000146976,9711,1,0.00507602,0.000511087,0.00805037,0.00805037,0.0825941,0.000146976,0.0315792,0.00019168400000000002,0.057783600000000004,0.00079387,0.500106,0.500304,0.482678
3.99431e-07,0.000120327,9711,1,0.0035713999999999997,0.0005187109999999999,0.00659071,0.00659071,0.08415249999999999,0.000120327,0.0315792,0.000191615,0.057504999999999994,0.00063236,0.500105,0.5003029999999999,0.484232
1.23517e-06,0.00011030299999999999,9742,1,0.00385376,0.000529471,0.00604166,0.00604166,0.08571089999999999,0.00011030299999999999,0.0315792,0.000191295,0.0574601,0.000734807,0.500104,0.5003029999999999,0.48578599999999994
1.9205900000000004e-06,0.000112975,9742,1,0.00402216,0.000542775,0.00618803,0.00618803,0.0872693,0.000112975,0.0315792,0.00019146599999999997,0.060369500000000006,0.000781894,0.500103,0.500302,0.487342
2.55952e-06,0.00011182600000000001,9776,1,0.00396336,0.000553559,0.00612509,0.00612509,0.0888277,0.00011182600000000001,0.0315792,0.00019120700000000001,0.06008380000000001,0.0006777780000000001,0.500102,0.500301,0.488899
3.1907099999999996e-06,0.00011495799999999999,9775,1,0.00392008,0.000560665,0.00629667,0.00629667,0.09038600000000001,0.00011495799999999999,0.0315792,0.000190874,0.0607934,0.000709992,0.500101,0.5003,0.490457
3.9688e-06,0.00011486399999999999,9775,1,0.00443736,0.000567209,0.00629151,0.00629151,0.0919444,0.00011486399999999999,0.0315792,0.00019082900000000003,0.0594276,0.000871853,0.5001,0.5002989999999999,0.49201300000000003
5.0306199999999994e-06,0.000112653,16047,1,0.00593254,0.000579333,0.00656084,0.00617041,0.0935028,0.000119781,0.0315792,0.000191283,0.05810459999999999,0.000888334,0.5001,0.5002979999999999,0.493569
6.393189999999999e-06,0.000119041,16047,1,0.00557083,0.000589875,0.00730066,0.006520300000000001,0.0950612,0.000133288,0.0315792,0.00019125599999999997,0.057099199999999996,0.0008938389999999999,0.500099,0.5002979999999999,0.495123
7.86568e-06,0.00012046,15861,1,0.00430396,0.000592447,0.00746606,0.0065980000000000006,0.0966196,0.000136308,0.0315792,0.000191027,0.057830099999999995,0.00111794,0.500099,0.500296,0.496676
9.1869e-06,0.000120092,15861,1,0.0037122,0.000590276,0.00738684,0.00657785,0.0981779,0.000134862,0.0315792,0.000190695,0.05435,0.00104292,0.500099,0.500296,0.498233
1.0335299999999999e-05,0.000123256,15861,1,0.00430581,0.000585906,0.00696034,0.00675114,0.0997363,0.000127075,0.0315792,0.000189805,0.0527793,0.00100258,0.500099,0.500296,0.49979399999999996
1.12929e-05,0.00012314,10801,1,0.00485655,0.000582714,0.00674483,0.00674483,0.10129500000000001,0.00012314,0.0315792,0.00018888099999999998,0.055880200000000005,0.00095885,0.500099,0.500297,0.501356
1.20253e-05,0.00012166799999999999,22032,1,0.00415071,0.000580303,0.00682267,0.00666416,0.102853,0.000124561,0.0315792,0.00018820099999999998,0.055582799999999995,0.00103283,0.5001,0.5002979999999999,0.502918
1.26643e-05,0.000125784,10736,1,0.00350779,0.000567245,0.00688963,0.00688963,0.10441099999999999,0.000125784,0.0315792,0.00018518,0.053639,0.000933795,0.5001,0.5002989999999999,0.504482
1.32338e-05,0.00012905299999999999,10736,1,0.00303785,0.000545935,0.00706867,0.00706867,0.10597000000000001,0.00012905299999999999,0.0315792,0.00018022400000000001,0.053715599999999995,0.000777468,0.500102,0.5003,0.506046
1.38155e-05,0.000130768,10736,1,0.00299614,0.000524769,0.00716264,0.00716264,0.107528,0.000130768,0.0315792,0.000175537,0.055807,0.0006379280000000001,0.500103,0.500301,0.5076109999999999
1.4553e-05,0.000130961,10736,1,0.00353343,0.0005056559999999999,0.00717319,0.00717319,0.10908699999999999,0.000130961,0.0315792,0.00017127,0.05588390000000001,0.0007264530000000001,0.500104,0.500302,0.5091720000000001
1.55518e-05,0.000127349,10736,1,0.00370616,0.000492978,0.00697533,0.00697533,0.11064500000000001,0.000127349,0.0315792,0.000169081,0.052669900000000006,0.000848412,0.500104,0.500302,0.510731
1.66999e-05,0.00012302,10735,1,0.0035426000000000003,0.000480701,0.00673826,0.00673826,0.112203,0.00012302,0.0315792,0.000166899,0.0539616,0.00077914,0.500104,0.500302,0.5122899999999999
1.77426e-05,0.000122564,10735,1,0.00304203,0.00046177699999999997,0.00671326,0.00671326,0.11376199999999999,0.000122564,0.0315792,0.000162515,0.0581315,0.000731223,0.500105,0.500301,0.513846
1.85819e-05,9.35253e-05,11759,1,0.0020643000000000002,0.00043173699999999996,0.00512271,0.00512271,0.11532,9.35253e-05,0.0315792,0.000154633,0.0573756,0.000581877,0.500104,0.500301,0.5154
1.92155e-05,8.331940000000001e-05,10766,1,0.00203232,0.00040338,0.0045637,0.0045637,0.116878,8.331940000000001e-05,0.0315792,0.000145755,0.0583683,0.000626266,0.500104,0.5003,0.516954
1.96453e-05,8.10072e-05,10766,1,0.00232196,0.000380121,0.00443705,0.00443705,0.11843699999999999,8.10072e-05,0.0315792,0.000138025,0.0595317,0.000726703,0.500103,0.5003,0.51851
1.99178e-05,7.4956e-05,10766,1,0.0026743,0.000356934,0.0041056,0.0041056,0.119995,7.4956e-05,0.0315792,0.00012997899999999998,0.0608475,0.000594228,0.500102,0.5002989999999999,0.5200670000000001
2.00905e-05,6.969430000000001e-05,10799,1,0.00270582,0.00033388300000000004,0.0038174,0.0038174,0.121554,6.969430000000001e-05,0.0315792,0.000122407,0.0600108,0.000648049,0.5001,0.5002979999999999,0.521625
2.03296e-05,6.60864e-05,10799,1,0.00265546,0.00031052,0.00361978,0.00361978,0.12311199999999999,6.60864e-05,0.0315792,0.000115683,0.060286900000000004,0.0007462310000000001,0.500099,0.500297,0.5231819999999999
2.08075e-05,6.06315e-05,10799,1,0.00318928,0.000295856,0.003321,0.003321,0.12467,6.06315e-05,0.0315792,0.000110432,0.05732140000000001,0.0007199760000000001,0.500099,0.500296,0.5247390000000001
2.1551199999999998e-05,5.61189e-05,17103,1,0.00356365,0.000290177,0.0038200000000000005,0.00307383,0.126229,6.97418e-05,0.0315792,0.000106305,0.057115599999999996,0.000838282,0.5000979999999999,0.5002949999999999,0.526293
2.2487199999999997e-05,6.46638e-05,17103,1,0.00313597,0.000280784,0.00369322,0.00354186,0.12778699999999998,6.74272e-05,0.0315792,0.000102576,0.057446500000000005,0.00101528,0.5000979999999999,0.5002939999999999,0.527846
2.33558e-05,7.3286e-05,10801,1,0.00261537,0.000265869,0.00401413,0.00401413,0.12934600000000002,7.3286e-05,0.0315792,9.80301e-05,0.056629399999999996,0.00100856,0.5000979999999999,0.500293,0.529401
2.4048800000000003e-05,7.49586e-05,10801,1,0.00230627,0.000244967,0.00410575,0.00410575,0.130904,7.49586e-05,0.0315792,9.23544e-05,0.051591099999999994,0.0009448089999999999,0.5000979999999999,0.500293,0.530961
2.45043e-05,7.40862e-05,10801,1,0.00295525,0.00022728,0.00405796,0.00405796,0.132462,7.40862e-05,0.0315792,8.73859e-05,0.0542832,0.00090167,0.5000979999999999,0.5002939999999999,0.532523
2.4752899999999998e-05,7.05902e-05,10801,1,0.00261683,0.00021376700000000002,0.00386647,0.00386647,0.134021,7.05902e-05,0.0315792,8.3306e-05,0.0552419,0.0009255610000000001,0.5000979999999999,0.5002949999999999,0.534085
2.48294e-05,5.17826e-05,10801,1,0.00277531,0.00019450099999999997,0.00283631,0.00283631,0.135579,5.17826e-05,0.0315792,7.79333e-05,0.0553756,0.000911044,0.500099,0.500296,0.5356479999999999
2.48044e-05,3.91599e-05,23023,1,0.00211183,0.000170071,0.00240366,0.00214493,0.13713699999999998,4.3883599999999994e-05,0.0315792,7.101960000000001e-05,0.051814,0.0007259030000000001,0.5001,0.500297,0.537213
2.4737600000000002e-05,4.12108e-05,10736,1,0.00233964,0.000154584,0.00225726,0.00225726,0.138696,4.12108e-05,0.0315792,6.62497e-05,0.05564790000000001,0.00060836,0.500102,0.5002979999999999,0.5387770000000001
2.4787e-05,4.33776e-05,11823,1,0.00300148,0.000158574,0.00237595,0.00237595,0.140254,4.33776e-05,0.0315792,6.57089e-05,0.055694799999999996,0.000587525,0.500103,0.5002989999999999,0.5403399999999999
2.5050999999999998e-05,4.20559e-05,24143,1,0.00349843,0.00017971,0.00235054,0.00230355,0.14181300000000002,4.29138e-05,0.0315792,6.93042e-05,0.0524374,0.00072226,0.500103,0.5002989999999999,0.5418970000000001
2.55864e-05,4.3596999999999996e-05,24143,1,0.00358807,0.000197388,0.00275099,0.00238796,0.143371,5.0224799999999994e-05,0.0315792,7.33171e-05,0.0514405,0.0007833930000000001,0.500103,0.5002989999999999,0.543457
2.60815e-05,4.18635e-05,23085,1,0.00299767,0.000206821,0.00296893,0.00229301,0.144929,5.42037e-05,0.0315792,7.54802e-05,0.05846319999999999,0.000682462,0.500104,0.5002989999999999,0.545014
2.6423800000000003e-05,3.75345e-05,23085,1,0.00246017,0.000205601,0.00354476,0.0020559000000000003,0.146488,6.47167e-05,0.0315792,7.460890000000001e-05,0.058485300000000004,0.000635695,0.500103,0.5002979999999999,0.546569
2.65147e-05,3.5385e-05,23085,1,0.00200279,0.00019203400000000003,0.00337969,0.00193816,0.148046,6.1703e-05,0.0315792,7.04066e-05,0.0576168,0.000568595,0.500103,0.5002979999999999,0.5481229999999999
2.64039e-05,3.7169099999999996e-05,24109,1,0.00242563,0.00018235200000000002,0.00309377,0.00203588,0.149604,5.6483e-05,0.0315792,6.71991e-05,0.0565057,0.0006642,0.500102,0.500297,0.549678
2.6123499999999998e-05,4.3557700000000005e-05,24109,1,0.00256039,0.000181366,0.00262135,0.00238581,0.15116300000000002,4.78581e-05,0.0315792,6.62574e-05,0.0607944,0.0006257109999999999,0.500101,0.500296,0.551234
2.5668899999999997e-05,5.003020000000001e-05,11759,1,0.0026794,0.000183963,0.00274033,0.00274033,0.152721,5.003020000000001e-05,0.0315792,6.61545e-05,0.0605142,0.0005683169999999999,0.500099,0.5002949999999999,0.5527920000000001
2.5256e-05,5.39917e-05,11759,1,0.0028344,0.000185792,0.00295731,0.00295731,0.15428,5.39917e-05,0.0315792,6.6995e-05,0.06072140000000001,0.0006856639999999999,0.5000979999999999,0.5002939999999999,0.55435
2.50333e-05,5.3868599999999994e-05,11759,1,0.00257126,0.00018864400000000002,0.00295057,0.00295057,0.155838,5.3868599999999994e-05,0.0315792,6.74386e-05,0.055512,0.000726286,0.5000979999999999,0.500293,0.5559069999999999
2.51166e-05,5.1288199999999995e-05,24079,1,0.00393466,0.00020355299999999998,0.00317632,0.00280923,0.157396,5.7990200000000006e-05,0.0315792,7.01169e-05,0.0571691,0.0008834260000000001,0.500097,0.500293,0.557461
2.5535500000000003e-05,4.66674e-05,11759,1,0.00302909,0.000214955,0.00255613,0.00255613,0.15895499999999999,4.66674e-05,0.0315792,7.40958e-05,0.05845790000000001,0.000987828,0.500096,0.5002909999999999,0.5590149999999999
2.60658e-05,5.19478e-05,12720,1,0.00249869,0.00022260799999999998,0.00284537,0.00284537,0.16051300000000002,5.19478e-05,0.0315792,7.6877e-05,0.0581264,0.00101559,0.500096,0.50029,0.5605680000000001
2.65157e-05,5.41795e-05,12720,1,0.00231973,0.00022056400000000002,0.0029676,0.0029676,0.162072,5.41795e-05,0.0315792,7.6552e-05,0.0495305,0.00095313,0.500096,0.50029,0.562128
2.67268e-05,5.27564e-05,12720,1,0.00295182,0.000212148,0.00288965,0.00288965,0.16363,5.27564e-05,0.0315792,7.49366e-05,0.052263,0.0009505630000000001,0.500097,0.5002909999999999,0.563689
2.67305e-05,4.94335e-05,12849,1,0.00280278,0.000203368,0.00270764,0.00270764,0.165188,4.94335e-05,0.0315792,7.29442e-05,0.055462,0.0008812760000000001,0.500097,0.5002909999999999,0.5652510000000001
2.6550700000000003e-05,4.6226099999999994e-05,12751,1,0.00249361,0.000196621,0.00253197,0.00253197,0.166747,4.6226099999999994e-05,0.0315792,7.16525e-05,0.055406899999999995,0.000942551,0.500097,0.500292,0.566814
2.6235e-05,5.12588e-05,12847,1,0.00201727,0.00018736,0.00280762,0.00280762,0.16830499999999998,5.12588e-05,0.0315792,6.98325e-05,0.0518072,0.0007510310000000001,0.5000979999999999,0.500293,0.5683779999999999
2.58992e-05,5.78709e-05,12847,1,0.00219803,0.00018424,0.00316979,0.00316979,0.16986300000000001,5.78709e-05,0.0315792,6.91033e-05,0.0555823,0.0006564610000000001,0.5001,0.5002949999999999,0.5699420000000001
2.5707899999999998e-05,6.41257e-05,12847,1,0.00252314,0.000191758,0.00351239,0.00351239,0.171422,6.41257e-05,0.0315792,7.04549e-05,0.0555808,0.000558219,0.500101,0.500296,0.5715060000000001
2.57782e-05,7.03278e-05,12847,1,0.00348047,0.000210954,0.0038521000000000002,0.0038521000000000002,0.17298,7.03278e-05,0.0315792,7.45575e-05,0.05229450000000001,0.000690337,0.500102,0.500296,0.573064
2.61242e-05,6.584229999999999e-05,12847,1,0.00376632,0.000227144,0.00360641,0.00360641,0.174539,6.584229999999999e-05,0.0315792,7.886010000000001e-05,0.0503971,0.000818037,0.500102,0.500296,0.574624
2.6461399999999997e-05,5.41008e-05,25167,1,0.00309705,0.00023668,0.00326603,0.00296329,0.176097,5.96279e-05,0.0315792,8.14572e-05,0.058275400000000005,0.000754929,0.500102,0.5002949999999999,0.576182
2.66614e-05,4.6971599999999996e-05,25167,1,0.00277272,0.000234794,0.00320908,0.0025728,0.177655,5.8588199999999996e-05,0.0315792,8.08542e-05,0.058364,0.0006205280000000001,0.500102,0.5002949999999999,0.577737
2.66502e-05,4.52113e-05,24109,1,0.00179147,0.00022124,0.00310867,0.00247638,0.179214,5.6755e-05,0.0315792,7.76713e-05,0.0575806,0.000505795,0.500101,0.5002949999999999,0.57929
2.64706e-05,5.11419e-05,24109,1,0.00226765,0.000206718,0.0028755,0.00280122,0.18077200000000002,5.2498000000000005e-05,0.0315792,7.425159999999999e-05,0.0570053,0.000646973,0.5001,0.5002939999999999,0.580845
2.61242e-05,5.44805e-05,12815,1,0.00242331,0.000199499,0.00298409,0.00298409,0.18233,5.44805e-05,0.0315792,7.20984e-05,0.06082180000000001,0.0006446830000000001,0.500099,0.500293,0.5824010000000001
2.5649899999999996e-05,5.7853900000000005e-05,12783,1,0.00255743,0.00019599,0.00316886,0.00316886,0.183889,5.7853900000000005e-05,0.0315792,7.0985e-05,0.0605376,0.000575683,0.5000979999999999,0.500292,0.583958
2.51513e-05,5.9141599999999996e-05,12783,1,0.00244691,0.000190539,0.00323939,0.00323939,0.185447,5.9141599999999996e-05,0.0315792,6.98288e-05,0.0607794,0.00064126,0.500097,0.5002909999999999,0.585516
2.48869e-05,5.69734e-05,12783,1,0.00285437,0.00018392400000000002,0.00312063,0.00312063,0.187006,5.69734e-05,0.0315792,6.79666e-05,0.0573149,0.000743871,0.500096,0.50029,0.587073
2.4887399999999998e-05,5.18067e-05,25071,1,0.00445272,0.000188296,0.00319194,0.00283763,0.188564,5.827520000000001e-05,0.0315792,6.786430000000001e-05,0.0569193,0.000852916,0.500095,0.500289,0.5886279999999999
2.5231999999999998e-05,4.4610900000000003e-05,12783,1,0.00359083,0.00019423700000000002,0.0024435,0.0024435,0.190122,4.4610900000000003e-05,0.0315792,6.94786e-05,0.0573534,0.000947033,0.5000939999999999,0.5002880000000001,0.590182
2.57273e-05,4.9607899999999996e-05,13744,1,0.00279761,0.00019847900000000002,0.0027172,0.0027172,0.191681,4.9607899999999996e-05,0.0315792,7.07372e-05,0.058236800000000005,0.00103014,0.5000939999999999,0.500287,0.591735
2.6214e-05,5.2795200000000006e-05,13744,1,0.00269562,0.00019461900000000001,0.00289178,0.00289178,0.19323900000000002,5.2795200000000006e-05,0.0315792,6.94156e-05,0.051030900000000004,0.0009652860000000001,0.5000939999999999,0.500287,0.5932930000000001
2.65085e-05,5.19821e-05,13744,1,0.00291646,0.000185729,0.00284724,0.00284724,0.194797,5.19821e-05,0.0315792,6.71358e-05,0.0525774,0.000908536,0.5000939999999999,0.500287,0.594854
2.6614899999999998e-05,5.18039e-05,13873,1,0.00335127,0.00017533299999999998,0.00283748,0.00283748,0.196356,5.18039e-05,0.0315792,6.439380000000001e-05,0.055692700000000005,0.000895443,0.500095,0.5002880000000001,0.5964149999999999
2.65323e-05,4.87466e-05,13873,1,0.00295622,0.000169068,0.00267002,0.00267002,0.197914,4.87466e-05,0.0315792,6.32594e-05,0.0554966,0.000970268,0.500095,0.5002880000000001,0.597978
2.6275e-05,3.88123e-05,13775,1,0.00238688,0.00015622,0.00212589,0.00212589,0.199473,3.88123e-05,0.0315792,6.0546899999999995e-05,0.052325699999999996,0.00076773,0.500096,0.500289,0.599542
2.6031e-05,4.2620299999999996e-05,13871,1,0.0023596999999999997,0.00014207,0.00233446,0.00233446,0.201031,4.2620299999999996e-05,0.0315792,5.71442e-05,0.0555941,0.0006768669999999999,0.500097,0.5002909999999999,0.601106
2.5899099999999997e-05,4.79213e-05,13871,1,0.0026965,0.00013968799999999998,0.00262482,0.00262482,0.20258900000000002,4.79213e-05,0.0315792,5.58031e-05,0.055475300000000005,0.0005583869999999999,0.5000979999999999,0.500292,0.602671
2.5974899999999998e-05,5.31297e-05,13871,1,0.00335714,0.000154716,0.0029101,0.0029101,0.204148,5.31297e-05,0.0315792,5.8017e-05,0.055198300000000006,0.0006773739999999999,0.500099,0.500292,0.60423
2.6349099999999998e-05,4.88721e-05,26191,1,0.00364626,0.000172799,0.00285119,0.00267689,0.205706,5.20542e-05,0.0315792,6.13829e-05,0.0519841,0.00082189,0.500099,0.500292,0.605789
2.681e-05,4.46145e-05,26191,1,0.00329635,0.00018496799999999998,0.00303547,0.00244369,0.207265,5.54186e-05,0.0315792,6.381569999999999e-05,0.056782900000000004,0.0007556660000000001,0.5001,0.500292,0.607348
2.71935e-05,3.94455e-05,25133,1,0.00298632,0.00018343599999999998,0.00299055,0.00216057,0.208823,5.45984e-05,0.0315792,6.29767e-05,0.05693719999999999,0.00064052,0.5001,0.5002909999999999,0.608903
2.7390700000000002e-05,3.8064e-05,25133,1,0.00194955,0.000169862,0.00323623,0.0020849,0.21038099999999998,5.90838e-05,0.0315792,5.9466300000000004e-05,0.057472300000000004,0.000537685,0.500099,0.5002909999999999,0.6104569999999999
2.7410100000000004e-05,3.54184e-05,26157,1,0.00214269,0.000156141,0.00310437,0.00193999,0.21194000000000002,5.6676400000000005e-05,0.0315792,5.6477e-05,0.05704159999999999,0.000645827,0.5000979999999999,0.50029,0.612011
2.7249499999999997e-05,3.5965e-05,26157,1,0.00239095,0.000154068,0.00270171,0.00196993,0.213498,4.93251e-05,0.0315792,5.67054e-05,0.05995980000000001,0.000699603,0.500097,0.500289,0.613567
2.69838e-05,4.03169e-05,21170,1,0.00281819,0.000156814,0.00265411,0.0022083000000000003,0.215056,4.84561e-05,0.0315792,5.824689999999999e-05,0.059625300000000006,0.000607234,0.500096,0.5002880000000001,0.615124
2.6618600000000003e-05,4.17242e-05,21170,1,0.00251752,0.000156024,0.00308198,0.00228538,0.216615,5.6267700000000003e-05,0.0315792,5.81792e-05,0.06081990000000001,0.000627908,0.500095,0.500287,0.616682
2.64117e-05,3.99092e-05,21066,1,0.00276218,0.000152374,0.0026014,0.00218597,0.218173,4.74938e-05,0.0315792,5.7412200000000006e-05,0.059453599999999995,0.000773684,0.5000939999999999,0.500286,0.618239
2.64596e-05,3.49457e-05,22193,1,0.00417107,0.00015995,0.00235021,0.0019140999999999997,0.219732,4.29079e-05,0.0315792,5.92621e-05,0.0576595,0.000830322,0.500093,0.5002850000000001,0.619794
2.6791300000000002e-05,3.84506e-05,19990,1,0.00405924,0.000178682,0.00259958,0.00210607,0.22129000000000001,4.7460500000000004e-05,0.0315792,6.29415e-05,0.057099800000000006,0.0008290130000000001,0.500092,0.5002840000000001,0.621348
2.7365799999999998e-05,4.57309e-05,19990,1,0.00314267,0.000185976,0.0026575,0.00250484,0.222848,4.8518100000000006e-05,0.0315792,6.51342e-05,0.05695259999999999,0.00104446,0.500092,0.500283,0.6229
2.7914299999999998e-05,5.04938e-05,13873,1,0.0027055,0.00018736099999999998,0.00276572,0.00276572,0.22440700000000002,5.04938e-05,0.0315792,6.57206e-05,0.0552462,0.00100421,0.500092,0.500283,0.6244569999999999
2.8266599999999998e-05,5.36301e-05,13873,1,0.00296622,0.00018118599999999998,0.00293751,0.00293751,0.225965,5.36301e-05,0.0315792,6.500229999999999e-05,0.0528254,0.000940109,0.500092,0.500283,0.6260180000000001
2.84438e-05,5.41629e-05,13873,1,0.00352826,0.000175456,0.00296669,0.00296669,0.227523,5.41629e-05,0.0315792,6.42552e-05,0.0559347,0.0008931610000000001,0.500092,0.500283,0.627579
2.84459e-05,5.1538e-05,13873,1,0.00321804,0.000175782,0.00282292,0.00282292,0.229082,5.1538e-05,0.0315792,6.583130000000001e-05,0.055615,0.0009639910000000001,0.500092,0.5002840000000001,0.629141
2.8275100000000003e-05,3.51967e-05,24043,1,0.00266613,0.000168782,0.00201841,0.00192785,0.23064,3.68501e-05,0.0315792,6.52128e-05,0.0541327,0.000841677,0.500093,0.5002850000000001,0.6307050000000001
2.80912e-05,3.27888e-05,23247,1,0.0024484000000000003,0.000155824,0.00189662,0.00179595,0.232199,3.46266e-05,0.0315792,6.2858e-05,0.0533064,0.00067794,0.5000939999999999,0.500286,0.632269
2.79555e-05,3.8505e-05,14895,1,0.00259604,0.000148899,0.00210905,0.00210905,0.23375700000000002,3.8505e-05,0.0315792,6.0566700000000004e-05,0.0558141,0.000562861,0.500095,0.500287,0.633834
2.79853e-05,4.4175500000000004e-05,14895,1,0.00338954,0.000155846,0.00241964,0.00241964,0.235315,4.4175500000000004e-05,0.0315792,6.08739e-05,0.055870800000000005,0.000645436,0.500096,0.5002880000000001,0.6353949999999999
2.82463e-05,4.0474e-05,27215,1,0.00340286,0.000172171,0.00268312,0.0022169,0.23687399999999997,4.89858e-05,0.0315792,6.32205e-05,0.05264780000000001,0.000775803,0.500097,0.5002880000000001,0.636953
2.86896e-05,4.6693e-05,27215,1,0.00343464,0.00018336,0.00287461,0.00255754,0.238432,5.24817e-05,0.0315792,6.51019e-05,0.053497300000000005,0.000731785,0.500097,0.500287,0.638512
2.91075e-05,4.0571599999999996e-05,27215,1,0.00304313,0.000183642,0.00283324,0.00222225,0.23999099999999998,5.17264e-05,0.0315792,6.41614e-05,0.058125800000000005,0.000697699,0.500097,0.500287,0.6400680000000001
2.93735e-05,3.45628e-05,26157,1,0.00203295,0.000171126,0.00320292,0.00189313,0.24154899999999999,5.84757e-05,0.0315792,6.103439999999999e-05,0.0573683,0.00057363,0.500096,0.500286,0.6416229999999999
2.9450500000000002e-05,3.2812e-05,27181,1,0.00192802,0.00015738,0.00298228,0.00179723,0.24310700000000002,5.4447399999999996e-05,0.0315792,5.82675e-05,0.05927090000000001,0.000606137,0.500096,0.500286,0.643176
2.9361e-05,3.0421100000000003e-05,27181,1,0.00233954,0.000155387,0.00270152,0.00166627,0.244666,4.93217e-05,0.0315792,5.89853e-05,0.05912819999999999,0.000701052,0.500095,0.5002850000000001,0.644731
2.91488e-05,3.7597e-05,20085,1,0.00258938,0.000159279,0.0026027,0.00205932,0.24622399999999997,4.75175e-05,0.0315792,6.11902e-05,0.0608341,0.0006061840000000001,0.500093,0.5002840000000001,0.646288
2.8805999999999998e-05,4.00236e-05,22194,1,0.00239467,0.000160836,0.00312037,0.00219224,0.24778200000000003,5.6968599999999995e-05,0.0315792,6.181189999999999e-05,0.0600365,0.0006251259999999999,0.500092,0.500283,0.647846
2.8527399999999997e-05,3.87253e-05,22090,1,0.00245408,0.000157424,0.00283542,0.00212112,0.24934099999999998,5.17662e-05,0.0315792,6.11638e-05,0.0602931,0.00073306,0.500091,0.500282,0.649403
2.8464099999999997e-05,3.41957e-05,23217,1,0.0034911,0.000160404,0.00230953,0.00187302,0.250899,4.21651e-05,0.0315792,6.24114e-05,0.056843,0.000756285,0.5000899999999999,0.5002810000000001,0.6509590000000001
2.86752e-05,3.67778e-05,21014,1,0.00421729,0.000178438,0.00270363,0.00201445,0.252458,4.93602e-05,0.0315792,6.59413e-05,0.057115599999999996,0.000882104,0.5000899999999999,0.5002800000000001,0.652513
2.91668e-05,4.40325e-05,21014,1,0.0032005000000000002,0.000187498,0.00287692,0.00241181,0.25401599999999996,5.2523999999999994e-05,0.0315792,6.81951e-05,0.05749259999999999,0.00100564,0.500089,0.500278,0.654066
2.97021e-05,4.8663100000000005e-05,15792,1,0.00256104,0.000190851,0.00266545,0.00266545,0.25557399999999997,4.8663100000000005e-05,0.0315792,6.93336e-05,0.0571365,0.00101465,0.500089,0.500278,0.655621
3.0068800000000003e-05,5.0418100000000004e-05,14897,1,0.00281275,0.000184048,0.00276157,0.00276157,0.257133,5.0418100000000004e-05,0.0315792,6.84268e-05,0.0512447,0.0009360239999999999,0.500089,0.500278,0.65718
3.02679e-05,5.1197700000000006e-05,14897,1,0.00340183,0.000176982,0.00280428,0.00280428,0.258691,5.1197700000000006e-05,0.0315792,6.72733e-05,0.0534952,0.000915166,0.500089,0.500278,0.658741
3.02541e-05,4.9319799999999995e-05,15921,1,0.00313117,0.000175067,0.00270142,0.00270142,0.26024899999999995,4.9319799999999995e-05,0.0315792,6.82025e-05,0.055338599999999995,0.0009148219999999999,0.500089,0.500279,0.660304
3.00692e-05,4.3902299999999995e-05,15921,1,0.00263416,0.00017141099999999998,0.00240468,0.00240468,0.261808,4.3902299999999995e-05,0.0315792,6.84187e-05,0.0554521,0.0008923910000000001,0.5000899999999999,0.5002800000000001,0.661867
2.98319e-05,3.3819099999999996e-05,24271,1,0.00235312,0.000159269,0.00190014,0.00185239,0.263366,3.4690799999999997e-05,0.0315792,6.63929e-05,0.0519045,0.000678943,0.500091,0.5002810000000001,0.663431
2.96063e-05,3.96268e-05,15919,1,0.00245428,0.00015053200000000001,0.0021704999999999997,0.0021704999999999997,0.264925,3.96268e-05,0.0315792,6.38972e-05,0.0557069,0.000587482,0.500092,0.500282,0.664995
2.95211e-05,4.5491800000000004e-05,15919,1,0.00271676,0.000154211,0.00249174,0.00249174,0.26648299999999997,4.5491800000000004e-05,0.0315792,6.36628e-05,0.05572100000000001,0.0005701769999999999,0.500093,0.500282,0.666558
2.9655e-05,4.21983e-05,28239,1,0.00339105,0.000168981,0.00258411,0.00231135,0.268041,4.71781e-05,0.0315792,6.55558e-05,0.0524403,0.00072334,0.5000939999999999,0.500283,0.6681159999999999
3.0033000000000002e-05,4.2775e-05,28239,1,0.00356427,0.0001802,0.00282304,0.00234293,0.2696,5.1540200000000005e-05,0.0315792,6.73456e-05,0.0509884,0.0007904230000000001,0.500093,0.500282,0.669675
3.0399e-05,4.2049700000000005e-05,28239,1,0.00294508,0.000182886,0.00280678,0.00230321,0.271158,5.1243400000000005e-05,0.0315792,6.70654e-05,0.0579874,0.000708293,0.5000939999999999,0.500282,0.6712319999999999
3.06558e-05,3.65022e-05,27181,1,0.00256878,0.000174517,0.0032683,0.00199935,0.27271599999999996,5.9669399999999995e-05,0.0315792,6.41922e-05,0.0593102,0.000639716,0.500093,0.500282,0.672787
3.071e-05,3.49698e-05,27181,1,0.00183766,0.000157603,0.00307323,0.00191542,0.274275,5.6108e-05,0.0315792,6.03743e-05,0.0576071,0.000579596,0.500093,0.5002810000000001,0.674341
3.06012e-05,3.23928e-05,28205,1,0.00223044,0.000150793,0.00282489,0.00177427,0.275833,5.1574e-05,0.0315792,5.97775e-05,0.055623,0.0006652580000000001,0.500092,0.5002800000000001,0.675895
3.03547e-05,3.1139299999999995e-05,21109,1,0.00239354,0.000154012,0.00275868,0.00170561,0.277392,5.0365200000000004e-05,0.0315792,6.18004e-05,0.0608193,0.000613804,0.5000899999999999,0.500279,0.677451
2.99869e-05,3.50977e-05,23218,1,0.00252271,0.000157088,0.00302431,0.00192242,0.27895,5.52149e-05,0.0315792,6.30261e-05,0.06098049999999999,0.000569078,0.500089,0.500278,0.679009
2.9619499999999997e-05,3.71973e-05,23218,1,0.00248366,0.000154218,0.00291167,0.00203743,0.280508,5.31584e-05,0.0315792,6.24416e-05,0.060727300000000005,0.000679806,0.500088,0.5002770000000001,0.680566
2.94475e-05,3.5908800000000004e-05,24054,1,0.00285848,0.000152259,0.00230009,0.00196685,0.282067,4.19927e-05,0.0315792,6.24223e-05,0.0550615,0.000739501,0.500087,0.500276,0.6821229999999999
2.95604e-05,3.22349e-05,22038,1,0.00428326,0.00016694099999999999,0.00230218,0.00176562,0.283625,4.2031000000000005e-05,0.0315792,6.56738e-05,0.0572035,0.0009002519999999999,0.5000859999999999,0.500275,0.6836770000000001
2.99533e-05,3.9616900000000004e-05,22038,1,0.00323173,0.000176677,0.00261347,0.00216995,0.285184,4.77142e-05,0.0315792,6.80879e-05,0.058521000000000004,0.0009508889999999999,0.500085,0.500273,0.68523
3.04573e-05,4.5161000000000003e-05,16816,1,0.00253916,0.00018115700000000001,0.00247363,0.00247363,0.286742,4.5161000000000003e-05,0.0315792,6.93585e-05,0.05816369999999999,0.00101999,0.500085,0.500272,0.686783
3.08558e-05,4.78465e-05,15921,1,0.00266432,0.000176522,0.00262072,0.00262072,0.2883,4.78465e-05,0.0315792,6.8257e-05,0.0496228,0.000955165,0.500085,0.500272,0.688343
3.10546e-05,4.87205e-05,15921,1,0.00335889,0.00016937700000000001,0.00266859,0.00266859,0.28985900000000003,4.87205e-05,0.0315792,6.72801e-05,0.0523707,0.0009340069999999999,0.500085,0.500272,0.6899029999999999
3.1053299999999996e-05,4.76244e-05,16945,1,0.0030642,0.000165519,0.00260855,0.00260855,0.291417,4.76244e-05,0.0315792,6.70591e-05,0.0555559,0.00086325,0.500085,0.500273,0.691465
3.08954e-05,4.31056e-05,16945,1,0.00272359,0.00016513,0.00236105,0.00236105,0.292975,4.31056e-05,0.0315792,6.801680000000001e-05,0.05548290000000001,0.000907995,0.5000859999999999,0.500274,0.693028
3.06131e-05,3.38637e-05,16943,1,0.00228573,0.000155909,0.00185483,0.00185483,0.294534,3.38637e-05,0.0315792,6.64535e-05,0.0518985,0.000686675,0.500087,0.500275,0.694592
3.03431e-05,3.95853e-05,16943,1,0.00226799,0.000147429,0.00216823,0.00216823,0.296092,3.95853e-05,0.0315792,6.4635e-05,0.0556312,0.000623766,0.500088,0.500276,0.696156
3.01865e-05,4.53456e-05,16943,1,0.00262116,0.000148573,0.00248374,0.00248374,0.297651,4.53456e-05,0.0315792,6.40194e-05,0.05557959999999999,0.000536874,0.500089,0.5002770000000001,0.69772
3.02419e-05,5.10221e-05,16943,1,0.00328719,0.000162384,0.00279466,0.00279466,0.299209,5.10221e-05,0.0315792,6.60441e-05,0.0523014,0.000648977,0.5000899999999999,0.5002770000000001,0.699278
3.05826e-05,4.73334e-05,16943,1,0.00342764,0.000176532,0.00259262,0.00259262,0.300767,4.73334e-05,0.0315792,6.86676e-05,0.05083680000000001,0.0007831960000000001,0.5000899999999999,0.5002770000000001,0.700837
3.09571e-05,3.9744e-05,28205,1,0.00296594,0.00018306,0.00260166,0.00217692,0.30232600000000004,4.7498500000000006e-05,0.0315792,6.96537e-05,0.0582462,0.000741305,0.5000899999999999,0.500276,0.702395
3.12448e-05,3.81384e-05,28205,1,0.00276759,0.000178387,0.00333056,0.00208897,0.303884,6.080600000000001e-05,0.0315792,6.78989e-05,0.0579018,0.000605036,0.5000899999999999,0.500276,0.70395
3.1338200000000004e-05,3.69633e-05,28205,1,0.00175041,0.000163384,0.00319295,0.00202461,0.305442,5.8293599999999994e-05,0.0315792,6.43296e-05,0.0575544,0.000502876,0.500089,0.500275,0.705504
3.1266599999999996e-05,3.46956e-05,29229,1,0.00214934,0.000153103,0.00300285,0.0019004000000000002,0.307001,5.482310000000001e-05,0.0315792,6.23593e-05,0.056558000000000004,0.000641312,0.500088,0.500275,0.707058
3.10302e-05,3.73382e-05,22133,1,0.00233702,0.00015483,0.00266879,0.00204514,0.308559,4.8724200000000004e-05,0.0315792,6.35944e-05,0.0608038,0.000658165,0.500087,0.500273,0.7086140000000001
3.06884e-05,4.12438e-05,24242,1,0.00246854,0.00015854200000000001,0.002762,0.00225907,0.310118,5.04258e-05,0.0315792,6.51181e-05,0.0600629,0.0005875780000000001,0.500085,0.500272,0.710171
3.02868e-05,4.2878000000000005e-05,24242,1,0.0024624000000000004,0.000156645,0.00295044,0.00234858,0.311676,5.3866199999999996e-05,0.0315792,6.487600000000001e-05,0.0607928,0.000606745,0.500084,0.500271,0.711728
3.00653e-05,4.13459e-05,16879,1,0.00244153,0.00015279,0.00226466,0.00226466,0.313234,4.13459e-05,0.0315792,6.434029999999999e-05,0.057735400000000006,0.0007416339999999999,0.5000829999999999,0.50027,0.7132850000000001
3.01069e-05,3.7009000000000004e-05,25265,1,0.00397534,0.00016099200000000002,0.00224265,0.00202711,0.314793,4.09441e-05,0.0315792,6.65542e-05,0.0568477,0.000858029,0.5000819999999999,0.500269,0.7148399999999999
3.0431399999999998e-05,3.8908899999999996e-05,23062,1,0.00333785,0.000171431,0.00231518,0.00213118,0.31635100000000005,4.2268299999999996e-05,0.0315792,6.916149999999999e-05,0.0560861,0.0009214819999999999,0.500081,0.500268,0.7163930000000001
3.0914099999999996e-05,4.5058599999999996e-05,17840,1,0.00284231,0.00017787,0.00246802,0.00246802,0.31790999999999997,4.5058599999999996e-05,0.0315792,7.07521e-05,0.0582447,0.0010148,0.500081,0.500267,0.717946
3.13684e-05,4.75975e-05,17840,1,0.00244379,0.000176977,0.00260708,0.00260708,0.319468,4.75975e-05,0.0315792,7.026930000000001e-05,0.051581100000000005,0.000922512,0.500081,0.500267,0.719503
3.16338e-05,4.8216899999999996e-05,16945,1,0.00283295,0.00017018,0.00264101,0.00264101,0.32102600000000003,4.8216899999999996e-05,0.0315792,6.91134e-05,0.052636300000000004,0.000907857,0.500081,0.500266,0.721064
3.1698e-05,4.84118e-05,17969,1,0.00312986,0.000164145,0.00265168,0.00265168,0.322585,4.84118e-05,0.0315792,6.82195e-05,0.055767899999999995,0.0008621439999999999,0.500081,0.500267,0.722625
3.16013e-05,4.52645e-05,17969,1,0.00286968,0.000163475,0.0024793000000000003,0.0024793000000000003,0.32414299999999996,4.52645e-05,0.0315792,6.90512e-05,0.055566599999999994,0.000907795,0.500081,0.500268,0.724188
3.13425e-05,3.07125e-05,25204,1,0.00232664,0.00015623200000000002,0.0017615999999999999,0.00168223,0.325701,3.21615e-05,0.0315792,6.79462e-05,0.0528521,0.000698795,0.5000819999999999,0.500269,0.725751
3.1090399999999996e-05,3.5079e-05,17934,1,0.00226179,0.00014711299999999999,0.0019214000000000002,0.0019214000000000002,0.32726,3.5079e-05,0.0315792,6.6351e-05,0.05472369999999999,0.000617456,0.5000829999999999,0.50027,0.727316
3.09231e-05,4.03662e-05,17967,1,0.00259435,0.000146389,0.002211,0.002211,0.328818,4.03662e-05,0.0315792,6.571140000000001e-05,0.0559259,0.000507299,0.500084,0.500271,0.72888
3.09487e-05,4.56702e-05,17967,1,0.00328938,0.00015801200000000002,0.00250151,0.00250151,0.330377,4.56702e-05,0.0315792,6.7917e-05,0.055596900000000005,0.000622517,0.500085,0.500271,0.73044
3.12494e-05,4.252939999999999e-05,30287,1,0.0033549,0.000173392,0.00236044,0.00232948,0.331935,4.30945e-05,0.0315792,7.09993e-05,0.052851499999999996,0.0007757339999999999,0.500085,0.500271,0.7319979999999999
3.1662300000000003e-05,3.71033e-05,29229,1,0.00310349,0.000183887,0.00252896,0.00203228,0.333493,4.6171199999999996e-05,0.0315792,7.295649999999999e-05,0.0567326,0.000742252,0.500085,0.500271,0.733557
3.19942e-05,3.67117e-05,29229,1,0.00303315,0.00018258,0.00332966,0.00201083,0.335052,6.07896e-05,0.0315792,7.19093e-05,0.056863699999999996,0.000655228,0.500085,0.50027,0.735112
3.21486e-05,3.4823800000000004e-05,29229,1,0.00184011,0.00016984,0.00358754,0.00190742,0.33660999999999996,6.54976e-05,0.0315792,6.85383e-05,0.057430999999999996,0.000540684,0.500085,0.50027,0.7366659999999999
3.2128e-05,3.26771e-05,30253,1,0.00212065,0.00015688399999999998,0.00342857,0.00178984,0.33816799999999997,6.25954e-05,0.0315792,6.56532e-05,0.057910500000000004,0.0006254090000000001,0.500084,0.500269,0.73822
3.1943800000000004e-05,3.3484e-05,30253,1,0.0023599,0.000155783,0.00302353,0.00183404,0.339727,5.5200699999999995e-05,0.0315792,6.59633e-05,0.0595129,0.0006990439999999999,0.5000829999999999,0.500268,0.739775
3.16451e-05,3.88961e-05,23157,1,0.00265227,0.000159391,0.00253763,0.00213048,0.341285,4.63294e-05,0.0315792,6.75864e-05,0.0604644,0.000585076,0.500081,0.500267,0.7413310000000001
3.12649e-05,4.00775e-05,25266,1,0.0024397,0.000160507,0.00293467,0.00219519,0.342844,5.35783e-05,0.0315792,6.81264e-05,0.060389599999999995,0.000647649,0.50008,0.500265,0.742889
3.1e-05,3.82745e-05,25162,1,0.00248026,0.00015609,0.00238279,0.00209643,0.344402,4.35026e-05,0.0315792,6.743689999999999e-05,0.0594263,0.000756961,0.500079,0.500264,0.744446
3.09771e-05,3.40093e-05,26289,1,0.00355871,0.00015874200000000002,0.00231914,0.00186281,0.34596,4.2340600000000006e-05,0.0315792,6.858810000000001e-05,0.05766040000000001,0.000810512,0.500078,0.500264,0.746001
3.1254e-05,3.24028e-05,24086,1,0.00363083,0.000171969,0.00223249,0.00177482,0.347519,4.07585e-05,0.0315792,7.15073e-05,0.05709169999999999,0.000835184,0.500077,0.500262,0.747555
3.17763e-05,3.8194699999999995e-05,18864,1,0.00301484,0.000178239,0.00227588,0.00209206,0.34907699999999997,4.15508e-05,0.0315792,7.33865e-05,0.0565553,0.0009802189999999998,0.5000760000000001,0.50026,0.749107
3.2298699999999996e-05,4.736899999999999e-05,17969,1,0.00250413,0.000178937,0.00259457,0.00259457,0.350635,4.736899999999999e-05,0.0315792,7.32736e-05,0.056627699999999996,0.000956868,0.5000760000000001,0.50026,0.750663
3.26308e-05,5.00055e-05,17969,1,0.00278256,0.00017027400000000002,0.00273898,0.00273898,0.352194,5.00055e-05,0.0315792,7.13742e-05,0.052916,0.0009122589999999999,0.5000760000000001,0.50026,0.752223
3.27706e-05,5.00915e-05,18993,1,0.00321423,0.000162679,0.0027463,0.00274369,0.353752,5.01392e-05,0.0315792,6.99334e-05,0.055548900000000005,0.000871209,0.5000760000000001,0.500261,0.753784
3.2731399999999996e-05,4.7132399999999996e-05,18993,1,0.00305425,0.00016130700000000002,0.00261497,0.00258161,0.355311,4.77415e-05,0.0315792,7.05923e-05,0.05570990000000001,0.0008795739999999999,0.500077,0.500261,0.755346
3.25224e-05,3.18527e-05,28139,1,0.00253916,0.000157969,0.00183465,0.00174468,0.356869,3.34952e-05,0.0315792,7.057649999999999e-05,0.0546409,0.000775498,0.500077,0.500262,0.7569100000000001
3.2299000000000004e-05,3.0260300000000002e-05,24939,1,0.0023409000000000004,0.000151205,0.00184253,0.00165746,0.358427,3.3639e-05,0.0315792,6.966579999999999e-05,0.0528898,0.000622449,0.500078,0.500263,0.758474
3.21217e-05,3.49151e-05,18991,1,0.00248814,0.000149232,0.00199813,0.00191242,0.35998600000000003,3.6479899999999996e-05,0.0315792,6.91024e-05,0.055822300000000005,0.000518751,0.500079,0.500264,0.760039
3.2097399999999995e-05,4.00886e-05,18991,1,0.00328585,0.000158644,0.002287,0.0021958000000000004,0.36154400000000003,4.17537e-05,0.0315792,7.10561e-05,0.0558605,0.0005807890000000001,0.50008,0.500265,0.7616
3.23147e-05,3.80291e-05,31311,1,0.00317052,0.00017418799999999998,0.00224533,0.00208299,0.363103,4.0993e-05,0.0315792,7.42098e-05,0.05260499999999999,0.0007419,0.50008,0.500265,0.763158
3.27446e-05,3.16268e-05,31311,1,0.00327857,0.000185114,0.00236158,0.00173231,0.364661,4.31153e-05,0.0315792,7.68184e-05,0.0525243,0.000741824,0.50008,0.500264,0.764716
3.3112e-05,3.42387e-05,30253,1,0.00293977,0.000185642,0.00314536,0.00187537,0.366219,5.74249e-05,0.0315792,7.62619e-05,0.05809109999999999,0.0006846239999999999,0.50008,0.500264,0.766273
3.33445e-05,3.3701599999999996e-05,30253,1,0.00215285,0.000175473,0.00360205,0.00184595,0.367778,6.57625e-05,0.0315792,7.32637e-05,0.0564238,0.000614623,0.50008,0.500263,0.767827
3.33891e-05,3.19265e-05,30253,1,0.00186688,0.000159812,0.00331353,0.00174873,0.369336,6.04952e-05,0.0315792,6.933880000000001e-05,0.0580024,0.000591685,0.500079,0.500262,0.7693810000000001
3.32803e-05,2.9093299999999998e-05,31277,1,0.00229529,0.000156165,0.0029828000000000003,0.00159354,0.370894,5.44571e-05,0.0315792,6.89414e-05,0.0582562,0.000677693,0.500078,0.500261,0.770935
3.30554e-05,3.2508899999999996e-05,24181,1,0.00243751,0.000159837,0.00253662,0.00178063,0.37245300000000003,4.63112e-05,0.0315792,7.04991e-05,0.060820500000000007,0.000598294,0.500077,0.50026,0.772491
3.27285e-05,3.51555e-05,26290,1,0.00239833,0.000162191,0.00283043,0.00192559,0.37401100000000004,5.16751e-05,0.0315792,7.11136e-05,0.060045299999999996,0.000600968,0.500075,0.500259,0.774049
3.24456e-05,3.48646e-05,26290,1,0.0024458,0.00015914,0.00252493,0.00190966,0.37556999999999996,4.6097700000000004e-05,0.0315792,7.06394e-05,0.0602644,0.000733732,0.500074,0.500258,0.775606
3.23506e-05,3.21401e-05,27313,1,0.00313537,0.000158147,0.00223517,0.00176042,0.377128,4.08075e-05,0.0315792,7.07871e-05,0.056387400000000004,0.0007718610000000001,0.500073,0.500257,0.777162
3.2557e-05,2.7900700000000002e-05,30125,1,0.00402012,0.00017214299999999998,0.00250168,0.00152822,0.378686,4.56731e-05,0.0315792,7.38622e-05,0.0570875,0.0009311380000000001,0.5000720000000001,0.500256,0.7787149999999999
3.30386e-05,2.27464e-05,25110,1,0.00309774,0.000179508,0.00238302,0.0012459,0.380245,4.35068e-05,0.0315792,7.59195e-05,0.0575441,0.000971787,0.500071,0.500254,0.7802680000000001
3.35748e-05,2.8209e-05,18993,1,0.00239278,0.00018227,0.00250456,0.00154511,0.381803,4.57258e-05,0.0315792,7.62822e-05,0.0576614,0.000969328,0.500071,0.500253,0.781822
3.39885e-05,3.11047e-05,18993,1,0.0027289000000000002,0.00017481400000000002,0.00276166,0.00170371,0.383361,5.04196e-05,0.0315792,7.44668e-05,0.0513379,0.000919298,0.500071,0.500253,0.783382
3.41995e-05,3.11695e-05,18993,1,0.00323111,0.000166615,0.00276742,0.00170727,0.38492,5.0524799999999994e-05,0.0315792,7.28775e-05,0.0527019,0.0008930110000000001,0.500071,0.500254,0.7849430000000001
3.42095e-05,2.95782e-05,20017,1,0.0030219,0.00016439799999999998,0.00265883,0.0016201,0.38647800000000004,4.8542200000000004e-05,0.0315792,7.31137e-05,0.0554309,0.00085958,0.500071,0.500254,0.786504
3.40587e-05,2.6079899999999997e-05,20017,1,0.00260447,0.000163779,0.00234101,0.00142849,0.38803699999999997,4.27399e-05,0.0315792,7.36457e-05,0.0555096,0.000840197,0.5000720000000001,0.500255,0.788067
3.38569e-05,2.14441e-05,31215,1,0.00232328,0.00015726799999999999,0.00195106,0.00117457,0.38959499999999997,3.56206e-05,0.0315792,7.28726e-05,0.0519616,0.0006187219999999999,0.500073,0.500256,0.7896310000000001
3.3674200000000004e-05,2.52271e-05,28335,1,0.00238135,0.000153865,0.00190641,0.00138178,0.39115300000000003,3.48054e-05,0.0315792,7.252449999999999e-05,0.0557317,0.000547056,0.500074,0.500257,0.791196
3.36096e-05,2.91637e-05,20015,1,0.0026094,0.000159141,0.00215356,0.0015974000000000001,0.392712,3.9317600000000005e-05,0.0315792,7.36883e-05,0.0557207,0.000518899,0.500075,0.500258,0.792759
3.3756e-05,2.92995e-05,19985,1,0.0032879,0.00017273,0.0021976,0.00160484,0.39427,4.01216e-05,0.0315792,7.66279e-05,0.0524226,0.000683753,0.500075,0.500258,0.794316
3.41718e-05,2.9838200000000002e-05,32335,1,0.00339908,0.000184671,0.00220884,0.00163434,0.395829,4.03268e-05,0.0315792,7.95918e-05,0.049661300000000005,0.00076922,0.500075,0.500257,0.795875
3.45756e-05,2.35792e-05,31277,1,0.00282201,0.000188402,0.00302395,0.00129151,0.397387,5.52082e-05,0.0315792,7.99864e-05,0.058396,0.000706693,0.500075,0.500257,0.797433
3.48729e-05,2.4477399999999997e-05,31277,1,0.00255543,0.000181945,0.00364183,0.00134071,0.398945,6.64889e-05,0.0315792,7.77117e-05,0.05883290000000001,0.000637289,0.500075,0.500256,0.798987
3.49795e-05,1.98356e-05,31277,1,0.0017599,0.000166429,0.0033967,0.00108647,0.40050399999999997,6.201359999999999e-05,0.0315792,7.36642e-05,0.0575788,0.000568823,0.500074,0.500256,0.800541
3.4923000000000004e-05,2.31378e-05,32301,1,0.00219998,0.000160017,0.00313311,0.00126734,0.402062,5.72012e-05,0.0315792,7.24424e-05,0.055175699999999994,0.0006585019999999999,0.500073,0.500255,0.802095
3.4738000000000005e-05,2.6928800000000002e-05,32301,1,0.00231084,0.000163313,0.00270117,0.00147498,0.40362,4.93153e-05,0.0315792,7.38149e-05,0.0608216,0.00060825,0.5000720000000001,0.500253,0.803651
3.44571e-05,2.84045e-05,27314,1,0.00249152,0.000166725,0.00283167,0.00155581,0.405179,5.1697700000000005e-05,0.0315792,7.48065e-05,0.0609837,0.000562219,0.50007,0.500252,0.805208
3.41635e-05,2.84435e-05,27314,1,0.00246922,0.00016419200000000002,0.00282239,0.00155795,0.406737,5.15283e-05,0.0315792,7.44172e-05,0.0607351,0.000661718,0.500069,0.500251,0.806765
3.4032199999999996e-05,2.74423e-05,28150,1,0.00269051,0.000159579,0.00239291,0.00150311,0.408296,4.36873e-05,0.0315792,7.345069999999999e-05,0.055086500000000004,0.000709338,0.5000680000000001,0.50025,0.808321
3.41814e-05,2.4539499999999998e-05,31149,1,0.00412506,0.00016957799999999998,0.00229617,0.00134411,0.409854,4.19212e-05,0.0315792,7.56576e-05,0.0572535,0.000882922,0.500067,0.5002489999999999,0.809875
0.0,0.0106518,19984,10,0.08196619999999999,0.0107569,0.23686999999999997,0.0583439,0.00365472,0.0432454,0.0315792,0.00415315,0.315777,0.296902,0.500097,0.500297,0.40370900000000004
0.0005819719999999999,0.019056599999999996,19983,10,0.0932332,0.019692599999999998,0.353973,0.10438,0.00730945,0.06462480000000001,0.0315792,0.00817945,0.337478,0.31858400000000003,0.5000979999999999,0.5002989999999999,0.407386
0.00151284,0.0266194,20015,10,0.105301,0.0280637,0.42566499999999996,0.145804,0.0109642,0.0777137,0.0315792,0.012173,0.35037399999999996,0.331599,0.5001,0.500302,0.411095
0.00267014,0.0329401,19953,10,0.115682,0.0360467,0.524305,0.180424,0.014618899999999999,0.0957224,0.0315792,0.0161733,0.361717,0.340244,0.500103,0.500305,0.41483000000000003
0.00395176,0.0385325,19921,10,0.113954,0.0441347,0.6346189999999999,0.211056,0.018273599999999997,0.11586199999999999,0.0315792,0.020233,0.369753,0.346168,0.500105,0.500306,0.418562
0.0052848999999999995,0.043973000000000005,20047,10,0.0127501,0.052415699999999996,0.7568199999999999,0.240856,0.021928299999999998,0.138173,0.0315792,0.0243319,0.37456500000000004,0.349507,0.500103,0.500304,0.42235200000000006
0.00665932,0.0487375,19954,10,0.16584200000000002,0.06066900000000001,0.8415239999999999,0.266952,0.025583099999999998,0.153637,0.0315792,0.028471299999999998,0.380112,0.361681,0.5001,0.500301,0.42616000000000004
0.00803299,0.052982100000000004,21007,10,0.0898694,0.0699056,1.1024200000000002,0.29020100000000004,0.029237799999999998,0.201269,0.0315792,0.0328453,0.397813,0.376737,0.500097,0.500297,0.429939
0.0094523,0.055754700000000004,21007,10,0.299619,0.08069960000000001,1.36036,0.305388,0.0328925,0.24836,0.0315792,0.037475,0.416724,0.380771,0.500096,0.500297,0.433821
0.0109639,0.0570311,20977,10,0.44444799999999995,0.0919551,1.54399,0.312379,0.036547199999999995,0.281886,0.0315792,0.042212400000000004,0.42536199999999996,0.39250300000000005,0.500095,0.500297,0.437778
0.0125124,0.0596688,21041,10,0.847151,0.103351,1.6866,0.326827,0.040202,0.307922,0.0315792,0.0470161,0.4314,0.391651,0.500097,0.5002989999999999,0.44177799999999995
0.014063800000000001,0.061280999999999995,22032,10,0.690091,0.11586500000000001,2.04758,0.335658,0.0438567,0.373827,0.0315792,0.0519965,0.439309,0.38977399999999995,0.500097,0.5002989999999999,0.44573900000000005
0.015583700000000002,0.0690412,22032,10,3.24894,0.135236,3.4706,0.378163,0.0475114,0.633628,0.0315792,0.058077,0.45307299999999995,0.405044,0.500095,0.500297,0.449877
0.0171696,0.07697430000000001,22032,10,3.4714,0.155013,3.8793300000000004,0.42161499999999996,0.0511661,0.708249,0.0315792,0.0643653,0.456441,0.392022,0.5000939999999999,0.5002949999999999,0.45410100000000003
0.0185845,0.08326789999999999,23055,10,10.2921,0.19823,8.93575,0.456088,0.054820900000000006,1.6314,0.0315792,0.072675,0.473742,0.385629,0.500091,0.5002949999999999,0.458244
0.019812700000000003,0.0873679,23056,10,10.306,0.23700300000000002,10.1311,0.478545,0.058475599999999996,1.8496400000000002,0.0315792,0.08133939999999999,0.44881800000000005,0.367981,0.500089,0.50029,0.462579
0.020247,0.0854825,24080,10,26.6415,0.366425,18.8367,0.468218,0.0621303,3.4390199999999997,0.0315792,0.09765,0.450485,0.37814699999999996,0.500106,0.500287,0.466924
0.0193791,0.0789678,27120,10,23.1355,0.511195,28.2523,0.43253400000000003,0.065785,5.15803,0.0315792,0.136207,0.9681649999999999,0.9911780000000001,0.499985,0.49998400000000004,0.612422
0.018084,0.0751377,28144,10,16.7168,0.503497,24.2389,0.411555,0.0694398,4.4253,0.0315792,0.14262,0.888544,0.825566,0.49995200000000006,0.5000819999999999,0.611113
0.017566099999999998,0.072608,29168,10,14.882,0.5229,29.3725,0.3977,0.0730945,5.36254,0.0315792,0.15191400000000002,0.9528110000000001,0.99349,0.499938,0.49993999999999994,0.609629
0.0182956,0.0733013,30192,10,17.2183,0.529891,28.8935,0.401497,0.07674919999999999,5.2750900000000005,0.0315792,0.1602,0.9817629999999999,0.9571200000000001,0.49985799999999997,0.49998000000000004,0.60845
0.020407599999999998,0.07490260000000001,31216,10,17.5293,0.523619,24.1588,0.410268,0.0804039,4.41068,0.0315792,0.167373,0.962893,0.980563,0.499891,0.499882,0.607961
0.023284799999999998,0.07673150000000001,31216,10,13.6617,0.5423560000000001,22.5801,0.420286,0.0840587,4.12244,0.0315792,0.17486,0.977693,0.94758,0.499967,0.499896,0.606935
0.0285673,0.0775574,32240,10,16.9099,0.545103,26.5882,0.424809,0.0877134,4.85421,0.0315792,0.179175,0.896062,0.808754,0.500055,0.49994700000000003,0.6063569999999999
0.0350899,0.0800092,32240,10,10.544,0.555506,19.6819,0.438238,0.09136810000000001,3.5933300000000004,0.0315792,0.184693,0.9430540000000001,0.852672,0.499942,0.499911,0.605712
0.0437161,0.08144789999999999,32240,10,21.861,0.570933,18.974,0.44611899999999993,0.0950228,3.4640800000000005,0.0315792,0.190019,0.9197860000000001,0.8197709999999999,0.5000560000000001,0.499907,0.604765
0.0,0.227082,19951,100,10.4322,0.038081800000000006,0.8429840000000001,0.12438099999999999,0.00625003,1.53904,0.0315792,0.0148516,0.8706020000000001,1.32873,0.5000979999999999,0.5002979999999999,0.406308
0.00303111,0.404733,19918,100,14.7081,0.07081989999999999,1.39985,0.22168600000000002,0.0125001,2.55572,0.0315792,0.0293703,1.4394799999999999,1.91409,0.500101,0.5003029999999999,0.412817
0.00776072,0.542141,19887,100,20.9567,0.114228,2.0682,0.29694899999999996,0.0187501,3.7759099999999997,0.0315792,0.0468804,1.96567,2.45594,0.500102,0.5003029999999999,0.41951099999999997
0.012950299999999998,2.3244700000000003,21008,100,192.69099999999997,0.31274,17.5327,1.27319,0.025000099999999997,32.0094,0.0315792,0.0767308,3.2830800000000004,3.42804,0.500092,0.5002939999999999,0.426375
0.025913799999999997,147.613,15817,100,18949.1,66.3176,933.0939999999999,80.8528,0.0312502,1703.55,0.0315792,49.455,1922.96,1332.84,0.499993,0.499954,0.617032
0.0,2.4660900000000003,19951,1000,135.866,0.0504305,1.0298100000000001,0.135076,0.00625003,18.8012,0.0315792,0.0188305,25.7653,31.2878,0.5000979999999999,0.5002979999999999,0.406308
0.00401658,4.52993,19918,1000,196.817,0.09196660000000001,1.7783099999999998,0.24811999999999998,0.0125001,32.4666,0.0315792,0.0368497,32.5488,38.4368,0.5001,0.5003029999999999,0.41292
0.0101432,6.36862,19917,1000,302.48,0.14800000000000002,2.50243,0.348831,0.0187501,45.6868,0.0315792,0.0588352,39.1189,45.4267,0.500099,0.5003,0.419766
0.0167293,45.9292,22032,1000,4397.36,0.692395,36.3756,2.5157,0.025000099999999997,664.1089999999999,0.0315792,0.12329000000000001,64.0102,60.5405,0.5000829999999999,0.500286,0.426824
0.0704935,63186.0,22031,1000,51436600000.0,3239.22,252344.0,3460.92,0.0312502,4607050.0,0.0315792,1127.26,2516340.0,104093.0,0.49999799999999994,0.49971800000000005,0.61552
0.0,1.60469e-05,9619,1,0.00839569,0.000257695,0.00293003,0.0027794,0.00155838,1.69166e-05,0.0315792,7.52899e-05,0.056520100000000004,0.00073932,0.500097,0.500297,0.401616
8.94998e-07,2.69156e-05,9619,1,0.00843628,0.000490161,0.0048785,0.00466192,0.00311676,2.8165999999999998e-05,0.0315792,0.000145426,0.0565546,0.0006692180000000001,0.500097,0.500297,0.403171
1.9634400000000004e-06,3.82608e-05,13866,1,0.00783466,0.000696103,0.006638,0.00662697,0.00467514,3.8324499999999995e-05,0.0315792,0.00020941400000000002,0.051744200000000004,0.000734026,0.500097,0.500297,0.404731
2.8592900000000005e-06,5.0882200000000006e-05,12624,1,0.00793784,0.0008852069999999999,0.00881306,0.00881306,0.00623352,5.0882200000000006e-05,0.0315792,0.000268774,0.054773,0.0007358089999999999,0.5000979999999999,0.5002979999999999,0.406292
3.4597e-06,6.33886e-05,13647,1,0.00846841,0.00105807,0.0109792,0.0109792,0.0077919,6.33886e-05,0.0315792,0.000323348,0.054820100000000004,0.0007998310000000001,0.5000979999999999,0.5002989999999999,0.407854
3.7337900000000003e-06,7.63764e-05,13647,1,0.00876234,0.00122425,0.013228799999999999,0.013228799999999999,0.00935028,7.63764e-05,0.0315792,0.000376201,0.054969399999999995,0.0007990919999999999,0.500099,0.5003,0.40941700000000003
3.7656e-06,8.834299999999999e-05,13647,1,0.00761819,0.00138688,0.015301499999999999,0.015301499999999999,0.0109087,8.834299999999999e-05,0.0315792,0.000428135,0.051478499999999996,0.000601039,0.5001,0.500301,0.41098100000000004
3.74219e-06,9.92487e-05,13647,1,0.007502,0.00154196,0.0171904,0.0171904,0.012467,9.92487e-05,0.0315792,0.000477631,0.055356899999999994,0.00043602800000000003,0.500102,0.5003029999999999,0.412546
3.83984e-06,0.00010908200000000001,13647,1,0.0075846,0.00168683,0.018893599999999997,0.018893599999999997,0.014025399999999999,0.00010908200000000001,0.0315792,0.000524615,0.055419100000000006,0.00045905699999999997,0.500103,0.500304,0.414108
4.159409999999999e-06,0.000115147,13647,1,0.00686888,0.00181924,0.019944,0.019944,0.0155838,0.000115147,0.0315792,0.000568523,0.052173300000000006,0.000634547,0.500104,0.500304,0.415666
4.76065e-06,0.000119559,13648,1,0.006159,0.00193327,0.0207082,0.0207082,0.0171422,0.000119559,0.0315792,0.000607316,0.0508561,0.000670508,0.500104,0.500304,0.417225
5.063769999999999e-06,0.000126969,13648,1,0.00552229,0.00203363,0.0219916,0.0219916,0.018700599999999998,0.000126969,0.0315792,0.000641461,0.0582607,0.000592299,0.500104,0.500304,0.418782
4.90011e-06,0.000133308,13648,1,0.004762,0.00211801,0.0230896,0.0230896,0.020258900000000003,0.000133308,0.0315792,0.0006705789999999999,0.057541699999999994,0.00046510400000000004,0.500104,0.500304,0.420336
4.28898e-06,0.000137637,13648,1,0.0041699,0.00217748,0.0238394,0.0238394,0.0218173,0.000137637,0.0315792,0.000692747,0.057050800000000006,0.000467513,0.500104,0.500304,0.42189099999999996
3.238e-06,0.000141497,13648,1,0.00389056,0.0022170000000000002,0.024508099999999998,0.024508099999999998,0.0233757,0.000141497,0.0315792,0.00070891,0.05682759999999999,0.000579658,0.500103,0.5003029999999999,0.423446
1.8028099999999998e-06,0.000143697,13999,1,0.00404709,0.00224595,0.0248891,0.0248891,0.024934099999999997,0.000143697,0.0315792,0.000721955,0.0606409,0.000562464,0.500102,0.500302,0.42500299999999996
1.01883e-07,0.000143914,13999,1,0.00446787,0.00226277,0.0249266,0.0249266,0.026492500000000002,0.000143914,0.0315792,0.0007310610000000001,0.06035650000000001,0.000509907,0.500101,0.500301,0.426562
1.61483e-06,0.000141503,14000,1,0.00459729,0.00227065,0.0245091,0.0245091,0.028050799999999997,0.000141503,0.0315792,0.000737488,0.0605915,0.00064806,0.5001,0.500301,0.42812
2.9941000000000003e-06,0.00013689,14000,1,0.00327365,0.00226125,0.02371,0.02371,0.0296092,0.00013689,0.0315792,0.0007386480000000001,0.05682430000000001,0.000606891,0.500099,0.5003,0.429676
3.941130000000001e-06,0.00012754,14000,1,0.00339698,0.00223851,0.0220906,0.0220906,0.0311676,0.00012754,0.0315792,0.0007358089999999999,0.057063,0.0008353330000000001,0.500099,0.5003,0.43123100000000003
4.46041e-06,0.000122141,8688,1,0.00338407,0.00220686,0.0211555,0.0211555,0.032726,0.000122141,0.0315792,0.000729481,0.0578871,0.0009736230000000001,0.5000979999999999,0.5002979999999999,0.432784
5.04662e-06,0.000119188,8688,1,0.00311696,0.00216787,0.020644,0.020644,0.0342844,0.000119188,0.0315792,0.000719925,0.0580306,0.000974402,0.5000979999999999,0.5002979999999999,0.434338
5.96021e-06,0.000115186,13999,1,0.00322805,0.00211489,0.019950799999999998,0.019950799999999998,0.0358427,0.000115186,0.0315792,0.000705696,0.050374300000000004,0.000931254,0.5000979999999999,0.5002979999999999,0.43589799999999995
7.26303e-06,0.000113406,13999,1,0.00406605,0.00204754,0.0196425,0.0196425,0.0374011,0.000113406,0.0315792,0.0006867280000000001,0.0522033,0.0009407689999999999,0.500099,0.5002979999999999,0.43745900000000004
8.980160000000001e-06,0.000109751,13999,1,0.00450165,0.00196893,0.019009400000000003,0.019009400000000003,0.0389595,0.000109751,0.0315792,0.0006639660000000001,0.055406399999999995,0.000883761,0.500099,0.5002989999999999,0.439021
1.10203e-05,0.00010566799999999999,13999,1,0.00441221,0.00188484,0.0183022,0.0183022,0.0405179,0.00010566799999999999,0.0315792,0.000639145,0.0553976,0.000956923,0.5001,0.5003,0.44058400000000003
1.31975e-05,0.00010224700000000001,14000,1,0.0039389,0.00179988,0.017709700000000002,0.017709700000000002,0.042076300000000004,0.00010224700000000001,0.0315792,0.000613842,0.0518145,0.000781569,0.500101,0.500302,0.44214799999999993
1.5351e-05,9.7625e-05,13813,1,0.0045111000000000005,0.00171289,0.016909200000000003,0.016909200000000003,0.0436346,9.7625e-05,0.0315792,0.00058741,0.05562919999999999,0.000685229,0.500102,0.5003029999999999,0.443713
1.72134e-05,9.193809999999999e-05,14671,1,0.00543347,0.00162427,0.0161633,0.015924200000000003,0.045193000000000004,9.33185e-05,0.0315792,0.000560237,0.055627199999999995,0.000635534,0.500104,0.500304,0.44527700000000003
1.85977e-05,8.61923e-05,14671,1,0.00624558,0.00153457,0.015183199999999999,0.014929,0.0467514,8.766049999999999e-05,0.0315792,0.0005325519999999999,0.0523874,0.000762785,0.500105,0.500305,0.44683500000000004
1.93578e-05,7.994310000000001e-05,14672,1,0.00759112,0.00144027,0.013974,0.0138466,0.0483098,8.06791e-05,0.0315792,0.000503564,0.0495923,0.000867648,0.500105,0.500305,0.448395
1.98183e-05,7.67258e-05,14704,1,0.00635538,0.00134403,0.0132893,0.0132893,0.049868199999999994,7.67258e-05,0.0315792,0.000474219,0.0583193,0.0008459810000000001,0.500105,0.500305,0.449953
2.03456e-05,7.32491e-05,14704,1,0.00647269,0.0012443,0.012687100000000002,0.012687100000000002,0.0514265,7.32491e-05,0.0315792,0.000443847,0.058781799999999995,0.000738829,0.500105,0.500304,0.451509
2.1109099999999998e-05,6.906430000000001e-05,14704,1,0.00582569,0.00113831,0.011962299999999999,0.011962299999999999,0.0529849,6.906430000000001e-05,0.0315792,0.00041134699999999995,0.05764069999999999,0.000585667,0.500105,0.500304,0.453063
2.2044899999999996e-05,6.43709e-05,14704,1,0.00652758,0.0010277,0.0111494,0.0111494,0.054543299999999996,6.43709e-05,0.0315792,0.00037756800000000006,0.056096400000000005,0.0006980830000000001,0.500104,0.5003029999999999,0.454617
2.30975e-05,5.938770000000001e-05,14704,1,0.00662678,0.000920967,0.0102863,0.0102863,0.05610169999999999,5.938770000000001e-05,0.0315792,0.000344478,0.060828099999999996,0.000707684,0.500103,0.500302,0.45617299999999994
2.41035e-05,5.3903299999999996e-05,14704,1,0.00680422,0.000821175,0.00933633,0.00933633,0.0576601,5.3903299999999996e-05,0.0315792,0.000312968,0.0605933,0.000642093,0.500102,0.500302,0.45773
2.49252e-05,4.77626e-05,14704,1,0.00717626,0.000730228,0.00827274,0.00827274,0.0592184,4.77626e-05,0.0315792,0.00028383900000000003,0.0607284,0.000801627,0.500101,0.500301,0.45928800000000003
2.52534e-05,4.06385e-05,14859,1,0.00834691,0.000648987,0.0070388000000000004,0.0070388000000000004,0.060776800000000006,4.06385e-05,0.0315792,0.000257849,0.0564029,0.000869227,0.5001,0.5003,0.460844
2.49088e-05,3.30405e-05,14836,1,0.00993518,0.000586856,0.00572278,0.00572278,0.0623352,3.30405e-05,0.0315792,0.00023627,0.05744590000000001,0.0009468460000000001,0.500099,0.5003,0.462398
2.37155e-05,2.63724e-05,18927,1,0.0086312,0.000546931,0.00463475,0.00456784,0.06389360000000001,2.67587e-05,0.0315792,0.000220132,0.058332600000000005,0.000994017,0.500099,0.5002979999999999,0.46395200000000003
2.1813200000000003e-05,3.15058e-05,8753,1,0.00787393,0.00052906,0.00545696,0.00545696,0.065452,3.15058e-05,0.0315792,0.000207833,0.05826749999999999,0.00122714,0.500099,0.500297,0.465505
1.98135e-05,3.91371e-05,8753,1,0.00921055,0.000532867,0.00677874,0.00677874,0.06701030000000001,3.91371e-05,0.0315792,0.000199791,0.05149209999999999,0.00119443,0.500099,0.5002979999999999,0.46706499999999995
1.78622e-05,4.4750500000000005e-05,9777,1,0.0094525,0.000558926,0.00775101,0.00775101,0.0685687,4.4750500000000005e-05,0.0315792,0.000197082,0.05257130000000001,0.00122201,0.500099,0.5002979999999999,0.46862600000000004
1.61982e-05,4.95114e-05,9777,1,0.00902333,0.000603715,0.00857563,0.00857563,0.07012710000000001,4.95114e-05,0.0315792,0.000198654,0.0557344,0.0011718,0.500099,0.5002989999999999,0.470188
1.47249e-05,5.2262299999999996e-05,9777,1,0.00845702,0.0006594210000000001,0.0090521,0.0090521,0.0716855,5.2262299999999996e-05,0.0315792,0.000203345,0.0556052,0.00121105,0.5001,0.5002989999999999,0.47175100000000003
1.3364200000000002e-05,4.8031599999999996e-05,9711,1,0.00780988,0.000710742,0.00831933,0.00831933,0.0732439,4.8031599999999996e-05,0.0315792,0.00020937200000000001,0.051900699999999994,0.00107238,0.500101,0.500301,0.473315
1.2096400000000002e-05,5.62859e-05,9711,1,0.00704998,0.000757787,0.00974902,0.00974902,0.0748022,5.62859e-05,0.0315792,0.000216707,0.055667999999999995,0.0009375789999999999,0.500102,0.500302,0.47488
1.07438e-05,6.372e-05,9712,1,0.00672782,0.000806357,0.0110366,0.0110366,0.07636060000000001,6.372e-05,0.0315792,0.000226507,0.0555894,0.000777036,0.500103,0.5003029999999999,0.476444
9.13511e-06,7.01629e-05,9712,1,0.00680017,0.000856285,0.012152600000000001,0.012152600000000001,0.077919,7.01629e-05,0.0315792,0.000238247,0.0544548,0.000878058,0.500104,0.500304,0.478004
7.13161e-06,7.46113e-05,9712,1,0.00766134,0.000909576,0.0129231,0.0129231,0.07947739999999999,7.46113e-05,0.0315792,0.00025283,0.051667899999999996,0.0009850339999999999,0.500105,0.500304,0.479563
4.96833e-06,7.85164e-05,9711,1,0.0060184,0.0009585910000000001,0.0135995,0.0135995,0.0810358,7.85164e-05,0.0315792,0.000266942,0.05682380000000001,0.000932424,0.500105,0.5003029999999999,0.48112200000000005
2.86894e-06,8.285200000000001e-05,9711,1,0.00565526,0.00100128,0.0143504,0.0143504,0.0825941,8.285200000000001e-05,0.0315792,0.000279899,0.05781569999999999,0.000805304,0.500105,0.5003029999999999,0.482677
1.0038600000000002e-06,7.4588e-05,9711,1,0.00441299,0.00103002,0.012919,0.012919,0.08415249999999999,7.4588e-05,0.0315792,0.000288827,0.057533100000000004,0.0006389459999999999,0.500105,0.5003029999999999,0.484231
6.586369999999999e-07,6.84547e-05,9743,1,0.00444165,0.0010582,0.011856700000000001,0.011856700000000001,0.08571089999999999,6.84547e-05,0.0315792,0.000296704,0.057488,0.0007277039999999999,0.500104,0.500302,0.485785
2.1793700000000003e-06,6.73926e-05,10767,1,0.00427565,0.00108316,0.011672700000000001,0.011672700000000001,0.0872693,6.73926e-05,0.0315792,0.000303989,0.0604014,0.0007759269999999999,0.500103,0.500301,0.48734099999999997
3.6834800000000003e-06,6.773699999999999e-05,10767,1,0.00416735,0.00110058,0.0117324,0.0117324,0.0888277,6.773699999999999e-05,0.0315792,0.000309508,0.0601069,0.000680285,0.500101,0.5003,0.48889799999999994
5.197150000000001e-06,6.80073e-05,10767,1,0.00402991,0.00111004,0.0117792,0.0117792,0.09038600000000001,6.80073e-05,0.0315792,0.00031360000000000003,0.0608085,0.000719125,0.5001,0.5002989999999999,0.49045600000000006
6.83659e-06,6.75467e-05,10767,1,0.00463006,0.00111522,0.0116994,0.0116994,0.0919444,6.75467e-05,0.0315792,0.000316587,0.0594311,0.000889413,0.500099,0.5002979999999999,0.492012
8.704539999999999e-06,6.76056e-05,16047,1,0.00597398,0.00112235,0.012787799999999998,0.0117096,0.0935028,7.38305e-05,0.0315792,0.000318966,0.0581201,0.000886702,0.500099,0.5002979999999999,0.493568
1.08925e-05,6.784779999999999e-05,16047,1,0.0053413,0.00112366,0.0135766,0.011751600000000001,0.0950612,7.83844e-05,0.0315792,0.000319344,0.057113800000000006,0.00088608,0.5000979999999999,0.500296,0.495122
1.31978e-05,6.81544e-05,16047,1,0.00386751,0.00111608,0.0136637,0.011804700000000001,0.0966196,7.88872e-05,0.0315792,0.000318484,0.057828899999999996,0.0011219000000000001,0.5000979999999999,0.5002949999999999,0.496674
1.53803e-05,6.850560000000001e-05,15861,1,0.00338579,0.00110196,0.013308100000000002,0.0118655,0.0981779,7.683439999999999e-05,0.0315792,0.000316569,0.054336800000000005,0.00104961,0.5000979999999999,0.5002949999999999,0.49823199999999995
1.7441500000000002e-05,6.87081e-05,15861,1,0.00381211,0.00108367,0.0127787,0.0119006,0.0997363,7.37776e-05,0.0315792,0.000313423,0.0527642,0.000995009,0.5000979999999999,0.5002949999999999,0.49979300000000004
1.92922e-05,6.88081e-05,15861,1,0.00411085,0.00106396,0.0119833,0.0119179,0.10129500000000001,6.918560000000001e-05,0.0315792,0.000309494,0.0558625,0.000950604,0.5000979999999999,0.500296,0.501354
2.08604e-05,6.85683e-05,10767,1,0.0034394,0.0010425,0.011876399999999999,0.011876399999999999,0.102853,6.85683e-05,0.0315792,0.000304986,0.055553899999999996,0.00102573,0.500099,0.500296,0.5029170000000001
2.22346e-05,6.820510000000001e-05,10736,1,0.00285429,0.00100798,0.011813500000000001,0.011813500000000001,0.10441099999999999,6.820510000000001e-05,0.0315792,0.000297109,0.05362430000000001,0.0009060089999999999,0.500099,0.500297,0.50448
2.35394e-05,6.807739999999999e-05,10736,1,0.00240537,0.000962593,0.0117914,0.0117914,0.10597000000000001,6.807739999999999e-05,0.0315792,0.000286213,0.053691699999999995,0.0007537069999999999,0.5001,0.5002989999999999,0.506045
2.47981e-05,6.71864e-05,10736,1,0.00242384,0.0009137980000000001,0.011637,0.011637,0.107528,6.71864e-05,0.0315792,0.00027445,0.0557889,0.000603504,0.500102,0.5003,0.507609
2.62269e-05,6.55949e-05,10736,1,0.00386825,0.000863541,0.011361399999999999,0.011361399999999999,0.10908699999999999,6.55949e-05,0.0315792,0.000261981,0.055856100000000006,0.0007002989999999999,0.500103,0.5003,0.50917
2.79454e-05,6.24138e-05,10736,1,0.00353962,0.000817817,0.0108104,0.0108104,0.11064500000000001,6.24138e-05,0.0315792,0.000250744,0.0526276,0.000832872,0.500103,0.500301,0.510728
2.98467e-05,5.84311e-05,10736,1,0.00358678,0.0007732,0.0101206,0.0101206,0.112203,5.84311e-05,0.0315792,0.000239632,0.053938400000000004,0.000762486,0.500103,0.5003,0.5122869999999999
3.16293e-05,5.47868e-05,10735,1,0.00323809,0.000722895,0.00948936,0.00948936,0.11376199999999999,5.47868e-05,0.0315792,0.000226435,0.0580852,0.000741817,0.500103,0.5003,0.513843
3.31136e-05,4.82254e-05,11759,1,0.00253085,0.000663463,0.0083529,0.0083529,0.11532,4.82254e-05,0.0315792,0.00021008,0.0573271,0.0005928530000000001,0.500103,0.5003,0.5153979999999999
3.42828e-05,4.154979999999999e-05,11791,1,0.00264536,0.000604871,0.00719664,0.00719664,0.116878,4.154979999999999e-05,0.0315792,0.00019230900000000002,0.05834930000000001,0.0006262630000000001,0.500103,0.5002989999999999,0.5169520000000001
3.5172399999999995e-05,3.58763e-05,11791,1,0.00267221,0.000549722,0.00621396,0.00621396,0.11843699999999999,3.58763e-05,0.0315792,0.00017565700000000002,0.0595125,0.000723052,0.500101,0.5002979999999999,0.5185069999999999
3.58079e-05,3.06084e-05,11791,1,0.00290456,0.000494548,0.00530152,0.00530152,0.119995,3.06084e-05,0.0315792,0.000158546,0.0608399,0.000571244,0.5001,0.500297,0.5200640000000001
3.62671e-05,2.57494e-05,21008,1,0.00359895,0.00044144199999999995,0.00468435,0.00445992,0.121554,2.7045100000000003e-05,0.0315792,0.00014220700000000002,0.0599816,0.000632384,0.500099,0.500296,0.521623
3.66911e-05,2.24816e-05,21008,1,0.00371827,0.000389955,0.00416562,0.00389393,0.12311199999999999,2.40502e-05,0.0315792,0.000127996,0.060258900000000004,0.0007377519999999999,0.5000979999999999,0.5002949999999999,0.52318
3.72704e-05,1.96641e-05,21008,1,0.00345458,0.000349391,0.00367388,0.00340592,0.12467,2.1211199999999998e-05,0.0315792,0.000116355,0.0573006,0.000709074,0.500097,0.5002939999999999,0.524737
3.80527e-05,1.96611e-05,17039,1,0.00365723,0.00032412900000000004,0.00371521,0.00340541,0.126229,2.14498e-05,0.0315792,0.00010787399999999999,0.0570641,0.000826838,0.500097,0.500293,0.526291
3.90479e-05,1.87015e-05,17039,1,0.00402311,0.000304215,0.00348397,0.00323919,0.12778699999999998,2.01147e-05,0.0315792,0.00010195799999999999,0.0574535,0.0009420380000000001,0.500096,0.500292,0.527844
4.00312e-05,2.1250100000000002e-05,10801,1,0.00399598,0.000288826,0.00368062,0.00368062,0.12934600000000002,2.1250100000000002e-05,0.0315792,9.68919e-05,0.0566214,0.000933107,0.500096,0.5002909999999999,0.529399
4.07971e-05,2.20377e-05,10801,1,0.00340516,0.00027294,0.00381705,0.00381705,0.130904,2.20377e-05,0.0315792,9.18101e-05,0.051562300000000005,0.00086627,0.500096,0.5002909999999999,0.5309590000000001
4.1226099999999995e-05,2.2539899999999997e-05,11825,1,0.00318796,0.00026440299999999997,0.00390403,0.00390403,0.132462,2.2539899999999997e-05,0.0315792,8.81979e-05,0.0542502,0.000821537,0.500096,0.500292,0.53252
4.13529e-05,2.18629e-05,11825,1,0.0031931999999999998,0.00026464,0.00378678,0.00378678,0.134021,2.18629e-05,0.0315792,8.72493e-05,0.055175999999999996,0.00087806,0.500097,0.500293,0.534082
4.11114e-05,1.87913e-05,11727,1,0.00385502,0.000269568,0.00325475,0.00325475,0.135579,1.87913e-05,0.0315792,8.8657e-05,0.0553136,0.0008603269999999999,0.500097,0.5002939999999999,0.5356449999999999
4.06201e-05,2.2898800000000002e-05,11790,1,0.00302991,0.000282176,0.0039662,0.0039662,0.13713699999999998,2.2898800000000002e-05,0.0315792,9.24187e-05,0.051782400000000006,0.000642471,0.5000979999999999,0.5002949999999999,0.537209
4.00488e-05,2.6746999999999996e-05,11823,1,0.00308862,0.00030810900000000004,0.00463272,0.00463272,0.138696,2.6746999999999996e-05,0.0315792,9.9664e-05,0.0556081,0.00053621,0.5001,0.500296,0.538774
3.96423e-05,3.11236e-05,11823,1,0.00322367,0.000347517,0.00539077,0.00539077,0.140254,3.11236e-05,0.0315792,0.000110364,0.055658900000000004,0.000532779,0.500101,0.500297,0.5403359999999999
3.95357e-05,3.18092e-05,11823,1,0.00377216,0.000393435,0.00550953,0.00550953,0.14181300000000002,3.18092e-05,0.0315792,0.000123239,0.0523773,0.000705279,0.500101,0.500297,0.541894
3.97445e-05,2.9104099999999998e-05,17744,1,0.00393967,0.00043523300000000004,0.00509848,0.00504097,0.143371,2.94361e-05,0.0315792,0.000135914,0.051406799999999996,0.000770882,0.500101,0.500297,0.543453
3.9914e-05,2.69419e-05,17744,1,0.00350422,0.00047142699999999996,0.00564733,0.00466648,0.144929,3.26049e-05,0.0315792,0.000146841,0.058413599999999996,0.000698928,0.500102,0.500296,0.54501
3.98328e-05,2.54594e-05,16720,1,0.00281129,0.000498139,0.006150699999999999,0.0044097,0.146488,3.55111e-05,0.0315792,0.000155415,0.0584832,0.000605789,0.500101,0.500296,0.546565
3.94222e-05,3.0799499999999995e-05,16720,1,0.00234047,0.000511981,0.00646563,0.00533464,0.148046,3.7329299999999995e-05,0.0315792,0.00016114299999999999,0.057596,0.000555421,0.500101,0.5002949999999999,0.5481189999999999
3.87436e-05,3.71503e-05,17744,1,0.00270805,0.000520641,0.00669283,0.00643463,0.149604,3.86411e-05,0.0315792,0.00016560700000000002,0.056492999999999995,0.0006641310000000001,0.5001,0.5002939999999999,0.549674
3.77869e-05,4.1758299999999996e-05,11759,1,0.00265992,0.000531886,0.00723275,0.00723275,0.15116300000000002,4.1758299999999996e-05,0.0315792,0.00017032400000000002,0.0607966,0.000605924,0.500099,0.500293,0.551231
3.66291e-05,4.4512700000000005e-05,11759,1,0.00297066,0.00054253,0.00770983,0.00770983,0.152721,4.4512700000000005e-05,0.0315792,0.000175109,0.060502999999999994,0.000556189,0.500097,0.500292,0.5527880000000001
3.54906e-05,4.5506999999999996e-05,11759,1,0.00307159,0.000551465,0.00788205,0.00788205,0.15428,4.5506999999999996e-05,0.0315792,0.000179614,0.0607197,0.000673505,0.500096,0.5002909999999999,0.554346
3.46555e-05,4.50065e-05,11759,1,0.00242117,0.000555675,0.00779536,0.00779536,0.155838,4.50065e-05,0.0315792,0.00018276799999999998,0.0555177,0.0007137789999999999,0.500095,0.5002909999999999,0.5559029999999999
3.42714e-05,4.35062e-05,11759,1,0.00379406,0.0005600269999999999,0.0075355000000000005,0.0075355000000000005,0.157396,4.35062e-05,0.0315792,0.00018529200000000001,0.05714450000000001,0.000895263,0.500095,0.50029,0.557457
3.4260999999999996e-05,4.09782e-05,11759,1,0.00287745,0.00056399,0.00709764,0.00709764,0.15895499999999999,4.09782e-05,0.0315792,0.00018816400000000002,0.05844259999999999,0.000986617,0.5000939999999999,0.5002880000000001,0.5590109999999999
3.43e-05,3.89658e-05,12783,1,0.00248498,0.000567906,0.00674908,0.00674908,0.16051300000000002,3.89658e-05,0.0315792,0.000190628,0.05815309999999999,0.000969146,0.5000939999999999,0.500287,0.5605640000000001
3.4329e-05,3.6809899999999995e-05,12783,1,0.00231182,0.000564174,0.00637566,0.00637566,0.162072,3.6809899999999995e-05,0.0315792,0.0001906,0.0495461,0.000926847,0.5000939999999999,0.500287,0.5621229999999999
3.4149499999999996e-05,3.39723e-05,12783,1,0.00301064,0.000550357,0.00588418,0.00588418,0.16363,3.39723e-05,0.0315792,0.00018758299999999998,0.0522533,0.0009595000000000001,0.5000939999999999,0.500287,0.563684
3.3653200000000005e-05,3.0638899999999996e-05,12783,1,0.00282188,0.000532473,0.00530681,0.00530681,0.165188,3.0638899999999996e-05,0.0315792,0.000183022,0.05549880000000001,0.0008493180000000001,0.5000939999999999,0.5002880000000001,0.565246
3.30291e-05,3.16126e-05,12751,1,0.00249741,0.00051463,0.00547546,0.00547546,0.166747,3.16126e-05,0.0315792,0.000178128,0.0554319,0.000928005,0.500095,0.500289,0.566809
3.22567e-05,3.27133e-05,12814,1,0.00230457,0.000497297,0.00566611,0.00566611,0.16830499999999998,3.27133e-05,0.0315792,0.000173636,0.0518254,0.0007480360000000001,0.500096,0.50029,0.5683729999999999
3.14073e-05,3.43436e-05,12847,1,0.00238584,0.00048256199999999996,0.00594848,0.00594848,0.16986300000000001,3.43436e-05,0.0315792,0.00016957900000000002,0.0555938,0.00066759,0.500097,0.5002909999999999,0.569937
3.07256e-05,3.6202800000000005e-05,12847,1,0.00286589,0.000471416,0.00627052,0.00627052,0.171422,3.6202800000000005e-05,0.0315792,0.00016591099999999998,0.0555822,0.000583161,0.5000979999999999,0.500292,0.571501
3.0374299999999998e-05,3.79151e-05,12847,1,0.00365959,0.000466631,0.00656709,0.00656709,0.17298,3.79151e-05,0.0315792,0.000163809,0.0523216,0.000689575,0.500099,0.500293,0.573059
3.0489899999999998e-05,3.59273e-05,12847,1,0.00406456,0.000461296,0.00622279,0.00622279,0.174539,3.59273e-05,0.0315792,0.000161799,0.0504049,0.000836699,0.500099,0.500292,0.5746180000000001
3.06834e-05,3.06232e-05,12847,1,0.00351432,0.000453661,0.0053041,0.0053041,0.176097,3.06232e-05,0.0315792,0.000158734,0.05826749999999999,0.000790896,0.500099,0.500292,0.576176
3.0710900000000004e-05,2.60393e-05,17744,1,0.00316824,0.00043794699999999995,0.00488837,0.00451015,0.177655,2.8223e-05,0.0315792,0.000153475,0.058364,0.000645937,0.500099,0.500292,0.577731
3.04733e-05,2.3676999999999997e-05,17744,1,0.00207057,0.00041164099999999997,0.00471647,0.00410098,0.179214,2.7230500000000003e-05,0.0315792,0.000146199,0.057589499999999995,0.0005282080000000001,0.5000979999999999,0.5002909999999999,0.579285
3.00118e-05,2.5287199999999997e-05,17744,1,0.00268029,0.00038053,0.00438342,0.00437988,0.18077200000000002,2.5307699999999998e-05,0.0315792,0.00013799100000000001,0.057019600000000004,0.00065761,0.5000979999999999,0.50029,0.580839
2.93519e-05,2.56131e-05,12815,1,0.0029238000000000003,0.00035429,0.00443633,0.00443633,0.18233,2.56131e-05,0.0315792,0.000130233,0.060843600000000005,0.000653536,0.500096,0.500289,0.582395
2.85726e-05,2.49717e-05,12815,1,0.00312033,0.00033184199999999994,0.00432522,0.00432522,0.183889,2.49717e-05,0.0315792,0.000123586,0.0605827,0.000563815,0.500095,0.5002880000000001,0.583952
2.78181e-05,2.44968e-05,12784,1,0.00312711,0.000308799,0.00424296,0.00424296,0.185447,2.44968e-05,0.0315792,0.000117154,0.0608076,0.000643247,0.5000939999999999,0.500287,0.5855100000000001
2.73951e-05,2.31741e-05,25071,1,0.00407639,0.000284395,0.00401442,0.00401387,0.187006,2.31772e-05,0.0315792,0.000110116,0.0573313,0.000759323,0.500093,0.500286,0.587067
2.73146e-05,2.07478e-05,25071,1,0.00567971,0.000269855,0.00422293,0.00359363,0.188564,2.4381100000000003e-05,0.0315792,0.000104437,0.0569384,0.00088445,0.500092,0.5002850000000001,0.588622
2.76376e-05,1.80707e-05,11792,1,0.00478012,0.00026102,0.00312993,0.00312993,0.190122,1.80707e-05,0.0315792,0.000101562,0.0573981,0.000945031,0.500091,0.500283,0.590175
2.82271e-05,1.86754e-05,13744,1,0.00362836,0.000257278,0.00323468,0.00323468,0.191681,1.86754e-05,0.0315792,9.96069e-05,0.05825319999999999,0.00108066,0.500091,0.500282,0.5917279999999999
2.88085e-05,2.01769e-05,13744,1,0.00336247,0.00025140000000000004,0.00349473,0.00349473,0.19323900000000002,2.01769e-05,0.0315792,9.62467e-05,0.0510705,0.000987801,0.500091,0.500282,0.593286
2.92473e-05,2.0680100000000002e-05,12849,1,0.0037587,0.000243627,0.00358189,0.00358189,0.194797,2.0680100000000002e-05,0.0315792,9.27642e-05,0.0526255,0.0009327669999999999,0.500091,0.500282,0.594846
2.9495500000000002e-05,2.20238e-05,12849,1,0.0041914,0.00023748900000000002,0.00381464,0.00381464,0.196356,2.20238e-05,0.0315792,9.02195e-05,0.055742200000000006,0.000924863,0.500091,0.500283,0.5964079999999999
2.9572800000000003e-05,2.2151100000000002e-05,13873,1,0.00368796,0.00023860599999999999,0.00383669,0.00383669,0.197914,2.2151100000000002e-05,0.0315792,8.99732e-05,0.055549400000000006,0.000991998,0.500091,0.5002840000000001,0.59797
2.94914e-05,1.72353e-05,12849,1,0.00318098,0.000232487,0.00298523,0.00298523,0.199473,1.72353e-05,0.0315792,8.851709999999999e-05,0.052385400000000006,0.000778053,0.500092,0.5002850000000001,0.599534
2.94335e-05,1.35651e-05,22191,1,0.00315448,0.00022170599999999998,0.00246616,0.00234955,0.201031,1.4238399999999999e-05,0.0315792,8.63276e-05,0.055643700000000004,0.000700167,0.500093,0.500286,0.6010979999999999
2.94972e-05,1.5279600000000002e-05,22191,1,0.0033610999999999997,0.000218503,0.00265011,0.00264651,0.20258900000000002,1.53004e-05,0.0315792,8.467870000000001e-05,0.05551419999999999,0.000585914,0.500095,0.500287,0.6026630000000001
2.98023e-05,1.76942e-05,12784,1,0.00351897,0.000229557,0.00306472,0.00306472,0.204148,1.76942e-05,0.0315792,8.60623e-05,0.0552116,0.000723657,0.500095,0.500287,0.604222
3.04234e-05,1.86541e-05,13808,1,0.00410357,0.0002495,0.00323098,0.00323098,0.205706,1.86541e-05,0.0315792,8.97545e-05,0.0520025,0.0008574339999999999,0.500095,0.500287,0.605781
3.1171100000000004e-05,1.95652e-05,14925,1,0.00345188,0.000268367,0.00338879,0.00338879,0.207265,1.95652e-05,0.0315792,9.304860000000001e-05,0.0567899,0.000790357,0.500096,0.500287,0.6073390000000001
3.19087e-05,2.0335299999999998e-05,25133,1,0.00339572,0.000278208,0.00356443,0.00352218,0.208823,2.0579299999999998e-05,0.0315792,9.41789e-05,0.0569225,0.0006952869999999999,0.500096,0.500286,0.608895
3.2456e-05,1.6689000000000002e-05,26157,1,0.00211469,0.000275962,0.00407245,0.00289063,0.21038099999999998,2.3512300000000002e-05,0.0315792,9.39252e-05,0.057470299999999995,0.000582371,0.500095,0.500286,0.610449
3.2772600000000005e-05,1.5863900000000002e-05,26157,1,0.00248447,0.000276949,0.00423604,0.00274771,0.21194000000000002,2.44568e-05,0.0315792,9.52091e-05,0.0570435,0.0006752069999999999,0.5000939999999999,0.5002850000000001,0.612003
3.2886300000000004e-05,1.51625e-05,26157,1,0.00269057,0.00028687,0.00395113,0.00262623,0.213498,2.2811799999999997e-05,0.0315792,9.90251e-05,0.0599605,0.000735105,0.500093,0.5002840000000001,0.613558
3.28543e-05,1.68309e-05,18901,1,0.00307679,0.000296885,0.00339,0.0029151999999999997,0.215056,1.95722e-05,0.0315792,0.000102659,0.059636699999999994,0.000627644,0.500092,0.500283,0.615114
3.2749699999999996e-05,1.9476300000000002e-05,21170,1,0.00283315,0.000301486,0.00399102,0.0033734000000000004,0.216615,2.30421e-05,0.0315792,0.000104324,0.0608394,0.00063043,0.5000899999999999,0.500282,0.616672
3.28205e-05,2.0682199999999997e-05,22005,1,0.00319504,0.000303676,0.00392544,0.00358226,0.218173,2.26635e-05,0.0315792,0.000104825,0.0594764,0.000769358,0.500089,0.5002810000000001,0.618229
3.32401e-05,2.0352e-05,20143,1,0.00465355,0.00031513200000000003,0.00438114,0.00352507,0.219732,2.52945e-05,0.0315792,0.000107054,0.057655099999999994,0.0008534489999999999,0.500089,0.5002800000000001,0.619785
3.3970900000000004e-05,1.79339e-05,19989,1,0.00442345,0.00033118199999999996,0.00522625,0.00310624,0.22129000000000001,3.01737e-05,0.0315792,0.00010923799999999999,0.057102099999999996,0.0008461580000000001,0.500088,0.500278,0.6213380000000001
3.49449e-05,1.8473199999999998e-05,19989,1,0.0033634999999999997,0.000339977,0.00548266,0.00319965,0.222848,3.16541e-05,0.0315792,0.00011107200000000001,0.056960800000000006,0.00105409,0.500087,0.5002770000000001,0.6228899999999999
3.58337e-05,2.2957199999999998e-05,19957,1,0.00290226,0.00034387199999999995,0.00524843,0.0039763,0.22440700000000002,3.03018e-05,0.0315792,0.00011342600000000001,0.055270900000000005,0.000999516,0.500087,0.500276,0.624447
3.65542e-05,2.51003e-05,19957,1,0.00314742,0.000343235,0.00496647,0.0043475,0.225965,2.86739e-05,0.0315792,0.000114962,0.0528511,0.00093917,0.500087,0.500276,0.626007
3.70703e-05,2.6088400000000003e-05,13873,1,0.00364446,0.000343612,0.00451864,0.00451864,0.227523,2.6088400000000003e-05,0.0315792,0.00011648200000000001,0.055961500000000004,0.0008865289999999999,0.500087,0.5002770000000001,0.627568
3.74089e-05,2.57573e-05,13873,1,0.00329516,0.000347911,0.00446129,0.00446129,0.229082,2.57573e-05,0.0315792,0.00011967399999999999,0.055654300000000004,0.00094018,0.500087,0.5002770000000001,0.62913
3.76087e-05,2.0403e-05,19120,1,0.00271026,0.00034208800000000005,0.00370262,0.0035339,0.23064,2.13771e-05,0.0315792,0.000120133,0.05414580000000001,0.000844292,0.500088,0.500278,0.630694
3.76898e-05,1.82308e-05,20145,1,0.0025736,0.000326721,0.00328484,0.00315766,0.232199,1.8965e-05,0.0315792,0.00011786899999999999,0.0533182,0.000678817,0.500089,0.500279,0.632258
3.78281e-05,1.93971e-05,13808,1,0.00260254,0.00031125,0.00335968,0.00335968,0.23375700000000002,1.93971e-05,0.0315792,0.000114387,0.055817700000000005,0.000566544,0.5000899999999999,0.5002800000000001,0.633822
3.81705e-05,2.03559e-05,13808,1,0.00340794,0.000301974,0.00352575,0.00352575,0.235315,2.03559e-05,0.0315792,0.000111585,0.0558682,0.000650628,0.500091,0.5002810000000001,0.635383
3.88022e-05,1.98745e-05,21841,1,0.00341068,0.000302007,0.00349131,0.00344237,0.23687399999999997,2.01571e-05,0.0315792,0.000110915,0.0526269,0.000794792,0.500091,0.5002810000000001,0.636941
3.96024e-05,1.96766e-05,15949,1,0.00347692,0.000303429,0.00340809,0.00340809,0.238432,1.96766e-05,0.0315792,0.000110765,0.0534756,0.000751535,0.500091,0.5002800000000001,0.6385
4.03476e-05,1.8052e-05,26157,1,0.00284217,0.000297454,0.00338908,0.0031267,0.23999099999999998,1.95668e-05,0.0315792,0.00010814,0.058106399999999996,0.0007146930000000001,0.500091,0.5002800000000001,0.6400560000000001
4.09102e-05,1.5758e-05,26157,1,0.0021678,0.00028112,0.00409774,0.00272937,0.24154899999999999,2.36583e-05,0.0315792,0.000103726,0.057344900000000004,0.000595362,0.500091,0.500279,0.64161
4.12205e-05,1.4658e-05,27181,1,0.00198901,0.000264342,0.00398865,0.00253885,0.24310700000000002,2.30284e-05,0.0315792,9.95874e-05,0.0592596,0.000613234,0.5000899999999999,0.500278,0.6431640000000001
4.1301400000000004e-05,1.3226400000000001e-05,27181,1,0.00243935,0.000257127,0.00384311,0.00229088,0.244666,2.2188200000000002e-05,0.0315792,9.88274e-05,0.05910930000000001,0.0007175160000000001,0.500089,0.5002770000000001,0.6447189999999999
4.11614e-05,1.24261e-05,27181,1,0.00250749,0.000253557,0.00320804,0.00215227,0.24622399999999997,1.8521600000000002e-05,0.0315792,9.87666e-05,0.0608351,0.000595349,0.500087,0.500276,0.646275
4.08757e-05,1.421e-05,22194,1,0.00259365,0.000248656,0.00392106,0.00246124,0.24778200000000003,2.26383e-05,0.0315792,9.75834e-05,0.060022400000000004,0.0006274669999999999,0.5000859999999999,0.500275,0.647833
4.06209e-05,1.47317e-05,22194,1,0.00264982,0.000239218,0.00369597,0.0025516,0.24934099999999998,2.13387e-05,0.0315792,9.506440000000001e-05,0.0602832,0.000728173,0.500085,0.500274,0.6493899999999999
4.06187e-05,1.4130199999999999e-05,23030,1,0.00301868,0.000235508,0.00305083,0.00244743,0.250899,1.7614e-05,0.0315792,9.4018e-05,0.0568337,0.0007552389999999999,0.500084,0.500273,0.650946
4.08873e-05,1.33556e-05,21199,1,0.00369761,0.000244987,0.00361264,0.00231326,0.252458,2.08576e-05,0.0315792,9.508760000000001e-05,0.057096100000000004,0.0008859769999999999,0.5000829999999999,0.500272,0.6524989999999999
4.14351e-05,1.63706e-05,21014,1,0.00320802,0.00025042,0.00372603,0.00283547,0.25401599999999996,2.1512199999999997e-05,0.0315792,9.59095e-05,0.057488199999999996,0.0009918680000000001,0.5000819999999999,0.50027,0.6540520000000001
4.201350000000001e-05,1.86034e-05,21013,1,0.0025475000000000003,0.000252585,0.00332726,0.00322221,0.25557399999999997,1.92099e-05,0.0315792,9.659040000000001e-05,0.0571513,0.0009788989999999999,0.5000819999999999,0.500269,0.655606
4.2436899999999993e-05,1.96125e-05,15792,1,0.00241821,0.000245022,0.00339698,0.00339698,0.257133,1.96125e-05,0.0315792,9.53409e-05,0.0512631,0.000899692,0.5000819999999999,0.500269,0.657166
4.26646e-05,1.92131e-05,27181,1,0.00301242,0.000235254,0.00341417,0.00332781,0.258691,1.97117e-05,0.0315792,9.351610000000001e-05,0.0535031,0.0008853639999999999,0.5000819999999999,0.500269,0.6587270000000001
4.2639300000000004e-05,1.87402e-05,27181,1,0.00286954,0.000231074,0.00326111,0.0032459000000000003,0.26024899999999995,1.8828e-05,0.0315792,9.361299999999999e-05,0.055338099999999994,0.000891153,0.5000819999999999,0.50027,0.660289
4.2379399999999996e-05,1.71605e-05,14897,1,0.00259368,0.000225827,0.00297229,0.00297229,0.261808,1.71605e-05,0.0315792,9.323620000000001e-05,0.05544400000000001,0.000872515,0.5000829999999999,0.500271,0.661852
4.19662e-05,1.5729400000000002e-05,15886,1,0.00209908,0.000213055,0.00272441,0.00272441,0.263366,1.5729400000000002e-05,0.0315792,9.05398e-05,0.0519059,0.000648322,0.500084,0.500272,0.663416
4.15354e-05,1.8310999999999998e-05,15886,1,0.00232804,0.00020367400000000002,0.00317157,0.00317157,0.264925,1.8310999999999998e-05,0.0315792,8.78029e-05,0.055700099999999995,0.000560406,0.500085,0.500273,0.66498
4.12504e-05,2.0944e-05,15919,1,0.00270897,0.000205794,0.00362761,0.00362761,0.26648299999999997,2.0944e-05,0.0315792,8.72044e-05,0.0557067,0.000545339,0.5000859999999999,0.500273,0.666543
4.1232399999999995e-05,2.0485e-05,15919,1,0.00342166,0.000219265,0.00354811,0.00354811,0.268041,2.0485e-05,0.0315792,8.906360000000001e-05,0.0524131,0.000713118,0.5000859999999999,0.500274,0.6681
4.1524e-05,1.73302e-05,28239,1,0.00361155,0.00023379099999999998,0.00352879,0.00300168,0.2696,2.03735e-05,0.0315792,9.196479999999999e-05,0.0509531,0.0007977889999999999,0.5000859999999999,0.500273,0.669659
4.17788e-05,1.66384e-05,28239,1,0.00288864,0.000242954,0.00358651,0.00288186,0.271158,2.07067e-05,0.0315792,9.36781e-05,0.057954,0.000714975,0.5000859999999999,0.500273,0.671216
4.1881599999999996e-05,1.65048e-05,27181,1,0.00253166,0.000241423,0.004164800000000001,0.00285871,0.27271599999999996,2.4045500000000002e-05,0.0315792,9.28443e-05,0.059282600000000005,0.000642167,0.5000859999999999,0.500272,0.67277
4.1748699999999996e-05,1.59755e-05,27181,1,0.00181676,0.000229363,0.00404012,0.00276704,0.274275,2.33256e-05,0.0315792,9.03537e-05,0.0575966,0.0005663619999999999,0.500085,0.500271,0.6743239999999999
4.14205e-05,1.6041600000000002e-05,27181,1,0.00234522,0.00022255099999999998,0.00384352,0.00277848,0.275833,2.21905e-05,0.0315792,8.97472e-05,0.055596000000000007,0.0006768130000000001,0.500084,0.50027,0.675878
4.08798e-05,1.77223e-05,28205,1,0.00238926,0.00022512599999999997,0.00344324,0.00306959,0.277392,1.98795e-05,0.0315792,9.14883e-05,0.0608127,0.000601043,0.5000829999999999,0.500269,0.677434
4.0184e-05,1.8981900000000002e-05,23218,1,0.00261803,0.000228861,0.00331635,0.00328776,0.27895,1.91469e-05,0.0315792,9.31672e-05,0.0609509,0.000577422,0.500081,0.500268,0.678991
3.949e-05,2.04299e-05,15855,1,0.00272473,0.000228242,0.00353857,0.00353857,0.280508,2.04299e-05,0.0315792,9.38234e-05,0.060710599999999997,0.000679334,0.50008,0.500267,0.6805479999999999
3.90451e-05,2.05804e-05,15855,1,0.00257812,0.00022554,0.00356463,0.00356463,0.282067,2.05804e-05,0.0315792,9.336639999999999e-05,0.0550437,0.000744249,0.500079,0.500266,0.6821050000000001
3.89053e-05,1.9729e-05,15855,1,0.00384307,0.000234148,0.00341716,0.00341716,0.283625,1.9729e-05,0.0315792,9.53914e-05,0.057190899999999996,0.0009018489999999999,0.500078,0.500265,0.683659
3.9141e-05,1.80287e-05,15855,1,0.00315469,0.00024295599999999998,0.00312266,0.00312266,0.285184,1.80287e-05,0.0315792,9.85124e-05,0.058511400000000005,0.000958104,0.500077,0.500263,0.685212
3.95094e-05,1.86593e-05,16816,1,0.00260953,0.00025113,0.00323189,0.00323189,0.286742,1.86593e-05,0.0315792,0.000100473,0.058186199999999993,0.00098505,0.500077,0.500262,0.686765
3.98658e-05,1.98275e-05,16816,1,0.00252778,0.000250905,0.00343422,0.00343422,0.2883,1.98275e-05,0.0315792,9.96109e-05,0.0496583,0.000918313,0.500077,0.500262,0.6883229999999999
4.00092e-05,1.95851e-05,16816,1,0.00321179,0.000243626,0.00339224,0.00339224,0.28985900000000003,1.95851e-05,0.0315792,9.7859e-05,0.052404700000000005,0.0008950210000000001,0.500077,0.500261,0.689884
3.99284e-05,1.81515e-05,28205,1,0.00300689,0.000237641,0.0031601999999999997,0.00314394,0.291417,1.82454e-05,0.0315792,9.70098e-05,0.055565699999999996,0.000849347,0.500077,0.500262,0.691445
3.9622399999999995e-05,1.64067e-05,16847,1,0.00276603,0.000234989,0.00284172,0.00284172,0.292975,1.64067e-05,0.0315792,9.75759e-05,0.0555038,0.000878595,0.500077,0.500263,0.693008
3.91545e-05,1.7704000000000002e-05,16910,1,0.0023219,0.000227912,0.00306643,0.00306643,0.294534,1.7704000000000002e-05,0.0315792,9.63717e-05,0.0519091,0.000675775,0.500078,0.500264,0.694571
3.8670999999999996e-05,1.95399e-05,16910,1,0.00237127,0.00022235099999999997,0.00338441,0.00338441,0.296092,1.95399e-05,0.0315792,9.51916e-05,0.0556393,0.000609688,0.500079,0.500265,0.696136
3.8328400000000004e-05,2.16328e-05,16943,1,0.00267024,0.000222826,0.00374692,0.00374692,0.297651,2.16328e-05,0.0315792,9.486299999999999e-05,0.055573199999999996,0.000533699,0.50008,0.500265,0.6977
3.8241399999999996e-05,2.3766e-05,16943,1,0.00337191,0.000233886,0.004116399999999999,0.004116399999999999,0.299209,2.3766e-05,0.0315792,9.68567e-05,0.05229980000000001,0.000643136,0.500081,0.500266,0.699258
3.85192e-05,2.2694499999999998e-05,16943,1,0.0035762,0.000248042,0.00393081,0.00393081,0.300767,2.2694499999999998e-05,0.0315792,9.995139999999999e-05,0.0508241,0.000794962,0.50008,0.500265,0.700816
3.88588e-05,1.87253e-05,16943,1,0.00310819,0.000257564,0.00324332,0.00324332,0.30232600000000004,1.87253e-05,0.0315792,0.00010208,0.0582053,0.00077685,0.50008,0.500265,0.7023739999999999
3.90507e-05,1.61402e-05,28205,1,0.00290157,0.000256392,0.00422472,0.00279556,0.303884,2.4391399999999998e-05,0.0315792,0.000101366,0.057871900000000004,0.000624828,0.50008,0.500264,0.703929
3.90213e-05,1.61139e-05,28205,1,0.00186146,0.00024308200000000001,0.00417159,0.00279102,0.305442,2.4084699999999997e-05,0.0315792,9.816350000000001e-05,0.0575369,0.000516859,0.50008,0.500263,0.7054819999999999
3.87992e-05,1.6090699999999998e-05,28205,1,0.00216147,0.00022936599999999997,0.00413423,0.002787,0.307001,2.3869e-05,0.0315792,9.5324e-05,0.056540999999999994,0.000655255,0.500079,0.500262,0.707036
3.83871e-05,1.69803e-05,29229,1,0.00230779,0.000225755,0.00374493,0.00294108,0.308559,2.1621300000000003e-05,0.0315792,9.49779e-05,0.0607931,0.000665098,0.500077,0.500261,0.708591
3.7832e-05,1.78476e-05,16879,1,0.00238471,0.00022526900000000003,0.00309129,0.00309129,0.310118,1.78476e-05,0.0315792,9.55808e-05,0.0600658,0.000582256,0.5000760000000001,0.50026,0.710148
3.72454e-05,1.87132e-05,16879,1,0.00242434,0.000221647,0.00324123,0.00324123,0.311676,1.87132e-05,0.0315792,9.52215e-05,0.060791399999999995,0.00060581,0.500074,0.500259,0.711705
3.69002e-05,1.84073e-05,16879,1,0.00267249,0.000214722,0.00318823,0.00318823,0.313234,1.84073e-05,0.0315792,9.36591e-05,0.05771369999999999,0.00076248,0.500073,0.500258,0.7132609999999999
3.68363e-05,1.69787e-05,16879,1,0.00411181,0.00021684599999999998,0.00294079,0.00294079,0.314793,1.69787e-05,0.0315792,9.40551e-05,0.05684550000000001,0.000868116,0.500073,0.500257,0.714816
3.71526e-05,1.47356e-05,22953,1,0.00347489,0.000222533,0.00264261,0.00255229,0.31635100000000005,1.52571e-05,0.0315792,9.574030000000001e-05,0.056100699999999996,0.0009206039999999999,0.500071,0.500255,0.7163689999999999
3.76679e-05,1.6586900000000002e-05,17840,1,0.00314542,0.000228615,0.00287294,0.00287294,0.31790999999999997,1.6586900000000002e-05,0.0315792,9.6975e-05,0.0582605,0.00101042,0.500071,0.500254,0.717921
3.8208200000000005e-05,1.78897e-05,17840,1,0.00247812,0.00022966,0.00309859,0.00309859,0.319468,1.78897e-05,0.0315792,9.64008e-05,0.0516109,0.0009152639999999999,0.500071,0.500253,0.719479
3.85745e-05,1.7980399999999998e-05,17840,1,0.00309235,0.000223978,0.00311429,0.00311429,0.32102600000000003,1.7980399999999998e-05,0.0315792,9.46231e-05,0.0526761,0.000897013,0.500071,0.500253,0.721039
3.87193e-05,1.87682e-05,17969,1,0.00334885,0.000218017,0.00325075,0.00325075,0.322585,1.87682e-05,0.0315792,9.353930000000001e-05,0.055797,0.0008620739999999999,0.500071,0.500254,0.7226
3.86676e-05,1.84869e-05,17969,1,0.00314912,0.000216653,0.00320202,0.00320202,0.32414299999999996,1.84869e-05,0.0315792,9.4173e-05,0.055595000000000006,0.000903099,0.500071,0.500254,0.724162
3.84222e-05,1.3504500000000001e-05,29167,1,0.00257675,0.00020997099999999999,0.0023947,0.00233904,0.325701,1.3825799999999999e-05,0.0315792,9.32537e-05,0.052887,0.0006877789999999999,0.500071,0.500255,0.725725
3.81609e-05,1.3414100000000001e-05,28237,1,0.00257955,0.000200407,0.00235722,0.0023234,0.32726,1.36094e-05,0.0315792,9.165180000000001e-05,0.054746699999999995,0.00061234,0.500073,0.500256,0.72729
3.79969e-05,1.4649500000000001e-05,17967,1,0.00288717,0.00019685400000000002,0.00253737,0.00253737,0.328818,1.4649500000000001e-05,0.0315792,9.07856e-05,0.055936900000000005,0.0005072330000000001,0.500074,0.500257,0.728854
3.80465e-05,1.65717e-05,17967,1,0.00332103,0.00020538200000000002,0.0028703,0.0028703,0.330377,1.65717e-05,0.0315792,9.26852e-05,0.055580399999999995,0.000642062,0.500074,0.500257,0.730413
3.8414499999999996e-05,1.5596300000000002e-05,17967,1,0.00348514,0.00022051400000000002,0.00270135,0.00270135,0.331935,1.5596300000000002e-05,0.0315792,9.6284e-05,0.052849400000000005,0.000779532,0.500074,0.500257,0.731971
3.89659e-05,1.30423e-05,29229,1,0.00326079,0.000234191,0.00323839,0.00225899,0.333493,1.86968e-05,0.0315792,9.93328e-05,0.0567151,0.000761849,0.500074,0.500256,0.733529
3.94331e-05,1.3031800000000001e-05,29229,1,0.00311701,0.00023721,0.00434636,0.00225717,0.335052,2.50937e-05,0.0315792,9.92988e-05,0.056838599999999996,0.0006826410000000001,0.500074,0.500256,0.735085
3.97008e-05,1.24386e-05,29229,1,0.00200546,0.000226942,0.00486088,0.00215442,0.33660999999999996,2.8064299999999998e-05,0.0315792,9.62976e-05,0.057405399999999995,0.000574183,0.500074,0.500255,0.736638
3.97562e-05,1.24856e-05,30253,1,0.00208873,0.00021386099999999998,0.00485232,0.00216257,0.33816799999999997,2.80149e-05,0.0315792,9.295870000000001e-05,0.057902800000000004,0.000639065,0.500073,0.500254,0.738192
3.96324e-05,1.2005499999999999e-05,30253,1,0.00229694,0.000212052,0.00455157,0.00207942,0.339727,2.62785e-05,0.0315792,9.31765e-05,0.059504800000000004,0.000716485,0.500071,0.500253,0.739746
3.9391300000000003e-05,1.1018e-05,30253,1,0.00261306,0.000214726,0.00377352,0.00190837,0.341285,2.17864e-05,0.0315792,9.503129999999999e-05,0.0604558,0.000600291,0.50007,0.500252,0.741302
3.90584e-05,1.16917e-05,25266,1,0.00239954,0.000215989,0.00334506,0.00202507,0.342844,1.93127e-05,0.0315792,9.59177e-05,0.060398900000000005,0.000646366,0.5000680000000001,0.50025,0.7428600000000001
3.88486e-05,1.17595e-05,25266,1,0.00259389,0.00021201599999999998,0.0029365,0.00203681,0.344402,1.69539e-05,0.0315792,9.52376e-05,0.0594278,0.000755404,0.500067,0.5002489999999999,0.744416
3.89064e-05,1.06665e-05,26102,1,0.00375707,0.000214188,0.0028111,0.00184749,0.34596,1.62299e-05,0.0315792,9.63445e-05,0.0576502,0.000825714,0.500066,0.5002479999999999,0.7459720000000001
3.93086e-05,1.02802e-05,24086,1,0.00373769,0.000225093,0.0028926,0.00178058,0.347519,1.67004e-05,0.0315792,9.84503e-05,0.0570981,0.000838514,0.500065,0.500247,0.747524
4.00074e-05,1.41111e-05,24086,1,0.00323531,0.00023250400000000002,0.00302387,0.00244412,0.34907699999999997,1.74583e-05,0.0315792,0.000100164,0.056563499999999996,0.000980688,0.5000640000000001,0.5002449999999999,0.7490760000000001
4.07356e-05,1.84772e-05,17969,1,0.0025155,0.000235312,0.00320034,0.00320034,0.350635,1.84772e-05,0.0315792,0.00010059899999999999,0.05664349999999999,0.000958564,0.5000640000000001,0.5002449999999999,0.750632
4.12775e-05,2.04705e-05,17969,1,0.00287945,0.000229222,0.0035455999999999994,0.0035455999999999994,0.352194,2.04705e-05,0.0315792,9.896059999999999e-05,0.052955499999999996,0.000907012,0.5000640000000001,0.5002439999999999,0.752192
4.15972e-05,2.13931e-05,17969,1,0.00329755,0.000224267,0.00370539,0.00370539,0.353752,2.13931e-05,0.0315792,9.80907e-05,0.0555784,0.000874054,0.5000640000000001,0.5002439999999999,0.753753
4.1689899999999995e-05,2.1068200000000003e-05,18993,1,0.00319248,0.000225314,0.0036648,0.00364912,0.355311,2.1158699999999998e-05,0.0315792,9.92914e-05,0.05574019999999999,0.000871855,0.5000640000000001,0.5002449999999999,0.755314
4.16122e-05,1.61926e-05,17969,1,0.00259216,0.000223445,0.00280464,0.00280464,0.356869,1.61926e-05,0.0315792,9.971e-05,0.0546716,0.000760487,0.500065,0.500246,0.756877
4.14912e-05,1.1919e-05,30191,1,0.00251277,0.000216979,0.00273432,0.00206443,0.358427,1.5786600000000002e-05,0.0315792,9.896440000000001e-05,0.0529106,0.000612644,0.500065,0.500247,0.758441
4.1410200000000005e-05,1.27474e-05,30191,1,0.00263589,0.000213159,0.00264689,0.00220791,0.35998600000000003,1.52818e-05,0.0315792,9.85041e-05,0.0558183,0.000528694,0.500067,0.5002479999999999,0.7600060000000001
4.14682e-05,1.37747e-05,30257,1,0.00331126,0.000219165,0.00269611,0.00238585,0.36154400000000003,1.5566e-05,0.0315792,0.000100147,0.055847100000000004,0.000587236,0.500067,0.5002479999999999,0.761567
4.178810000000001e-05,1.34583e-05,30257,1,0.00325433,0.00023240400000000002,0.00275861,0.00233104,0.363103,1.59268e-05,0.0315792,0.000103328,0.0525985,0.000735871,0.5000680000000001,0.5002479999999999,0.763124
4.2357799999999996e-05,1.2281199999999999e-05,30289,1,0.00335109,0.000245712,0.00318254,0.00212718,0.364661,1.83744e-05,0.0315792,0.000106753,0.0525125,0.000742641,0.500067,0.500247,0.764683
4.2918999999999993e-05,1.1735799999999999e-05,30253,1,0.00290632,0.000249573,0.00421197,0.0020327,0.366219,2.4317800000000003e-05,0.0315792,0.000107068,0.058061400000000006,0.0007126239999999999,0.500067,0.500247,0.766239
4.33305e-05,1.1221600000000001e-05,30253,1,0.00222822,0.000241965,0.00495273,0.00194364,0.367778,2.85946e-05,0.0315792,0.00010454799999999999,0.056403199999999994,0.000638176,0.500067,0.500246,0.7677930000000001
4.34925e-05,1.1058299999999999e-05,30253,1,0.00189839,0.00022696,0.00467342,0.00191536,0.369336,2.6981999999999997e-05,0.0315792,0.000100332,0.057985,0.0006111080000000001,0.500066,0.5002449999999999,0.769346
4.3463e-05,1.08625e-05,31277,1,0.00233216,0.000222009,0.00441906,0.00188144,0.370894,2.5513400000000002e-05,0.0315792,9.945530000000001e-05,0.058246400000000004,0.00069637,0.500065,0.5002439999999999,0.7709
4.32982e-05,1.01819e-05,31277,1,0.00239148,0.00022344599999999997,0.00375015,0.00176355,0.37245300000000003,2.16515e-05,0.0315792,0.00010093799999999999,0.0608068,0.000611951,0.500063,0.500243,0.772456
4.302689999999999e-05,1.07115e-05,26290,1,0.00236708,0.00022523400000000002,0.00315949,0.00185529,0.37401100000000004,1.82413e-05,0.0315792,0.00010196,0.0600405,0.000609146,0.500062,0.5002409999999999,0.7740130000000001
4.2789799999999995e-05,1.11417e-05,26290,1,0.00253512,0.00022245400000000002,0.00306309,0.0019297999999999997,0.37556999999999996,1.76848e-05,0.0315792,0.000101446,0.0602703,0.000726793,0.5000600000000001,0.50024,0.77557
4.2748500000000006e-05,1.0803399999999999e-05,27126,1,0.00304841,0.00022051400000000002,0.00288051,0.0018712,0.377128,1.66307e-05,0.0315792,0.000101385,0.056397300000000004,0.0007643680000000001,0.500059,0.500239,0.777125
4.30484e-05,9.82153e-06,30125,1,0.00386306,0.00023116,0.00318956,0.00170114,0.378686,1.84149e-05,0.0315792,0.00010376700000000001,0.057093200000000004,0.000931592,0.500058,0.500238,0.778678
4.36533e-05,8.38649e-06,25110,1,0.00320057,0.000237924,0.00287122,0.00145258,0.380245,1.6577e-05,0.0315792,0.000105482,0.0575553,0.000965778,0.500057,0.500236,0.780231
4.43466e-05,1.04823e-05,18993,1,0.0023941999999999995,0.000241366,0.002943,0.00181558,0.381803,1.69914e-05,0.0315792,0.00010601,0.05767630000000001,0.000965908,0.500057,0.500235,0.781784
4.4929099999999996e-05,1.20931e-05,18993,1,0.00258761,0.000235884,0.00339525,0.00209459,0.383361,1.96025e-05,0.0315792,0.000104168,0.0513696,0.000913541,0.500057,0.500235,0.7833439999999999
4.52808e-05,1.26322e-05,18993,1,0.00322628,0.000228984,0.00354662,0.00218797,0.38492,2.04764e-05,0.0315792,0.00010254,0.0527216,0.000891572,0.500057,0.500235,0.784904
4.5382299999999994e-05,1.2473499999999998e-05,20017,1,0.00301031,0.00022735,0.00353756,0.00216048,0.38647800000000004,2.04241e-05,0.0315792,0.000102803,0.055453800000000004,0.0008524180000000001,0.500057,0.500235,0.786465
4.52971e-05,1.15442e-05,20017,1,0.00259485,0.00022711400000000002,0.00325219,0.00199952,0.38803699999999997,1.8776500000000002e-05,0.0315792,0.00010353200000000001,0.0555318,0.000819555,0.500057,0.500236,0.788028
4.51317e-05,8.49384e-06,31215,1,0.00233356,0.00022140599999999997,0.00284592,0.00147118,0.38959499999999997,1.64309e-05,0.0315792,0.000102804,0.051969900000000006,0.000609943,0.500058,0.500237,0.789592
4.49516e-05,8.75198e-06,31215,1,0.00241185,0.000217732,0.00272497,0.00151589,0.39115300000000003,1.57326e-05,0.0315792,0.00010266399999999999,0.05573240000000001,0.000540392,0.500059,0.500238,0.7911560000000001
4.48913e-05,1.0368399999999999e-05,31281,1,0.00253751,0.000221467,0.00253991,0.00179586,0.392712,1.4664200000000001e-05,0.0315792,0.00010389799999999999,0.0557067,0.000514795,0.5000600000000001,0.500238,0.792719
4.50583e-05,1.01185e-05,31281,1,0.00332209,0.000232998,0.00268005,0.00175258,0.39427,1.54733e-05,0.0315792,0.000106769,0.0524077,0.0006735080000000001,0.5000600000000001,0.500239,0.794276
4.55435e-05,1.0396400000000001e-05,31277,1,0.00347942,0.000247066,0.00288026,0.00180072,0.395829,1.66292e-05,0.0315792,0.00011058,0.0496283,0.000778632,0.5000600000000001,0.500238,0.795834
4.60642e-05,8.65848e-06,31277,1,0.00280283,0.000255047,0.00404823,0.00149969,0.397387,2.3372399999999997e-05,0.0315792,0.000112146,0.0583515,0.000742806,0.5000600000000001,0.500237,0.797391
4.64505e-05,8.74688e-06,31277,1,0.00251325,0.000252917,0.00497021,0.001515,0.398945,2.8695500000000003e-05,0.0315792,0.00011087799999999999,0.058801099999999995,0.000659938,0.5000600000000001,0.500236,0.798945
4.66011e-05,7.282039999999999e-06,31277,1,0.00180552,0.000238801,0.00474621,0.00126129,0.40050399999999997,2.74023e-05,0.0315792,0.000106941,0.057558500000000005,0.000579392,0.500059,0.500235,0.8004979999999999
4.65628e-05,7.72419e-06,32301,1,0.00224314,0.000230791,0.00455657,0.00133787,0.402062,2.63073e-05,0.0315792,0.000105213,0.055162300000000004,0.000674542,0.500058,0.5002340000000001,0.8020520000000001
4.63512e-05,9.39654e-06,32301,1,0.00233265,0.000231791,0.00417972,0.00162753,0.40362,2.4131599999999998e-05,0.0315792,0.000106296,0.0608178,0.000616252,0.5000560000000001,0.500233,0.803608
4.60249e-05,1.03562e-05,32301,1,0.00249474,0.000234099,0.00333997,0.00179375,0.405179,1.92833e-05,0.0315792,0.00010765799999999999,0.06098919999999999,0.0005557219999999999,0.500055,0.500232,0.805164
4.5715e-05,1.07641e-05,27314,1,0.0025773000000000003,0.00023261400000000002,0.00324462,0.00186439,0.406737,1.87328e-05,0.0315792,0.00010777100000000001,0.0607513,0.000646992,0.500053,0.5002300000000001,0.806721
4.55776e-05,1.05403e-05,31346,1,0.00259864,0.00022784400000000002,0.00284668,0.00182564,0.408296,1.64353e-05,0.0315792,0.000106367,0.0550845,0.000714443,0.500052,0.500229,0.808277
4.5738e-05,9.93227e-06,31149,1,0.00391488,0.000233947,0.00298646,0.00172032,0.409854,1.72423e-05,0.0315792,0.000107921,0.0572538,0.000895977,0.500051,0.500228,0.8098310000000001
0.0,0.00362386,19984,10,0.0743934,0.0120184,0.295297,0.06276720000000001,0.00365472,0.017049,0.0315792,0.00439087,0.312477,0.293664,0.500097,0.500297,0.40370900000000004
0.0006820180000000001,0.006809100000000001,19983,10,0.0816926,0.0225472,0.46640600000000004,0.11793699999999999,0.00730945,0.0269279,0.0315792,0.00877358,0.334916,0.316116,0.5000979999999999,0.5002989999999999,0.407391
0.00184078,0.00971405,19983,10,0.0918796,0.0327209,0.5551689999999999,0.16825199999999998,0.0109642,0.032052699999999996,0.0315792,0.0132237,0.350976,0.332913,0.500101,0.500302,0.41111400000000003
0.00334805,0.0121977,19953,10,0.101595,0.042545,0.670704,0.21126999999999999,0.014618899999999999,0.038723099999999996,0.0315792,0.0177593,0.365566,0.345252,0.500103,0.500305,0.414871
0.00506687,0.014305200000000002,19921,10,0.10474100000000001,0.05273869999999999,0.815792,0.247773,0.018273599999999997,0.047099800000000004,0.0315792,0.0224515,0.376977,0.354937,0.500105,0.500306,0.418638
0.006891500000000001,0.016372499999999998,19954,10,0.012722,0.06355670000000001,1.02311,0.28358,0.021928299999999998,0.059069399999999994,0.0315792,0.027308799999999998,0.38456999999999997,0.361598,0.500103,0.500304,0.42248199999999997
0.00880444,0.0182554,19954,10,0.11552799999999999,0.0745761,1.1631799999999999,0.316193,0.025583099999999998,0.067156,0.0315792,0.0322999,0.39327199999999995,0.37816700000000003,0.500099,0.500301,0.42632600000000004
0.010716700000000001,0.0198476,21007,10,0.711724,0.08775880000000001,1.60717,0.343771,0.029237799999999998,0.09279,0.0315792,0.0377957,0.424034,0.404777,0.500096,0.500297,0.430175
0.0127479,0.0208987,20977,10,1.015,0.104679,2.03481,0.361976,0.0328925,0.11748,0.0315792,0.043875,0.45446000000000003,0.41685600000000006,0.5000939999999999,0.5002949999999999,0.434179
0.014912200000000002,0.0211523,20977,10,1.38711,0.122553,2.4140900000000003,0.36636799999999997,0.036547199999999995,0.139377,0.0315792,0.0502166,0.463496,0.433511,0.5000939999999999,0.500296,0.43826099999999996
0.017098500000000003,0.0221013,20944,10,1.90842,0.140407,2.64157,0.382806,0.040202,0.15251099999999998,0.0315792,0.0565605,0.46898999999999996,0.43217700000000003,0.5000939999999999,0.500296,0.442301
0.019115200000000002,0.0225692,22032,10,9.97007,0.182099,7.106889999999999,0.39091,0.0438567,0.410317,0.0315792,0.06563089999999999,0.514641,0.472181,0.500091,0.5002939999999999,0.44649300000000003
0.0211925,0.0277317,22032,10,9.59412,0.22366799999999998,9.44479,0.480328,0.0475114,0.545295,0.0315792,0.0744733,0.463467,0.42005600000000004,0.5000899999999999,0.5002909999999999,0.450776
0.0224625,0.0289961,23056,10,44.4001,0.407386,26.467,0.5022270000000001,0.0511661,1.52807,0.0315792,0.0940975,0.524778,0.453604,0.500089,0.5002909999999999,0.455161
0.0222912,0.024737900000000004,26096,10,29.961,0.603067,36.6498,0.42847299999999994,0.054820900000000006,2.11598,0.0315792,0.13176400000000002,0.908307,0.898912,0.500007,0.499996,0.61398
0.0204032,0.025930500000000002,27120,10,50.1145,0.583605,49.2434,0.44913000000000003,0.058475599999999996,2.84307,0.0315792,0.136742,0.75447,0.710499,0.49986499999999995,0.49995100000000003,0.6131939999999999
0.0190174,0.025791,28175,10,92.2368,0.5438,43.9894,0.44671400000000006,0.0621303,2.53973,0.0315792,0.138524,0.560231,0.493593,0.49998000000000004,0.5000680000000001,0.61246
0.019038299999999998,0.0266431,32240,10,53.9858,0.511844,36.2304,0.46147299999999997,0.065785,2.09176,0.0315792,0.143747,0.6660159999999999,0.599178,0.50005,0.500043,0.61138
0.018877599999999998,0.027532599999999997,33264,10,53.7875,0.565315,35.2305,0.47688,0.0694398,2.03403,0.0315792,0.152,0.822069,0.760826,0.500001,0.500037,0.610974
0.020637299999999997,0.0282808,34288,10,63.6152,0.5788,40.7939,0.48983699999999997,0.0730945,2.3552400000000002,0.0315792,0.159077,0.776546,0.709346,0.499987,0.500087,0.609189
0.0,0.0927779,19984,100,17.2923,0.0553149,1.88819,0.160696,0.00625003,1.09015,0.0315792,0.018752200000000004,0.8740190000000001,1.32559,0.5000979999999999,0.5002979999999999,0.406308
0.00403915,0.164829,19984,100,28.4595,0.10494400000000001,3.20008,0.285492,0.0125001,1.8475599999999999,0.0315792,0.03779280000000001,1.50514,1.99701,0.500101,0.5003029999999999,0.412947
0.0104886,0.500508,21008,100,136.471,0.439914,27.77,0.866906,0.0187501,16.033,0.0315792,0.0808172,2.8690900000000004,3.0028900000000003,0.5000979999999999,0.5002989999999999,0.419847
0.026319099999999998,0.943364,23023,100,293.435,0.548978,44.9835,1.63395,0.025000099999999997,25.9712,0.0315792,0.137723,3.0764400000000003,3.10138,0.500113,0.500023,0.6176590000000001
0.07093989999999999,0.68099,23056,100,447.32300000000004,0.532161,45.13399999999999,1.17951,0.0312502,26.0581,0.0315792,0.156408,0.173254,0.267024,0.499989,0.500066,0.615797
0.115548,0.561587,23056,100,738.337,0.737684,90.7817,0.972698,0.0375002,52.4128,0.0315792,0.181325,0.18221600000000002,0.280592,0.49975200000000003,0.500029,0.61433
0.159725,0.47426199999999996,26160,100,474.728,0.612175,36.9515,0.8214469999999999,0.043750199999999996,21.3339,0.0315792,0.198778,1.13691,1.1931200000000002,0.49969399999999997,0.499957,0.612321
0.216115,0.35255,28240,100,556.01,0.715619,66.7322,0.610634,0.050000300000000004,38.5278,0.0315792,0.21910300000000002,1.55759,1.4979799999999999,0.49952700000000005,0.49994399999999994,0.6116060000000001
0.276258,0.399077,26128,100,477.045,0.686714,37.0485,0.6912229999999999,0.0562503,21.39,0.0315792,0.23570100000000002,1.47212,1.50775,0.49950600000000006,0.499776,0.610788
0.34789000000000003,0.46505,26128,100,1207.47,0.907776,86.9101,0.805491,0.06250030000000001,50.1775,0.0315792,0.272754,1.8073299999999999,1.81991,0.49956000000000006,0.499713,0.609651
0.0,1.86789,19984,1000,326.656,0.101378,4.51785,0.323529,0.00625003,26.0838,0.0315792,0.0280073,26.3072,31.729,0.5000979999999999,0.5002979999999999,0.406308
0.00529645,3.17265,19984,1000,450.689,0.158781,5.91678,0.549519,0.0125001,34.1606,0.0315792,0.05143380000000001,33.3546,39.4528,0.500099,0.500301,0.413078
0.0132893,420.92900000000003,9557,1000,2170880.0,340.921,1780.92,72.907,0.0187501,10282.2,0.0315792,295.678,8671.25,1445.11,0.49999799999999994,0.49995600000000007,0.6183850000000001
0.0,0.0,9619,1,0.00838879,0.000263097,0.00300904,0.00285435,0.00155838,0.0,0.0315792,7.63711e-05,0.0565205,0.000749659,0.500097,0.500297,0.401616
9.43813e-07,0.0,9619,1,0.00843127,0.000504285,0.00506203,0.00482703,0.00311676,0.0,0.0315792,0.000148363,0.0565446,0.0006947289999999999,0.500097,0.500297,0.403171
2.09622e-06,0.0,13866,1,0.0078229,0.000720475,0.00692942,0.0069179,0.00467514,0.0,0.0315792,0.000214632,0.0517433,0.0007563530000000001,0.500097,0.500297,0.404731
3.0916800000000003e-06,0.0,12624,1,0.00792646,0.0009208780000000001,0.00912569,0.00912569,0.00623352,0.0,0.0315792,0.00027655400000000004,0.0547658,0.000769076,0.5000979999999999,0.5002979999999999,0.406292
3.79352e-06,0.0,13647,1,0.00843854,0.00110635,0.0114396,0.0114396,0.0077919,0.0,0.0315792,0.000333943,0.0548109,0.000839272,0.5000979999999999,0.5002989999999999,0.407854
4.15643e-06,0.0,13647,1,0.00871855,0.00128628,0.0139056,0.0139056,0.00935028,0.0,0.0315792,0.00038992800000000005,0.054961699999999995,0.0008415310000000001,0.500099,0.5003,0.40941700000000003
4.26763e-06,0.0,13647,1,0.00756316,0.00146377,0.0162168,0.0162168,0.0109087,0.0,0.0315792,0.000445284,0.05146669999999999,0.00065132,0.5001,0.500301,0.41098100000000004
4.31348e-06,0.0,13647,1,0.00743616,0.00163477,0.018353900000000003,0.018353900000000003,0.012467,0.0,0.0315792,0.000498451,0.05534159999999999,0.000494264,0.500102,0.5003029999999999,0.412546
4.4857999999999995e-06,0.0,13647,1,0.00748813,0.00179649,0.0203154,0.0203154,0.014025399999999999,0.0,0.0315792,0.000549246,0.05540219999999999,0.000521224,0.500103,0.500304,0.414108
4.89364e-06,0.0,13647,1,0.00675938,0.00194631,0.0216042,0.0216042,0.0155838,0.0,0.0315792,0.0005970659999999999,0.0521499,0.00070348,0.500104,0.500304,0.415666
5.57948e-06,0.0,13647,1,0.00603564,0.00207785,0.022480200000000002,0.022480200000000002,0.0171422,0.0,0.0315792,0.000639809,0.0508336,0.000740784,0.500104,0.500304,0.417225
5.94494e-06,0.0,13648,1,0.00544155,0.00219554,0.0239912,0.0239912,0.018700599999999998,0.0,0.0315792,0.0006778060000000001,0.058236,0.000668458,0.500104,0.500304,0.418782
5.78035e-06,0.0,13648,1,0.00464019,0.00229642,0.025349599999999996,0.025349599999999996,0.020258900000000003,0.0,0.0315792,0.0007105319999999999,0.0575133,0.000546962,0.500104,0.500304,0.420336
5.07784e-06,0.0,13648,1,0.00398608,0.00237104,0.026351299999999998,0.026351299999999998,0.0218173,0.0,0.0315792,0.000735878,0.0570284,0.000544546,0.500104,0.500304,0.42189099999999996
3.83704e-06,0.0,13648,1,0.00370379,0.00242405,0.027266200000000004,0.027266200000000004,0.0233757,0.0,0.0315792,0.0007548860000000001,0.056811099999999996,0.00064393,0.500103,0.5003029999999999,0.423446
2.13013e-06,0.0,13999,1,0.00382421,0.00246499,0.027876099999999997,0.027876099999999997,0.024934099999999997,0.0,0.0315792,0.000770453,0.0606453,0.0006065630000000001,0.500102,0.500302,0.425004
9.86003e-08,0.0,13999,1,0.00425993,0.00249248,0.028115699999999997,0.028115699999999997,0.026492500000000002,0.0,0.0315792,0.0007817260000000001,0.0603415,0.00058044,0.500101,0.500301,0.426562
2.0087e-06,0.0,13999,1,0.0043069,0.00250904,0.027788099999999996,0.027788099999999996,0.028050799999999997,0.0,0.0315792,0.000789723,0.06057919999999999,0.000709,0.5001,0.500301,0.42812
3.8006400000000003e-06,0.0,13813,1,0.0030961,0.00250632,0.0270736,0.0270736,0.0296092,0.0,0.0315792,0.000791908,0.0568047,0.000667706,0.500099,0.5003,0.42967700000000003
5.14156e-06,0.0,13813,1,0.00386399,0.00248865,0.025512,0.025512,0.0311676,0.0,0.0315792,0.000789689,0.057055499999999995,0.0008940980000000001,0.500099,0.5003,0.43123100000000003
6.02101e-06,0.0,8688,1,0.00380371,0.00246023,0.024381299999999998,0.024381299999999998,0.032726,0.0,0.0315792,0.000783423,0.0578677,0.00104335,0.5000979999999999,0.5002979999999999,0.432784
6.9712e-06,0.0,8688,1,0.0037094999999999997,0.00242296,0.0240182,0.0240182,0.0342844,0.0,0.0315792,0.00077344,0.0580168,0.00103875,0.5000979999999999,0.5002979999999999,0.434338
8.28773e-06,0.0,8688,1,0.0040931,0.00236945,0.0233197,0.0233197,0.0358427,0.0,0.0315792,0.0007581310000000001,0.0503773,0.000978084,0.5000979999999999,0.5002979999999999,0.43589799999999995
1.00385e-05,0.0,13999,1,0.0049424,0.00229891,0.0228855,0.0228855,0.0374011,0.0,0.0315792,0.000737314,0.052204499999999994,0.000996507,0.500099,0.5002979999999999,0.43745900000000004
1.22713e-05,0.0,13999,1,0.00541429,0.00221561,0.0221675,0.0221675,0.0389595,0.0,0.0315792,0.0007124830000000001,0.0554351,0.0009110889999999999,0.500099,0.5002989999999999,0.439021
1.4895e-05,0.0,13999,1,0.00538548,0.00212442,0.021350499999999998,0.021350499999999998,0.0405179,0.0,0.0315792,0.000684853,0.055440699999999996,0.000968433,0.5001,0.5003,0.44058400000000003
1.7728900000000002e-05,0.0,14000,1,0.0050428999999999995,0.00202963,0.0205673,0.0205673,0.042076300000000004,0.0,0.0315792,0.000655937,0.051859,0.000787134,0.500101,0.500302,0.44214899999999996
2.05787e-05,0.0,14000,1,0.00555979,0.00193024,0.019609400000000003,0.019609400000000003,0.0436346,0.0,0.0315792,0.000625185,0.0556606,0.0007067610000000001,0.500102,0.5003029999999999,0.44371400000000005
2.3154899999999997e-05,0.0,14858,1,0.00647257,0.0018273,0.018534099999999998,0.0183743,0.045193000000000004,0.0,0.0315792,0.000593049,0.0556751,0.0006380019999999999,0.500104,0.500304,0.44527700000000003
2.5230900000000003e-05,0.0,14703,1,0.00742989,0.00172087,0.0176141,0.0176141,0.0467514,0.0,0.0315792,0.000559542,0.0524319,0.000766231,0.500104,0.500305,0.44683599999999996
2.65985e-05,0.0,14704,1,0.00890255,0.00160896,0.0169851,0.0169851,0.0483098,0.0,0.0315792,0.0005244819999999999,0.0496105,0.000888833,0.500105,0.500305,0.448395
2.76048e-05,0.0,14704,1,0.00734934,0.00149476,0.0164532,0.0164532,0.049868199999999994,0.0,0.0315792,0.000489242,0.058345299999999996,0.000857965,0.500105,0.500304,0.449954
2.86424e-05,0.0,14704,1,0.007519499999999999,0.00137701,0.0158526,0.0158526,0.0514265,0.0,0.0315792,0.000453022,0.058823900000000005,0.000722176,0.500105,0.500304,0.45151
2.98669e-05,0.0,14704,1,0.00727944,0.0012533,0.015114099999999998,0.015114099999999998,0.0529849,0.0,0.0315792,0.000414918,0.057684000000000006,0.000572842,0.500105,0.500304,0.453064
3.12266e-05,0.0,14704,1,0.00793622,0.00112516,0.0142638,0.0142638,0.054543299999999996,0.0,0.0315792,0.000375671,0.0561304,0.000671363,0.500104,0.5003029999999999,0.454618
3.2605300000000004e-05,0.0,14704,1,0.00796495,0.00100181,0.0133489,0.0133489,0.05610169999999999,0.0,0.0315792,0.000337257,0.0608712,0.0006872730000000001,0.500103,0.500302,0.45617399999999997
3.38472e-05,0.0,14704,1,0.00817236,0.000887471,0.012336399999999999,0.012336399999999999,0.0576601,0.0,0.0315792,0.000301372,0.060615800000000004,0.0006564089999999999,0.500101,0.500301,0.45773
3.48162e-05,0.0,14704,1,0.00857248,0.0007859010000000001,0.0111959,0.0111959,0.0592184,0.0,0.0315792,0.000269497,0.0607614,0.000801125,0.5001,0.500301,0.45928800000000003
3.5173400000000004e-05,0.0,14704,1,0.00985669,0.0007012769999999999,0.00986205,0.00986205,0.060776800000000006,0.0,0.0315792,0.000242611,0.056438199999999994,0.000854627,0.5001,0.5003,0.460844
3.46777e-05,0.0,14859,1,0.0113927,0.000645637,0.008358599999999999,0.008358599999999999,0.0623352,0.0,0.0315792,0.00022176799999999998,0.057522199999999996,0.0009073589999999999,0.500099,0.5002989999999999,0.462398
3.30629e-05,0.0,14859,1,0.0101884,0.0006235559999999999,0.00702467,0.00702467,0.06389360000000001,0.0,0.0315792,0.00020738900000000002,0.0583585,0.0010027999999999999,0.500099,0.5002979999999999,0.46395200000000003
3.07192e-05,0.0,9681,1,0.00945136,0.000633448,0.00674614,0.00674614,0.065452,0.0,0.0315792,0.000198695,0.058321000000000005,0.00121427,0.5000979999999999,0.500297,0.465505
2.82252e-05,0.0,9777,1,0.0109601,0.000672627,0.00832492,0.00832492,0.06701030000000001,0.0,0.0315792,0.000196296,0.0515082,0.00123329,0.500099,0.500297,0.46706400000000003
2.57957e-05,0.0,9777,1,0.0112027,0.0007373169999999999,0.009681100000000002,0.009681100000000002,0.0685687,0.0,0.0315792,0.00020088900000000002,0.052615300000000004,0.00126104,0.500099,0.500297,0.468625
2.36261e-05,0.0,9777,1,0.010692700000000001,0.0008188939999999999,0.0107667,0.0107667,0.07012710000000001,0.0,0.0315792,0.00021203299999999998,0.0557678,0.00121651,0.500099,0.5002979999999999,0.470188
2.1669899999999997e-05,0.0,9777,1,0.0100273,0.000908567,0.011459299999999999,0.011459299999999999,0.0716855,0.0,0.0315792,0.00022988200000000002,0.05564580000000001,0.00123299,0.500099,0.5002989999999999,0.47175
1.98725e-05,0.0,21008,1,0.00923981,0.0009908,0.0115525,0.0110281,0.0732439,0.0,0.0315792,0.000252108,0.0519636,0.00106761,0.5001,0.5003,0.473314
1.8125e-05,0.0,9711,1,0.00836195,0.0010654000000000002,0.0128369,0.0128369,0.0748022,0.0,0.0315792,0.00027587200000000003,0.0557262,0.000919021,0.500102,0.500302,0.474879
1.6255999999999998e-05,0.0,9712,1,0.00774577,0.00113736,0.014527799999999999,0.014527799999999999,0.07636060000000001,0.0,0.0315792,0.000300592,0.055634800000000005,0.0007701019999999999,0.500103,0.500302,0.476444
1.40389e-05,0.0,9712,1,0.00759671,0.00120706,0.0160029,0.0160029,0.077919,0.0,0.0315792,0.000325186,0.0544992,0.00085402,0.500104,0.5003029999999999,0.47800299999999996
1.13406e-05,0.0,9712,1,0.008165,0.00127769,0.0170741,0.0170741,0.07947739999999999,0.0,0.0315792,0.00035055800000000005,0.0517129,0.0009437860000000001,0.500104,0.5003029999999999,0.479562
8.382830000000001e-06,0.0,9711,1,0.00677088,0.00134235,0.017913099999999998,0.017913099999999998,0.0810358,0.0,0.0315792,0.000373699,0.056832799999999996,0.000916831,0.500104,0.5003029999999999,0.481121
5.46111e-06,0.0,9711,1,0.00602919,0.00139978,0.018829,0.018829,0.0825941,0.0,0.0315792,0.000394319,0.0578383,0.0007701969999999999,0.500104,0.500302,0.482677
2.75257e-06,0.0,9711,1,0.00484951,0.00144193,0.017474299999999998,0.017474299999999998,0.08415249999999999,0.0,0.0315792,0.000410243,0.0575572,0.00060617,0.500104,0.500302,0.484231
2.36918e-07,0.0,9743,1,0.00477659,0.00148049,0.016505099999999998,0.016505099999999998,0.08571089999999999,0.0,0.0315792,0.00042411300000000005,0.057504999999999994,0.000695805,0.500103,0.500301,0.485785
2.1863800000000002e-06,0.0,9743,1,0.00438173,0.00151264,0.015912799999999998,0.015912799999999998,0.0872693,0.0,0.0315792,0.000435978,0.0604187,0.0007458510000000001,0.500102,0.5003,0.48733999999999994
4.61658e-06,0.0,10767,1,0.00426525,0.00153407,0.0160602,0.0160602,0.0888277,0.0,0.0315792,0.00044438,0.0601241,0.0006491019999999999,0.500101,0.5002989999999999,0.488896
7.08158e-06,0.0,10767,1,0.00390638,0.00154477,0.0162473,0.0162473,0.09038600000000001,0.0,0.0315792,0.000449707,0.0608235,0.000688625,0.500099,0.5002979999999999,0.490454
9.718289999999999e-06,0.0,16047,1,0.00453799,0.00154832,0.0166088,0.0162503,0.0919444,0.0,0.0315792,0.00045266800000000004,0.05945449999999999,0.0008480769999999999,0.500099,0.5002979999999999,0.492011
1.2619900000000001e-05,0.0,16047,1,0.00574679,0.00155082,0.0179985,0.0162935,0.0935028,0.0,0.0315792,0.00045405099999999997,0.058128599999999996,0.0008622069999999999,0.5000979999999999,0.500297,0.49356700000000003
1.58256e-05,0.0,16047,1,0.00492019,0.00154452,0.018794799999999997,0.016325700000000002,0.0950612,0.0,0.0315792,0.00045232800000000005,0.05711619999999999,0.0008628010000000001,0.500097,0.500296,0.49512
1.91466e-05,0.0,16047,1,0.00343653,0.00152799,0.018832299999999996,0.016331000000000002,0.0966196,0.0,0.0315792,0.00044846800000000004,0.0578153,0.00111385,0.500097,0.5002939999999999,0.496673
2.2317800000000002e-05,0.0,16047,1,0.00331775,0.00150241,0.018281099999999998,0.0163011,0.0981779,0.0,0.0315792,0.000442656,0.054329999999999996,0.0010299,0.500097,0.5002939999999999,0.49823
2.53743e-05,0.0,15861,1,0.00330084,0.00147099,0.0176021,0.0162101,0.0997363,0.0,0.0315792,0.00043522300000000004,0.052751099999999995,0.000964217,0.500097,0.5002939999999999,0.499791
2.82401e-05,0.0,15861,1,0.0035039000000000003,0.00143564,0.016646200000000003,0.016062,0.10129500000000001,0.0,0.0315792,0.000426183,0.0558465,0.000919723,0.500097,0.5002949999999999,0.501352
3.08107e-05,0.0,10767,1,0.00302005,0.00139621,0.015818000000000002,0.015818000000000002,0.102853,0.0,0.0315792,0.00041591,0.0555326,0.000994913,0.500097,0.5002949999999999,0.502915
3.31383e-05,0.0,10767,1,0.00302791,0.0013418,0.015474700000000001,0.015474700000000001,0.10441099999999999,0.0,0.0315792,0.00040155800000000005,0.0535982,0.0008768160000000001,0.5000979999999999,0.500296,0.504478
3.53337e-05,0.0,10736,1,0.00258408,0.00127461,0.0151369,0.0151369,0.10597000000000001,0.0,0.0315792,0.000383594,0.0536716,0.0007133739999999999,0.500099,0.5002979999999999,0.506042
3.74811e-05,0.0,10736,1,0.0030828,0.00120188,0.014733100000000002,0.014733100000000002,0.107528,0.0,0.0315792,0.000364112,0.055760300000000006,0.0005635130000000001,0.500101,0.5002989999999999,0.5076069999999999
3.98019e-05,0.0,10736,1,0.00422829,0.0011251,0.0141746,0.0141746,0.10908699999999999,0.0,0.0315792,0.000343082,0.0558273,0.0006597080000000001,0.500101,0.5002989999999999,0.5091680000000001
4.24515e-05,0.0,10736,1,0.00415664,0.00105145,0.013282299999999999,0.013282299999999999,0.11064500000000001,0.0,0.0315792,0.00032263,0.0525677,0.000820758,0.500102,0.5003,0.510726
4.5274399999999995e-05,0.0,10736,1,0.0040759,0.0009779189999999998,0.0122288,0.0122288,0.112203,0.0,0.0315792,0.000301838,0.053926499999999995,0.000725242,0.500102,0.5002989999999999,0.512285
4.79682e-05,0.0,11760,1,0.00383129,0.000898637,0.0117636,0.0117636,0.11376199999999999,0.0,0.0315792,0.000278958,0.0580369,0.00074206,0.500102,0.5002989999999999,0.51384
5.02876e-05,0.0,11760,1,0.00345258,0.0008118789999999999,0.0105292,0.0105292,0.11532,0.0,0.0315792,0.000253578,0.0572901,0.000577031,0.500102,0.5002979999999999,0.5153939999999999
5.21648e-05,0.0,11791,1,0.00359199,0.0007262880000000001,0.00921678,0.00921678,0.116878,0.0,0.0315792,0.00022696900000000002,0.058329399999999997,0.000610887,0.500101,0.500297,0.516949
5.3631599999999997e-05,0.0,11791,1,0.00369773,0.000644128,0.00791044,0.00791044,0.11843699999999999,0.0,0.0315792,0.00020172099999999997,0.059483400000000006,0.000715293,0.5001,0.500296,0.518504
5.47048e-05,0.0,11791,1,0.00404372,0.000563251,0.00664183,0.00664183,0.119995,0.0,0.0315792,0.000176407,0.0608183,0.000547855,0.500099,0.500296,0.520061
5.54912e-05,0.0,20976,1,0.00462658,0.00048869,0.00540052,0.00518977,0.121554,0.0,0.0315792,0.000152762,0.0599639,0.000588368,0.500097,0.5002949999999999,0.52162
5.61184e-05,0.0,20974,1,0.00477063,0.000421375,0.00475895,0.0042158000000000004,0.12311199999999999,0.0,0.0315792,0.000132679,0.060243,0.0006999310000000001,0.500096,0.500293,0.523177
5.66899e-05,0.0,20974,1,0.004511600000000001,0.00037281900000000004,0.00426875,0.0036654000000000005,0.12467,0.0,0.0315792,0.000117676,0.057309000000000006,0.0006562919999999999,0.500096,0.500293,0.524734
5.7408500000000004e-05,0.0,20974,1,0.00487435,0.000350557,0.00377725,0.00340837,0.126229,0.0,0.0315792,0.000108759,0.0570523,0.0007840260000000001,0.500095,0.500292,0.526288
5.8354e-05,0.0,22097,1,0.00522836,0.000349937,0.00365286,0.00351917,0.12778699999999998,0.0,0.0315792,0.00010542,0.05742959999999999,0.0009202,0.5000939999999999,0.50029,0.527841
5.92915e-05,0.0,22097,1,0.00524148,0.000368139,0.00396102,0.00384677,0.12934600000000002,0.0,0.0315792,0.000107709,0.056603,0.000886561,0.5000939999999999,0.50029,0.529396
5.99689e-05,0.0,22097,1,0.00440756,0.000393448,0.00424006,0.00410761,0.130904,0.0,0.0315792,0.000113323,0.051520500000000004,0.00082575,0.5000939999999999,0.50029,0.5309560000000001
6.02847e-05,0.0,18769,1,0.00401937,0.000427445,0.00451006,0.00436079,0.132462,0.0,0.0315792,0.000123149,0.0541936,0.0008078510000000001,0.5000939999999999,0.50029,0.532517
6.02162e-05,0.0,11727,1,0.00401168,0.00046674,0.00509056,0.00509056,0.134021,0.0,0.0315792,0.00013518700000000002,0.0551283,0.000868443,0.500095,0.5002909999999999,0.534079
5.97507e-05,0.0,11727,1,0.00478217,0.0005114809999999999,0.00605743,0.00605743,0.135579,0.0,0.0315792,0.00014989,0.055254099999999993,0.0008795910000000001,0.500095,0.500292,0.5356420000000001
5.8967299999999994e-05,0.0,11727,1,0.00385805,0.000561799,0.00691684,0.00691684,0.13713699999999998,0.0,0.0315792,0.000166788,0.051724599999999996,0.00067517,0.500096,0.500293,0.5372060000000001
5.8027e-05,0.0,11823,1,0.00385194,0.0006181709999999999,0.00761507,0.00761507,0.138696,0.0,0.0315792,0.000185017,0.0555577,0.0005641730000000001,0.5000979999999999,0.5002939999999999,0.53877
5.72342e-05,0.0,11823,1,0.00392962,0.00067923,0.00857688,0.00857688,0.140254,0.0,0.0315792,0.00020412900000000002,0.05560980000000001,0.000553316,0.500099,0.5002949999999999,0.5403319999999999
5.67652e-05,0.0,17743,1,0.00408546,0.000740761,0.00897576,0.00883865,0.14181300000000002,0.0,0.0315792,0.000223245,0.052342599999999996,0.0007056230000000001,0.500099,0.5002949999999999,0.54189
5.66512e-05,0.0,17744,1,0.00426406,0.000797194,0.00929688,0.008432799999999999,0.143371,0.0,0.0315792,0.000240857,0.0513749,0.0007863610000000001,0.500099,0.5002949999999999,0.543449
5.65007e-05,0.0,17744,1,0.00379689,0.000847945,0.0100118,0.00807091,0.144929,0.0,0.0315792,0.000256434,0.05838480000000001,0.000720053,0.5001,0.5002939999999999,0.545006
5.6067600000000005e-05,0.0,17744,1,0.00295478,0.000889195,0.010641,0.00822137,0.146488,0.0,0.0315792,0.000269513,0.0584692,0.0006206990000000001,0.500099,0.5002939999999999,0.546561
5.5315900000000003e-05,0.0,17744,1,0.00259805,0.000916175,0.0110096,0.00946956,0.148046,0.0,0.0315792,0.000279133,0.0575742,0.000576434,0.500099,0.500293,0.548115
5.42238e-05,0.0,17744,1,0.00282876,0.000933668,0.011412799999999999,0.0107027,0.149604,0.0,0.0315792,0.000286416,0.056490099999999994,0.000679625,0.5000979999999999,0.500292,0.54967
5.28172e-05,0.0,17744,1,0.00279702,0.000950114,0.0116325,0.0116101,0.15116300000000002,0.0,0.0315792,0.000293169,0.060776199999999996,0.000641066,0.500097,0.5002909999999999,0.551226
5.1132700000000006e-05,0.0,11759,1,0.00306278,0.0009627160000000001,0.0121606,0.0121606,0.152721,0.0,0.0315792,0.00029868799999999997,0.0604972,0.000578266,0.500095,0.50029,0.552784
4.94495e-05,0.0,11759,1,0.00313621,0.000971533,0.0123585,0.0123585,0.15428,0.0,0.0315792,0.000303267,0.0607053,0.0007077460000000001,0.5000939999999999,0.500289,0.554342
4.80303e-05,0.0,11759,1,0.00259824,0.00097275,0.012247399999999999,0.012247399999999999,0.155838,0.0,0.0315792,0.00030576700000000003,0.0555061,0.000744329,0.500093,0.5002880000000001,0.555899
4.70204e-05,0.0,11759,1,0.00407308,0.000969355,0.0118961,0.0118961,0.157396,0.0,0.0315792,0.000306826,0.0571361,0.000922813,0.500093,0.5002880000000001,0.557453
4.64883e-05,0.0,12783,1,0.00311462,0.0009633589999999999,0.0114288,0.0114288,0.15895499999999999,0.0,0.0315792,0.000306956,0.058424699999999996,0.00103235,0.500092,0.500286,0.559006
4.604e-05,0.0,12783,1,0.0024583,0.0009560780000000001,0.0111068,0.0111068,0.16051300000000002,0.0,0.0315792,0.000306047,0.0581312,0.00102095,0.500092,0.5002850000000001,0.5605600000000001
4.5448e-05,0.0,12783,1,0.00255023,0.00094064,0.0105988,0.0105988,0.162072,0.0,0.0315792,0.000302431,0.0495612,0.000940105,0.500092,0.5002850000000001,0.5621189999999999
4.4660600000000004e-05,0.0,12783,1,0.00347027,0.00091304,0.00990153,0.00990153,0.16363,0.0,0.0315792,0.000295145,0.0522722,0.000977438,0.500092,0.5002850000000001,0.563679
4.3513599999999996e-05,0.0,12783,1,0.00335596,0.000879663,0.00905224,0.00905224,0.165188,0.0,0.0315792,0.000285923,0.05551849999999999,0.0008745760000000001,0.500092,0.500286,0.565241
4.2184399999999995e-05,0.0,17744,1,0.00299074,0.0008444489999999999,0.00872487,0.00811533,0.166747,0.0,0.0315792,0.000275808,0.055480999999999996,0.000924372,0.500092,0.500287,0.566804
4.07431e-05,0.0,17744,1,0.00296531,0.000808947,0.00862129,0.00800648,0.16830499999999998,0.0,0.0315792,0.000265626,0.051868899999999996,0.000751013,0.500093,0.5002880000000001,0.568368
3.92406e-05,0.0,18767,1,0.0031044,0.000773727,0.00848761,0.0081225,0.16986300000000001,0.0,0.0315792,0.000255212,0.055635000000000004,0.000678647,0.500095,0.500289,0.569932
3.79538e-05,0.0,18767,1,0.00354643,0.0007390589999999999,0.00848341,0.00831162,0.171422,0.0,0.0315792,0.000244327,0.055613300000000004,0.000605675,0.500096,0.50029,0.571496
3.70597e-05,0.0,12847,1,0.00381763,0.0007079969999999999,0.00846994,0.00846994,0.17298,0.0,0.0315792,0.000234304,0.0523564,0.0007068910000000001,0.500096,0.50029,0.573054
3.67195e-05,0.0,12847,1,0.00500499,0.0006761219999999999,0.00798621,0.00798621,0.174539,0.0,0.0315792,0.000224057,0.050419900000000004,0.000874051,0.500096,0.50029,0.574613
3.65266e-05,0.0,18768,1,0.00408986,0.000643349,0.00704097,0.00697243,0.176097,0.0,0.0315792,0.00021308200000000002,0.0582809,0.000828223,0.500096,0.500289,0.576171
3.61968e-05,0.0,17744,1,0.00380734,0.0006044980000000001,0.00680531,0.0064248000000000005,0.177655,0.0,0.0315792,0.00020052,0.0583745,0.0006739469999999999,0.500096,0.500289,0.5777260000000001
3.56142e-05,0.0,17743,1,0.00336633,0.000556183,0.00633879,0.00571358,0.179214,0.0,0.0315792,0.000186356,0.057618899999999994,0.000542433,0.500096,0.5002880000000001,0.57928
3.48386e-05,0.0,18768,1,0.00397533,0.000503116,0.00570008,0.00486411,0.18077200000000002,0.0,0.0315792,0.000171582,0.057034100000000004,0.0006753489999999999,0.500095,0.500287,0.580834
3.39017e-05,0.0,18768,1,0.00409239,0.00045514300000000003,0.00509438,0.00470201,0.18233,0.0,0.0315792,0.000157341,0.06086659999999999,0.000670551,0.5000939999999999,0.500286,0.58239
3.2905100000000005e-05,0.0,18800,1,0.00412167,0.000412462,0.00468193,0.00440565,0.183889,0.0,0.0315792,0.000144856,0.06059830000000001,0.000600959,0.500092,0.5002850000000001,0.583947
3.1979699999999995e-05,0.0,24080,1,0.00446318,0.00037146699999999995,0.00422876,0.00417799,0.185447,0.0,0.0315792,0.000133306,0.060813099999999995,0.000688688,0.500091,0.5002840000000001,0.585504
3.1476799999999997e-05,0.0,25071,1,0.00562001,0.000332913,0.00419386,0.00384062,0.187006,0.0,0.0315792,0.000122069,0.0573356,0.00080357,0.5000899999999999,0.500283,0.5870609999999999
3.13854e-05,0.0,26095,1,0.00699294,0.00030974,0.00423394,0.00342198,0.188564,0.0,0.0315792,0.000114004,0.056987,0.000902475,0.500089,0.500282,0.588615
3.1905e-05,0.0,18857,1,0.00616906,0.000300036,0.00336961,0.00289287,0.190122,0.0,0.0315792,0.00010923,0.057411300000000005,0.00100066,0.500088,0.5002810000000001,0.5901689999999999
3.2700599999999997e-05,0.0,19151,1,0.00489266,0.000302825,0.00374336,0.00315152,0.191681,0.0,0.0315792,0.000106734,0.058290699999999994,0.00111857,0.500088,0.500279,0.591721
3.35574e-05,0.0,12849,1,0.00471546,0.000312544,0.00394992,0.00394992,0.19323900000000002,0.0,0.0315792,0.00010580399999999999,0.05108630000000001,0.00104077,0.500088,0.500279,0.593279
3.43156e-05,0.0,12849,1,0.0048084,0.00032881699999999997,0.00468742,0.00468742,0.194797,0.0,0.0315792,0.00010766,0.0526797,0.000972907,0.500088,0.500279,0.5948399999999999
3.4913099999999996e-05,0.0,12849,1,0.00528663,0.000352228,0.00519807,0.00519807,0.196356,0.0,0.0315792,0.000112356,0.05579209999999999,0.0009661060000000001,0.500088,0.5002800000000001,0.5964010000000001
3.53663e-05,0.0,12849,1,0.004849,0.000383982,0.0054228,0.0054228,0.197914,0.0,0.0315792,0.00012043700000000001,0.055617200000000006,0.00100804,0.500088,0.5002810000000001,0.597964
3.5725e-05,0.0,12849,1,0.00430285,0.000406548,0.00477036,0.00477036,0.199473,0.0,0.0315792,0.000127248,0.052443100000000006,0.00079705,0.500089,0.500282,0.599527
3.608e-05,0.0,19121,1,0.00404185,0.000422329,0.00466778,0.00441084,0.201031,0.0,0.0315792,0.000133073,0.055698199999999996,0.000712925,0.5000899999999999,0.500283,0.6010909999999999
3.65859e-05,0.0,13808,1,0.00398069,0.000440068,0.00519277,0.00519277,0.20258900000000002,0.0,0.0315792,0.00013859,0.0555462,0.0006151980000000001,0.500091,0.5002840000000001,0.6026560000000001
3.73518e-05,0.0,13808,1,0.00404697,0.00046346800000000003,0.00588222,0.00588222,0.204148,0.0,0.0315792,0.00014541899999999998,0.0552452,0.000743883,0.500092,0.5002840000000001,0.604215
3.85546e-05,0.0,13808,1,0.00468433,0.000492684,0.00624061,0.00624061,0.205706,0.0,0.0315792,0.000153735,0.052033,0.000871293,0.500092,0.5002840000000001,0.6057739999999999
3.9967e-05,0.0,13808,1,0.0035313000000000002,0.000521073,0.00642841,0.00642841,0.207265,0.0,0.0315792,0.000161889,0.05678,0.000836347,0.500092,0.500283,0.607332
4.13233e-05,0.0,13807,1,0.00356592,0.000544139,0.00677067,0.00677067,0.208823,0.0,0.0315792,0.000168655,0.056927599999999995,0.0007198980000000001,0.500092,0.500283,0.608888
4.246729999999999e-05,0.0,19957,1,0.00263356,0.00055734,0.00619262,0.00539421,0.21038099999999998,0.0,0.0315792,0.00017381400000000003,0.057479999999999996,0.00059976,0.500091,0.500282,0.610441
4.3386499999999995e-05,0.0,19957,1,0.00285922,0.000572987,0.00640212,0.00451063,0.21194000000000002,0.0,0.0315792,0.000179914,0.0570457,0.0006889169999999999,0.500091,0.5002810000000001,0.611995
4.41145e-05,0.0,19957,1,0.00301707,0.000591336,0.00627811,0.0048078999999999995,0.213498,0.0,0.0315792,0.000186966,0.0599663,0.0007466819999999999,0.500089,0.5002800000000001,0.61355
4.47085e-05,0.0,19957,1,0.00331407,0.000605153,0.00610024,0.00536938,0.215056,0.0,0.0315792,0.000192208,0.0596585,0.0006244019999999999,0.500088,0.500279,0.615106
4.52599e-05,0.0,20143,1,0.00303663,0.000612098,0.00637366,0.00583121,0.216615,0.0,0.0315792,0.000194892,0.06082919999999999,0.000657578,0.5000859999999999,0.500278,0.616664
4.59353e-05,0.0,20143,1,0.00341268,0.00061565,0.00718038,0.00602847,0.218173,0.0,0.0315792,0.000195877,0.0594761,0.00078176,0.500085,0.5002770000000001,0.618221
4.69178e-05,0.0,20143,1,0.00471824,0.000624208,0.00848263,0.00592593,0.219732,0.0,0.0315792,0.000197492,0.057668,0.00084941,0.500084,0.500276,0.619776
4.82851e-05,0.0,20143,1,0.00435854,0.000632249,0.00930882,0.00542285,0.22129000000000001,0.0,0.0315792,0.000198297,0.0571145,0.0008431039999999999,0.500084,0.500274,0.621329
4.99159e-05,0.0,19989,1,0.00311269,0.000633487,0.00951169,0.00492602,0.222848,0.0,0.0315792,0.00019894799999999998,0.05697869999999999,0.00103934,0.5000829999999999,0.500272,0.622881
5.1550699999999994e-05,0.0,19989,1,0.00300377,0.000629313,0.00916132,0.00538124,0.22440700000000002,0.0,0.0315792,0.00019941,0.055276900000000004,0.000996772,0.5000829999999999,0.500272,0.624438
5.30588e-05,0.0,19957,1,0.00301723,0.0006217000000000001,0.00874796,0.00586004,0.225965,0.0,0.0315792,0.000198975,0.052846300000000006,0.0009413739999999999,0.5000829999999999,0.500272,0.6259979999999999
5.4301499999999995e-05,0.0,19957,1,0.00344284,0.000613825,0.00814561,0.00609819,0.227523,0.0,0.0315792,0.000198333,0.0559273,0.000915571,0.5000829999999999,0.500272,0.627559
5.5239300000000005e-05,0.0,20144,1,0.00311654,0.000608165,0.00747784,0.00606703,0.229082,0.0,0.0315792,0.000199035,0.05565,0.0009309710000000001,0.5000829999999999,0.500273,0.629121
5.60129e-05,0.0,20144,1,0.00262138,0.0005909509999999999,0.00674812,0.00509995,0.23064,0.0,0.0315792,0.00019611099999999998,0.054158300000000006,0.000815412,0.5000829999999999,0.500274,0.630684
5.6686000000000006e-05,0.0,20144,1,0.00227789,0.000563506,0.00611755,0.00499276,0.232199,0.0,0.0315792,0.00019024,0.053302300000000004,0.0006743189999999999,0.500084,0.500275,0.6322479999999999
5.7324499999999996e-05,0.0,20144,1,0.00231744,0.000533376,0.0056717,0.00510003,0.23375700000000002,0.0,0.0315792,0.00018277200000000002,0.055815699999999996,0.000540993,0.500085,0.500276,0.633812
5.81646e-05,0.0,19989,1,0.0036179000000000003,0.000504907,0.00556774,0.00511175,0.235315,0.0,0.0315792,0.000175099,0.0558563,0.000630818,0.5000859999999999,0.500276,0.635373
5.931e-05,0.0,19989,1,0.00333104,0.00048322199999999995,0.00505872,0.00487723,0.23687399999999997,0.0,0.0315792,0.000168757,0.052610500000000004,0.000777557,0.5000859999999999,0.500276,0.636931
6.0687200000000004e-05,0.0,21168,1,0.00341643,0.00046427400000000003,0.00487868,0.00446178,0.238432,0.0,0.0315792,0.000163275,0.053449,0.00075756,0.5000859999999999,0.500275,0.6384890000000001
6.199189999999999e-05,0.0,21168,1,0.00301983,0.00044050800000000005,0.00467022,0.0040586,0.23999099999999998,0.0,0.0315792,0.00015618,0.0580571,0.0007451589999999999,0.5000859999999999,0.500275,0.640045
6.30107e-05,0.0,27181,1,0.00244909,0.00040981300000000003,0.00487877,0.0035335,0.24154899999999999,0.0,0.0315792,0.00014767,0.05730509999999999,0.000616763,0.5000859999999999,0.500274,0.641599
6.37093e-05,0.0,27181,1,0.00246174,0.00037947699999999997,0.00478708,0.00328173,0.24310700000000002,0.0,0.0315792,0.00013926799999999998,0.059225,0.000635832,0.500085,0.500273,0.643153
6.41073e-05,0.0,27181,1,0.00270683,0.000357051,0.00477343,0.00296612,0.244666,0.0,0.0315792,0.000133989,0.0590865,0.0007275630000000001,0.500084,0.500272,0.6447069999999999
6.42142e-05,0.0,27181,1,0.00263005,0.000338123,0.00405693,0.00271766,0.24622399999999997,0.0,0.0315792,0.000129444,0.0608156,0.000596125,0.5000819999999999,0.500271,0.6462640000000001
6.41175e-05,0.0,22194,1,0.00317746,0.000320685,0.00445321,0.00272294,0.24778200000000003,0.0,0.0315792,0.000124449,0.060011699999999994,0.000610758,0.500081,0.50027,0.647821
6.39635e-05,0.0,22194,1,0.00323963,0.00030099,0.00432989,0.00295558,0.24934099999999998,0.0,0.0315792,0.00011874,0.0602823,0.000704961,0.500079,0.500268,0.649378
6.39846e-05,0.0,22226,1,0.00281485,0.000288615,0.00325812,0.00315369,0.250899,0.0,0.0315792,0.000115216,0.056824900000000005,0.0007469330000000001,0.500079,0.500268,0.650934
6.42322e-05,0.0,21199,1,0.0031515999999999996,0.00029104,0.00351177,0.00319481,0.252458,0.0,0.0315792,0.000114953,0.057074099999999996,0.000881562,0.500078,0.500266,0.652487
6.474100000000001e-05,0.0,21013,1,0.00337188,0.000294716,0.00346361,0.00341509,0.25401599999999996,0.0,0.0315792,0.000115318,0.057479499999999996,0.000972275,0.500077,0.500264,0.65404
6.52749e-05,0.0,15792,1,0.00321253,0.000299408,0.00388997,0.00388997,0.25557399999999997,0.0,0.0315792,0.00011618,0.0571523,0.000945932,0.5000760000000001,0.500264,0.655594
6.56434e-05,0.0,15792,1,0.00275909,0.000297634,0.00415579,0.00415579,0.257133,0.0,0.0315792,0.00011536200000000001,0.0512466,0.00088147,0.5000760000000001,0.500263,0.657154
6.57571e-05,0.0,15792,1,0.00265349,0.000294176,0.00417562,0.00417562,0.258691,0.0,0.0315792,0.000114205,0.053481600000000004,0.0008630560000000001,0.5000760000000001,0.500264,0.658714
6.5552e-05,0.0,15792,1,0.00268975,0.000295705,0.00397824,0.00397824,0.26024899999999995,0.0,0.0315792,0.000115215,0.0553019,0.0008849760000000001,0.5000760000000001,0.500264,0.660276
6.503100000000001e-05,0.0,15823,1,0.00305809,0.000299816,0.00409003,0.00409003,0.261808,0.0,0.0315792,0.000117256,0.055415099999999995,0.0008601339999999999,0.500077,0.500265,0.6618390000000001
6.42673e-05,0.0,15886,1,0.00235361,0.000302447,0.00451519,0.00451519,0.263366,0.0,0.0315792,0.00011876100000000001,0.0518841,0.00062905,0.500078,0.500266,0.663403
6.3466e-05,0.0,15886,1,0.00250975,0.000311268,0.00509346,0.00509346,0.264925,0.0,0.0315792,0.000121184,0.0556825,0.000529859,0.500079,0.500267,0.664967
6.28613e-05,0.0,15919,1,0.00284371,0.000329234,0.00556037,0.00556037,0.26648299999999997,0.0,0.0315792,0.000125495,0.055673099999999996,0.0005349780000000001,0.500079,0.500267,0.666529
6.25789e-05,0.0,15919,1,0.00345985,0.000353745,0.00558155,0.00558155,0.268041,0.0,0.0315792,0.000131075,0.05238330000000001,0.000705698,0.50008,0.500268,0.668086
6.26421e-05,0.0,15919,1,0.00363855,0.00037848,0.005082100000000001,0.005082100000000001,0.2696,0.0,0.0315792,0.000137245,0.050924000000000004,0.0008002510000000001,0.50008,0.500267,0.6696449999999999
6.26705e-05,0.0,15919,1,0.00314409,0.000399569,0.00467171,0.00467171,0.271158,0.0,0.0315792,0.000142482,0.05790700000000001,0.000741185,0.50008,0.500266,0.6712020000000001
6.24675e-05,0.0,20816,1,0.00265223,0.000411507,0.00482699,0.00455395,0.27271599999999996,0.0,0.0315792,0.000145561,0.0592496,0.0006580560000000001,0.500079,0.500266,0.672756
6.19786e-05,0.0,20816,1,0.00190981,0.00041272199999999997,0.00499506,0.00470844,0.274275,0.0,0.0315792,0.000147213,0.057569600000000005,0.0005783580000000001,0.500079,0.500265,0.6743100000000001
6.12622e-05,0.0,15887,1,0.00239148,0.00041242199999999996,0.0052836,0.0052836,0.275833,0.0,0.0315792,0.000148939,0.0555726,0.000697916,0.500077,0.500264,0.675864
6.027439999999999e-05,0.0,15887,1,0.00229951,0.000418179,0.00560165,0.00560165,0.277392,0.0,0.0315792,0.000151471,0.0607937,0.0006126969999999999,0.5000760000000001,0.500262,0.67742
5.90895e-05,0.0,15855,1,0.00279592,0.000423898,0.00584486,0.00584486,0.27895,0.0,0.0315792,0.00015395399999999998,0.0609461,0.000573196,0.500074,0.500261,0.678977
5.7911599999999996e-05,0.0,15855,1,0.00294309,0.00042692800000000003,0.00614618,0.00614618,0.280508,0.0,0.0315792,0.000156061,0.06072999999999999,0.0006562580000000001,0.500073,0.50026,0.680534
5.7113999999999996e-05,0.0,15855,1,0.00250722,0.000425497,0.00619697,0.00619697,0.282067,0.0,0.0315792,0.000156705,0.055023199999999994,0.0007695460000000001,0.5000720000000001,0.500259,0.68209
5.66777e-05,0.0,15855,1,0.00386928,0.00042742699999999997,0.00603985,0.00603985,0.283625,0.0,0.0315792,0.00015737,0.057173400000000006,0.000927992,0.500071,0.500258,0.6836439999999999
5.6627200000000006e-05,0.0,15855,1,0.00308319,0.000430394,0.00569218,0.00569218,0.285184,0.0,0.0315792,0.00015881,0.0585327,0.0009385489999999999,0.50007,0.500256,0.685196
5.67613e-05,0.0,16879,1,0.00257135,0.000434885,0.00533074,0.00533074,0.286742,0.0,0.0315792,0.000160336,0.058204099999999995,0.000975807,0.50007,0.500255,0.6867489999999999
5.69324e-05,0.0,16879,1,0.00246138,0.00043321300000000006,0.00502312,0.00502312,0.2883,0.0,0.0315792,0.000159817,0.0496788,0.000922341,0.50007,0.500254,0.688307
5.6910299999999996e-05,0.0,16879,1,0.00343568,0.00042255,0.0045915,0.0045915,0.28985900000000003,0.0,0.0315792,0.00015738700000000002,0.052408699999999996,0.0009151589999999999,0.500069,0.500254,0.689868
5.659979999999999e-05,0.0,16847,1,0.00317626,0.000409549,0.00449688,0.00449688,0.291417,0.0,0.0315792,0.000154246,0.0555871,0.0008513710000000001,0.500069,0.500255,0.691429
5.61251e-05,0.0,16847,1,0.00294932,0.000398653,0.00459412,0.00459412,0.292975,0.0,0.0315792,0.000151561,0.05552719999999999,0.000876355,0.50007,0.500255,0.692991
5.5505100000000005e-05,0.0,16910,1,0.00266666,0.000386993,0.00470245,0.00470245,0.294534,0.0,0.0315792,0.000148791,0.0519196,0.000689901,0.50007,0.500256,0.694555
5.4796199999999996e-05,0.0,16910,1,0.00276753,0.00037684800000000005,0.00495826,0.00495826,0.296092,0.0,0.0315792,0.000146396,0.0556419,0.00063364,0.500071,0.500257,0.6961189999999999
5.42113e-05,0.0,16943,1,0.00298977,0.000369211,0.00520211,0.00520211,0.297651,0.0,0.0315792,0.00014406,0.0555845,0.000545669,0.5000720000000001,0.500258,0.6976829999999999
5.39297e-05,0.0,16943,1,0.00353448,0.000368591,0.005529,0.005529,0.299209,0.0,0.0315792,0.000143087,0.0523019,0.000670004,0.500073,0.500258,0.699241
5.40759e-05,0.0,16943,1,0.00381624,0.000371156,0.00527606,0.00527606,0.300767,0.0,0.0315792,0.000142788,0.0508172,0.000825969,0.500073,0.500258,0.700799
5.43033e-05,0.0,16943,1,0.00333596,0.00037136300000000004,0.00449848,0.00449848,0.30232600000000004,0.0,0.0315792,0.00014225700000000002,0.0581943,0.000808272,0.5000720000000001,0.500257,0.702357
5.4387799999999995e-05,0.0,28205,1,0.00322496,0.000363211,0.00478363,0.00418325,0.303884,0.0,0.0315792,0.000139252,0.0578576,0.0006557739999999999,0.5000720000000001,0.500256,0.703911
5.42331e-05,0.0,28205,1,0.00230542,0.00034364300000000003,0.00481161,0.00377611,0.305442,0.0,0.0315792,0.000133977,0.057524599999999995,0.000549404,0.5000720000000001,0.500255,0.705464
5.38546e-05,0.0,28205,1,0.00256484,0.000321425,0.00493148,0.0034411999999999997,0.307001,0.0,0.0315792,0.00012869999999999998,0.056531500000000005,0.0006795589999999999,0.50007,0.500254,0.707018
5.32779e-05,0.0,28205,1,0.00261228,0.000307817,0.004601399999999999,0.00347908,0.308559,0.0,0.0315792,0.000125437,0.060799599999999995,0.000677126,0.500069,0.500253,0.708573
5.25815e-05,0.0,28205,1,0.00272079,0.000298333,0.0038369999999999997,0.00347449,0.310118,0.0,0.0315792,0.000123626,0.0600851,0.000582568,0.500067,0.500252,0.710129
5.1904099999999997e-05,0.0,16879,1,0.00278361,0.000286944,0.00357844,0.00357844,0.311676,0.0,0.0315792,0.00012114200000000001,0.0608063,0.000607703,0.500066,0.500251,0.7116859999999999
5.15678e-05,0.0,16879,1,0.00340328,0.000273555,0.00346072,0.00346072,0.313234,0.0,0.0315792,0.00011761200000000001,0.05771369999999999,0.0007828560000000001,0.500065,0.5002489999999999,0.713242
5.1541899999999995e-05,0.0,16879,1,0.00475034,0.000268933,0.00313625,0.00313625,0.314793,0.0,0.0315792,0.00011599100000000001,0.05685980000000001,0.0008836139999999999,0.5000640000000001,0.5002479999999999,0.714797
5.19713e-05,0.0,22953,1,0.00419975,0.0002703,0.00311095,0.00273445,0.31635100000000005,0.0,0.0315792,0.000116287,0.0561111,0.0009413789999999999,0.500063,0.500246,0.716349
5.26355e-05,0.0,17840,1,0.00365014,0.00027461900000000003,0.00291234,0.00291234,0.31790999999999997,0.0,0.0315792,0.000116939,0.0582653,0.00104368,0.500062,0.5002449999999999,0.717901
5.3341300000000004e-05,0.0,17840,1,0.00321911,0.000276968,0.00318463,0.00318463,0.319468,0.0,0.0315792,0.00011667700000000001,0.0516262,0.000946335,0.500062,0.5002449999999999,0.719458
5.3902799999999995e-05,0.0,16945,1,0.00359976,0.000274651,0.0036964,0.0036964,0.32102600000000003,0.0,0.0315792,0.00011543799999999999,0.052724900000000005,0.0009070619999999999,0.500062,0.5002439999999999,0.721018
5.4248599999999994e-05,0.0,17969,1,0.00400734,0.000273859,0.00409992,0.00409992,0.322585,0.0,0.0315792,0.000115471,0.0558284,0.0008905289999999999,0.500062,0.5002449999999999,0.722579
5.4379099999999996e-05,0.0,17969,1,0.00360305,0.000279477,0.00419306,0.00419306,0.32414299999999996,0.0,0.0315792,0.000117677,0.055637099999999995,0.0009089219999999999,0.500062,0.5002449999999999,0.724141
5.4358000000000004e-05,0.0,29167,1,0.00313971,0.000278849,0.00357374,0.00338654,0.325701,0.0,0.0315792,0.00011839700000000001,0.0529306,0.0006883789999999999,0.500062,0.500246,0.725704
5.43376e-05,0.0,29167,1,0.00312393,0.000274065,0.00361849,0.00224868,0.32726,0.0,0.0315792,0.000118529,0.054769000000000005,0.0006370130000000001,0.500063,0.500247,0.727268
5.4414300000000005e-05,0.0,29167,1,0.00329617,0.000272974,0.00355809,0.00276439,0.328818,0.0,0.0315792,0.000119015,0.05594640000000001,0.0005364990000000001,0.5000640000000001,0.5002479999999999,0.7288319999999999
5.4698500000000005e-05,0.0,29167,1,0.00339475,0.000281087,0.00337488,0.00318937,0.330377,0.0,0.0315792,0.000121653,0.0555766,0.0006740510000000001,0.500065,0.5002479999999999,0.730392
5.53189e-05,0.0,17936,1,0.00365082,0.000296851,0.00334304,0.00334304,0.331935,0.0,0.0315792,0.000125933,0.0528564,0.000794439,0.500065,0.5002479999999999,0.731949
5.61338e-05,0.0,29229,1,0.00341753,0.000313864,0.00382646,0.00333861,0.333493,0.0,0.0315792,0.000130056,0.05670700000000001,0.000787194,0.500065,0.500247,0.733507
5.6905e-05,0.0,29229,1,0.00330647,0.000322856,0.00516797,0.00335522,0.335052,0.0,0.0315792,0.00013194299999999998,0.0568248,0.000712654,0.500065,0.500246,0.735062
5.7490699999999995e-05,0.0,29229,1,0.00230877,0.000319516,0.00591013,0.00221049,0.33660999999999996,0.0,0.0315792,0.00013105700000000002,0.057389800000000005,0.000611007,0.5000640000000001,0.5002449999999999,0.7366159999999999
5.78185e-05,0.0,29229,1,0.0023418000000000002,0.000315058,0.00559002,0.00216108,0.33816799999999997,0.0,0.0315792,0.000130126,0.0578904,0.000667096,0.500063,0.5002439999999999,0.738169
5.7942399999999996e-05,0.0,30253,1,0.00231032,0.000319816,0.0054738,0.00247673,0.339727,0.0,0.0315792,0.000132132,0.0595063,0.0007340789999999999,0.500061,0.500243,0.7397229999999999
5.7946400000000005e-05,0.0,30253,1,0.00256901,0.00032554,0.00470675,0.00255037,0.341285,0.0,0.0315792,0.00013495100000000002,0.0604601,0.00061279,0.5000600000000001,0.500242,0.741279
5.789e-05,0.0,25266,1,0.00251468,0.00032888300000000003,0.00381631,0.00249252,0.342844,0.0,0.0315792,0.000136791,0.0604023,0.000659442,0.500058,0.50024,0.7428359999999999
5.8002700000000006e-05,0.0,26101,1,0.00271648,0.000328499,0.00387205,0.00265,0.344402,0.0,0.0315792,0.000136882,0.0594303,0.0007621689999999999,0.500057,0.500239,0.744392
5.84209e-05,0.0,26102,1,0.00391134,0.00033356,0.00389382,0.00271979,0.34596,0.0,0.0315792,0.000138157,0.05765,0.000839891,0.5000560000000001,0.500238,0.745947
5.91931e-05,0.0,24085,1,0.00382026,0.000342835,0.00456218,0.00257242,0.347519,0.0,0.0315792,0.000138943,0.0570943,0.000862128,0.500055,0.500237,0.7475
6.024e-05,0.0,24085,1,0.0032820999999999996,0.00034880199999999994,0.00482207,0.00317393,0.34907699999999997,0.0,0.0315792,0.000140124,0.0565683,0.00098784,0.500054,0.5002340000000001,0.749051
6.130670000000001e-05,0.0,24053,1,0.00261894,0.000350351,0.00460593,0.00407016,0.350635,0.0,0.0315792,0.000140953,0.056634199999999996,0.0009817060000000002,0.500054,0.5002340000000001,0.750607
6.21791e-05,0.0,17969,1,0.00293537,0.000345039,0.00461213,0.00461213,0.352194,0.0,0.0315792,0.000139748,0.052973900000000004,0.0009166630000000001,0.500053,0.5002340000000001,0.752166
6.281699999999999e-05,0.0,18993,1,0.00338154,0.000341649,0.00484455,0.00483864,0.353752,0.0,0.0315792,0.000139457,0.05559630000000001,0.000882427,0.500053,0.5002340000000001,0.753727
6.32104e-05,0.0,18993,1,0.00322486,0.00034377,0.00485518,0.00482451,0.355311,0.0,0.0315792,0.000140793,0.055758,0.000870914,0.500053,0.5002340000000001,0.755288
6.34444e-05,0.0,30191,1,0.0026166,0.00034046900000000004,0.004316700000000001,0.00395474,0.356869,0.0,0.0315792,0.000140834,0.0546835,0.000758078,0.500053,0.500235,0.756851
6.36238e-05,0.0,30191,1,0.00249648,0.000331334,0.00436756,0.00317012,0.358427,0.0,0.0315792,0.00013943700000000001,0.052914699999999995,0.000615615,0.500054,0.500236,0.758415
6.38588e-05,0.0,30191,1,0.00262368,0.000322866,0.00428964,0.0032749000000000003,0.35998600000000003,0.0,0.0315792,0.000138004,0.055803099999999994,0.000539626,0.500055,0.500237,0.759979
6.42215e-05,0.0,30191,1,0.00337766,0.000321189,0.00407888,0.00343258,0.36154400000000003,0.0,0.0315792,0.00013823200000000001,0.055820400000000006,0.000600641,0.5000560000000001,0.500237,0.76154
6.47962e-05,0.0,30191,1,0.00335358,0.000325886,0.00379001,0.00334104,0.363103,0.0,0.0315792,0.000139433,0.05255459999999999,0.000764959,0.5000560000000001,0.500237,0.763097
6.55972e-05,0.0,30289,1,0.00338686,0.00033369,0.00389331,0.00306713,0.364661,0.0,0.0315792,0.000141503,0.0524822,0.0007599960000000001,0.5000560000000001,0.500236,0.764655
6.63838e-05,0.0,30253,1,0.00294307,0.00033423199999999995,0.00509794,0.00285425,0.366219,0.0,0.0315792,0.00014095,0.0580423,0.000724932,0.5000560000000001,0.500235,0.766211
6.70069e-05,0.0,30253,1,0.00235657,0.000325362,0.00607892,0.00272779,0.367778,0.0,0.0315792,0.000137916,0.0563811,0.000660256,0.500055,0.5002340000000001,0.767764
6.73336e-05,0.0,30253,1,0.0020153,0.000309278,0.00580936,0.00168375,0.369336,0.0,0.0315792,0.00013298299999999998,0.0579754,0.000619049,0.500054,0.500233,0.769317
6.74142e-05,0.0,30253,1,0.00228233,0.000301772,0.00563951,0.00175339,0.370894,0.0,0.0315792,0.000131056,0.0582437,0.000704529,0.500053,0.500232,0.770871
6.73272e-05,0.0,30253,1,0.00245114,0.000298984,0.00488055,0.00172146,0.37245300000000003,0.0,0.0315792,0.000131466,0.0608068,0.000612076,0.500051,0.5002310000000001,0.7724260000000001
6.71545e-05,0.0,30253,1,0.00267396,0.000297515,0.00398538,0.00170539,0.37401100000000004,0.0,0.0315792,0.000131911,0.0600283,0.000621614,0.500049,0.500229,0.773983
6.70047e-05,0.0,26290,1,0.00280406,0.00029318599999999997,0.00341983,0.00191947,0.37556999999999996,0.0,0.0315792,0.000131038,0.0602581,0.000738998,0.5000479999999999,0.500228,0.77554
6.70321e-05,0.0,27126,1,0.00259005,0.000289857,0.00319325,0.00193699,0.377128,0.0,0.0315792,0.000130547,0.0563918,0.0007762919999999999,0.500047,0.5002270000000001,0.777095
6.73944e-05,0.0,30125,1,0.00334755,0.000296745,0.00371144,0.00182032,0.378686,0.0,0.0315792,0.000132216,0.05708150000000001,0.000948615,0.500046,0.500225,0.778648
6.80739e-05,0.0,31311,1,0.00322212,0.000301085,0.00297792,0.00160799,0.380245,0.0,0.0315792,0.000133363,0.057553499999999994,0.000973418,0.500045,0.500223,0.7802
6.88565e-05,0.0,31311,1,0.00251307,0.000303868,0.0030185,0.00185299,0.381803,0.0,0.0315792,0.000133683,0.05767230000000001,0.0009745260000000001,0.5000439999999999,0.500222,0.7817529999999999
6.95278e-05,0.0,20017,1,0.00248,0.000299176,0.0035469,0.00217688,0.383361,0.0,0.0315792,0.00013161,0.05136759999999999,0.000929111,0.5000439999999999,0.500222,0.783312
6.99415e-05,0.0,20017,1,0.00283595,0.000292852,0.00385607,0.00230658,0.38492,0.0,0.0315792,0.000129698,0.05272869999999999,0.0008873339999999999,0.5000439999999999,0.500222,0.784872
7.007270000000001e-05,0.0,20017,1,0.00277955,0.000290877,0.00388733,0.00230647,0.38647800000000004,0.0,0.0315792,0.000129865,0.055444299999999995,0.000864725,0.5000439999999999,0.500222,0.7864329999999999
6.99499e-05,0.0,20017,1,0.00249526,0.000290733,0.00360229,0.00216448,0.38803699999999997,0.0,0.0315792,0.000130732,0.055525599999999994,0.0008184389999999999,0.5000439999999999,0.500223,0.787995
6.97234e-05,0.0,30285,1,0.00209732,0.000287612,0.00325053,0.00162419,0.38959499999999997,0.0,0.0315792,0.00013064,0.05196,0.000609104,0.500045,0.500224,0.789559
6.94766e-05,0.0,30285,1,0.00249153,0.000287662,0.0033168,0.00188939,0.39115300000000003,0.0,0.0315792,0.000131276,0.055723699999999994,0.00052882,0.500046,0.500225,0.7911229999999999
6.93472e-05,0.0,31281,1,0.00246101,0.000294418,0.00314091,0.00223197,0.392712,0.0,0.0315792,0.000133549,0.05567869999999999,0.000515984,0.500047,0.500225,0.7926850000000001
6.94507e-05,0.0,20015,1,0.00332665,0.000307843,0.00359867,0.00259752,0.39427,0.0,0.0315792,0.00013718,0.052391,0.0006603589999999999,0.500047,0.500225,0.794242
6.99107e-05,0.0,31313,1,0.00350603,0.00032480000000000003,0.00380075,0.0026132,0.395829,0.0,0.0315792,0.000141872,0.0495846,0.0007970910000000001,0.500047,0.500224,0.7958
7.03864e-05,0.0,31277,1,0.0029804000000000002,0.000336812,0.00480425,0.00222787,0.397387,0.0,0.0315792,0.000144664,0.05832330000000001,0.00076035,0.500046,0.500223,0.797357
7.06962e-05,0.0,31277,1,0.0025981999999999997,0.00033989599999999996,0.00596877,0.00191483,0.398945,0.0,0.0315792,0.000144734,0.058775,0.0006809060000000001,0.500046,0.500222,0.7989109999999999
7.073979999999999e-05,0.0,31277,1,0.00185998,0.000330121,0.00576971,0.0016284000000000003,0.40050399999999997,0.0,0.0315792,0.000142075,0.0575401,0.000590962,0.500045,0.500221,0.800463
7.05418e-05,0.0,31277,1,0.00224051,0.000322856,0.00571136,0.00196668,0.402062,0.0,0.0315792,0.00014080899999999999,0.0551499,0.000695058,0.5000439999999999,0.50022,0.802017
7.011989999999999e-05,0.0,31277,1,0.00238531,0.000323123,0.00529795,0.00228992,0.40362,0.0,0.0315792,0.000141536,0.060813400000000004,0.000627071,0.500042,0.500219,0.8035720000000001
6.95568e-05,0.0,31277,1,0.00252209,0.000325478,0.00441784,0.00251462,0.405179,0.0,0.0315792,0.000142907,0.0609759,0.000575001,0.500041,0.500217,0.805128
6.903229999999999e-05,0.0,31277,1,0.0026685,0.000325649,0.00357327,0.00264096,0.406737,0.0,0.0315792,0.000143766,0.06074790000000001,0.0006589889999999999,0.500039,0.500216,0.806685
6.87633e-05,0.0,31346,1,0.00249731,0.00032185,0.00377977,0.00264697,0.408296,0.0,0.0315792,0.000142737,0.05506950000000001,0.0007459439999999999,0.500038,0.500215,0.80824
6.88097e-05,0.0,31314,1,0.00387891,0.000324918,0.00396351,0.00253867,0.409854,0.0,0.0315792,0.00014327,0.057236699999999995,0.0009339169999999999,0.500037,0.500214,0.809794
0.0,0.0,19984,10,0.0702203,0.0128379,0.33818899999999996,0.0653949,0.00365472,0.0,0.0315792,0.00454313,0.310766,0.292028,0.500097,0.500297,0.40370900000000004
0.000742134,0.0,19983,10,0.0749437,0.024537700000000003,0.557832,0.12654300000000002,0.00730945,0.0,0.0315792,0.00918162,0.33334400000000003,0.314632,0.5000979999999999,0.5002989999999999,0.407394
0.00204813,0.0,19983,10,0.0839266,0.0361176,0.672459,0.18293199999999998,0.0109642,0.0,0.0315792,0.0139679,0.351487,0.334045,0.500101,0.500302,0.411127
0.00379163,0.0,19953,10,0.0924772,0.0474424,0.77063,0.232307,0.014618899999999999,0.0,0.0315792,0.018912,0.36796,0.348523,0.500103,0.500305,0.414901
0.00581362,0.0,19921,10,0.093301,0.059399900000000005,0.9356110000000001,0.274552,0.018273599999999997,0.0,0.0315792,0.0240992,0.382063,0.361019,0.500105,0.500306,0.418695
0.00798555,0.0,19954,10,0.0520802,0.0724154,1.2298200000000001,0.314243,0.021928299999999998,0.0,0.0315792,0.029563799999999998,0.392667,0.370463,0.500103,0.500304,0.42257700000000004
0.0102822,0.0,19954,10,0.029830799999999998,0.08593560000000001,1.42141,0.35247399999999995,0.025583099999999998,0.0,0.0315792,0.0352859,0.406871,0.392408,0.500099,0.5003,0.42644099999999996
0.012588799999999999,0.0,21007,10,1.24516,0.102948,2.14296,0.384344,0.029237799999999998,0.0,0.0315792,0.0417161,0.443958,0.42429700000000004,0.500095,0.500296,0.430367
0.0150709,0.0,21007,10,1.76352,0.125358,2.6789099999999997,0.405564,0.0328925,0.0,0.0315792,0.049003899999999996,0.48120799999999997,0.440666,0.500092,0.5002939999999999,0.43446
0.0176592,0.0,20977,10,2.46083,0.148855,3.18017,0.409152,0.036547199999999995,0.0,0.0315792,0.0565405,0.49017799999999995,0.46123800000000004,0.5000939999999999,0.5002949999999999,0.438615
0.0201324,0.0,22031,10,11.0524,0.20556,9.7643,0.426479,0.040202,0.0,0.0315792,0.0667041,0.5236350000000001,0.49294,0.5000899999999999,0.5002939999999999,0.44273199999999996
0.0223165,0.0,22032,10,12.7183,0.264968,13.3727,0.451211,0.0438567,0.0,0.0315792,0.07715239999999998,0.48576499999999995,0.443999,0.500087,0.500287,0.447014
0.023296,0.0,24080,10,44.2805,0.486122,45.7569,0.456502,0.0475114,0.0,0.0315792,0.10983,0.968565,0.960467,0.500013,0.500031,0.615267
0.022572599999999998,0.0,25104,10,23.2792,0.513724,38.4651,0.47892399999999996,0.0511661,0.0,0.0315792,0.119448,0.845722,0.832405,0.49991800000000003,0.499799,0.614368
0.02213,0.0,25104,10,36.8091,0.559759,51.8977,0.500761,0.054820900000000006,0.0,0.0315792,0.132408,0.9649110000000001,0.9790040000000001,0.49992,0.499928,0.613262
0.0223613,0.0,27152,10,56.9142,0.5828260000000001,49.513999999999996,0.520301,0.058475599999999996,0.0,0.0315792,0.143764,0.970403,0.9443370000000001,0.49995500000000004,0.5000100000000001,0.6122029999999999
0.0265435,0.0,26128,10,31.0086,0.575496,33.0361,0.539755,0.0621303,0.0,0.0315792,0.152143,0.7630560000000001,0.719251,0.49985100000000005,0.49987700000000007,0.611099
0.0309056,0.0,27152,10,54.6037,0.597151,43.7543,0.5653630000000001,0.065785,0.0,0.0315792,0.162037,0.815554,0.765508,0.499853,0.499721,0.609712
0.033117900000000006,0.0,35345,10,76.5394,0.636131,39.1961,0.590646,0.0694398,0.0,0.0315792,0.174624,0.9942989999999999,0.9629209999999999,0.499946,0.49985100000000005,0.6100949999999999
0.03548130000000001,0.0,36369,10,62.9253,0.669351,43.2897,0.614483,0.0730945,0.0,0.0315792,0.18515299999999998,0.841167,0.782414,0.49982,0.499801,0.6089859999999999
0.0,0.0,19984,100,31.8415,0.08440750000000001,4.48693,0.311735,0.00625003,0.0,0.0315792,0.023201,0.966202,1.41819,0.5000979999999999,0.5002979999999999,0.406308
0.00458266,0.0,19984,100,41.6807,0.144119,6.21128,0.540222,0.0125001,0.0,0.0315792,0.0454583,1.47986,1.9703700000000002,0.500101,0.5003029999999999,0.413022
0.0117245,0.0,20976,100,384.815,0.656886,39.0123,1.95458,0.0187501,0.0,0.0315792,0.114376,4.5355099999999995,3.91523,0.500095,0.500296,0.420063
0.0212529,0.0,27117,100,460.07300000000004,1.26867,60.6817,1.0458,0.025000099999999997,0.0,0.0315792,0.25759099999999996,0.959775,1.33815,0.500089,0.5000140000000001,0.6166149999999999
0.0397357,0.0,38354,100,5085.88,1.3359,130.747,2.01412,0.0312502,0.0,0.0315792,0.27668200000000004,6.48931,7.83398,0.500039,0.500009,0.614633
0.065248,0.0,38355,100,10360.9,1.61535,227.38,1.074,0.0375002,0.0,0.0315792,0.313314,3.94906,4.619680000000001,0.500104,0.5000979999999999,0.612499
0.0981392,0.0,38355,100,12507.5,2.0335799999999997,247.928,0.757867,0.043750199999999996,0.0,0.0315792,0.391563,2.70491,2.8368,0.49997299999999995,0.499932,0.612186
0.0,0.0,20014,1000,1036.41,0.303615,30.1766,0.8417379999999999,0.00625003,0.0,0.0315792,0.0458087,28.7369,34.089,0.5000979999999999,0.5002979999999999,0.406308
0.00953888,0.0,20047,1000,1486.89,0.484663,37.7976,1.37178,0.0125001,0.0,0.0315792,0.0902381,39.4789,44.3099,0.49999,0.499993,0.619256
0.026297700000000004,0.0,21007,1000,7722.7,0.875541,56.761,2.98719,0.0187501,0.0,0.0315792,0.22558000000000003,19.0628,11.0567,0.49997700000000006,0.49971800000000005,0.618384
0.0627152,0.0,21167,1000,3864.5,1.47272,75.8698,2.504,0.025000099999999997,0.0,0.0315792,0.349532,23.4431,21.2159,0.5002850000000001,0.497884,0.61545
0.162942,0.0,22030,1000,17328.0,2.50854,208.50400000000002,2.16819,0.0312502,0.0,0.0315792,0.518519,34.4293,31.3617,0.500568,0.49718599999999996,0.614676
0.259892,0.0,23021,1000,16334.9,3.02048,145.262,1.87038,0.0375002,0.0,0.0315792,0.670585,12.5898,12.1127,0.500819,0.496539,0.612065
0.44482200000000005,0.0,14543,1000,6039.25,3.09937,141.261,1.8079599999999998,0.043750199999999996,0.0,0.0315792,0.719345,55.2037,49.9216,0.501025,0.49634700000000004,0.611178
0.62641,0.0,16053,1000,17536.0,6.37207,278.515,38.5082,0.050000300000000004,0.0,0.0315792,1.12965,32.6865,32.8693,0.501333,0.49604,0.610707
0.817796,0.0,7732,1000,163316.0,11.5659,809.1289999999999,280.567,0.0562503,0.0,0.0315792,1.6558099999999998,193.72400000000002,207.878,0.501584,0.496692,0.609625
1.663,0.0,8820,1000,256316.0,9.70616,778.2239999999999,261.243,0.06250030000000001,0.0,0.0315792,1.52424,89.6366,126.539,0.498421,0.499539,0.605294
2.70011,0.0,8620,1000,27334.0,6.12971,259.525,226.895,0.0687503,0.0,0.0315792,1.3635899999999999,205.679,242.217,0.495079,0.499094,0.6103109999999999
3.84369,0.0,18163,1000,178215.0,8.11867,618.7869999999999,187.168,0.0750004,0.0,0.0315792,1.52882,509.51800000000003,441.72900000000004,0.49583999999999995,0.49853500000000006,0.610376
5.52015,0.0,18131,1000,1049940.0,9.45733,1064.12,101.946,0.08125039999999999,0.0,0.0315792,1.60214,124.09700000000001,119.99,0.496958,0.49806000000000006,0.610244
0.0,4.27474e-05,141160,1,0.00445289,4.0082e-05,0.00101827,0.0007404060000000001,0.000550971,5.87896e-05,0.0157896,9.68111e-06,0.0319066,0.000511476,0.5001,0.5003,0.400622
7.489080000000001e-08,6.35837e-05,97056,1,0.00465932,6.6384e-05,0.00131959,0.0011013,0.00110194,7.618680000000001e-05,0.0157896,1.74236e-05,0.0321607,0.00047915400000000003,0.5001,0.5003,0.401173
1.59555e-07,8.2473e-05,97056,1,0.00455535,8.669090000000001e-05,0.0016445999999999998,0.00142848,0.00165291,9.49508e-05,0.0157896,2.40673e-05,0.031695799999999996,0.000390834,0.5001,0.5003,0.40172399999999997
2.29292e-07,9.116969999999999e-05,97056,1,0.00423296,0.000103306,0.00184836,0.00157911,0.00220388,0.000106715,0.0157896,2.9795e-05,0.030870599999999995,0.000302229,0.5001,0.5003,0.402275
2.70812e-07,0.000100263,97056,1,0.00359519,0.000117575,0.00198184,0.00173661,0.00275485,0.00011442200000000001,0.0157896,3.48158e-05,0.030687700000000002,0.00020449,0.5001,0.5003,0.402826
2.85806e-07,0.00010695299999999999,97056,1,0.00362866,0.000130474,0.00207763,0.00185248,0.00330582,0.000119952,0.0157896,3.9395e-05,0.0317474,0.000111208,0.5001,0.5003,0.403377
2.80959e-07,0.000112446,101152,1,0.00362937,0.00014269,0.00221303,0.00194763,0.00385679,0.000127769,0.0157896,4.37216e-05,0.0324731,0.000103185,0.5001,0.5003,0.403927
2.62683e-07,0.000121385,101152,1,0.00376403,0.000155174,0.00237163,0.00210245,0.00440776,0.000136926,0.0157896,4.81558e-05,0.032637,0.000107754,0.5001,0.5003,0.404478
2.37921e-07,0.00012919399999999998,100371,1,0.0033025999999999997,0.00016774799999999998,0.00250158,0.00223771,0.00495873,0.000144429,0.0157896,5.2664700000000004e-05,0.0321401,0.000198658,0.5001,0.5003,0.405028
2.1175999999999999e-07,0.000142292,100371,1,0.00343062,0.000180376,0.00259615,0.00246458,0.00550971,0.000149889,0.0157896,5.7188299999999996e-05,0.031375099999999996,0.000267177,0.5001,0.5003,0.405579
1.9281400000000002e-07,0.000154911,157728,1,0.00381173,0.00019302900000000002,0.00284399,0.00268314,0.00606068,0.000164198,0.0157896,6.17043e-05,0.031728700000000006,0.000394639,0.5001,0.5003,0.40613
1.88798e-07,0.00016591,157728,1,0.00424865,0.00020601099999999998,0.00308385,0.00287364,0.00661165,0.00017804599999999998,0.0157896,6.63234e-05,0.0317306,0.000488703,0.5001,0.5003,0.40668000000000004
2.05517e-07,0.000175153,157728,1,0.00407604,0.000218987,0.0033009999999999997,0.00303374,0.00716262,0.000190583,0.0157896,7.09832e-05,0.0318985,0.000521394,0.5001,0.5003,0.407231
2.49667e-07,0.000182361,157728,1,0.00450985,0.00023202599999999998,0.00348537,0.00315859,0.00771359,0.000201228,0.0157896,7.56512e-05,0.0320772,0.000552545,0.5001,0.5003,0.40778200000000003
3.19034e-07,0.000186973,157728,1,0.00433194,0.000243902,0.00362335,0.00323847,0.00826456,0.000209194,0.0157896,8.00864e-05,0.0296517,0.0005683390000000001,0.5001,0.5003,0.408333
3.89007e-07,0.000189613,157728,1,0.00392862,0.000253019,0.00372232,0.0032841999999999997,0.00881553,0.00021490799999999998,0.0157896,8.3781e-05,0.0286055,0.000550179,0.5001,0.5003,0.408884
4.37835e-07,0.000190448,157728,1,0.00380541,0.000260398,0.00378388,0.00329866,0.0093665,0.000218462,0.0157896,8.692010000000001e-05,0.0284947,0.000499445,0.5001,0.5003,0.409435
4.5490200000000003e-07,0.00019255299999999998,157728,1,0.00351849,0.000266912,0.00382044,0.00333513,0.00991747,0.000220573,0.0157896,8.97126e-05,0.028538599999999997,0.00038662099999999997,0.5001,0.5003,0.409987
4.45674e-07,0.000194828,157728,1,0.00342543,0.00027249,0.00381341,0.00337452,0.0104684,0.000220167,0.0157896,9.21274e-05,0.028457200000000002,0.000237102,0.5001,0.5003,0.410538
4.14638e-07,0.000196666,111840,1,0.00303394,0.000277842,0.00375589,0.00340635,0.0110194,0.00021684599999999998,0.0157896,9.445629999999999e-05,0.0287384,0.000190896,0.5001,0.5003,0.41108900000000004
3.6703200000000003e-07,0.00020597,111840,1,0.00293456,0.000282593,0.00396072,0.0035675,0.0115704,0.000228672,0.0157896,9.650389999999999e-05,0.0287733,0.000178341,0.5001,0.5003,0.411641
3.11179e-07,0.000213168,111840,1,0.00329818,0.00028717099999999996,0.00407679,0.00369218,0.0121214,0.00023537299999999998,0.0157896,9.84591e-05,0.0290745,0.00015253,0.5001,0.5003,0.412192
2.54141e-07,0.00021783900000000003,111840,1,0.00326451,0.000291955,0.00412309,0.00377308,0.0126723,0.00023804700000000002,0.0157896,0.000100512,0.0301238,0.000115768,0.500101,0.5003,0.412743
2.0651700000000002e-07,0.000223568,111840,1,0.00349816,0.000296662,0.00422483,0.00387231,0.0132233,0.000243921,0.0157896,0.000102579,0.0323822,0.00016242899999999999,0.500101,0.500301,0.41329499999999997
1.7543099999999998e-07,0.00022617,116780,1,0.00357153,0.00030154,0.00431837,0.00391738,0.0137743,0.000249321,0.0157896,0.000104774,0.0321234,0.000257151,0.500101,0.500301,0.413846
1.67993e-07,0.000227963,116691,1,0.00353509,0.000306447,0.00442777,0.00394843,0.014325200000000001,0.000255637,0.0157896,0.000107031,0.0319314,0.00033871199999999996,0.500101,0.500301,0.414397
1.82959e-07,0.000229617,116691,1,0.00352832,0.000311635,0.00444449,0.00397708,0.014876200000000001,0.000256603,0.0157896,0.0001094,0.0316893,0.000415868,0.500101,0.500301,0.414948
2.1447600000000002e-07,0.00022742,116691,1,0.00362623,0.000316679,0.00436256,0.00393903,0.015427200000000002,0.000251872,0.0157896,0.00011171,0.0310702,0.000494226,0.500101,0.500301,0.41549899999999995
2.6156600000000003e-07,0.000218284,116691,1,0.00377333,0.00032088900000000004,0.00409854,0.00378079,0.015978100000000002,0.00023662900000000003,0.0157896,0.00011373799999999999,0.0317272,0.000520419,0.5001,0.500301,0.416049
3.1531999999999994e-07,0.000205464,101152,1,0.00348349,0.000324344,0.00386381,0.00355875,0.016529099999999998,0.00022307700000000002,0.0157896,0.000115479,0.0323441,0.000479384,0.5001,0.5003,0.4166
3.5823700000000003e-07,0.000213047,101152,1,0.00358732,0.00032665099999999996,0.00405129,0.00369008,0.017080099999999997,0.00023390099999999998,0.0157896,0.000116812,0.032116399999999996,0.00043689099999999996,0.5001,0.5003,0.41715100000000005
3.83429e-07,0.00021701,101152,1,0.0032275,0.00032822900000000003,0.00414161,0.00375873,0.017631099999999997,0.000239116,0.0157896,0.00011783799999999999,0.031568,0.00033662,0.5001,0.5003,0.417702
3.89658e-07,0.000217667,101152,1,0.00303196,0.00032871699999999996,0.00414142,0.0037701,0.018182,0.000239105,0.0157896,0.00011847399999999999,0.0307226,0.000219898,0.5001,0.5003,0.418253
3.74516e-07,0.00021695900000000002,101152,1,0.00278064,0.00032865300000000004,0.00409738,0.00375784,0.018733,0.000236562,0.0157896,0.000118929,0.031213400000000002,0.000125366,0.5001,0.5003,0.418804
3.41935e-07,0.000219355,101152,1,0.00351362,0.00032801,0.00402956,0.00379934,0.019284,0.000232647,0.0157896,0.00011918600000000001,0.032084800000000004,6.859760000000001e-05,0.5001,0.5003,0.41935500000000003
2.9671e-07,0.00022120900000000002,105248,1,0.00269666,0.000326982,0.00406592,0.00383146,0.019834900000000003,0.00023474599999999998,0.0157896,0.000119335,0.032521800000000003,8.25834e-05,0.5001,0.5003,0.41990500000000003
2.42325e-07,0.00022229299999999998,105248,1,0.00259187,0.000326798,0.00409949,0.00385022,0.020385900000000002,0.00023668400000000003,0.0157896,0.000119816,0.0323323,0.000108256,0.5001,0.5003,0.42045600000000005
1.88962e-07,0.000221583,105248,1,0.00225848,0.000326777,0.00408688,0.00383794,0.0209369,0.00023595599999999998,0.0157896,0.000120346,0.0319988,0.00020370400000000003,0.5001,0.5003,0.42100600000000005
1.4371700000000002e-07,0.00021804,105248,1,0.00269356,0.000327102,0.00400976,0.00377656,0.0214879,0.00023150400000000003,0.0157896,0.000120971,0.0316996,0.000287769,0.5001,0.5003,0.42155699999999996
1.12134e-07,0.00021857799999999998,109344,1,0.0031918000000000003,0.000327905,0.00398673,0.00378588,0.0220388,0.000230174,0.0157896,0.00012171700000000001,0.032005900000000004,0.000414552,0.5001,0.5003,0.422108
9.85688e-08,0.000216828,109344,1,0.00350557,0.00032926300000000005,0.00392186,0.00375557,0.0225898,0.00022642799999999998,0.0157896,0.00012261799999999998,0.0315706,0.000499153,0.5001,0.5003,0.422658
1.10091e-07,0.00021261,112659,1,0.00406895,0.000330669,0.0039426,0.00368252,0.0231408,0.00022762599999999998,0.0157896,0.000123493,0.0318528,0.000545735,0.5001,0.5003,0.423209
1.47093e-07,0.00021454700000000002,112659,1,0.00443549,0.00033275300000000003,0.00395129,0.00371607,0.0236917,0.000228128,0.0157896,0.00012459,0.0307725,0.000543283,0.5001,0.5003,0.42376
2.06286e-07,0.000214855,111840,1,0.00406423,0.000333772,0.00390455,0.0037213999999999997,0.024242700000000002,0.00022542900000000003,0.0157896,0.000125467,0.0292743,0.000560111,0.5001,0.5003,0.424311
2.61357e-07,0.000217446,111840,1,0.00334947,0.00033303,0.00399881,0.00376627,0.024793700000000002,0.000230872,0.0157896,0.000125785,0.0285298,0.000522848,0.5001,0.5003,0.42486199999999996
2.9250999999999996e-07,0.00021806,111840,1,0.00295578,0.000331181,0.00401471,0.0037768999999999997,0.0253446,0.000231789,0.0157896,0.000125709,0.0284468,0.000437198,0.5001,0.5003,0.425413
2.9504200000000003e-07,0.00021742200000000002,112748,1,0.00287576,0.00032857599999999997,0.00406122,0.00376586,0.025895599999999994,0.000234475,0.0157896,0.000125334,0.028626599999999995,0.00029838200000000003,0.5001,0.5003,0.425965
2.74371e-07,0.00021537099999999998,112748,1,0.00252947,0.000325674,0.00406291,0.00373034,0.0264466,0.000234572,0.0157896,0.00012481,0.028669,0.00019718,0.5001,0.5003,0.426516
2.3444199999999998e-07,0.000212578,115936,1,0.00238202,0.000322683,0.00405068,0.00368196,0.0269976,0.00023386599999999997,0.0157896,0.000124215,0.0287257,0.000161141,0.5001,0.5003,0.42706700000000003
1.82895e-07,0.000216815,115936,1,0.00225102,0.000319479,0.00413058,0.00375536,0.0275485,0.00023847900000000002,0.0157896,0.000123472,0.0287077,0.00014363899999999998,0.500101,0.5003,0.42761899999999997
1.26813e-07,0.000218457,115936,1,0.00299175,0.00031633299999999997,0.00413844,0.00378378,0.0280995,0.00023893299999999998,0.0157896,0.000122716,0.029226799999999997,0.000122921,0.500101,0.5003,0.42817
7.39405e-08,0.000219376,115936,1,0.00260967,0.000313663,0.00413457,0.0037997,0.0286505,0.000238709,0.0157896,0.000122118,0.030532099999999996,0.00010779,0.500101,0.500301,0.428721
3.2408399999999997e-08,0.000219932,120876,1,0.00281884,0.000311095,0.00420281,0.00380934,0.029201400000000002,0.00024264900000000003,0.0157896,0.00012156,0.0323515,0.000158261,0.500101,0.500301,0.42927299999999996
1.13815e-08,0.000217352,120787,1,0.00272662,0.000308955,0.00427734,0.00376465,0.029752400000000002,0.000246952,0.0157896,0.00012119799999999999,0.0319946,0.000259607,0.500101,0.500301,0.429824
1.4314899999999999e-08,0.00021449400000000002,120787,1,0.00284975,0.000307156,0.00430729,0.00371514,0.030303399999999998,0.000248682,0.0157896,0.000120982,0.032230299999999996,0.00035627300000000005,0.500101,0.500301,0.430375
3.61821e-08,0.000211208,120787,1,0.00289091,0.000305755,0.0042183,0.00365822,0.0308543,0.00024354400000000003,0.0157896,0.00012090000000000001,0.0316658,0.00042338099999999996,0.500101,0.500301,0.43092600000000003
7.36708e-08,0.00020329299999999998,120787,1,0.00289598,0.00030451400000000003,0.00400878,0.00352113,0.0314053,0.000231447,0.0157896,0.000120842,0.0312653,0.000498029,0.500101,0.500301,0.431476
1.2480700000000001e-07,0.00019008,120787,1,0.00285131,0.000302673,0.00363819,0.00329229,0.0319563,0.000210051,0.0157896,0.000120535,0.031936400000000004,0.000499929,0.500101,0.500301,0.43202700000000005
1.78027e-07,0.000189125,105248,1,0.00297153,0.00030016200000000003,0.00363916,0.00327574,0.032507299999999996,0.000210107,0.0157896,0.00011997200000000001,0.0322075,0.000442944,0.500101,0.500301,0.43257799999999996
2.1796299999999998e-07,0.000192123,105248,1,0.00280176,0.000297097,0.00373372,0.00332766,0.033058199999999996,0.000215566,0.0157896,0.000119175,0.0319838,0.000389205,0.5001,0.500301,0.433129
2.41885e-07,0.000191841,105248,1,0.0028266,0.000293629,0.00373752,0.00332279,0.0336092,0.00021578599999999998,0.0157896,0.000118195,0.031383600000000005,0.000288463,0.5001,0.5003,0.43368
2.47262e-07,0.00018920700000000002,105248,1,0.00242742,0.000289433,0.00367584,0.00327716,0.034160199999999995,0.000212225,0.0157896,0.00011696,0.030765699999999997,0.00017172700000000002,0.5001,0.5003,0.43423
2.35259e-07,0.000186233,105248,1,0.00247991,0.000284733,0.00358651,0.00322566,0.0347111,0.00020706700000000001,0.0157896,0.000115545,0.031542099999999997,8.22217e-05,0.5001,0.5003,0.43478100000000003
2.09757e-07,0.00018613900000000001,109344,1,0.00291745,0.00027984900000000004,0.0034779000000000003,0.00322402,0.0352621,0.000200796,0.0157896,0.00011407600000000001,0.0323423,5.0608999999999996e-05,0.5001,0.5003,0.435332
1.74698e-07,0.000185415,109344,1,0.00213286,0.000275203,0.00348085,0.00321149,0.0358131,0.000200967,0.0157896,0.000112729,0.0326211,5.55567e-05,0.5001,0.5003,0.435883
1.35116e-07,0.00018372200000000001,109344,1,0.00221174,0.000271409,0.00346244,0.00318216,0.036364099999999996,0.00019990400000000002,0.0157896,0.00011169600000000001,0.032252699999999995,0.00011143,0.5001,0.5003,0.436433
1.0104599999999999e-07,0.00018008599999999998,109344,1,0.00210477,0.00026793,0.00339526,0.00311919,0.036914999999999996,0.000196025,0.0157896,0.00011075,0.031431299999999995,0.000200657,0.5001,0.5003,0.43698400000000004
7.68658e-08,0.000173854,109344,1,0.00227689,0.00026509900000000003,0.00326863,0.00301124,0.037466,0.000188714,0.0157896,0.00010999700000000001,0.031788,0.00032782300000000004,0.5001,0.5003,0.43753500000000006
6.871410000000001e-08,0.000172422,113440,1,0.00279384,0.00026304,0.00320043,0.00298643,0.038017,0.000184777,0.0157896,0.000109484,0.0321165,0.00042808,0.5001,0.5003,0.43808500000000006
8.130810000000001e-08,0.000168002,113441,1,0.0033654,0.000261667,0.00311117,0.00290988,0.0385679,0.00017962400000000003,0.0157896,0.000109149,0.031750799999999996,0.000502565,0.5001,0.5003,0.43863599999999997
1.19468e-07,0.00016434299999999998,117537,1,0.00385525,0.000260932,0.00308296,0.0028465,0.039118900000000005,0.000177995,0.0157896,0.000108983,0.0320183,0.000533509,0.5001,0.5003,0.43918599999999997
1.8341899999999998e-07,0.00016299200000000001,117538,1,0.0039596,0.00026069099999999996,0.00312356,0.00282311,0.0396699,0.000180339,0.0157896,0.00010902700000000001,0.0299879,0.0005309409999999999,0.5001,0.5003,0.439737
2.6248e-07,0.000161319,117538,1,0.00375382,0.000258833,0.00303224,0.00279413,0.0402208,0.00017506599999999998,0.0157896,0.000108701,0.028805200000000003,0.000531525,0.5001,0.5003,0.440288
3.3337899999999996e-07,0.000161533,115936,1,0.00346634,0.000255552,0.00304865,0.00279783,0.040771800000000004,0.00017601400000000003,0.0157896,0.00010795299999999999,0.0282744,0.000461666,0.5001,0.5003,0.44083999999999995
3.79587e-07,0.000160774,116844,1,0.00309418,0.00025154,0.00308674,0.0027846999999999998,0.0413228,0.00017821299999999998,0.0157896,0.00010688200000000001,0.0284921,0.000393401,0.5001,0.5003,0.441391
3.9627299999999996e-07,0.000161161,116844,1,0.00305408,0.000246902,0.00313606,0.0027914000000000003,0.0418738,0.000181061,0.0157896,0.000105528,0.0285803,0.000236547,0.5001,0.5003,0.441942
3.8907899999999996e-07,0.000158491,116844,1,0.00241504,0.000242511,0.00307672,0.00274514,0.042424699999999996,0.00017763400000000003,0.0157896,0.00010423,0.0286474,0.00017418900000000002,0.500101,0.5003,0.44249399999999994
3.63955e-07,0.000153117,120032,1,0.00221271,0.000238003,0.0031156,0.00265207,0.04297569999999999,0.000179879,0.0157896,0.00010280100000000001,0.028921199999999998,0.000146197,0.500101,0.500301,0.44304499999999997
3.3020899999999996e-07,0.000155093,120032,1,0.00222744,0.000233553,0.00314405,0.0026863000000000004,0.0435267,0.00018152200000000001,0.0157896,0.0001013,0.0289038,0.00011633200000000001,0.500101,0.500301,0.443596
2.9304000000000004e-07,0.00015460700000000002,120032,1,0.00263078,0.00022936599999999997,0.00310105,0.00267788,0.0440776,0.000179039,0.0157896,9.984889999999999e-05,0.029767599999999998,9.39116e-05,0.500101,0.500301,0.444147
2.61389e-07,0.000155315,124972,1,0.00247926,0.000225598,0.00321718,0.00269014,0.0446286,0.000185744,0.0157896,9.84996e-05,0.0317375,0.00010052299999999999,0.500101,0.500301,0.44469899999999996
2.44422e-07,0.000153914,124972,1,0.0024847,0.00022214200000000002,0.00333771,0.00266587,0.0451796,0.000192703,0.0157896,9.72626e-05,0.0322301,0.00019078900000000002,0.500101,0.500301,0.44525
2.48846e-07,0.000149878,124883,1,0.00233775,0.000218951,0.00337061,0.00259596,0.045730599999999996,0.00019460200000000002,0.0157896,9.617870000000001e-05,0.0317779,0.00029888,0.500101,0.500301,0.445801
2.74596e-07,0.000144295,124883,1,0.00261627,0.000216207,0.00334102,0.00249926,0.0462815,0.00019289400000000001,0.0157896,9.5297e-05,0.0320318,0.000379879,0.500101,0.500301,0.446352
3.18379e-07,0.000141976,124883,1,0.00271712,0.00021365400000000002,0.0032156,0.0024590999999999997,0.0468325,0.000185653,0.0157896,9.45042e-05,0.0315159,0.000453566,0.500101,0.500301,0.446903
3.77044e-07,0.00013638700000000002,124883,1,0.00289217,0.00021134599999999998,0.00293259,0.00236229,0.047383499999999995,0.00016931299999999998,0.0157896,9.37865e-05,0.031667,0.000496495,0.500101,0.500301,0.447454
4.4700800000000003e-07,0.000128243,116908,1,0.00291098,0.000208818,0.00262167,0.00222123,0.0479344,0.00015136200000000002,0.0157896,9.29438e-05,0.0319208,0.000486751,0.500101,0.500301,0.448004
5.10791e-07,0.000131289,109344,1,0.00325413,0.00020555900000000002,0.00266601,0.002274,0.048485400000000005,0.000153922,0.0157896,9.18602e-05,0.032199700000000005,0.00043339999999999996,0.500101,0.500301,0.44855500000000004
5.58203e-07,0.000132957,109344,1,0.00304579,0.00020197900000000003,0.00272534,0.00230289,0.0490364,0.000157348,0.0157896,9.058639999999999e-05,0.0317498,0.00033582800000000004,0.500101,0.500301,0.44910600000000006
5.92337e-07,0.000131603,109344,1,0.00312363,0.00019804799999999998,0.00269701,0.00227943,0.04958730000000001,0.00015571200000000002,0.0157896,8.913729999999999e-05,0.030885500000000003,0.000225645,0.500101,0.500301,0.449657
6.09057e-07,0.00012869799999999998,109344,1,0.00241771,0.000193593,0.0026303,0.00222912,0.050138300000000004,0.00015186,0.0157896,8.75176e-05,0.0307635,0.00012293799999999998,0.500101,0.500301,0.450208
6.10135e-07,0.000124568,109344,1,0.00231652,0.000188873,0.00254156,0.00215758,0.0506893,0.000146737,0.0157896,8.58468e-05,0.0319329,3.95021e-05,0.5001,0.500301,0.450759
5.999340000000001e-07,0.000122935,109344,1,0.0023736,0.000184148,0.0024274,0.0021293,0.0512403,0.000140146,0.0157896,8.42131e-05,0.0325361,4.22069e-05,0.5001,0.500301,0.451309
5.83807e-07,0.000121995,113440,1,0.00241917,0.00018003599999999998,0.00239915,0.00211301,0.05179119999999999,0.000138515,0.0157896,8.28327e-05,0.032701,4.81353e-05,0.5001,0.500301,0.45186000000000004
5.67624e-07,0.00011999600000000001,113440,1,0.00239138,0.00017654099999999998,0.00236891,0.00207839,0.052342200000000005,0.000136769,0.0157896,8.16762e-05,0.0321419,0.000142818,0.5001,0.500301,0.45241099999999995
5.55599e-07,0.000115725,113440,1,0.00222117,0.000173731,0.00228247,0.00200442,0.0528932,0.000131779,0.0157896,8.076e-05,0.0314447,0.000207563,0.5001,0.500301,0.45296099999999995
5.55529e-07,0.000109903,113440,1,0.00229976,0.000171725,0.00214344,0.00190357,0.0534441,0.00012375100000000002,0.0157896,8.01063e-05,0.031840600000000004,0.000352084,0.5001,0.500301,0.45351199999999997
5.75358e-07,0.000107809,117537,1,0.00275431,0.000170796,0.00209919,0.00186731,0.053995100000000004,0.00012119700000000001,0.0157896,7.97889e-05,0.0318853,0.000456023,0.5001,0.500301,0.45406199999999997
6.17139e-07,0.00010695899999999999,117537,1,0.00337437,0.000170648,0.00207505,0.00185258,0.0545461,0.00011980299999999999,0.0157896,7.96755e-05,0.031919,0.000521235,0.5001,0.500301,0.454613
6.84153e-07,0.000102359,121634,1,0.00379565,0.000171737,0.00221535,0.00177292,0.0550971,0.00012790299999999998,0.0157896,7.99098e-05,0.0322365,0.0005278619999999999,0.5001,0.500301,0.455163
7.80835e-07,0.000103966,121634,1,0.00376459,0.000172361,0.00228443,0.00180074,0.055648,0.00013189200000000002,0.0157896,8.01454e-05,0.029531900000000003,0.000541303,0.5001,0.500301,0.455715
8.86579e-07,0.000105554,121634,1,0.00391002,0.000170751,0.0021069,0.00182826,0.056199,0.00012164200000000001,0.0157896,7.98649e-05,0.028668799999999998,0.000505494,0.5001,0.500301,0.456266
9.75496e-07,0.000102474,121630,1,0.0035199,0.00016779099999999998,0.00203488,0.00177491,0.05675,0.000117484,0.0157896,7.91322e-05,0.0285755,0.00043713300000000003,0.5001,0.500301,0.45681700000000003
1.0353100000000001e-06,9.83703e-05,120940,1,0.00327487,0.00016459799999999998,0.0021173000000000003,0.00170382,0.0573009,0.000122242,0.0157896,7.823859999999999e-05,0.0286139,0.000326571,0.500101,0.500301,0.45736800000000005
1.06765e-06,9.7959e-05,120940,1,0.00300842,0.000161228,0.00213067,0.0016966999999999998,0.0578519,0.00012301399999999998,0.0157896,7.72015e-05,0.0284034,0.000195997,0.500101,0.500301,0.45792
1.07867e-06,9.69498e-05,124128,1,0.00256353,0.00015818899999999999,0.00204243,0.00167922,0.0584029,0.00011792,0.0157896,7.61941e-05,0.028919900000000002,0.00013701799999999998,0.500101,0.500301,0.458471
1.07355e-06,9.77457e-05,124128,1,0.00243521,0.000155112,0.0021325,0.00169301,0.0589538,0.00012312,0.0157896,7.5039e-05,0.0288531,0.00011849799999999999,0.500101,0.500301,0.45902200000000004
1.05836e-06,9.562290000000001e-05,124128,1,0.00246594,0.00015213799999999999,0.00214326,0.00165624,0.059504800000000004,0.000123741,0.0157896,7.38118e-05,0.0291,8.97942e-05,0.500101,0.500301,0.45957299999999995
1.0400200000000001e-06,0.00010028600000000001,129823,1,0.00260952,0.000149438,0.00221663,0.00173701,0.0600558,0.000127977,0.0157896,7.2655e-05,0.030145599999999995,5.78146e-05,0.500101,0.500302,0.460125
1.03209e-06,0.000101864,129068,1,0.00265524,0.00014702200000000002,0.00241725,0.00176433,0.060606799999999995,0.00013956,0.0157896,7.15683e-05,0.0324539,0.000109155,0.500101,0.500302,0.46067600000000003
1.0418899999999999e-06,0.000100974,129068,1,0.00247356,0.000144678,0.00249327,0.00174892,0.0611577,0.000143949,0.0157896,7.05652e-05,0.032124,0.000216225,0.500101,0.500302,0.46122700000000005
1.07343e-06,0.00010075799999999999,128979,1,0.00282266,0.000142364,0.00250032,0.00174519,0.0617087,0.000144356,0.0157896,6.96298e-05,0.0320832,0.000305969,0.500101,0.500302,0.46177799999999997
1.12509e-06,9.89852e-05,128979,1,0.00296904,0.00014033899999999999,0.00243233,0.00171448,0.0622597,0.000140431,0.0157896,6.88632e-05,0.0317782,0.000392253,0.500101,0.500302,0.462329
1.1944e-06,9.6685e-05,128979,1,0.00320736,0.000138527,0.00227326,0.00167463,0.0628106,0.000131247,0.0157896,6.8195e-05,0.031038299999999998,0.000477105,0.500101,0.500302,0.46288
1.2757799999999998e-06,8.94399e-05,128979,1,0.00284569,0.000136964,0.00193716,0.00154915,0.0633616,0.000111842,0.0157896,6.76011e-05,0.0316875,0.000503339,0.500101,0.500302,0.46343100000000004
1.36392e-06,7.915050000000001e-05,121004,1,0.00319737,0.000135324,0.00184614,0.00137093,0.0639126,0.000106587,0.0157896,6.69622e-05,0.0324219,0.000459386,0.500101,0.500302,0.46398100000000003
1.4427000000000002e-06,8.35408e-05,113440,1,0.00340626,0.00013290899999999998,0.00184366,0.00144697,0.0644636,0.000106444,0.0157896,6.60676e-05,0.032154,0.000399465,0.500101,0.500302,0.46453199999999994
1.5064700000000001e-06,8.528190000000001e-05,113440,1,0.00348731,0.000130516,0.00189679,0.00147713,0.0650145,0.000109511,0.0157896,6.504770000000001e-05,0.0316105,0.00029572,0.500101,0.500301,0.46508299999999997
1.55313e-06,8.4326e-05,113440,1,0.0028034,0.000127712,0.00186775,0.00146057,0.0655655,0.000107835,0.0157896,6.386779999999999e-05,0.030724900000000003,0.000157238,0.500101,0.500301,0.465634
1.58174e-06,8.18906e-05,113440,1,0.00264438,0.000124881,0.00180754,0.00141839,0.0661165,0.00010435799999999999,0.0157896,6.26972e-05,0.0313318,6.01642e-05,0.500101,0.500301,0.466185
1.59666e-06,7.83946e-05,113440,1,0.00274768,0.000121726,0.00173017,0.00135783,0.0666674,9.989120000000001e-05,0.0157896,6.147970000000001e-05,0.032206099999999994,7.504789999999999e-06,0.500101,0.500301,0.466736
1.60446e-06,7.84225e-05,113440,1,0.00250296,0.000118831,0.00160782,0.00135832,0.0672184,9.28277e-05,0.0157896,6.03588e-05,0.0325955,1.34619e-05,0.500101,0.500301,0.467286
1.6076699999999999e-06,8.02834e-05,132321,1,0.00257698,0.000116472,0.00159464,0.00139055,0.0677694,9.20664e-05,0.0157896,5.94492e-05,0.0323957,4.9538100000000006e-05,0.5001,0.500301,0.467837
1.6127200000000002e-06,7.75745e-05,117536,1,0.0024247,0.000114717,0.0015515999999999998,0.00134363,0.0683203,8.95816e-05,0.0157896,5.87748e-05,0.0319965,0.00015102,0.5001,0.500301,0.468387
1.62356e-06,6.91358e-05,117536,1,0.00226544,0.00011347799999999999,0.00146099,0.00119747,0.06887130000000001,8.43501e-05,0.0157896,5.8322399999999996e-05,0.0317567,0.00023946200000000002,0.5001,0.500301,0.468938
1.65049e-06,7.66368e-05,166170,1,0.00239152,0.000113365,0.0014365,0.00132739,0.0694223,8.29361e-05,0.0157896,5.82521e-05,0.0322203,0.00037435,0.5001,0.500301,0.46948900000000005
1.6956599999999997e-06,7.71825e-05,144674,1,0.0028743,0.00011442,0.00143814,0.00133684,0.0699733,8.30311e-05,0.0157896,5.85453e-05,0.0316126,0.00046606800000000004,0.5001,0.500301,0.47003900000000004
1.7646099999999999e-06,8.41558e-05,157151,1,0.00343143,0.00011656200000000001,0.00154331,0.00145762,0.0705242,8.910319999999999e-05,0.0157896,5.919229999999999e-05,0.0318931,0.000520473,0.500101,0.500301,0.47058999999999995
1.86267e-06,8.68967e-05,157736,1,0.00360912,0.00011983700000000001,0.00166529,0.0015050999999999999,0.07107519999999999,9.614540000000001e-05,0.0157896,6.01916e-05,0.030715,0.000509873,0.500101,0.500301,0.471141
1.98368e-06,7.7859e-05,125730,1,0.00380355,0.00012139799999999999,0.00164975,0.00134856,0.0716262,9.52481e-05,0.0157896,6.0857700000000005e-05,0.0293176,0.0005279940000000001,0.500101,0.500301,0.471692
2.10056e-06,8.08029e-05,169695,1,0.00377157,0.00012045,0.0017827000000000001,0.00139955,0.07217710000000001,0.00010292399999999999,0.0157896,6.08931e-05,0.028643099999999998,0.00047636,0.500101,0.500301,0.472243
2.19496e-06,8.38648e-05,169695,1,0.0034311999999999997,0.00011852299999999999,0.0018425999999999998,0.00145258,0.0727281,0.00010638200000000001,0.0157896,6.05189e-05,0.0285032,0.000390883,0.500101,0.500301,0.47279399999999994
2.2588e-06,8.19958e-05,169695,1,0.00341041,0.000116821,0.00180195,0.00142021,0.0732791,0.000104036,0.0157896,6.0024799999999995e-05,0.028739099999999997,0.000250362,0.500101,0.500301,0.47334499999999996
2.29654e-06,8.17667e-05,169695,1,0.0028756,0.000115265,0.00170401,0.00141624,0.07383010000000001,9.838110000000001e-05,0.0157896,5.9453900000000003e-05,0.0287183,0.000156279,0.500101,0.500301,0.473897
2.31409e-06,8.86624e-05,169695,1,0.00250131,0.000113941,0.00156507,0.00153568,0.07438099999999999,9.03593e-05,0.0157896,5.88881e-05,0.028779400000000004,0.000116287,0.500101,0.500302,0.474448
2.3211500000000002e-06,8.733129999999999e-05,75426,1,0.0023545000000000003,0.000112889,0.00151262,0.00151262,0.074932,8.733129999999999e-05,0.0157896,5.82727e-05,0.028770099999999996,9.40332e-05,0.500101,0.500302,0.474999
2.32023e-06,8.730290000000001e-05,169762,1,0.00254313,0.000111822,0.00155164,0.00151213,0.07548300000000001,8.9584e-05,0.0157896,5.7612700000000005e-05,0.0293473,6.73566e-05,0.500101,0.500302,0.475551
2.323e-06,8.87908e-05,133919,1,0.00273959,0.00011104100000000001,0.00176211,0.0015379,0.07603389999999999,0.000101735,0.0157896,5.7080600000000004e-05,0.0305935,5.87522e-05,0.500101,0.500302,0.476102
2.3377599999999996e-06,8.19738e-05,133164,1,0.0027185,0.00010988899999999999,0.00193045,0.00141983,0.0765849,0.000111455,0.0157896,5.6427799999999995e-05,0.032401400000000004,0.00011787399999999999,0.500102,0.500302,0.476653
2.3693900000000003e-06,7.55151e-05,133164,1,0.00272427,0.000108405,0.00196917,0.00130796,0.0771359,0.00011369,0.0157896,5.57928e-05,0.0319815,0.00022496700000000002,0.500102,0.500302,0.477204
2.41881e-06,7.33929e-05,133075,1,0.0030149,0.000106742,0.00195677,0.0012711999999999999,0.0776868,0.00011297399999999999,0.0157896,5.51455e-05,0.0321477,0.000336188,0.500102,0.5003029999999999,0.47775500000000004
2.4829e-06,7.23729e-05,133075,1,0.00302613,0.00010505700000000001,0.00185468,0.00125354,0.07823780000000001,0.00010708,0.0157896,5.4517e-05,0.0317451,0.00040586699999999997,0.500102,0.500302,0.47830600000000006
2.5619799999999997e-06,6.96903e-05,133075,1,0.00344442,0.000103649,0.00163405,0.00120707,0.0787888,9.43417e-05,0.0157896,5.39965e-05,0.0313943,0.00047775300000000003,0.500101,0.500302,0.478857
2.65356e-06,6.9192e-05,174047,1,0.00316362,0.00010258299999999999,0.00152329,0.00119844,0.0793398,8.79474e-05,0.0157896,5.3494799999999995e-05,0.0319632,0.000474033,0.500101,0.500302,0.479408
2.74658e-06,7.0255e-05,174047,1,0.00381422,0.00010107100000000001,0.00188012,0.00121685,0.0798907,0.000108549,0.0157896,5.28764e-05,0.032291900000000005,0.000415503,0.500101,0.500302,0.479958
2.82782e-06,7.51992e-05,174047,1,0.0032495,9.94392e-05,0.00206107,0.00130249,0.08044169999999999,0.000118996,0.0157896,5.2109e-05,0.0320262,0.00034733199999999995,0.500101,0.500302,0.480509
2.89224e-06,7.96247e-05,174047,1,0.00352347,9.833209999999999e-05,0.00206066,0.00137914,0.0809927,0.00011897200000000001,0.0157896,5.14433e-05,0.031377499999999996,0.000238658,0.500101,0.500302,0.48106000000000004
2.9362900000000003e-06,8.30836e-05,178143,1,0.00264571,9.69849e-05,0.00196962,0.00143905,0.08154360000000001,0.00011371600000000001,0.0157896,5.07371e-05,0.030813,0.00012125700000000001,0.500101,0.500302,0.48161099999999996
2.96136e-06,8.46927e-05,178143,1,0.00269353,9.54736e-05,0.00182077,0.00146692,0.0820946,0.000105122,0.0157896,5.0006599999999997e-05,0.0316055,1.92601e-05,0.500101,0.500302,0.482162
2.97418e-06,7.84766e-05,178143,1,0.00264986,9.38157e-05,0.00163994,0.00135926,0.0826456,9.468209999999999e-05,0.0157896,4.92315e-05,0.0323986,3.3361500000000002e-06,0.500101,0.500302,0.482713
2.97944e-06,8.30596e-05,173789,1,0.00249493,9.23334e-05,0.00165377,0.00143863,0.0831965,9.54802e-05,0.0157896,4.85496e-05,0.032685200000000005,5.767569999999999e-06,0.500101,0.500302,0.483263
2.98173e-06,7.03741e-05,173789,1,0.00257997,9.093790000000001e-05,0.00168525,0.00121892,0.0837475,9.729790000000001e-05,0.0157896,4.80041e-05,0.032248200000000005,6.477e-05,0.500101,0.500302,0.483814
2.9897000000000004e-06,7.24531e-05,173789,1,0.00233603,9.00541e-05,0.00154937,0.00125493,0.0842985,8.9453e-05,0.0157896,4.7644399999999994e-05,0.0314296,0.000151707,0.500101,0.500302,0.484364
3.00908e-06,7.244430000000001e-05,173789,1,0.00210842,8.97432e-05,0.00133054,0.00125477,0.0848495,7.6819e-05,0.0157896,4.754e-05,0.031896100000000004,0.000279617,0.500101,0.500302,0.484915
3.0469799999999997e-06,7.70844e-05,174241,1,0.00240462,9.06536e-05,0.0014152999999999998,0.00133514,0.08540039999999999,8.171220000000001e-05,0.0157896,4.78547e-05,0.03210759999999999,0.00038855,0.500101,0.500302,0.485465
3.10468e-06,7.71718e-05,174241,1,0.00301736,9.26684e-05,0.00145673,0.00133666,0.08595139999999998,8.410420000000001e-05,0.0157896,4.84912e-05,0.0318471,0.00046760599999999997,0.500101,0.500302,0.486016
3.18871e-06,8.7225e-05,79834,1,0.00334813,9.61322e-05,0.00151078,0.00151078,0.0865024,8.7225e-05,0.0157896,4.9492e-05,0.0321108,0.000506079,0.500101,0.500302,0.486566
3.29965e-06,8.456610000000001e-05,161815,1,0.00360948,9.98046e-05,0.00152094,0.00146473,0.0870533,8.78113e-05,0.0157896,5.06279e-05,0.029854400000000003,0.0005061569999999999,0.500101,0.500302,0.487117
3.4252e-06,7.352779999999999e-05,173791,1,0.00383147,0.000100875,0.0017279,0.00127354,0.0876043,9.976020000000001e-05,0.0157896,5.11926e-05,0.0289009,0.000496602,0.500101,0.500302,0.48766899999999996
3.5386699999999997e-06,8.20846e-05,173791,1,0.0035468000000000006,9.97483e-05,0.00186449,0.00142175,0.0881553,0.000107646,0.0157896,5.11766e-05,0.0283164,0.000425971,0.500101,0.500302,0.48822
3.62545e-06,8.236e-05,173791,1,0.00330737,9.85099e-05,0.00187514,0.00142652,0.0887063,0.000108261,0.0157896,5.0949099999999996e-05,0.0285408,0.000347694,0.500101,0.500302,0.488771
3.68175e-06,7.91236e-05,173791,1,0.00327409,9.759430000000001e-05,0.00180848,0.00137046,0.0892572,0.000104412,0.0157896,5.0614799999999995e-05,0.028515600000000002,0.000194235,0.500101,0.500302,0.48932200000000003
3.7144900000000003e-06,8.50403e-05,173791,1,0.00264326,9.706219999999999e-05,0.00169242,0.00147294,0.0898082,9.7712e-05,0.0157896,5.02916e-05,0.028696299999999998,0.000128121,0.500101,0.500302,0.489874
3.7286800000000007e-06,8.844290000000001e-05,178463,1,0.00231586,9.668309999999999e-05,0.00154967,0.00153188,0.0903592,8.94699e-05,0.0157896,4.99545e-05,0.0290301,9.8491e-05,0.500101,0.500302,0.490425
3.7332300000000005e-06,8.183640000000001e-05,173858,1,0.00230276,9.64224e-05,0.00157794,0.00141745,0.09091010000000001,9.110229999999999e-05,0.0157896,4.95639e-05,0.029014699999999997,6.537189999999999e-05,0.500102,0.500302,0.490976
3.7338300000000006e-06,8.760290000000001e-05,173858,1,0.00260364,9.62627e-05,0.00164772,0.00151733,0.0914611,9.513120000000001e-05,0.0157896,4.9247e-05,0.0298173,4.77396e-05,0.500102,0.5003029999999999,0.49152700000000005
3.73969e-06,8.507770000000001e-05,137260,1,0.00286741,9.615370000000001e-05,0.00156627,0.00147359,0.09201210000000001,9.04284e-05,0.0157896,4.89397e-05,0.0319516,5.64152e-05,0.500102,0.5003029999999999,0.492079
3.75695e-06,7.91308e-05,137260,1,0.00277165,9.54356e-05,0.00168289,0.00137059,0.092563,9.71618e-05,0.0157896,4.85346e-05,0.0322765,0.00014665,0.500102,0.5003029999999999,0.49263
3.79117e-06,7.76699e-05,137260,1,0.00294257,9.415790000000001e-05,0.0017000999999999997,0.00134528,0.093114,9.8155e-05,0.0157896,4.80245e-05,0.0318663,0.000264811,0.500102,0.5003029999999999,0.49318100000000004
3.84215e-06,6.27893e-05,137171,1,0.00321156,9.24636e-05,0.0016565000000000002,0.00108754,0.093665,9.563809999999999e-05,0.0157896,4.74358e-05,0.032065300000000005,0.00034978699999999995,0.500102,0.5003029999999999,0.49373199999999995
3.907990000000001e-06,6.46546e-05,137171,1,0.00313774,9.070379999999999e-05,0.00153984,0.00111985,0.094216,8.89029e-05,0.0157896,4.67815e-05,0.031487799999999996,0.00042843,0.500102,0.5003029999999999,0.494283
3.98661e-06,6.68941e-05,178080,1,0.00318367,8.93013e-05,0.00135348,0.00115864,0.0947669,7.814310000000001e-05,0.0157896,4.6217299999999995e-05,0.0316374,0.00047049099999999996,0.500102,0.5003029999999999,0.494834
4.0764099999999995e-06,7.04144e-05,178143,1,0.00327299,8.84836e-05,0.0016305999999999998,0.00121961,0.0953179,9.4143e-05,0.0157896,4.57423e-05,0.0320076,0.000456266,0.500102,0.5003029999999999,0.495384
4.1614e-06,7.45292e-05,178143,1,0.00367924,8.70141e-05,0.00195964,0.00129088,0.09586889999999999,0.00011314,0.0157896,4.50667e-05,0.0322381,0.00039549400000000003,0.500102,0.5003029999999999,0.495935
4.232419999999999e-06,7.84237e-05,178143,1,0.00339048,8.59949e-05,0.00211846,0.00135834,0.0964198,0.000122309,0.0157896,4.44671e-05,0.0317886,0.000297117,0.500101,0.5003029999999999,0.496486
4.2858699999999995e-06,8.3545e-05,182239,1,0.00348611,8.53807e-05,0.00211074,0.00144704,0.09697080000000001,0.000121864,0.0157896,4.396649999999999e-05,0.0309291,0.000179445,0.500101,0.5003029999999999,0.497037
4.3184e-06,8.694940000000001e-05,182239,1,0.00252423,8.4496e-05,0.00200735,0.00150601,0.0975218,0.000115894,0.0157896,4.3433500000000004e-05,0.0308719,6.83598e-05,0.500101,0.500302,0.49758800000000003
4.3331300000000005e-06,7.60451e-05,182239,1,0.00255496,8.32332e-05,0.00185265,0.00131714,0.0980728,0.000106963,0.0157896,4.2823599999999994e-05,0.031991700000000005,1.92946e-05,0.500101,0.500302,0.498138
4.3379000000000004e-06,8.11198e-05,182239,1,0.00244957,8.22171e-05,0.00164463,0.00140504,0.0986237,9.49526e-05,0.0157896,4.22978e-05,0.0326527,1.7450399999999998e-05,0.500101,0.500302,0.49868900000000005
4.33771e-06,8.45989e-05,177885,1,0.00243205,8.10454e-05,0.00165309,0.0014653,0.09917469999999999,9.54411e-05,0.0157896,4.1780100000000003e-05,0.0327649,1.36068e-05,0.500101,0.500302,0.49923999999999996
4.3381e-06,7.136729999999999e-05,177885,1,0.00248675,8.00797e-05,0.00161515,0.00123612,0.0997257,9.3251e-05,0.0157896,4.14628e-05,0.032190699999999996,9.679879999999999e-05,0.500101,0.5003029999999999,0.49978999999999996
4.34414e-06,7.23418e-05,177885,1,0.00226778,7.93368e-05,0.0014527000000000001,0.001253,0.100277,8.38716e-05,0.0157896,4.12246e-05,0.0314954,0.00015712,0.500101,0.500302,0.500341
4.36393e-06,7.13223e-05,178337,1,0.00209632,7.937600000000001e-05,0.00130944,0.00123534,0.100828,7.56007e-05,0.0157896,4.1288800000000004e-05,0.0318917,0.000302839,0.500101,0.500302,0.500891
4.4029e-06,7.238890000000001e-05,178337,1,0.00255998,8.0672e-05,0.00143901,0.00125381,0.101379,8.30814e-05,0.0157896,4.17577e-05,0.0318685,0.000418985,0.500101,0.500302,0.501442
4.4650099999999995e-06,7.72799e-05,178337,1,0.00317097,8.314629999999999e-05,0.00145747,0.00133853,0.10192999999999999,8.4147e-05,0.0157896,4.24834e-05,0.0318999,0.00048946,0.500101,0.500302,0.501992
4.55209e-06,8.41737e-05,83930,1,0.00348178,8.71375e-05,0.00145793,0.00145793,0.10248099999999999,8.41737e-05,0.0157896,4.36104e-05,0.0321065,0.000499591,0.500101,0.5003029999999999,0.5025430000000001
4.66555e-06,7.868609999999999e-05,140512,1,0.00353241,9.00594e-05,0.00161181,0.00136288,0.103031,9.30576e-05,0.0157896,4.45745e-05,0.0295026,0.0005138769999999999,0.500101,0.500302,0.5030939999999999
4.78303e-06,7.23863e-05,177887,1,0.00372374,9.003530000000001e-05,0.00178729,0.00125377,0.103582,0.00010318899999999999,0.0157896,4.48695e-05,0.0287612,0.000468667,0.500101,0.500302,0.503645
4.88202e-06,7.78733e-05,177887,1,0.00332808,8.852290000000001e-05,0.00185996,0.00134881,0.10413299999999999,0.000107385,0.0157896,4.46891e-05,0.028731,0.000390059,0.500101,0.500302,0.504197
4.95097e-06,7.70777e-05,177887,1,0.0030866,8.75256e-05,0.00183393,0.00133503,0.10468399999999999,0.00010588200000000001,0.0157896,4.4498599999999994e-05,0.0285526,0.00027477700000000003,0.500101,0.5003029999999999,0.504748
4.993069999999999e-06,7.43859e-05,177887,1,0.00280614,8.68718e-05,0.00174808,0.0012884,0.105235,0.000100925,0.0157896,4.42272e-05,0.028390600000000002,0.000153,0.500102,0.5003029999999999,0.5052989999999999
5.01358e-06,8.443110000000001e-05,177887,1,0.00238835,8.65742e-05,0.00161514,0.00146239,0.10578599999999999,9.32502e-05,0.0157896,4.3949600000000004e-05,0.028906400000000002,9.393409999999999e-05,0.500102,0.5003029999999999,0.50585
5.0184300000000005e-06,8.49572e-05,182559,1,0.00214645,8.664299999999999e-05,0.00152056,0.0014715,0.10633699999999999,8.77893e-05,0.0157896,4.3733199999999997e-05,0.0287361,7.077e-05,0.500102,0.5003029999999999,0.506402
5.0135500000000005e-06,7.91324e-05,177954,1,0.00256028,8.66887e-05,0.00158962,0.00137061,0.10688800000000001,9.17768e-05,0.0157896,4.34947e-05,0.029146299999999997,4.40788e-05,0.500102,0.5003029999999999,0.506953
5.0092e-06,8.3575e-05,182559,1,0.00266471,8.66197e-05,0.00147224,0.00144756,0.107439,8.499999999999999e-05,0.0157896,4.32583e-05,0.030195999999999997,7.120239999999999e-06,0.500102,0.5003029999999999,0.507504
5.0134e-06,7.82372e-05,141356,1,0.00291898,8.65734e-05,0.0015085,0.00135511,0.10799,8.709350000000001e-05,0.0157896,4.29785e-05,0.0324914,7.156670000000001e-05,0.500102,0.5003029999999999,0.5080560000000001
5.030580000000001e-06,7.522590000000001e-05,141356,1,0.00271269,8.57372e-05,0.00158003,0.00130295,0.10854100000000001,9.122299999999999e-05,0.0157896,4.2621400000000005e-05,0.032109,0.000176827,0.500102,0.500304,0.5086069999999999
5.06504e-06,5.64236e-05,141356,1,0.00301412,8.42384e-05,0.00157044,0.000977285,0.10909200000000001,9.06696e-05,0.0157896,4.20954e-05,0.032114699999999996,0.00027372400000000004,0.500102,0.500304,0.509158
5.11563e-06,5.9786999999999995e-05,141356,1,0.00317622,8.239530000000001e-05,0.00150103,0.00103554,0.109643,8.666219999999999e-05,0.0157896,4.14808e-05,0.031803500000000005,0.00036551199999999997,0.500102,0.500304,0.509709
5.18024e-06,6.11538e-05,173733,1,0.00337245,8.0669e-05,0.00136243,0.00105922,0.110194,7.866e-05,0.0157896,4.08329e-05,0.031012,0.000446654,0.500102,0.500304,0.510259
5.25731e-06,6.388229999999999e-05,182239,1,0.00284453,7.976829999999999e-05,0.00159623,0.00110648,0.11074500000000001,9.21585e-05,0.0157896,4.03396e-05,0.0317158,0.000475989,0.500102,0.500304,0.51081
5.340790000000001e-06,6.71792e-05,182239,1,0.0031627,7.90645e-05,0.00195729,0.00116358,0.111296,0.00011300399999999999,0.0157896,3.9873800000000004e-05,0.032451999999999995,0.00042982599999999996,0.500102,0.500304,0.511361
5.41505e-06,7.12128e-05,182239,1,0.00340335,7.79126e-05,0.00212771,0.00123344,0.111847,0.000122843,0.0157896,3.92786e-05,0.0321891,0.00036381699999999995,0.500102,0.5003029999999999,0.511912
5.47373e-06,7.50904e-05,182239,1,0.00336196,7.71546e-05,0.00218385,0.0013005999999999998,0.112398,0.000126085,0.0157896,3.87811e-05,0.0316575,0.00024713,0.500102,0.5003029999999999,0.512462
5.51303e-06,7.840020000000001e-05,186335,1,0.00271407,7.64058e-05,0.0021281,0.00135793,0.11294900000000001,0.000122866,0.0157896,3.83028e-05,0.0307649,0.000114613,0.500102,0.5003029999999999,0.513013
5.53288e-06,8.00223e-05,186335,1,0.00246382,7.56742e-05,0.00197719,0.00138603,0.1135,0.00011415299999999999,0.0157896,3.78333e-05,0.0314915,8.20258e-06,0.500102,0.5003029999999999,0.513564
5.53762e-06,7.21782e-05,186335,1,0.0029024999999999997,7.45041e-05,0.00178627,0.00125016,0.114051,0.00010313,0.0157896,3.72913e-05,0.0323173,4.87442e-05,0.500102,0.5003029999999999,0.514115
5.5355e-06,7.64485e-05,181981,1,0.00234566,7.35544e-05,0.00156911,0.00132413,0.114602,9.05928e-05,0.0157896,3.68284e-05,0.0327558,4.0565900000000004e-05,0.500101,0.5003029999999999,0.514666
5.529400000000001e-06,7.898060000000001e-05,181981,1,0.00244752,7.22499e-05,0.00161682,0.00136799,0.11515299999999999,9.33472e-05,0.0157896,3.63886e-05,0.032447500000000004,6.84136e-07,0.500101,0.5003029999999999,0.515216
5.5262699999999995e-06,6.6598e-05,181981,1,0.00225299,7.135770000000001e-05,0.00153288,0.00115351,0.115704,8.85009e-05,0.0157896,3.61356e-05,0.0321068,9.693809999999999e-05,0.500101,0.5003029999999999,0.515767
5.53066e-06,6.64008e-05,181981,1,0.00209499,7.04864e-05,0.00134017,0.0011501,0.116255,7.73746e-05,0.0157896,3.5930300000000004e-05,0.031805,0.000190813,0.500101,0.5003029999999999,0.516317
5.55111e-06,7.25075e-05,87773,1,0.00215135,7.07688e-05,0.00125587,0.00125587,0.116806,7.25075e-05,0.0157896,3.60864e-05,0.0322047,0.00033374,0.500101,0.5003029999999999,0.516868
5.59005e-06,7.199930000000001e-05,182433,1,0.00268876,7.22854e-05,0.00135998,0.00124707,0.11735699999999999,7.85184e-05,0.0157896,3.65712e-05,0.031759699999999995,0.000429468,0.500101,0.5003029999999999,0.517418
5.65446e-06,7.557399999999999e-05,186529,1,0.00322288,7.52549e-05,0.00136746,0.00130898,0.117908,7.89505e-05,0.0157896,3.7370300000000004e-05,0.031924799999999996,0.000490134,0.500101,0.5003029999999999,0.517969
5.7447400000000005e-06,7.73719e-05,125728,1,0.00340946,7.94296e-05,0.00137927,0.00134012,0.118459,7.963229999999999e-05,0.0157896,3.85025e-05,0.0308002,0.000478931,0.500101,0.5003029999999999,0.51852
5.85618e-06,6.85109e-05,144608,1,0.0035169000000000003,8.12697e-05,0.00167575,0.00118664,0.11900999999999999,9.674950000000001e-05,0.0157896,3.92119e-05,0.0292922,0.000493879,0.500101,0.5003029999999999,0.519071
5.9621e-06,6.93478e-05,181983,1,0.00347077,8.0258e-05,0.00172658,0.00120114,0.11956099999999999,9.96839e-05,0.0157896,3.92554e-05,0.028679400000000004,0.000441556,0.500101,0.5003029999999999,0.519622
6.04395e-06,7.1783e-05,181983,1,0.00307746,7.84417e-05,0.00176769,0.00124332,0.12011199999999998,0.000102057,0.0157896,3.89927e-05,0.0285452,0.000347021,0.500102,0.5003029999999999,0.520173
6.09664e-06,6.96129e-05,181983,1,0.00299465,7.75107e-05,0.00171353,0.00120573,0.120663,9.89304e-05,0.0157896,3.88049e-05,0.028780700000000003,0.00020643,0.500102,0.5003029999999999,0.520724
6.124630000000001e-06,7.349739999999999e-05,181983,1,0.00260159,7.684550000000001e-05,0.00160516,0.00127301,0.12121400000000002,9.2674e-05,0.0157896,3.85121e-05,0.0287589,0.00011394299999999999,0.500102,0.5003029999999999,0.5212760000000001
6.131659999999999e-06,8.00728e-05,181983,1,0.00220319,7.65671e-05,0.00145692,0.0013869000000000002,0.12176400000000001,8.41155e-05,0.0157896,3.8244699999999997e-05,0.0289312,7.59734e-05,0.500102,0.5003029999999999,0.521827
6.12635e-06,7.86211e-05,182050,1,0.00211922,7.68582e-05,0.00145711,0.00136176,0.12231500000000001,8.4126e-05,0.0157896,3.808e-05,0.0289142,5.693060000000001e-05,0.500102,0.500304,0.522378
6.113719999999999e-06,7.42083e-05,182050,1,0.00263035,7.71276e-05,0.00154961,0.00128533,0.122866,8.946690000000001e-05,0.0157896,3.79343e-05,0.0294402,2.66237e-05,0.500102,0.500304,0.52293
6.10443e-06,7.48442e-05,182555,1,0.00279827,7.745770000000001e-05,0.00140779,0.00129634,0.12341700000000001,8.127899999999999e-05,0.0157896,3.7843400000000004e-05,0.030742900000000004,1.5531500000000002e-05,0.500102,0.500304,0.5234810000000001
6.10595e-06,6.91296e-05,145452,1,0.00279083,7.72348e-05,0.00151939,0.00119736,0.12396800000000001,8.77218e-05,0.0157896,3.75519e-05,0.0323329,7.43579e-05,0.500102,0.500304,0.5240319999999999
6.123139999999999e-06,6.79641e-05,145452,1,0.0027505,7.607060000000001e-05,0.00154877,0.00117717,0.124519,8.941819999999999e-05,0.0157896,3.71154e-05,0.032066700000000004,0.00019229599999999998,0.500102,0.500304,0.524583
6.15786e-06,5.28908e-05,145452,1,0.00303261,7.44838e-05,0.00151923,0.000916096,0.12507000000000001,8.77126e-05,0.0157896,3.65766e-05,0.0321242,0.000303706,0.500102,0.500304,0.525134
6.207130000000001e-06,5.70762e-05,145452,1,0.00301434,7.273220000000001e-05,0.00143164,0.000988589,0.125621,8.26557e-05,0.0157896,3.59564e-05,0.0317722,0.00037798599999999997,0.500102,0.500304,0.5256850000000001
6.27029e-06,5.7232200000000004e-05,177829,1,0.00337759,7.13237e-05,0.00125546,0.000991291,0.126172,7.248399999999999e-05,0.0157896,3.54184e-05,0.0313078,0.000452494,0.500102,0.500304,0.5262359999999999
6.3450400000000005e-06,5.79952e-05,186335,1,0.00293781,7.05874e-05,0.00143704,0.00100451,0.126723,8.29677e-05,0.0157896,3.49833e-05,0.0319881,0.00044826800000000004,0.500102,0.500304,0.526786
6.42055e-06,6.14867e-05,186335,1,0.00349047,6.9486e-05,0.00178313,0.00106498,0.127274,0.00010294899999999999,0.0157896,3.44232e-05,0.032155,0.000387304,0.500102,0.500304,0.527337
6.483780000000001e-06,6.55864e-05,186335,1,0.00307316,6.8735e-05,0.00195457,0.00113599,0.127825,0.00011284700000000001,0.0157896,3.39168e-05,0.0320154,0.000302682,0.500102,0.500304,0.527888
6.530880000000001e-06,6.96372e-05,190431,1,0.00327284,6.86976e-05,0.00196947,0.00120615,0.128376,0.00011370799999999999,0.0157896,3.3602e-05,0.031361200000000006,0.000197022,0.500102,0.500304,0.528439
6.5566e-06,7.091609999999999e-05,190431,1,0.00242364,6.8179e-05,0.0018812999999999998,0.0012282999999999999,0.12892699999999999,0.00010861700000000001,0.0157896,3.3218e-05,0.030857,7.47096e-05,0.500102,0.500304,0.52899
6.563330000000001e-06,7.15917e-05,190431,1,0.00271272,6.74069e-05,0.00172179,0.00124001,0.129478,9.94073e-05,0.0157896,3.2793099999999996e-05,0.0316562,3.28835e-05,0.500102,0.500304,0.529541
6.55802e-06,6.55869e-05,190431,1,0.00270338,6.64335e-05,0.00152977,0.0011359999999999999,0.130029,8.832149999999999e-05,0.0157896,3.23237e-05,0.0325023,5.3075900000000005e-05,0.500102,0.500304,0.530091
6.547180000000001e-06,6.97951e-05,186077,1,0.0023604,6.52776e-05,0.00149946,0.00120889,0.13058,8.65711e-05,0.0157896,3.18541e-05,0.032792,5.78384e-05,0.500102,0.500304,0.5306420000000001
6.53432e-06,5.8100600000000004e-05,186077,1,0.00228389,6.37745e-05,0.0015156,0.00100633,0.131131,8.75033e-05,0.0157896,3.1442399999999996e-05,0.032187099999999996,1.71041e-05,0.500102,0.500304,0.531192
6.52696e-06,6.00646e-05,186077,1,0.00213168,6.270720000000001e-05,0.00138331,0.00104035,0.131682,7.986520000000001e-05,0.0157896,3.11635e-05,0.0314121,0.00011377,0.500102,0.500304,0.5317430000000001
6.528919999999999e-06,5.9544e-05,141484,1,0.00183923,6.19529e-05,0.0011918,0.00103133,0.132233,6.88085e-05,0.0157896,3.1015e-05,0.031934699999999996,0.00023997900000000003,0.500102,0.500304,0.5322939999999999
6.54923e-06,6.41372e-05,186529,1,0.0023018,6.24947e-05,0.00122934,0.00111089,0.13278399999999999,7.09757e-05,0.0157896,3.12475e-05,0.032085300000000004,0.00035499,0.500102,0.500304,0.532844
6.58937e-06,6.36026e-05,186529,1,0.0028351,6.42914e-05,0.00125739,0.00110163,0.13333499999999998,7.25953e-05,0.0157896,3.1737e-05,0.03188,0.00043349800000000004,0.500102,0.500304,0.533395
6.656039999999999e-06,7.211649999999999e-05,174120,1,0.0031962,6.80581e-05,0.00127764,0.0012491,0.13388599999999998,7.37647e-05,0.0157896,3.26512e-05,0.0321406,0.00047686800000000003,0.500102,0.500304,0.533945
6.749360000000001e-06,6.9258e-05,148704,1,0.00341509,7.19481e-05,0.00150044,0.00119958,0.134437,8.662780000000001e-05,0.0157896,3.36594e-05,0.029872500000000003,0.000482767,0.500102,0.500304,0.534496
6.85505e-06,5.85697e-05,148704,1,0.00350635,7.25496e-05,0.00166924,0.00101446,0.13498800000000002,9.63738e-05,0.0157896,3.4057199999999996e-05,0.0288712,0.000468345,0.500102,0.500304,0.535047
6.9470100000000004e-06,6.54957e-05,186079,1,0.00322766,7.07219e-05,0.00162727,0.00113442,0.13553900000000002,9.39503e-05,0.0157896,3.39035e-05,0.028398900000000005,0.00039596,0.500102,0.500304,0.5355979999999999
7.01221e-06,6.55766e-05,186079,1,0.00292687,6.90784e-05,0.0016257,0.00113582,0.13609000000000002,9.386e-05,0.0157896,3.36792e-05,0.0285791,0.00030686099999999996,0.500102,0.500304,0.53615
7.048339999999999e-06,6.235520000000001e-05,186079,1,0.00286313,6.806060000000001e-05,0.00155178,0.00108002,0.136641,8.959209999999999e-05,0.0157896,3.3446e-05,0.0285506,0.00015634200000000002,0.500102,0.500304,0.536701
7.0613e-06,7.33245e-05,186079,1,0.00236331,6.75571e-05,0.00142962,0.00127002,0.137192,8.25393e-05,0.0157896,3.32067e-05,0.0287923,8.75725e-05,0.500102,0.500304,0.5372520000000001
7.056289999999999e-06,7.64238e-05,190751,1,0.0020426,6.74655e-05,0.00134216,0.0013237,0.137743,7.74893e-05,0.0157896,3.2994e-05,0.0290668,6.0231899999999995e-05,0.500102,0.500304,0.537804
7.040299999999999e-06,6.89017e-05,186146,1,0.00231977,6.78005e-05,0.00139878,0.00119341,0.138294,8.07586e-05,0.0157896,3.2883000000000003e-05,0.0289961,2.7546900000000002e-05,0.500102,0.500304,0.538355
7.022360000000001e-06,6.945680000000001e-05,186146,1,0.00269652,6.83193e-05,0.00146063,0.00120303,0.138845,8.43292e-05,0.0157896,3.2835e-05,0.029907999999999997,1.06151e-05,0.500103,0.500305,0.538906
7.010189999999999e-06,6.65862e-05,149548,1,0.00281977,6.879e-05,0.00141338,0.00115331,0.139396,8.160140000000001e-05,0.0157896,3.27518e-05,0.0320406,1.7579000000000002e-05,0.500103,0.500305,0.539457
7.011189999999999e-06,6.08105e-05,149548,1,0.0027706,6.86042e-05,0.00151654,0.00105327,0.13994700000000002,8.755719999999999e-05,0.0157896,3.25317e-05,0.0323029,0.000117436,0.500103,0.500305,0.540009
7.0281e-06,5.84425e-05,149548,1,0.00286368,6.75359e-05,0.00152431,0.00101225,0.140497,8.800629999999999e-05,0.0157896,3.21372e-05,0.0318914,0.00023769999999999998,0.500103,0.500305,0.54056
7.06145e-06,5.2465699999999995e-05,149548,1,0.00310735,6.599890000000001e-05,0.00147025,0.000908733,0.141048,8.48849e-05,0.0157896,3.16456e-05,0.032035,0.000322263,0.500103,0.500305,0.541111
7.1093700000000005e-06,5.4882799999999996e-05,149459,1,0.00303774,6.45196e-05,0.00133192,0.0009505989999999999,0.141599,7.68986e-05,0.0157896,3.11298e-05,0.0314543,0.000404204,0.500103,0.500305,0.541661
7.17067e-06,5.2493199999999994e-05,140511,1,0.00303523,6.35607e-05,0.00124388,0.00090921,0.14215,7.18155e-05,0.0157896,3.0770100000000005e-05,0.0317661,0.00045158,0.500103,0.500305,0.542212
7.24117e-06,5.49351e-05,190431,1,0.00312154,6.33325e-05,0.00128315,0.0009515039999999999,0.142701,7.40826e-05,0.0157896,3.05293e-05,0.0320302,0.00043328400000000003,0.500102,0.500305,0.542763
7.305589999999999e-06,5.81547e-05,190431,1,0.00338979,6.25054e-05,0.00161196,0.00100727,0.143252,9.30664e-05,0.0157896,3.00759e-05,0.0322125,0.00036510199999999996,0.500102,0.500305,0.5433140000000001
7.356089999999999e-06,5.7982e-05,194527,1,0.00317492,6.24051e-05,0.00178269,0.00100428,0.143803,0.00010292399999999999,0.0157896,2.9721999999999998e-05,0.0318217,0.00026246,0.500102,0.500305,0.543864
7.3889600000000005e-06,6.18456e-05,194527,1,0.00320843,6.26265e-05,0.00179602,0.0010712,0.144354,0.000103693,0.0157896,2.9462399999999998e-05,0.0309627,0.000141948,0.500102,0.500305,0.544415
7.401189999999999e-06,6.45081e-05,194527,1,0.00227148,6.21642e-05,0.00169206,0.00111731,0.144905,9.7691e-05,0.0157896,2.9105100000000004e-05,0.0309677,2.5187600000000003e-05,0.500102,0.500304,0.544966
7.39668e-06,5.3212700000000006e-05,194527,1,0.00264716,6.11528e-05,0.00153565,0.000921672,0.145456,8.866049999999999e-05,0.0157896,2.86742e-05,0.0320379,6.62957e-05,0.500102,0.500304,0.545517
7.38303e-06,5.83492e-05,190173,1,0.00249616,6.0214200000000004e-05,0.0013683,0.00101064,0.146007,7.89989e-05,0.0157896,2.82748e-05,0.0326986,6.26263e-05,0.500102,0.500304,0.546068
7.365499999999999e-06,6.18858e-05,190173,1,0.00238669,5.901649999999999e-05,0.00141654,0.00107189,0.146558,8.17842e-05,0.0157896,2.7883299999999998e-05,0.0326932,5.10041e-05,0.500102,0.500304,0.546618
7.34887e-06,5.33935e-05,190173,1,0.00221822,5.7670900000000004e-05,0.00137436,0.000924802,0.147109,7.93486e-05,0.0157896,2.75981e-05,0.0322843,5.94882e-05,0.500102,0.500305,0.5471689999999999
7.3368100000000005e-06,5.75922e-05,190173,1,0.00205669,5.64279e-05,0.00121176,0.000997526,0.14765999999999999,6.99612e-05,0.0157896,2.73436e-05,0.0316363,0.000124465,0.500102,0.500304,0.547719
7.338689999999999e-06,6.21232e-05,186724,1,0.00193621,5.60018e-05,0.00112456,0.00107601,0.14821099999999998,6.49263e-05,0.0157896,2.72873e-05,0.0318694,0.000269091,0.500102,0.500304,0.54827
7.35936e-06,6.36061e-05,190625,1,0.00247928,5.7002799999999996e-05,0.00111023,0.00110169,0.14876199999999998,6.4099e-05,0.0157896,2.75948e-05,0.0318972,0.000389042,0.500102,0.500304,0.54882
7.40289e-06,6.0345699999999994e-05,194721,1,0.00299378,5.9406499999999994e-05,0.00113244,0.00104522,0.149313,6.53817e-05,0.0157896,2.81351e-05,0.031930099999999996,0.00045872400000000003,0.500102,0.500304,0.549371
7.471739999999999e-06,6.65169e-05,178216,1,0.00335873,6.387560000000001e-05,0.00127796,0.00115211,0.149864,7.378300000000001e-05,0.0157896,2.9167800000000002e-05,0.0320799,0.000472702,0.500102,0.500305,0.549921
7.5653499999999995e-06,6.11889e-05,152800,1,0.00329964,6.68266e-05,0.00157953,0.00105982,0.15041500000000002,9.11943e-05,0.0157896,2.9960900000000003e-05,0.029474700000000003,0.00048324,0.500102,0.500304,0.550473
7.6612e-06,5.53107e-05,152800,1,0.00342777,6.618909999999999e-05,0.00163671,0.00095801,0.15096600000000002,9.44956e-05,0.0157896,3.00973e-05,0.0287335,0.00043987,0.500102,0.500304,0.551024
7.7381e-06,6.0430399999999997e-05,190175,1,0.00303947,6.39361e-05,0.00155739,0.00104669,0.151517,8.99161e-05,0.0157896,2.98171e-05,0.028819099999999997,0.00035459,0.500102,0.500304,0.551575
7.78608e-06,5.960060000000001e-05,190175,1,0.00276232,6.24568e-05,0.00152488,0.00103231,0.152068,8.803879999999999e-05,0.0157896,2.96575e-05,0.0285884,0.000236718,0.500102,0.500305,0.552126
7.80814e-06,6.19946e-05,190175,1,0.00254239,6.145e-05,0.00143573,0.00107378,0.152619,8.28917e-05,0.0157896,2.94227e-05,0.028423300000000002,0.000117791,0.500102,0.500305,0.552678
7.80836e-06,7.17595e-05,190175,1,0.00213226,6.10283e-05,0.00130017,0.00124291,0.15317,7.50653e-05,0.0157896,2.9206500000000002e-05,0.0289981,5.65014e-05,0.500103,0.500305,0.553229
7.79446e-06,7.21337e-05,194847,1,0.00188966,6.1312e-05,0.00124952,0.00124939,0.153721,7.2141e-05,0.0157896,2.9129000000000002e-05,0.0287712,3.34314e-05,0.500103,0.500305,0.55378
7.77094e-06,6.04058e-05,190242,1,0.00262395,6.187260000000001e-05,0.00135304,0.00104626,0.154272,7.81175e-05,0.0157896,2.91294e-05,0.0291808,7.7964e-06,0.500103,0.500305,0.554331
7.74925e-06,6.41649e-05,190747,1,0.0027596,6.24241e-05,0.00130122,0.00111137,0.154823,7.51258e-05,0.0157896,2.91102e-05,0.0303399,2.7976999999999997e-05,0.500103,0.500305,0.554883
7.73659e-06,5.8612399999999995e-05,153644,1,0.00290029,6.3099e-05,0.00144688,0.0010152000000000002,0.155374,8.35357e-05,0.0157896,2.9080100000000003e-05,0.0324697,3.63633e-05,0.500103,0.500306,0.555434
7.737339999999999e-06,5.42661e-05,153644,1,0.00265819,6.274520000000001e-05,0.00149965,0.000939917,0.155925,8.65825e-05,0.0157896,2.89029e-05,0.032136200000000004,0.000147518,0.500103,0.500306,0.5559850000000001
7.754989999999999e-06,5.227350000000001e-05,153644,1,0.00294889,6.16088e-05,0.00147961,0.000905405,0.156476,8.5425e-05,0.0157896,2.85734e-05,0.0320823,0.000249876,0.500103,0.500306,0.5565359999999999
7.78803e-06,5.7361e-05,153644,1,0.00304303,6.02895e-05,0.00140786,0.000993523,0.157027,8.12829e-05,0.0157896,2.82277e-05,0.031769599999999995,0.00034280300000000003,0.500103,0.500306,0.557087
7.83557e-06,6.26618e-05,141267,1,0.00327707,5.93317e-05,0.00126832,0.00108533,0.157578,7.322640000000001e-05,0.0157896,2.79692e-05,0.0309779,0.000424181,0.500103,0.500306,0.557638
7.89605e-06,5.26458e-05,144607,1,0.00279374,5.92324e-05,0.00126506,0.000911852,0.158129,7.30382e-05,0.0157896,2.78766e-05,0.0317321,0.00045853,0.500103,0.500306,0.558188
7.961130000000001e-06,5.1135200000000005e-05,194527,1,0.00315514,5.9413900000000004e-05,0.00155485,0.0008856889999999999,0.15868,8.97692e-05,0.0157896,2.77695e-05,0.0324744,0.000406854,0.500103,0.500306,0.558739
8.01631e-06,4.95649e-05,194527,1,0.00315538,5.9178199999999995e-05,0.00172888,0.00085849,0.15922999999999998,9.98167e-05,0.0157896,2.74907e-05,0.0322175,0.00033438699999999995,0.500103,0.500305,0.55929
8.05575e-06,5.3176e-05,198623,1,0.00315465,5.9441199999999996e-05,0.00181509,0.000921037,0.159781,0.000104794,0.0157896,2.7262800000000003e-05,0.0316887,0.000214064,0.500103,0.500305,0.559841
8.07581e-06,5.62296e-05,198623,1,0.0026212,5.9459499999999995e-05,0.00176252,0.0009739260000000001,0.160332,0.000101759,0.0157896,2.7022399999999997e-05,0.0308527,8.10732e-05,0.500103,0.500305,0.560392
8.07767e-06,5.72647e-05,198623,1,0.00243045,5.9080500000000005e-05,0.00161545,0.000991855,0.160883,9.326799999999999e-05,0.0157896,2.67066e-05,0.0315301,3.05385e-05,0.500102,0.500305,0.560942
8.06488e-06,5.4147299999999996e-05,198623,1,0.0030026999999999996,5.81893e-05,0.00142727,0.00093786,0.161434,8.24034e-05,0.0157896,2.6353000000000003e-05,0.0323557,8.72723e-05,0.500102,0.500305,0.561493
8.04539e-06,5.5631400000000004e-05,194269,1,0.00236008,5.7247299999999997e-05,0.00132204,0.000963564,0.161985,7.632779999999999e-05,0.0157896,2.59963e-05,0.0328507,8.03166e-05,0.500102,0.500305,0.562044
8.02308e-06,5.56932e-05,194269,1,0.00239187,5.59112e-05,0.00137035,0.000964635,0.16253599999999999,7.91174e-05,0.0157896,2.56916e-05,0.0324298,3.71992e-05,0.500102,0.500305,0.5625939999999999
8.00348e-06,5.2154399999999997e-05,194269,1,0.00209236,5.4757e-05,0.00128608,0.000903342,0.16308699999999998,7.425159999999999e-05,0.0157896,2.5507600000000003e-05,0.0321459,5.9780299999999994e-05,0.500102,0.500305,0.563145
7.99119e-06,5.9540600000000004e-05,149676,1,0.00191528,5.3464099999999995e-05,0.00121195,0.00103127,0.163638,6.9972e-05,0.0157896,2.53132e-05,0.0318379,0.000158324,0.500102,0.500305,0.563695
7.99476e-06,6.27554e-05,154005,1,0.00210585,5.33621e-05,0.00114764,0.00108696,0.164189,6.62591e-05,0.0157896,2.5361599999999998e-05,0.0322866,0.00030266,0.500102,0.500305,0.564246
8.01687e-06,6.44383e-05,100059,1,0.00253382,5.46461e-05,0.0011160999999999999,0.0011160999999999999,0.16474,6.44383e-05,0.0157896,2.56878e-05,0.0317887,0.00039934199999999996,0.500102,0.500305,0.564796
8.0638e-06,5.88398e-05,136415,1,0.00306248,5.75817e-05,0.00114317,0.00101914,0.16529100000000002,6.60011e-05,0.0157896,2.63123e-05,0.0319516,0.000463663,0.500102,0.500305,0.565347
8.13575e-06,6.04158e-05,138016,1,0.00327643,6.21145e-05,0.00133823,0.00104643,0.16584200000000002,7.72628e-05,0.0157896,2.73279e-05,0.030764299999999998,0.000459037,0.500102,0.500305,0.5658979999999999
8.22811e-06,5.81695e-05,156896,1,0.00332481,6.3663e-05,0.00163134,0.00100753,0.166393,9.418540000000001e-05,0.0157896,2.78372e-05,0.029315499999999998,0.00046834,0.500102,0.500305,0.566449
8.312510000000001e-06,5.70183e-05,156896,1,0.00322789,6.19971e-05,0.00159018,0.0009875860000000001,0.166944,9.18091e-05,0.0157896,2.77185e-05,0.0287111,0.000408667,0.500102,0.500305,0.5670000000000001
8.37323e-06,5.5717700000000004e-05,194271,1,0.00281292,5.95675e-05,0.00147,0.00096506,0.167495,8.48704e-05,0.0157896,2.74229e-05,0.0285803,0.000310508,0.500102,0.500305,0.567551
8.40702e-06,5.3701499999999994e-05,194271,1,0.00269844,5.8258900000000006e-05,0.0014128,0.0009301369999999999,0.168046,8.1568e-05,0.0157896,2.72827e-05,0.0287565,0.000172647,0.500103,0.500305,0.568103
8.416219999999999e-06,6.23243e-05,194271,1,0.00238979,5.73105e-05,0.00130379,0.00107949,0.168597,7.527449999999999e-05,0.0157896,2.70616e-05,0.0287335,8.14535e-05,0.500103,0.500305,0.568654
8.4052e-06,6.85882e-05,100002,1,0.00200834,5.70475e-05,0.00118798,0.00118798,0.169148,6.85882e-05,0.0157896,2.6919400000000002e-05,0.028961,4.48498e-05,0.500103,0.500306,0.5692050000000001
8.382849999999999e-06,6.69988e-05,194338,1,0.00198975,5.77424e-05,0.00123473,0.00116045,0.169699,7.1287e-05,0.0157896,2.69927e-05,0.0289467,2.3426799999999997e-05,0.500103,0.500306,0.569756
8.353480000000001e-06,5.67479e-05,194338,1,0.00268282,5.8614e-05,0.00132457,0.000982902,0.17025,7.64741e-05,0.0157896,2.71725e-05,0.029526599999999997,4.1443400000000005e-06,0.500103,0.500306,0.570308
8.32797e-06,5.7010100000000005e-05,156955,1,0.00274549,5.95445e-05,0.00137304,0.0009874439999999999,0.170801,7.92725e-05,0.0157896,2.7319299999999998e-05,0.030769900000000003,1.3827999999999999e-05,0.500103,0.500306,0.570859
8.31405e-06,5.01437e-05,157740,1,0.00279562,6.0086999999999996e-05,0.00145436,0.000868515,0.171352,8.39675e-05,0.0157896,2.73084e-05,0.0323598,4.47779e-05,0.500103,0.500306,0.5714100000000001
8.31596e-06,5.2985900000000004e-05,157740,1,0.00270826,5.9381499999999994e-05,0.00146495,0.000917743,0.171903,8.45786e-05,0.0157896,2.71163e-05,0.0321443,0.00016722400000000002,0.500103,0.500306,0.5719609999999999
8.33534e-06,5.75228e-05,157740,1,0.00300657,5.83108e-05,0.00142813,0.000996324,0.172454,8.245290000000001e-05,0.0157896,2.68805e-05,0.0321964,0.000282994,0.500103,0.500306,0.572512
8.36855e-06,6.31332e-05,144607,1,0.00297404,5.7348599999999995e-05,0.00135337,0.0010935,0.173005,7.81366e-05,0.0157896,2.66883e-05,0.0317353,0.00035806099999999996,0.500103,0.500306,0.573063
8.41635e-06,6.32992e-05,148703,1,0.00330824,5.6838999999999996e-05,0.00123822,0.00109638,0.173556,7.14885e-05,0.0157896,2.66404e-05,0.0314846,0.000437756,0.500103,0.500306,0.5736140000000001
8.4751e-06,5.1484700000000005e-05,148703,1,0.00291202,5.70701e-05,0.00124693,0.000891741,0.17410699999999998,7.19912e-05,0.0157896,2.66695e-05,0.031947199999999995,0.00043237099999999997,0.500103,0.500306,0.574164
8.53298e-06,5.25663e-05,198623,1,0.00330958,5.69466e-05,0.00142751,0.000910475,0.17465799999999998,8.241700000000001e-05,0.0157896,2.6490100000000002e-05,0.032175999999999996,0.00036505699999999996,0.500103,0.500306,0.574715
8.579e-06,5.24008e-05,202719,1,0.00301051,5.7361199999999996e-05,0.00161808,0.000907609,0.175209,9.342e-05,0.0157896,2.6308899999999998e-05,0.0321008,0.000270542,0.500103,0.500306,0.5752659999999999
8.609169999999998e-06,5.19179e-05,202719,1,0.00313338,5.8318599999999994e-05,0.00164419,0.0008992439999999999,0.17576,9.49276e-05,0.0157896,2.62554e-05,0.031390100000000004,0.000166822,0.500103,0.500306,0.575817
8.61852e-06,5.47845e-05,202719,1,0.00234831,5.83383e-05,0.00156049,0.000948895,0.176311,9.00951e-05,0.0157896,2.6023600000000003e-05,0.0308901,4.0419699999999995e-05,0.500103,0.500306,0.576368
8.60943e-06,5.77954e-05,202719,1,0.00281663,5.78917e-05,0.00140599,0.00100105,0.176862,8.1175e-05,0.0157896,2.5765500000000003e-05,0.03180209999999999,6.8545e-05,0.500103,0.500306,0.576919
8.587989999999999e-06,5.94317e-05,202719,1,0.00277504,5.72891e-05,0.00121853,0.00102939,0.17741300000000002,7.035159999999999e-05,0.0157896,2.5510500000000002e-05,0.0324273,8.829370000000001e-05,0.500103,0.500306,0.577469
8.56156e-06,5.93695e-05,198365,1,0.00236617,5.6288e-05,0.00128338,0.00102831,0.177963,7.40962e-05,0.0157896,2.52229e-05,0.032828199999999995,9.42186e-05,0.500103,0.500306,0.57802
8.53472e-06,5.427310000000001e-05,198365,1,0.0022548000000000004,5.4866499999999994e-05,0.00130543,0.000940038,0.178514,7.53691e-05,0.0157896,2.4965e-05,0.03221690000000001,1.1441300000000002e-05,0.500102,0.500306,0.57857
8.51243e-06,5.4475600000000004e-05,198365,1,0.00205696,5.36363e-05,0.00116897,0.0009435460000000001,0.179065,6.74903e-05,0.0157896,2.4812e-05,0.0314968,8.334040000000001e-05,0.500102,0.500306,0.579121
8.49996e-06,6.130899999999999e-05,158101,1,0.00179721,5.25185e-05,0.00127848,0.0010619000000000002,0.179616,7.381319999999999e-05,0.0157896,2.4669600000000002e-05,0.0319651,0.000208667,0.500102,0.500306,0.579671
8.50515e-06,6.455939999999999e-05,158101,1,0.00224774,5.26325e-05,0.00120337,0.0011182,0.180167,6.947649999999999e-05,0.0157896,2.4804899999999997e-05,0.0320556,0.00032851699999999996,0.500102,0.500306,0.580222
8.5308e-06,6.3012e-05,161126,1,0.00269664,5.39236e-05,0.00112915,0.0010914000000000002,0.18071800000000002,6.519140000000001e-05,0.0157896,2.50716e-05,0.0319619,0.000405986,0.500102,0.500306,0.580773
8.581789999999999e-06,5.7538400000000005e-05,140511,1,0.00307048,5.7554e-05,0.00120912,0.000996594,0.181269,6.98083e-05,0.0157896,2.58263e-05,0.0322177,0.00045616699999999994,0.500103,0.500306,0.5813229999999999
8.65766e-06,5.72676e-05,160992,1,0.00327653,6.12723e-05,0.00147866,0.000991904,0.18182,8.537059999999999e-05,0.0157896,2.66115e-05,0.0298384,0.000460105,0.500103,0.500306,0.581874
8.7457e-06,5.81686e-05,160992,1,0.00333034,6.13329e-05,0.00164064,0.00100751,0.182371,9.472219999999999e-05,0.0157896,2.6768000000000002e-05,0.0288394,0.000443645,0.500103,0.500306,0.582425
8.81844e-06,5.76543e-05,161747,1,0.00303943,5.8932200000000005e-05,0.0015276,0.000998603,0.182922,8.81961e-05,0.0157896,2.6451500000000002e-05,0.028477600000000002,0.000372178,0.500103,0.500306,0.582976
8.864470000000001e-06,5.4343500000000006e-05,198367,1,0.0027226,5.68491e-05,0.0013675,0.0009412569999999999,0.183473,7.89525e-05,0.0157896,2.62002e-05,0.028611200000000003,0.000273545,0.500103,0.500306,0.5835279999999999
8.883719999999999e-06,5.14002e-05,198367,1,0.00262874,5.55406e-05,0.0012922,0.000890277,0.184024,7.46053e-05,0.0157896,2.60239e-05,0.0286404,0.00012123200000000001,0.500103,0.500306,0.584079
8.88006e-06,6.37512e-05,198367,1,0.00219983,5.49101e-05,0.00116953,0.0011042,0.184575,6.75229e-05,0.0157896,2.58681e-05,0.028877800000000002,5.75607e-05,0.500103,0.500306,0.58463
8.85971e-06,6.66985e-05,104098,1,0.00191201,5.5025600000000004e-05,0.00115525,0.00115525,0.185126,6.66985e-05,0.0157896,2.5864699999999996e-05,0.0290949,3.1412100000000004e-05,0.500103,0.500306,0.5851810000000001
8.828769999999999e-06,5.16193e-05,198434,1,0.00235396,5.58526e-05,0.0012155999999999998,0.000894073,0.185677,7.01826e-05,0.0157896,2.60947e-05,0.0290819,4.64421e-06,0.500103,0.500306,0.585733
8.796310000000002e-06,5.41066e-05,198434,1,0.00273589,5.69458e-05,0.00127543,0.0009371539999999999,0.186228,7.36368e-05,0.0157896,2.63656e-05,0.029991399999999998,1.80647e-05,0.500103,0.500307,0.586284
8.76939e-06,5.08886e-05,161051,1,0.00281294,5.80695e-05,0.00141584,0.000881417,0.186779,8.17433e-05,0.0157896,2.65663e-05,0.0321183,7.21712e-06,0.500103,0.500307,0.586835
8.7558e-06,5.36622e-05,161836,1,0.00282094,5.856270000000001e-05,0.00142926,0.000929457,0.18733,8.25182e-05,0.0157896,2.6615300000000002e-05,0.032327800000000004,9.04205e-05,0.500104,0.500307,0.587386
8.75883e-06,5.89044e-05,161836,1,0.00286059,5.79567e-05,0.00142233,0.00102026,0.187881,8.21183e-05,0.0157896,2.64955e-05,0.0319155,0.000212125,0.500104,0.500307,0.587937
8.778639999999999e-06,6.39037e-05,161836,1,0.00309173,5.70174e-05,0.00136331,0.00110684,0.188432,7.87108e-05,0.0157896,2.6355e-05,0.0320555,0.00030099099999999996,0.500104,0.500307,0.588488
8.81263e-06,6.92959e-05,150303,1,0.0030385,5.6353999999999996e-05,0.00132777,0.00120024,0.18898299999999998,7.66589e-05,0.0157896,2.62902e-05,0.0314152,0.00038738300000000004,0.500103,0.500307,0.589039
8.86068e-06,5.99909e-05,152799,1,0.00300087,5.62378e-05,0.00128247,0.00103907,0.18953399999999998,7.40437e-05,0.0157896,2.63465e-05,0.031727899999999996,0.00043507,0.500103,0.500307,0.58959
8.91693e-06,5.4680100000000005e-05,152799,1,0.00308916,5.67834e-05,0.00120571,0.000947087,0.190085,6.96118e-05,0.0157896,2.64698e-05,0.0320453,0.00041707699999999996,0.500103,0.500307,0.590141
8.9665e-06,5.4222e-05,202719,1,0.00328331,5.6807e-05,0.00133057,0.000939154,0.190636,7.68202e-05,0.0157896,2.63189e-05,0.0322806,0.00034974400000000003,0.500103,0.500307,0.590691
9.00213e-06,5.37478e-05,206815,1,0.00319299,5.76742e-05,0.0015202,0.00093094,0.191187,8.77686e-05,0.0157896,2.6214499999999998e-05,0.0318486,0.0002339,0.500103,0.500307,0.591242
9.0206e-06,5.4709899999999996e-05,206815,1,0.00309497,5.8634899999999997e-05,0.0015384,0.000947603,0.19173800000000002,8.881959999999999e-05,0.0157896,2.61786e-05,0.0309957,0.000108616,0.500103,0.500307,0.591793
9.018710000000001e-06,5.73914e-05,206815,1,0.00230302,5.8675e-05,0.00144069,0.0009940489999999999,0.19228900000000002,8.317809999999999e-05,0.0157896,2.6000300000000002e-05,0.031109500000000002,8.19495e-06,0.500103,0.500307,0.592344
9.00069e-06,6.00482e-05,206815,1,0.00272486,5.80958e-05,0.00128921,0.00104007,0.19284,7.44327e-05,0.0157896,2.57863e-05,0.0321817,9.887280000000001e-05,0.500103,0.500307,0.592895
8.97387e-06,6.2193e-05,202461,1,0.00253417,5.74971e-05,0.00118758,0.00107721,0.193391,6.856479999999999e-05,0.0157896,2.5609200000000002e-05,0.0327341,9.683040000000001e-05,0.500103,0.500307,0.593445
8.94362e-06,6.0930699999999996e-05,202461,1,0.00240891,5.6579799999999997e-05,0.00123881,0.00105535,0.193942,7.15229e-05,0.0157896,2.5433200000000002e-05,0.0326696,8.02034e-05,0.500103,0.500307,0.593996
8.91447e-06,5.4898900000000004e-05,153772,1,0.00207303,5.52048e-05,0.0012228,0.0009508769999999999,0.194493,7.05985e-05,0.0157896,2.5238200000000002e-05,0.0322575,3.23371e-05,0.500103,0.500307,0.594546
8.89027e-06,6.08688e-05,157868,1,0.00197711,5.3755500000000004e-05,0.00118316,0.00105428,0.195044,6.831e-05,0.0157896,2.50631e-05,0.0316634,9.69106e-05,0.500103,0.500307,0.595097
8.879800000000001e-06,6.50814e-05,162197,1,0.00188247,5.29572e-05,0.00119926,0.00112724,0.195595,6.92393e-05,0.0157896,2.49656e-05,0.031950099999999995,0.000243257,0.500103,0.500307,0.595647
8.887960000000001e-06,6.571189999999999e-05,108260,1,0.00239881,5.3360500000000005e-05,0.00113816,0.00113816,0.19614600000000001,6.571189999999999e-05,0.0157896,2.51e-05,0.0318656,0.00036631099999999997,0.500103,0.500307,0.596198
8.91781e-06,6.10534e-05,165222,1,0.00286976,5.50717e-05,0.00116316,0.00105748,0.196696,6.71552e-05,0.0157896,2.5378699999999998e-05,0.03195,0.000439139,0.500103,0.500307,0.596749
8.97195e-06,5.3904300000000005e-05,144607,1,0.0032091000000000003,5.90789e-05,0.00126169,0.00093365,0.197247,7.28438e-05,0.0157896,2.6173e-05,0.0320455,0.00045460000000000005,0.500103,0.500307,0.597299
9.050319999999998e-06,5.80592e-05,165088,1,0.00319211,6.146979999999999e-05,0.0015675,0.00100561,0.197798,9.04994e-05,0.0157896,2.6682399999999997e-05,0.0295471,0.00046471699999999996,0.500103,0.500307,0.59785
9.12967e-06,6.0295200000000005e-05,165088,1,0.00326473,6.02425e-05,0.00162291,0.00104434,0.198349,9.369860000000001e-05,0.0157896,2.65444e-05,0.028698599999999998,0.00041794900000000003,0.500103,0.500307,0.5984010000000001
9.18978e-06,5.8063500000000004e-05,165843,1,0.0028842,5.7666899999999995e-05,0.00145902,0.00100569,0.1989,8.42367e-05,0.0157896,2.618e-05,0.0288486,0.000324115,0.500103,0.500307,0.598953
9.22244e-06,5.26721e-05,202463,1,0.00260983,5.602520000000001e-05,0.00130761,0.000912308,0.199451,7.54947e-05,0.0157896,2.6044699999999998e-05,0.0285651,0.000203047,0.500103,0.500307,0.599504
9.23027e-06,5.3843e-05,202463,1,0.00241011,5.4915200000000006e-05,0.00121767,0.0009325889999999999,0.20000199999999999,7.030239999999999e-05,0.0157896,2.58787e-05,0.0284536,8.65121e-05,0.500103,0.500307,0.600055
9.217519999999999e-06,6.34465e-05,149844,1,0.00200209,5.4498599999999994e-05,0.00114989,0.00109893,0.200553,6.638899999999999e-05,0.0157896,2.57765e-05,0.0289687,2.89363e-05,0.500103,0.500307,0.6006060000000001
9.19089e-06,6.37963e-05,108194,1,0.00189334,5.5001400000000005e-05,0.00110499,0.00110499,0.201104,6.37963e-05,0.0157896,2.5919499999999998e-05,0.028799400000000003,4.38091e-06,0.500103,0.500307,0.601158
9.15498e-06,5.37143e-05,202530,1,0.00266327,5.60418e-05,0.00121651,0.00093036,0.201655,7.02354e-05,0.0157896,2.62338e-05,0.029207499999999997,1.9839500000000002e-05,0.500104,0.500307,0.601709
9.12074e-06,5.24968e-05,165611,1,0.00277307,5.7062700000000005e-05,0.00137728,0.0009092719999999999,0.202206,7.951739999999999e-05,0.0157896,2.6449299999999998e-05,0.0303652,5.42208e-05,0.500104,0.500307,0.60226
9.0957e-06,5.32727e-05,165147,1,0.00291764,5.8292600000000005e-05,0.00145187,0.0009227110000000001,0.202757,8.38239e-05,0.0157896,2.6670900000000002e-05,0.0325486,8.88851e-06,0.500104,0.500308,0.602811
9.084589999999999e-06,5.77993e-05,165932,1,0.00267139,5.8386499999999994e-05,0.00139652,0.00100111,0.203308,8.06282e-05,0.0157896,2.6687399999999998e-05,0.0321559,0.00012636,0.500104,0.500308,0.603363
9.09062e-06,6.26333e-05,165932,1,0.00296571,5.7707299999999996e-05,0.00136678,0.00108484,0.20385899999999998,7.89112e-05,0.0157896,2.65948e-05,0.0321529,0.000233569,0.500104,0.500308,0.6039140000000001
9.11155e-06,6.81032e-05,152799,1,0.00302743,5.69541e-05,0.00136589,0.00117958,0.20440999999999998,7.88598e-05,0.0157896,2.65369e-05,0.0318374,0.00032846599999999997,0.500104,0.500308,0.604464
9.147260000000002e-06,7.3242e-05,104413,1,0.00327133,5.6685e-05,0.00126859,0.00126859,0.204961,7.3242e-05,0.0157896,2.66075e-05,0.0309952,0.000405926,0.500104,0.500308,0.605015
9.19628e-06,6.28244e-05,156895,1,0.00282273,5.71708e-05,0.00132064,0.00108815,0.205512,7.62472e-05,0.0157896,2.6798699999999998e-05,0.0317451,0.000443725,0.500104,0.500308,0.6055659999999999
9.24821e-06,5.64743e-05,162132,1,0.00313011,5.79147e-05,0.00151715,0.000978164,0.20606300000000002,8.75927e-05,0.0157896,2.69149e-05,0.032491900000000004,0.00038826599999999996,0.500104,0.500308,0.606117
9.29114e-06,5.58207e-05,206815,1,0.00312379,5.8394e-05,0.00152303,0.0009668439999999999,0.206614,8.793229999999999e-05,0.0157896,2.68571e-05,0.0322972,0.000308388,0.500103,0.500308,0.606668
9.31834e-06,5.4744700000000005e-05,210911,1,0.00310658,5.9366899999999996e-05,0.00162192,0.000948206,0.20716500000000002,9.36416e-05,0.0157896,2.68591e-05,0.031657099999999994,0.000188905,0.500103,0.500307,0.607218
9.32617e-06,5.6875699999999995e-05,210911,1,0.00258958,5.99172e-05,0.00157349,0.000985116,0.20771599999999998,9.08452e-05,0.0157896,2.6823e-05,0.0308762,5.64493e-05,0.500103,0.500307,0.607769
9.316280000000001e-06,5.9695e-05,210911,1,0.00251756,5.99424e-05,0.00143174,0.00103395,0.208267,8.26615e-05,0.0157896,2.6676599999999998e-05,0.0315588,5.9959e-05,0.500103,0.500307,0.60832
9.292330000000001e-06,6.27002e-05,210911,1,0.00306639,5.94867e-05,0.00124824,0.001086,0.20881799999999998,7.2067e-05,0.0157896,2.65438e-05,0.0323264,0.00011201700000000001,0.500103,0.500307,0.608871
9.2623e-06,6.4083e-05,140512,1,0.00239017,5.88612e-05,0.00119363,0.00110995,0.209369,6.891449999999999e-05,0.0157896,2.63698e-05,0.0328258,0.00010984,0.500103,0.500307,0.609421
9.2296e-06,5.9280299999999996e-05,157868,1,0.00239577,5.7758999999999994e-05,0.0012968,0.00102676,0.20992,7.48707e-05,0.0157896,2.6208600000000002e-05,0.0325128,6.41246e-05,0.500103,0.500307,0.6099720000000001
9.19988e-06,5.7372e-05,157868,1,0.00203776,5.6597299999999994e-05,0.00120104,0.000993712,0.210471,6.93418e-05,0.0157896,2.60736e-05,0.0321738,3.21102e-05,0.500103,0.500307,0.610522
9.17779e-06,6.09021e-05,161964,1,0.00183182,5.51726e-05,0.0012469000000000002,0.00105486,0.211022,7.19897e-05,0.0157896,2.5878200000000002e-05,0.0319182,0.000132488,0.500103,0.500307,0.611073
9.17135e-06,6.55192e-05,166293,1,0.00205598,5.4658500000000005e-05,0.00120834,0.00113483,0.211573,6.97638e-05,0.0157896,2.5820599999999998e-05,0.032312099999999996,0.000276417,0.500103,0.500307,0.6116229999999999
9.183450000000001e-06,6.60229e-05,169318,1,0.00242234,5.52553e-05,0.00114856,0.00114355,0.21212399999999998,6.631189999999999e-05,0.0157896,2.5937399999999997e-05,0.0318081,0.000379591,0.500103,0.500307,0.612174
9.218780000000001e-06,5.7881400000000005e-05,148703,1,0.00294923,5.73845e-05,0.0011687000000000002,0.00100254,0.212675,6.74746e-05,0.0157896,2.62783e-05,0.0319165,0.000446221,0.500103,0.500307,0.6127239999999999
9.27805e-06,5.88828e-05,150304,1,0.00316423,6.11494e-05,0.0013564999999999998,0.00101988,0.21322600000000003,7.83174e-05,0.0157896,2.69766e-05,0.0307284,0.00043994300000000004,0.500103,0.500307,0.613275
9.357810000000001e-06,6.0298900000000006e-05,169184,1,0.00322464,6.20422e-05,0.00162907,0.00104441,0.213777,9.40542e-05,0.0157896,2.71625e-05,0.0292762,0.00045027800000000003,0.500103,0.500307,0.613826
9.428389999999999e-06,6.11483e-05,169184,1,0.00309295,5.9931000000000006e-05,0.00158602,0.00105912,0.21432800000000002,9.15686e-05,0.0157896,2.68114e-05,0.028736599999999998,0.000383651,0.500103,0.500307,0.614378
9.47507e-06,5.80876e-05,169939,1,0.00269446,5.73912e-05,0.00136771,0.00100611,0.214879,7.896449999999999e-05,0.0157896,2.6443600000000002e-05,0.0286534,0.000291593,0.500103,0.500307,0.614929
9.49578e-06,5.15708e-05,206559,1,0.0025458000000000004,5.60646e-05,0.00124051,0.000893233,0.215429,7.16207e-05,0.0157896,2.6343400000000003e-05,0.0287827,0.00014578,0.500103,0.500307,0.61548
9.492389999999998e-06,5.60135e-05,162132,1,0.00227376,5.51441e-05,0.00116738,0.0009701839999999999,0.21598,6.73986e-05,0.0157896,2.62012e-05,0.028763,5.13159e-05,0.500104,0.500308,0.616031
9.47069e-06,6.21069e-05,153940,1,0.00193111,5.49887e-05,0.00112414,0.00107572,0.216531,6.49024e-05,0.0157896,2.61908e-05,0.0289303,2.00688e-05,0.500104,0.500308,0.616583
9.43765e-06,6.04224e-05,206626,1,0.00199438,5.5945699999999995e-05,0.00114489,0.00104655,0.21708200000000002,6.61004e-05,0.0157896,2.64786e-05,0.029030599999999997,6.580549999999999e-06,0.500104,0.500308,0.617134
9.39875e-06,5.45017e-05,206626,1,0.00269377,5.7223500000000005e-05,0.00123125,0.000943997,0.217633,7.10865e-05,0.0157896,2.6903499999999997e-05,0.029554300000000002,3.23073e-05,0.500104,0.500308,0.617685
9.36383e-06,5.2893e-05,169243,1,0.00275221,5.85023e-05,0.00144026,0.000916134,0.21818400000000002,8.31535e-05,0.0157896,2.7197800000000002e-05,0.030955700000000003,3.41979e-05,0.500104,0.500308,0.618236
9.33976e-06,5.58024e-05,178156,1,0.00280876,5.94429e-05,0.00149587,0.000966527,0.21873499999999998,8.63642e-05,0.0157896,2.73281e-05,0.032320999999999996,2.55982e-05,0.500104,0.500308,0.618788
9.33207e-06,6.0464399999999997e-05,178156,1,0.00270926,5.90282e-05,0.00137888,0.00104727,0.219286,7.96096e-05,0.0157896,2.7248299999999998e-05,0.0321036,0.000151542,0.500104,0.500309,0.6193390000000001
9.341560000000001e-06,6.54995e-05,170028,1,0.00301971,5.8294899999999996e-05,0.00130811,0.00113449,0.21983699999999998,7.55236e-05,0.0157896,2.7140500000000002e-05,0.0321611,0.000262749,0.500104,0.500309,0.6198899999999999
9.36452e-06,7.09889e-05,156895,1,0.00298604,5.7796899999999995e-05,0.00139427,0.00122956,0.220388,8.0498e-05,0.0157896,2.71263e-05,0.031749599999999996,0.00034251800000000004,0.500104,0.500309,0.620441
9.402970000000001e-06,7.049069999999999e-05,160991,1,0.00329789,5.77336e-05,0.00129559,0.00122094,0.220939,7.48006e-05,0.0157896,2.7246399999999997e-05,0.031440499999999996,0.000424729,0.500104,0.500309,0.620991
9.45187e-06,5.75846e-05,160991,1,0.00288354,5.8334399999999995e-05,0.00130165,0.000997396,0.22149000000000002,7.5151e-05,0.0157896,2.74373e-05,0.03196,0.00041759,0.500104,0.500308,0.621542
9.49919e-06,5.70996e-05,166228,1,0.00327873,5.86694e-05,0.00127555,0.000988994,0.222041,7.36436e-05,0.0157896,2.74102e-05,0.0323018,0.00034876300000000004,0.500104,0.500308,0.622093
9.53539e-06,5.6826499999999995e-05,215007,1,0.0029783,5.96577e-05,0.00147301,0.000984265,0.222592,8.5044e-05,0.0157896,2.7423600000000003e-05,0.032068099999999995,0.000247845,0.500104,0.500308,0.622644
9.555930000000002e-06,5.62029e-05,215007,1,0.0031038,6.105189999999999e-05,0.00150352,0.0009734619999999999,0.22314299999999998,8.68057e-05,0.0157896,2.7553200000000002e-05,0.0314164,0.000139481,0.500104,0.500308,0.6231939999999999
9.55541e-06,5.89607e-05,169964,1,0.00232147,6.136930000000001e-05,0.00148337,0.00102123,0.223694,8.564219999999999e-05,0.0157896,2.74679e-05,0.030862999999999998,1.2586e-05,0.500104,0.500308,0.623745
9.53662e-06,6.26911e-05,170003,1,0.00287731,6.11807e-05,0.00132493,0.00108584,0.22424499999999997,7.6495e-05,0.0157896,2.73611e-05,0.0318808,9.174139999999999e-05,0.500104,0.500308,0.624296
9.50638e-06,6.591560000000001e-05,169620,1,0.00281044,6.09067e-05,0.00122119,0.00114169,0.224796,7.05056e-05,0.0157896,2.7283000000000003e-05,0.0326185,0.000114727,0.500103,0.500308,0.624847
9.47173e-06,6.57471e-05,161964,1,0.00239838,6.01702e-05,0.00117246,0.00113877,0.225347,6.76922e-05,0.0157896,2.7131300000000002e-05,0.032856800000000005,0.00012349100000000001,0.500103,0.500308,0.625397
9.437310000000001e-06,5.9856400000000005e-05,161964,1,0.00223286,5.8909499999999996e-05,0.00129627,0.00103674,0.22589800000000002,7.48403e-05,0.0157896,2.6942199999999998e-05,0.032131400000000004,3.57008e-05,0.500103,0.500308,0.625948
9.40785e-06,5.6783599999999996e-05,165996,1,0.00200956,5.77438e-05,0.00114046,0.000983521,0.22644899999999998,6.58442e-05,0.0157896,2.68019e-05,0.031357499999999996,6.13871e-05,0.500103,0.500308,0.626498
9.387949999999999e-06,6.21663e-05,170389,1,0.00175203,5.645770000000001e-05,0.00128807,0.00107675,0.22699999999999998,7.43668e-05,0.0157896,2.65763e-05,0.031988499999999996,0.00018495,0.500103,0.500308,0.627049
9.385139999999999e-06,6.62739e-05,170389,1,0.00220654,5.6088900000000004e-05,0.0012192,0.0011479,0.22755100000000003,7.03905e-05,0.0157896,2.65339e-05,0.0321305,0.000308884,0.500103,0.500308,0.627599
9.402169999999999e-06,6.45079e-05,173414,1,0.00258941,5.66647e-05,0.00116525,0.00111731,0.228102,6.72757e-05,0.0157896,2.6556500000000002e-05,0.0319814,0.00038622699999999995,0.500103,0.500308,0.62815
9.44342e-06,5.29675e-05,152799,1,0.00296361,5.9476400000000005e-05,0.00123393,0.000917425,0.22865300000000002,7.12409e-05,0.0157896,2.70377e-05,0.032124,0.00044217199999999995,0.500103,0.500308,0.6287
9.50852e-06,5.79216e-05,173280,1,0.00316831,6.23921e-05,0.00147763,0.00100323,0.229204,8.531120000000001e-05,0.0157896,2.7526199999999997e-05,0.029907999999999997,0.00044370900000000003,0.500103,0.500308,0.629251
9.58575e-06,6.10612e-05,173280,1,0.00322091,6.196109999999999e-05,0.00163234,0.00105761,0.22975500000000001,9.42432e-05,0.0157896,2.7431100000000002e-05,0.0288598,0.000422409,0.500103,0.500308,0.629803
9.64711e-06,6.0556599999999995e-05,174035,1,0.00291813,5.94274e-05,0.00151993,0.00104887,0.23030599999999998,8.77532e-05,0.0157896,2.6977e-05,0.028498900000000004,0.000350339,0.500103,0.500308,0.630354
9.681870000000001e-06,5.71769e-05,174035,1,0.00261908,5.7334e-05,0.00125152,0.000990333,0.230857,7.22563e-05,0.0157896,2.6676599999999998e-05,0.028692400000000003,0.000247729,0.500104,0.500308,0.630905
9.690980000000001e-06,5.0133800000000004e-05,210655,1,0.00247749,5.60759e-05,0.00115172,0.000868343,0.231408,6.649479999999999e-05,0.0157896,2.65383e-05,0.028608299999999996,9.88719e-05,0.500104,0.500308,0.631456
9.67779e-06,5.8633599999999994e-05,158036,1,0.00209833,5.55225e-05,0.00113173,0.00101556,0.23195900000000003,6.53407e-05,0.0157896,2.6450100000000003e-05,0.0288998,3.56851e-05,0.500104,0.500308,0.632008
9.648789999999999e-06,6.15386e-05,185634,1,0.00186757,5.5806099999999994e-05,0.00106851,0.00106588,0.23251,6.16907e-05,0.0157896,2.65702e-05,0.0291194,6.6896e-06,0.500104,0.500308,0.632559
9.60963e-06,5.5518100000000006e-05,152858,1,0.00237006,5.68684e-05,0.0011876,0.000961603,0.23306100000000002,6.85663e-05,0.0157896,2.69682e-05,0.0291032,2.6486399999999998e-05,0.500104,0.500309,0.6331100000000001
9.56906e-06,5.48427e-05,173803,1,0.00273885,5.81488e-05,0.00126144,0.000949903,0.233612,7.282899999999999e-05,0.0157896,2.73371e-05,0.0300705,4.32955e-05,0.500104,0.500309,0.6336609999999999
9.534880000000001e-06,5.5564e-05,173339,1,0.00283671,5.9475299999999996e-05,0.00146493,0.000962396,0.23416199999999998,8.45775e-05,0.0157896,2.7609699999999998e-05,0.0322988,2.6477199999999998e-05,0.500104,0.500309,0.634213
9.51334e-06,5.90657e-05,173339,1,0.00286439,6.02202e-05,0.00142544,0.00102305,0.234713,8.22978e-05,0.0157896,2.7723899999999997e-05,0.0323967,7.36452e-05,0.500104,0.500309,0.634764
9.50903e-06,6.42971e-05,174124,1,0.00287516,5.9814899999999995e-05,0.0013113,0.00111366,0.235264,7.5708e-05,0.0157896,2.76605e-05,0.0319279,0.00019870400000000001,0.500104,0.500309,0.635315
9.520779999999999e-06,6.94354e-05,160991,1,0.00309157,5.911850000000001e-05,0.00130334,0.00120266,0.235815,7.52482e-05,0.0157896,2.7596500000000003e-05,0.032068599999999996,0.000286163,0.500104,0.500309,0.6358659999999999
9.54664e-06,7.47176e-05,161836,1,0.00305329,5.87815e-05,0.0013529000000000002,0.00129415,0.236366,7.81097e-05,0.0157896,2.76471e-05,0.031428199999999996,0.000373086,0.500104,0.500309,0.636417
9.58677e-06,6.5107e-05,165087,1,0.00298514,5.89257e-05,0.00133281,0.00112769,0.23691700000000002,7.695e-05,0.0157896,2.7798800000000002e-05,0.031792,0.000424145,0.500104,0.500309,0.6369670000000001
9.634630000000001e-06,5.96162e-05,165087,1,0.00305579,5.963729999999999e-05,0.00125226,0.00103258,0.23746799999999998,7.229920000000001e-05,0.0157896,2.80202e-05,0.0320581,0.000402579,0.500104,0.500309,0.637518
9.67556e-06,5.72618e-05,170324,1,0.00324373,5.99568e-05,0.00126188,0.000991803,0.238019,7.28546e-05,0.0157896,2.7979099999999998e-05,0.0322393,0.0003347,0.500104,0.500309,0.638069
9.703179999999999e-06,5.66756e-05,219103,1,0.00318392,6.11734e-05,0.00141582,0.000981651,0.23856999999999998,8.17421e-05,0.0157896,2.80389e-05,0.031805099999999996,0.000221177,0.500104,0.500309,0.63862
9.71334e-06,5.75959e-05,174060,1,0.00303724,6.23273e-05,0.00148376,0.00099759,0.239121,8.56649e-05,0.0157896,2.81548e-05,0.031023500000000002,7.97235e-05,0.500104,0.500309,0.63917
9.704049999999999e-06,6.0199700000000006e-05,174060,1,0.00234991,6.25957e-05,0.0014592000000000001,0.00104269,0.23967199999999997,8.42467e-05,0.0157896,2.81158e-05,0.0311349,3.37997e-05,0.500104,0.500309,0.639721
9.67928e-06,6.4582e-05,173349,1,0.00274374,6.22378e-05,0.00126002,0.00111859,0.240223,7.2747e-05,0.0157896,2.80442e-05,0.0322037,0.000120993,0.500104,0.500309,0.6402720000000001
9.64594e-06,6.66498e-05,157396,1,0.00258423,6.185090000000001e-05,0.00121588,0.00115441,0.240774,7.01989e-05,0.0157896,2.79832e-05,0.0327583,0.00012099200000000001,0.500104,0.500309,0.6408229999999999
9.60971e-06,6.22702e-05,166060,1,0.00240647,6.114779999999999e-05,0.00126242,0.00107855,0.241325,7.28861e-05,0.0157896,2.78812e-05,0.0326942,0.000105141,0.500104,0.500309,0.641373
9.5748e-06,5.7049700000000004e-05,166060,1,0.00201824,5.9914099999999996e-05,0.00126713,0.00098813,0.24187600000000004,7.31575e-05,0.0157896,2.76903e-05,0.0323355,8.837319999999999e-06,0.500103,0.500309,0.6419239999999999
9.544880000000001e-06,6.12321e-05,170156,1,0.00191736,5.8459e-05,0.00121432,0.00106057,0.242427,7.01086e-05,0.0157896,2.74712e-05,0.0317435,7.134470000000001e-05,0.500103,0.500309,0.642474
9.528560000000001e-06,6.51424e-05,174485,1,0.00181603,5.7453199999999994e-05,0.00123207,0.0011283,0.24297800000000003,7.11338e-05,0.0157896,2.7262800000000003e-05,0.0320272,0.000221536,0.500103,0.500309,0.643025
9.53073e-06,6.61962e-05,177510,1,0.00232538,5.73666e-05,0.00114927,0.00114655,0.243529,6.63533e-05,0.0157896,2.7226399999999997e-05,0.0318815,0.000349001,0.500103,0.500309,0.643575
9.55347e-06,6.14302e-05,177510,1,0.00277669,5.84167e-05,0.00117532,0.001064,0.24408000000000002,6.78572e-05,0.0157896,2.731e-05,0.0320183,0.000423929,0.500103,0.500309,0.644126
9.59947e-06,5.4710600000000004e-05,156895,1,0.0031854,6.16541e-05,0.00127424,0.0009476160000000001,0.244631,7.3568e-05,0.0157896,2.7854899999999997e-05,0.0319008,0.00043983900000000003,0.500104,0.500309,0.644676
9.66907e-06,5.9663599999999996e-05,177376,1,0.00309296,6.33766e-05,0.00155614,0.0010334,0.245182,8.984370000000001e-05,0.0157896,2.8105300000000003e-05,0.0295632,0.00044742699999999997,0.500104,0.500309,0.645228
9.73934e-06,6.19389e-05,177376,1,0.00314941,6.18563e-05,0.00160761,0.00107281,0.24573299999999998,9.28153e-05,0.0157896,2.77932e-05,0.028714299999999998,0.000401818,0.500104,0.500309,0.645779
9.78985e-06,5.9717e-05,178131,1,0.0027697,5.933e-05,0.00144629,0.00103433,0.246284,8.35015e-05,0.0157896,2.73705e-05,0.0288717,0.000300386,0.500104,0.500309,0.6463300000000001
9.81417e-06,5.41669e-05,214751,1,0.00252186,5.7791800000000005e-05,0.00119455,0.0009381989999999999,0.246835,6.896739999999999e-05,0.0157896,2.7225e-05,0.028645099999999996,0.000178609,0.500104,0.500309,0.646881
9.813730000000001e-06,5.4685299999999996e-05,170324,1,0.002341,5.6728400000000004e-05,0.00114324,0.000947177,0.24738600000000002,6.600470000000001e-05,0.0157896,2.70774e-05,0.0285909,6.13715e-05,0.500104,0.500309,0.647432
9.793660000000001e-06,5.9638199999999994e-05,189730,1,0.0019323,5.63975e-05,0.00113253,0.00103297,0.247937,6.53868e-05,0.0157896,2.70233e-05,0.0289351,6.43341e-06,0.500104,0.500309,0.647984
9.76047e-06,5.9951099999999996e-05,189730,1,0.00186795,5.70058e-05,0.00106235,0.00103838,0.24848800000000001,6.13349e-05,0.0157896,2.7265e-05,0.028822000000000004,1.84453e-05,0.500104,0.500309,0.6485350000000001
9.71817e-06,5.58072e-05,156954,1,0.00266949,5.81885e-05,0.00119795,0.0009666089999999999,0.24903899999999998,6.91638e-05,0.0157896,2.7678400000000003e-05,0.0292276,4.01094e-05,0.500104,0.500309,0.6490859999999999
9.67762e-06,5.4458100000000006e-05,177899,1,0.0027548000000000004,5.9291899999999994e-05,0.00141706,0.0009432430000000001,0.24959,8.18138e-05,0.0157896,2.79355e-05,0.030438999999999997,7.23555e-05,0.500104,0.50031,0.649637
9.6467e-06,5.68206e-05,177435,1,0.00292355,6.06246e-05,0.0014824999999999999,0.000984163,0.250141,8.5592e-05,0.0157896,2.81858e-05,0.0325641,1.0583699999999998e-05,0.500104,0.50031,0.650189
9.629830000000001e-06,6.13078e-05,186348,1,0.00268192,6.07909e-05,0.00141119,0.00106188,0.250692,8.147510000000001e-05,0.0157896,2.8216799999999997e-05,0.0322222,0.000112337,0.500105,0.50031,0.65074
9.6299e-06,6.61582e-05,178220,1,0.00296788,6.02675e-05,0.00126939,0.0011459,0.251243,7.32881e-05,0.0157896,2.8149e-05,0.0321103,0.00021952,0.500105,0.50031,0.651291
9.64459e-06,7.17003e-05,165087,1,0.0030084,5.9735500000000004e-05,0.0013942,0.00124189,0.251794,8.04942e-05,0.0157896,2.81544e-05,0.0318473,0.000316993,0.500105,0.50031,0.651842
9.67435e-06,7.67563e-05,116701,1,0.00326431,5.9692600000000005e-05,0.00132946,0.00132946,0.252344,7.67563e-05,0.0157896,2.82933e-05,0.0310053,0.000395022,0.500104,0.50031,0.652392
9.717029999999999e-06,6.60525e-05,169183,1,0.00281763,6.0257600000000004e-05,0.00136003,0.00114406,0.252895,7.85216e-05,0.0157896,2.85343e-05,0.0317603,0.000426235,0.500104,0.50031,0.652943
9.76231e-06,5.95425e-05,174420,1,0.00308844,6.0983800000000004e-05,0.00157621,0.00103131,0.253446,9.10022e-05,0.0157896,2.8692e-05,0.032511200000000004,0.000367135,0.500104,0.50031,0.6534939999999999
9.79876e-06,5.7439700000000005e-05,174420,1,0.00310986,6.16774e-05,0.00152687,0.000994885,0.253997,8.815389999999999e-05,0.0157896,2.8725700000000002e-05,0.0322565,0.00029401,0.500104,0.50031,0.654045
9.81963e-06,5.62735e-05,223199,1,0.00308024,6.280640000000001e-05,0.00155057,0.000974687,0.254548,8.95224e-05,0.0157896,2.88409e-05,0.0316213,0.000169861,0.500104,0.50031,0.6545949999999999
9.821360000000001e-06,5.84185e-05,178156,1,0.00254414,6.34741e-05,0.00153321,0.00101184,0.25509899999999996,8.85198e-05,0.0157896,2.88991e-05,0.0308935,3.85427e-05,0.500104,0.500309,0.655146
9.805369999999999e-06,6.12355e-05,178156,1,0.00255217,6.35538e-05,0.00141357,0.00106063,0.25565,8.16127e-05,0.0157896,2.884e-05,0.031583099999999996,8.45892e-05,0.500104,0.500309,0.655697
9.776139999999999e-06,6.59909e-05,177812,1,0.00310289,6.32971e-05,0.00125009,0.001143,0.256201,7.21738e-05,0.0157896,2.87998e-05,0.0324591,0.00013728200000000002,0.500104,0.500309,0.6562479999999999
9.74154e-06,6.73197e-05,161492,1,0.00237292,6.279899999999999e-05,0.00120754,0.00116601,0.256752,6.971729999999999e-05,0.0157896,2.8694699999999998e-05,0.032853,0.000135459,0.500104,0.500309,0.656798
9.704780000000001e-06,6.18339e-05,170156,1,0.00236735,6.18142e-05,0.00133299,0.00107099,0.257303,7.696e-05,0.0157896,2.8563800000000003e-05,0.0324736,7.99032e-05,0.500104,0.500309,0.657349
9.67089e-06,6.0143900000000005e-05,170156,1,0.00201157,6.06946e-05,0.00123342,0.00104172,0.25785399999999997,7.12116e-05,0.0157896,2.83996e-05,0.032138400000000004,1.37481e-05,0.500104,0.500309,0.657899
9.64406e-06,5.99535e-05,174252,1,0.00176933,5.9221099999999994e-05,0.00126524,0.00103842,0.258405,7.30489e-05,0.0157896,2.81345e-05,0.031936200000000005,0.00011400700000000001,0.500104,0.500309,0.65845
9.632910000000001e-06,6.52896e-05,178581,1,0.00201368,5.84775e-05,0.00122649,0.00113085,0.258956,7.08114e-05,0.0157896,2.7966799999999998e-05,0.0322758,0.00025741,0.500104,0.500309,0.6590010000000001
9.63978e-06,6.55618e-05,181606,1,0.00233111,5.86243e-05,0.00115908,0.00113556,0.25950700000000004,6.69195e-05,0.0157896,2.79451e-05,0.0318233,0.00036402699999999995,0.500104,0.500309,0.659551
9.66927e-06,5.72372e-05,160991,1,0.00286364,6.0210299999999995e-05,0.00117242,0.000991378,0.260058,6.76898e-05,0.0157896,2.81363e-05,0.0318793,0.000430075,0.500104,0.500309,0.6601020000000001
9.72207e-06,5.82771e-05,162592,1,0.0028903,6.33311e-05,0.00135806,0.00100939,0.26060900000000004,7.84077e-05,0.0157896,2.8637399999999998e-05,0.030417700000000002,0.00042296,0.500104,0.50031,0.660652
9.79473e-06,6.0924799999999996e-05,181472,1,0.00313364,6.38311e-05,0.00160703,0.00105525,0.26116,9.27819e-05,0.0157896,2.8646599999999998e-05,0.029238,0.000433269,0.500104,0.500309,0.661204
9.857730000000001e-06,6.17862e-05,181472,1,0.00298453,6.16579e-05,0.00155986,0.00107017,0.261711,9.00587e-05,0.0157896,2.81897e-05,0.0287007,0.000364968,0.500104,0.500309,0.661755
9.89681e-06,5.8664e-05,182227,1,0.00261764,5.9234700000000004e-05,0.00133832,0.00101609,0.262262,7.72681e-05,0.0157896,2.7789400000000002e-05,0.0286735,0.000271302,0.500104,0.500309,0.6623060000000001
9.9107e-06,5.21208e-05,218847,1,0.00243336,5.8035299999999996e-05,0.00115236,0.0009027589999999999,0.262813,6.65317e-05,0.0157896,2.76919e-05,0.0288057,0.000122401,0.500104,0.50031,0.6628569999999999
9.901160000000002e-06,5.32982e-05,174420,1,0.00221382,5.7201000000000003e-05,0.00116183,0.000923153,0.263364,6.70785e-05,0.0157896,2.75644e-05,0.028784800000000003,2.93481e-05,0.500104,0.50031,0.663409
9.873980000000001e-06,5.9309700000000006e-05,166228,1,0.00187164,5.71436e-05,0.00110275,0.00102728,0.263915,6.36671e-05,0.0157896,2.76053e-05,0.028951400000000002,7.011700000000001e-07,0.500104,0.50031,0.66396
9.83588e-06,5.7582200000000006e-05,218914,1,0.00199536,5.81796e-05,0.00113648,0.000997354,0.264466,6.56148e-05,0.0157896,2.79638e-05,0.029104599999999998,2.63152e-05,0.500104,0.50031,0.664511
9.792289999999999e-06,5.51237e-05,218914,1,0.0026834,5.9495200000000006e-05,0.00121744,0.000954772,0.265017,7.02886e-05,0.0157896,2.8430700000000002e-05,0.029631,5.35958e-05,0.500105,0.50031,0.665062
9.752970000000001e-06,5.49395e-05,181531,1,0.00270048,6.07564e-05,0.00146279,0.00095158,0.26556799999999997,8.4454e-05,0.0157896,2.87175e-05,0.0309265,5.9819e-05,0.500105,0.50031,0.665613
9.72484e-06,5.81521e-05,190444,1,0.00280048,6.172770000000001e-05,0.0015260999999999999,0.00100722,0.266119,8.810969999999999e-05,0.0157896,2.8862e-05,0.032335,9.099760000000001e-06,0.500105,0.500311,0.666165
9.71294e-06,6.242739999999999e-05,190444,1,0.0027128,6.13646e-05,0.0014062999999999999,0.00108128,0.26666999999999996,8.11927e-05,0.0157896,2.8788200000000003e-05,0.032060200000000004,0.000138392,0.500105,0.500311,0.666716
9.71785e-06,6.75978e-05,169183,1,0.00302209,6.0735e-05,0.00122413,0.00117083,0.267221,7.06753e-05,0.0157896,2.8703699999999998e-05,0.0322796,0.0002541,0.500105,0.500311,0.667267
9.73587e-06,7.30355e-05,169183,1,0.00298903,6.0344700000000005e-05,0.00140295,0.00126501,0.26777199999999995,8.09996e-05,0.0157896,2.87219e-05,0.0317572,0.00033395699999999996,0.500105,0.500311,0.667818
9.76932e-06,7.23212e-05,173279,1,0.00327809,6.03672e-05,0.00131826,0.00125264,0.268323,7.61096e-05,0.0157896,2.88822e-05,0.031555400000000004,0.000416429,0.500105,0.500311,0.6683680000000001
9.81312e-06,5.92199e-05,173279,1,0.00284628,6.0971e-05,0.00132082,0.00102572,0.268874,7.62576e-05,0.0157896,2.9118099999999998e-05,0.0319671,0.00040839699999999996,0.500105,0.500311,0.6689189999999999
9.854529999999999e-06,5.76581e-05,178516,1,0.00327154,6.13235e-05,0.0013103,0.000998667,0.269425,7.56503e-05,0.0157896,2.91262e-05,0.0323664,0.00033646,0.500104,0.500311,0.66947
9.88533e-06,5.7288500000000006e-05,227295,1,0.0029578000000000004,6.24202e-05,0.00142303,0.0009922660000000001,0.26997600000000005,8.215860000000001e-05,0.0157896,2.92266e-05,0.0320845,0.00023328599999999998,0.500104,0.50031,0.670021
9.900369999999999e-06,5.6307399999999996e-05,227295,1,0.00307911,6.38255e-05,0.00145633,0.000975273,0.270527,8.408120000000001e-05,0.0157896,2.94399e-05,0.0314919,0.00011863100000000001,0.500104,0.50031,0.670571
9.894939999999998e-06,5.91461e-05,182252,1,0.00228201,6.4146e-05,0.00150557,0.00102444,0.271077,8.6924e-05,0.0157896,2.94021e-05,0.030937,6.5273300000000006e-06,0.500104,0.50031,0.671122
9.87169e-06,6.46986e-05,182291,1,0.00290463,6.400979999999999e-05,0.00133441,0.00112061,0.27162800000000004,7.704229999999999e-05,0.0157896,2.9363000000000003e-05,0.031902099999999996,0.00011322,0.500104,0.50031,0.671673
9.83754e-06,6.7865e-05,165156,1,0.00281874,6.379609999999999e-05,0.00127365,0.00117546,0.272179,7.35339e-05,0.0157896,2.93494e-05,0.032637099999999995,0.000133025,0.500104,0.50031,0.6722239999999999
9.79957e-06,6.769399999999999e-05,174252,1,0.00238474,6.31975e-05,0.00119987,0.0011725,0.27273000000000003,6.927430000000001e-05,0.0157896,2.9236799999999998e-05,0.0329297,0.00014176100000000001,0.500104,0.50031,0.672774
9.76204e-06,6.110729999999999e-05,174252,1,0.00219538,6.20277e-05,0.00131774,0.00105841,0.273281,7.607979999999999e-05,0.0157896,2.90473e-05,0.0322053,5.52466e-05,0.500104,0.50031,0.673325
9.72945e-06,5.90446e-05,174252,1,0.00196004,6.08063e-05,0.00115017,0.00102268,0.273832,6.640529999999999e-05,0.0157896,2.8863099999999998e-05,0.031374599999999996,4.49934e-05,0.500104,0.50031,0.673875
9.70627e-06,6.11812e-05,182677,1,0.00169292,5.94784e-05,0.00129347,0.00105969,0.274383,7.46785e-05,0.0157896,2.85707e-05,0.0320065,0.00016664099999999998,0.500104,0.50031,0.674426
9.700169999999999e-06,6.50241e-05,182677,1,0.00218327,5.89386e-05,0.00121942,0.00112625,0.274934,7.04033e-05,0.0157896,2.84417e-05,0.0320341,0.000294544,0.500104,0.50031,0.674977
9.71325e-06,6.30214e-05,185702,1,0.0025221999999999996,5.91774e-05,0.00116816,0.00109156,0.275485,6.74435e-05,0.0157896,2.83621e-05,0.031943,0.00037072099999999996,0.500104,0.50031,0.675527
9.7494e-06,5.22975e-05,165087,1,0.00288191,6.15591e-05,0.00122721,0.000905819,0.276036,7.085300000000001e-05,0.0157896,2.87113e-05,0.032144400000000004,0.00042196199999999996,0.500104,0.50031,0.676078
9.80916e-06,5.74459e-05,185568,1,0.00305698,6.398579999999999e-05,0.0014529999999999999,0.000994993,0.27658699999999997,8.388889999999999e-05,0.0157896,2.9041100000000002e-05,0.029979099999999998,0.000426438,0.500104,0.50031,0.676628
9.88012e-06,6.08127e-05,185568,1,0.00312836,6.33357e-05,0.00159797,0.00105331,0.277138,9.2259e-05,0.0157896,2.8824600000000002e-05,0.0288164,0.0004117,0.500104,0.50031,0.67718
9.935189999999999e-06,6.0323100000000005e-05,186323,1,0.00281816,6.0888500000000005e-05,0.00149205,0.00104483,0.27768899999999996,8.61433e-05,0.0157896,2.83221e-05,0.0285158,0.000333264,0.500104,0.50031,0.6777310000000001
9.96422e-06,5.6874300000000005e-05,186323,1,0.00254696,5.89617e-05,0.0012246,0.000985091,0.27824,7.07022e-05,0.0157896,2.80101e-05,0.028711,0.00022868900000000002,0.500104,0.50031,0.6782819999999999
9.96799e-06,5.0402200000000003e-05,178516,1,0.0023794000000000003,5.77895e-05,0.00109391,0.0008729930000000001,0.278791,6.31566e-05,0.0157896,2.78673e-05,0.0286253,8.18588e-05,0.500104,0.50031,0.678833
9.95001e-06,5.66106e-05,170324,1,0.00201859,5.7315e-05,0.00112356,0.000980524,0.27934200000000003,6.486859999999999e-05,0.0157896,2.77904e-05,0.0288091,1.53251e-05,0.500104,0.50031,0.679385
9.91691e-06,5.9493e-05,197922,1,0.00187378,5.76684e-05,0.00107021,0.00103045,0.279893,6.17887e-05,0.0157896,2.79539e-05,0.029196899999999998,1.59072e-05,0.500105,0.500311,0.679936
9.87431e-06,5.50793e-05,165146,1,0.0023698,5.874149999999999e-05,0.00118802,0.0009540010000000001,0.280444,6.85905e-05,0.0157896,2.8371399999999997e-05,0.0291751,4.3645e-05,0.500105,0.500311,0.680487
9.83084e-06,5.43807e-05,186091,1,0.00272476,6.00221e-05,0.00128388,0.000941902,0.280995,7.4125e-05,0.0157896,2.8747600000000002e-05,0.0300883,6.11356e-05,0.500105,0.500311,0.681038
9.7938e-06,5.66167e-05,185627,1,0.00285637,6.127859999999999e-05,0.00146829,0.000980631,0.281546,8.47717e-05,0.0157896,2.90043e-05,0.0323722,4.75105e-05,0.500105,0.500311,0.6815899999999999
9.76957e-06,6.00166e-05,185627,1,0.00289163,6.20142e-05,0.00142117,0.00103952,0.282097,8.20513e-05,0.0157896,2.9124e-05,0.0324068,6.1672e-05,0.500105,0.500311,0.682141
9.76241e-06,6.51775e-05,186644,1,0.00288291,6.16129e-05,0.00131165,0.00112891,0.282648,7.572819999999999e-05,0.0157896,2.9050700000000003e-05,0.031991900000000004,0.000189008,0.500105,0.500311,0.682692
9.77047e-06,7.04043e-05,173279,1,0.00307885,6.09479e-05,0.00130261,0.00121944,0.283199,7.52062e-05,0.0157896,2.8984899999999998e-05,0.0319689,0.000275263,0.500105,0.500311,0.683243
9.79289e-06,7.56228e-05,174124,1,0.00306163,6.06584e-05,0.00135629,0.00130983,0.28375,7.83053e-05,0.0157896,2.9051900000000002e-05,0.0314377,0.000362565,0.500105,0.500311,0.683794
9.82932e-06,6.57629e-05,177375,1,0.00296162,6.08088e-05,0.00134286,0.00113905,0.284301,7.753029999999999e-05,0.0157896,2.9224299999999997e-05,0.031853,0.000416245,0.500105,0.500311,0.684344
9.87302e-06,6.01452e-05,177375,1,0.0029825,6.14566e-05,0.0012583,0.00104175,0.284852,7.26481e-05,0.0157896,2.9453600000000002e-05,0.032125799999999996,0.000388701,0.500105,0.500311,0.684895
9.90956e-06,5.69455e-05,182612,1,0.00320965,6.177340000000001e-05,0.00129494,0.000986325,0.285403,7.47634e-05,0.0157896,2.9436500000000002e-05,0.032255200000000005,0.000316902,0.500105,0.500311,0.685446
9.93324e-06,5.62509e-05,231391,1,0.00313906,6.29896e-05,0.00138661,0.000974295,0.285954,8.005600000000001e-05,0.0157896,2.95507e-05,0.031879700000000004,0.00020124,0.500105,0.500311,0.6859970000000001
9.939830000000001e-06,5.71083e-05,186348,1,0.00299079,6.409180000000001e-05,0.00151183,0.000989144,0.286505,8.728559999999999e-05,0.0157896,2.97128e-05,0.0310433,5.9074e-05,0.500104,0.500311,0.686547
9.927260000000001e-06,5.9845699999999995e-05,186348,1,0.0023734999999999997,6.431520000000001e-05,0.00147404,0.00103656,0.287056,8.51039e-05,0.0157896,2.9710100000000002e-05,0.031159899999999997,5.8832399999999996e-05,0.500104,0.500311,0.687098
9.89978e-06,6.533319999999999e-05,186004,1,0.00274466,6.40281e-05,0.00126146,0.00113161,0.287607,7.283060000000001e-05,0.0157896,2.969e-05,0.032226599999999994,0.000143891,0.500104,0.500311,0.687649
9.8642e-06,6.73529e-05,169684,1,0.00255894,6.377e-05,0.0012585,0.00116659,0.28815799999999997,7.26596e-05,0.0157896,2.96704e-05,0.0327283,0.000144268,0.500104,0.500311,0.6882
9.826060000000001e-06,6.257140000000001e-05,178348,1,0.00237568,6.31211e-05,0.00127905,0.00108377,0.288709,7.38457e-05,0.0157896,2.95763e-05,0.0326577,0.000124304,0.500104,0.500311,0.68875
9.78922e-06,5.75314e-05,178348,1,0.00197801,6.19181e-05,0.00127827,0.000996473,0.28926,7.38007e-05,0.0157896,2.93645e-05,0.032298,7.8252e-06,0.500104,0.500311,0.689301
9.75732e-06,6.18742e-05,182444,1,0.00185703,6.03882e-05,0.00121687,0.00107169,0.28981,7.025609999999999e-05,0.0157896,2.90869e-05,0.031759699999999995,5.49938e-05,0.500104,0.500311,0.689851
9.73888e-06,6.33242e-05,186773,1,0.00177962,5.93134e-05,0.00122977,0.00109681,0.29036100000000004,7.100100000000001e-05,0.0157896,2.88317e-05,0.032042900000000006,0.000205935,0.500104,0.500311,0.6904020000000001
9.73867e-06,6.415920000000001e-05,189798,1,0.00224609,5.90653e-05,0.00114064,0.00111127,0.290912,6.5855e-05,0.0157896,2.8735100000000002e-05,0.031840499999999994,0.000335083,0.500104,0.500311,0.690952
9.75846e-06,5.92821e-05,189798,1,0.00269975,5.9883e-05,0.00115903,0.0010267999999999998,0.291463,6.691640000000001e-05,0.0157896,2.87537e-05,0.0320307,0.00041187699999999995,0.500104,0.500311,0.691503
9.80107e-06,5.37639e-05,169183,1,0.00312166,6.28255e-05,0.0012549000000000002,0.000931219,0.292014,7.24517e-05,0.0157896,2.9210900000000002e-05,0.0318588,0.000428151,0.500104,0.500311,0.692053
9.86648e-06,5.898229999999999e-05,189664,1,0.00300769,6.42672e-05,0.00152386,0.0010216000000000001,0.292565,8.79798e-05,0.0157896,2.9350100000000002e-05,0.029579200000000003,0.000430644,0.500104,0.500311,0.692605
9.93234e-06,6.1034799999999994e-05,190419,1,0.00304927,6.27329e-05,0.0015710999999999998,0.00105715,0.293116,9.07075e-05,0.0157896,2.89804e-05,0.0286776,0.000383319,0.500104,0.500311,0.693156
9.97835e-06,5.87033e-05,190419,1,0.00266287,6.03022e-05,0.00141138,0.00101677,0.293667,8.14858e-05,0.0157896,2.85341e-05,0.028840499999999998,0.000277251,0.500104,0.500311,0.693707
9.999060000000001e-06,5.3153500000000005e-05,227039,1,0.00245348,5.89444e-05,0.00113844,0.000920645,0.294218,6.57279e-05,0.0157896,2.8393800000000002e-05,0.028720299999999997,0.000158121,0.500104,0.500311,0.694258
9.99497e-06,5.5256599999999995e-05,182612,1,0.00226705,5.80117e-05,0.00113129,0.000957073,0.294769,6.53149e-05,0.0157896,2.82639e-05,0.0286627,4.42662e-05,0.500105,0.500311,0.694809
9.97167e-06,5.86359e-05,174420,1,0.00189755,5.77546e-05,0.00112146,0.0010156,0.29531999999999997,6.47474e-05,0.0157896,2.82292e-05,0.028950200000000002,8.68577e-06,0.500105,0.500311,0.695361
9.93563e-06,5.89593e-05,227106,1,0.00183538,5.83983e-05,0.0010911,0.0010211999999999999,0.295871,6.29945e-05,0.0157896,2.84952e-05,0.028895999999999998,3.68863e-05,0.500105,0.500311,0.695912
9.891060000000001e-06,5.45331e-05,227106,1,0.00266122,5.95583e-05,0.00121038,0.000944541,0.29642199999999996,6.98812e-05,0.0157896,2.89133e-05,0.0293005,5.7589399999999994e-05,0.500105,0.500312,0.696463
9.8484e-06,5.36404e-05,190187,1,0.0027194000000000003,6.05425e-05,0.00142733,0.00092908,0.296973,8.24066e-05,0.0157896,2.9146e-05,0.0305711,9.205690000000001e-05,0.500105,0.500312,0.697014
9.81584e-06,5.69592e-05,189723,1,0.00291346,6.1843e-05,0.0014789000000000002,0.000986563,0.29752399999999996,8.53845e-05,0.0157896,2.93946e-05,0.032627699999999996,2.373e-05,0.500105,0.500312,0.697566
9.79714e-06,6.12485e-05,198636,1,0.00268063,6.19763e-05,0.00141896,0.00106086,0.298075,8.19234e-05,0.0157896,2.9418000000000002e-05,0.0322869,9.92624e-05,0.500105,0.500312,0.698117
9.79499e-06,6.620310000000001e-05,190740,1,0.00296095,6.14204e-05,0.00124726,0.00114667,0.298626,7.20104e-05,0.0157896,2.93327e-05,0.0321216,0.00020674,0.500105,0.500312,0.6986680000000001
9.80726e-06,7.16997e-05,177375,1,0.00297953,6.09181e-05,0.00138992,0.00124188,0.29917699999999997,8.024699999999999e-05,0.0157896,2.93398e-05,0.0318547,0.000308224,0.500105,0.500312,0.6992189999999999
9.83464e-06,7.67146e-05,128989,1,0.00325862,6.0899399999999995e-05,0.00132874,0.00132874,0.299728,7.67146e-05,0.0157896,2.94787e-05,0.031011400000000005,0.00038843199999999997,0.500105,0.500312,0.699769
9.87458e-06,6.57925e-05,181471,1,0.00272333,6.13805e-05,0.00136169,0.00113956,0.300279,7.8617e-05,0.0157896,2.9711700000000002e-05,0.0316591,0.00041727800000000004,0.500105,0.500312,0.7003199999999999
9.91645e-06,5.91774e-05,186708,1,0.00304716,6.20716e-05,0.00134173,0.00102498,0.30083000000000004,7.74646e-05,0.0157896,2.98705e-05,0.03235759999999999,0.00035670699999999994,0.500105,0.500312,0.700871
9.94965e-06,5.6273599999999996e-05,231391,1,0.00310477,6.27578e-05,0.00143222,0.0009746889999999999,0.301381,8.2689e-05,0.0157896,2.9909899999999996e-05,0.032215600000000004,0.000279843,0.500105,0.500312,0.701422
9.9676e-06,5.50507e-05,235487,1,0.00305563,6.3864e-05,0.00153591,0.000953506,0.30193200000000003,8.8676e-05,0.0157896,3.00475e-05,0.0316352,0.00015515399999999999,0.500105,0.500312,0.701972
9.96658e-06,5.7275500000000004e-05,190444,1,0.0024896000000000002,6.44615e-05,0.00153724,0.000992042,0.302483,8.87524e-05,0.0157896,3.01091e-05,0.0309082,2.3432e-05,0.500105,0.500312,0.702523
9.948099999999999e-06,6.12414e-05,190444,1,0.00256651,6.443949999999999e-05,0.0014081,0.00106073,0.303034,8.12967e-05,0.0157896,3.0051399999999998e-05,0.0317124,0.00010308799999999999,0.500105,0.500312,0.703074
9.9169e-06,6.59121e-05,190100,1,0.00310204,6.41716e-05,0.001235,0.00114163,0.303585,7.13029e-05,0.0157896,3.00311e-05,0.032479400000000005,0.000157893,0.500105,0.500311,0.703625
9.881069999999999e-06,6.72086e-05,173780,1,0.00233267,6.37037e-05,0.00123669,0.00116409,0.304136,7.14002e-05,0.0157896,2.9936599999999997e-05,0.03281869999999999,0.000154774,0.500104,0.500312,0.704175
9.84342e-06,6.10992e-05,182444,1,0.00233433,6.272350000000001e-05,0.00133687,0.00105827,0.304687,7.718449999999999e-05,0.0157896,2.97881e-05,0.0324913,9.74796e-05,0.500104,0.500312,0.7047260000000001
9.80819e-06,6.115439999999999e-05,182444,1,0.00197942,6.16082e-05,0.00123319,0.00105923,0.305238,7.11981e-05,0.0157896,2.96066e-05,0.0319409,2.51291e-06,0.500104,0.500312,0.705276
9.779860000000002e-06,5.9302299999999996e-05,186540,1,0.00173175,6.01206e-05,0.00125634,0.00102715,0.305789,7.25346e-05,0.0157896,2.93149e-05,0.0320071,9.87875e-05,0.500104,0.500312,0.7058270000000001
9.76735e-06,6.30816e-05,190869,1,0.00199463,5.9330600000000004e-05,0.00121182,0.00109261,0.30634,6.99642e-05,0.0157896,2.91183e-05,0.0322332,0.000245069,0.500104,0.500312,0.706378
9.77235e-06,6.31819e-05,193894,1,0.00229129,5.9338599999999995e-05,0.00114072,0.00109434,0.30689099999999997,6.58595e-05,0.0157896,2.9049699999999997e-05,0.031836,0.000351229,0.500104,0.500312,0.706928
9.79955e-06,5.47838e-05,186004,1,0.00280034,6.07843e-05,0.00115611,0.000948884,0.307442,6.67481e-05,0.0157896,2.92019e-05,0.0318911,0.00041894,0.500104,0.500312,0.707479
9.84974e-06,5.5396400000000004e-05,174880,1,0.00281814,6.37076e-05,0.00133608,0.000959495,0.30799299999999996,7.713880000000001e-05,0.0157896,2.964e-05,0.0304302,0.000410284,0.500104,0.500312,0.708029
9.91922e-06,5.95001e-05,193760,1,0.0030461,6.40957e-05,0.00156934,0.00103057,0.30854299999999996,9.06059e-05,0.0157896,2.9599699999999997e-05,0.029089799999999996,0.000414918,0.500104,0.500312,0.708581
9.97876e-06,6.03474e-05,193760,1,0.00289551,6.1994e-05,0.00151933,0.00104525,0.309094,8.77183e-05,0.0157896,2.91343e-05,0.028658499999999996,0.00035305,0.500104,0.500312,0.709132
1.00142e-05,5.70646e-05,194515,1,0.00255299,5.9759399999999996e-05,0.00130136,0.000988388,0.309645,7.51338e-05,0.0157896,2.87521e-05,0.028691700000000004,0.000252966,0.500105,0.500312,0.709683
1.0025e-05,5.06813e-05,231135,1,0.00237029,5.8698599999999994e-05,0.00109882,0.000877827,0.310196,6.34403e-05,0.0157896,2.86636e-05,0.028711900000000002,0.000103743,0.500105,0.500312,0.710234
1.00127e-05,5.2738299999999996e-05,186708,1,0.00216598,5.79563e-05,0.00114612,0.000913455,0.310747,6.61714e-05,0.0157896,2.8544e-05,0.028914,1.31768e-05,0.500105,0.500312,0.710785
9.98355e-06,5.8760699999999995e-05,178516,1,0.00184442,5.79383e-05,0.00110153,0.00101777,0.311298,6.35967e-05,0.0157896,2.85914e-05,0.0289685,1.7842899999999998e-05,0.500105,0.500312,0.711337
9.94399e-06,5.7034200000000004e-05,231202,1,0.00198498,5.89662e-05,0.00118549,0.000987861,0.311849,6.844449999999999e-05,0.0157896,2.8946e-05,0.0291767,4.42171e-05,0.500105,0.500312,0.711888
9.89941e-06,5.31129e-05,231202,1,0.00265852,6.01904e-05,0.0012613,0.0009199439999999999,0.3124,7.282130000000001e-05,0.0157896,2.9390100000000002e-05,0.029815499999999998,7.33733e-05,0.500105,0.500312,0.712439
9.85931e-06,5.45766e-05,193819,1,0.00264846,6.13515e-05,0.00145529,0.000945295,0.31295100000000003,8.402120000000001e-05,0.0157896,2.9648200000000002e-05,0.031098700000000003,6.78234e-05,0.500105,0.500313,0.71299
9.83026e-06,5.77772e-05,202732,1,0.00280286,6.22609e-05,0.00153705,0.00100073,0.313502,8.874149999999999e-05,0.0157896,2.97687e-05,0.0323455,3.7118599999999997e-06,0.500105,0.500313,0.713542
9.81731e-06,6.19282e-05,202732,1,0.00271489,6.18741e-05,0.00141427,0.00107263,0.314053,8.1653e-05,0.0157896,2.96837e-05,0.0320674,0.00013021200000000002,0.500105,0.500313,0.714093
9.820800000000001e-06,6.72161e-05,181471,1,0.00302254,6.11992e-05,0.00121406,0.00116422,0.314604,7.00935e-05,0.0157896,2.95735e-05,0.0322867,0.000245495,0.500105,0.500313,0.714644
9.837130000000001e-06,7.25974e-05,182252,1,0.00297308,6.079060000000001e-05,0.00139276,0.00125742,0.315155,8.041109999999999e-05,0.0157896,2.9574699999999997e-05,0.0317064,0.000328322,0.500105,0.500313,0.715194
9.868789999999999e-06,7.15607e-05,185567,1,0.00325215,6.08009e-05,0.00131581,0.00123947,0.315706,7.596850000000001e-05,0.0157896,2.97171e-05,0.031778,0.00040934099999999997,0.500105,0.500313,0.715745
9.910639999999999e-06,5.8354e-05,185567,1,0.00279915,6.132260000000001e-05,0.00131504,0.00101072,0.316257,7.5924e-05,0.0157896,2.9926199999999998e-05,0.0320306,0.000398038,0.500105,0.500313,0.716296
9.949939999999999e-06,5.61763e-05,190804,1,0.00326508,6.15937e-05,0.00132985,0.0009730019999999999,0.316808,7.67791e-05,0.0157896,2.99167e-05,0.0323207,0.000325562,0.500105,0.500313,0.716847
9.97857e-06,5.57246e-05,239583,1,0.00294041,6.2628e-05,0.00141749,0.0009651789999999999,0.317359,8.18388e-05,0.0157896,3.0001399999999997e-05,0.032042,0.000220654,0.500105,0.500313,0.7173970000000001
9.99135e-06,5.49138e-05,239583,1,0.00304477,6.392689999999999e-05,0.0014532,0.000951135,0.31790999999999997,8.390049999999999e-05,0.0157896,3.01842e-05,0.0313997,9.972290000000001e-05,0.500105,0.500312,0.7179479999999999
9.98408e-06,5.80416e-05,194540,1,0.00224867,6.41493e-05,0.00150157,0.00100531,0.318461,8.669319999999999e-05,0.0157896,3.01173e-05,0.030950599999999998,2.00429e-05,0.500105,0.500312,0.718499
9.9591e-06,6.42651e-05,194579,1,0.00291771,6.39235e-05,0.00131726,0.0011131,0.31901199999999996,7.605180000000001e-05,0.0157896,3.0061e-05,0.0319216,0.000132645,0.500105,0.500312,0.71905
9.924060000000001e-06,6.74011e-05,177444,1,0.00280924,6.36922e-05,0.00129271,0.00116742,0.319563,7.46345e-05,0.0157896,3.0038899999999998e-05,0.0327115,0.00015303799999999998,0.500105,0.500312,0.719601
9.885819999999999e-06,6.725890000000001e-05,177876,1,0.0023526999999999997,6.31278e-05,0.00120013,0.00116496,0.320114,6.92895e-05,0.0157896,2.99316e-05,0.0330547,0.000157243,0.500105,0.500312,0.720151
9.84825e-06,6.0022399999999996e-05,186540,1,0.00215274,6.19845e-05,0.00130617,0.00103962,0.32066500000000003,7.5412e-05,0.0157896,2.9746999999999998e-05,0.0322734,6.901229999999999e-05,0.500104,0.500312,0.7207020000000001
9.81541e-06,5.51056e-05,186540,1,0.00190799,6.0756899999999994e-05,0.00113648,0.000954458,0.321216,6.56145e-05,0.0157896,2.9554000000000002e-05,0.0313887,3.07868e-05,0.500104,0.500312,0.721252
9.79164e-06,5.88588e-05,194965,1,0.00169774,5.94163e-05,0.00128666,0.00101946,0.321767,7.42851e-05,0.0157896,2.92531e-05,0.0320185,0.000154628,0.500104,0.500312,0.721803
9.78477e-06,6.25814e-05,194965,1,0.00216532,5.88602e-05,0.00120761,0.00108394,0.322318,6.972119999999999e-05,0.0157896,2.9121500000000002e-05,0.032099,0.00028452400000000003,0.500104,0.500312,0.722353
9.796749999999999e-06,6.04146e-05,197990,1,0.00247355,5.9034e-05,0.00115184,0.00104641,0.322869,6.65017e-05,0.0157896,2.9030700000000003e-05,0.0319522,0.000362548,0.500104,0.500312,0.722904
9.83122e-06,4.936270000000001e-05,177375,1,0.00285937,6.13744e-05,0.00120397,0.000854987,0.32342,6.95113e-05,0.0157896,2.93721e-05,0.0321034,0.000410553,0.500105,0.500312,0.723454
9.88918e-06,5.43629e-05,197856,1,0.00297919,6.36849e-05,0.00141267,0.0009415939999999999,0.323971,8.156029999999999e-05,0.0157896,2.9687399999999996e-05,0.0299303,0.00041946,0.500105,0.500312,0.724005
9.957460000000001e-06,5.76221e-05,198611,1,0.00305152,6.30334e-05,0.00154875,0.000998044,0.324522,8.94168e-05,0.0157896,2.94673e-05,0.028774,0.00039832800000000004,0.500105,0.500312,0.7245560000000001
1.00096e-05,5.7139300000000004e-05,198611,1,0.00273459,6.07143e-05,0.00144645,0.000989682,0.325073,8.35107e-05,0.0157896,2.8970999999999998e-05,0.0284793,0.000315157,0.500105,0.500312,0.725108
1.00362e-05,5.35207e-05,198611,1,0.00248304,5.8964399999999994e-05,0.00117957,0.0009270060000000001,0.32562399999999997,6.81023e-05,0.0157896,2.86807e-05,0.028783600000000003,0.000212053,0.500105,0.500312,0.725659
1.00379e-05,5.20904e-05,190804,1,0.00234059,5.7933299999999996e-05,0.0010750999999999998,0.000902232,0.326175,6.20707e-05,0.0157896,2.8554e-05,0.0285313,6.55525e-05,0.500105,0.500312,0.72621
1.00181e-05,5.6439e-05,182612,1,0.00193918,5.75484e-05,0.00111622,0.000977553,0.326726,6.444520000000001e-05,0.0157896,2.84892e-05,0.0288258,1.38037e-06,0.500105,0.500313,0.726761
9.98397e-06,5.94425e-05,210210,1,0.00186907,5.79513e-05,0.0010559,0.00102957,0.327276,6.09624e-05,0.0157896,2.86679e-05,0.0292171,3.7195e-05,0.500105,0.500313,0.727313
9.94098e-06,5.2504e-05,235298,1,0.00235319,5.9009700000000005e-05,0.00121438,0.000909396,0.327827,7.0112e-05,0.0157896,2.90748e-05,0.029193900000000002,6.28878e-05,0.500105,0.500313,0.7278640000000001
9.89764e-06,5.23558e-05,198379,1,0.0026947,6.02102e-05,0.00128947,0.00090683,0.328378,7.444770000000001e-05,0.0157896,2.94206e-05,0.0301002,7.28646e-05,0.500105,0.500313,0.7284149999999999
9.86051e-06,5.5482399999999996e-05,197915,1,0.00284206,6.13464e-05,0.00145512,0.0009609839999999999,0.32892899999999997,8.40115e-05,0.0157896,2.96402e-05,0.0325433,5.94111e-05,0.500105,0.500313,0.728966
9.83589e-06,5.88678e-05,206764,1,0.0029223,6.20183e-05,0.00140569,0.00101962,0.32948,8.11574e-05,0.0157896,2.97458e-05,0.0324129,5.38091e-05,0.500105,0.500313,0.729518
9.82811e-06,6.40864e-05,198932,1,0.00289092,6.15823e-05,0.00129666,0.00111001,0.330031,7.48624e-05,0.0157896,2.96574e-05,0.0319968,0.000183178,0.500106,0.500314,0.730069
9.83525e-06,6.94659e-05,185567,1,0.00306881,6.08813e-05,0.00128758,0.00120319,0.33058200000000004,7.43386e-05,0.0157896,2.9576e-05,0.031971,0.000271753,0.500106,0.500314,0.7306189999999999
9.85658e-06,7.46414e-05,186412,1,0.00307474,6.05678e-05,0.00133988,0.00129283,0.331133,7.7358e-05,0.0157896,2.96203e-05,0.0314411,0.00035830800000000005,0.500105,0.500314,0.73117
9.89173e-06,6.45407e-05,189663,1,0.00293687,6.06658e-05,0.0013349,0.00111788,0.33168400000000003,7.70703e-05,0.0157896,2.9761300000000003e-05,0.0319128,0.00040925699999999995,0.500105,0.500314,0.731721
9.93405e-06,5.87903e-05,189663,1,0.00291137,6.12028e-05,0.00124676,0.00101828,0.332235,7.19816e-05,0.0157896,2.99408e-05,0.032187099999999996,0.000381001,0.500105,0.500313,0.732272
9.968960000000001e-06,5.4807e-05,194900,1,0.00318,6.1448e-05,0.00130557,0.000949286,0.332786,7.53771e-05,0.0157896,2.9899499999999997e-05,0.0323211,0.000303245,0.500105,0.500313,0.732822
9.99109e-06,5.39888e-05,243679,1,0.00309495,6.263779999999999e-05,0.00138936,0.000935115,0.333337,8.021479999999999e-05,0.0157896,2.9996100000000002e-05,0.0318907,0.000189447,0.500105,0.500313,0.7333729999999999
9.996160000000002e-06,5.51855e-05,198636,1,0.00294741,6.35949e-05,0.0015142999999999999,0.0009558419999999999,0.333888,8.742819999999999e-05,0.0157896,3.01025e-05,0.0310534,4.86126e-05,0.500105,0.500313,0.733924
9.98197e-06,5.88092e-05,198636,1,0.00239295,6.36962e-05,0.00146757,0.00101861,0.334439,8.473e-05,0.0157896,3.00478e-05,0.0311764,7.48596e-05,0.500105,0.500313,0.734475
9.95362e-06,6.43074e-05,198292,1,0.00273726,6.33165e-05,0.00124586,0.00111384,0.33499,7.19295e-05,0.0157896,2.9992699999999998e-05,0.0321877,0.00015963299999999998,0.500105,0.500313,0.7350260000000001
9.9177e-06,6.64128e-05,181972,1,0.00252055,6.30374e-05,0.0012665999999999999,0.0011503,0.335541,7.31269e-05,0.0157896,2.9950100000000003e-05,0.0328591,0.000166187,0.500105,0.500313,0.735576
9.880139999999998e-06,6.22233e-05,190636,1,0.00234507,6.24175e-05,0.00127568,0.00107774,0.336092,7.36515e-05,0.0157896,2.9857e-05,0.0326187,0.00014062799999999998,0.500105,0.500313,0.7361270000000001
9.84363e-06,5.6826099999999995e-05,190636,1,0.00194026,6.12653e-05,0.00126961,0.000984258,0.33664299999999997,7.33007e-05,0.0157896,2.96631e-05,0.032260000000000004,2.51275e-05,0.500105,0.500313,0.736677
9.812010000000001e-06,5.6772700000000006e-05,194732,1,0.00179993,5.9716199999999996e-05,0.00120383,0.000983333,0.337194,6.95033e-05,0.0157896,2.93889e-05,0.0317724,4.2126800000000005e-05,0.500105,0.500313,0.737228
9.793689999999998e-06,6.0062399999999996e-05,199061,1,0.00175197,5.86183e-05,0.00121425,0.00104031,0.33774499999999996,7.01046e-05,0.0157896,2.9139699999999998e-05,0.0321629,0.00019517900000000002,0.500105,0.500313,0.737779
9.79307e-06,6.13297e-05,202086,1,0.00221087,5.8366400000000004e-05,0.00112117,0.00106226,0.338296,6.47305e-05,0.0157896,2.9048800000000002e-05,0.0317962,0.000323602,0.500105,0.500313,0.738329
9.81197e-06,5.64488e-05,202086,1,0.00264308,5.91915e-05,0.00113267,0.000977723,0.33884699999999995,6.53946e-05,0.0157896,2.90852e-05,0.0320433,0.00039947199999999995,0.500105,0.500313,0.73888
9.853439999999999e-06,4.7716199999999996e-05,181471,1,0.00307767,6.213409999999999e-05,0.00122731,0.0008264689999999999,0.339398,7.08589e-05,0.0157896,2.9555700000000002e-05,0.0318174,0.000415651,0.500105,0.500313,0.73943
9.917460000000002e-06,4.89804e-05,201952,1,0.00297977,6.3576e-05,0.00148162,0.000848366,0.339949,8.55415e-05,0.0157896,2.9717800000000002e-05,0.029590300000000003,0.00041923199999999996,0.500105,0.500313,0.739981
9.9811e-06,5.14887e-05,202707,1,0.00293897,6.21253e-05,0.00152623,0.0008918110000000001,0.3405,8.81167e-05,0.0157896,2.93733e-05,0.0286901,0.000370421,0.500105,0.500313,0.740532
1.00249e-05,5.1014700000000005e-05,202707,1,0.002583,5.98409e-05,0.00136448,0.000883601,0.34105100000000005,7.87781e-05,0.0157896,2.8959699999999997e-05,0.028857799999999996,0.00025954099999999996,0.500105,0.500313,0.741084
1.00439e-05,4.8837799999999995e-05,239327,1,0.00238414,5.86468e-05,0.00111457,0.000845895,0.341602,6.43495e-05,0.0157896,2.88498e-05,0.028852499999999996,0.00013809,0.500105,0.500313,0.741635
1.00385e-05,4.95977e-05,194900,1,0.00219481,5.78536e-05,0.00110891,0.000859058,0.34215300000000004,6.402300000000001e-05,0.0157896,2.8749699999999997e-05,0.0286768,3.03355e-05,0.500105,0.500313,0.742186
1.00144e-05,5.88021e-05,186708,1,0.0018863,5.76912e-05,0.00112458,0.00101848,0.342704,6.492729999999999e-05,0.0157896,2.8734299999999997e-05,0.028965699999999997,2.40721e-05,0.500105,0.500313,0.742737
9.97812e-06,5.91541e-05,239394,1,0.0017969000000000001,5.835479999999999e-05,0.00115498,0.00102458,0.34325500000000003,6.66829e-05,0.0157896,2.8996100000000002e-05,0.0289644,4.962810000000001e-05,0.500105,0.500314,0.743289
9.933530000000001e-06,5.16387e-05,239394,1,0.00264436,5.9449899999999995e-05,0.00126677,0.0008944080000000001,0.343806,7.31371e-05,0.0157896,2.93923e-05,0.029372500000000003,7.58051e-05,0.500106,0.500314,0.74384
9.89146e-06,5.2120500000000004e-05,202475,1,0.00268492,6.03704e-05,0.00141864,0.000902754,0.344357,8.19054e-05,0.0157896,2.9615100000000004e-05,0.0304781,0.00010837299999999999,0.500106,0.500314,0.744391
9.85948e-06,5.54472e-05,202011,1,0.00289483,6.153840000000001e-05,0.00146618,0.000960375,0.344908,8.465e-05,0.0157896,2.9814699999999998e-05,0.0326933,3.78165e-05,0.500106,0.500314,0.744942
9.84111e-06,5.947979999999999e-05,210924,1,0.00266022,6.16187e-05,0.00142321,0.00103022,0.345459,8.21693e-05,0.0157896,2.98207e-05,0.0322978,8.6859e-05,0.500106,0.500314,0.7454930000000001
9.83887e-06,6.47195e-05,203028,1,0.00296653,6.10148e-05,0.00121805,0.00112098,0.346009,7.03242e-05,0.0157896,2.97183e-05,0.032235,0.000203229,0.500106,0.500314,0.7460439999999999
9.850880000000001e-06,7.021479999999999e-05,189663,1,0.00297372,6.0498400000000003e-05,0.00137445,0.00121616,0.34656,7.93538e-05,0.0157896,2.9705e-05,0.0318574,0.000304323,0.500106,0.500314,0.746595
9.877760000000001e-06,7.51872e-05,141277,1,0.00325955,6.04347e-05,0.00130228,0.00130228,0.347111,7.51872e-05,0.0157896,2.98242e-05,0.031013599999999995,0.000384671,0.500106,0.500314,0.747146
9.91696e-06,6.40539e-05,193759,1,0.00269746,6.08341e-05,0.0013499,0.00110945,0.34766199999999997,7.79365e-05,0.0157896,3.00156e-05,0.0316648,0.000409626,0.500106,0.500314,0.7476970000000001
9.958099999999999e-06,5.73334e-05,198996,1,0.00299854,6.14285e-05,0.00134357,0.000993044,0.348213,7.757079999999999e-05,0.0157896,3.0125e-05,0.0323631,0.000350015,0.500105,0.500314,0.748247
9.99023e-06,5.39825e-05,243679,1,0.00309678,6.205470000000001e-05,0.0014436,0.000935005,0.34876399999999996,8.334620000000001e-05,0.0157896,3.01227e-05,0.0322275,0.00026656200000000003,0.500105,0.500314,0.748798
1.00073e-05,5.26742e-05,247775,1,0.0030265,6.30688e-05,0.00154752,0.0009123439999999999,0.349315,8.934629999999999e-05,0.0157896,3.02059e-05,0.0316513,0.000138308,0.500105,0.500314,0.7493489999999999
1.0005399999999999e-05,5.50522e-05,202732,1,0.00243088,6.35764e-05,0.00152884,0.000953533,0.349866,8.82678e-05,0.0157896,3.0205100000000003e-05,0.0308664,1.0501500000000001e-05,0.500105,0.500314,0.7499
9.986139999999999e-06,5.82159e-05,202732,1,0.00257147,6.3455e-05,0.00138906,0.00100833,0.35041700000000003,8.01972e-05,0.0157896,3.01016e-05,0.0316711,0.000117397,0.500105,0.500314,0.750451
9.954589999999999e-06,6.17729e-05,185636,1,0.00310531,6.310159999999999e-05,0.00124622,0.00106994,0.350968,7.19507e-05,0.0157896,3.00381e-05,0.032491200000000005,0.000170399,0.500105,0.500314,0.7510020000000001
9.918860000000001e-06,6.29867e-05,186068,1,0.002304,6.26354e-05,0.00124407,0.00109096,0.351519,7.18265e-05,0.0157896,2.9934899999999997e-05,0.032838900000000004,0.00017517299999999998,0.500105,0.500314,0.751552
9.88188e-06,5.6604600000000004e-05,194732,1,0.0023048,6.16591e-05,0.00132565,0.000980421,0.35207,7.653630000000001e-05,0.0157896,2.97855e-05,0.0325055,0.000111361,0.500105,0.500314,0.752103
9.84733e-06,4.9113199999999996e-05,194732,1,0.00195107,6.05603e-05,0.00121764,0.0008506669999999999,0.352621,7.03006e-05,0.0157896,2.96239e-05,0.0319022,1.88323e-05,0.500105,0.500314,0.752653
9.81966e-06,4.5291000000000004e-05,198828,1,0.001693,5.90648e-05,0.00123623,0.000784463,0.353172,7.13739e-05,0.0157896,2.9341999999999998e-05,0.032015499999999995,9.012709999999999e-05,0.500105,0.500314,0.753204
9.80728e-06,4.2817299999999994e-05,203157,1,0.00198305,5.83149e-05,0.00118354,0.000741618,0.353723,6.83317e-05,0.0157896,2.91761e-05,0.0321873,0.000236195,0.500105,0.500314,0.753754
9.81221e-06,4.22704e-05,206182,1,0.00225477,5.83203e-05,0.00111739,0.000732145,0.354274,6.45124e-05,0.0157896,2.9116e-05,0.0319015,0.00034145599999999996,0.500105,0.500314,0.754305
9.8388e-06,4.52341e-05,198292,1,0.00274428,5.98166e-05,0.00115125,0.000783478,0.354825,6.64675e-05,0.0157896,2.9299999999999997e-05,0.0319594,0.000407256,0.500105,0.500314,0.754855
9.88854e-06,4.72121e-05,187168,1,0.00297947,6.27848e-05,0.00130291,0.000817738,0.355376,7.52235e-05,0.0157896,2.97667e-05,0.0304387,0.000401149,0.500105,0.500314,0.755406
9.95712e-06,4.85083e-05,206048,1,0.00296643,6.324270000000001e-05,0.0015279000000000002,0.0008401880000000001,0.355927,8.821319999999999e-05,0.0157896,2.97627e-05,0.029099400000000004,0.00040511800000000005,0.500105,0.500314,0.755957
1.0015e-05,4.87666e-05,206048,1,0.0028034,6.1305e-05,0.00147514,0.0008446619999999999,0.356478,8.516709999999999e-05,0.0157896,2.93536e-05,0.0286747,0.000336741,0.500105,0.500314,0.756508
1.00489e-05,4.7566400000000006e-05,206803,1,0.0024916,5.92042e-05,0.00125708,0.000823875,0.357029,7.25774e-05,0.0157896,2.90044e-05,0.028708099999999997,0.00023667099999999998,0.500105,0.500314,0.7570600000000001
1.00586e-05,4.58643e-05,243423,1,0.00229598,5.8296400000000007e-05,0.00107097,0.000794393,0.35758,6.183270000000001e-05,0.0157896,2.89406e-05,0.0287278,8.76242e-05,0.500105,0.500314,0.7576109999999999
1.00454e-05,4.81134e-05,218964,1,0.00211389,5.76331e-05,0.00112176,0.0008333489999999999,0.358131,6.47646e-05,0.0157896,2.88377e-05,0.0289255,2.01655e-06,0.500105,0.500314,0.758162
1.00158e-05,4.96463e-05,190804,1,0.00185083,5.76788e-05,0.00110744,0.0008598989999999999,0.358682,6.39379e-05,0.0157896,2.88947e-05,0.0289279,3.20136e-05,0.500105,0.500314,0.758713
9.976189999999999e-06,5.14016e-05,243490,1,0.00197102,5.8694700000000006e-05,0.00123581,0.000890301,0.35923299999999997,7.134949999999999e-05,0.0157896,2.92375e-05,0.029138099999999997,6.05093e-05,0.500106,0.500314,0.759265
9.93247e-06,5.00151e-05,243490,1,0.00263672,5.98521e-05,0.00130546,0.000866288,0.359784,7.53705e-05,0.0157896,2.96593e-05,0.029829200000000004,8.696229999999999e-05,0.500106,0.500315,0.7598159999999999
9.89336e-06,5.29789e-05,206107,1,0.00259432,6.0928000000000003e-05,0.00143679,0.000917622,0.360335,8.295299999999999e-05,0.0157896,2.9888699999999997e-05,0.0312782,8.37558e-05,0.500106,0.500315,0.760367
9.86507e-06,5.6210200000000006e-05,215020,1,0.00279599,6.177859999999999e-05,0.00154858,0.00097359,0.36088600000000004,8.9407e-05,0.0157896,2.9998499999999997e-05,0.032456900000000004,9.90182e-06,0.500106,0.500315,0.760918
9.85266e-06,6.06755e-05,215020,1,0.00272744,6.13165e-05,0.00142347,0.00105093,0.361437,8.21841e-05,0.0157896,2.98857e-05,0.032074,0.000122697,0.500106,0.500315,0.761469
9.856280000000001e-06,6.59299e-05,193759,1,0.00302417,6.05964e-05,0.00119576,0.00114194,0.36198800000000003,6.90372e-05,0.0157896,2.97675e-05,0.032348,0.000237307,0.500106,0.500315,0.76202
9.87282e-06,7.12609e-05,194540,1,0.00295741,6.01878e-05,0.00137996,0.00123428,0.362539,7.96719e-05,0.0157896,2.97656e-05,0.0317124,0.00032131,0.500106,0.500315,0.762571
9.90413e-06,6.96654e-05,197855,1,0.00323178,6.01547e-05,0.00130411,0.00120664,0.36309,7.52928e-05,0.0157896,2.98782e-05,0.0317846,0.00040041199999999995,0.500106,0.500315,0.7631220000000001
9.94553e-06,5.66721e-05,197855,1,0.00276039,6.06031e-05,0.00129997,0.000981591,0.363641,7.505350000000001e-05,0.0157896,3.0051500000000002e-05,0.0319802,0.00039107,0.500106,0.500315,0.763672
9.98393e-06,5.2512799999999996e-05,203092,1,0.00325145,6.07888e-05,0.00132503,0.000909549,0.364192,7.65007e-05,0.0157896,3.0000399999999998e-05,0.0323822,0.000316595,0.500106,0.500315,0.764223
1.0011499999999999e-05,4.8942299999999994e-05,251871,1,0.00291059,6.17754e-05,0.00142763,0.000847705,0.364742,8.24245e-05,0.0157896,3.00288e-05,0.0320016,0.000206469,0.500105,0.500315,0.764774
1.00236e-05,4.91134e-05,251871,1,0.00300178,6.29612e-05,0.00146531,0.00085067,0.365293,8.459940000000001e-05,0.0157896,3.0133800000000003e-05,0.0314124,8.6529e-05,0.500105,0.500315,0.765325
1.00158e-05,5.3344300000000004e-05,206828,1,0.0022199000000000003,6.30566e-05,0.00149043,0.000923951,0.365844,8.60501e-05,0.0157896,2.99953e-05,0.030964699999999998,3.4005100000000004e-05,0.500105,0.500315,0.765876
9.99038e-06,5.7110299999999994e-05,206828,1,0.00293707,6.272020000000001e-05,0.00129338,0.000989179,0.36639499999999997,7.46733e-05,0.0157896,2.98828e-05,0.0319959,0.000152557,0.500105,0.500314,0.7664270000000001
9.9559e-06,5.8166400000000006e-05,190164,1,0.0028039000000000002,6.24578e-05,0.00130821,0.00100747,0.366946,7.552930000000001e-05,0.0157896,2.9831599999999997e-05,0.0327856,0.00017220400000000002,0.500105,0.500314,0.766977
9.91864e-06,5.6539399999999996e-05,190164,1,0.00232098,6.18732e-05,0.00121423,0.000979291,0.36749699999999996,7.01039e-05,0.0157896,2.9711500000000002e-05,0.033072000000000004,0.000175037,0.500105,0.500315,0.767528
9.88211e-06,4.9686400000000006e-05,198828,1,0.00210858,6.07024e-05,0.00128797,0.0008605939999999999,0.368048,7.4361e-05,0.0157896,2.95198e-05,0.0322857,8.09422e-05,0.500105,0.500315,0.7680779999999999
9.84992e-06,4.22265e-05,202924,1,0.001861,5.94104e-05,0.00111869,0.000731385,0.36859899999999995,6.45876e-05,0.0157896,2.93236e-05,0.0314068,1.21573e-05,0.500105,0.500315,0.768629
9.82697e-06,3.87658e-05,207253,1,0.00169515,5.8075e-05,0.00126013,0.0006714430000000001,0.36915,7.27538e-05,0.0157896,2.9044200000000002e-05,0.032026799999999994,0.000146408,0.500105,0.500315,0.769179
9.82053e-06,4.0432399999999996e-05,207253,1,0.00214248,5.75424e-05,0.00117658,0.00070031,0.369701,6.79299e-05,0.0157896,2.89348e-05,0.0321077,0.000275392,0.500105,0.500314,0.76973
9.832430000000001e-06,4.3373100000000007e-05,210278,1,0.0024265999999999997,5.7778900000000003e-05,0.00112854,0.000751245,0.370252,6.5156e-05,0.0157896,2.88823e-05,0.0319068,0.00035432,0.500105,0.500314,0.770281
9.86674e-06,4.576e-05,189663,1,0.00279774,6.02225e-05,0.00117403,0.000792587,0.370803,6.77825e-05,0.0157896,2.9271300000000002e-05,0.0321197,0.000396499,0.500105,0.500315,0.770831
9.9248e-06,4.742439999999999e-05,210144,1,0.00290813,6.25826e-05,0.00137826,0.0008214139999999999,0.371354,7.9574e-05,0.0157896,2.96377e-05,0.0298812,0.000412626,0.500105,0.500315,0.771382
9.992010000000001e-06,4.85538e-05,210899,1,0.00296598,6.20389e-05,0.00150891,0.000840977,0.37190500000000004,8.71167e-05,0.0157896,2.94653e-05,0.0287825,0.00038981,0.500105,0.500314,0.771933
1.00429e-05,4.82121e-05,210899,1,0.00264513,5.9952e-05,0.00140287,0.000835059,0.372456,8.09949e-05,0.0157896,2.90373e-05,0.0284894,0.0003052,0.500105,0.500314,0.7724840000000001
1.00681e-05,4.65321e-05,210899,1,0.00241412,5.8333500000000007e-05,0.00113558,0.00080596,0.37300700000000003,6.55625e-05,0.0157896,2.8777e-05,0.028799599999999998,0.000195781,0.500105,0.500315,0.773035
1.0069e-05,4.6202600000000004e-05,203092,1,0.00229921,5.7453e-05,0.00104685,0.000800253,0.373558,6.044e-05,0.0157896,2.86825e-05,0.028488999999999997,5.1781800000000006e-05,0.500105,0.500315,0.773587
1.0048700000000001e-05,4.83112e-05,194900,1,0.00187129,5.71338e-05,0.00112709,0.000836775,0.374109,6.50723e-05,0.0157896,2.8627399999999996e-05,0.028784300000000002,1.5316700000000002e-05,0.500106,0.500315,0.774138
1.00146e-05,4.94424e-05,247586,1,0.00186112,5.7559700000000004e-05,0.00110044,0.000856367,0.37466,6.35337e-05,0.0157896,2.87998e-05,0.0292372,5.7345299999999995e-05,0.500106,0.500315,0.7746890000000001
9.97246e-06,4.9326099999999995e-05,247586,1,0.00233035,5.8594399999999996e-05,0.00126484,0.0008543530000000001,0.375211,7.30257e-05,0.0157896,2.9183e-05,0.029209199999999998,7.856229999999999e-05,0.500106,0.500315,0.7752399999999999
9.93006e-06,5.0748e-05,247586,1,0.00265772,5.9725900000000004e-05,0.00131116,0.000878981,0.375762,7.56998e-05,0.0157896,2.9494899999999998e-05,0.030118400000000004,9.101520000000001e-05,0.500106,0.500315,0.775792
9.89413e-06,5.3842700000000005e-05,210203,1,0.00284579,6.07718e-05,0.00143746,0.0009325830000000001,0.376313,8.29919e-05,0.0157896,2.96998e-05,0.0326028,6.72828e-05,0.500106,0.500316,0.776343
9.87054e-06,5.7154700000000004e-05,219052,1,0.00295172,6.133939999999999e-05,0.00140163,0.000989949,0.376864,8.09229e-05,0.0157896,2.97867e-05,0.0323653,4.67412e-05,0.500106,0.500316,0.776894
9.863400000000001e-06,6.248279999999999e-05,211220,1,0.00290391,6.08558e-05,0.00127624,0.00108223,0.377415,7.36837e-05,0.0157896,2.96873e-05,0.032059199999999996,0.00017539700000000001,0.500106,0.500316,0.7774449999999999
9.87079e-06,6.784300000000001e-05,197855,1,0.00306079,6.01455e-05,0.00127278,0.00117508,0.37796599999999997,7.348399999999999e-05,0.0157896,2.9606500000000002e-05,0.0319201,0.000265906,0.500106,0.500316,0.777996
9.89228e-06,7.29984e-05,198700,1,0.00309129,5.98283e-05,0.00132265,0.00126437,0.378517,7.6363e-05,0.0157896,2.9638699999999998e-05,0.031392500000000004,0.00035181,0.500106,0.500316,0.778547
9.927389999999998e-06,6.27105e-05,201951,1,0.00291584,5.99383e-05,0.00132542,0.00108618,0.37906799999999996,7.652329999999999e-05,0.0157896,2.9770700000000003e-05,0.0318601,0.000406349,0.500106,0.500316,0.779098
9.96915e-06,5.68816e-05,207188,1,0.00308605,6.0493000000000005e-05,0.00149939,0.0009852189999999999,0.379619,8.65675e-05,0.0157896,2.99133e-05,0.0321889,0.00037797300000000004,0.500106,0.500316,0.779648
1.00036e-05,5.2222299999999996e-05,207188,1,0.00313756,6.06036e-05,0.00157326,0.000904518,0.38017,9.08325e-05,0.0157896,2.98152e-05,0.0323331,0.000289594,0.500106,0.500316,0.780199
1.00252e-05,4.85589e-05,255967,1,0.00299008,6.16729e-05,0.00141154,0.000841065,0.380721,8.14952e-05,0.0157896,2.98425e-05,0.031794499999999996,0.000174909,0.500106,0.500315,0.78075
1.00296e-05,4.69908e-05,210924,1,0.00289979,6.24911e-05,0.00151022,0.000813904,0.381272,8.71924e-05,0.0157896,2.9878600000000002e-05,0.0310621,3.96895e-05,0.500106,0.500315,0.781301
1.0015e-05,4.6651400000000005e-05,210924,1,0.00241666,6.24481e-05,0.00145019,0.0008080260000000001,0.381823,8.37267e-05,0.0157896,2.97367e-05,0.031189299999999996,8.756049999999999e-05,0.500105,0.500315,0.781852
9.98638e-06,4.39441e-05,210580,1,0.00273821,6.1981e-05,0.0012227,0.0007611339999999999,0.382374,7.05925e-05,0.0157896,2.96393e-05,0.032257999999999995,0.000173909,0.500105,0.500315,0.782402
9.95114e-06,4.05701e-05,194260,1,0.00248189,6.16686e-05,0.00128358,0.0007026939999999999,0.382925,7.41072e-05,0.0157896,2.95767e-05,0.032770999999999995,0.000185288,0.500105,0.500315,0.782953
9.91466e-06,3.7999899999999995e-05,202924,1,0.00231812,6.10435e-05,0.00126322,0.000658178,0.383475,7.29321e-05,0.0157896,2.9487600000000002e-05,0.0326305,0.000152363,0.500105,0.500315,0.783504
9.87924e-06,3.53109e-05,202924,1,0.00190005,5.99144e-05,0.00125184,0.0006116030000000001,0.38402600000000003,7.22749e-05,0.0157896,2.93173e-05,0.0322191,3.89068e-05,0.500105,0.500315,0.784054
9.84844e-06,3.44646e-05,207020,1,0.00174979,5.8369300000000004e-05,0.00118441,0.000596944,0.384577,6.83822e-05,0.0157896,2.90653e-05,0.0318356,3.4255300000000004e-05,0.500105,0.500315,0.784605
9.83072e-06,3.5131999999999995e-05,211349,1,0.00174005,5.730439999999999e-05,0.00121546,0.000608505,0.385128,7.01745e-05,0.0157896,2.88533e-05,0.0321696,0.000188982,0.500105,0.500315,0.785155
9.83029e-06,3.73905e-05,214374,1,0.00218679,5.70996e-05,0.00109615,0.0006476230000000001,0.385679,6.32861e-05,0.0157896,2.87888e-05,0.0318089,0.000310462,0.500105,0.500315,0.785706
9.84915e-06,4.01221e-05,214374,1,0.00259266,5.7988e-05,0.00110316,0.0006949360000000001,0.38623,6.36912e-05,0.0157896,2.88656e-05,0.0320011,0.000388199,0.500105,0.500315,0.7862560000000001
9.8906e-06,4.18673e-05,193759,1,0.00300985,6.10034e-05,0.00119766,0.000725163,0.386781,6.91469e-05,0.0157896,2.93846e-05,0.0316678,0.000404568,0.500105,0.500315,0.7868069999999999
9.95451e-06,4.3633599999999995e-05,214240,1,0.00289945,6.25249e-05,0.00144277,0.000755756,0.387332,8.32983e-05,0.0157896,2.9601599999999998e-05,0.029491700000000003,0.00040711199999999995,0.500105,0.500315,0.787358
1.00172e-05,4.5207700000000004e-05,214995,1,0.00284599,6.11969e-05,0.00148222,0.0007830210000000001,0.387883,8.557620000000001e-05,0.0157896,2.9306399999999998e-05,0.028645,0.000360725,0.500105,0.500315,0.787909
1.00597e-05,4.49659e-05,214995,1,0.00249368,5.90881e-05,0.00131854,0.000778833,0.388434,7.612600000000001e-05,0.0157896,2.8945300000000002e-05,0.028871800000000003,0.000245231,0.500105,0.500315,0.78846
1.00778e-05,4.33479e-05,251615,1,0.00229841,5.80493e-05,0.00108663,0.0007508069999999999,0.38898499999999997,6.27366e-05,0.0157896,2.887e-05,0.028812099999999997,0.000122225,0.500106,0.500315,0.789011
1.00721e-05,4.07622e-05,226594,1,0.00216033,5.7352600000000004e-05,0.00108791,0.0007060230000000001,0.389536,6.28106e-05,0.0157896,2.8779099999999997e-05,0.028691700000000004,1.4393e-05,0.500106,0.500315,0.789563
1.0047799999999999e-05,3.75598e-05,198996,1,0.00188507,5.72935e-05,0.00113063,0.0006505559999999999,0.39008699999999996,6.52771e-05,0.0157896,2.87871e-05,0.028925599999999996,3.93506e-05,0.500106,0.500316,0.790114
1.00117e-05,3.39192e-05,251682,1,0.0017890999999999998,5.79793e-05,0.00120872,0.000587498,0.390638,6.978520000000001e-05,0.0157896,2.9036300000000002e-05,0.028923,6.29867e-05,0.500106,0.500316,0.790665
9.96792e-06,3.4812e-05,251682,1,0.00261217,5.90489e-05,0.00131529,0.000602962,0.391189,7.59384e-05,0.0157896,2.94113e-05,0.0294392,8.77095e-05,0.500106,0.500316,0.791216
9.926820000000001e-06,3.7021e-05,214763,1,0.00267522,5.9858599999999996e-05,0.00140617,0.000641223,0.39174000000000003,8.11849e-05,0.0157896,2.95935e-05,0.030489699999999998,0.000119014,0.500106,0.500316,0.791768
9.89564e-06,3.94264e-05,214299,1,0.00287151,6.10219e-05,0.00144486,0.000682885,0.392291,8.341889999999999e-05,0.0157896,2.97908e-05,0.0327521,4.3983800000000004e-05,0.500106,0.500316,0.792319
9.877830000000001e-06,4.25792e-05,223212,1,0.00267365,6.10071e-05,0.00142452,0.000737493,0.392842,8.22448e-05,0.0157896,2.9776500000000002e-05,0.0323058,7.73971e-05,0.500106,0.500316,0.79287
9.87595e-06,4.62721e-05,215316,1,0.00296485,6.03377e-05,0.0011907999999999999,0.000801457,0.393393,6.87507e-05,0.0157896,2.96629e-05,0.0322411,0.000196133,0.500106,0.500317,0.793421
9.88843e-06,5.02746e-05,201951,1,0.00297681,5.9813500000000006e-05,0.00136053,0.000870782,0.393944,7.85501e-05,0.0157896,2.9648099999999998e-05,0.0318636,0.000296826,0.500106,0.500317,0.793972
9.91575e-06,5.3883599999999993e-05,153565,1,0.00326333,5.9734799999999996e-05,0.00127357,0.000933291,0.394495,7.35297e-05,0.0157896,2.97567e-05,0.031179400000000003,0.00037952,0.500106,0.500317,0.794523
9.954960000000001e-06,4.5579e-05,206047,1,0.00269322,6.0074799999999996e-05,0.00133872,0.000789452,0.395046,7.7291e-05,0.0157896,2.99246e-05,0.0317798,0.00040348900000000004,0.500106,0.500316,0.7950729999999999
9.99574e-06,4.05783e-05,211284,1,0.0029369,6.05611e-05,0.00132252,0.0007028360000000001,0.395597,7.63556e-05,0.0157896,2.99865e-05,0.0323209,0.000336761,0.500106,0.500316,0.795624
1.00272e-05,3.68175e-05,255967,1,0.00308288,6.11771e-05,0.00145424,0.000637698,0.396148,8.396059999999999e-05,0.0157896,2.9960700000000003e-05,0.0320739,0.000254988,0.500106,0.500316,0.796175
1.00437e-05,3.38592e-05,260063,1,0.00305294,6.21349e-05,0.00155844,0.000586458,0.39669899999999997,8.997629999999999e-05,0.0157896,2.99828e-05,0.031605400000000006,0.000127899,0.500106,0.500316,0.796726
1.00413e-05,3.46156e-05,260063,1,0.00237431,6.25017e-05,0.00151912,0.000599561,0.39725,8.77062e-05,0.0157896,2.99015e-05,0.030930400000000004,5.49616e-07,0.500106,0.500316,0.797277
1.0021599999999999e-05,3.59636e-05,260063,1,0.00273208,6.22391e-05,0.0013919,0.000622909,0.397801,8.03616e-05,0.0157896,2.97326e-05,0.031687599999999996,0.00013406600000000001,0.500106,0.500316,0.7978270000000001
9.99023e-06,3.1046e-05,198356,1,0.0031023,6.18309e-05,0.00126136,0.000537733,0.398352,7.28245e-05,0.0157896,2.9650300000000003e-05,0.0326149,0.0001841,0.500106,0.500316,0.7983779999999999
9.955089999999998e-06,3.57251e-05,198356,1,0.0022788,6.13639e-05,0.00125979,0.0006187780000000001,0.398903,7.27338e-05,0.0157896,2.95389e-05,0.0327458,0.000192432,0.500105,0.500316,0.798929
9.91909e-06,3.8682e-05,207020,1,0.00227642,6.038270000000001e-05,0.00131338,0.000669992,0.399454,7.582779999999999e-05,0.0157896,2.93937e-05,0.0325173,0.000122689,0.500105,0.500316,0.799479
9.88565e-06,2.8174200000000002e-05,207020,1,0.0019295999999999998,5.9317799999999996e-05,0.00120112,0.000487991,0.400005,6.934649999999999e-05,0.0157896,2.92602e-05,0.031967,2.77361e-05,0.500105,0.500316,0.80003
9.858660000000002e-06,2.83934e-05,211116,1,0.00168218,5.7806099999999995e-05,0.00121695,0.000491789,0.40055599999999997,7.02604e-05,0.0157896,2.89812e-05,0.0320806,8.10687e-05,0.500105,0.500316,0.8005800000000001
9.84697e-06,3.02396e-05,215445,1,0.00195147,5.70702e-05,0.00117285,0.000523765,0.401107,6.77146e-05,0.0157896,2.8838e-05,0.0322492,0.000228659,0.500105,0.500316,0.801131
9.852160000000001e-06,3.33056e-05,218470,1,0.0022253,5.71039e-05,0.00110848,0.00057687,0.401658,6.399779999999999e-05,0.0157896,2.8795700000000003e-05,0.0319677,0.00033100699999999997,0.500105,0.500316,0.8016810000000001
9.8786e-06,3.55188e-05,210580,1,0.00269001,5.8702299999999995e-05,0.00114503,0.000615205,0.402208,6.61083e-05,0.0157896,2.90318e-05,0.031965600000000004,0.000401973,0.500105,0.500316,0.802232
9.92803e-06,3.6891500000000004e-05,199456,1,0.00291003,6.17572e-05,0.00127215,0.00063898,0.40275900000000003,7.34477e-05,0.0157896,2.9543e-05,0.030333199999999998,0.000396225,0.500105,0.500316,0.802783
9.996080000000001e-06,3.9514499999999996e-05,218336,1,0.00288891,6.22965e-05,0.00148913,0.0006844110000000001,0.40331,8.5975e-05,0.0157896,2.95837e-05,0.029051900000000002,0.00039687699999999996,0.500105,0.500316,0.803334
1.00529e-05,4.02479e-05,218336,1,0.0026891,6.04862e-05,0.00143277,0.000697114,0.403861,8.272100000000001e-05,0.0157896,2.9215500000000002e-05,0.028632099999999997,0.000325313,0.500105,0.500316,0.8038850000000001
1.0086e-05,3.95072e-05,219091,1,0.00241763,5.852479999999999e-05,0.00121229,0.000684285,0.404412,6.99918e-05,0.0157896,2.89041e-05,0.0287791,0.00022019900000000002,0.500106,0.500316,0.8044359999999999
1.00948e-05,3.7679200000000003e-05,255711,1,0.00225945,5.7753e-05,0.00104439,0.000652622,0.404963,6.02979e-05,0.0157896,2.88613e-05,0.0287438,7.14293e-05,0.500106,0.500316,0.804987
1.00812e-05,3.52858e-05,231252,1,0.00206025,5.7195600000000005e-05,0.00113232,0.000611168,0.405514,6.53745e-05,0.0157896,2.87765e-05,0.028993400000000003,9.08406e-06,0.500106,0.500316,0.805539
1.00516e-05,3.23516e-05,203092,1,0.00185671,5.7305699999999996e-05,0.00111274,0.000560347,0.406065,6.42438e-05,0.0157896,2.8839899999999998e-05,0.028941900000000003,4.58555e-05,0.500106,0.500316,0.80609
1.00123e-05,2.90181e-05,255778,1,0.00196788,5.8306999999999996e-05,0.00129079,0.000502608,0.406616,7.452359999999999e-05,0.0157896,2.91498e-05,0.029205599999999998,7.37341e-05,0.500106,0.500317,0.8066409999999999
9.96952e-06,2.52865e-05,255778,1,0.00259181,5.94171e-05,0.00135359,0.00043797599999999997,0.407167,7.81494e-05,0.0157896,2.9547399999999998e-05,0.029897700000000003,9.90085e-05,0.500106,0.500317,0.807192
9.93146e-06,2.61698e-05,218395,1,0.0025510000000000003,6.04634e-05,0.00141959,0.00045327400000000004,0.40771799999999997,8.196e-05,0.0157896,2.97643e-05,0.03134120000000001,9.30625e-05,0.500106,0.500317,0.8077439999999999
9.90405e-06,2.68996e-05,227308,1,0.00280542,6.12443e-05,0.00155249,0.000465914,0.408269,8.96328e-05,0.0157896,2.98575e-05,0.0324608,1.5724e-05,0.500106,0.500317,0.808295
9.89243e-06,2.7618200000000003e-05,227308,1,0.00274497,6.07534e-05,0.00142497,0.00047836199999999997,0.40881999999999996,8.227069999999999e-05,0.0157896,2.97529e-05,0.0320731,0.00012306,0.500106,0.500317,0.808846
9.89648e-06,2.87146e-05,206047,1,0.00303673,5.99986e-05,0.001179,0.0004973530000000001,0.409371,6.80694e-05,0.0157896,2.9641399999999997e-05,0.0324054,0.000234612,0.500106,0.500317,0.809397
9.91322e-06,3.02377e-05,206828,1,0.00294584,5.95899e-05,0.00136711,0.0005237330000000001,0.409922,7.89302e-05,0.0157896,2.9643299999999998e-05,0.0316086,0.00031464599999999997,0.500106,0.500317,0.809948
0.0,0.0164821,157664,10,0.061413699999999995,0.00366226,0.08082410000000001,0.0285478,0.00129214,0.046663800000000005,0.0157896,0.00135225,0.31086199999999997,0.297626,0.5001,0.5003,0.401363
8.26517e-05,0.0284216,157664,10,0.0781276,0.00643769,0.102546,0.0492276,0.00258428,0.059204700000000006,0.0157896,0.00261464,0.32243299999999997,0.309628,0.5001,0.5003,0.402656
0.000192435,0.0380871,157600,10,0.0882072,0.00892421,0.122607,0.0659689,0.00387642,0.07078689999999999,0.0157896,0.00383698,0.328259,0.31469600000000003,0.5001,0.5003,0.40395
0.000311719,0.0461742,157601,10,0.0331912,0.0112801,0.142415,0.07997610000000001,0.00516856,0.08222339999999999,0.0157896,0.00503235,0.329934,0.31591199999999997,0.5001,0.5003,0.40524499999999997
0.00043550800000000003,0.05319159999999999,153952,10,0.0063549,0.013549200000000003,0.166691,0.0921306,0.0064607,0.0962392,0.0157896,0.0062078,0.331717,0.317641,0.5001,0.5003,0.406542
0.00056317,0.0596805,153247,10,0.0667643,0.0157473,0.188653,0.10337,0.00775284,0.108919,0.0157896,0.00736488,0.33293,0.318213,0.5001,0.5003,0.407837
0.0006938589999999999,0.0664242,153246,10,0.11113900000000002,0.0178923,0.205719,0.11505,0.00904498,0.118772,0.0157896,0.00850625,0.331918,0.318912,0.5001,0.5003,0.409132
0.0008254810000000001,0.07304930000000001,157471,10,0.114095,0.019987400000000002,0.228742,0.126525,0.0103371,0.13206400000000001,0.0157896,0.00963292,0.33261799999999997,0.319085,0.5001,0.5003,0.410433
0.000956728,0.078252,157470,10,0.0315634,0.022044400000000002,0.24613200000000002,0.135537,0.011629299999999999,0.142104,0.0157896,0.010748700000000002,0.333499,0.31961100000000003,0.5001,0.5003,0.41173699999999996
0.00108748,0.08398510000000001,157474,10,0.0643813,0.0240715,0.263765,0.145467,0.0129214,0.152285,0.0157896,0.0118564,0.33525,0.31964499999999996,0.500101,0.500301,0.41304300000000005
0.00121834,0.0893855,157983,10,0.158566,0.0260659,0.285748,0.15482,0.014213499999999999,0.164976,0.0157896,0.012954399999999998,0.33616599999999996,0.321042,0.5001,0.500301,0.41434799999999994
0.00134905,0.0931022,157407,10,0.00447622,0.028048200000000002,0.30556,0.16125799999999998,0.015505700000000002,0.17641500000000002,0.0157896,0.0140475,0.337827,0.322191,0.5001,0.5003,0.415649
0.00148008,0.0964808,161887,10,0.038623000000000005,0.0300267,0.327452,0.16710999999999998,0.016797799999999998,0.189054,0.0157896,0.0151363,0.339462,0.323459,0.5001,0.5003,0.41695200000000004
0.00161174,0.100263,161886,10,0.066336,0.031994999999999996,0.352311,0.17365999999999998,0.018090000000000002,0.203407,0.0157896,0.0162193,0.339887,0.323465,0.5001,0.5003,0.418261
0.0017439,0.10499100000000001,161632,10,0.0373703,0.033939699999999996,0.37763800000000003,0.18185,0.0193821,0.218029,0.0157896,0.017290599999999996,0.340864,0.323194,0.5001,0.5003,0.41957799999999995
0.00187642,0.109605,161633,10,0.0226017,0.035856,0.397439,0.189842,0.0206742,0.229462,0.0157896,0.0183507,0.341433,0.323339,0.500099,0.5003,0.420896
0.00200904,0.11446400000000001,161633,10,0.033873099999999996,0.0377495,0.40997799999999995,0.198258,0.0219664,0.23670100000000002,0.0157896,0.0194003,0.342954,0.324267,0.500099,0.5003,0.42221099999999995
0.00214244,0.119609,161568,10,0.116415,0.03962569999999999,0.440551,0.207169,0.0232585,0.254352,0.0157896,0.0204418,0.344296,0.325252,0.5001,0.5003,0.423526
0.00227633,0.124589,161566,10,0.132391,0.0414874,0.455086,0.215795,0.0245507,0.26274400000000003,0.0157896,0.0214752,0.344767,0.326594,0.5001,0.5003,0.424843
0.00241099,0.129424,161948,10,0.245556,0.0433227,0.46964700000000004,0.22416999999999998,0.0258428,0.27115100000000003,0.0157896,0.022497,0.345356,0.326069,0.5001,0.5003,0.426162
0.00254602,0.134177,165920,10,0.15701500000000002,0.045153399999999996,0.505686,0.23240100000000002,0.0271349,0.291958,0.0157896,0.0235152,0.347335,0.32679,0.5001,0.5003,0.42747799999999997
0.0026814,0.138821,165920,10,0.054662300000000004,0.0470119,0.552346,0.240446,0.028427099999999997,0.318897,0.0157896,0.0245386,0.35081799999999996,0.327285,0.5001,0.5003,0.4288
0.00281789,0.14330199999999998,165983,10,0.000372427,0.0488881,0.5713229999999999,0.24820599999999998,0.0297192,0.329853,0.0157896,0.025566,0.353246,0.328021,0.5001,0.5003,0.43013199999999996
0.00295495,0.147678,166047,10,0.000965558,0.050770499999999996,0.595417,0.255786,0.031011400000000005,0.343764,0.0157896,0.0265928,0.355081,0.328705,0.5001,0.5003,0.43146999999999996
0.00309202,0.151897,166049,10,0.0396182,0.052642499999999995,0.615011,0.263094,0.032303500000000006,0.355077,0.0157896,0.027614099999999996,0.356211,0.329478,0.5001,0.5003,0.432806
0.00322852,0.15632200000000002,165981,10,0.101717,0.054494100000000004,0.62525,0.270758,0.0335957,0.36098800000000003,0.0157896,0.028625400000000002,0.357977,0.329988,0.5001,0.5003,0.43414300000000006
0.00336512,0.161012,166111,10,0.24420100000000003,0.0563284,0.6536890000000001,0.278882,0.034887800000000004,0.377407,0.0157896,0.0296303,0.359398,0.33022399999999996,0.500099,0.5003,0.435482
0.00350153,0.16561800000000002,165788,10,0.385392,0.0581511,0.663759,0.28685900000000003,0.0361799,0.383222,0.0157896,0.030629400000000005,0.36088600000000004,0.33046,0.500099,0.5002989999999999,0.43682
0.0036368000000000004,0.170252,166051,10,0.319418,0.0599578,0.673972,0.29488600000000004,0.0374721,0.38911799999999996,0.0157896,0.0316187,0.362939,0.331945,0.500099,0.5002989999999999,0.438154
0.00377072,0.17497200000000002,170016,10,0.142969,0.0617972,0.779293,0.303061,0.0387642,0.449925,0.0157896,0.0326074,0.365707,0.334277,0.500099,0.5002989999999999,0.439496
0.00390774,0.179127,170014,10,0.0635105,0.0636407,0.8018270000000001,0.310258,0.0400564,0.46293500000000004,0.0157896,0.0335909,0.36622899999999997,0.335014,0.500099,0.5002989999999999,0.44085100000000005
0.00404733,0.18304600000000001,170144,10,0.0913978,0.06549490000000001,0.8216040000000001,0.31704499999999997,0.0413485,0.47435299999999997,0.0157896,0.0345748,0.367116,0.333584,0.500099,0.5002989999999999,0.442209
0.00418784,0.186796,170145,10,0.18973399999999999,0.06736210000000001,0.8404790000000001,0.32353899999999997,0.0426406,0.48525100000000004,0.0157896,0.035562800000000006,0.368971,0.333853,0.500099,0.5002989999999999,0.443567
0.00432812,0.190473,170077,10,0.367354,0.0692312,0.846083,0.329908,0.0439328,0.488486,0.0157896,0.036551,0.37205,0.33360100000000004,0.500099,0.5003,0.44492600000000004
0.00446851,0.194097,169955,10,0.54287,0.0710667,0.8728520000000001,0.33618600000000004,0.045224900000000005,0.503941,0.0157896,0.037531199999999994,0.376135,0.333282,0.500099,0.5003,0.44628599999999996
0.00460861,0.197684,170083,10,0.610819,0.0729025,0.8768219999999999,0.342398,0.0465171,0.506233,0.0157896,0.0385143,0.378234,0.336225,0.500099,0.5003,0.447642
0.00474565,0.20142100000000002,174112,10,0.336887,0.07483510000000002,1.00852,0.348871,0.047809199999999996,0.582272,0.0157896,0.0395133,0.382221,0.339169,0.500099,0.5002989999999999,0.44900500000000004
0.00488389,0.204688,174112,10,0.141226,0.07677260000000001,1.04385,0.35453,0.0491013,0.602669,0.0157896,0.0405069,0.383444,0.339252,0.500099,0.5002989999999999,0.45038199999999995
0.00502399,0.207704,173985,10,0.267882,0.0786904,1.05729,0.359754,0.0503935,0.610426,0.0157896,0.041491900000000005,0.383981,0.338974,0.5000979999999999,0.5002989999999999,0.45176700000000003
0.00516543,0.21051999999999998,174050,10,0.541354,0.0806067,1.0760399999999999,0.364631,0.0516856,0.62125,0.0157896,0.0424755,0.38604099999999997,0.33918899999999996,0.5000979999999999,0.5002989999999999,0.453153
0.00530679,0.21325100000000002,173918,10,0.8158920000000001,0.08250880000000001,1.07819,0.36936199999999997,0.052977800000000005,0.622495,0.0157896,0.043452199999999996,0.38782300000000003,0.34019299999999997,0.5000979999999999,0.5002989999999999,0.454539
0.0054481,0.21596100000000001,174044,10,1.0638100000000001,0.0843565,1.09499,0.374056,0.05426990000000001,0.632193,0.0157896,0.0444135,0.389648,0.34125,0.5000979999999999,0.5002989999999999,0.45592
0.00558874,0.21870900000000001,178144,10,0.6789270000000001,0.08630189999999999,1.27815,0.378816,0.055562,0.737942,0.0157896,0.0453945,0.392208,0.343964,0.5000979999999999,0.5002989999999999,0.457301
0.00573121,0.22122600000000003,178208,10,0.414733,0.0883268,1.31558,0.383175,0.056854199999999994,0.75955,0.0157896,0.0463893,0.393556,0.343445,0.5000979999999999,0.5002989999999999,0.458697
0.00587613,0.22343000000000002,178208,10,0.61992,0.09036910000000001,1.32087,0.386992,0.058146300000000005,0.7626069999999999,0.0157896,0.0473898,0.39387300000000003,0.341754,0.500097,0.5002989999999999,0.4601
0.00602065,0.225483,178146,10,1.00101,0.09239270000000001,1.33446,0.390549,0.0594385,0.770452,0.0157896,0.0483857,0.395753,0.340911,0.500097,0.5002979999999999,0.461509
0.00616474,0.227417,178015,10,1.35798,0.09441000000000001,1.33227,0.393898,0.0607306,0.769187,0.0157896,0.049382300000000004,0.401738,0.340863,0.500097,0.5002979999999999,0.46291499999999997
0.00630548,0.22930799999999998,178015,10,1.6506299999999998,0.09638569999999999,1.32531,0.39717399999999997,0.0620227,0.765166,0.0157896,0.05036740000000001,0.403587,0.343649,0.500097,0.5002979999999999,0.464315
0.00644203,0.23125500000000002,182240,10,0.891152,0.0985039,1.5638100000000001,0.400546,0.0633149,0.902868,0.0157896,0.051373,0.407437,0.345881,0.500097,0.5002979999999999,0.46572399999999997
0.00658319,0.232861,182240,10,0.8950809999999999,0.100658,1.61178,0.403327,0.06460700000000001,0.9305629999999999,0.0157896,0.0523845,0.408922,0.347186,0.5000979999999999,0.5002979999999999,0.46715100000000004
0.00672656,0.234296,182240,10,1.3530000000000002,0.1028,1.6161299999999998,0.40581300000000003,0.06589919999999999,0.9330709999999999,0.0157896,0.0533922,0.409167,0.346303,0.5000979999999999,0.5002979999999999,0.468584
0.00687145,0.235641,182111,10,1.84519,0.104895,1.61914,0.408142,0.0671913,0.9348129999999999,0.0157896,0.054391199999999994,0.41146400000000005,0.346526,0.5000979999999999,0.5002989999999999,0.470017
0.00701653,0.236866,182111,10,2.2469200000000003,0.10697999999999999,1.60909,0.410265,0.0684834,0.929009,0.0157896,0.0553962,0.41358199999999995,0.34726799999999997,0.5000979999999999,0.5002989999999999,0.471438
0.00715789,0.238098,186336,10,1.27816,0.1093,1.90747,0.412397,0.06977560000000001,1.10128,0.0157896,0.056441,0.417688,0.350519,0.5000979999999999,0.5002989999999999,0.472869
0.00730253,0.23909,186400,10,1.4946,0.11165699999999999,1.95828,0.41411499999999996,0.0710677,1.1306100000000001,0.0157896,0.057493499999999996,0.417379,0.35086100000000003,0.5000979999999999,0.5002979999999999,0.474321
0.00744905,0.239934,186400,10,2.0851599999999997,0.11404600000000001,1.95675,0.41557799999999995,0.07235989999999999,1.12973,0.0157896,0.0585624,0.41866899999999996,0.35129299999999997,0.5000979999999999,0.5002979999999999,0.47578000000000004
0.00759279,0.24070999999999998,186400,10,2.72517,0.116379,1.94912,0.416922,0.073652,1.12532,0.0157896,0.059621,0.420951,0.350113,0.5000979999999999,0.5002979999999999,0.477233
0.00773212,0.24139000000000002,190495,10,2.12509,0.118774,2.29409,0.418101,0.0749441,1.32449,0.0157896,0.060685199999999995,0.422055,0.349191,0.5000979999999999,0.5002989999999999,0.47867600000000005
0.00787132,0.242,190495,10,1.73458,0.121342,2.3835599999999997,0.41915699999999995,0.0762363,1.37615,0.0157896,0.0617691,0.42828999999999995,0.349221,0.500097,0.5002979999999999,0.480141
0.00801291,0.24245,190496,10,2.6628,0.12385499999999999,2.3698900000000003,0.419936,0.0775284,1.36826,0.0157896,0.06283949999999999,0.428888,0.349984,0.500097,0.5002979999999999,0.481621
0.00815686,0.242817,190496,10,3.4971300000000003,0.12632000000000002,2.3514,0.420572,0.0788206,1.35758,0.0157896,0.0639099,0.43063500000000005,0.35015599999999997,0.5000979999999999,0.5002979999999999,0.48309300000000005
0.00829959,0.243094,194591,10,2.74991,0.128942,2.70108,0.421051,0.0801127,1.5594700000000001,0.0157896,0.0650152,0.433857,0.352545,0.5000979999999999,0.5002979999999999,0.484555
0.00844254,0.243299,194528,10,2.5446299999999997,0.13186900000000001,2.8694,0.42140600000000006,0.0814048,1.65665,0.0157896,0.06617680000000001,0.43634700000000004,0.35386100000000004,0.5000979999999999,0.5002979999999999,0.48603900000000005
0.00858381,0.243398,194592,10,3.91604,0.134849,2.85681,0.42157799999999995,0.082697,1.6493799999999998,0.0157896,0.0673567,0.438129,0.353481,0.5000979999999999,0.500297,0.487538
0.00872075,0.24338400000000002,194592,10,4.90996,0.137691,2.8249400000000002,0.42155299999999996,0.08398910000000001,1.6309799999999999,0.0157896,0.0685239,0.439028,0.353792,0.5000979999999999,0.500297,0.489022
0.00884793,0.243299,198624,10,2.73535,0.14087,3.4489099999999997,0.42140600000000006,0.0852813,1.9912299999999998,0.0157896,0.0697298,0.442503,0.35568299999999997,0.5000979999999999,0.5002979999999999,0.49052299999999993
0.00898101,0.24315799999999999,198688,10,4.53051,0.144096,3.4784599999999997,0.421163,0.0865734,2.00829,0.0157896,0.07093819999999999,0.44302700000000006,0.35728699999999997,0.5000979999999999,0.5002979999999999,0.49205299999999996
0.00912002,0.242903,198560,10,6.03441,0.147154,3.4348400000000003,0.42072,0.0878655,1.9831,0.0157896,0.07214279999999999,0.44245200000000007,0.356149,0.5000979999999999,0.5002979999999999,0.49355600000000005
0.0092543,0.242588,202783,10,3.69525,0.15093,4.23203,0.420175,0.0891577,2.4433599999999998,0.0157896,0.0734599,0.447913,0.357983,0.5000979999999999,0.500297,0.495069
0.00938548,0.24221199999999998,202720,10,5.82217,0.15495899999999999,4.23687,0.419523,0.09044980000000001,2.44616,0.0157896,0.074825,0.45018500000000006,0.358783,0.500097,0.5002979999999999,0.496615
0.00950932,0.241681,202720,10,7.76925,0.15845499999999998,4.18423,0.418604,0.09174199999999999,2.41577,0.0157896,0.07612580000000001,0.45040699999999995,0.354249,0.5000979999999999,0.5002979999999999,0.498137
0.00963134,0.24111799999999997,206816,10,6.70258,0.162918,5.29431,0.417629,0.0930341,3.05667,0.0157896,0.0775512,0.45678900000000006,0.358491,0.5000979999999999,0.500297,0.499684
0.00975823,0.24048200000000003,206816,10,8.68776,0.167505,5.19529,0.41652700000000004,0.0943262,2.9995,0.0157896,0.0790217,0.458453,0.360029,0.5000979999999999,0.500297,0.5012409999999999
0.00987535,0.23975300000000002,210912,10,6.20746,0.172283,6.0087,0.41526499999999994,0.09561839999999999,3.4691199999999998,0.0157896,0.0805145,0.46050399999999997,0.360158,0.500097,0.500297,0.502777
0.009995200000000001,0.238972,210912,10,10.4409,0.177594,6.37993,0.413911,0.0969105,3.68345,0.0157896,0.0820977,0.463146,0.361708,0.500097,0.500296,0.50436
0.010104299999999998,0.238112,215008,10,8.13896,0.183204,6.42897,0.412422,0.09820269999999999,3.7117699999999996,0.0157896,0.08373739999999999,0.46454300000000004,0.361834,0.500097,0.500296,0.505907
0.0102155,0.237184,215007,10,11.3732,0.189532,7.60577,0.410814,0.0994948,4.39119,0.0157896,0.085498,0.467767,0.363967,0.5000979999999999,0.500297,0.507524
0.010315399999999999,0.236181,219104,10,10.9421,0.19689,9.619710000000001,0.409077,0.100787,5.55394,0.0157896,0.0873455,0.47019099999999997,0.365051,0.500097,0.500296,0.509074
0.010431600000000001,0.23510599999999998,219103,10,13.8424,0.203294,9.51966,0.40721599999999997,0.102079,5.496169999999999,0.0157896,0.0892005,0.470354,0.365385,0.5000979999999999,0.500297,0.510649
0.0105198,0.234014,223263,10,16.9203,0.213119,11.6281,0.405325,0.103371,6.7135,0.0157896,0.09138989999999998,0.475577,0.370519,0.500097,0.5002949999999999,0.512288
0.0106056,0.232848,227360,10,19.7588,0.223388,14.7569,0.403305,0.104663,8.51988,0.0157896,0.09358630000000001,0.47549600000000003,0.366911,0.5000979999999999,0.500296,0.51385
0.0107184,0.23162199999999997,231456,10,20.6821,0.23427800000000001,16.8579,0.401181,0.105956,9.7329,0.0157896,0.0959531,0.47844200000000003,0.368295,0.5001,0.500296,0.515491
0.010852500000000001,0.230344,235552,10,21.2306,0.244896,18.4069,0.398968,0.107248,10.6272,0.0157896,0.09840549999999999,0.481238,0.36696,0.500097,0.500297,0.5171180000000001
0.0110574,0.229156,239648,10,21.0616,0.25204699999999997,18.9609,0.39691,0.10854000000000001,10.9471,0.0157896,0.0976531,0.917967,0.9880969999999999,0.49999899999999997,0.5000060000000001,0.602413
0.011403700000000001,0.228186,247776,10,15.4417,0.25250900000000004,15.2782,0.39523,0.109832,8.82085,0.0157896,0.09724110000000001,0.832333,0.726607,0.499992,0.499989,0.602295
0.0118883,0.22708899999999999,247775,10,11.9824,0.253824,14.5921,0.393329,0.111124,8.424760000000001,0.0157896,0.0969447,0.8845379999999999,0.780674,0.49999399999999994,0.49999399999999994,0.60213
0.0125693,0.225917,251871,10,13.6544,0.256023,14.8622,0.39129899999999995,0.112416,8.5807,0.0157896,0.0967065,0.918227,0.814229,0.499992,0.499997,0.6019720000000001
0.013269399999999999,0.224735,255967,10,18.0742,0.260008,15.7433,0.389253,0.11370799999999999,9.0894,0.0157896,0.0966698,0.960342,0.858167,0.499996,0.49999499999999997,0.601787
0.0138999,0.223494,260063,10,24.7217,0.26348299999999997,16.6137,0.38710300000000003,0.115,9.59193,0.0157896,0.0966408,0.9688950000000001,0.8646659999999999,0.49999399999999994,0.49999499999999997,0.6016199999999999
0.0143626,0.2222,264159,10,18.5992,0.26657,16.6182,0.384861,0.11629300000000001,9.59452,0.0157896,0.0966615,0.9818530000000001,0.877245,0.49999799999999994,0.5000020000000001,0.601454
0.0147019,0.220869,268255,10,15.1819,0.269445,15.5755,0.38255700000000004,0.117585,8.99254,0.0157896,0.0967405,0.993886,0.8887149999999999,0.499996,0.499996,0.601304
0.014965299999999999,0.219455,272351,10,25.2603,0.271287,13.475,0.380108,0.118877,7.77977,0.0157896,0.0967409,0.982251,0.876259,0.5,0.499989,0.6011489999999999
0.015189500000000002,0.218004,272351,10,19.2166,0.273305,11.0136,0.37759499999999996,0.12016900000000001,6.3586800000000006,0.0157896,0.09680280000000001,0.9907729999999999,0.8830979999999999,0.5,0.5000020000000001,0.600988
0.015484200000000002,0.216496,276447,10,27.9966,0.275782,12.7321,0.374983,0.12146099999999999,7.35088,0.0157896,0.0968678,0.9879469999999999,0.877558,0.49999899999999997,0.499986,0.600855
0.015766,0.21493400000000001,260064,10,11.6762,0.277104,8.72085,0.372277,0.122753,5.03498,0.0157896,0.0969053,0.98726,0.8731469999999999,0.49999899999999997,0.49999099999999996,0.6006819999999999
0.0162159,0.213252,280607,10,10.3778,0.279319,9.41208,0.36936399999999997,0.124045,5.43406,0.0157896,0.09683430000000001,0.961609,0.8388950000000001,0.500005,0.49999,0.600538
0.0166783,0.21168299999999998,284703,10,11.9522,0.282487,8.43939,0.366646,0.125338,4.87248,0.0157896,0.09717999999999999,0.96373,0.9202549999999999,0.5,0.499989,0.6004109999999999
0.017160299999999996,0.209975,284703,10,11.7537,0.284674,8.61938,0.363687,0.12663,4.9764,0.0157896,0.097179,0.9766020000000001,0.854577,0.500005,0.49999799999999994,0.600312
0.0176803,0.208277,288799,10,14.5117,0.286817,8.80048,0.360747,0.127922,5.08096,0.0157896,0.0972367,0.99034,0.8684370000000001,0.500007,0.499997,0.60014
0.0181557,0.206523,292831,10,12.2714,0.288923,8.4786,0.35770799999999997,0.12921400000000002,4.8951199999999995,0.0157896,0.0972221,0.972002,0.847949,0.49999899999999997,0.499988,0.600023
0.018627,0.204657,292895,10,13.290999999999999,0.289663,8.614230000000001,0.354477,0.13050599999999998,4.97342,0.0157896,0.0970183,0.938575,0.810225,0.499997,0.49998400000000004,0.599866
0.0191125,0.202771,296927,10,14.9443,0.29079099999999997,8.16748,0.351209,0.131798,4.7155,0.0157896,0.09693969999999999,0.949141,0.820615,0.500008,0.499996,0.5997680000000001
0.0195858,0.200836,296991,10,15.5805,0.291863,9.01608,0.347858,0.13309,5.205430000000001,0.0157896,0.096801,0.935834,0.805497,0.500008,0.500005,0.599618
0.0200633,0.19888,301023,10,14.5601,0.292894,9.00263,0.344471,0.134383,5.19767,0.0157896,0.0966852,0.9370120000000001,0.807763,0.500001,0.499997,0.599539
0.0205465,0.19686199999999998,301023,10,11.9232,0.29314,8.85903,0.340975,0.135675,5.1147599999999995,0.0157896,0.0963847,0.9171159999999999,0.7855340000000001,0.500008,0.500009,0.5994010000000001
0.0210028,0.194833,305119,10,10.3519,0.293102,8.63273,0.337461,0.136967,4.98411,0.0157896,0.09604689999999999,0.91664,0.78233,0.500012,0.500007,0.599358
0.0214453,0.192779,305119,10,10.1503,0.29233600000000004,8.16795,0.333903,0.138259,4.7157599999999995,0.0157896,0.09564589999999999,0.9017809999999999,0.7645390000000001,0.500007,0.5000100000000001,0.599251
0.021846200000000003,0.190734,268383,10,10.4532,0.29179299999999997,6.96443,0.330361,0.139551,4.02091,0.0157896,0.095274,0.917299,0.774872,0.500008,0.500008,0.599184
0.0222327,0.188664,268383,10,10.6835,0.291163,6.88437,0.326776,0.140843,3.9746900000000003,0.0157896,0.09484760000000002,0.912175,0.770315,0.500005,0.500008,0.599114
0.0226348,0.186555,272479,10,8.42106,0.29029299999999997,6.766369999999999,0.32312399999999997,0.14213499999999998,3.90656,0.0157896,0.09436950000000001,0.897049,0.753514,0.500005,0.500011,0.599072
0.0229748,0.184503,272479,10,8.07872,0.289554,6.65877,0.31956999999999997,0.143428,3.84444,0.0157896,0.094041,0.9313889999999999,0.789574,0.500007,0.5000180000000001,0.599012
0.023341900000000002,0.182428,276575,10,7.126410000000001,0.288175,6.5284,0.315974,0.14472000000000002,3.76917,0.0157896,0.0935568,0.910085,0.765576,0.5000060000000001,0.500013,0.598939
0.0237251,0.180321,276575,10,9.3289,0.28692,6.39642,0.31232600000000005,0.146012,3.69297,0.0157896,0.0930665,0.893266,0.746474,0.500004,0.500011,0.598857
0.0240187,0.178297,276575,10,6.228269999999999,0.286426,6.304880000000001,0.30882,0.147304,3.6401199999999996,0.0157896,0.0927867,0.9285899999999999,0.784592,0.500003,0.5000180000000001,0.598803
0.024305599999999997,0.176242,276575,10,9.4548,0.285474,6.19958,0.30526,0.148596,3.57933,0.0157896,0.09234819999999999,0.904234,0.757319,0.500004,0.5000180000000001,0.598726
0.0245435,0.17418,276575,10,9.6455,0.284489,6.10128,0.301688,0.14988800000000002,3.5225800000000005,0.0157896,0.09191060000000001,0.892747,0.747028,0.500004,0.500015,0.59865
0.0247602,0.172123,309215,10,6.6138,0.28330700000000003,6.32709,0.298126,0.15118,3.65294,0.0157896,0.091435,0.8874719999999999,0.7406699999999999,0.49999899999999997,0.5000100000000001,0.598586
0.0249554,0.17003800000000002,309215,10,8.57055,0.28171999999999997,6.30206,0.294515,0.152473,3.63849,0.0157896,0.0908346,0.869569,0.71837,0.500004,0.500019,0.598518
0.0251225,0.16798,309215,10,9.399280000000001,0.280438,6.89648,0.29094899999999996,0.153765,3.9816800000000003,0.0157896,0.0903295,0.8762790000000001,0.72431,0.500001,0.500017,0.598453
0.0252985,0.165964,309215,10,8.07824,0.279341,7.30007,0.287458,0.155057,4.2147,0.0157896,0.0899423,0.896891,0.742118,0.500005,0.5000180000000001,0.5984079999999999
0.025368099999999998,0.16392,309215,10,9.2007,0.278094,7.71595,0.283918,0.156349,4.45481,0.0157896,0.08945349999999999,0.8787790000000001,0.7220340000000001,0.5,0.500008,0.5983470000000001
0.0255024,0.166717,309215,10,12.5624,0.278986,8.23293,0.28876199999999996,0.157641,4.75328,0.0157896,0.0910865,0.489309,0.32477,0.50012,0.500232,0.58528
0.0257,0.159655,309215,10,13.2149,0.281364,8.90863,0.27653099999999997,0.158933,5.1434,0.0157896,0.09186369999999999,0.525679,0.359247,0.500123,0.5002300000000001,0.586852
0.0259564,0.157665,309215,10,15.4096,0.284905,9.63213,0.27308499999999997,0.160225,5.56111,0.0157896,0.0936092,0.520731,0.353657,0.500123,0.5002300000000001,0.5884729999999999
0.026039599999999996,0.1557,309215,10,17.2161,0.288817,10.3417,0.269681,0.161518,5.9708,0.0157896,0.0956857,0.516419,0.347864,0.500124,0.500235,0.590199
0.025997900000000004,0.153754,309215,10,19.0055,0.292598,11.0582,0.26631,0.16280999999999998,6.38443,0.0157896,0.09782539999999999,0.512729,0.345542,0.500124,0.500236,0.5917939999999999
0.0263318,0.152876,309215,10,20.8849,0.29620599999999997,11.7699,0.26479,0.164102,6.79535,0.0157896,0.0999444,0.511434,0.342636,0.500124,0.500236,0.593385
0.0276927,0.153936,309215,10,22.4137,0.29962,12.4751,0.266625,0.165394,7.202489999999999,0.0157896,0.101992,0.50877,0.34158099999999997,0.500124,0.500235,0.59496
0.030416200000000004,0.153225,309215,10,24.3855,0.302831,13.16,0.265393,0.166686,7.59795,0.0157896,0.103948,0.505413,0.338016,0.500124,0.500235,0.59653
0.035718400000000004,0.15422,309215,10,26.1031,0.305834,13.8359,0.26711599999999996,0.167978,7.98813,0.0157896,0.1058,0.50412,0.33413200000000004,0.500124,0.500235,0.598097
0.038025300000000005,0.149386,309215,10,27.8484,0.3085,14.49,0.258745,0.16927,8.36582,0.0157896,0.10753299999999999,0.501916,0.331217,0.500125,0.500235,0.599655
0.042664099999999996,0.148312,309215,10,29.2956,0.31094299999999997,15.1245,0.256885,0.17056300000000002,8.73214,0.0157896,0.10916300000000001,0.5021,0.327962,0.500125,0.500235,0.601205
0.049846,0.149014,309215,10,30.9393,0.313171,15.7264,0.2581,0.171855,9.07961,0.0157896,0.110698,0.503437,0.327363,0.500125,0.5002340000000001,0.602754
0.0624359,0.150361,309215,10,32.5881,0.31519,16.3085,0.26043299999999997,0.173147,9.41569,0.0157896,0.112141,0.5028,0.32703899999999997,0.5001260000000001,0.5002340000000001,0.604313
0.0741345,0.150135,309215,10,34.3537,0.31698899999999997,16.8591,0.26004099999999997,0.174439,9.73362,0.0157896,0.11349400000000001,0.502553,0.32647,0.5001260000000001,0.500233,0.605869
0.08821269999999999,0.147419,309215,10,36.2887,0.306021,17.1332,0.255337,0.175731,9.89185,0.0157896,0.109509,0.9564360000000001,0.88555,0.499996,0.49999799999999994,0.59755
0.10986800000000001,0.150034,309216,10,25.0092,0.304811,16.1751,0.259866,0.177023,9.33869,0.0157896,0.110199,0.338292,0.152035,0.500124,0.500228,0.60897
0.129851,0.149598,309216,10,24.3564,0.296831,16.0571,0.25911100000000004,0.178315,9.270539999999999,0.0157896,0.106181,0.9446209999999999,0.897308,0.499988,0.499996,0.597425
0.148878,0.152894,309215,10,33.5512,0.296516,16.6006,0.26482,0.179608,9.58438,0.0157896,0.10704200000000001,0.366725,0.180897,0.500127,0.5002310000000001,0.612061
0.15879000000000001,0.153315,309215,10,36.9837,0.29877800000000004,17.3793,0.26555,0.1809,10.0339,0.0157896,0.10782,0.515306,0.338379,0.500127,0.5002300000000001,0.613596
0.194527,0.151198,309215,10,37.1187,0.292214,17.5907,0.261882,0.18219200000000002,10.156,0.0157896,0.10478699999999999,0.9436329999999999,0.898008,0.49999899999999997,0.500008,0.597321
0.25273,0.15304500000000001,309215,10,36.5842,0.288254,17.5457,0.265083,0.18348399999999998,10.13,0.0157896,0.103525,0.701306,0.519437,0.499997,0.5,0.597225
0.2992,0.153367,309215,10,36.3943,0.284364,17.2185,0.265639,0.184776,9.9411,0.0157896,0.102342,0.749514,0.569753,0.49999799999999994,0.500007,0.597186
0.28932199999999997,0.15500999999999998,309215,10,35.3333,0.281316,16.9149,0.268485,0.186068,9.765830000000001,0.0157896,0.10141900000000001,0.797713,0.6183390000000001,0.500001,0.5000020000000001,0.597146
0.307815,0.156328,309215,10,34.2311,0.28139000000000003,16.7636,0.270768,0.18736,9.67848,0.0157896,0.10251400000000001,0.41699899999999995,0.226131,0.50015,0.500273,0.621722
0.436643,0.157297,309215,10,35.2829,0.283522,16.8541,0.272446,0.188652,9.73071,0.0157896,0.102842,0.521818,0.33582399999999996,0.500129,0.500229,0.622791
0.5313760000000001,0.15190399999999998,309215,10,35.9817,0.278873,16.7782,0.263106,0.189945,9.686869999999999,0.0157896,0.09994700000000001,0.935925,0.896389,0.49999899999999997,0.500007,0.597022
0.6668149999999999,0.153108,309215,10,35.7078,0.27884899999999996,16.7799,0.265191,0.191237,9.68789,0.0157896,0.101077,0.408208,0.21503699999999998,0.500134,0.500246,0.626062
0.797234,0.153521,309215,10,37.0454,0.281328,16.9208,0.265906,0.192529,9.769210000000001,0.0157896,0.101967,0.523284,0.33516599999999996,0.500151,0.500283,0.627777
0.9525309999999999,0.15399200000000002,309215,10,38.7683,0.283864,17.0761,0.26672199999999996,0.193821,9.858880000000001,0.0157896,0.103236,0.519177,0.330094,0.500146,0.500232,0.6290819999999999
0.951025,0.151476,309216,10,27.3159,0.27771999999999997,16.1152,0.262365,0.195113,9.3041,0.0157896,0.10101900000000001,0.9414819999999999,0.8874639999999999,0.499997,0.5000020000000001,0.596865
1.61951,0.15036300000000002,309216,10,27.1128,0.274228,15.5745,0.260437,0.196405,8.99194,0.0157896,0.0999934,0.7332770000000001,0.5419350000000001,0.499996,0.49999499999999997,0.596791
0.0,0.389179,157599,100,7.45118,0.0116861,0.191908,0.0674078,0.00312502,1.10798,0.0157896,0.00504202,1.10401,1.34402,0.5001,0.5003,0.403196
0.00046729599999999997,0.67832,157597,100,8.201989999999999,0.0207384,0.282134,0.11748900000000001,0.00625003,1.6289,0.0157896,0.00964902,1.3051,1.54615,0.5001,0.5003,0.406339
0.00103591,0.950449,157731,100,8.96067,0.0292179,0.380471,0.164623,0.00937505,2.19665,0.0157896,0.0140778,1.40286,1.61129,0.5001,0.5003,0.409489
0.00163301,1.2349,157983,100,9.981630000000001,0.0377979,0.472837,0.213891,0.0125001,2.72992,0.0157896,0.0185605,1.44631,1.6345100000000001,0.5001,0.5003,0.41266499999999995
0.00223031,1.49044,161888,100,10.9057,0.046641699999999994,0.6282300000000001,0.258152,0.0156251,3.62709,0.0157896,0.023139700000000003,1.49214,1.68818,0.5001,0.5003,0.41584499999999996
0.00283966,1.77226,161693,100,12.4645,0.0558028,0.761317,0.306965,0.0187501,4.39546,0.0157896,0.027767400000000005,1.5706,1.74367,0.5001,0.5002989999999999,0.419055
0.0034573,2.05166,161569,100,14.3082,0.0652125,0.8946129999999999,0.35535900000000004,0.021875099999999998,5.16505,0.0157896,0.032437,1.62434,1.7741099999999999,0.500099,0.5002989999999999,0.42228999999999994
0.00406999,2.40539,165856,100,16.0266,0.0748558,1.2363899999999999,0.416626,0.025000099999999997,7.1383,0.0157896,0.0370917,1.72229,1.8154299999999999,0.5000979999999999,0.5002989999999999,0.42553500000000005
0.00468498,2.78918,165727,100,21.9027,0.0859159,1.41906,0.4831,0.028125099999999997,8.192960000000001,0.0157896,0.0420824,1.8228,1.83129,0.5000979999999999,0.5002979999999999,0.42881899999999995
0.00531882,3.15509,165664,100,25.4057,0.0976749,1.5721399999999999,0.546479,0.0312502,9.07677,0.0157896,0.0472847,1.87008,1.8740299999999999,0.5000979999999999,0.5002979999999999,0.43214600000000003
0.0059346,3.5667699999999996,169889,100,39.5046,0.11205999999999999,2.3868,0.617783,0.034375199999999995,13.7802,0.0157896,0.052886199999999994,1.94882,1.92008,0.500097,0.500297,0.4355
0.00655798,3.9494599999999997,178208,100,46.8757,0.12756199999999998,2.50393,0.684067,0.0375002,14.4564,0.0157896,0.0587242,1.9904099999999998,1.9304700000000001,0.500095,0.500296,0.43890100000000004
0.00714247,4.3725,174112,100,96.5704,0.15026,4.34489,0.75734,0.04062519999999999,25.0852,0.0157896,0.06538390000000001,2.0613599999999996,1.9491,0.500095,0.500296,0.44233900000000004
0.00768462,4.75631,178208,100,236.547,0.18873299999999998,9.542760000000001,0.823818,0.043750199999999996,55.0951,0.0157896,0.0735966,2.07311,1.8154299999999999,0.500095,0.500296,0.445829
0.00794737,4.88779,186400,100,1596.84,0.4698,67.9612,0.84659,0.04687519999999999,392.374,0.0157896,0.09756319999999999,1.8670400000000003,1.6494099999999998,0.500095,0.500296,0.449317
0.020079800000000002,232477.0,63519,100,232476000.0,1633.32,40266.2,40266.2,0.050000199999999995,232477.0,0.0157896,1431.67,233812.0,27863.9,0.499985,0.49996899999999994,0.6047399999999999
0.0,4.1268199999999995,47264,1000,89.7149,0.0133107,0.389176,0.07147869999999999,0.00312502,22.4691,0.0157896,0.00563352,28.6549,31.5647,0.5001,0.5003,0.403196
0.0005646480000000001,7.19073,47136,1000,96.9343,0.0229459,0.460686,0.124547,0.00625003,26.5977,0.0157896,0.010634000000000001,30.9758,33.9413,0.5001,0.5002989999999999,0.40634499999999996
0.00125774,10.1114,157596,1000,105.73200000000001,0.0318494,0.419033,0.17513399999999998,0.00937505,24.1929,0.0157896,0.0153683,32.1228,34.7112,0.5001,0.5003,0.409504
0.00198134,13.1772,157983,1000,114.53200000000001,0.0413364,0.528886,0.228235,0.0125001,30.5352,0.0157896,0.0202805,32.6065,34.9752,0.5001,0.5003,0.412688
0.00271025,16.0413,161695,1000,129.38299999999998,0.0511075,0.711825,0.277843,0.0156251,41.0972,0.0157896,0.025284599999999997,33.111999999999995,35.5802,0.500099,0.5002989999999999,0.41587799999999997
0.00346238,19.1475,161630,1000,146.54,0.0612693,0.849859,0.33164499999999997,0.0187501,49.0666,0.0157896,0.0303495,34.0159,36.2283,0.500099,0.5002979999999999,0.4191
0.00422529,22.3232,162018,1000,165.08,0.07181389999999999,1.00816,0.38665,0.021875099999999998,58.2062,0.0157896,0.035460000000000005,34.6272,36.5617,0.5000979999999999,0.5002979999999999,0.42235200000000006
0.004978,26.7781,165983,1000,198.363,0.0826798,1.4577799999999999,0.46381000000000006,0.025000099999999997,84.1648,0.0157896,0.0405418,35.7416,37.0359,0.500097,0.500297,0.42561400000000005
0.00573358,31.2195,165789,1000,262.522,0.096178,1.6601700000000001,0.540738,0.028125099999999997,95.8501,0.0157896,0.046239300000000004,36.7824,37.1611,0.500096,0.500297,0.428925
0.0065082,35.6704,170015,1000,313.078,0.110258,2.50108,0.617829,0.0312502,144.4,0.0157896,0.0521456,37.2873,37.6468,0.500096,0.500297,0.432271
0.00727674,40.9517,170143,1000,566.479,0.128865,2.96556,0.709305,0.034375199999999995,171.21599999999998,0.0157896,0.0585966,38.3329,38.3236,0.500095,0.500296,0.435674
0.00801382,46.2563,178208,1000,1102.3,0.156056,6.15299,0.801182,0.0375002,355.24300000000005,0.0157896,0.0659414,38.2791,37.9735,0.5000939999999999,0.5002949999999999,0.43910200000000005
0.00868084,51.3225,178208,1000,3875.94,0.22053299999999998,17.7288,0.8889319999999999,0.04062519999999999,1023.57,0.0157896,0.07588860000000001,38.0644,36.9725,0.5000939999999999,0.5002949999999999,0.44258100000000006
0.00886188,76903100.0,59360,1000,933938000000.0,20240.6,1332000.0,1332000.0,0.043750199999999996,76903100.0,0.0157896,15623.4,251977000.0,6956370.0,0.499996,0.49999399999999994,0.605635
0.0,1.74095e-05,141160,1,0.00443797,4.95838e-05,0.00134508,0.0009535780000000001,0.000550971,2.45572e-05,0.0157896,1.0929600000000001e-05,0.0319067,0.000515912,0.5001,0.5003,0.400622
1.0484500000000001e-07,2.9599699999999997e-05,141160,1,0.00462972,8.54133e-05,0.00185711,0.00162128,0.00110194,3.39052e-05,0.0157896,2.00872e-05,0.0321574,0.000489752,0.5001,0.5003,0.401173
2.3956399999999996e-07,4.00457e-05,79137,1,0.00445636,0.00011308700000000001,0.00252258,0.00219344,0.00165291,4.6054700000000005e-05,0.0157896,2.80426e-05,0.0316945,0.000399155,0.5001,0.5003,0.40172399999999997
3.68506e-07,4.72533e-05,79137,1,0.00408058,0.000134853,0.00289171,0.00258823,0.00220388,5.27939e-05,0.0157896,3.49233e-05,0.0308693,0.000309505,0.5001,0.5003,0.402275
4.6222499999999995e-07,4.97446e-05,79137,1,0.00351892,0.000152598,0.00296932,0.00272469,0.00275485,5.42108e-05,0.0157896,4.0908e-05,0.0306868,0.000210843,0.5001,0.5003,0.402826
5.12908e-07,5.41493e-05,97056,1,0.00356207,0.00016784599999999998,0.00311202,0.00296595,0.00330582,5.68162e-05,0.0157896,4.62722e-05,0.0317485,0.000114412,0.5001,0.5003,0.403377
5.250010000000001e-07,5.65577e-05,55202,1,0.00349533,0.000182046,0.00323114,0.00309786,0.00385679,5.8990900000000005e-05,0.0157896,5.12726e-05,0.0324752,0.00010460399999999999,0.5001,0.5003,0.403927
5.08922e-07,5.79813e-05,101152,1,0.00347193,0.000196876,0.00334696,0.00317584,0.00440776,6.11055e-05,0.0157896,5.6428500000000004e-05,0.0326413,0.000106289,0.5001,0.5003,0.404478
4.794060000000001e-07,5.8526099999999995e-05,100371,1,0.00307659,0.00021217099999999999,0.0035417,0.00320568,0.00495873,6.46607e-05,0.0157896,6.17421e-05,0.0321462,0.000195322,0.5001,0.5003,0.405028
4.49402e-07,6.00343e-05,100371,1,0.00327294,0.000228216,0.00369872,0.00328829,0.00550971,6.752760000000001e-05,0.0157896,6.72258e-05,0.031378300000000005,0.000266681,0.5001,0.5003,0.405579
4.30948e-07,6.68225e-05,157728,1,0.00370585,0.000245053,0.00389257,0.0036601,0.00606068,7.10666e-05,0.0157896,7.2889e-05,0.031728,0.000397403,0.5001,0.5003,0.40613
4.33518e-07,7.3608e-05,157728,1,0.00410766,0.000263013,0.00433467,0.00403177,0.00661165,7.9138e-05,0.0157896,7.88382e-05,0.0317322,0.000488908,0.5001,0.5003,0.406681
4.7100499999999995e-07,7.98277e-05,157728,1,0.00428236,0.00028177,0.00475507,0.00437244,0.00716262,8.68133e-05,0.0157896,8.49931e-05,0.0319022,0.00051893,0.5001,0.5003,0.407231
5.54889e-07,8.58455e-05,157728,1,0.00476413,0.000301493,0.00513973,0.00470206,0.00771359,9.3836e-05,0.0157896,9.131889999999999e-05,0.0320857,0.000545179,0.5001,0.5003,0.40778200000000003
6.839e-07,9.03567e-05,157728,1,0.00466032,0.000320005,0.00546759,0.00494915,0.00826456,9.98217e-05,0.0157896,9.74221e-05,0.0296524,0.000569065,0.5001,0.5003,0.408333
8.18574e-07,9.302040000000001e-05,157728,1,0.00403352,0.000334579,0.00573418,0.00509506,0.00881553,0.000104689,0.0157896,0.000102572,0.0286117,0.0005445119999999999,0.5001,0.5003,0.408884
9.23687e-07,9.529610000000001e-05,157728,1,0.00350189,0.000346354,0.00593159,0.0052197,0.0093665,0.00010829299999999999,0.0157896,0.00010698700000000001,0.028513,0.00048082199999999994,0.5001,0.5003,0.409435
9.799809999999998e-07,9.66692e-05,157728,1,0.00320018,0.00035711699999999995,0.00606946,0.00529491,0.00991747,0.00011081,0.0157896,0.000111031,0.0285652,0.00035931900000000003,0.5001,0.5003,0.409987
9.92313e-07,9.690299999999999e-05,157727,1,0.00302401,0.000367162,0.00613623,0.00530772,0.0104684,0.000112029,0.0157896,0.000114747,0.028484199999999998,0.00020915900000000002,0.5001,0.5003,0.410538
9.646089999999999e-07,9.61559e-05,157727,1,0.00278884,0.000377218,0.00611835,0.0052668,0.0110194,0.000111703,0.0157896,0.000118445,0.028763999999999998,0.00016445900000000002,0.5001,0.5003,0.41108900000000004
9.00046e-07,9.779450000000001e-05,112595,1,0.00276953,0.000386929,0.00616472,0.00535655,0.0115704,0.000112549,0.0157896,0.00012188700000000001,0.028794999999999998,0.000155895,0.5001,0.5003,0.411641
8.099169999999999e-07,0.000103574,111840,1,0.00334624,0.00039663199999999995,0.00648296,0.0056731,0.0121214,0.000118359,0.0157896,0.000125223,0.029100099999999997,0.00012584,0.5001,0.5003,0.412192
7.11e-07,0.00010782100000000001,111840,1,0.00321946,0.000406695,0.00665627,0.00590571,0.0126723,0.000121523,0.0157896,0.000128661,0.0301485,9.03802e-05,0.500101,0.5003,0.412743
6.22053e-07,0.00011198200000000001,111840,1,0.00305995,0.000416776,0.00684891,0.00613363,0.0132233,0.000125041,0.0157896,0.00013211,0.0324053,0.000138891,0.500101,0.500301,0.41329499999999997
5.59332e-07,0.000114639,116691,1,0.00326226,0.000426803,0.00700514,0.00627918,0.0137743,0.000127893,0.0157896,0.000135665,0.0321454,0.00023512400000000002,0.500101,0.500301,0.413846
5.36592e-07,0.000118199,116691,1,0.00335613,0.000436604,0.0074332999999999995,0.00647417,0.014325200000000001,0.00013571,0.0157896,0.00013926299999999998,0.0319466,0.00032385599999999997,0.500101,0.500301,0.414397
5.5151e-07,0.000122542,116691,1,0.00333383,0.000446338,0.00766888,0.00671206,0.014876200000000001,0.000140011,0.0157896,0.00014294200000000001,0.0317031,0.00040259199999999996,0.500101,0.500301,0.414948
5.923579999999999e-07,0.000124317,116691,1,0.00353097,0.00045561800000000003,0.00769947,0.006809300000000001,0.015427200000000002,0.000140569,0.0157896,0.000146541,0.0310809,0.00048368099999999997,0.500101,0.500301,0.41549899999999995
6.55667e-07,0.000122243,116691,1,0.00355393,0.00046378900000000004,0.00740944,0.00669567,0.015978100000000002,0.000135274,0.0157896,0.00014984200000000002,0.03173959999999999,0.000506987,0.5001,0.500301,0.416049
7.31823e-07,0.000117879,116691,1,0.00339016,0.000471046,0.00683811,0.00645663,0.016529099999999998,0.000124843,0.0157896,0.00015282700000000002,0.032354,0.00046864199999999996,0.5001,0.5003,0.4166
7.90983e-07,0.000111073,101152,1,0.00324288,0.000476759,0.00626784,0.00608385,0.017080099999999997,0.000114432,0.0157896,0.000155296,0.032132299999999996,0.00041999,0.5001,0.5003,0.41715100000000005
8.219079999999999e-07,0.000109434,101152,1,0.00287493,0.00048164400000000004,0.00659227,0.00599406,0.017631099999999997,0.000120355,0.0157896,0.000157379,0.0315936,0.000310082,0.5001,0.5003,0.417702
8.22886e-07,0.00011236799999999999,101152,1,0.00279403,0.000485439,0.00674663,0.00615481,0.018182,0.000123173,0.0157896,0.000159021,0.0307536,0.00018722200000000002,0.5001,0.5003,0.418253
7.90603e-07,0.00011384,101152,1,0.00270957,0.000488584,0.00678442,0.00623543,0.018733,0.000123863,0.0157896,0.00016038899999999999,0.031244,9.31583e-05,0.5001,0.5003,0.418804
7.240869999999999e-07,0.000113909,101152,1,0.00348745,0.000490843,0.00673697,0.0062391999999999994,0.019284,0.00012299700000000002,0.0157896,0.000161444,0.0321166,3.60486e-05,0.5001,0.5003,0.41935500000000003
6.31098e-07,0.000112435,101152,1,0.00261395,0.00049236,0.00658157,0.00615844,0.019834900000000003,0.00012016,0.0157896,0.00016229799999999998,0.0325584,4.50018e-05,0.5001,0.5003,0.41990500000000003
5.21413e-07,0.00011504,105248,1,0.00218659,0.000494425,0.00676312,0.00630112,0.020385900000000002,0.000123474,0.0157896,0.00016346200000000001,0.0323643,7.51693e-05,0.5001,0.5003,0.42045600000000005
4.0954700000000003e-07,0.00011695700000000001,105248,1,0.00213737,0.000496326,0.0068658999999999994,0.00640613,0.0209369,0.000125351,0.0157896,0.000164663,0.0320278,0.000172867,0.5001,0.5003,0.42100600000000005
3.12314e-07,0.00011736,105248,1,0.00254111,0.000498319,0.00685636,0.00642822,0.0214879,0.000125177,0.0157896,0.000165895,0.0317276,0.000261087,0.5001,0.5003,0.42155699999999996
2.41065e-07,0.000115948,105248,1,0.00308255,0.000500654,0.00671157,0.00635088,0.0220388,0.000122533,0.0157896,0.00016722900000000002,0.0320287,0.00039374300000000006,0.5001,0.5003,0.422108
2.01968e-07,0.000114881,109344,1,0.00358021,0.000503448,0.00660059,0.00629245,0.0225898,0.000120507,0.0157896,0.000168662,0.0315877,0.00048421300000000005,0.5001,0.5003,0.422658
2.03957e-07,0.00011439200000000001,109344,1,0.00414461,0.000506383,0.00647628,0.00626564,0.0231408,0.00011823700000000001,0.0157896,0.00017005700000000002,0.0318641,0.000537665,0.5001,0.5003,0.423209
2.44787e-07,0.00011297799999999999,109344,1,0.00445907,0.000510272,0.00628351,0.00618817,0.0236917,0.000114718,0.0157896,0.000171683,0.0307916,0.000528843,0.5001,0.5003,0.42376
3.2275599999999996e-07,0.00011324100000000001,107744,1,0.00422839,0.000512874,0.00636704,0.00620261,0.024242700000000002,0.00011624299999999999,0.0157896,0.00017298099999999998,0.029294999999999998,0.000542967,0.5001,0.5003,0.424311
4.0114199999999995e-07,0.000114983,107744,1,0.00386085,0.000512951,0.00647824,0.00629803,0.024793700000000002,0.000118273,0.0157896,0.00017353,0.028558799999999995,0.0004965109999999999,0.5001,0.5003,0.42486199999999996
4.47383e-07,0.000115121,111840,1,0.00344471,0.000511163,0.00652156,0.00630561,0.0253446,0.000119064,0.0157896,0.000173516,0.0284849,0.00040114699999999997,0.5001,0.5003,0.425413
4.4902299999999996e-07,0.00011436,111840,1,0.00326647,0.000508154,0.00652721,0.00626392,0.025895599999999994,0.000119167,0.0157896,0.000173117,0.028672800000000002,0.00025339,0.5001,0.5003,0.425965
4.09609e-07,0.000113844,112748,1,0.00256855,0.000504762,0.00668164,0.00623562,0.0264466,0.00012198700000000001,0.0157896,0.00017256200000000002,0.0287091,0.000158645,0.5001,0.5003,0.426516
3.3045900000000003e-07,0.000113211,112748,1,0.00245944,0.000501126,0.00668078,0.00620098,0.0269976,0.000121971,0.0157896,0.00017189900000000002,0.028764599999999994,0.000124036,0.5001,0.5003,0.42706700000000003
2.2361799999999998e-07,0.000113756,115936,1,0.00235758,0.000497149,0.00682785,0.0062308,0.0275485,0.000124656,0.0157896,0.00017103,0.028752800000000002,0.00010159,0.500101,0.5003,0.42761800000000005
1.0229e-07,0.00011643200000000001,115936,1,0.00286165,0.00049309,0.00696201,0.00637736,0.0280995,0.000127105,0.0157896,0.000170076,0.029272500000000003,7.98125e-05,0.500101,0.500301,0.42817
1.89337e-08,0.00011831899999999999,115936,1,0.00270642,0.000489436,0.00702454,0.00648074,0.0286505,0.000128247,0.0157896,0.000169236,0.0305767,6.78657e-05,0.500101,0.500301,0.428721
1.23302e-07,0.000119664,115936,1,0.00266523,0.000485805,0.00706353,0.006554399999999999,0.029201400000000002,0.000128959,0.0157896,0.000168407,0.032392000000000004,0.000121405,0.500101,0.500301,0.42927200000000004
1.91295e-07,0.00011954299999999999,120876,1,0.0024585,0.000482404,0.00714881,0.00654779,0.029752400000000002,0.000130516,0.0157896,0.00016774299999999998,0.0320287,0.000228957,0.500101,0.500301,0.429824
2.16159e-07,0.000118139,120787,1,0.00271463,0.000479008,0.0073572,0.00647091,0.030303399999999998,0.00013432,0.0157896,0.00016717400000000002,0.0322546,0.00033487699999999997,0.500101,0.500301,0.430375
2.0330899999999998e-07,0.000116996,120787,1,0.00272319,0.000475735,0.00738812,0.0064083,0.0308543,0.000134885,0.0157896,0.00016670700000000002,0.0316817,0.00041060900000000004,0.500101,0.500301,0.430925
1.62881e-07,0.00011535,120787,1,0.00315117,0.00047236800000000003,0.00718881,0.00631813,0.0314053,0.000131246,0.0157896,0.00016622799999999998,0.0312752,0.00048791300000000003,0.500101,0.500301,0.431476
9.891400000000001e-08,0.000111598,120787,1,0.00306381,0.00046823300000000003,0.00674421,0.00611262,0.0319563,0.000123129,0.0157896,0.00016547,0.031948500000000005,0.00048721,0.500101,0.500301,0.43202700000000005
2.76952e-08,0.00010478299999999999,120787,1,0.00409214,0.00046322199999999995,0.00597803,0.00573935,0.032507299999999996,0.000109141,0.0157896,0.00016436400000000001,0.0322286,0.00042199699999999996,0.500101,0.500301,0.43257799999999996
2.6203e-08,0.000101108,105248,1,0.00326178,0.00045747199999999995,0.0060986,0.00553805,0.033058199999999996,0.000111342,0.0157896,0.000162964,0.0320154,0.00035689900000000004,0.5001,0.500301,0.433129
5.76775e-08,0.000102706,105248,1,0.00370345,0.000451366,0.00622976,0.00562557,0.0336092,0.00011373700000000001,0.0157896,0.000161321,0.0314274,0.000243152,0.5001,0.500301,0.433679
6.119810000000001e-08,0.00010287399999999999,105248,1,0.00282166,0.000444469,0.00622516,0.00563477,0.034160199999999995,0.00011365299999999999,0.0157896,0.000159358,0.030809899999999998,0.000124377,0.5001,0.5003,0.43423
3.46633e-08,0.00010169600000000001,105248,1,0.00292365,0.000436892,0.00613078,0.00557024,0.0347111,0.00011193,0.0157896,0.000157106,0.0315944,2.84023e-05,0.5001,0.5003,0.43478100000000003
1.85642e-08,9.939850000000001e-05,105248,1,0.00283798,0.000428814,0.00596707,0.00544441,0.0352621,0.000108941,0.0157896,0.000154673,0.0323866,4.90293e-06,0.5001,0.5003,0.435332
9.109030000000001e-08,9.944709999999999e-05,109344,1,0.00279785,0.00042065699999999995,0.00587881,0.00544707,0.0358131,0.000107329,0.0157896,0.000152319,0.0326709,4.73256e-06,0.5001,0.5003,0.435883
1.6782699999999998e-07,9.97188e-05,109344,1,0.0028895,0.000413101,0.00591365,0.00546195,0.036364099999999996,0.000107965,0.0157896,0.000150269,0.032288599999999994,7.43017e-05,0.5001,0.5003,0.436433
2.37243e-07,9.88159e-05,109344,1,0.00274454,0.00040562800000000005,0.00585835,0.00541249,0.036914999999999996,0.000106956,0.0157896,0.000148292,0.0314693,0.00016199200000000002,0.5001,0.5003,0.43698400000000004
2.89544e-07,9.65058e-05,109344,1,0.00270697,0.00039861300000000003,0.00569921,0.00528596,0.037466,0.00010405,0.0157896,0.000146479,0.031827299999999996,0.000292514,0.5001,0.5003,0.43753400000000003
3.11961e-07,9.222299999999999e-05,109344,1,0.00296309,0.00039235199999999995,0.00537255,0.00505138,0.038017,9.80866e-05,0.0157896,0.000144912,0.0321435,0.000404775,0.5001,0.5003,0.43808500000000006
2.99111e-07,9.046190000000001e-05,113440,1,0.00343643,0.00038687199999999996,0.00520023,0.00495491,0.0385679,9.49406e-05,0.0157896,0.000143528,0.0317753,0.000483908,0.5001,0.5003,0.43863599999999997
2.42115e-07,8.737870000000001e-05,113440,1,0.00395851,0.000382456,0.00491274,0.00478604,0.039118900000000005,8.96919e-05,0.0157896,0.000142352,0.0320413,0.0005180580000000001,0.5001,0.5003,0.43918599999999997
1.4268599999999998e-07,8.44434e-05,124130,1,0.00414792,0.00037910900000000003,0.00484101,0.00462526,0.0396699,8.838229999999999e-05,0.0157896,0.00014147,0.0300108,0.00051866,0.5001,0.5003,0.439737
1.3651799999999998e-08,8.246700000000001e-05,117538,1,0.00459386,0.000373888,0.00474657,0.00451701,0.0402208,8.665809999999999e-05,0.0157896,0.000140139,0.0288368,0.000507159,0.5001,0.5003,0.440288
1.14608e-07,8.13953e-05,115936,1,0.00431518,0.00036650800000000004,0.00468757,0.0044583,0.040771800000000004,8.5581e-05,0.0157896,0.00013822299999999998,0.0283149,0.000429666,0.5001,0.5003,0.44083900000000004
2.10072e-07,7.95771e-05,115936,1,0.00425382,0.000357867,0.00469655,0.00435872,0.0413228,8.574489999999999e-05,0.0157896,0.00013589399999999998,0.028538599999999997,0.00035225400000000003,0.5001,0.5003,0.441391
2.6111e-07,7.84617e-05,117534,1,0.00419007,0.000348525,0.00470945,0.00429762,0.0418738,8.598040000000001e-05,0.0157896,0.000133306,0.0286258,0.00019659,0.500101,0.5003,0.441942
2.72631e-07,7.655800000000001e-05,116844,1,0.0033405,0.00033955599999999997,0.00469736,0.00419335,0.042424699999999996,8.575959999999999e-05,0.0157896,0.000130818,0.0286942,0.00013231,0.500101,0.500301,0.442493
2.48038e-07,7.44795e-05,120032,1,0.00311229,0.000330586,0.00466692,0.0040795,0.04297569999999999,8.520399999999999e-05,0.0157896,0.00012823200000000002,0.0289663,0.00010815,0.500101,0.500301,0.44304499999999997
2.0042000000000002e-07,7.38898e-05,120032,1,0.00301886,0.000321827,0.00480397,0.0040472,0.0435267,8.7706e-05,0.0157896,0.00012556,0.0289487,7.840060000000001e-05,0.500101,0.500301,0.443596
1.40511e-07,7.44521e-05,120032,1,0.00325696,0.000313445,0.00479058,0.00407801,0.0440776,8.74616e-05,0.0157896,0.000122904,0.029812099999999998,5.6675e-05,0.500101,0.500301,0.444147
8.4932e-08,7.50452e-05,120032,1,0.00336836,0.000305755,0.00479524,0.00411049,0.0446286,8.754659999999999e-05,0.0157896,0.000120389,0.0317949,5.30024e-05,0.500101,0.500301,0.444698
5.71176e-08,7.46016e-05,124972,1,0.00327295,0.000298356,0.00495114,0.00408619,0.0451796,9.039299999999999e-05,0.0157896,0.000117947,0.0322872,0.000140125,0.500101,0.500301,0.44525
7.284710000000001e-08,7.29533e-05,124972,1,0.0037095999999999995,0.000291131,0.00516901,0.00399591,0.045730599999999996,9.437049999999999e-05,0.0157896,0.00011562100000000001,0.031818599999999995,0.000263093,0.500101,0.500302,0.445801
1.28557e-07,7.20098e-05,124972,1,0.00398885,0.000284056,0.00522178,0.00394423,0.0462815,9.53341e-05,0.0157896,0.000113437,0.0320644,0.000353356,0.500101,0.500302,0.446352
2.19357e-07,6.98857e-05,124883,1,0.00415908,0.000276879,0.00511791,0.00382788,0.0468325,9.34377e-05,0.0157896,0.000111325,0.031544499999999996,0.00042975,0.500101,0.500302,0.446902
3.4059199999999996e-07,6.53991e-05,124883,1,0.00411542,0.000269875,0.00475205,0.00358214,0.047383499999999995,8.67582e-05,0.0157896,0.000109344,0.031677,0.000484161,0.500101,0.500302,0.447453
4.82745e-07,6.0303800000000004e-05,124883,1,0.00456609,0.000262915,0.0041589,0.00330305,0.0479344,7.5929e-05,0.0157896,0.00010734299999999999,0.0319418,0.000466062,0.500101,0.500301,0.448004
6.21849e-07,5.3570200000000004e-05,116908,1,0.005348100000000001,0.000255364,0.00346832,0.00293423,0.048485400000000005,6.33212e-05,0.0157896,0.000105169,0.0322322,0.00040156,0.500101,0.500301,0.44855500000000004
7.42098e-07,5.51981e-05,109344,1,0.00476135,0.000248046,0.00364041,0.00302339,0.0490364,6.6463e-05,0.0157896,0.000102904,0.0317923,0.000294394,0.500101,0.500301,0.44910600000000006
8.43537e-07,5.5371099999999996e-05,109344,1,0.00489902,0.000241222,0.00368639,0.00303287,0.04958730000000001,6.73025e-05,0.0157896,0.000100581,0.0309317,0.000176734,0.500101,0.500301,0.44965600000000006
9.152290000000001e-07,5.44354e-05,109344,1,0.0037883,0.000234374,0.00363185,0.00298162,0.050138300000000004,6.63066e-05,0.0157896,9.81684e-05,0.0308194,6.39105e-05,0.500101,0.500301,0.45020699999999997
9.61945e-07,5.24591e-05,109344,1,0.00364598,0.00022736299999999998,0.00350598,0.00287337,0.0506893,6.40086e-05,0.0157896,9.572440000000001e-05,0.0319936,2.05976e-05,0.500101,0.500301,0.450758
9.90522e-07,4.9499399999999996e-05,109344,1,0.0037859,0.00022046200000000002,0.00331299,0.00271125,0.0512403,6.0485299999999995e-05,0.0157896,9.33982e-05,0.0325952,1.76256e-05,0.5001,0.500301,0.451309
1.01396e-06,4.68977e-05,128225,1,0.00328447,0.000214003,0.00336404,0.00256875,0.05179119999999999,6.141729999999999e-05,0.0157896,9.12736e-05,0.032752699999999996,2.30867e-06,0.5001,0.500301,0.45186000000000004
1.0359700000000001e-06,4.64312e-05,128225,1,0.00347246,0.000207988,0.00334694,0.0025432,0.052342200000000005,6.11051e-05,0.0157896,8.93911e-05,0.032178500000000006,0.00010606700000000001,0.5001,0.500301,0.45241000000000003
1.0622499999999999e-06,4.4820699999999996e-05,128225,1,0.00339305,0.00020248,0.00317718,0.00245499,0.0528932,5.80057e-05,0.0157896,8.77396e-05,0.0314935,0.00016309200000000002,0.5001,0.500301,0.45296099999999995
1.10875e-06,4.1909499999999996e-05,128225,1,0.0032607,0.000197932,0.00285827,0.00229553,0.0534441,5.21834e-05,0.0157896,8.64512e-05,0.0318856,0.00031331400000000003,0.5001,0.500301,0.45351099999999994
1.19089e-06,4.07835e-05,129196,1,0.00363859,0.00019496,0.0026228000000000002,0.00223386,0.053995100000000004,4.78844e-05,0.0157896,8.56569e-05,0.031916200000000006,0.000430795,0.5001,0.500301,0.45406199999999997
1.30988e-06,4.24613e-05,140578,1,0.00394192,0.00019372400000000002,0.00268286,0.00232575,0.0545461,4.8980900000000004e-05,0.0157896,8.52951e-05,0.031947500000000004,0.000501151,0.5001,0.500301,0.454612
1.4775899999999998e-06,4.68842e-05,128226,1,0.00442656,0.000195183,0.00285167,0.00256801,0.0550971,5.20629e-05,0.0157896,8.56166e-05,0.032265300000000004,0.00051035,0.5001,0.500301,0.455163
1.69755e-06,4.6718299999999996e-05,128226,1,0.00462549,0.000196931,0.00294379,0.00255893,0.055648,5.3744799999999994e-05,0.0157896,8.605030000000001e-05,0.0295534,0.000530587,0.5001,0.500301,0.455714
1.9356e-06,4.26233e-05,165599,1,0.00467105,0.000195847,0.00299122,0.00233463,0.056199,5.46106e-05,0.0157896,8.58278e-05,0.0286993,0.00048438699999999997,0.5001,0.500301,0.456265
2.15993e-06,4.41545e-05,165599,1,0.00442415,0.00019258,0.00325954,0.0024185,0.05675,5.9509399999999996e-05,0.0157896,8.50267e-05,0.0286238,0.00039752300000000005,0.500101,0.500301,0.456816
2.34233e-06,4.6696e-05,165599,1,0.00439224,0.00018932200000000001,0.00335147,0.00255771,0.0573009,6.11878e-05,0.0157896,8.413020000000001e-05,0.0286665,0.000280705,0.500101,0.500301,0.45736800000000005
2.47542e-06,4.6747200000000005e-05,165599,1,0.00383503,0.000186755,0.00332466,0.00256051,0.0578519,6.0698199999999994e-05,0.0157896,8.32077e-05,0.028455200000000003,0.000150566,0.500101,0.500301,0.45791899999999996
2.5659699999999997e-06,5.125e-05,165599,1,0.00358431,0.000185087,0.00318729,0.00280714,0.0584029,5.81903e-05,0.0157896,8.237090000000001e-05,0.028974200000000002,8.84589e-05,0.500101,0.500301,0.45847
2.62627e-06,5.4286599999999996e-05,165599,1,0.00331939,0.00018422900000000003,0.00297984,0.00297347,0.0589538,5.44029e-05,0.0157896,8.164649999999999e-05,0.028906099999999997,7.33518e-05,0.500101,0.500301,0.459021
2.6688599999999997e-06,4.88803e-05,170271,1,0.00329426,0.00018381,0.00293516,0.00267735,0.059504800000000004,5.35872e-05,0.0157896,8.09651e-05,0.0291542,4.26366e-05,0.500101,0.500302,0.45957299999999995
2.7062599999999996e-06,5.3414399999999995e-05,170271,1,0.00345552,0.00018388900000000001,0.00299091,0.00292569,0.0600558,5.4605100000000003e-05,0.0157896,8.04796e-05,0.030205900000000004,4.7416000000000005e-06,0.500101,0.500302,0.460124
2.75847e-06,5.49579e-05,71773,1,0.00363892,0.000184772,0.00301024,0.00301024,0.060606799999999995,5.49579e-05,0.0157896,8.01518e-05,0.032506,6.60704e-05,0.500101,0.500302,0.460675
2.83301e-06,5.76859e-05,71773,1,0.0037641999999999997,0.000185157,0.00315966,0.00315966,0.0611577,5.76859e-05,0.0157896,7.982140000000001e-05,0.0321691,0.000177347,0.500101,0.500302,0.461226
2.9381099999999997e-06,5.2411000000000004e-05,71841,1,0.00413474,0.000184855,0.00287074,0.00287074,0.0617087,5.2411000000000004e-05,0.0157896,7.945640000000001e-05,0.0321202,0.000273299,0.500101,0.500302,0.46177700000000005
3.07481e-06,4.4725500000000004e-05,129068,1,0.00436571,0.000183807,0.00286733,0.00244977,0.0622597,5.23489e-05,0.0157896,7.90017e-05,0.031804,0.000372039,0.500101,0.500302,0.46232799999999996
3.2364599999999996e-06,4.6579099999999996e-05,170017,1,0.00466516,0.000182355,0.00288941,0.0025513000000000003,0.0628106,5.27519e-05,0.0157896,7.84327e-05,0.031065499999999996,0.00045277800000000003,0.500101,0.500302,0.462879
3.41778e-06,4.95695e-05,170017,1,0.00422333,0.00018156299999999998,0.00290118,0.0027151,0.0633616,5.29668e-05,0.0157896,7.79086e-05,0.0317055,0.00048550199999999996,0.500101,0.500302,0.46343
3.61126e-06,5.2608199999999995e-05,169951,1,0.00517147,0.000181438,0.00369502,0.00288154,0.0639126,6.746e-05,0.0157896,7.7487e-05,0.0324495,0.00043368,0.500101,0.500302,0.46398
3.7958099999999996e-06,5.5897200000000004e-05,169951,1,0.005151,0.000181381,0.00430021,0.00306169,0.0644636,7.850899999999999e-05,0.0157896,7.70472e-05,0.032192200000000004,0.000361005,0.500101,0.500302,0.464531
3.9603800000000005e-06,5.99003e-05,169951,1,0.0048446999999999995,0.000182565,0.0047594,0.00328095,0.0650145,8.68924e-05,0.0157896,7.6828e-05,0.031661,0.000245599,0.500101,0.500302,0.465082
4.09128e-06,6.37755e-05,169951,1,0.00419589,0.000184797,0.00499265,0.00349321,0.0655655,9.11508e-05,0.0157896,7.67639e-05,0.0307697,0.00010964,0.500101,0.500302,0.465633
4.18219e-06,6.6197e-05,169951,1,0.00368223,0.000187573,0.00503972,0.00362584,0.0661165,9.201020000000001e-05,0.0157896,7.68355e-05,0.0313934,4.274240000000001e-06,0.500101,0.500302,0.466184
4.2433099999999995e-06,5.97323e-05,169951,1,0.00345191,0.00018995,0.0049573,0.00327175,0.0666674,9.05054e-05,0.0157896,7.686430000000001e-05,0.0322726,5.90933e-05,0.500101,0.500302,0.466735
4.28588e-06,6.34896e-05,169951,1,0.00351204,0.000192523,0.00475052,0.00347755,0.0672184,8.67302e-05,0.0157896,7.70531e-05,0.032672700000000006,6.48429e-05,0.500101,0.500302,0.46728500000000006
4.32018e-06,6.76274e-05,169951,1,0.00340245,0.00019419200000000001,0.00447102,0.00370419,0.0677694,8.16275e-05,0.0157896,7.7162e-05,0.0324551,1.0248599999999999e-05,0.500101,0.500302,0.467836
4.35423e-06,5.9265e-05,169951,1,0.00324341,0.000195733,0.00410574,0.00324615,0.0683203,7.49584e-05,0.0157896,7.74262e-05,0.032045,0.00010128,0.500101,0.500302,0.46838599999999997
4.39583e-06,6.10222e-05,169951,1,0.00313021,0.000196867,0.00370995,0.0033424,0.06887130000000001,6.77326e-05,0.0157896,7.77331e-05,0.0318106,0.00018873599999999998,0.500101,0.500302,0.468937
4.46021e-06,6.22928e-05,71520,1,0.00309858,0.000198396,0.0034119999999999997,0.0034119999999999997,0.0694223,6.22928e-05,0.0157896,7.829899999999999e-05,0.0322673,0.000331399,0.500101,0.500302,0.469488
4.55819e-06,6.233869999999999e-05,71839,1,0.00340055,0.00020068900000000002,0.00341451,0.00341451,0.0699733,6.233869999999999e-05,0.0157896,7.92147e-05,0.0316497,0.00043296599999999996,0.500101,0.500302,0.470038
4.6991599999999996e-06,6.26116e-05,170145,1,0.00391759,0.000204584,0.00349878,0.00342946,0.0705242,6.387729999999999e-05,0.0157896,8.05499e-05,0.0319218,0.000497565,0.500101,0.500302,0.47058900000000004
4.88231e-06,6.33194e-05,71645,1,0.00419783,0.00020979900000000002,0.00346822,0.00346822,0.07107519999999999,6.33194e-05,0.0157896,8.21234e-05,0.0307436,0.00048802599999999997,0.500101,0.500302,0.47113900000000003
5.10109e-06,6.06496e-05,113440,1,0.00442669,0.00021381299999999998,0.0036375,0.00332199,0.0716262,6.64098e-05,0.0157896,8.345370000000001e-05,0.0293543,0.000495458,0.500101,0.500302,0.47168999999999994
5.320319999999999e-06,5.5669e-05,133075,1,0.00414041,0.000215388,0.00382501,0.00304918,0.07217710000000001,6.98331e-05,0.0157896,8.41427e-05,0.028675299999999997,0.000448946,0.500101,0.500302,0.472242
5.50705e-06,5.01867e-05,169695,1,0.00406061,0.00021585900000000002,0.0038921,0.0027489,0.0727281,7.10581e-05,0.0157896,8.44562e-05,0.0285571,0.000340801,0.500101,0.500302,0.472793
5.64575e-06,4.94734e-05,169695,1,0.00380645,0.00021711599999999997,0.00390585,0.00270983,0.0732791,7.13092e-05,0.0157896,8.4853e-05,0.028791300000000002,0.000201417,0.500101,0.500302,0.473344
5.736280000000001e-06,5.09594e-05,169695,1,0.00329149,0.000218735,0.00380668,0.00279123,0.07383010000000001,6.949859999999999e-05,0.0157896,8.521120000000001e-05,0.0287685,0.000108533,0.500101,0.500302,0.47389499999999996
5.78193e-06,5.6836099999999996e-05,169695,1,0.00306385,0.000220699,0.00361562,0.00311311,0.07438099999999999,6.60104e-05,0.0157896,8.55156e-05,0.028831299999999997,6.62173e-05,0.500101,0.500302,0.474447
5.79905e-06,6.5575e-05,75618,1,0.00285495,0.00022307799999999998,0.00359177,0.00359177,0.074932,6.5575e-05,0.0157896,8.583950000000001e-05,0.028829400000000005,3.8238e-05,0.500101,0.500302,0.474998
5.7999999999999995e-06,6.37328e-05,169762,1,0.00298722,0.00022523900000000002,0.00357668,0.00349087,0.07548300000000001,6.52994e-05,0.0157896,8.61224e-05,0.029402800000000003,1.37712e-05,0.500102,0.500302,0.475549
5.80043e-06,6.74045e-05,75869,1,0.00327186,0.000227365,0.00369198,0.00369198,0.07603389999999999,6.74045e-05,0.0157896,8.647030000000001e-05,0.0306569,2.4424599999999997e-06,0.500102,0.5003029999999999,0.4761
5.81761e-06,7.0306e-05,75869,1,0.00329157,0.00022898599999999998,0.00385091,0.00385091,0.0765849,7.0306e-05,0.0157896,8.66084e-05,0.0324657,5.6396899999999995e-05,0.500102,0.5003029999999999,0.476652
5.8668499999999996e-06,7.14508e-05,75869,1,0.0034584000000000004,0.000229377,0.00391361,0.00391361,0.0771359,7.14508e-05,0.0157896,8.65005e-05,0.0320308,0.00017747799999999998,0.500102,0.5003029999999999,0.477203
5.94711e-06,6.306850000000001e-05,174113,1,0.00374027,0.0002286,0.00368367,0.00345448,0.0776868,6.72528e-05,0.0157896,8.62043e-05,0.0321897,0.000295745,0.500102,0.5003029999999999,0.477754
6.0564e-06,5.93649e-05,121631,1,0.00368872,0.000226769,0.00377436,0.00325163,0.07823780000000001,6.89084e-05,0.0157896,8.560860000000001e-05,0.0317836,0.000369805,0.500102,0.5003029999999999,0.47830500000000004
6.1944500000000005e-06,6.15008e-05,174113,1,0.00417658,0.000224462,0.00373153,0.00336861,0.0787888,6.812659999999999e-05,0.0157896,8.48989e-05,0.031421199999999996,0.000451844,0.500102,0.5003029999999999,0.47885500000000003
6.35176e-06,6.34603e-05,174047,1,0.00382443,0.00022275799999999998,0.00369444,0.00347594,0.0793398,6.74493e-05,0.0157896,8.41868e-05,0.0319904,0.00044901800000000003,0.500102,0.5003029999999999,0.47940600000000005
6.51273e-06,6.54617e-05,174047,1,0.00466227,0.000221214,0.00444758,0.00358557,0.0798907,8.11994e-05,0.0157896,8.34718e-05,0.0323291,0.00038016199999999997,0.500102,0.5003029999999999,0.47995699999999997
6.65923e-06,6.81941e-05,174047,1,0.00402005,0.00022025700000000002,0.00502361,0.00373523,0.08044169999999999,9.1716e-05,0.0157896,8.30296e-05,0.032077800000000004,0.00029655400000000003,0.500101,0.5003029999999999,0.480508
6.78075e-06,7.11016e-05,174047,1,0.00407673,0.00022066700000000002,0.00534335,0.00389449,0.0809927,9.755360000000001e-05,0.0157896,8.27986e-05,0.031436700000000005,0.00017795,0.500101,0.500302,0.481058
6.86419e-06,7.344880000000001e-05,174047,1,0.00322638,0.00022164,0.00546313,0.00402305,0.08154360000000001,9.97404e-05,0.0157896,8.26896e-05,0.0308778,5.33933e-05,0.500101,0.500302,0.481609
6.911069999999999e-06,7.470810000000001e-05,174047,1,0.00296641,0.00022276700000000002,0.005422,0.00409203,0.0820946,9.89895e-05,0.0157896,8.258790000000001e-05,0.03168,5.80646e-05,0.500101,0.500302,0.48216000000000003
6.93216e-06,6.87201e-05,174047,1,0.00293183,0.00022350200000000002,0.00526517,0.00376404,0.0826456,9.612629999999999e-05,0.0157896,8.24872e-05,0.0324822,8.93282e-05,0.500101,0.500302,0.48271099999999995
6.941760000000001e-06,7.22935e-05,174047,1,0.00290408,0.00022375400000000003,0.00499612,0.00395977,0.0831965,9.12142e-05,0.0157896,8.24086e-05,0.0327673,8.90511e-05,0.500101,0.500302,0.48326099999999994
6.94801e-06,6.59299e-05,174047,1,0.00276313,0.000222668,0.00465824,0.00361121,0.0837475,8.504549999999999e-05,0.0157896,8.208719999999999e-05,0.032312,1.17523e-06,0.500101,0.500302,0.48381199999999996
6.959110000000001e-06,6.397e-05,174047,1,0.00267163,0.00022130200000000002,0.00424412,0.00350386,0.0842985,7.7485e-05,0.0157896,8.18181e-05,0.0314842,9.67398e-05,0.500101,0.500302,0.484362
6.981439999999999e-06,6.56479e-05,174047,1,0.00219841,0.000219448,0.00380353,0.00359577,0.0848495,6.94411e-05,0.0157896,8.15486e-05,0.0319542,0.00022196799999999999,0.500101,0.500302,0.48491300000000004
7.03196e-06,6.56108e-05,75935,1,0.00239844,0.000217895,0.00359374,0.00359374,0.08540039999999999,6.56108e-05,0.0157896,8.14913e-05,0.0321551,0.00034231800000000004,0.500101,0.500302,0.485464
7.118430000000001e-06,6.419869999999999e-05,174241,1,0.00295425,0.00021701099999999997,0.00359821,0.00351639,0.08595139999999998,6.569260000000001e-05,0.0157896,8.1739e-05,0.0318829,0.00043336300000000003,0.500101,0.500302,0.48601400000000006
7.246900000000001e-06,6.35216e-05,174241,1,0.00334142,0.000217701,0.0036499,0.0034793,0.0865024,6.66362e-05,0.0157896,8.235600000000001e-05,0.032147800000000004,0.000470362,0.500101,0.500302,0.48656499999999997
7.42075e-06,6.214270000000001e-05,117536,1,0.00366813,0.000219118,0.00363589,0.00340378,0.0870533,6.63804e-05,0.0157896,8.30383e-05,0.029887900000000002,0.00047169800000000005,0.500101,0.500302,0.48711499999999996
7.61802e-06,5.767229999999999e-05,137171,1,0.00382761,0.000219079,0.00386841,0.00315891,0.0876043,7.06255e-05,0.0157896,8.33604e-05,0.028939099999999995,0.000457606,0.500101,0.500302,0.487667
7.805989999999999e-06,5.4368100000000006e-05,137171,1,0.00351145,0.00021696200000000001,0.00395305,0.00297793,0.0881553,7.21709e-05,0.0157896,8.308790000000001e-05,0.028360700000000003,0.00038132300000000004,0.500101,0.500302,0.48821800000000004
7.95421e-06,4.833939999999999e-05,173791,1,0.00329168,0.00021469,0.00376252,0.00264772,0.0887063,6.869229999999999e-05,0.0157896,8.26739e-05,0.028598099999999998,0.000289404,0.500101,0.500302,0.48876899999999995
8.052369999999999e-06,4.62316e-05,173791,1,0.0030589000000000002,0.00021322,0.00370305,0.00253226,0.0892572,6.76066e-05,0.0157896,8.23524e-05,0.028572000000000004,0.000135804,0.500102,0.5003029999999999,0.48932
8.10348e-06,4.82938e-05,173791,1,0.00256822,0.000211995,0.00354418,0.00264522,0.0898082,6.47061e-05,0.0157896,8.197209999999999e-05,0.0287555,6.6186e-05,0.500102,0.5003029999999999,0.48987200000000003
8.113450000000001e-06,5.59623e-05,173791,1,0.00222657,0.000211161,0.00330467,0.00306525,0.0903592,6.03333e-05,0.0157896,8.157149999999999e-05,0.029089,3.73928e-05,0.500102,0.5003029999999999,0.49042299999999994
8.10043e-06,5.50614e-05,178463,1,0.00249148,0.000210371,0.0033951999999999997,0.00301591,0.09091010000000001,6.19862e-05,0.0157896,8.11472e-05,0.029073200000000004,5.49244e-06,0.500102,0.5003029999999999,0.49097399999999997
8.07518e-06,5.84359e-05,177954,1,0.00271792,0.000209587,0.00345875,0.00320074,0.0914611,6.314640000000001e-05,0.0157896,8.07131e-05,0.029869599999999996,8.46096e-06,0.500102,0.5003029999999999,0.491525
8.054429999999999e-06,6.123310000000001e-05,79965,1,0.00300553,0.00020885400000000002,0.00335395,0.00335395,0.09201210000000001,6.123310000000001e-05,0.0157896,8.02933e-05,0.032015800000000004,1.01882e-05,0.500102,0.5003029999999999,0.492076
8.0578e-06,6.305260000000001e-05,79965,1,0.00287205,0.0002073,0.00345361,0.00345361,0.092563,6.305260000000001e-05,0.0157896,7.961229999999999e-05,0.0323407,8.108800000000001e-05,0.500102,0.500304,0.49262799999999995
8.09435e-06,6.285439999999999e-05,79965,1,0.00294745,0.00020465400000000002,0.00344275,0.00344275,0.093114,6.285439999999999e-05,0.0157896,7.87219e-05,0.0319143,0.00021598,0.500102,0.500304,0.493179
8.161230000000001e-06,5.36578e-05,125728,1,0.00308984,0.00020067400000000002,0.003276,0.00293902,0.093665,5.981e-05,0.0157896,7.75473e-05,0.0321096,0.000304839,0.500102,0.500304,0.49373
8.257e-06,4.97683e-05,125727,1,0.00320857,0.000195992,0.00352797,0.00272598,0.094216,6.441010000000001e-05,0.0157896,7.617109999999999e-05,0.0315321,0.000383325,0.500102,0.500304,0.49428
8.37879e-06,5.05078e-05,178209,1,0.00310369,0.000191055,0.00319837,0.00276649,0.0947669,5.839270000000001e-05,0.0157896,7.471e-05,0.031667,0.00044368099999999997,0.500102,0.500304,0.494831
8.51569e-06,5.19926e-05,178143,1,0.00335712,0.00018690799999999998,0.00314442,0.00284782,0.0953179,5.74077e-05,0.0157896,7.33134e-05,0.0320486,0.000417228,0.500102,0.500304,0.495382
8.65062e-06,5.3764499999999997e-05,178143,1,0.003655,0.00018281599999999998,0.00382762,0.00294487,0.09586889999999999,6.98808e-05,0.0157896,7.19417e-05,0.0322829,0.000351723,0.500102,0.5003029999999999,0.495933
8.76363e-06,5.610270000000001e-05,178143,1,0.00332863,0.000179995,0.00434043,0.00307294,0.0964198,7.92432e-05,0.0157896,7.091729999999999e-05,0.0318444,0.000240805,0.500102,0.5003029999999999,0.496483
8.84752e-06,5.8205600000000004e-05,178143,1,0.00324546,0.00017863599999999997,0.00460349,0.00318813,0.09697080000000001,8.4046e-05,0.0157896,7.01062e-05,0.030994099999999997,0.00011177600000000001,0.500102,0.5003029999999999,0.49703400000000003
8.892189999999999e-06,5.98854e-05,178143,1,0.00237954,0.00017753,0.00466186,0.00328013,0.0975218,8.51115e-05,0.0157896,6.93692e-05,0.0309437,6.799450000000001e-06,0.500102,0.5003029999999999,0.49758500000000006
8.90411e-06,5.10772e-05,178143,1,0.00274266,0.000175987,0.00457782,0.00279768,0.0980728,8.357719999999999e-05,0.0157896,6.85729e-05,0.032076799999999996,0.000107916,0.500102,0.5003029999999999,0.49813599999999997
8.89785e-06,5.3665e-05,182239,1,0.00262125,0.000174433,0.00437215,0.00293942,0.0986237,7.982229999999999e-05,0.0157896,6.78898e-05,0.032743400000000006,0.000110432,0.500102,0.5003029999999999,0.49868599999999996
8.88479e-06,5.62509e-05,182239,1,0.00240442,0.00017193700000000002,0.00407922,0.00308106,0.09917469999999999,7.447439999999999e-05,0.0157896,6.70687e-05,0.03284430000000001,9.3994e-05,0.500101,0.5003029999999999,0.499237
8.87084e-06,4.8010900000000005e-05,178143,1,0.00213644,0.000168674,0.00367732,0.00262973,0.0997257,6.71368e-05,0.0157896,6.61905e-05,0.032262900000000004,2.51798e-05,0.500101,0.5003029999999999,0.499787
8.86339e-06,5.03078e-05,178143,1,0.0020161,0.00016481599999999998,0.00324452,0.00275553,0.100277,5.9235200000000005e-05,0.0157896,6.52367e-05,0.031555900000000005,9.48336e-05,0.500101,0.5003029999999999,0.5003380000000001
8.873530000000001e-06,5.11062e-05,80031,1,0.00200848,0.000160973,0.00279927,0.00279927,0.100828,5.11062e-05,0.0157896,6.43526e-05,0.0319546,0.00023754400000000001,0.500101,0.5003029999999999,0.500889
8.91534e-06,5.0241e-05,80031,1,0.00245716,0.00015793,0.00275188,0.00275188,0.101379,5.0241e-05,0.0157896,6.37972e-05,0.031917,0.00036902800000000003,0.500101,0.5003029999999999,0.5014390000000001
8.99547e-06,4.81941e-05,178337,1,0.00301622,0.000156396,0.00278123,0.00263976,0.10192999999999999,5.0777e-05,0.0157896,6.36421e-05,0.031944,0.000443418,0.500101,0.5003029999999999,0.5019899999999999
9.116950000000001e-06,4.73617e-05,178337,1,0.00341453,0.000157269,0.00279143,0.00259416,0.10248099999999999,5.096310000000001e-05,0.0157896,6.39332e-05,0.032148,0.000456344,0.500101,0.5003029999999999,0.50254
9.28102e-06,4.4520699999999995e-05,121632,1,0.00345085,0.000158289,0.00304139,0.00243855,0.103031,5.55267e-05,0.0157896,6.41932e-05,0.029541200000000004,0.000470738,0.500101,0.5003029999999999,0.503091
9.45918e-06,4.23597e-05,141267,1,0.00343892,0.00015670200000000002,0.00330583,0.00232019,0.103582,6.03545e-05,0.0157896,6.38668e-05,0.028798200000000003,0.000428991,0.500102,0.5003029999999999,0.503642
9.611339999999998e-06,3.8546e-05,141267,1,0.00306042,0.00015307,0.00326046,0.0021113000000000004,0.10413299999999999,5.95262e-05,0.0157896,6.30272e-05,0.0287858,0.00033225800000000004,0.500102,0.5003029999999999,0.504193
9.7186e-06,3.90681e-05,177887,1,0.00265913,0.000149765,0.00320464,0.0021399,0.10468399999999999,5.85072e-05,0.0157896,6.22485e-05,0.028612900000000004,0.00020985400000000001,0.500102,0.5003029999999999,0.504745
9.78007e-06,3.8538400000000004e-05,177887,1,0.00250852,0.000147183,0.00310218,0.00211088,0.105235,5.66366e-05,0.0157896,6.153819999999999e-05,0.028451999999999998,8.47766e-05,0.500102,0.5003029999999999,0.505296
9.79922e-06,4.5006800000000004e-05,177887,1,0.00206673,0.000145015,0.00290237,0.00246518,0.10578599999999999,5.2988599999999996e-05,0.0157896,6.0700100000000005e-05,0.028975099999999997,1.91172e-05,0.500102,0.500304,0.505847
9.78921e-06,4.78492e-05,182559,1,0.00195755,0.000143597,0.00273765,0.00262087,0.10633699999999999,4.99813e-05,0.0157896,5.99742e-05,0.0287986,1.5405100000000002e-06,0.500102,0.500304,0.5063979999999999
9.75914e-06,4.22171e-05,182050,1,0.00277501,0.000142146,0.00285896,0.00231238,0.10688800000000001,5.2196000000000006e-05,0.0157896,5.92749e-05,0.0292062,2.1474200000000002e-05,0.500102,0.500304,0.50695
9.72451e-06,4.28197e-05,182559,1,0.00276049,0.000140802,0.00278073,0.00234538,0.107439,5.07678e-05,0.0157896,5.8655699999999995e-05,0.0302596,6.33275e-05,0.500102,0.500304,0.507501
9.70429e-06,4.5138999999999996e-05,182559,1,0.00283716,0.000140065,0.00270674,0.00247242,0.10799,4.94169e-05,0.0157896,5.80871e-05,0.0325589,1.69388e-06,0.500102,0.500304,0.5080520000000001
9.70818e-06,4.60972e-05,149484,1,0.00247504,0.00013831799999999999,0.00257001,0.0025249,0.10854100000000001,4.6920600000000006e-05,0.0157896,5.73334e-05,0.0321657,0.00011747799999999999,0.500103,0.500305,0.508603
9.74157e-06,3.7728499999999996e-05,141356,1,0.00266706,0.000135307,0.00240099,0.00206652,0.10909200000000001,4.3834899999999996e-05,0.0157896,5.63958e-05,0.0321619,0.00022521,0.500103,0.500305,0.509154
9.802919999999999e-06,3.49545e-05,129823,1,0.00280199,0.00013126700000000002,0.0024953,0.00191458,0.109643,4.5556800000000004e-05,0.0157896,5.52116e-05,0.0318461,0.00032144,0.500103,0.500305,0.509705
9.88897e-06,3.15027e-05,129823,1,0.00307983,0.00012683399999999999,0.00250892,0.00172552,0.110194,4.58054e-05,0.0157896,5.39358e-05,0.031051299999999997,0.00040648199999999995,0.500102,0.500305,0.510256
9.997649999999999e-06,3.2911e-05,132319,1,0.00278651,0.000123015,0.00223291,0.00180265,0.11074500000000001,4.07663e-05,0.0157896,5.27596e-05,0.031754000000000004,0.000440964,0.500102,0.500305,0.510807
1.01188e-05,3.43352e-05,182239,1,0.00305148,0.00012006299999999999,0.00265143,0.00188066,0.111296,4.84071e-05,0.0157896,5.16934e-05,0.0324959,0.000387266,0.500102,0.500304,0.511357
1.02275e-05,3.61357e-05,182239,1,0.00309624,0.000117265,0.00315631,0.00197928,0.111847,5.7624700000000004e-05,0.0157896,5.0563500000000005e-05,0.0322481,0.000304728,0.500102,0.500304,0.511908
1.03127e-05,3.77986e-05,182239,1,0.00304656,0.00011604100000000001,0.00352578,0.00207036,0.112398,6.43701e-05,0.0157896,4.97207e-05,0.0317218,0.00018131400000000002,0.500102,0.500304,0.512459
1.03653e-05,3.8439e-05,186335,1,0.00255856,0.000115746,0.00368964,0.00210544,0.11294900000000001,6.736180000000001e-05,0.0157896,4.90504e-05,0.030830400000000004,4.7777e-05,0.500102,0.500304,0.5130100000000001
1.03816e-05,3.92624e-05,186335,1,0.00253501,0.000115482,0.003694,0.00215054,0.1135,6.744140000000001e-05,0.0157896,4.8426999999999996e-05,0.031567700000000004,7.08314e-05,0.500102,0.500304,0.51356
1.03679e-05,3.31354e-05,186335,1,0.00328662,0.00011451899999999999,0.0035609,0.00181494,0.114051,6.50114e-05,0.0157896,4.7778500000000003e-05,0.032401599999999996,0.000136134,0.500102,0.500304,0.514111
1.03395e-05,3.62566e-05,186335,1,0.00235679,0.00011321200000000001,0.00329634,0.0019859,0.114602,6.01813e-05,0.0157896,4.71274e-05,0.0328501,0.00013686700000000002,0.500102,0.500304,0.514662
1.03042e-05,3.55834e-05,186335,1,0.00212521,0.000110865,0.00294813,0.00194903,0.11515299999999999,5.3824e-05,0.0157896,4.63801e-05,0.0325253,7.89116e-05,0.500102,0.500304,0.515212
1.02702e-05,3.3763800000000004e-05,181981,1,0.00192744,0.000108274,0.00263086,0.00184936,0.115704,4.8031499999999996e-05,0.0157896,4.57642e-05,0.032179,2.54075e-05,0.500102,0.500304,0.515763
1.02449e-05,3.36717e-05,181981,1,0.00186805,0.000105035,0.00234969,0.00184432,0.116255,4.28983e-05,0.0157896,4.5063500000000007e-05,0.031873900000000004,0.000119407,0.500102,0.500304,0.516313
1.0243699999999998e-05,3.3532600000000005e-05,137556,1,0.00213386,0.00010274,0.00206349,0.0018367000000000001,0.116806,3.76731e-05,0.0157896,4.4608500000000005e-05,0.032264,0.00027203599999999997,0.500102,0.500304,0.516864
1.0273800000000001e-05,3.47049e-05,137556,1,0.00267582,0.000102175,0.00200276,0.00190091,0.11735699999999999,3.65643e-05,0.0157896,4.46146e-05,0.0318091,0.000377726,0.500102,0.500304,0.517414
1.03445e-05,3.36197e-05,156962,1,0.00307296,0.00010438299999999999,0.00197516,0.00184147,0.117908,3.60606e-05,0.0157896,4.50998e-05,0.031973900000000006,0.000437842,0.500102,0.500304,0.517965
1.04593e-05,3.1558000000000005e-05,125728,1,0.00337234,0.000110114,0.00213208,0.00172854,0.118459,3.89254e-05,0.0157896,4.63146e-05,0.030841000000000004,0.000432476,0.500102,0.500304,0.518515
1.0614300000000001e-05,2.9182199999999996e-05,144608,1,0.00330759,0.00011391,0.00244426,0.00159841,0.11900999999999999,4.46249e-05,0.0157896,4.7176400000000005e-05,0.029329200000000003,0.00045285400000000004,0.500102,0.500304,0.5190670000000001
1.0766199999999999e-05,3.0356e-05,145363,1,0.00315711,0.00011349899999999999,0.00263381,0.0016626999999999998,0.11956099999999999,4.8085600000000006e-05,0.0157896,4.721e-05,0.028724700000000002,0.000393201,0.500102,0.500304,0.519618
1.08856e-05,3.02009e-05,181983,1,0.00269322,0.000110955,0.00261424,0.00165421,0.12011199999999998,4.7728199999999995e-05,0.0157896,4.68242e-05,0.0286032,0.000284794,0.500102,0.500304,0.520169
1.0958599999999999e-05,3.10425e-05,181983,1,0.00264823,0.00010907899999999999,0.00259205,0.00170031,0.120663,4.73231e-05,0.0157896,4.6581899999999995e-05,0.0288377,0.00014429200000000002,0.500102,0.500304,0.52072
1.0986300000000002e-05,3.41383e-05,181983,1,0.00239128,0.000107753,0.0024608,0.00186988,0.12121400000000002,4.49267e-05,0.0157896,4.6269799999999995e-05,0.0288209,4.63207e-05,0.500102,0.500304,0.521271
1.09753e-05,3.98804e-05,181983,1,0.00197498,0.000106943,0.00223773,0.00218439,0.12176400000000001,4.08543e-05,0.0157896,4.5951e-05,0.028991399999999997,1.0938599999999999e-05,0.500102,0.500305,0.5218229999999999
1.09376e-05,4.1606499999999995e-05,87714,1,0.00223182,0.000106945,0.00227894,0.00227894,0.12231500000000001,4.1606499999999995e-05,0.0157896,4.5739e-05,0.0289736,6.9968600000000005e-06,0.500103,0.500305,0.522374
1.08821e-05,3.53771e-05,186146,1,0.00274576,0.000107131,0.00242736,0.00193773,0.122866,4.43163e-05,0.0157896,4.55513e-05,0.0295072,4.66154e-05,0.500103,0.500305,0.522925
1.0832100000000001e-05,3.19537e-05,182555,1,0.00270149,0.000108038,0.00251368,0.00175022,0.12341700000000001,4.5892299999999994e-05,0.0157896,4.55189e-05,0.0308056,5.30567e-05,0.500103,0.500305,0.523476
1.07981e-05,3.32934e-05,125728,1,0.00277476,0.000109016,0.00260109,0.0018236,0.12396800000000001,4.7488000000000003e-05,0.0157896,4.53624e-05,0.0323923,1.3671400000000001e-05,0.500103,0.500305,0.524027
1.0789000000000001e-05,3.64716e-05,145452,1,0.00243529,0.00010889700000000001,0.00281916,0.00199768,0.124519,5.14695e-05,0.0157896,4.5141899999999995e-05,0.032119,0.000138389,0.500103,0.500305,0.524579
1.0811400000000001e-05,3.95166e-05,145452,1,0.00271732,0.000107944,0.0029387,0.00216446,0.12507000000000001,5.3651899999999994e-05,0.0157896,4.48428e-05,0.032171899999999996,0.000255727,0.500103,0.500306,0.525129
1.08608e-05,4.28348e-05,145452,1,0.00279677,0.00010669999999999999,0.00295447,0.00234621,0.125621,5.39397e-05,0.0157896,4.46008e-05,0.0318159,0.000333169,0.500103,0.500306,0.52568
1.09351e-05,4.38092e-05,145452,1,0.0030358,0.000105429,0.00266026,0.00239958,0.126172,4.85684e-05,0.0157896,4.4573699999999996e-05,0.031346399999999996,0.000414431,0.500103,0.500306,0.526231
1.10286e-05,3.8161300000000003e-05,145452,1,0.00297292,0.000104743,0.00219421,0.00209023,0.126723,4.00597e-05,0.0157896,4.4666199999999996e-05,0.032031,0.000407,0.500103,0.500305,0.526782
1.11252e-05,3.54893e-05,137388,1,0.00307156,0.000103988,0.00209111,0.00194387,0.127274,3.81774e-05,0.0157896,4.45904e-05,0.0322123,0.000328832,0.500103,0.500305,0.527332
1.1205199999999999e-05,3.33478e-05,178588,1,0.00314582,0.00010435799999999999,0.00225884,0.00182657,0.127825,4.12396e-05,0.0157896,4.4462399999999996e-05,0.0320712,0.00024565599999999997,0.500103,0.500305,0.527883
1.12591e-05,3.20229e-05,190431,1,0.00318418,0.00010617700000000001,0.00255955,0.00175401,0.128376,4.67296e-05,0.0157896,4.44776e-05,0.0314349,0.000121806,0.500103,0.500305,0.528434
1.1281e-05,3.49635e-05,190431,1,0.00227145,0.000107576,0.00273264,0.00191507,0.12892699999999999,4.98898e-05,0.0157896,4.4346899999999994e-05,0.0309231,7.105269999999999e-06,0.500103,0.500305,0.528985
1.12676e-05,3.49739e-05,190431,1,0.00285282,0.00010827700000000001,0.0027235,0.00191564,0.129478,4.9723000000000005e-05,0.0157896,4.4091199999999996e-05,0.0317351,0.000114214,0.500102,0.500305,0.529536
1.12276e-05,3.74799e-05,190431,1,0.00303649,0.000108256,0.0025819000000000003,0.0020529,0.130029,4.71377e-05,0.0157896,4.37741e-05,0.032582599999999996,0.000135086,0.500102,0.500305,0.530086
1.11726e-05,3.9127e-05,186077,1,0.00214922,0.00010764200000000001,0.00232627,0.00214312,0.13058,4.24707e-05,0.0157896,4.34416e-05,0.0328794,0.00014727,0.500102,0.500305,0.530637
1.11139e-05,3.75422e-05,148705,1,0.00189359,0.00010641700000000001,0.00239852,0.00205632,0.131131,4.37898e-05,0.0157896,4.32183e-05,0.032268,6.4588e-05,0.500102,0.500305,0.531187
1.1061099999999998e-05,3.3500799999999996e-05,148705,1,0.0019285,0.00010492,0.00232952,0.00183496,0.131682,4.25301e-05,0.0157896,4.3141000000000006e-05,0.0314835,4.0009e-05,0.500102,0.500305,0.531738
1.10221e-05,3.2571300000000004e-05,148705,1,0.00184474,0.000103203,0.00216357,0.00178404,0.132233,3.9500300000000005e-05,0.0157896,4.3059499999999997e-05,0.0320044,0.00016763799999999998,0.500102,0.500305,0.532288
1.1011600000000001e-05,3.12685e-05,141652,1,0.00237177,0.000102676,0.00204499,0.00171268,0.13278399999999999,3.73354e-05,0.0157896,4.3263800000000004e-05,0.0321439,0.000294681,0.500102,0.500305,0.5328390000000001
1.10319e-05,3.2408e-05,141652,1,0.00272106,0.00010382100000000001,0.00194716,0.0017750999999999997,0.13333499999999998,3.5549299999999995e-05,0.0157896,4.38336e-05,0.0319303,0.00038039,0.500102,0.500305,0.533389
1.10946e-05,2.9734099999999997e-05,149676,1,0.00306458,0.000108275,0.00192894,0.00162864,0.13388599999999998,3.52166e-05,0.0157896,4.49785e-05,0.032186900000000004,0.000427399,0.500102,0.500305,0.53394
1.12019e-05,2.99081e-05,142114,1,0.00329516,0.000114751,0.00225663,0.00163817,0.134437,4.1199300000000004e-05,0.0157896,4.645729999999999e-05,0.029910500000000003,0.00044071199999999995,0.500102,0.500305,0.5344909999999999
1.13354e-05,3.0864499999999996e-05,129765,1,0.00321392,0.000117678,0.00237469,0.00169056,0.13498800000000002,4.33547e-05,0.0157896,4.71883e-05,0.0289139,0.000422721,0.500102,0.500305,0.535042
1.1456099999999999e-05,3.09406e-05,149459,1,0.00295859,0.000116814,0.0023005,0.00169473,0.13553900000000002,4.2000200000000005e-05,0.0157896,4.7249399999999995e-05,0.0284509,0.000339961,0.500102,0.500305,0.535593
1.15397e-05,3.08785e-05,142110,1,0.00263648,0.00011499600000000001,0.00220276,0.00169132,0.13609000000000002,4.02157e-05,0.0157896,4.71385e-05,0.028641200000000002,0.000241024,0.500103,0.500305,0.536144
1.15774e-05,3.0096999999999997e-05,190431,1,0.00268824,0.000113395,0.00241989,0.00164852,0.136641,4.41799e-05,0.0157896,4.69799e-05,0.0286163,8.60316e-05,0.500103,0.500305,0.536695
1.1572e-05,3.29902e-05,190431,1,0.00217769,0.00011248,0.00252889,0.00180699,0.137192,4.617e-05,0.0157896,4.6881999999999996e-05,0.028854900000000003,2.0256700000000002e-05,0.500103,0.500305,0.537246
1.1532799999999999e-05,3.71432e-05,190431,1,0.00191342,0.000112044,0.00252303,0.00203447,0.137743,4.6063e-05,0.0157896,4.68293e-05,0.029133600000000003,1.09699e-05,0.500103,0.500306,0.537798
1.14721e-05,3.63229e-05,190431,1,0.0025207,0.00011205299999999999,0.00241883,0.00198953,0.138294,4.4160600000000005e-05,0.0157896,4.67998e-05,0.0290582,3.76036e-05,0.500103,0.500306,0.538349
1.1400000000000001e-05,3.6575e-05,129824,1,0.00277918,0.00011251700000000001,0.00231598,0.00200334,0.138845,4.22829e-05,0.0157896,4.68254e-05,0.029969799999999998,5.63432e-05,0.500103,0.500306,0.5389
1.1338699999999999e-05,3.98349e-05,129824,1,0.002794,0.000113645,0.00264144,0.0021819,0.139396,4.82247e-05,0.0157896,4.68858e-05,0.0321005,4.35673e-05,0.500103,0.500306,0.539451
1.1296500000000001e-05,4.2839499999999995e-05,149548,1,0.00272223,0.000114726,0.00278821,0.00234647,0.13994700000000002,5.090439999999999e-05,0.0157896,4.69016e-05,0.032369999999999996,5.01074e-05,0.500103,0.500306,0.5400020000000001
1.12835e-05,4.57925e-05,149548,1,0.00274778,0.000114881,0.00295453,0.00250822,0.140497,5.39408e-05,0.0157896,4.6892e-05,0.031943400000000004,0.000185572,0.500103,0.500307,0.540553
1.13005e-05,4.8912299999999996e-05,149548,1,0.00282787,0.000114462,0.00301369,0.0026791000000000002,0.141048,5.50209e-05,0.0157896,4.69233e-05,0.0320814,0.000276371,0.500103,0.500307,0.541104
1.13431e-05,5.2054899999999995e-05,149548,1,0.00304605,0.00011386299999999999,0.00293309,0.00285123,0.141599,5.35495e-05,0.0157896,4.7074700000000005e-05,0.0314995,0.000358455,0.500103,0.500307,0.541655
1.1410599999999999e-05,4.8198900000000004e-05,88029,1,0.00291101,0.00011334,0.00264002,0.00264002,0.14215,4.8198900000000004e-05,0.0157896,4.74367e-05,0.031806,0.000413691,0.500103,0.500307,0.5422060000000001
1.1493399999999999e-05,4.5289899999999995e-05,88029,1,0.00322431,0.000113334,0.00248069,0.00248069,0.142701,4.5289899999999995e-05,0.0157896,4.7781e-05,0.0320764,0.00038832199999999997,0.500103,0.500306,0.542756
1.1568e-05,4.24266e-05,88029,1,0.00326501,0.000112965,0.00232385,0.00232385,0.143252,4.24266e-05,0.0157896,4.7847200000000005e-05,0.0322698,0.00030749200000000003,0.500103,0.500306,0.543307
1.1624200000000001e-05,3.98991e-05,133919,1,0.00337188,0.000113835,0.00223397,0.00218541,0.143803,4.0785700000000005e-05,0.0157896,4.78092e-05,0.031884699999999995,0.00019834,0.500103,0.500306,0.543858
1.16526e-05,3.72562e-05,133919,1,0.00297945,0.000115555,0.00222871,0.00204065,0.144354,4.06895e-05,0.0157896,4.78584e-05,0.0310332,6.98679e-05,0.500103,0.500306,0.544409
1.1648499999999999e-05,3.55648e-05,194527,1,0.00249419,0.000116409,0.00228757,0.00194801,0.144905,4.17642e-05,0.0157896,4.77112e-05,0.0310426,5.248979999999999e-05,0.500103,0.500306,0.54496
1.1614200000000001e-05,3.65554e-05,194527,1,0.00285486,0.000116468,0.00226915,0.00200227,0.145456,4.14278e-05,0.0157896,4.7453199999999995e-05,0.0321136,0.00014438,0.500103,0.500306,0.54551
1.1556800000000001e-05,3.93689e-05,152801,1,0.00272321,0.000116019,0.00218003,0.00215637,0.146007,3.98007e-05,0.0157896,4.71837e-05,0.032792699999999994,0.000159278,0.500103,0.500306,0.546061
1.14905e-05,3.9004699999999996e-05,152801,1,0.00233783,0.00011513,0.00233643,0.00213642,0.146558,4.26563e-05,0.0157896,4.6930699999999994e-05,0.0327786,0.000137995,0.500103,0.500306,0.546611
1.14234e-05,3.764e-05,152801,1,0.00208244,0.00011358100000000001,0.00234199,0.00206168,0.147109,4.2757700000000006e-05,0.0157896,4.6758599999999996e-05,0.0323653,2.30079e-05,0.500103,0.500306,0.547162
1.1363800000000001e-05,3.53623e-05,152801,1,0.00201109,0.000111544,0.00222439,0.00193692,0.14765999999999999,4.06107e-05,0.0157896,4.66064e-05,0.0317072,5.17238e-05,0.500103,0.500306,0.547712
1.1323900000000002e-05,3.4521e-05,152801,1,0.00183817,0.00010968700000000001,0.0019851,0.00189084,0.14821099999999998,3.6241999999999996e-05,0.0157896,4.64136e-05,0.0319389,0.00019722900000000002,0.500103,0.500306,0.5482630000000001
1.1313800000000002e-05,3.30708e-05,145748,1,0.00242744,0.000108971,0.00188433,0.0018114000000000001,0.14876199999999998,3.44022e-05,0.0157896,4.6454799999999994e-05,0.0319505,0.00033416,0.500103,0.500306,0.548813
1.13389e-05,3.3707199999999995e-05,152934,1,0.00278168,0.000109906,0.00197592,0.00184626,0.149313,3.60744e-05,0.0157896,4.6791499999999994e-05,0.0319772,0.000409755,0.500103,0.500306,0.5493640000000001
1.1405899999999999e-05,3.2469000000000004e-05,152934,1,0.00315446,0.00011443,0.00192967,0.00177844,0.149864,3.523e-05,0.0157896,4.78232e-05,0.0321173,0.000434824,0.500103,0.500306,0.549914
1.1511300000000001e-05,3.3516500000000003e-05,146210,1,0.00315762,0.000118824,0.00220995,0.00183581,0.15041500000000002,4.03471e-05,0.0157896,4.871e-05,0.029512200000000002,0.000444524,0.500103,0.500306,0.550465
1.163e-05,3.3630599999999996e-05,153555,1,0.00325806,0.000119226,0.00234447,0.00184207,0.15096600000000002,4.2802899999999996e-05,0.0157896,4.8744399999999994e-05,0.028774099999999997,0.00039873400000000004,0.500103,0.500306,0.551016
1.17267e-05,3.34383e-05,153555,1,0.00286664,0.000117095,0.00231562,0.00183153,0.151517,4.22763e-05,0.0157896,4.8386099999999994e-05,0.0288809,0.00029161,0.500103,0.500306,0.5515680000000001
1.17822e-05,3.2862e-05,194527,1,0.00260522,0.000114896,0.00235338,0.00179997,0.152068,4.29656e-05,0.0157896,4.81142e-05,0.0286536,0.00016909599999999998,0.500103,0.500306,0.5521189999999999
1.17967e-05,3.3667e-05,194527,1,0.0025635000000000002,0.00011312,0.0025285999999999998,0.00184406,0.152619,4.61646e-05,0.0157896,4.78272e-05,0.028487799999999997,4.9718599999999995e-05,0.500103,0.500306,0.55267
1.1771700000000001e-05,3.40563e-05,194527,1,0.00199417,0.00011198299999999999,0.00258558,0.00186538,0.15317,4.72049e-05,0.0157896,4.76253e-05,0.0290637,1.2231500000000001e-05,0.500103,0.500307,0.553221
1.1716900000000001e-05,3.55817e-05,194527,1,0.00201217,0.00011153299999999999,0.00253006,0.00194894,0.153721,4.61913e-05,0.0157896,4.75603e-05,0.028835200000000002,3.32073e-05,0.500103,0.500307,0.553772
1.1640799999999999e-05,3.6609699999999996e-05,194527,1,0.00280671,0.000111623,0.00238722,0.00200524,0.154272,4.35835e-05,0.0157896,4.76333e-05,0.029245999999999998,6.02726e-05,0.500104,0.500307,0.5543239999999999
1.1563399999999998e-05,3.8809899999999996e-05,133920,1,0.00283892,0.000111975,0.00234328,0.00212575,0.154823,4.2781199999999996e-05,0.0157896,4.7626599999999996e-05,0.030409500000000003,0.000100524,0.500104,0.500307,0.554875
1.15016e-05,4.18042e-05,133920,1,0.00291786,0.00011326799999999999,0.00258924,0.00228976,0.155374,4.7271800000000004e-05,0.0157896,4.7706e-05,0.0325368,2.88066e-05,0.500104,0.500307,0.555426
1.14617e-05,4.4496499999999997e-05,133920,1,0.00266364,0.00011389299999999999,0.00267101,0.00243723,0.155925,4.87646e-05,0.0157896,4.7734499999999995e-05,0.0321957,8.86969e-05,0.500104,0.500308,0.555977
1.14515e-05,4.73467e-05,153644,1,0.00304973,0.000113487,0.00271685,0.00259334,0.156476,4.9601499999999996e-05,0.0157896,4.7671400000000006e-05,0.03213,0.00020333900000000003,0.500104,0.500308,0.556528
1.1468800000000001e-05,5.0315299999999996e-05,92125,1,0.00301554,0.000112783,0.00275595,0.00275595,0.157027,5.0315299999999996e-05,0.0157896,4.77057e-05,0.0318137,0.000299855,0.500104,0.500308,0.557079
1.15116e-05,5.3238699999999996e-05,96221,1,0.00339458,0.000112076,0.00291607,0.00291607,0.157578,5.3238699999999996e-05,0.0157896,4.7941099999999994e-05,0.0310205,0.00038102199999999996,0.500104,0.500308,0.5576300000000001
1.1576900000000001e-05,4.87202e-05,92125,1,0.00303736,0.000111439,0.00266858,0.00266858,0.158129,4.87202e-05,0.0157896,4.82227e-05,0.031769900000000004,0.000422891,0.500104,0.500308,0.55818
1.1650899999999999e-05,4.5172299999999994e-05,149844,1,0.00330525,0.000111553,0.00247808,0.00247424,0.15868,4.52423e-05,0.0157896,4.8451e-05,0.0325216,0.000360081,0.500104,0.500308,0.5587310000000001
1.17117e-05,4.18442e-05,149844,1,0.00354255,0.00011156700000000001,0.0027031,0.00229195,0.15922999999999998,4.93505e-05,0.0157896,4.838270000000001e-05,0.032275599999999995,0.000276478,0.500103,0.500307,0.559282
1.17508e-05,3.89244e-05,149844,1,0.003472,0.000112975,0.00242201,0.00213203,0.159781,4.42187e-05,0.0157896,4.8455900000000005e-05,0.0317553,0.000146314,0.500103,0.500307,0.559832
1.17608e-05,3.54858e-05,198623,1,0.00280892,0.000114772,0.00244073,0.00194368,0.160332,4.45605e-05,0.0157896,4.8624799999999996e-05,0.0309175,1.4144300000000001e-05,0.500103,0.500307,0.560383
1.17373e-05,3.6013e-05,198623,1,0.00268199,0.00011593399999999999,0.0024901999999999997,0.00197256,0.160883,4.54635e-05,0.0157896,4.861439999999999e-05,0.031606999999999996,0.000110028,0.500103,0.500307,0.560934
1.1685599999999999e-05,3.91828e-05,198623,1,0.00331025,0.00011640000000000001,0.00240208,0.00214618,0.161434,4.38548e-05,0.0157896,4.8570200000000005e-05,0.0324384,0.00017323599999999998,0.500103,0.500307,0.561485
1.16172e-05,4.1610500000000004e-05,100572,1,0.00255611,0.00011614799999999999,0.00227915,0.00227915,0.161985,4.1610500000000004e-05,0.0157896,4.8430399999999996e-05,0.0329481,0.000181217,0.500103,0.500307,0.5620350000000001
1.15431e-05,4.05155e-05,100572,1,0.00244901,0.00011519,0.00221918,0.00221918,0.16253599999999999,4.05155e-05,0.0157896,4.8308e-05,0.0325109,0.00012129799999999999,0.500103,0.500307,0.5625859999999999
1.14725e-05,3.75498e-05,100572,1,0.00236937,0.000113615,0.00205673,0.00205673,0.16308699999999998,3.75498e-05,0.0157896,4.82004e-05,0.0322187,1.57056e-05,0.500103,0.500307,0.563136
1.14127e-05,3.5983200000000005e-05,100131,1,0.00201942,0.000111161,0.00197093,0.00197093,0.163638,3.5983200000000005e-05,0.0157896,4.79109e-05,0.0319086,8.636229999999999e-05,0.500103,0.500307,0.5636869999999999
1.13755e-05,3.47377e-05,154005,1,0.00209568,0.000109151,0.00193622,0.00190271,0.164189,3.53495e-05,0.0157896,4.76177e-05,0.0323467,0.00024071099999999998,0.500103,0.500307,0.564237
1.1369200000000001e-05,3.49454e-05,154005,1,0.00240129,0.00010823299999999999,0.00198042,0.00191408,0.16474,3.61565e-05,0.0157896,4.7531199999999996e-05,0.0318371,0.00035017800000000003,0.500103,0.500307,0.564788
1.14009e-05,3.38508e-05,157030,1,0.00294336,0.00010933899999999999,0.00197136,0.00185413,0.16529100000000002,3.59911e-05,0.0157896,4.77464e-05,0.0319916,0.000422413,0.500103,0.500307,0.565338
1.14741e-05,3.20771e-05,138016,1,0.00312972,0.00011371299999999999,0.00209533,0.00175698,0.16584200000000002,3.82545e-05,0.0157896,4.86117e-05,0.030799700000000003,0.000422636,0.500103,0.500307,0.5658890000000001
1.15803e-05,3.39173e-05,156896,1,0.00333288,0.000116105,0.00239788,0.00185777,0.166393,4.3778e-05,0.0157896,4.89704e-05,0.029354900000000003,0.000428225,0.500103,0.500307,0.5664399999999999
1.1684e-05,3.50153e-05,157651,1,0.00315935,0.000114929,0.00260177,0.00191791,0.166944,4.7500600000000004e-05,0.0157896,4.86133e-05,0.028758699999999998,0.00036086,0.500103,0.500307,0.566991
1.1755799999999998e-05,3.50898e-05,157651,1,0.00275684,0.00011229700000000001,0.00247088,0.00192199,0.167495,4.51109e-05,0.0157896,4.81226e-05,0.028636900000000003,0.000253605,0.500103,0.500307,0.567542
1.1785899999999998e-05,3.22542e-05,198623,1,0.00261348,0.000110603,0.00234674,0.00176668,0.168046,4.28444e-05,0.0157896,4.79216e-05,0.028821,0.00010703600000000001,0.500104,0.500307,0.5680930000000001
1.17752e-05,3.43091e-05,198623,1,0.00231485,0.000109545,0.0024801,0.00187923,0.168597,4.52791e-05,0.0157896,4.77583e-05,0.028800799999999998,1.1992e-05,0.500104,0.500308,0.5686439999999999
1.1726900000000001e-05,3.41141e-05,198623,1,0.00213215,0.00010920299999999999,0.00249987,0.00186855,0.169148,4.5640200000000004e-05,0.0157896,4.77238e-05,0.0290267,2.25454e-05,0.500104,0.500308,0.569196
1.1653299999999999e-05,3.45607e-05,198623,1,0.00222465,0.00010994,0.00241305,0.00189301,0.169699,4.4055100000000004e-05,0.0157896,4.79563e-05,0.0290106,4.1601300000000004e-05,0.500104,0.500308,0.569747
1.15647e-05,3.5352600000000004e-05,198623,1,0.00277764,0.00011103,0.00224768,0.00193639,0.17025,4.1035900000000005e-05,0.0157896,4.8395699999999995e-05,0.0295954,7.56127e-05,0.500104,0.500308,0.570298
1.14815e-05,3.8222e-05,157419,1,0.00281479,0.000112509,0.00222226,0.00209355,0.170801,4.05718e-05,0.0157896,4.87284e-05,0.030839299999999997,8.44224e-05,0.500104,0.500308,0.5708489999999999
1.1415899999999999e-05,4.09841e-05,157419,1,0.00298546,0.000114302,0.00239108,0.00224484,0.171352,4.3653900000000006e-05,0.0157896,4.90347e-05,0.032425,1.87721e-05,0.500104,0.500309,0.5714
1.13784e-05,4.361770000000001e-05,165868,1,0.00295805,0.000114702,0.00249603,0.00238909,0.171903,4.557e-05,0.0157896,4.91144e-05,0.0322022,0.000109925,0.500104,0.500309,0.571951
1.13724e-05,4.60242e-05,100192,1,0.00327734,0.00011418,0.00252091,0.00252091,0.172454,4.60242e-05,0.0157896,4.90881e-05,0.0322464,0.000233844,0.500104,0.500309,0.5725020000000001
1.13932e-05,4.88006e-05,96221,1,0.00314079,0.000113488,0.00267298,0.00267298,0.173005,4.88006e-05,0.0157896,4.9166e-05,0.031777099999999996,0.000317333,0.500104,0.500309,0.5730529999999999
1.14377e-05,5.14907e-05,100317,1,0.00360719,0.00011277200000000001,0.00282032,0.00282032,0.173556,5.14907e-05,0.0157896,4.9399e-05,0.0315236,0.000399679,0.500104,0.500309,0.573604
1.15019e-05,4.6542700000000004e-05,96221,1,0.00323172,0.000112418,0.00254931,0.00254931,0.17410699999999998,4.6542700000000004e-05,0.0157896,4.9659899999999995e-05,0.0319841,0.00039742,0.500104,0.500309,0.5741539999999999
1.1565199999999999e-05,4.2531400000000004e-05,96221,1,0.00352708,0.000112228,0.00232959,0.00232959,0.17465799999999998,4.2531400000000004e-05,0.0157896,4.97493e-05,0.0322277,0.000313368,0.500104,0.500309,0.574705
1.16128e-05,3.90031e-05,153940,1,0.00347114,0.00011341799999999999,0.00248054,0.00213633,0.175209,4.5287299999999996e-05,0.0157896,4.9865600000000006e-05,0.032157,0.000214528,0.500104,0.500309,0.575256
1.1636099999999999e-05,3.59508e-05,202719,1,0.00347024,0.00011609399999999999,0.00228081,0.00196915,0.17576,4.1640699999999996e-05,0.0157896,5.02935e-05,0.03146,9.536120000000001e-05,0.500104,0.500308,0.575807
1.16257e-05,3.5263000000000004e-05,202719,1,0.00253704,0.000118328,0.00246503,0.00193148,0.176311,4.50041e-05,0.0157896,5.06325e-05,0.030958799999999998,3.12532e-05,0.500104,0.500308,0.576357
1.15822e-05,3.86578e-05,202719,1,0.00309786,0.000120165,0.0024817,0.00211742,0.176862,4.53083e-05,0.0157896,5.0976e-05,0.031885500000000004,0.000156257,0.500104,0.500308,0.576908
1.1513900000000002e-05,4.1865e-05,202719,1,0.00308498,0.00012149,0.00237407,0.00229309,0.17741300000000002,4.33433e-05,0.0157896,5.1322799999999996e-05,0.0325116,0.000176732,0.500104,0.500308,0.5774590000000001
1.14343e-05,4.349060000000001e-05,104668,1,0.00261803,0.000121964,0.00238213,0.00238213,0.177963,4.349060000000001e-05,0.0157896,5.1515200000000004e-05,0.0329195,0.000189409,0.500103,0.500308,0.578009
1.1353900000000002e-05,4.1486099999999996e-05,104668,1,0.00251654,0.00012120700000000001,0.00227234,0.00227234,0.178514,4.1486099999999996e-05,0.0157896,5.15508e-05,0.0322949,9.32398e-05,0.500103,0.500308,0.5785600000000001
1.12801e-05,3.7833e-05,138016,1,0.00237189,0.000119788,0.00220947,0.00207225,0.179065,4.03383e-05,0.0157896,5.1494e-05,0.0315639,1.451e-05,0.500103,0.500308,0.57911
1.12186e-05,3.54522e-05,138016,1,0.0018537,0.000117488,0.00213954,0.00194184,0.179616,3.90616e-05,0.0157896,5.1175600000000005e-05,0.0320335,0.000138678,0.500103,0.500308,0.579661
1.11856e-05,3.37331e-05,158101,1,0.00224279,0.000115541,0.00210823,0.00184768,0.180167,3.849e-05,0.0157896,5.08608e-05,0.03211,0.000272708,0.500103,0.500308,0.5802109999999999
1.1186900000000001e-05,3.57952e-05,158101,1,0.00261224,0.000114475,0.00202522,0.00196063,0.18071800000000002,3.6974499999999996e-05,0.0157896,5.0613500000000006e-05,0.032000799999999996,0.000366744,0.500103,0.500308,0.580762
1.12262e-05,3.2978699999999996e-05,140511,1,0.00296835,0.00011615200000000001,0.00216201,0.00180636,0.181269,3.9471700000000004e-05,0.0157896,5.0906400000000004e-05,0.032255599999999995,0.000416411,0.500104,0.500309,0.5813119999999999
1.1304e-05,3.32811e-05,142112,1,0.00315002,0.000119515,0.00248946,0.00182292,0.18182,4.545e-05,0.0157896,5.14243e-05,0.0298812,0.00041673599999999996,0.500104,0.500309,0.581863
1.1406099999999999e-05,3.5349200000000004e-05,160992,1,0.00325909,0.000120192,0.00275253,0.0019362000000000001,0.182371,5.02529e-05,0.0157896,5.13476e-05,0.028883199999999998,0.00039935,0.500104,0.500308,0.582414
1.14921e-05,3.58343e-05,161747,1,0.00299571,0.000118226,0.00282947,0.00196277,0.182922,5.1657600000000005e-05,0.0157896,5.0883599999999995e-05,0.028534300000000002,0.00031495599999999997,0.500104,0.500308,0.582965
1.15396e-05,3.50942e-05,161747,1,0.00269247,0.000116179,0.00259057,0.00192223,0.183473,4.7296099999999996e-05,0.0157896,5.05179e-05,0.0286718,0.000212256,0.500104,0.500309,0.583516
1.15462e-05,3.40673e-05,161683,1,0.00256669,0.000115233,0.00225349,0.00186598,0.184024,4.114189999999999e-05,0.0157896,5.0495600000000005e-05,0.0286987,6.23477e-05,0.500104,0.500309,0.584067
1.151e-05,3.58863e-05,202719,1,0.00214927,0.000115042,0.00231581,0.00196562,0.184575,4.22797e-05,0.0157896,5.05695e-05,0.0289443,1.0985699999999999e-05,0.500104,0.500309,0.584619
1.14406e-05,3.6124800000000004e-05,202719,1,0.00215223,0.000115811,0.00229837,0.00197868,0.185126,4.19613e-05,0.0157896,5.08541e-05,0.0291645,4.01173e-05,0.500104,0.500309,0.58517
1.13523e-05,3.55259e-05,202719,1,0.00247897,0.00011731,0.00218691,0.00194588,0.185677,3.99265e-05,0.0157896,5.14416e-05,0.0291411,6.469189999999999e-05,0.500104,0.500309,0.585721
1.12539e-05,3.50916e-05,140570,1,0.00275687,0.000119061,0.00221428,0.00192209,0.186228,4.04261e-05,0.0157896,5.20763e-05,0.030055099999999998,8.40259e-05,0.500104,0.500309,0.586272
1.1163399999999999e-05,3.81125e-05,161515,1,0.00293594,0.000121166,0.0024171,0.00208756,0.186779,4.41291e-05,0.0157896,5.25904e-05,0.0321898,7.82812e-05,0.500104,0.50031,0.586823
1.1099000000000002e-05,4.08728e-05,161515,1,0.00308217,0.000123008,0.00251161,0.00223875,0.18733,4.58544e-05,0.0157896,5.29726e-05,0.0323889,3.06105e-05,0.500105,0.50031,0.587374
1.1063499999999998e-05,4.35774e-05,169964,1,0.00307758,0.000123446,0.0024833000000000004,0.00238689,0.187881,4.5337700000000005e-05,0.0157896,5.31187e-05,0.0319608,0.000167582,0.500105,0.50031,0.587925
1.10568e-05,4.60579e-05,100511,1,0.00322054,0.000122818,0.00252275,0.00252275,0.188432,4.60579e-05,0.0157896,5.3107e-05,0.0321005,0.000257845,0.500105,0.50031,0.588476
1.1076400000000001e-05,4.8828e-05,100317,1,0.00338108,0.000122104,0.00267448,0.00267448,0.18898299999999998,4.8828e-05,0.0157896,5.32497e-05,0.0314593,0.000343916,0.500105,0.50031,0.5890270000000001
1.1121300000000001e-05,4.46544e-05,100317,1,0.00325991,0.000121259,0.00244588,0.00244588,0.18953399999999998,4.46544e-05,0.0157896,5.3465600000000005e-05,0.031758499999999995,0.000406131,0.500104,0.50031,0.5895779999999999
1.11817e-05,4.1467399999999995e-05,152799,1,0.00333977,0.00012101200000000001,0.00240458,0.00227132,0.190085,4.39004e-05,0.0157896,5.37494e-05,0.0320863,0.00037697699999999997,0.500104,0.50031,0.590128
1.12326e-05,3.84285e-05,158036,1,0.00361891,0.000121019,0.00234572,0.00210486,0.190636,4.28259e-05,0.0157896,5.38722e-05,0.0323373,0.000293302,0.500104,0.50031,0.590679
1.1264000000000001e-05,3.57833e-05,158036,1,0.00341349,0.000122674,0.00241137,0.00195998,0.191187,4.4024300000000005e-05,0.0157896,5.4172600000000004e-05,0.031904400000000006,0.00017815900000000003,0.500104,0.50031,0.59123
1.12676e-05,3.42966e-05,206815,1,0.00320187,0.000125566,0.00236912,0.00187855,0.19173800000000002,4.32531e-05,0.0157896,5.47058e-05,0.031063099999999996,3.90284e-05,0.500104,0.50031,0.591781
1.12355e-05,3.6878499999999996e-05,161772,1,0.00259761,0.000127922,0.00264027,0.00201996,0.19228900000000002,4.82034e-05,0.0157896,5.517189999999999e-05,0.0311823,8.477840000000001e-05,0.500104,0.50031,0.592331
1.11727e-05,3.97744e-05,161772,1,0.00300588,0.000129676,0.00257745,0.00217858,0.19284,4.70566e-05,0.0157896,5.56434e-05,0.0322627,0.000184212,0.500104,0.50031,0.592882
1.1091e-05,4.24743e-05,206815,1,0.00270471,0.000131082,0.002375,0.00232647,0.193391,4.33604e-05,0.0157896,5.6114e-05,0.0328202,0.000188155,0.500104,0.50031,0.593433
1.1003e-05,4.1458199999999996e-05,108764,1,0.00263904,0.000131443,0.00227081,0.00227081,0.193942,4.1458199999999996e-05,0.0157896,5.63617e-05,0.0327566,0.000171544,0.500104,0.50031,0.593983
1.09182e-05,3.96418e-05,153772,1,0.00224767,0.000130594,0.00235467,0.00217132,0.194493,4.2989300000000005e-05,0.0157896,5.636189999999999e-05,0.0323317,4.66301e-05,0.500104,0.50031,0.594533
1.08389e-05,3.69213e-05,142112,1,0.00219048,0.00012878,0.00233923,0.00202231,0.195044,4.27073e-05,0.0157896,5.61692e-05,0.0317328,2.54846e-05,0.500104,0.50031,0.5950840000000001
1.0779100000000002e-05,3.659e-05,157868,1,0.00182455,0.000126575,0.00226395,0.00200416,0.195595,4.13329e-05,0.0157896,5.58067e-05,0.032019,0.00017159,0.500104,0.50031,0.595634
1.07523e-05,3.56257e-05,160993,1,0.00231709,0.000124724,0.00216768,0.00195135,0.19614600000000001,3.95753e-05,0.0157896,5.53933e-05,0.0319168,0.000313521,0.500104,0.50031,0.5961850000000001
1.07617e-05,3.48281e-05,144607,1,0.00277901,0.000124008,0.00203056,0.00190766,0.196696,3.7072e-05,0.0157896,5.51133e-05,0.0319871,0.00040025099999999996,0.500104,0.50031,0.596735
1.0805699999999999e-05,3.29519e-05,144607,1,0.00306455,0.000126155,0.00240537,0.00180489,0.197247,4.3914899999999995e-05,0.0157896,5.5438199999999994e-05,0.032082099999999995,0.000414484,0.500104,0.50031,0.597286
1.0884700000000001e-05,3.4777199999999996e-05,146208,1,0.00317248,0.00012823,0.00267016,0.00190487,0.197798,4.87491e-05,0.0157896,5.56208e-05,0.029594299999999997,0.000416949,0.500104,0.50031,0.597837
1.09752e-05,3.6433800000000003e-05,165843,1,0.00319429,0.000127501,0.00291506,0.00199561,0.198349,5.32202e-05,0.0157896,5.5262299999999994e-05,0.0287442,0.00037128800000000005,0.500104,0.50031,0.598388
1.10402e-05,3.63483e-05,165843,1,0.00279962,0.000125337,0.00288028,0.00199092,0.1989,5.25853e-05,0.0157896,5.47845e-05,0.0289079,0.00026421,0.500104,0.50031,0.598939
1.1065899999999999e-05,3.5160700000000004e-05,165843,1,0.00254921,0.000123929,0.00254194,0.00192588,0.199451,4.64083e-05,0.0157896,5.4616099999999994e-05,0.028627499999999997,0.000139441,0.500104,0.50031,0.59949
1.10528e-05,3.8513800000000004e-05,165089,1,0.00247412,0.000123335,0.0022824,0.00210954,0.20000199999999999,4.16698e-05,0.0157896,5.46307e-05,0.028510300000000002,2.88071e-05,0.500104,0.50031,0.6000409999999999
1.09974e-05,3.96402e-05,206815,1,0.00211333,0.00012343600000000002,0.00221086,0.00217123,0.200553,4.03637e-05,0.0157896,5.47596e-05,0.0290342,3.86784e-05,0.500105,0.50031,0.600593
1.09146e-05,3.99929e-05,112356,1,0.00200287,0.000124497,0.00219055,0.00219055,0.201104,3.99929e-05,0.0157896,5.51566e-05,0.028866200000000005,6.38762e-05,0.500105,0.50031,0.601144
1.08153e-05,3.89239e-05,165715,1,0.00273186,0.000126063,0.00214717,0.002132,0.201655,3.92008e-05,0.0157896,5.5805600000000007e-05,0.0292695,8.36167e-05,0.500105,0.500311,0.601695
1.07111e-05,3.5775700000000004e-05,165611,1,0.00277896,0.000127606,0.00230688,0.00195956,0.202206,4.21167e-05,0.0157896,5.6314300000000004e-05,0.0304377,0.000129512,0.500105,0.500311,0.6022460000000001
1.06235e-05,3.87202e-05,165611,1,0.00295358,0.00012982,0.00257927,0.00212084,0.202757,4.7089700000000004e-05,0.0157896,5.68416e-05,0.0326223,6.44163e-05,0.500105,0.500311,0.602797
1.05635e-05,4.14132e-05,174060,1,0.0028083,0.000130922,0.00283024,0.00226835,0.203308,5.16717e-05,0.0157896,5.70854e-05,0.0322153,6.68153e-05,0.500105,0.500311,0.603348
1.05321e-05,4.4246e-05,174060,1,0.00311723,0.00013074,0.0026868,0.00242351,0.20385899999999998,4.9053e-05,0.0157896,5.71066e-05,0.0322012,0.00018523700000000002,0.500105,0.500311,0.603899
1.0526500000000002e-05,4.70572e-05,104413,1,0.0030364,0.000129965,0.00257749,0.00257749,0.20440999999999998,4.70572e-05,0.0157896,5.71036e-05,0.0318804,0.00028681599999999996,0.500105,0.500311,0.60445
1.0547e-05,4.98852e-05,108509,1,0.00344051,0.000129174,0.00273239,0.00273239,0.204961,4.98852e-05,0.0157896,5.72596e-05,0.0310343,0.000367119,0.500105,0.500311,0.605001
1.05912e-05,4.5256099999999995e-05,156895,1,0.00295357,0.000128515,0.00249993,0.00247883,0.205512,4.56412e-05,0.0157896,5.75053e-05,0.0317793,0.000410837,0.500105,0.500311,0.6055510000000001
1.0643900000000002e-05,4.18091e-05,162132,1,0.00322338,0.000128524,0.00273519,0.00229003,0.20606300000000002,4.99363e-05,0.0157896,5.7778199999999995e-05,0.0325283,0.00035162699999999997,0.500105,0.500311,0.606102
1.06814e-05,3.85735e-05,162132,1,0.00355683,0.000128981,0.00294903,0.00211281,0.206614,5.38405e-05,0.0157896,5.79726e-05,0.0323453,0.000260513,0.500105,0.500311,0.606653
1.06955e-05,3.57714e-05,162132,1,0.00339886,0.000130959,0.00266772,0.00195933,0.20716500000000002,4.87046e-05,0.0157896,5.83795e-05,0.031711500000000004,0.00013435,0.500105,0.500311,0.6072029999999999
1.0678299999999999e-05,3.58195e-05,210911,1,0.00278844,0.000133415,0.00261695,0.00196196,0.20771599999999998,4.77776e-05,0.0157896,5.88713e-05,0.0309423,1.18169e-05,0.500105,0.500311,0.607754
1.06284e-05,3.79427e-05,165868,1,0.00274412,0.00013540200000000002,0.00272398,0.00207825,0.208267,4.97316e-05,0.0157896,5.9320699999999996e-05,0.031634300000000004,0.000139228,0.500105,0.500311,0.608305
1.05521e-05,4.11296e-05,210911,1,0.00331764,0.00013691299999999998,0.00258171,0.00225281,0.20881799999999998,4.71343e-05,0.0157896,5.97861e-05,0.0324131,0.00020418599999999997,0.500104,0.500311,0.6088560000000001
1.0462100000000001e-05,4.35504e-05,112860,1,0.0025057,0.00013777899999999998,0.00238541,0.00238541,0.209369,4.35504e-05,0.0157896,6.01055e-05,0.0329227,0.000212487,0.500104,0.500311,0.609406
1.03696e-05,4.19816e-05,157868,1,0.00247305,0.000137484,0.00233307,0.00229948,0.20992,4.2594799999999994e-05,0.0157896,6.01967e-05,0.0325903,0.000147353,0.500104,0.500311,0.609957
1.02818e-05,3.85768e-05,157868,1,0.00222039,0.000136336,0.00237151,0.00211299,0.210471,4.32967e-05,0.0157896,6.01011e-05,0.0322384,3.76102e-05,0.500104,0.500311,0.610507
1.02034e-05,3.8769699999999996e-05,146208,1,0.00190239,0.000134144,0.00232409,0.00212355,0.211022,4.24309e-05,0.0157896,5.9747700000000004e-05,0.0319833,6.48259e-05,0.500104,0.500311,0.611057
1.01485e-05,3.74085e-05,161964,1,0.00196619,0.000131879,0.00222403,0.002049,0.211573,4.06041e-05,0.0157896,5.9280299999999996e-05,0.032369999999999996,0.00021527400000000003,0.500104,0.500311,0.611608
1.0126900000000001e-05,3.60189e-05,165089,1,0.00233932,0.000130126,0.00210049,0.00197288,0.21212399999999998,3.83486e-05,0.0157896,5.88139e-05,0.0318524,0.000333552,0.500104,0.500311,0.612158
1.01418e-05,3.46918e-05,148703,1,0.00283965,0.000129888,0.00216039,0.00190019,0.212675,3.94423e-05,0.0157896,5.85999e-05,0.0319508,0.000408047,0.500104,0.500311,0.6127090000000001
1.01911e-05,3.3804200000000004e-05,150304,1,0.0030429000000000003,0.00013215200000000002,0.00249907,0.00185158,0.21322600000000003,4.5625600000000006e-05,0.0157896,5.8895e-05,0.030764099999999996,0.00040155800000000005,0.500104,0.500311,0.613259
1.02702e-05,3.52502e-05,150304,1,0.00312716,0.000133046,0.00275935,0.00193077,0.213777,5.03775e-05,0.0157896,5.8798699999999997e-05,0.0293224,0.00040307,0.500104,0.500311,0.6138100000000001
1.03468e-05,3.67357e-05,169939,1,0.00303049,0.00013135799999999998,0.00288328,0.00201214,0.21432800000000002,5.2640100000000004e-05,0.0157896,5.8248599999999997e-05,0.028779500000000003,0.000339273,0.500104,0.500311,0.614362
1.03891e-05,3.7144600000000003e-05,169939,1,0.00263822,0.000129027,0.0027348000000000003,0.00203454,0.214879,4.99292e-05,0.0157896,5.7738e-05,0.0287193,0.000224466,0.500105,0.500311,0.614913
1.0394300000000001e-05,3.53472e-05,169875,1,0.00252167,0.000127987,0.00240944,0.00193609,0.215429,4.39892e-05,0.0157896,5.76197e-05,0.028843900000000002,8.367510000000001e-05,0.500105,0.500311,0.615464
1.0359e-05,3.73907e-05,210911,1,0.00225882,0.00012748299999999999,0.00228508,0.00204802,0.21598,4.17187e-05,0.0157896,5.7605900000000004e-05,0.028823400000000002,1.0853399999999998e-05,0.500105,0.500311,0.616015
1.02843e-05,3.82903e-05,210911,1,0.00196835,0.000127705,0.00231773,0.00209729,0.216531,4.23148e-05,0.0157896,5.7741099999999995e-05,0.028999599999999997,5.1682200000000005e-05,0.500105,0.500311,0.616566
1.01883e-05,3.85612e-05,210911,1,0.00206905,0.000128883,0.00224689,0.00211213,0.21708200000000002,4.1021499999999993e-05,0.0157896,5.81786e-05,0.0290881,6.63309e-05,0.500105,0.500312,0.617117
1.00775e-05,3.68813e-05,210722,1,0.00266818,0.000130355,0.0022426,0.00202012,0.217633,4.0943200000000005e-05,0.0157896,5.88067e-05,0.029619200000000002,0.000100046,0.500105,0.500312,0.617668
9.96944e-06,3.85652e-05,169707,1,0.00260642,0.000131796,0.00239234,0.00211235,0.21818400000000002,4.3676999999999995e-05,0.0157896,5.92246e-05,0.031030400000000003,0.000111028,0.500105,0.500312,0.61822
9.88184e-06,4.13556e-05,169707,1,0.0028621,0.000133506,0.00256638,0.00226519,0.21873499999999998,4.68545e-05,0.0157896,5.95854e-05,0.0323848,3.8013200000000004e-05,0.500105,0.500312,0.618771
9.8241e-06,4.40216e-05,178156,1,0.00276656,0.000133812,0.00273674,0.00241122,0.219286,4.99647e-05,0.0157896,5.96625e-05,0.0321569,9.83608e-05,0.500105,0.500312,0.619322
9.796010000000001e-06,4.64947e-05,178156,1,0.00310667,0.000133205,0.00254981,0.00254668,0.21983699999999998,4.65519e-05,0.0157896,5.9579399999999994e-05,0.0322035,0.000220691,0.500105,0.500313,0.619873
9.79255e-06,4.89092e-05,108509,1,0.00291908,0.00013245,0.00267893,0.00267893,0.220388,4.89092e-05,0.0157896,5.96032e-05,0.0317887,0.000303631,0.500105,0.500313,0.620423
9.81488e-06,5.1767299999999995e-05,112605,1,0.00337437,0.000131621,0.00283548,0.00283548,0.220939,5.1767299999999995e-05,0.0157896,5.9778800000000004e-05,0.0314744,0.00039116199999999997,0.500105,0.500313,0.620974
9.857719999999999e-06,4.6544399999999994e-05,108509,1,0.00293211,0.00013105,0.0025494,0.0025494,0.22149000000000002,4.6544399999999994e-05,0.0157896,6.00107e-05,0.0319904,0.00038798699999999996,0.500105,0.500312,0.621525
9.90067e-06,4.25228e-05,108509,1,0.00342923,0.000130647,0.00232912,0.00232912,0.222041,4.25228e-05,0.0157896,6.0100100000000004e-05,0.0323501,0.000299938,0.500105,0.500312,0.622075
9.92606e-06,3.90258e-05,166228,1,0.0032359999999999997,0.00013157200000000002,0.00257589,0.00213758,0.222592,4.7028100000000005e-05,0.0157896,6.0319200000000003e-05,0.0321201,0.000196144,0.500105,0.500312,0.622626
9.92811e-06,3.60491e-05,215007,1,0.00325706,0.000133838,0.00225803,0.00197454,0.22314299999999998,4.12249e-05,0.0157896,6.07737e-05,0.0314826,7.183600000000001e-05,0.500105,0.500312,0.6231770000000001
9.896489999999998e-06,3.72423e-05,169964,1,0.00239311,0.000135775,0.0025231,0.00203989,0.223694,4.60642e-05,0.0157896,6.114819999999999e-05,0.0309265,5.32361e-05,0.500105,0.500312,0.623728
9.831439999999998e-06,4.0794099999999996e-05,169964,1,0.00305369,0.00013730600000000002,0.00256882,0.00223444,0.22424499999999997,4.6899e-05,0.0157896,6.15391e-05,0.031965600000000004,0.000181576,0.500105,0.500312,0.624278
9.74399e-06,4.38661e-05,116956,1,0.00303033,0.000138516,0.0024027,0.0024027,0.224796,4.38661e-05,0.0157896,6.19329e-05,0.0327049,0.000207258,0.500105,0.500312,0.624829
9.64635e-06,4.54037e-05,116956,1,0.00241727,0.000138937,0.00248692,0.00248692,0.225347,4.54037e-05,0.0157896,6.21272e-05,0.0329487,0.000221641,0.500105,0.500312,0.625379
9.55085e-06,4.2853900000000007e-05,116956,1,0.00218439,0.00013808899999999999,0.00234726,0.00234726,0.22589800000000002,4.2853900000000007e-05,0.0157896,6.20659e-05,0.032208099999999996,0.000119473,0.500105,0.500312,0.62593
9.46188e-06,3.83003e-05,150304,1,0.00207427,0.000136617,0.0022607,0.00209784,0.22644899999999998,4.12736e-05,0.0157896,6.18915e-05,0.0314214,4.9809800000000005e-06,0.500105,0.500312,0.62648
9.38485e-06,3.7280399999999996e-05,166060,1,0.00177382,0.00013423799999999998,0.00219219,0.00204198,0.22699999999999998,4.00227e-05,0.0157896,6.14222e-05,0.0320512,0.000118505,0.500105,0.500312,0.627031
9.33505e-06,3.55217e-05,170389,1,0.00218589,0.000131987,0.00208538,0.00194565,0.22755100000000003,3.80728e-05,0.0157896,6.0881800000000004e-05,0.0321779,0.000257786,0.500105,0.500312,0.627581
9.318719999999999e-06,3.54585e-05,170389,1,0.00244908,0.000130311,0.00201256,0.00194219,0.228102,3.67433e-05,0.0157896,6.03637e-05,0.0320176,0.000347039,0.500105,0.500312,0.628132
9.33976e-06,3.26039e-05,152799,1,0.00284788,0.000131054,0.00218627,0.00178583,0.22865300000000002,3.99147e-05,0.0157896,6.0377799999999996e-05,0.0321596,0.00040037,0.500105,0.500312,0.628682
9.39629e-06,3.3753e-05,154400,1,0.00300872,0.000133214,0.00247135,0.00184877,0.229204,4.51195e-05,0.0157896,6.0590299999999995e-05,0.0299503,0.000400024,0.500105,0.500312,0.629233
9.47425e-06,3.57097e-05,174035,1,0.00312988,0.000133221,0.00271203,0.00195595,0.22975500000000001,4.95136e-05,0.0157896,6.02851e-05,0.0288993,0.000381571,0.500105,0.500312,0.629784
9.53625e-06,3.62462e-05,174035,1,0.00284874,0.000131185,0.00276563,0.00198533,0.23030599999999998,5.04921e-05,0.0157896,5.96918e-05,0.028554000000000003,0.00029401,0.500105,0.500312,0.6303350000000001
9.56104e-06,3.59438e-05,174035,1,0.00250302,0.000129233,0.00250674,0.00196877,0.230857,4.57656e-05,0.0157896,5.92406e-05,0.028750799999999996,0.000187835,0.500105,0.500312,0.630886
9.54745e-06,3.7002399999999997e-05,215007,1,0.00247866,0.000128361,0.00223025,0.00202675,0.231408,4.07177e-05,0.0157896,5.91433e-05,0.028673400000000005,3.33707e-05,0.500105,0.500313,0.631437
9.49191e-06,3.99748e-05,215007,1,0.00202126,0.00012802,0.00233175,0.00218956,0.23195900000000003,4.25708e-05,0.0157896,5.9101e-05,0.028962599999999998,2.92967e-05,0.500105,0.500313,0.631988
9.40371e-06,4.04622e-05,215007,1,0.00197664,0.000128497,0.0023236,0.00221626,0.23251,4.2421899999999994e-05,0.0157896,5.92642e-05,0.029188299999999997,6.55137e-05,0.500105,0.500313,0.63254
9.29836e-06,3.97669e-05,215007,1,0.00233976,0.000129614,0.00222362,0.00217817,0.23306100000000002,4.0596700000000004e-05,0.0157896,5.97357e-05,0.0291642,9.06974e-05,0.500106,0.500313,0.633091
9.18321e-06,3.81095e-05,214818,1,0.00266362,0.000130844,0.00225441,0.00208739,0.233612,4.1158699999999996e-05,0.0157896,6.02105e-05,0.0301382,0.000114251,0.500106,0.500313,0.633642
9.07802e-06,4.1081599999999996e-05,173803,1,0.00275068,0.000132292,0.00243232,0.00225018,0.23416199999999998,4.4406899999999997e-05,0.0157896,6.05601e-05,0.0323689,9.793479999999999e-05,0.500106,0.500313,0.634193
8.998710000000001e-06,4.377e-05,173803,1,0.00296271,0.000133625,0.00250189,0.00239744,0.234713,4.5676999999999997e-05,0.0157896,6.08129e-05,0.032455,1.57498e-05,0.500106,0.500314,0.634744
8.94661e-06,4.6339e-05,112480,1,0.00287411,0.000133671,0.00253815,0.00253815,0.235264,4.6339e-05,0.0157896,6.0840699999999995e-05,0.031971299999999994,0.00015487200000000002,0.500106,0.500314,0.6352949999999999
8.92166e-06,4.88221e-05,116576,1,0.00299372,0.000132972,0.00267416,0.00267416,0.235815,4.88221e-05,0.0157896,6.07829e-05,0.0321088,0.000247095,0.500106,0.500314,0.635846
8.92314e-06,5.14232e-05,116701,1,0.00310918,0.00013230000000000002,0.00281663,0.00281663,0.236366,5.14232e-05,0.0157896,6.09242e-05,0.031469,0.000332369,0.500106,0.500314,0.636397
8.94927e-06,4.69887e-05,112605,1,0.00298259,0.00013147200000000002,0.00257373,0.00257373,0.23691700000000002,4.69887e-05,0.0157896,6.112270000000001e-05,0.0318199,0.00039664800000000004,0.500106,0.500314,0.636947
8.99064e-06,4.36854e-05,112605,1,0.00299366,0.000131051,0.0023928,0.0023928,0.23746799999999998,4.36854e-05,0.0157896,6.13296e-05,0.032095799999999994,0.000363928,0.500106,0.500314,0.637498
9.0222e-06,4.05898e-05,170324,1,0.00340863,0.000130727,0.00233163,0.00222325,0.238019,4.25686e-05,0.0157896,6.134180000000001e-05,0.0322986,0.000275377,0.500106,0.500314,0.638048
9.03622e-06,3.79281e-05,170324,1,0.00317358,0.000131931,0.00238721,0.00207745,0.23856999999999998,4.35832e-05,0.0157896,6.15373e-05,0.031861099999999996,0.000165025,0.500106,0.500314,0.638599
9.02341e-06,3.62927e-05,174060,1,0.00295852,0.00013402,0.00222594,0.00198788,0.239121,4.0639e-05,0.0157896,6.19145e-05,0.0310748,2.79371e-05,0.500105,0.500314,0.63915
8.97497e-06,3.88518e-05,174060,1,0.00252857,0.00013552600000000002,0.00252221,0.00212805,0.23967199999999997,4.60479e-05,0.0157896,6.22045e-05,0.0312036,0.000105719,0.500105,0.500313,0.6397010000000001
8.89829e-06,4.12337e-05,174060,1,0.0029211,0.000136476,0.00242249,0.00225852,0.240223,4.4227399999999996e-05,0.0157896,6.2472e-05,0.0322852,0.00020847700000000002,0.500105,0.500313,0.640251
8.80527e-06,4.3764700000000005e-05,121052,1,0.00262107,0.000137211,0.00239715,0.00239715,0.240774,4.3764700000000005e-05,0.0157896,6.27309e-05,0.0328439,0.000214673,0.500105,0.500313,0.6408020000000001
8.706139999999999e-06,4.21738e-05,121052,1,0.00234614,0.000137095,0.00231001,0.00231001,0.241325,4.21738e-05,0.0157896,6.28014e-05,0.032781,0.000199802,0.500105,0.500314,0.641352
8.611580000000001e-06,4.08985e-05,120611,1,0.0019877,0.00013603200000000001,0.00224015,0.00224015,0.24187600000000004,4.08985e-05,0.0157896,6.2678e-05,0.0324061,7.0479e-05,0.500105,0.500314,0.641903
8.52222e-06,3.73451e-05,154400,1,0.00190288,0.000134058,0.0021301,0.00204552,0.242427,3.88892e-05,0.0157896,6.23629e-05,0.031803899999999996,7.95722e-06,0.500105,0.500314,0.6424529999999999
8.45117e-06,3.54384e-05,170156,1,0.0017714000000000002,0.000131716,0.00205872,0.00194109,0.24297800000000003,3.75861e-05,0.0157896,6.18685e-05,0.032089,0.000154765,0.500105,0.500314,0.643004
8.411499999999999e-06,3.46023e-05,174485,1,0.00230688,0.000129748,0.00194691,0.00189529,0.243529,3.55448e-05,0.0157896,6.13788e-05,0.0319276,0.000299651,0.500105,0.500314,0.643554
8.40572e-06,3.39869e-05,177510,1,0.00261349,0.000128838,0.00195679,0.00186158,0.24408000000000002,3.57252e-05,0.0157896,6.1014399999999996e-05,0.032052699999999996,0.000384768,0.500105,0.500314,0.644105
8.43452e-06,3.15836e-05,156895,1,0.003113,0.000130723,0.00215675,0.00172994,0.244631,3.9375799999999997e-05,0.0157896,6.128850000000001e-05,0.0319328,0.00040010800000000004,0.500105,0.500314,0.644655
8.49697e-06,3.3263400000000004e-05,158496,1,0.00293643,0.000132604,0.00239109,0.00182195,0.245182,4.36542e-05,0.0157896,6.1438e-05,0.029608299999999997,0.000401926,0.500105,0.500314,0.6452060000000001
8.570239999999999e-06,3.4833200000000004e-05,178131,1,0.00307473,0.00013186399999999998,0.00263076,0.00190794,0.24573299999999998,4.80299e-05,0.0157896,6.1024e-05,0.028756099999999996,0.00035745300000000004,0.500105,0.500314,0.645757
8.619349999999999e-06,3.48456e-05,178131,1,0.00266518,0.000129806,0.00257526,0.00190861,0.246284,4.70165e-05,0.0157896,6.0476599999999996e-05,0.028924400000000003,0.000246203,0.500105,0.500314,0.646308
8.630199999999999e-06,3.66108e-05,177377,1,0.00243763,0.000128446,0.00229433,0.0020053000000000002,0.246835,4.18876e-05,0.0157896,6.025229999999999e-05,0.028708299999999996,0.00011462799999999999,0.500106,0.500314,0.646859
8.60356e-06,4.10513e-05,124635,1,0.00230532,0.000127714,0.00224853,0.00224853,0.24738600000000002,4.10513e-05,0.0157896,6.01302e-05,0.028645900000000002,6.1589099999999994e-06,0.500106,0.500314,0.64741
8.538860000000001e-06,4.2193e-05,124635,1,0.00194431,0.00012749999999999998,0.00231106,0.00231106,0.247937,4.2193e-05,0.0157896,6.00611e-05,0.028998200000000002,5.90083e-05,0.500106,0.500314,0.647962
8.44788e-06,4.1742e-05,124635,1,0.00188723,0.00012803899999999998,0.00228635,0.00228635,0.24848800000000001,4.1742e-05,0.0157896,6.02472e-05,0.0288911,8.931850000000001e-05,0.500106,0.500314,0.648513
8.340410000000001e-06,4.0297600000000005e-05,218914,1,0.0025898,0.000129056,0.00221491,0.00220724,0.24903899999999998,4.04376e-05,0.0157896,6.06988e-05,0.0292939,0.000109403,0.500106,0.500314,0.6490640000000001
8.23103e-06,3.90367e-05,177899,1,0.00263203,0.000129994,0.00221889,0.00213818,0.24959,4.0510300000000004e-05,0.0157896,6.102e-05,0.0305172,0.00015439799999999998,0.500106,0.500315,0.6496149999999999
8.138250000000001e-06,4.18519e-05,177899,1,0.00281062,0.000131459,0.00246916,0.00229238,0.250141,4.50795e-05,0.0157896,6.13387e-05,0.0326329,7.90772e-05,0.500106,0.500315,0.650166
8.070660000000001e-06,4.4406599999999996e-05,186348,1,0.00275994,0.00013209,0.00274992,0.0024323,0.250692,5.02054e-05,0.0157896,6.14742e-05,0.0322732,6.11329e-05,0.500106,0.500315,0.650717
8.02853e-06,4.66238e-05,186348,1,0.00299358,0.00013173700000000002,0.00261116,0.00255375,0.251243,4.7672e-05,0.0157896,6.14604e-05,0.0321559,0.000172783,0.500106,0.500315,0.6512680000000001
8.013939999999999e-06,4.93563e-05,116701,1,0.00290049,0.000131086,0.00270342,0.00270342,0.251794,4.93563e-05,0.0157896,6.15083e-05,0.0318837,0.00028173900000000003,0.500106,0.500315,0.6518189999999999
8.02473e-06,5.2016400000000006e-05,120797,1,0.00327138,0.00013050600000000001,0.00284912,0.00284912,0.252344,5.2016400000000006e-05,0.0157896,6.1713e-05,0.031042300000000002,0.000358029,0.500106,0.500315,0.652369
8.057660000000001e-06,4.71e-05,116701,1,0.00281471,0.00012989700000000002,0.00257983,0.00257983,0.252895,4.71e-05,0.0157896,6.188890000000001e-05,0.0317908,0.000396317,0.500106,0.500315,0.65292
8.09883e-06,4.34812e-05,174420,1,0.00299479,0.000129702,0.00266627,0.00238162,0.253446,4.8678000000000004e-05,0.0157896,6.20304e-05,0.032545199999999996,0.000331423,0.500106,0.500315,0.653471
8.12607e-06,4.01273e-05,174420,1,0.00348752,0.00012981,0.00287521,0.00219791,0.253997,5.2492700000000006e-05,0.0157896,6.20097e-05,0.0323091,0.000241011,0.500106,0.500315,0.654021
8.133160000000001e-06,3.72496e-05,174420,1,0.00315804,0.000131227,0.00258789,0.00204029,0.254548,4.7247100000000004e-05,0.0157896,6.22157e-05,0.0316762,0.00011512,0.500106,0.500315,0.654572
8.110130000000001e-06,3.64858e-05,223199,1,0.00250496,0.00013296,0.00247177,0.00199845,0.25509899999999996,4.5127100000000004e-05,0.0157896,6.2509e-05,0.030955,2.4055300000000003e-05,0.500106,0.500315,0.655123
8.05388e-06,3.81851e-05,223199,1,0.0026704999999999997,0.000134096,0.00253039,0.00209153,0.25565,4.6197200000000006e-05,0.0157896,6.26996e-05,0.0316552,0.00016056799999999998,0.500106,0.500315,0.655674
7.9745e-06,4.11499e-05,223199,1,0.003288,0.00013487299999999998,0.00245557,0.00225393,0.256201,4.4831400000000006e-05,0.0157896,6.29068e-05,0.032543,0.000228447,0.500106,0.500315,0.656224
7.88364e-06,4.338560000000001e-05,125148,1,0.00231825,0.000135086,0.00237638,0.00237638,0.256752,4.338560000000001e-05,0.0157896,6.30006e-05,0.0329491,0.00023926200000000001,0.500106,0.500315,0.656775
7.79014e-06,4.11705e-05,125148,1,0.00228875,0.000134422,0.00225506,0.00225506,0.257303,4.11705e-05,0.0157896,6.29592e-05,0.032552,0.00016765400000000002,0.500106,0.500315,0.657325
7.70086e-06,3.74568e-05,158496,1,0.00204942,0.000133118,0.00208054,0.00205164,0.25785399999999997,3.7984499999999995e-05,0.0157896,6.281510000000001e-05,0.0321998,5.52588e-05,0.500106,0.500315,0.657876
7.6204899999999994e-06,3.6477100000000004e-05,158496,1,0.00176061,0.000130853,0.00201537,0.00199798,0.258405,3.67945e-05,0.0157896,6.24087e-05,0.031994299999999996,5.20663e-05,0.500106,0.500315,0.6584260000000001
7.56188e-06,3.5110799999999996e-05,178581,1,0.00206468,0.00012863799999999998,0.00196915,0.00192314,0.258956,3.59509e-05,0.0157896,6.192699999999999e-05,0.0323233,0.000204747,0.500106,0.500315,0.658977
7.5340999999999996e-06,3.34251e-05,178581,1,0.00227823,0.00012701,0.00200881,0.00183081,0.25950700000000004,3.66748e-05,0.0157896,6.15214e-05,0.0318642,0.00032019,0.500106,0.500315,0.6595270000000001
7.54184e-06,3.2236999999999996e-05,181606,1,0.00269611,0.000126978,0.00189858,0.00176573,0.260058,3.4662399999999995e-05,0.0157896,6.136850000000001e-05,0.03191020000000001,0.000392259,0.500106,0.500315,0.660077
7.58592e-06,3.13392e-05,162592,1,0.00298454,0.000129575,0.00216563,0.00171656,0.26060900000000004,3.95378e-05,0.0157896,6.180270000000001e-05,0.0304507,0.00038672099999999997,0.500106,0.500315,0.660628
7.660089999999999e-06,3.26309e-05,162592,1,0.0030835,0.000130811,0.00240733,0.00178731,0.26116,4.39507e-05,0.0157896,6.18325e-05,0.0292776,0.00039340400000000003,0.500106,0.500315,0.661179
7.72997e-06,3.44555e-05,181472,1,0.00294805,0.000129471,0.00253288,0.00188725,0.261711,4.62428e-05,0.0157896,6.13538e-05,0.0287401,0.0003239,0.500106,0.500315,0.66173
7.768510000000001e-06,3.48354e-05,182227,1,0.00260048,0.000127373,0.00236141,0.00190805,0.262262,4.31124e-05,0.0157896,6.08716e-05,0.028732999999999998,0.000210687,0.500106,0.500315,0.662281
7.7686e-06,3.5046500000000004e-05,181473,1,0.0024209,0.000126416,0.00213111,0.00191962,0.262813,3.89076e-05,0.0157896,6.0766599999999995e-05,0.028867200000000003,6.11659e-05,0.500106,0.500315,0.662832
7.72961e-06,3.86563e-05,223199,1,0.00220757,0.000125869,0.00224426,0.00211734,0.263364,4.09734e-05,0.0157896,6.0672200000000005e-05,0.0288377,2.47944e-05,0.500106,0.500315,0.663383
7.655189999999998e-06,3.89503e-05,223199,1,0.00182708,0.000125919,0.00227439,0.00213345,0.263915,4.15235e-05,0.0157896,6.07134e-05,0.029019,7.01127e-05,0.500106,0.500316,0.663934
7.560369999999999e-06,3.90422e-05,223199,1,0.00202843,0.000126787,0.00220347,0.00213848,0.264466,4.0228699999999997e-05,0.0157896,6.10196e-05,0.0291601,8.461860000000001e-05,0.500106,0.500316,0.664486
7.451439999999999e-06,3.69533e-05,223010,1,0.00252418,0.00012776200000000001,0.00241068,0.00202406,0.265017,4.4011800000000004e-05,0.0157896,6.14815e-05,0.0297017,0.00012717,0.500107,0.500316,0.665037
7.3495000000000005e-06,3.92442e-05,181995,1,0.00247135,0.000128678,0.00227174,0.00214954,0.26556799999999997,4.1475200000000006e-05,0.0157896,6.17408e-05,0.030997300000000002,0.00013230799999999998,0.500107,0.500316,0.665588
7.266900000000001e-06,4.1830200000000005e-05,190444,1,0.00279432,0.000129871,0.00276635,0.00229119,0.266119,5.05053e-05,0.0157896,6.19514e-05,0.0323948,4.9185200000000005e-05,0.500107,0.500316,0.666139
7.2119e-06,4.4286199999999996e-05,190444,1,0.00273755,0.000129913,0.0028744,0.00242571,0.26666999999999996,5.2477799999999994e-05,0.0157896,6.19661e-05,0.0321129,8.593770000000001e-05,0.500107,0.500317,0.66669
7.185e-06,4.6279499999999996e-05,190444,1,0.00305966,0.000129229,0.00262685,0.00253489,0.267221,4.7958500000000005e-05,0.0157896,6.18783e-05,0.0323233,0.000210592,0.500107,0.500317,0.667241
7.1836300000000005e-06,4.8717299999999995e-05,120797,1,0.00289315,0.000128504,0.00266842,0.00266842,0.26777199999999995,4.8717299999999995e-05,0.0157896,6.18908e-05,0.0317927,0.00029821599999999997,0.500107,0.500317,0.667792
7.2066600000000006e-06,5.1069099999999995e-05,124893,1,0.00330464,0.000127821,0.00279723,0.00279723,0.268323,5.1069099999999995e-05,0.0157896,6.20323e-05,0.0315906,0.00038146800000000004,0.500107,0.500317,0.668342
7.24878e-06,4.5803e-05,120797,1,0.00281636,0.000127174,0.00250879,0.00250879,0.268874,4.5803e-05,0.0157896,6.212399999999999e-05,0.0319974,0.000378617,0.500107,0.500317,0.6688930000000001
7.290210000000001e-06,4.16429e-05,120797,1,0.0034552,0.000126409,0.00228093,0.00228093,0.269425,4.16429e-05,0.0157896,6.19789e-05,0.0324157,0.000286044,0.500106,0.500316,0.669443
7.316569999999999e-06,3.79625e-05,178516,1,0.00313969,0.00012695,0.00246696,0.00207934,0.26997600000000005,4.50392e-05,0.0157896,6.19061e-05,0.0321373,0.000181765,0.500106,0.500316,0.669994
7.319939999999999e-06,3.4840100000000005e-05,227295,1,0.00314428,0.000128676,0.00226441,0.00190831,0.270527,4.1341300000000003e-05,0.0157896,6.21001e-05,0.0315528,5.7408100000000004e-05,0.500106,0.500316,0.670545
7.289880000000001e-06,3.5930700000000005e-05,227295,1,0.00228349,0.000129991,0.00244351,0.00196805,0.271077,4.46112e-05,0.0157896,6.220479999999999e-05,0.030998400000000002,6.965609999999999e-05,0.500106,0.500316,0.671096
7.2288e-06,3.91828e-05,227295,1,0.00303074,0.000130857,0.00246773,0.00214618,0.27162800000000004,4.5053400000000005e-05,0.0157896,6.233060000000001e-05,0.0319798,0.00019691,0.500106,0.500316,0.671646
7.14712e-06,4.18616e-05,227295,1,0.00298465,0.000131456,0.00237196,0.00229291,0.272179,4.33049e-05,0.0157896,6.25011e-05,0.0327224,0.00022679900000000002,0.500106,0.500316,0.672197
7.05704e-06,4.3298500000000006e-05,129244,1,0.00223277,0.000131419,0.00237161,0.00237161,0.27273000000000003,4.3298500000000006e-05,0.0157896,6.25375e-05,0.03301919999999999,0.000239587,0.500106,0.500316,0.672747
6.96865e-06,4.01721e-05,129244,1,0.00213436,0.000130345,0.00220037,0.00220037,0.273281,4.01721e-05,0.0157896,6.24177e-05,0.0322744,0.00013481700000000002,0.500106,0.500316,0.673298
6.8869399999999995e-06,3.63034e-05,162592,1,0.0019672,0.000128744,0.00200838,0.00198846,0.273832,3.6667e-05,0.0157896,6.22397e-05,0.0314352,1.80663e-05,0.500106,0.500316,0.673848
6.816900000000001e-06,3.47277e-05,178348,1,0.00180326,0.000126365,0.00194966,0.00190216,0.274383,3.55949e-05,0.0157896,6.17948e-05,0.0320631,0.00010515299999999999,0.500106,0.500316,0.674399
6.773239999999999e-06,3.32898e-05,182677,1,0.0021982,0.000124294,0.00200849,0.0018234000000000002,0.274934,3.66691e-05,0.0157896,6.13995e-05,0.0320767,0.000246736,0.500106,0.500316,0.674949
6.76044e-06,3.20271e-05,182677,1,0.00235413,0.000122868,0.00193101,0.00175423,0.275485,3.52545e-05,0.0157896,6.10154e-05,0.0319747,0.000335055,0.500106,0.500316,0.675499
6.783860000000001e-06,2.93415e-05,165087,1,0.0027879000000000003,0.000124063,0.00193743,0.00160714,0.276036,3.53717e-05,0.0157896,6.118869999999999e-05,0.032169,0.000388599,0.500106,0.500316,0.67605
6.8446699999999995e-06,3.01106e-05,166688,1,0.00294039,0.00012675799999999998,0.00219353,0.00164926,0.27658699999999997,4.00473e-05,0.0157896,6.164e-05,0.030008999999999997,0.00039687,0.500106,0.500316,0.676601
6.927310000000001e-06,3.23216e-05,186323,1,0.00308607,0.000127267,0.00246117,0.00177037,0.277138,4.49337e-05,0.0157896,6.1547e-05,0.0288561,0.00037122800000000003,0.500106,0.500316,0.6771520000000001
6.993910000000001e-06,3.36851e-05,186323,1,0.00274684,0.000125583,0.00249693,0.00184505,0.27768899999999996,4.55864e-05,0.0157896,6.10822e-05,0.0285698,0.00027924,0.500106,0.500316,0.6777029999999999
7.0239100000000005e-06,3.36143e-05,186323,1,0.00253144,0.000123998,0.00223323,0.00184117,0.27824,4.0772199999999996e-05,0.0157896,6.07787e-05,0.0287683,0.000170874,0.500106,0.500317,0.678254
7.015239999999999e-06,3.51754e-05,227295,1,0.00235827,0.000123382,0.00201602,0.00192668,0.278791,3.68066e-05,0.0157896,6.0813299999999996e-05,0.0286939,1.43318e-05,0.500107,0.500317,0.678805
6.967869999999999e-06,3.8437e-05,227295,1,0.0020116,0.000123304,0.00211372,0.00210533,0.27934200000000003,3.85902e-05,0.0157896,6.08632e-05,0.02887,4.72037e-05,0.500107,0.500317,0.6793560000000001
6.89043e-06,3.94386e-05,132827,1,0.00190572,0.00012377299999999998,0.00216019,0.00216019,0.279893,3.94386e-05,0.0157896,6.10473e-05,0.029261400000000003,8.313649999999999e-05,0.500107,0.500317,0.6799069999999999
6.7954999999999996e-06,3.92548e-05,227106,1,0.00224628,0.000124714,0.00234986,0.00215012,0.280444,4.2901499999999996e-05,0.0157896,6.14654e-05,0.0292376,0.00010877,0.500107,0.500317,0.680458
6.692960000000001e-06,3.73792e-05,227106,1,0.00249556,0.000125614,0.00253215,0.00204739,0.280995,4.6229499999999995e-05,0.0157896,6.18597e-05,0.0301602,0.000136194,0.500107,0.500317,0.681009
6.60262e-06,3.81512e-05,186091,1,0.00271636,0.000126639,0.00231188,0.00208968,0.281546,4.2208e-05,0.0157896,6.208779999999999e-05,0.0324388,0.000114021,0.500107,0.500318,0.68156
6.53567e-06,4.0705e-05,194476,1,0.00299927,0.00012763,0.00245689,0.00222955,0.282097,4.48554e-05,0.0157896,6.22611e-05,0.0324654,4.60422e-06,0.500107,0.500318,0.6821119999999999
6.49394e-06,4.3117299999999995e-05,194540,1,0.00290694,0.00012747,0.0024364,0.00236169,0.282648,4.4481300000000004e-05,0.0157896,6.22137e-05,0.0320347,0.000146196,0.500107,0.500318,0.682663
6.47957e-06,4.54838e-05,124893,1,0.00302034,0.000126651,0.00249131,0.00249131,0.283199,4.54838e-05,0.0157896,6.209520000000001e-05,0.032007799999999996,0.000239061,0.500107,0.500318,0.683213
6.49035e-06,4.80266e-05,124893,1,0.0031122,0.000125893,0.00263059,0.00263059,0.28375,4.80266e-05,0.0157896,6.21191e-05,0.0314765,0.000324531,0.500107,0.500318,0.683764
6.52544e-06,4.33435e-05,124893,1,0.00298316,0.000124942,0.00237408,0.00237408,0.284301,4.33435e-05,0.0157896,6.21545e-05,0.0318786,0.000391258,0.500107,0.500318,0.684315
6.575189999999999e-06,3.98477e-05,218842,1,0.00293415,0.00012429999999999999,0.00239608,0.0021826000000000003,0.284852,4.37452e-05,0.0157896,6.215189999999999e-05,0.0321577,0.000355777,0.500107,0.500318,0.684865
6.6153800000000005e-06,3.66248e-05,182612,1,0.00343704,0.000123504,0.00224331,0.00200607,0.285403,4.09562e-05,0.0157896,6.18899e-05,0.0323093,0.00026348,0.500107,0.500318,0.685416
6.638739999999999e-06,3.38955e-05,182612,1,0.00317728,0.000124281,0.00228782,0.00185658,0.285954,4.17688e-05,0.0157896,6.17697e-05,0.0319242,0.000157778,0.500107,0.500318,0.685967
6.634550000000001e-06,3.32428e-05,231391,1,0.00298965,0.000125921,0.0023742,0.00182082,0.286505,4.33458e-05,0.0157896,6.18641e-05,0.031089799999999997,1.38832e-05,0.500107,0.500318,0.686517
6.5952e-06,3.60965e-05,231391,1,0.00249582,0.000126955,0.00253157,0.00197713,0.287056,4.62188e-05,0.0157896,6.18748e-05,0.0312202,0.00012259,0.500107,0.500318,0.687068
6.5299800000000005e-06,3.83609e-05,231391,1,0.00289226,0.000127474,0.00254095,0.00210116,0.287607,4.63902e-05,0.0157896,6.19383e-05,0.0322987,0.00022323799999999998,0.500107,0.500318,0.687619
6.450449999999999e-06,4.01865e-05,231391,1,0.00257239,0.00012788399999999998,0.0024254000000000003,0.00220115,0.28815799999999997,4.4280600000000004e-05,0.0157896,6.208880000000001e-05,0.032809500000000005,0.00023526,0.500107,0.500318,0.6881689999999999
6.366369999999999e-06,3.85804e-05,231391,1,0.00225651,0.000127531,0.00221643,0.00211319,0.288709,4.04654e-05,0.0157896,6.21112e-05,0.032735400000000005,0.000211846,0.500106,0.500318,0.68872
6.28561e-06,3.70602e-05,128804,1,0.00200008,0.000126435,0.00202992,0.00202992,0.28926,3.70602e-05,0.0157896,6.203779999999999e-05,0.0323653,8.676790000000001e-05,0.500106,0.500318,0.6892699999999999
6.2107000000000005e-06,3.53846e-05,132770,1,0.0018428000000000001,0.000124439,0.00193814,0.00193814,0.28981,3.53846e-05,0.0157896,6.17784e-05,0.0318151,4.01824e-06,0.500106,0.500318,0.689821
6.154119999999999e-06,3.40991e-05,182444,1,0.00180741,0.000122189,0.00189647,0.00186773,0.29036100000000004,3.46239e-05,0.0157896,6.14061e-05,0.0320952,0.000147486,0.500106,0.500318,0.690371
6.12681e-06,3.31714e-05,186773,1,0.00220796,0.000120418,0.0018405000000000001,0.00181691,0.290912,3.3602e-05,0.0157896,6.11067e-05,0.031880700000000005,0.000290871,0.500106,0.500318,0.690921
6.1315699999999995e-06,3.03114e-05,189798,1,0.00252208,0.00011983700000000001,0.00181267,0.00166026,0.291463,3.30939e-05,0.0157896,6.09179e-05,0.0320598,0.00037636099999999997,0.500106,0.500318,0.691472
6.17101e-06,2.7848400000000003e-05,169183,1,0.00305245,0.000122296,0.00198725,0.00152535,0.292014,3.62813e-05,0.0157896,6.13999e-05,0.0318859,0.000390903,0.500107,0.500318,0.692022
6.24604e-06,2.94847e-05,170784,1,0.00285533,0.000124756,0.00218558,0.00161498,0.292565,3.99021e-05,0.0157896,6.181140000000001e-05,0.029619200000000002,0.000391723,0.500107,0.500318,0.692573
6.331190000000001e-06,3.17765e-05,190419,1,0.00299359,0.00012456200000000002,0.00246492,0.00174051,0.293116,4.50021e-05,0.0157896,6.16712e-05,0.028709500000000002,0.000349505,0.500107,0.500318,0.693124
6.39235e-06,3.29266e-05,190419,1,0.00263065,0.00012285,0.00239638,0.00180351,0.293667,4.3750699999999994e-05,0.0157896,6.13068e-05,0.028880400000000004,0.000238507,0.500107,0.500318,0.693675
6.41466e-06,3.33329e-05,189665,1,0.00245093,0.000121944,0.00217345,0.00182576,0.294218,3.96807e-05,0.0157896,6.131930000000001e-05,0.028782,9.659729999999999e-05,0.500107,0.500318,0.694226
6.39972e-06,3.82525e-05,136923,1,0.00221546,0.000121734,0.00209523,0.00209523,0.294769,3.82525e-05,0.0157896,6.14449e-05,0.028710700000000002,2.74784e-06,0.500107,0.500318,0.6947770000000001
6.34791e-06,3.9960500000000005e-05,227620,1,0.00194807,0.00012190299999999999,0.00229034,0.00218878,0.29531999999999997,4.1814700000000005e-05,0.0157896,6.1534e-05,0.029005400000000004,6.562850000000001e-05,0.500107,0.500318,0.695329
6.27056e-06,3.9857399999999996e-05,227164,1,0.00187957,0.000122635,0.00234307,0.00218313,0.295871,4.2777399999999995e-05,0.0157896,6.181479999999999e-05,0.028965499999999998,0.000107309,0.500107,0.500319,0.69588
6.17849e-06,3.88006e-05,227106,1,0.00249677,0.000123554,0.00257002,0.00212524,0.29642199999999996,4.69208e-05,0.0157896,6.2246e-05,0.0293697,0.000129717,0.500107,0.500319,0.696431
6.08794e-06,3.58752e-05,227611,1,0.00251132,0.000124106,0.00235363,0.00196501,0.296973,4.29703e-05,0.0157896,6.24928e-05,0.0306513,0.000175369,0.500107,0.500319,0.696982
6.01481e-06,3.69921e-05,190187,1,0.00280175,0.000125318,0.00236774,0.00202619,0.29752399999999996,4.32278e-05,0.0157896,6.27284e-05,0.032695,8.86081e-05,0.500108,0.500319,0.697533
5.963830000000001e-06,3.94008e-05,198636,1,0.00281025,0.000125831,0.00272472,0.00215812,0.298075,4.9745200000000006e-05,0.0157896,6.2841e-05,0.0323395,4.79268e-05,0.500108,0.500319,0.698084
5.938769999999999e-06,4.14996e-05,198636,1,0.00305715,0.00012534700000000002,0.00259803,0.00227308,0.298626,4.7432299999999996e-05,0.0157896,6.27589e-05,0.0321619,0.00016574099999999998,0.500108,0.500319,0.698635
5.940740000000001e-06,4.4089300000000005e-05,128989,1,0.00296697,0.000124561,0.00241493,0.00241493,0.29917699999999997,4.4089300000000005e-05,0.0157896,6.26916e-05,0.0318903,0.000274589,0.500108,0.50032,0.699186
5.967029999999999e-06,4.64682e-05,128989,1,0.00329654,0.000123831,0.00254522,0.00254522,0.299728,4.64682e-05,0.0157896,6.27401e-05,0.0310485,0.00035186,0.500108,0.50032,0.6997359999999999
6.014540000000001e-06,4.1440500000000004e-05,128989,1,0.00270726,0.000122971,0.00226984,0.00226984,0.300279,4.1440500000000004e-05,0.0157896,6.27505e-05,0.031693099999999995,0.00038597,0.500107,0.500319,0.700287
6.0686199999999995e-06,3.76714e-05,222938,1,0.00307277,0.00012245799999999999,0.00247106,0.00206339,0.30083000000000004,4.5114099999999996e-05,0.0157896,6.26688e-05,0.0323912,0.000322028,0.500107,0.500319,0.700837
6.110459999999999e-06,3.42451e-05,186708,1,0.00353745,0.0001222,0.00249572,0.00187573,0.301381,4.5564399999999994e-05,0.0157896,6.24308e-05,0.0322642,0.00023212599999999998,0.500107,0.500319,0.701388
6.13073e-06,3.13185e-05,231391,1,0.00310555,0.000123268,0.0025142,0.00171542,0.30193200000000003,4.59017e-05,0.0157896,6.235649999999999e-05,0.0316812,0.000110238,0.500107,0.500319,0.701939
6.12038e-06,3.31435e-05,235487,1,0.00245362,0.00012472700000000001,0.00274532,0.00181538,0.302483,5.0121400000000004e-05,0.0157896,6.240279999999999e-05,0.0309649,3.35578e-05,0.500107,0.500319,0.70249
6.07812e-06,3.48548e-05,235487,1,0.00262333,0.000125491,0.00281166,0.00190912,0.303034,5.13324e-05,0.0157896,6.23447e-05,0.0317752,0.000170192,0.500107,0.500319,0.70304
6.01361e-06,3.74602e-05,235487,1,0.00328957,0.000125942,0.00274603,0.00205183,0.303585,5.01342e-05,0.0157896,6.24111e-05,0.032554599999999996,0.000242007,0.500107,0.500319,0.703591
5.93957e-06,3.93619e-05,235487,1,0.00222173,0.000125961,0.00257139,0.00215599,0.304136,4.6946e-05,0.0157896,6.244760000000001e-05,0.0329082,0.00025253900000000003,0.500107,0.500319,0.704142
5.86433e-06,3.66789e-05,235487,1,0.00223864,0.000125144,0.0023120999999999997,0.00200903,0.304687,4.2211999999999995e-05,0.0157896,6.24049e-05,0.0325673,0.00018492900000000002,0.500107,0.500319,0.704692
5.792869999999999e-06,3.47365e-05,231133,1,0.00201381,0.000123921,0.00205998,0.00190264,0.305238,3.7609e-05,0.0157896,6.23407e-05,0.031996699999999996,6.689430000000001e-05,0.500107,0.500319,0.705242
5.7309600000000004e-06,3.52949e-05,141669,1,0.00173884,0.000121753,0.0019375,0.00193323,0.305789,3.53729e-05,0.0157896,6.20292e-05,0.032059500000000005,4.21325e-05,0.500107,0.500319,0.705793
5.68952e-06,3.41945e-05,141669,1,0.00212367,0.000119744,0.00187709,0.00187296,0.30634,3.42701e-05,0.0157896,6.17244e-05,0.0322724,0.000200087,0.500107,0.500319,0.706343
5.67632e-06,3.13906e-05,190869,1,0.00222965,0.000118435,0.0018941,0.00171938,0.30689099999999997,3.45806e-05,0.0157896,6.15334e-05,0.0318697,0.00031419900000000003,0.500107,0.500319,0.7068939999999999
5.6968499999999995e-06,2.81702e-05,186004,1,0.0026249000000000003,0.000118926,0.00177786,0.00154298,0.307442,3.24584e-05,0.0157896,6.16167e-05,0.0319176,0.000382899,0.500107,0.500319,0.707444
5.7553e-06,2.69084e-05,174880,1,0.00291268,0.000122171,0.00202283,0.00147387,0.30799299999999996,3.69308e-05,0.0157896,6.22863e-05,0.030457299999999996,0.000379253,0.500107,0.500319,0.7079949999999999
5.8447e-06,2.92121e-05,193760,1,0.00299941,0.000124146,0.00229061,0.00160005,0.30854299999999996,4.18196e-05,0.0157896,6.26393e-05,0.029120599999999996,0.00038558099999999997,0.500107,0.500319,0.708545
5.92948e-06,3.09866e-05,193760,1,0.00282854,0.00012345299999999999,0.00241514,0.00169724,0.309094,4.40932e-05,0.0157896,6.24681e-05,0.028693200000000002,0.000318023,0.500107,0.500319,0.709096
5.98303e-06,3.09814e-05,194515,1,0.00255714,0.000121917,0.00224078,0.00169696,0.309645,4.09099e-05,0.0157896,6.2264e-05,0.0287471,0.000197265,0.500107,0.500319,0.709647
5.9975e-06,3.18635e-05,193761,1,0.00242811,0.00012159,0.00204842,0.00174528,0.310196,3.7398000000000003e-05,0.0157896,6.24316e-05,0.028774,4.28632e-05,0.500107,0.50032,0.710199
5.97422e-06,3.59581e-05,231716,1,0.0021014,0.000121579,0.00230792,0.00196955,0.310747,4.2135600000000004e-05,0.0157896,6.254930000000001e-05,0.028965300000000003,3.85696e-05,0.500108,0.50032,0.71075
5.9168799999999995e-06,3.66595e-05,231716,1,0.00181048,0.000122139,0.00246738,0.00200797,0.311298,4.5047e-05,0.0157896,6.27439e-05,0.029032699999999998,8.33433e-05,0.500108,0.50032,0.7113010000000001
5.84007e-06,3.7175e-05,231202,1,0.00203757,0.000123194,0.00261829,0.00203621,0.311849,4.78021e-05,0.0157896,6.30816e-05,0.029231200000000002,0.00010118,0.500108,0.50032,0.711852
5.75039e-06,3.55182e-05,231202,1,0.00242478,0.000124106,0.00281118,0.00194546,0.3124,5.13237e-05,0.0157896,6.351930000000001e-05,0.029879500000000003,0.000139723,0.500108,0.50032,0.712403
5.66886e-06,3.30761e-05,231707,1,0.00244411,0.000124848,0.00240672,0.0018117,0.31295100000000003,4.3939499999999995e-05,0.0157896,6.376670000000001e-05,0.031177800000000002,0.00014731,0.500108,0.500321,0.712954
5.60693e-06,3.55798e-05,202732,1,0.00282381,0.00012584100000000002,0.00276919,0.00194883,0.313502,5.0557e-05,0.0157896,6.3948e-05,0.0324013,5.5707399999999995e-05,0.500108,0.500321,0.7135050000000001
5.568959999999999e-06,3.79464e-05,202732,1,0.00278044,0.000125747,0.00288594,0.00207846,0.314053,5.2688599999999996e-05,0.0157896,6.39325e-05,0.0321243,7.43548e-05,0.500108,0.500321,0.714056
5.56058e-06,3.99379e-05,202732,1,0.00311155,0.000124969,0.00264759,0.00218754,0.314604,4.8337e-05,0.0157896,6.38036e-05,0.032326099999999997,0.00020699099999999998,0.500108,0.500321,0.714607
5.5762300000000005e-06,4.2558e-05,133085,1,0.00293929,0.000124126,0.00233105,0.00233105,0.315155,4.2558e-05,0.0157896,6.37287e-05,0.0317413,0.000294177,0.500108,0.500321,0.715158
5.61513e-06,4.47671e-05,133085,1,0.00330231,0.000123344,0.00245205,0.00245205,0.315706,4.47671e-05,0.0157896,6.3765e-05,0.031815300000000005,0.000373251,0.500108,0.500321,0.715708
5.67349e-06,3.94061e-05,227034,1,0.00274834,0.00012251799999999998,0.00228902,0.00215841,0.316257,4.17907e-05,0.0157896,6.37346e-05,0.0320583,0.000372124,0.500108,0.500321,0.716259
5.72964e-06,3.5166e-05,190804,1,0.00345121,0.000121367,0.0021744,0.00192616,0.316808,3.9698000000000005e-05,0.0157896,6.34358e-05,0.032369,0.000276851,0.500108,0.500321,0.716809
5.7703e-06,3.14913e-05,190804,1,0.00309788,0.000121581,0.00243547,0.00172489,0.317359,4.4464399999999994e-05,0.0157896,6.32119e-05,0.032095,0.000170531,0.500108,0.500321,0.71736
5.78829e-06,2.93968e-05,239583,1,0.00308841,0.000122973,0.00254677,0.00161017,0.31790999999999997,4.6496400000000004e-05,0.0157896,6.320180000000001e-05,0.031456200000000004,4.44154e-05,0.500108,0.500321,0.717911
5.77238e-06,3.2279699999999995e-05,239583,1,0.00225283,0.00012404700000000001,0.00272841,0.00176807,0.318461,4.9812600000000005e-05,0.0157896,6.31037e-05,0.031007599999999996,7.888e-05,0.500108,0.500321,0.7184619999999999
5.72559e-06,3.56267e-05,239583,1,0.00298141,0.00012462,0.00275893,0.0019513999999999998,0.31901199999999996,5.036979999999999e-05,0.0157896,6.3029e-05,0.031991200000000004,0.000209111,0.500108,0.500321,0.719012
5.65971e-06,3.71974e-05,239583,1,0.00297958,0.00012495600000000001,0.00267067,0.00203743,0.319563,4.8758500000000004e-05,0.0157896,6.30697e-05,0.0327912,0.000242821,0.500108,0.500321,0.7195630000000001
5.58852e-06,3.84581e-05,239583,1,0.00215099,0.000124792,0.00248588,0.00210648,0.320114,4.538479999999999e-05,0.0157896,6.30425e-05,0.0331365,0.00024772,0.500107,0.500321,0.720114
5.5191499999999995e-06,3.5316e-05,239583,1,0.00207831,0.00012370100000000001,0.00221764,0.00193438,0.32066500000000003,4.0487399999999995e-05,0.0157896,6.293060000000001e-05,0.032333999999999995,0.000141643,0.500107,0.500321,0.7206640000000001
5.454740000000001e-06,3.32842e-05,235229,1,0.00189218,0.000122238,0.00201901,0.00182309,0.321216,3.6861e-05,0.0157896,6.28153e-05,0.031444099999999996,2.76958e-05,0.500107,0.500321,0.721214
5.40283e-06,3.15898e-05,190636,1,0.00181195,0.00012004299999999999,0.00184826,0.00173029,0.321767,3.37437e-05,0.0157896,6.2486e-05,0.032069799999999996,9.74728e-05,0.500107,0.500321,0.721765
5.375930000000001e-06,2.79453e-05,194965,1,0.00214901,0.000118284,0.00191285,0.00153066,0.322318,3.4923000000000004e-05,0.0157896,6.22905e-05,0.0321392,0.00023857200000000002,0.500107,0.500321,0.7223149999999999
5.378580000000001e-06,2.7908e-05,194965,1,0.00230942,0.00011729600000000001,0.0018340999999999997,0.00152862,0.322869,3.34851e-05,0.0157896,6.2129e-05,0.0319807,0.00032871,0.500107,0.500321,0.722866
5.415549999999999e-06,2.53269e-05,189733,1,0.00271524,0.000119151,0.00184865,0.00138724,0.32342,3.37509e-05,0.0157896,6.25521e-05,0.0321222,0.000380058,0.500107,0.500321,0.723416
5.491619999999999e-06,2.6809e-05,178976,1,0.00283838,0.000122541,0.00204552,0.00146842,0.323971,3.73451e-05,0.0157896,6.32587e-05,0.0299625,0.000387855,0.500107,0.500321,0.723967
5.58857e-06,2.88574e-05,198611,1,0.00293636,0.000123767,0.0023501,0.00158062,0.324522,4.29059e-05,0.0157896,6.34771e-05,0.028806799999999997,0.000365802,0.500107,0.500321,0.724518
5.6688199999999995e-06,3.05305e-05,198611,1,0.00262578,0.000122769,0.00236947,0.00167226,0.325073,4.3259399999999994e-05,0.0157896,6.327149999999999e-05,0.028525400000000003,0.00027042799999999997,0.500108,0.500321,0.725069
5.71337e-06,3.04853e-05,178906,1,0.00241453,0.000121811,0.00218155,0.00166979,0.32562399999999997,3.98285e-05,0.0157896,6.31928e-05,0.0288373,0.000158489,0.500108,0.500321,0.7256199999999999
5.71899e-06,3.21067e-05,235812,1,0.0023351999999999995,0.000121839,0.00204584,0.0017586,0.326175,3.73508e-05,0.0157896,6.34229e-05,0.0286,7.80314e-07,0.500108,0.500321,0.726171
5.68775e-06,3.57475e-05,235812,1,0.00193442,0.00012225799999999998,0.00232295,0.00195802,0.326726,4.241e-05,0.0157896,6.359909999999999e-05,0.0288841,6.08207e-05,0.500108,0.500321,0.726722
5.62773e-06,3.71502e-05,235812,1,0.00186465,0.000123094,0.00248836,0.00203485,0.327276,4.54299e-05,0.0157896,6.38398e-05,0.0292748,9.73566e-05,0.500108,0.500322,0.727273
5.550700000000001e-06,3.73942e-05,235298,1,0.0022185,0.00012404700000000001,0.00273273,0.00204821,0.327827,4.9891499999999995e-05,0.0157896,6.42068e-05,0.029252800000000002,0.00012422100000000002,0.500108,0.500322,0.727824
5.46796e-06,3.59052e-05,239394,1,0.00240706,0.000124826,0.00289676,0.00196665,0.328378,5.28862e-05,0.0157896,6.45419e-05,0.0301741,0.000150544,0.500108,0.500322,0.728375
5.3976e-06,3.27941e-05,235803,1,0.00264787,0.000125627,0.00234118,0.00179625,0.32892899999999997,4.27429e-05,0.0157896,6.47291e-05,0.0326085,0.00012155,0.500108,0.500322,0.7289260000000001
5.34808e-06,3.5302399999999996e-05,206764,1,0.00303433,0.000126454,0.0024321,0.00193364,0.32948,4.4402799999999994e-05,0.0157896,6.49119e-05,0.0324718,1.9673599999999997e-06,0.500108,0.500322,0.729477
5.322190000000001e-06,3.76755e-05,206828,1,0.00293425,0.000126272,0.00242634,0.00206362,0.330031,4.42977e-05,0.0157896,6.48808e-05,0.0320425,0.000138448,0.500109,0.500322,0.730028
5.32452e-06,4.0003600000000004e-05,206828,1,0.00303407,0.00012548,0.00224124,0.00219114,0.33058200000000004,4.09183e-05,0.0157896,6.4759e-05,0.0320119,0.000235086,0.500109,0.500323,0.730579
5.35096e-06,4.2479300000000005e-05,137181,1,0.00308763,0.000124706,0.00232674,0.00232674,0.331133,4.2479300000000005e-05,0.0157896,6.47401e-05,0.0314813,0.00031945,0.500108,0.500323,0.7311300000000001
5.40119e-06,3.75112e-05,231130,1,0.00296545,0.000123746,0.00221185,0.00205462,0.33168400000000003,4.03817e-05,0.0157896,6.4729e-05,0.0319396,0.000385201,0.500108,0.500323,0.73168
5.46514e-06,3.40802e-05,231130,1,0.00285221,0.000123019,0.00261455,0.00186669,0.332235,4.77338e-05,0.0157896,6.46757e-05,0.032220099999999995,0.00034790699999999995,0.500108,0.500322,0.7322310000000001
5.5196699999999995e-06,3.09382e-05,194900,1,0.0033777,0.000121926,0.00221905,0.00169459,0.332786,4.0513200000000004e-05,0.0157896,6.436770000000001e-05,0.032374900000000005,0.00025189900000000004,0.500108,0.500322,0.732781
5.556230000000001e-06,2.82499e-05,239583,1,0.00314532,0.000122492,0.00230102,0.00154735,0.333337,4.2009700000000005e-05,0.0157896,6.42073e-05,0.0319275,0.000154466,0.500108,0.500322,0.733332
5.56501e-06,2.9844299999999998e-05,243679,1,0.00283813,0.000123748,0.00262157,0.00163468,0.333888,4.7862e-05,0.0157896,6.41913e-05,0.031101499999999997,2.2890700000000003e-06,0.500108,0.500322,0.733883
5.539209999999999e-06,3.28588e-05,243679,1,0.00247873,0.000124526,0.00278023,0.00179979,0.334439,5.07587e-05,0.0157896,6.40403e-05,0.031226599999999997,0.000129009,0.500108,0.500322,0.734434
5.486419999999999e-06,3.52473e-05,243679,1,0.00287692,0.000124758,0.00279283,0.00193062,0.33499,5.09887e-05,0.0157896,6.39408e-05,0.0322551,0.000234828,0.500108,0.500322,0.734984
5.42085e-06,3.63503e-05,243679,1,0.00261046,0.000124913,0.00268643,0.00199103,0.335541,4.90462e-05,0.0157896,6.39686e-05,0.032934,0.000252451,0.500108,0.500322,0.735535
5.353919999999999e-06,3.56062e-05,243679,1,0.00213752,0.000124477,0.0024871,0.00195028,0.336092,4.5407e-05,0.0157896,6.3932e-05,0.032694,0.000226748,0.500108,0.500322,0.736085
5.28962e-06,3.40946e-05,239325,1,0.0019417000000000002,0.000123524,0.00218643,0.00186748,0.33664299999999997,3.9917600000000006e-05,0.0157896,6.3892e-05,0.0323212,9.90438e-05,0.500108,0.500322,0.736636
5.23122e-06,3.2663299999999996e-05,239325,1,0.0017635,0.00012172299999999999,0.00197408,0.00178908,0.337194,3.60408e-05,0.0157896,6.36712e-05,0.0318233,1.31242e-05,0.500108,0.500322,0.737186
5.190349999999999e-06,3.00896e-05,149157,1,0.00182217,0.000119777,0.00180755,0.00164811,0.33774499999999996,3.3000500000000004e-05,0.0157896,6.34038e-05,0.0322107,0.000140082,0.500108,0.500322,0.737737
5.17783e-06,2.58927e-05,194900,1,0.00217612,0.00011844299999999999,0.00175974,0.00141824,0.338296,3.21276e-05,0.0157896,6.32844e-05,0.0318303,0.000285228,0.500108,0.500322,0.738287
5.19553e-06,2.56707e-05,206114,1,0.00241726,0.00011840100000000001,0.00172373,0.00140607,0.33884699999999995,3.14701e-05,0.0157896,6.33127e-05,0.0320646,0.000370062,0.500108,0.500322,0.738837
5.247959999999999e-06,2.47557e-05,181471,1,0.00297723,0.000121475,0.00185155,0.00135595,0.339398,3.3803699999999996e-05,0.0157896,6.401680000000001e-05,0.0318384,0.00038245,0.500108,0.500322,0.739388
5.33765e-06,2.6105700000000003e-05,202707,1,0.0027325,0.000124595,0.00207079,0.0014299000000000002,0.339949,3.78064e-05,0.0157896,6.46669e-05,0.0296238,0.00038727699999999994,0.500108,0.500322,0.739939
5.43553e-06,2.6670900000000002e-05,202707,1,0.00281654,0.000125057,0.00233384,0.00146086,0.3405,4.2608900000000005e-05,0.0157896,6.47512e-05,0.028717900000000005,0.00034145,0.500108,0.500322,0.7404890000000001
5.509169999999999e-06,2.56907e-05,202707,1,0.00251676,0.000123955,0.00224926,0.00140717,0.34105100000000005,4.10647e-05,0.0157896,6.45584e-05,0.028893099999999998,0.000226223,0.500108,0.500322,0.7410399999999999
5.54422e-06,2.57061e-05,183002,1,0.00236908,0.000123612,0.00214671,0.00140801,0.341602,3.91924e-05,0.0157896,6.46824e-05,0.028904400000000004,8.718530000000001e-05,0.500108,0.500323,0.741592
5.541519999999999e-06,2.9746799999999998e-05,239908,1,0.00217166,0.000123953,0.00230884,0.00162934,0.34215300000000004,4.21524e-05,0.0157896,6.49152e-05,0.0287315,2.3370500000000003e-05,0.500108,0.500323,0.742143
5.503160000000001e-06,3.14224e-05,239908,1,0.00191772,0.00012451,0.00250665,0.00172111,0.342704,4.5764e-05,0.0157896,6.50627e-05,0.0290166,7.62949e-05,0.500109,0.500323,0.742694
5.4401e-06,3.43916e-05,239452,1,0.00183213,0.000125381,0.00269974,0.00188375,0.34325500000000003,4.9289099999999995e-05,0.0157896,6.530880000000001e-05,0.029035900000000003,0.00012179799999999999,0.500109,0.500323,0.7432449999999999
5.3632100000000004e-06,3.051e-05,239394,1,0.0024753,0.00012617299999999999,0.00289743,0.00167114,0.343806,5.28983e-05,0.0157896,6.5627e-05,0.0294401,0.000147029,0.500109,0.500323,0.743796
5.29023e-06,3.02363e-05,239899,1,0.00244314,0.000126357,0.00253258,0.00165615,0.344357,4.62373e-05,0.0157896,6.57688e-05,0.030555000000000002,0.000187767,0.500109,0.500324,0.744347
5.23381e-06,3.2811599999999996e-05,239899,1,0.00277809,0.000127241,0.00244778,0.00179721,0.344908,4.4689e-05,0.0157896,6.592039999999999e-05,0.0327639,0.00010248,0.500109,0.500324,0.744898
5.19856e-06,3.5179200000000004e-05,210924,1,0.00284263,0.000127694,0.00271568,0.00192689,0.345459,4.95801e-05,0.0157896,6.603449999999999e-05,0.0323476,3.97461e-05,0.500109,0.500324,0.745449
5.18952e-06,3.7254e-05,210924,1,0.00308946,0.000127296,0.00259815,0.00204053,0.346009,4.74345e-05,0.0157896,6.59811e-05,0.0322733,0.00016548099999999998,0.500109,0.500324,0.746
5.205399999999999e-06,3.9739699999999995e-05,210924,1,0.00300444,0.000126568,0.00223518,0.00217668,0.34656,4.08077e-05,0.0157896,6.59115e-05,0.0318982,0.00026688,0.500109,0.500324,0.7465510000000001
5.24479e-06,4.2054799999999996e-05,141277,1,0.00327389,0.000125941,0.00230349,0.00230349,0.347111,4.2054799999999996e-05,0.0157896,6.59695e-05,0.0310536,0.00034639199999999995,0.500109,0.500324,0.747101
5.30591e-06,3.69074e-05,235226,1,0.00266414,0.00012510899999999998,0.00234506,0.00202155,0.34766199999999997,4.28138e-05,0.0157896,6.59818e-05,0.031696499999999996,0.00038254099999999997,0.500109,0.500324,0.7476520000000001
5.37249e-06,3.30915e-05,235226,1,0.00295892,0.000124485,0.00273625,0.00181254,0.348213,4.99557e-05,0.0157896,6.58768e-05,0.032400599999999995,0.000311845,0.500109,0.500324,0.748202
5.4272e-06,2.9681599999999997e-05,198996,1,0.00347089,0.00012398299999999998,0.00243912,0.00162577,0.34876399999999996,4.4531000000000004e-05,0.0157896,6.56398e-05,0.032276099999999995,0.00021999400000000002,0.500109,0.500324,0.748753
5.459680000000001e-06,2.6908499999999998e-05,243679,1,0.00305346,0.000124737,0.00269831,0.00147387,0.349315,4.9263e-05,0.0157896,6.55444e-05,0.031689999999999996,0.000101341,0.500109,0.500324,0.749304
5.46026e-06,3.0146e-05,247775,1,0.00236272,0.000125836,0.00291457,0.0016512,0.349866,5.32113e-05,0.0157896,6.5496e-05,0.030918099999999997,4.05016e-05,0.500109,0.500324,0.749855
5.4288e-06,3.23687e-05,247775,1,0.00268728,0.000126234,0.00298373,0.00177295,0.35041700000000003,5.4473999999999994e-05,0.0157896,6.52953e-05,0.0317301,0.00018129099999999998,0.500109,0.500324,0.750405
5.3754499999999995e-06,3.49838e-05,247775,1,0.00332602,0.00012632,0.0029218000000000004,0.00191619,0.350968,5.33433e-05,0.0157896,6.52169e-05,0.0325649,0.000254004,0.500108,0.500324,0.7509560000000001
5.31501e-06,3.57142e-05,247775,1,0.00217077,0.00012613,0.00275707,0.00195619,0.351519,5.03359e-05,0.0157896,6.5138e-05,0.0329213,0.00026676900000000003,0.500108,0.500324,0.7515069999999999
5.2539199999999995e-06,3.4267399999999997e-05,247775,1,0.00213736,0.000125275,0.00250764,0.00187695,0.35207,4.5781999999999996e-05,0.0157896,6.50377e-05,0.0325765,0.000195343,0.500108,0.500324,0.752057
5.195930000000001e-06,3.18593e-05,247775,1,0.00196357,0.000124207,0.0021636,0.00174505,0.352621,3.95009e-05,0.0157896,6.49733e-05,0.0319526,7.82569e-05,0.500108,0.500324,0.752607
5.146469999999999e-06,2.84273e-05,153957,1,0.00170722,0.000122289,0.00193675,0.00155706,0.353172,3.53593e-05,0.0157896,6.46994e-05,0.0320674,3.32124e-05,0.500108,0.500324,0.753158
5.11776e-06,2.53391e-05,153957,1,0.00209675,0.000120641,0.00187281,0.00138791,0.353723,3.41918e-05,0.0157896,6.44882e-05,0.0322251,0.000192467,0.500108,0.500324,0.753708
5.1153e-06,2.3272699999999998e-05,203157,1,0.00222846,0.00011975399999999999,0.0018154,0.00127473,0.354274,3.31438e-05,0.0157896,6.44401e-05,0.0319335,0.000305633,0.500108,0.500324,0.754259
5.14582e-06,2.04695e-05,198292,1,0.00252122,0.000120721,0.00169974,0.00112119,0.354825,3.10322e-05,0.0157896,6.46938e-05,0.0319786,0.000376331,0.500108,0.500324,0.7548090000000001
5.21485e-06,2.1104499999999998e-05,218400,1,0.00283193,0.000124428,0.00191748,0.00115597,0.355376,3.50075e-05,0.0157896,6.5536e-05,0.030463900000000002,0.00037135699999999995,0.500108,0.500324,0.755359
5.31573e-06,2.23576e-05,206048,1,0.00283258,0.000126955,0.00215362,0.0012246,0.355927,3.93187e-05,0.0157896,6.60588e-05,0.029126599999999996,0.00037995300000000004,0.500108,0.500324,0.7559100000000001
5.41061e-06,2.31277e-05,206048,1,0.00265713,0.00012685,0.00226377,0.00126679,0.356478,4.1329700000000005e-05,0.0157896,6.60362e-05,0.0287033,0.00030843200000000003,0.500108,0.500324,0.7564609999999999
5.47381e-06,2.3168000000000002e-05,187098,1,0.00238007,0.000125858,0.00223687,0.00126899,0.357029,4.08385e-05,0.0157896,6.593e-05,0.028762799999999998,0.000182463,0.500109,0.500324,0.757012
5.49849e-06,2.2689899999999998e-05,244004,1,0.00238251,0.000125928,0.00224965,0.0012427999999999999,0.35758,4.1071899999999995e-05,0.0157896,6.61383e-05,0.0287894,2.74372e-05,0.500109,0.500324,0.757563
5.486019999999999e-06,2.22967e-05,244004,1,0.00207242,0.000126245,0.00252024,0.00122127,0.358131,4.6012e-05,0.0157896,6.628399999999999e-05,0.028976799999999997,4.95095e-05,0.500109,0.500324,0.7581140000000001
5.440359999999999e-06,2.4879499999999998e-05,244004,1,0.00179707,0.00012697200000000002,0.00266753,0.00136274,0.358682,4.87012e-05,0.0157896,6.64851e-05,0.02899,9.49736e-05,0.500109,0.500325,0.758666
5.37521e-06,3.3050100000000004e-05,243490,1,0.00197369,0.000128004,0.00289328,0.00181027,0.35923299999999997,5.2822600000000005e-05,0.0157896,6.67542e-05,0.029191700000000004,0.000115612,0.500109,0.500325,0.759217
5.29905e-06,2.77835e-05,243490,1,0.00240313,0.000128723,0.00307992,0.0015218,0.359784,5.62301e-05,0.0157896,6.70782e-05,0.029895299999999996,0.00015639200000000002,0.500109,0.500325,0.759768
5.2322699999999995e-06,3.0417399999999998e-05,243995,1,0.00242634,0.000129197,0.00255505,0.00166607,0.360335,4.6647600000000004e-05,0.0157896,6.72491e-05,0.0313524,0.000156617,0.500109,0.500325,0.760319
5.1835500000000005e-06,3.28311e-05,215020,1,0.00286136,0.000129911,0.00275322,0.00179827,0.36088600000000004,5.02654e-05,0.0157896,6.7365e-05,0.032517000000000004,6.33221e-05,0.500109,0.500325,0.7608699999999999
5.158200000000001e-06,3.51412e-05,215020,1,0.00279166,0.000129789,0.0028798,0.00192481,0.361437,5.2576499999999994e-05,0.0157896,6.73566e-05,0.0321289,6.99133e-05,0.500109,0.500326,0.761421
5.162050000000001e-06,3.70866e-05,215020,1,0.00315687,0.000129132,0.00265022,0.00203137,0.36198800000000003,4.8385e-05,0.0157896,6.7263e-05,0.0323836,0.000204148,0.500109,0.500326,0.761972
5.18835e-06,3.95784e-05,187168,1,0.00297468,0.00012846,0.00217252,0.00216785,0.362539,3.96637e-05,0.0157896,6.721880000000001e-05,0.0317464,0.00028881400000000003,0.500109,0.500326,0.762522
5.238e-06,4.17161e-05,145373,1,0.00328416,0.000127801,0.00228493,0.00228493,0.36309,4.17161e-05,0.0157896,6.7282e-05,0.031821499999999996,0.000367456,0.500109,0.500326,0.763073
5.30682e-06,3.62308e-05,239322,1,0.00269647,0.000127009,0.00247864,0.00198449,0.363641,4.52525e-05,0.0157896,6.72676e-05,0.0320114,0.00036411099999999997,0.500109,0.500326,0.7636229999999999
5.37245e-06,3.1943800000000004e-05,203092,1,0.00334207,0.00012570000000000002,0.00212273,0.00174967,0.364192,3.87547e-05,0.0157896,6.69797e-05,0.0324336,0.00026552,0.500109,0.500326,0.764174
5.42214e-06,2.82665e-05,203092,1,0.00305995,0.000125673,0.00237711,0.00154826,0.364742,4.33989e-05,0.0157896,6.67756e-05,0.0320561,0.00015608200000000001,0.500109,0.500325,0.764725
5.44971e-06,2.51733e-05,251871,1,0.00304516,0.00012674,0.00264614,0.00137883,0.365293,4.8310600000000005e-05,0.0157896,6.67547e-05,0.0314595,4.1257399999999996e-05,0.500109,0.500325,0.7652760000000001
5.44245e-06,2.73968e-05,251871,1,0.00227875,0.000127506,0.0028278,0.00150062,0.365844,5.16272e-05,0.0157896,6.65697e-05,0.0310151,8.63925e-05,0.500109,0.500325,0.765826
5.404310000000001e-06,2.88745e-05,251871,1,0.00300714,0.000127734,0.00286117,0.00158156,0.36639499999999997,5.2236499999999994e-05,0.0157896,6.63776e-05,0.0320531,0.00021718,0.500109,0.500325,0.7663770000000001
5.3477e-06,2.94943e-05,251871,1,0.00300457,0.000127749,0.00277708,0.0016155000000000002,0.366946,5.07012e-05,0.0157896,6.62931e-05,0.0328598,0.000256947,0.500109,0.500325,0.7669279999999999
5.28767e-06,2.9859699999999998e-05,251871,1,0.00212016,0.00012733700000000002,0.00260192,0.00163552,0.36749699999999996,4.7503199999999996e-05,0.0157896,6.61436e-05,0.0331492,0.000261485,0.500109,0.500325,0.767478
5.2296199999999996e-06,2.82031e-05,251871,1,0.0020166,0.000126258,0.00234346,0.00154478,0.368048,4.27845e-05,0.0157896,6.59833e-05,0.0323392,0.000147966,0.500109,0.500325,0.7680279999999999
5.17674e-06,2.8295999999999998e-05,247517,1,0.00183814,0.000124917,0.00206868,0.00154987,0.36859899999999995,3.77679e-05,0.0157896,6.5849e-05,0.031450900000000004,3.47067e-05,0.500109,0.500325,0.768579
5.135159999999999e-06,2.69554e-05,203092,1,0.00180249,0.000122984,0.00183966,0.00147644,0.36915,3.35866e-05,0.0157896,6.55522e-05,0.0320749,9.15295e-05,0.500109,0.500325,0.769129
5.11806e-06,2.44646e-05,207253,1,0.00210849,0.000121568,0.0018604,0.00134001,0.369701,3.39654e-05,0.0157896,6.54328e-05,0.0321434,0.000233464,0.500109,0.500325,0.76968
5.1295100000000005e-06,2.1804800000000002e-05,203092,1,0.00227366,0.00012095299999999999,0.00179645,0.00119433,0.370252,3.27977e-05,0.0157896,6.53851e-05,0.0319295,0.000325046,0.500109,0.500326,0.77023
5.17461e-06,1.90365e-05,202021,1,0.00263664,0.000123113,0.00178455,0.0010427,0.370803,3.2580500000000004e-05,0.0157896,6.59221e-05,0.0321276,0.000374579,0.500109,0.500326,0.77078
5.25835e-06,2.06554e-05,222496,1,0.00273749,0.000126794,0.00193823,0.00113137,0.371354,3.53862e-05,0.0157896,6.67584e-05,0.0299066,0.000388247,0.500109,0.500326,0.771331
5.36246e-06,2.20519e-05,210899,1,0.00275144,0.000128372,0.0022138,0.00120786,0.37190500000000004,4.0417300000000003e-05,0.0157896,6.70745e-05,0.0288137,0.000359438,0.500109,0.500326,0.771882
5.4491399999999995e-06,2.2677399999999997e-05,191194,1,0.00248865,0.00012778100000000002,0.00223122,0.00124212,0.372456,4.07353e-05,0.0157896,6.6944e-05,0.028533099999999995,0.000263126,0.500109,0.500326,0.772433
5.5003099999999995e-06,2.2633200000000002e-05,191194,1,0.00223392,0.000127197,0.0022736,0.0012397,0.37300700000000003,4.15092e-05,0.0157896,6.69009e-05,0.0288488,0.000146711,0.500109,0.500326,0.772984
5.51299e-06,2.1974e-05,248100,1,0.00234529,0.000127515,0.002219,0.00120359,0.373558,4.0512199999999995e-05,0.0157896,6.715140000000001e-05,0.0285575,1.40229e-05,0.500109,0.500326,0.7735350000000001
5.48967e-06,2.1533200000000002e-05,248100,1,0.00188678,0.000128109,0.00248845,0.00117945,0.374109,4.5431499999999994e-05,0.0157896,6.73321e-05,0.028839799999999995,7.14972e-05,0.500109,0.500326,0.7740859999999999
5.437719999999999e-06,2.73419e-05,247644,1,0.00185559,0.000128969,0.00269634,0.00149761,0.37466,4.9227e-05,0.0157896,6.75561e-05,0.029287599999999997,0.00010975299999999999,0.500109,0.500326,0.774637
5.3692999999999996e-06,2.53049e-05,247586,1,0.00222258,0.000129745,0.00295396,0.00138604,0.375211,5.39304e-05,0.0157896,6.78226e-05,0.029264099999999998,0.000135644,0.50011,0.500326,0.775188
5.29756e-06,2.8254299999999998e-05,251682,1,0.0023906999999999995,0.00013026799999999998,0.00310337,0.00154759,0.375762,5.66582e-05,0.0157896,6.80452e-05,0.0301935,0.00017093799999999998,0.50011,0.5003270000000001,0.7757390000000001
5.23928e-06,3.0919e-05,248091,1,0.00263093,0.000130758,0.00244664,0.00169354,0.376313,4.46683e-05,0.0157896,6.815409999999999e-05,0.0326742,0.00013229799999999999,0.50011,0.5003270000000001,0.776291
5.200419999999999e-06,3.33529e-05,219052,1,0.00308249,0.000131458,0.00240168,0.00182686,0.376864,4.3847399999999996e-05,0.0157896,6.83179e-05,0.032425,7.74512e-06,0.50011,0.5003270000000001,0.776842
5.185369999999999e-06,3.56758e-05,219116,1,0.00298002,0.00013131700000000002,0.00242655,0.00195409,0.377415,4.4301499999999996e-05,0.0157896,6.830640000000001e-05,0.0320985,0.00013859700000000001,0.50011,0.5003270000000001,0.777393
5.1965999999999995e-06,3.78134e-05,219116,1,0.00308509,0.00013072,0.00225485,0.00207117,0.37796599999999997,4.11668e-05,0.0157896,6.82298e-05,0.0319633,0.000228754,0.50011,0.5003270000000001,0.777943
5.231609999999999e-06,4.02366e-05,149469,1,0.00310621,0.000130141,0.0022039,0.0022039,0.378517,4.02366e-05,0.0157896,6.8245e-05,0.0314327,0.000314163,0.50011,0.5003270000000001,0.7784939999999999
5.289500000000001e-06,3.5133400000000005e-05,243418,1,0.0029668000000000003,0.000129338,0.00237598,0.00192438,0.37906799999999996,4.33783e-05,0.0157896,6.827310000000001e-05,0.0318942,0.000378329,0.50011,0.5003270000000001,0.779044
5.3606899999999995e-06,3.1668800000000004e-05,243418,1,0.00281437,0.000128618,0.00278677,0.00173461,0.379619,5.08781e-05,0.0157896,6.82262e-05,0.032226099999999994,0.00034241199999999995,0.50011,0.5003270000000001,0.7795949999999999
5.4219000000000006e-06,2.85125e-05,207188,1,0.00332551,0.000127401,0.00217379,0.00156173,0.38017,3.9687e-05,0.0157896,6.795359999999999e-05,0.0323892,0.000237843,0.50011,0.5003270000000001,0.780146
5.46378e-06,2.58381e-05,251871,1,0.00314359,0.000127711,0.00235229,0.00141524,0.380721,4.29458e-05,0.0157896,6.78144e-05,0.031832799999999994,0.000140802,0.50011,0.5003270000000001,0.7806960000000001
5.47886e-06,2.3190900000000002e-05,255967,1,0.00272814,0.000128629,0.00266777,0.00127025,0.381272,4.87054e-05,0.0157896,6.77613e-05,0.0311099,6.1593600000000004e-06,0.500109,0.5003270000000001,0.781247
5.45943e-06,2.5373000000000003e-05,255967,1,0.00251524,0.000129129,0.00282839,0.00138977,0.381823,5.1638e-05,0.0157896,6.75231e-05,0.0312274,0.000130187,0.500109,0.5003270000000001,0.781798
5.41274e-06,2.61874e-05,255967,1,0.00291053,0.000129047,0.00284469,0.00143438,0.382374,5.1935500000000004e-05,0.0157896,6.73162e-05,0.032321499999999996,0.000245726,0.500109,0.5003270000000001,0.782349
5.35398e-06,2.57499e-05,255967,1,0.00263347,0.000128959,0.002747,0.00141041,0.382925,5.0152e-05,0.0157896,6.724899999999999e-05,0.032842,0.000267545,0.500109,0.5003270000000001,0.782899
5.295399999999999e-06,2.48856e-05,255967,1,0.00210232,0.000128414,0.00255666,0.00136307,0.383475,4.6677e-05,0.0157896,6.714850000000001e-05,0.0327048,0.00023846,0.500109,0.5003270000000001,0.783449
5.24015e-06,2.36224e-05,255967,1,0.00188975,0.000127524,0.00226412,0.00129388,0.38402600000000003,4.13361e-05,0.0157896,6.70811e-05,0.032275,0.000108303,0.500109,0.5003270000000001,0.784
5.19054e-06,2.1985900000000002e-05,251613,1,0.00171451,0.000125878,0.00199362,0.00120424,0.384577,3.63975e-05,0.0157896,6.68497e-05,0.0318836,1.84058e-05,0.500109,0.5003270000000001,0.78455
5.15764e-06,2.0675900000000003e-05,207188,1,0.00178991,0.000124146,0.00180517,0.00113249,0.385128,3.29571e-05,0.0157896,6.6595e-05,0.0322177,0.00013230299999999998,0.500109,0.5003270000000001,0.785101
5.1516800000000005e-06,1.92005e-05,207188,1,0.00221292,0.000123029,0.00179696,0.00105168,0.385679,3.28071e-05,0.0157896,6.65129e-05,0.0318374,0.000277007,0.500109,0.5003270000000001,0.785651
5.17616e-06,1.7509e-05,207188,1,0.0023226999999999996,0.00012316,0.00170174,0.000959028,0.38623,3.10686e-05,0.0157896,6.6592e-05,0.032012599999999995,0.000366935,0.500109,0.5003270000000001,0.786201
5.23409e-06,1.89504e-05,226592,1,0.00291817,0.000126318,0.00179665,0.00103798,0.386781,3.28015e-05,0.0157896,6.73515e-05,0.0316824,0.000377367,0.500109,0.5003270000000001,0.786752
5.328819999999999e-06,2.0215e-05,226592,1,0.00263209,0.000129543,0.0020326,0.00110725,0.387332,3.71092e-05,0.0157896,6.80474e-05,0.0295186,0.00038287699999999995,0.500109,0.5003270000000001,0.7873020000000001
5.4310400000000004e-06,2.1557800000000002e-05,214995,1,0.00261478,0.000130216,0.00221982,0.0011808,0.387883,4.05272e-05,0.0157896,6.81695e-05,0.0286682,0.000337479,0.500109,0.5003270000000001,0.787853
5.50832e-06,2.2245500000000002e-05,195290,1,0.0023658,0.000129379,0.00223692,0.00121847,0.388434,4.08394e-05,0.0157896,6.80084e-05,0.028903199999999997,0.000216603,0.500109,0.5003270000000001,0.788404
5.54731e-06,2.21083e-05,195290,1,0.00228685,0.00012927200000000002,0.00221522,0.00121095,0.38898499999999997,4.04433e-05,0.0157896,6.81374e-05,0.028860300000000002,7.54634e-05,0.50011,0.5003270000000001,0.7889550000000001
5.5486699999999995e-06,2.13722e-05,252196,1,0.00216508,0.000129751,0.00244022,0.00117063,0.389536,4.45512e-05,0.0157896,6.83581e-05,0.028746299999999995,3.86083e-05,0.50011,0.500328,0.789507
5.514919999999999e-06,2.02227e-05,252196,1,0.00194263,0.000130385,0.00262949,0.00110767,0.39008699999999996,4.80067e-05,0.0157896,6.8501e-05,0.028970999999999997,8.577690000000001e-05,0.50011,0.500328,0.790058
5.45757e-06,1.8716400000000003e-05,251740,1,0.00178992,0.000131298,0.00290454,0.00102516,0.390638,5.3028199999999995e-05,0.0157896,6.8736e-05,0.028989499999999998,0.000129515,0.50011,0.500328,0.790609
5.386000000000001e-06,1.96268e-05,251740,1,0.00247075,0.000131899,0.00307038,0.00107503,0.391189,5.60559e-05,0.0157896,6.8973e-05,0.029505200000000002,0.000157395,0.50011,0.500328,0.7911600000000001
5.319299999999999e-06,2.15632e-05,252187,1,0.00243744,0.000131822,0.00261359,0.00118109,0.39174000000000003,4.7716199999999996e-05,0.0157896,6.904449999999999e-05,0.0305678,0.00019915599999999997,0.50011,0.500328,0.7917109999999999
5.2695900000000005e-06,2.3373099999999998e-05,252187,1,0.00278807,0.000132455,0.00251303,0.00128023,0.392291,4.58804e-05,0.0157896,6.91322e-05,0.0328291,0.00011159100000000001,0.50011,0.500329,0.792262
5.24136e-06,2.50437e-05,223212,1,0.00292389,0.000132822,0.00272686,0.00137173,0.392842,4.9784300000000004e-05,0.0157896,6.922699999999999e-05,0.0323538,3.40775e-05,0.50011,0.500329,0.792813
5.23825e-06,2.6506900000000002e-05,223212,1,0.00316834,0.00013248899999999998,0.00262287,0.00145188,0.393393,4.7885699999999995e-05,0.0157896,6.91947e-05,0.032276799999999994,0.000163016,0.50011,0.500329,0.7933640000000001
5.2583300000000005e-06,2.82306e-05,223212,1,0.00308889,0.00013198799999999998,0.00226829,0.00154629,0.393944,4.14121e-05,0.0157896,6.9165e-05,0.0319038,0.000261417,0.50011,0.500329,0.7939149999999999
5.302180000000001e-06,2.9865799999999998e-05,153565,1,0.00330716,0.000131536,0.00223229,0.00163585,0.394495,4.0755e-05,0.0157896,6.92577e-05,0.031220499999999998,0.00034113300000000003,0.50011,0.500329,0.794465
5.367959999999999e-06,2.59799e-05,247514,1,0.00269527,0.000130784,0.00246911,0.00142301,0.395046,4.50786e-05,0.0157896,6.92982e-05,0.0318168,0.000374589,0.50011,0.500329,0.795016
5.43862e-06,2.31341e-05,247514,1,0.00283203,0.000130106,0.002868,0.00126714,0.395597,5.2361099999999996e-05,0.0157896,6.91982e-05,0.0323559,0.00030335400000000004,0.50011,0.500329,0.795566
5.4971400000000005e-06,2.0841100000000003e-05,211284,1,0.00341775,0.000129467,0.0024370999999999998,0.00114154,0.396148,4.44941e-05,0.0157896,6.89733e-05,0.0321251,0.000207984,0.50011,0.500329,0.796117
5.53334e-06,1.90874e-05,255967,1,0.00305052,0.000130022,0.00271082,0.00104548,0.39669899999999997,4.9491400000000005e-05,0.0157896,6.88858e-05,0.0316434,9.2921e-05,0.50011,0.500329,0.796668
5.53784e-06,1.8536900000000002e-05,260063,1,0.00231392,0.000130889,0.00292717,0.00101533,0.39725,5.3441400000000006e-05,0.0157896,6.88092e-05,0.0309808,4.94371e-05,0.50011,0.500329,0.797218
5.5099e-06,1.9338900000000002e-05,260063,1,0.0027625,0.00013107399999999999,0.00299973,0.00105926,0.397801,5.4766000000000004e-05,0.0157896,6.85543e-05,0.0317425,0.00019413400000000002,0.50011,0.500329,0.797769
5.460349999999999e-06,1.71068e-05,260063,1,0.00337202,0.000130965,0.00294266,0.0009369999999999999,0.398352,5.3724099999999996e-05,0.0157896,6.84193e-05,0.032685900000000004,0.000265597,0.50011,0.500329,0.79832
5.404890000000001e-06,1.6744e-05,260063,1,0.00217369,0.00013063,0.00278814,0.000917128,0.398903,5.0903000000000004e-05,0.0157896,6.82869e-05,0.032823000000000005,0.000279559,0.50011,0.500329,0.79887
5.3489e-06,1.78072e-05,260063,1,0.00212778,0.00012975,0.00254877,0.000975363,0.399454,4.65329e-05,0.0157896,6.81496e-05,0.032586000000000004,0.000205868,0.50011,0.500329,0.799421
5.296269999999999e-06,1.53639e-05,260063,1,0.0019548,0.000128764,0.00221595,0.000841536,0.400005,4.04566e-05,0.0157896,6.806979999999999e-05,0.0320164,8.708340000000001e-05,0.50011,0.500329,0.799971
5.251709999999999e-06,1.42749e-05,166245,1,0.00169322,0.000126993,0.00195455,0.000781885,0.40055599999999997,3.56842e-05,0.0157896,6.77979e-05,0.032130700000000005,2.58645e-05,0.50011,0.500329,0.800521
5.227240000000001e-06,1.433e-05,166245,1,0.00206713,0.00012547399999999998,0.00188978,0.0007849069999999999,0.401107,3.4501799999999996e-05,0.0157896,6.75859e-05,0.032283400000000004,0.000187608,0.50011,0.500329,0.801072
5.228150000000001e-06,1.41223e-05,215445,1,0.00225074,0.000124685,0.00182149,0.000773528,0.401658,3.32549e-05,0.0157896,6.75398e-05,0.0319921,0.000302475,0.50011,0.500329,0.8016220000000001
5.26099e-06,1.57185e-05,210580,1,0.00247009,0.000125664,0.00169166,0.000860955,0.402208,3.08846e-05,0.0157896,6.779340000000001e-05,0.0319795,0.000373999,0.50011,0.500329,0.802172
5.33183e-06,1.70019e-05,230688,1,0.00276776,0.000129281,0.00192314,0.000931255,0.40275900000000003,3.5110799999999996e-05,0.0157896,6.862470000000001e-05,0.0303551,0.00036976,0.50011,0.500329,0.802723
5.43401e-06,1.81507e-05,199397,1,0.00265322,0.000131756,0.00209578,0.000994177,0.40331,3.82626e-05,0.0157896,6.91285e-05,0.0290791,0.000373306,0.50011,0.500329,0.8032739999999999
5.529389999999999e-06,1.92421e-05,219091,1,0.00249138,0.000131786,0.00218955,0.00105395,0.403861,3.9974699999999995e-05,0.0157896,6.911869999999999e-05,0.0286601,0.00029925,0.50011,0.500329,0.803825
5.59298e-06,1.95176e-05,199386,1,0.00220569,0.000130951,0.00228756,0.00106905,0.404412,4.1763999999999995e-05,0.0157896,6.90119e-05,0.028828899999999998,0.000171322,0.50011,0.500329,0.804376
5.61871e-06,1.9168699999999998e-05,256292,1,0.0023359,0.000131161,0.00232659,0.00104994,0.404963,4.24766e-05,0.0157896,6.92279e-05,0.0288051,1.16999e-05,0.50011,0.500329,0.8049270000000001
5.60768e-06,1.84287e-05,256292,1,0.00207336,0.00013162299999999998,0.00258887,0.0010094,0.405514,4.7265e-05,0.0157896,6.939689999999999e-05,0.029048400000000002,6.46806e-05,0.50011,0.500329,0.805478
5.564019999999999e-06,1.73519e-05,256292,1,0.00184326,0.000132349,0.00272801,0.0009504219999999999,0.406065,4.98052e-05,0.0157896,6.95874e-05,0.0290027,0.000107554,0.50011,0.500329,0.806029
5.501359999999999e-06,1.60759e-05,255836,1,0.00193036,0.000133364,0.00304067,0.000880535,0.406616,5.5513599999999996e-05,0.0157896,6.98225e-05,0.0292548,0.000123263,0.50011,0.50033,0.80658
5.42809e-06,1.4374000000000002e-05,255778,1,0.0024077,0.000134026,0.00320637,0.000787315,0.407167,5.8538699999999996e-05,0.0157896,7.0107e-05,0.029957599999999997,0.000162888,0.500111,0.50033,0.807131
5.36455e-06,1.4473699999999998e-05,256292,1,0.00244833,0.000134281,0.00263576,0.000792773,0.40771799999999997,4.8121199999999996e-05,0.0157896,7.02295e-05,0.031422000000000005,0.000171553,0.500111,0.50033,0.807682
5.31888e-06,1.54609e-05,227308,1,0.00293264,0.000134831,0.00278922,0.000846849,0.408269,5.09229e-05,0.0157896,7.031069999999999e-05,0.0325258,7.097060000000001e-05,0.500111,0.50033,0.808233
5.29692e-06,1.63067e-05,227308,1,0.00286872,0.000134677,0.00293172,0.000893177,0.40881999999999996,5.35244e-05,0.0157896,7.03092e-05,0.032131900000000005,6.73221e-05,0.500111,0.50033,0.8087840000000001
5.30288e-06,1.69568e-05,227308,1,0.00324478,0.000134118,0.00270962,0.0009287830000000001,0.409371,4.94695e-05,0.0157896,7.0235e-05,0.032441000000000005,0.000203253,0.500111,0.5003310000000001,0.809335
5.33038e-06,1.7444e-05,227308,1,0.00305378,0.00013361299999999998,0.0022332,0.000955467,0.409922,4.07716e-05,0.0157896,7.0226e-05,0.0316447,0.000282026,0.500111,0.5003310000000001,0.809886
0.0,0.00672448,157728,10,0.0464126,0.00470991,0.14510599999999998,0.036832300000000005,0.00129214,0.026491900000000002,0.0157896,0.00149493,0.304151,0.29085,0.5001,0.5003,0.401363
0.000132725,0.0121978,157664,10,0.0568306,0.00839467,0.190579,0.0668118,0.00258428,0.034794099999999994,0.0157896,0.00291313,0.31795300000000004,0.305071,0.5001,0.5003,0.40265700000000004
0.00033485,0.016906,157791,10,0.0628071,0.0116446,0.21696,0.0926001,0.00387642,0.0396103,0.0157896,0.0042972999999999996,0.327818,0.314212,0.5001,0.5003,0.403954
0.0005742119999999999,0.020978599999999997,157601,10,0.00250983,0.014722999999999998,0.246031,0.114907,0.00516856,0.044917900000000004,0.0157896,0.00566747,0.33269,0.318517,0.5001,0.5003,0.40525300000000003
0.0008363719999999999,0.0244788,153952,10,0.0110477,0.0177165,0.286798,0.134079,0.0064607,0.052360699999999996,0.0157896,0.00703196,0.336957,0.322912,0.5001,0.5003,0.406555
0.00111572,0.027484199999999997,153247,10,0.0779984,0.020643,0.329855,0.150541,0.00775284,0.0602216,0.0157896,0.00839192,0.339983,0.325295,0.5001,0.5003,0.407855
0.00140749,0.0306764,153246,10,0.08106580000000001,0.023554,0.366649,0.168025,0.00904498,0.0669391,0.0157896,0.00975213,0.340354,0.32747800000000005,0.5001,0.5003,0.409157
0.00170657,0.033873900000000005,153754,10,0.0826526,0.0264433,0.402008,0.185539,0.0103371,0.0733945,0.0157896,0.011111200000000002,0.34175500000000003,0.328312,0.5001,0.5003,0.41046800000000006
0.00200919,0.0364883,153245,10,0.022024900000000004,0.0293286,0.43948999999999994,0.19985899999999998,0.011629299999999999,0.0802376,0.0157896,0.0124735,0.343623,0.329807,0.500101,0.500301,0.411783
0.00231401,0.0384821,153307,10,0.0705655,0.032226,0.473228,0.21078000000000002,0.0129214,0.08639730000000001,0.0157896,0.013842199999999999,0.346034,0.330392,0.500101,0.500301,0.4131
0.00262057,0.0401583,157983,10,0.06311699999999999,0.0351293,0.523411,0.21996100000000002,0.014213499999999999,0.0955591,0.0157896,0.015215600000000001,0.347698,0.332838,0.5001,0.500301,0.414412
0.00292731,0.042060900000000005,157983,10,0.0670067,0.0380922,0.563876,0.230382,0.015505700000000002,0.102947,0.0157896,0.0166085,0.351603,0.335949,0.5001,0.5003,0.41572600000000004
0.00323609,0.0438975,157406,10,0.0895957,0.0411438,0.600854,0.24044200000000002,0.016797799999999998,0.109698,0.0157896,0.0180227,0.354779,0.339001,0.5001,0.5003,0.417047
0.00354925,0.0454613,157405,10,0.0909973,0.044269499999999996,0.653118,0.24900799999999998,0.018090000000000002,0.11924000000000001,0.0157896,0.0194519,0.356475,0.340098,0.5001,0.5003,0.418376
0.00386569,0.0467167,161757,10,0.0924336,0.047443099999999995,0.70139,0.255884,0.0193821,0.128053,0.0157896,0.0208885,0.359094,0.34131300000000003,0.500099,0.5002989999999999,0.41970799999999997
0.0041842,0.048023199999999995,158048,10,0.0551236,0.0506586,0.765358,0.26304,0.0206742,0.139731,0.0157896,0.022334200000000002,0.36080100000000004,0.342285,0.500099,0.5002989999999999,0.421045
0.0045048,0.0491161,161827,10,0.08687560000000001,0.0539285,0.846582,0.26902600000000004,0.0219664,0.15456,0.0157896,0.023792700000000003,0.36353,0.34435,0.500099,0.5002989999999999,0.422389
0.00482712,0.0500408,162014,10,0.22160300000000002,0.0572146,0.9044209999999999,0.274091,0.0232585,0.16512000000000002,0.0157896,0.025256400000000002,0.365249,0.34575100000000003,0.500099,0.5002989999999999,0.42373
0.00515041,0.0513845,162013,10,0.314054,0.06052869999999999,0.943328,0.281451,0.0245507,0.17222300000000001,0.0157896,0.026724200000000004,0.366454,0.348082,0.500099,0.5002989999999999,0.425066
0.00547252,0.052426099999999996,162080,10,0.2864,0.0639763,1.0128700000000002,0.28715599999999997,0.0258428,0.184919,0.0157896,0.028217900000000004,0.372731,0.351948,0.500099,0.5002989999999999,0.426408
0.00580042,0.0541673,165856,10,0.417012,0.0676597,1.1491200000000001,0.296693,0.0271349,0.20979499999999998,0.0157896,0.029756900000000003,0.378662,0.355545,0.5000979999999999,0.5002989999999999,0.42776499999999995
0.00613806,0.0560299,165982,10,0.347148,0.07150160000000001,1.25082,0.306896,0.028427099999999997,0.228363,0.0157896,0.0313284,0.38299099999999997,0.356105,0.500099,0.5002989999999999,0.42913199999999996
0.00648228,0.0578195,165917,10,0.597532,0.07549360000000001,1.36256,0.316697,0.0297192,0.248763,0.0157896,0.0329342,0.38709699999999997,0.358066,0.500099,0.5002989999999999,0.430505
0.00682805,0.0595332,165726,10,0.8627020000000001,0.0795961,1.44395,0.32608400000000004,0.031011400000000005,0.26362199999999997,0.0157896,0.0345634,0.38906399999999997,0.359862,0.500099,0.5002989999999999,0.431883
0.00717437,0.061157100000000006,165852,10,1.12535,0.0837016,1.53403,0.33497899999999997,0.032303500000000006,0.280068,0.0157896,0.0361935,0.39153899999999997,0.361398,0.5000979999999999,0.5002979999999999,0.43325699999999995
0.00751795,0.06273340000000001,170016,10,1.2046299999999999,0.08809860000000001,1.9881799999999998,0.343613,0.0335957,0.362983,0.0157896,0.0378765,0.397158,0.36589,0.500097,0.5002979999999999,0.43463500000000005
0.00785844,0.0644477,169952,10,1.8945,0.0930954,2.20447,0.353002,0.034887800000000004,0.40247,0.0157896,0.0396455,0.40517,0.373566,0.500097,0.500297,0.43603800000000004
0.00820805,0.0664545,169952,10,2.04451,0.09838910000000001,2.28872,0.36399499999999996,0.0361799,0.41785100000000003,0.0157896,0.0414485,0.407041,0.37312,0.500096,0.500297,0.43745200000000006
0.0085657,0.068346,170013,10,2.63737,0.10376500000000001,2.39266,0.374355,0.0374721,0.436828,0.0157896,0.0432683,0.406962,0.37233099999999997,0.500096,0.500297,0.438856
0.00892454,0.07015060000000001,170013,10,3.19232,0.10911900000000001,2.46216,0.38424,0.0387642,0.44951599999999997,0.0157896,0.0450931,0.407384,0.37203,0.500096,0.500297,0.44025200000000003
0.00927272,0.07204630000000001,174048,10,5.99271,0.11610999999999999,3.8873699999999998,0.394623,0.0400564,0.709717,0.0157896,0.047077600000000004,0.41790600000000006,0.383371,0.500096,0.500297,0.441672
0.009638899999999999,0.0738466,174048,10,5.808590000000001,0.12398699999999999,4.28001,0.404484,0.0413485,0.781401,0.0157896,0.049157,0.419863,0.380292,0.500096,0.500297,0.44311999999999996
0.0100085,0.0763528,174112,10,7.03569,0.131771,4.508830000000001,0.41821099999999994,0.0426406,0.823177,0.0157896,0.051253,0.41622299999999995,0.374191,0.500096,0.500297,0.444543
0.0103572,0.0793772,178208,10,16.7484,0.144539,8.567919999999999,0.434777,0.0439328,1.56425,0.0157896,0.0536736,0.42757,0.38108600000000004,0.500096,0.500297,0.44598699999999997
0.0107085,0.0818442,178208,10,17.0707,0.15798399999999999,9.6164,0.44828999999999997,0.045224900000000005,1.75567,0.0157896,0.05616469999999999,0.42686499999999994,0.374307,0.500096,0.500297,0.447441
0.0110156,0.08322489999999999,182304,10,52.232,0.19351600000000002,21.8467,0.45585200000000003,0.0465171,3.9885599999999997,0.0157896,0.059568600000000006,0.43776800000000005,0.390604,0.500096,0.500297,0.448917
0.0111925,0.0831153,186336,10,93.3145,0.261969,42.9473,0.45525200000000005,0.047809199999999996,7.840889999999999,0.0157896,0.0652942,0.9755950000000001,0.9966299999999999,0.49999399999999994,0.499983,0.605507
0.011464100000000001,0.081336,194592,10,96.3861,0.274452,53.75899999999999,0.445506,0.0491013,9.814789999999999,0.0157896,0.0674184,0.965683,0.9439360000000001,0.500004,0.49999399999999994,0.6053810000000001
0.0118263,0.0815022,206816,10,52.8713,0.26702600000000004,38.5628,0.446416,0.0503935,7.0404,0.0157896,0.06922289999999999,0.9429780000000001,0.917285,0.499996,0.49999899999999997,0.605254
0.012192299999999998,0.08164,198688,10,43.6328,0.273513,32.2132,0.447171,0.0516856,5.88117,0.0157896,0.07081889999999999,0.900904,0.868194,0.5,0.499992,0.605112
0.012667,0.081893,202784,10,31.0568,0.27668400000000004,29.4432,0.448557,0.052977800000000005,5.37544,0.0157896,0.0728206,0.9342969999999999,0.956592,0.500003,0.499996,0.605111
0.013484999999999999,0.0820704,202720,10,22.3606,0.288507,28.2886,0.449529,0.05426990000000001,5.16465,0.0157896,0.0747434,0.9685229999999999,0.995708,0.500001,0.49999899999999997,0.6049800000000001
0.014652100000000001,0.0823063,202720,10,28.7889,0.305087,29.6599,0.450821,0.055562,5.415,0.0157896,0.0769529,0.8850540000000001,0.905974,0.49999799999999994,0.49999499999999997,0.604907
0.0162388,0.08269069999999999,210911,10,42.0919,0.320502,30.1241,0.452926,0.056854199999999994,5.49975,0.0157896,0.0798175,0.7023699999999999,0.71165,0.5000060000000001,0.49999899999999997,0.604815
0.0179016,0.08272180000000001,210911,10,43.73,0.32814699999999997,28.0012,0.453096,0.058146300000000005,5.11217,0.0157896,0.08157930000000001,0.959045,0.989642,0.500011,0.500005,0.604676
0.0195017,0.0827664,215007,10,41.2778,0.334723,26.8365,0.45333999999999997,0.0594385,4.89954,0.0157896,0.08351560000000001,0.9088870000000001,0.9390149999999999,0.500001,0.49999399999999994,0.604588
0.021124,0.0828135,215007,10,44.3253,0.343106,26.1142,0.453599,0.0607306,4.76767,0.0157896,0.0856148,0.8664219999999999,0.902751,0.5000020000000001,0.500001,0.604463
0.022471500000000002,0.08277280000000001,239583,10,61.4929,0.355335,30.7669,0.453376,0.0620227,5.61711,0.0157896,0.08770030000000001,0.885753,0.9234870000000001,0.5,0.5000020000000001,0.604356
0.023754400000000002,0.08273989999999999,243679,10,59.706,0.364534,38.6477,0.453196,0.0633149,7.055910000000001,0.0157896,0.0898326,0.8650540000000001,0.9045479999999999,0.5000020000000001,0.5000020000000001,0.604163
0.024772400000000003,0.08277689999999999,247775,10,67.3707,0.383069,48.0534,0.45339799999999997,0.06460700000000001,8.77311,0.0157896,0.092627,0.7504770000000001,0.782996,0.5000020000000001,0.5000060000000001,0.6039869999999999
0.026074200000000002,0.0827252,251871,10,79.7582,0.397369,38.2414,0.453115,0.06589919999999999,6.981730000000001,0.0157896,0.0953451,0.7976880000000001,0.83514,0.500004,0.5,0.603785
0.0270617,0.0826205,251871,10,130.83,0.41194,57.0636,0.452542,0.0671913,10.4181,0.0157896,0.0979653,0.84755,0.8926270000000001,0.500004,0.5000060000000001,0.603669
0.028523700000000003,0.0825282,255903,10,129.351,0.433475,54.3783,0.452036,0.0684834,9.92785,0.0157896,0.101023,0.802473,0.8466549999999999,0.499996,0.500007,0.6036050000000001
0.0313474,0.0824048,259999,10,131.28799999999998,0.44416300000000003,49.88,0.45136000000000004,0.06977560000000001,9.106589999999999,0.0157896,0.10348900000000001,0.840807,0.890698,0.49999899999999997,0.5000140000000001,0.603429
0.0340784,0.0821905,268191,10,202.84,0.46215,72.2682,0.450186,0.0710677,13.194,0.0157896,0.10585,0.9257040000000001,0.982115,0.500001,0.5000180000000001,0.6032489999999999
0.0396518,0.08196339999999999,276383,10,104.277,0.46148,43.3838,0.44894300000000004,0.07235989999999999,7.92057,0.0157896,0.107901,0.9145399999999999,0.971555,0.500011,0.5000140000000001,0.6031880000000001
0.0463345,0.0816461,264159,10,143.986,0.468466,57.8229,0.447204,0.073652,10.5567,0.0157896,0.10964700000000001,0.978361,0.9563290000000001,0.500013,0.500039,0.602916
0.05447659999999999,0.08128719999999999,272287,10,53.4393,0.461991,29.4273,0.44523900000000005,0.0749441,5.37254,0.0157896,0.110997,0.9772790000000001,0.905641,0.500005,0.500042,0.602799
0.0617634,0.08095010000000001,280543,10,169.99599999999998,0.47351499999999996,52.402,0.443392,0.0762363,9.567039999999999,0.0157896,0.112764,0.9525629999999999,0.9725010000000001,0.5000140000000001,0.500047,0.6027140000000001
0.0755372,0.08058639999999999,284639,10,94.75399999999999,0.468974,40.4977,0.4414,0.0775284,7.393669999999999,0.0157896,0.114014,0.9941979999999999,0.9143389999999999,0.500009,0.5000319999999999,0.602587
0.0864563,0.0801716,284639,10,108.165,0.47021999999999997,44.2425,0.43912799999999996,0.0788206,8.07736,0.0157896,0.115177,0.953376,0.868057,0.500019,0.5000439999999999,0.602464
0.09991860000000001,0.0797387,288735,10,76.5686,0.466805,24.6614,0.43675699999999995,0.0801127,4.50243,0.0157896,0.11635,0.9463719999999999,0.857844,0.5000220000000001,0.500045,0.6023890000000001
0.112603,0.0792512,288735,10,50.7535,0.46596099999999996,20.6367,0.434087,0.0814048,3.76765,0.0157896,0.11721500000000001,0.8958809999999999,0.801813,0.500024,0.500038,0.602276
0.124992,0.07875189999999999,292831,10,35.8727,0.46742100000000003,18.9764,0.43135200000000007,0.082697,3.4645300000000003,0.0157896,0.118247,0.9118290000000001,0.81508,0.500016,0.500045,0.602097
0.138043,0.0782599,296927,10,68.0253,0.471509,26.4177,0.42865699999999995,0.08398910000000001,4.82308,0.0157896,0.11950699999999999,0.922974,0.8254799999999999,0.500015,0.5000359999999999,0.601982
0.151671,0.0777484,300960,10,34.9762,0.471228,14.987,0.42585500000000004,0.0852813,2.73618,0.0157896,0.120603,0.9211440000000001,0.819873,0.500011,0.5000220000000001,0.601819
0.16383399999999998,0.0772548,235616,10,28.4407,0.473308,14.2094,0.42315200000000003,0.0865734,2.59421,0.0157896,0.12203299999999999,0.9497120000000001,0.849764,0.500023,0.5000399999999999,0.6017600000000001
0.17511600000000002,0.0767333,296927,10,31.54,0.476934,14.8005,0.420295,0.0878655,2.70213,0.0157896,0.12339000000000001,0.9084190000000001,0.804932,0.500024,0.500042,0.6016130000000001
0.18548599999999998,0.0761681,284641,10,41.056000000000004,0.480095,19.2364,0.4172,0.0891577,3.5119800000000003,0.0157896,0.124374,0.855809,0.744848,0.500024,0.500039,0.60159
0.193948,0.07659210000000001,288737,10,50.5325,0.48345699999999997,19.7817,0.419522,0.09044980000000001,3.61155,0.0157896,0.12551600000000002,0.877024,0.764778,0.500025,0.500041,0.601508
0.19931400000000002,0.08174010000000001,292833,10,33.952,0.486954,18.3876,0.447719,0.09174199999999999,3.35702,0.0157896,0.126473,0.855877,0.7370770000000001,0.50003,0.500047,0.601405
0.20553000000000002,0.0839638,292833,10,40.1169,0.490501,21.4845,0.459899,0.0930341,3.9224300000000003,0.0157896,0.127605,0.843615,0.719558,0.500028,0.5000600000000001,0.60135
0.21273000000000003,0.0859138,301023,10,53.148,0.49542600000000003,22.0841,0.47058,0.0943262,4.0319,0.0157896,0.128671,0.847283,0.721496,0.500009,0.500059,0.601295
0.225119,0.088439,305119,10,69.1848,0.497662,24.5301,0.484411,0.09561839999999999,4.47846,0.0157896,0.12951400000000002,0.826067,0.695408,0.500004,0.5000600000000001,0.601209
0.240829,0.090839,309215,10,65.4758,0.499816,20.7028,0.49755699999999997,0.0969105,3.7797099999999997,0.0157896,0.130327,0.7967890000000001,0.662462,0.49999399999999994,0.500052,0.601086
0.251265,0.0921076,309151,10,64.0498,0.502085,21.2228,0.504506,0.09820269999999999,3.87465,0.0157896,0.130841,0.730695,0.58853,0.499993,0.500047,0.600902
0.275382,0.0917219,309087,10,87.6461,0.506853,28.1564,0.502393,0.0994948,5.1405199999999995,0.0157896,0.131701,0.7659199999999999,0.624633,0.499988,0.500057,0.600892
0.345754,0.0983036,309023,10,62.0612,0.5077659999999999,33.0799,0.538443,0.100787,6.0394,0.0157896,0.132047,0.722676,0.575637,0.50002,0.5000220000000001,0.601093
0.528018,0.099884,309023,10,79.6585,0.51165,46.3527,0.5471,0.102079,8.46261,0.0157896,0.132681,0.784168,0.640232,0.500008,0.500045,0.600715
0.747782,0.102062,309023,10,62.7239,0.512938,51.3815,0.55903,0.103371,9.38072,0.0157896,0.13283,0.7059979999999999,0.555499,0.49996599999999997,0.500067,0.600815
1.13513,0.10488,309023,10,95.0064,0.51471,58.4941,0.574466,0.104663,10.6793,0.0157896,0.133114,0.702685,0.549858,0.49998100000000006,0.500057,0.600654
0.0,0.164522,157599,100,9.34587,0.0177582,0.43385799999999997,0.0901146,0.00312502,0.792094,0.0157896,0.00641594,0.979527,1.20698,0.5001,0.5003,0.403196
0.0009492389999999999,0.283011,157794,100,9.88756,0.0314806,0.6014510000000001,0.15501500000000001,0.00625003,1.09807,0.0157896,0.012378799999999999,1.30575,1.5419399999999999,0.5001,0.5003,0.406369
0.00229137,0.397187,157471,100,11.5056,0.0449551,0.8607889999999999,0.21755300000000002,0.00937505,1.57154,0.0157896,0.0182921,1.5244799999999998,1.73375,0.5001,0.5003,0.40957
0.00380208,0.524454,157983,100,13.1477,0.060039800000000004,1.19428,0.28726199999999996,0.0125001,2.1804,0.0157896,0.0245803,1.6675,1.85043,0.500099,0.5003,0.41281599999999996
0.00536569,0.646687,161694,100,28.5435,0.0789882,1.97265,0.354213,0.0156251,3.6014699999999995,0.0157896,0.031582400000000004,1.8831799999999999,2.05599,0.5000979999999999,0.5002989999999999,0.416084
0.00701522,0.799388,161634,100,37.4315,0.10335699999999999,2.65866,0.437853,0.0187501,4.85392,0.0157896,0.039226199999999996,2.10403,2.2423900000000003,0.500097,0.500297,0.419419
0.0086247,1.6059700000000001,165920,100,271.218,0.170922,16.9299,0.879649,0.021875099999999998,30.9089,0.0157896,0.048985,2.2707900000000003,2.41483,0.5000939999999999,0.5002949999999999,0.422788
0.0110818,13087.8,59487,100,8862430.0,264.851,7168.63,7168.63,0.025000099999999997,13087.8,0.0157896,217.90900000000002,2498.67,2120.05,0.5,0.499997,0.606422
0.0,1.7570599999999998,157793,1000,112.85,0.0223917,0.546032,0.0962403,0.00312502,9.9689,0.0157896,0.00772969,26.8114,29.5876,0.5001,0.5003,0.403196
0.00126024,3.06377,157534,1000,120.21600000000001,0.037743,0.747529,0.16781300000000002,0.00625003,13.6476,0.0157896,0.014492700000000002,30.686,33.6499,0.500099,0.5002989999999999,0.406395
0.00306936,4.31769,157470,1000,138.248,0.0524019,1.0463799999999999,0.23649499999999998,0.00937505,19.1037,0.0157896,0.0209802,33.4475,36.1066,0.500099,0.5002989999999999,0.409635
0.00509136,5.7783,157406,1000,160.07,0.0707459,1.5225600000000001,0.316498,0.0125001,27.7974,0.0157896,0.028312599999999997,35.2702,37.611,0.5000979999999999,0.5002979999999999,0.41291700000000003
0.00718689,7.228160000000001,161951,1000,419.86300000000006,0.09668380000000001,2.6673299999999998,0.395912,0.0156251,48.6974,0.0157896,0.0366546,38.2624,40.3849,0.500096,0.500296,0.416239
0.00938783,12.388,170016,1000,668.846,0.127855,4.38021,0.6785359999999999,0.0187501,79.9695,0.0157896,0.045402099999999994,40.6588,42.446999999999996,0.5000939999999999,0.5002939999999999,0.41963
0.0114432,28.0053,165920,1000,7882.66,0.30262100000000003,40.9551,1.53395,0.021875099999999998,747.7180000000001,0.0157896,0.059597199999999996,43.5446,45.6432,0.5000899999999999,0.500292,0.423054
0.0194033,2109970.0,173787,1000,15425400000.0,4407.19,164239.0,115570.0,0.025000099999999997,2998500.0,0.0157896,3662.59,46593500.0,3690820.0,0.5000020000000001,0.499987,0.606328
0.0,6.10939e-06,141160,1,0.0044309,5.4405100000000005e-05,0.00150386,0.00105818,0.000550971,8.682560000000001e-06,0.0157896,1.1531099999999999e-05,0.0319067,0.00051822,0.5001,0.5003,0.400622
1.19603e-07,1.10274e-05,141160,1,0.00461323,9.629690000000001e-05,0.00218715,0.00191001,0.00110194,1.26275e-05,0.0157896,2.14936e-05,0.0321542,0.000497539,0.5001,0.5003,0.401173
2.81795e-07,1.5359e-05,79137,1,0.00440751,0.000129624,0.00309462,0.00266025,0.00165291,1.78668e-05,0.0157896,3.0272600000000002e-05,0.0316923,0.000406958,0.5001,0.5003,0.40172399999999997
4.46094e-07,1.8709e-05,79137,1,0.00399753,0.00015594600000000001,0.00367357,0.0032405000000000003,0.00220388,2.1209299999999997e-05,0.0157896,3.79173e-05,0.0308688,0.000315974,0.5001,0.5003,0.402275
5.75952e-07,1.95676e-05,79137,1,0.00348945,0.00017694599999999998,0.00389612,0.00338921,0.00275485,2.2494200000000002e-05,0.0157896,4.4565200000000005e-05,0.030685400000000005,0.000218664,0.5001,0.5003,0.402826
6.561409999999999e-07,2.1546399999999998e-05,55202,1,0.00354599,0.00019417099999999998,0.0038924999999999997,0.00373195,0.00330582,2.24734e-05,0.0157896,5.043e-05,0.0317459,0.000123802,0.5001,0.5003,0.403377
6.85324e-07,2.28285e-05,55202,1,0.00341554,0.00020940099999999998,0.00412412,0.00395401,0.00385679,2.38106e-05,0.0157896,5.5790699999999994e-05,0.032475,0.000111245,0.5001,0.5003,0.403927
6.747280000000001e-07,2.34496e-05,55202,1,0.00331669,0.000224887,0.00423632,0.00406159,0.00440776,2.4458400000000003e-05,0.0157896,6.119260000000001e-05,0.0326397,0.00011396799999999999,0.5001,0.5003,0.404478
6.40445e-07,2.37085e-05,55134,1,0.00300828,0.00024070799999999999,0.00429249,0.00410643,0.00495873,2.47827e-05,0.0157896,6.67405e-05,0.0321462,0.000201211,0.5001,0.5003,0.405028
6.01888e-07,2.358e-05,100371,1,0.00317574,0.000257556,0.00440097,0.00408417,0.00550971,2.5409e-05,0.0157896,7.25089e-05,0.031379500000000005,0.00027148900000000003,0.5001,0.5003,0.405579
5.78855e-07,2.4828800000000002e-05,116908,1,0.00365305,0.000275692,0.00465958,0.00430047,0.00606068,2.69021e-05,0.0157896,7.85662e-05,0.031727099999999994,0.000404369,0.5001,0.5003,0.40613
5.84212e-07,2.74659e-05,116908,1,0.00407392,0.000295574,0.00507323,0.00475723,0.00661165,2.9290300000000003e-05,0.0157896,8.5036e-05,0.0317322,0.00049475,0.5001,0.5003,0.406681
6.38e-07,3.02751e-05,157728,1,0.00449384,0.000317017,0.005568699999999999,0.0052438,0.00716262,3.2150900000000004e-05,0.0157896,9.18583e-05,0.031902099999999996,0.0005243569999999999,0.5001,0.5003,0.407231
7.51295e-07,3.43713e-05,115938,1,0.0049988,0.00034038300000000004,0.00627582,0.00595328,0.00771359,3.6233400000000004e-05,0.0157896,9.90192e-05,0.032089599999999996,0.000546065,0.5001,0.5003,0.40778200000000003
9.24608e-07,3.6838e-05,115938,1,0.00498089,0.000362896,0.00662951,0.00638053,0.00826456,3.82755e-05,0.0157896,0.00010604299999999999,0.0296534,0.000572578,0.5001,0.5003,0.408333
1.10888e-06,3.66619e-05,157728,1,0.00434976,0.000380915,0.00694209,0.00635004,0.00881553,4.00801e-05,0.0157896,0.000112025,0.028614999999999998,0.0005454969999999999,0.5001,0.5003,0.408884
1.2613299999999999e-06,3.73786e-05,157728,1,0.00358512,0.00039528800000000004,0.00725877,0.00647417,0.0093665,4.19085e-05,0.0157896,0.000117124,0.028521499999999998,0.000475845,0.5001,0.5003,0.409435
1.3532299999999998e-06,3.83802e-05,157727,1,0.00319355,0.000408255,0.00751431,0.00664765,0.00991747,4.33839e-05,0.0157896,0.00012174799999999999,0.028581099999999998,0.00034655300000000004,0.5001,0.5003,0.409987
1.38864e-06,3.89113e-05,157727,1,0.00279384,0.000420507,0.00771241,0.00673964,0.0104684,4.4527600000000004e-05,0.0157896,0.000126031,0.028506200000000002,0.00018962900000000002,0.5001,0.5003,0.410538
1.37226e-06,3.91722e-05,157727,1,0.00278829,0.000432985,0.00776686,0.00678484,0.0110194,4.4841999999999995e-05,0.0157896,0.000130352,0.028787,0.00014302,0.5001,0.5003,0.41108900000000004
1.30951e-06,3.8965e-05,157663,1,0.00281417,0.00044541,0.00770588,0.00674894,0.0115704,4.4489899999999996e-05,0.0157896,0.000134463,0.0288116,0.000140999,0.5001,0.5003,0.411641
1.2061399999999998e-06,4.00731e-05,112595,1,0.00339362,0.000458056,0.00817994,0.00694087,0.0121214,4.722689999999999e-05,0.0157896,0.000138498,0.029118099999999997,0.000109215,0.5001,0.5003,0.412192
1.08568e-06,4.2294799999999994e-05,111840,1,0.00346739,0.000471275,0.00849552,0.00732568,0.0126723,4.9048900000000004e-05,0.0157896,0.000142638,0.0301652,7.49687e-05,0.500101,0.5003,0.412743
9.72549e-07,4.43683e-05,111840,1,0.002791,0.00048472900000000004,0.00878397,0.00768483,0.0132233,5.07143e-05,0.0157896,0.000146823,0.0324196,0.00012573899999999998,0.500101,0.500301,0.41329499999999997
8.914409999999999e-07,4.5821999999999996e-05,111840,1,0.00335664,0.000498105,0.00890618,0.0079366,0.0137743,5.14198e-05,0.0157896,0.00015110200000000002,0.0321574,0.000224125,0.500101,0.500301,0.413846
8.640940000000001e-07,4.70139e-05,116691,1,0.00332132,0.000511087,0.0095278,0.00814305,0.014325200000000001,5.50087e-05,0.0157896,0.000155403,0.0319577,0.000313848,0.500101,0.500301,0.414397
8.887059999999999e-07,4.97855e-05,116691,1,0.0033459,0.000523745,0.0100318,0.00862311,0.014876200000000001,5.7918500000000005e-05,0.0157896,0.000159765,0.031713099999999994,0.000393909,0.500101,0.500301,0.414948
9.50548e-07,5.1459700000000005e-05,116691,1,0.00357809,0.000535629,0.0102471,0.00891309,0.015427200000000002,5.91617e-05,0.0157896,0.000164017,0.0310875,0.000477924,0.500101,0.500301,0.41549899999999995
1.04066e-06,5.15356e-05,116691,1,0.00362593,0.000546154,0.010031100000000001,0.00892623,0.015978100000000002,5.79147e-05,0.0157896,0.00016796900000000002,0.0317419,0.0005051669999999999,0.5001,0.500301,0.416049
1.14363e-06,5.08325e-05,116691,1,0.00343904,0.00055564,0.00945445,0.00880446,0.016529099999999998,5.45853e-05,0.0157896,0.000171587,0.032362,0.00046085099999999997,0.5001,0.500301,0.4166
1.2268299999999998e-06,4.8863400000000004e-05,115936,1,0.00328971,0.000563342,0.00846835,0.00846339,0.017080099999999997,4.8892e-05,0.0157896,0.000174668,0.032144,0.000408211,0.5001,0.5003,0.41715100000000005
1.2760700000000002e-06,4.539e-05,101152,1,0.00282381,0.000570263,0.00813834,0.00786178,0.017631099999999997,4.69867e-05,0.0157896,0.000177347,0.0316093,0.00029436400000000003,0.5001,0.5003,0.417702
1.28638e-06,4.4563e-05,101152,1,0.00267386,0.000576226,0.00847413,0.00771854,0.018182,4.89254e-05,0.0157896,0.000179572,0.030777,0.000162754,0.5001,0.5003,0.418253
1.2537799999999998e-06,4.5896199999999996e-05,101152,1,0.00269156,0.000581738,0.00864206,0.00794947,0.018733,4.9894899999999996e-05,0.0157896,0.000181491,0.031270799999999994,6.50565e-05,0.5001,0.5003,0.418804
1.1759399999999999e-06,4.66019e-05,101152,1,0.00362154,0.0005863390000000001,0.00866021,0.00807169,0.019284,4.99997e-05,0.0157896,0.000183043,0.0321392,1.2218099999999999e-05,0.5001,0.5003,0.41935500000000003
1.05903e-06,4.64887e-05,101152,1,0.0027191,0.000590011,0.00850409,0.00805208,0.019834900000000003,4.90983e-05,0.0157896,0.000184307,0.0325853,1.66227e-05,0.5001,0.5003,0.41990500000000003
9.17051e-07,4.55016e-05,105248,1,0.00247605,0.000594,0.00861013,0.0078811,0.020385900000000002,4.9710600000000005e-05,0.0157896,0.00018580099999999998,0.032388400000000005,4.9692700000000006e-05,0.5001,0.5003,0.42045600000000005
7.72315e-07,4.6691800000000006e-05,105248,1,0.00244933,0.000597537,0.00889068,0.00808726,0.0209369,5.13303e-05,0.0157896,0.00018732,0.0320443,0.000154621,0.5001,0.5003,0.42100600000000005
6.3997e-07,4.76953e-05,105248,1,0.00273721,0.0006009090000000001,0.00901553,0.00826107,0.0214879,5.20512e-05,0.0157896,0.00018888,0.031749200000000005,0.00023877900000000003,0.5001,0.5003,0.42155699999999996
5.415970000000001e-07,4.79575e-05,105248,1,0.00324515,0.000604434,0.00895328,0.00830649,0.0220388,5.1691800000000005e-05,0.0157896,0.00019053,0.032045,0.000377344,0.5001,0.5003,0.422108
4.88417e-07,4.73536e-05,109344,1,0.00370143,0.0006082819999999999,0.00867477,0.00820189,0.0225898,5.00838e-05,0.0157896,0.00019228599999999998,0.0315968,0.000475335,0.5001,0.5003,0.422658
4.893469999999999e-07,4.68808e-05,109344,1,0.00426838,0.0006123130000000001,0.00864013,0.00811999,0.0231408,4.98838e-05,0.0157896,0.00019402,0.0318731,0.000529161,0.5001,0.5003,0.423209
5.4429e-07,4.6976899999999994e-05,109344,1,0.00456838,0.000617578,0.00848239,0.00813664,0.0236917,4.897310000000001e-05,0.0157896,0.000196005,0.030803700000000003,0.000517891,0.5001,0.5003,0.42376
6.495329999999999e-07,4.7300200000000005e-05,109344,1,0.00444959,0.000621661,0.00848945,0.00819264,0.024242700000000002,4.90138e-05,0.0157896,0.00019764,0.0293091,0.0005291019999999999,0.5001,0.5003,0.424311
7.614459999999999e-07,4.79866e-05,108499,1,0.00434066,0.000622934,0.00864425,0.00831153,0.024793700000000002,4.99076e-05,0.0157896,0.00019841599999999998,0.0285774,0.00047788800000000004,0.5001,0.5003,0.42486199999999996
8.383979999999999e-07,4.83222e-05,108499,1,0.00392077,0.000621824,0.00863083,0.00836966,0.0253446,4.98301e-05,0.0157896,0.000198498,0.0285079,0.000377441,0.5001,0.5003,0.425413
8.60098e-07,4.7926599999999996e-05,109343,1,0.00386212,0.000619037,0.00843696,0.00830114,0.025895599999999994,4.87108e-05,0.0157896,0.000198081,0.0286927,0.00023254,0.5001,0.5003,0.425964
8.23867e-07,4.6882700000000004e-05,111840,1,0.00301987,0.000615641,0.00838718,0.00812033,0.0264466,4.84234e-05,0.0157896,0.000197472,0.0287392,0.000127161,0.5001,0.5003,0.426516
7.30773e-07,4.65072e-05,113438,1,0.00285342,0.0006118730000000001,0.00838291,0.00805529,0.0269976,4.83987e-05,0.0157896,0.00019669900000000002,0.028791700000000003,9.55701e-05,0.5001,0.5003,0.42706700000000003
5.93331e-07,4.60975e-05,115936,1,0.00275346,0.000607665,0.00850828,0.00798433,0.0275485,4.91226e-05,0.0157896,0.000195673,0.0287781,7.58301e-05,0.500101,0.5003,0.42761800000000005
4.24703e-07,4.6533900000000005e-05,115936,1,0.00292275,0.000603322,0.00885533,0.00805991,0.0280995,5.11262e-05,0.0157896,0.000194517,0.0292976,5.3780500000000005e-05,0.500101,0.500301,0.42817
2.49239e-07,4.795310000000001e-05,115936,1,0.00293147,0.000599412,0.00907873,0.00830573,0.0286505,5.2416e-05,0.0157896,0.000193468,0.030607299999999997,3.67816e-05,0.500101,0.500301,0.428721
9.28841e-08,4.91044e-05,115936,1,0.00280359,0.000595528,0.00923472,0.00850514,0.029201400000000002,5.3316700000000004e-05,0.0157896,0.000192423,0.0324192,9.29418e-05,0.500101,0.500301,0.42927200000000004
1.84733e-08,4.96533e-05,115936,1,0.00281041,0.000591821,0.00924664,0.00860021,0.029752400000000002,5.33855e-05,0.0157896,0.000191533,0.0320543,0.000201373,0.500101,0.500301,0.429824
6.95414e-08,4.96559e-05,120876,1,0.00318876,0.000587946,0.00924121,0.00860065,0.030303399999999998,5.33541e-05,0.0157896,0.000190743,0.0322789,0.000308702,0.500101,0.500301,0.430375
6.31267e-08,4.84175e-05,120876,1,0.00311804,0.000583895,0.00949789,0.00838617,0.0308543,5.4836099999999995e-05,0.0157896,0.00018999999999999998,0.0316964,0.000394619,0.500101,0.500301,0.430925
1.5645899999999998e-08,4.75367e-05,120787,1,0.00368048,0.00057938,0.00941817,0.0082336,0.0314053,5.43758e-05,0.0157896,0.00018919,0.0312873,0.00047222400000000004,0.500101,0.500301,0.431476
6.48543e-08,4.72183e-05,120787,1,0.00370093,0.0005737769999999999,0.0090756,0.00817846,0.0319563,5.2398e-05,0.0157896,0.000188083,0.0319599,0.00047200199999999996,0.500101,0.500301,0.43202700000000005
1.5722999999999999e-07,4.5586999999999996e-05,120787,1,0.00515805,0.000567095,0.00828555,0.0078959,0.032507299999999996,4.7836599999999995e-05,0.0157896,0.000186557,0.0322454,0.000401824,0.500101,0.500301,0.43257799999999996
2.30622e-07,4.10135e-05,105248,1,0.00435327,0.000559485,0.00765819,0.00710375,0.033058199999999996,4.42146e-05,0.0157896,0.000184678,0.0320376,0.000330919,0.500101,0.500301,0.433129
2.76764e-07,4.18807e-05,105248,1,0.00448778,0.000551588,0.00795669,0.00725396,0.0336092,4.59379e-05,0.0157896,0.000182568,0.031457799999999994,0.000208381,0.5001,0.500301,0.433679
2.87402e-07,4.25764e-05,105248,1,0.00378244,0.000542972,0.00808053,0.00737445,0.034160199999999995,4.66529e-05,0.0157896,0.000180113,0.0308383,9.072799999999999e-05,0.5001,0.500301,0.43423
2.56666e-07,4.27516e-05,105248,1,0.00369084,0.000533786,0.00806118,0.0074048000000000004,0.0347111,4.65412e-05,0.0157896,0.00017732700000000002,0.0316288,1.06053e-05,0.5001,0.5003,0.43478100000000003
1.8794899999999998e-07,4.2323599999999996e-05,105248,1,0.00346643,0.0005239180000000001,0.00792058,0.00733067,0.0352621,4.5729499999999996e-05,0.0157896,0.000174232,0.0324236,3.65861e-05,0.5001,0.5003,0.435332
8.97781e-08,4.10712e-05,105248,1,0.00335661,0.000513798,0.00759417,0.00711375,0.0358131,4.3845e-05,0.0157896,0.00017115099999999997,0.03271040000000001,3.89226e-05,0.5001,0.5003,0.435883
1.46878e-08,4.09372e-05,109344,1,0.00341561,0.000504109,0.00764964,0.00709054,0.036364099999999996,4.41652e-05,0.0157896,0.00016836799999999998,0.0323141,4.45885e-05,0.5001,0.5003,0.436433
1.1466799999999999e-07,4.10858e-05,109344,1,0.00348782,0.000494208,0.00767346,0.00711628,0.036914999999999996,4.4302700000000005e-05,0.0157896,0.00016564299999999999,0.0314932,0.000134016,0.5001,0.5003,0.43698400000000004
1.9388100000000001e-07,4.06718e-05,109344,1,0.0034938,0.000484467,0.00755767,0.00704456,0.037466,4.36342e-05,0.0157896,0.00016306,0.0318579,0.00026063700000000003,0.5001,0.5003,0.43753400000000003
2.32894e-07,3.9459099999999996e-05,109344,1,0.00368842,0.000475205,0.00722345,0.00683452,0.038017,4.17046e-05,0.0157896,0.000160698,0.032167,0.000380106,0.5001,0.5003,0.43808500000000006
2.24259e-07,3.77441e-05,113440,1,0.00411416,0.00046655800000000006,0.00676255,0.00653748,0.0385679,3.90436e-05,0.0157896,0.00015853700000000002,0.031791200000000006,0.000468147,0.5001,0.5003,0.43863599999999997
1.58064e-07,3.68312e-05,113440,1,0.00472399,0.00045907300000000005,0.00645211,0.00637935,0.039118900000000005,3.72513e-05,0.0157896,0.000156611,0.0320572,0.000502733,0.5001,0.5003,0.43918599999999997
3.4359300000000006e-08,3.58502e-05,124130,1,0.00499493,0.00045309800000000003,0.00640568,0.00620944,0.0396699,3.69832e-05,0.0157896,0.00015505,0.0300363,0.0004955059999999999,0.5001,0.5003,0.439737
1.34414e-07,3.51105e-05,124130,1,0.00520186,0.00044546300000000005,0.00633685,0.00608132,0.0402208,3.65858e-05,0.0157896,0.000153022,0.0288608,0.00048479400000000003,0.5001,0.5003,0.440288
3.09149e-07,3.4316e-05,113376,1,0.00515031,0.000435444,0.0059437,0.0059437,0.040771800000000004,3.4316e-05,0.0157896,0.000150327,0.0283363,0.000411196,0.5001,0.5003,0.44083900000000004
4.5058500000000003e-07,3.3140100000000005e-05,115936,1,0.00511809,0.000423715,0.00588012,0.00574004,0.0413228,3.3948899999999996e-05,0.0157896,0.000147103,0.0285672,0.000324574,0.5001,0.5003,0.44138999999999995
5.39146e-07,3.19004e-05,115936,1,0.00481554,0.00041108,0.00581066,0.00552532,0.0418738,3.3547800000000004e-05,0.0157896,0.000143587,0.0286587,0.000164264,0.500101,0.500301,0.441942
5.79143e-07,3.12118e-05,117534,1,0.00416942,0.00039876699999999996,0.00584275,0.00540604,0.042424699999999996,3.37331e-05,0.0157896,0.00014018399999999998,0.0287318,9.458889999999999e-05,0.500101,0.500301,0.442493
5.71264e-07,3.0153600000000002e-05,117534,1,0.00389978,0.00038653900000000003,0.00572087,0.00522276,0.04297569999999999,3.30295e-05,0.0157896,0.000136699,0.028997700000000005,7.793869999999999e-05,0.500101,0.500301,0.44304399999999994
5.26798e-07,2.9258699999999998e-05,120787,1,0.00398521,0.000374631,0.00595741,0.00506775,0.0435267,3.4395100000000005e-05,0.0157896,0.000133156,0.028974299999999998,5.42175e-05,0.500101,0.500301,0.443596
4.6253999999999996e-07,2.94847e-05,120787,1,0.00402457,0.000363115,0.0060271000000000005,0.00510691,0.0440776,3.47974e-05,0.0157896,0.000129597,0.029838099999999996,3.2854499999999995e-05,0.500101,0.500301,0.444147
3.98643e-07,3.0015e-05,120032,1,0.00413585,0.00035249900000000004,0.00607635,0.00519876,0.0446286,3.50818e-05,0.0157896,0.00012623799999999998,0.0318327,1.79863e-05,0.500101,0.500301,0.444698
3.7338500000000006e-07,3.01327e-05,120032,1,0.00414603,0.00034228599999999997,0.00602238,0.00521914,0.0451796,3.47702e-05,0.0157896,0.000122962,0.0323142,0.00011402200000000001,0.500101,0.500302,0.445249
4.06289e-07,2.97549e-05,124972,1,0.00463853,0.000332339,0.00616076,0.00515371,0.045730599999999996,3.55691e-05,0.0157896,0.000119819,0.0318437,0.00023820700000000002,0.500101,0.500302,0.4458
4.97078e-07,2.9672399999999997e-05,124972,1,0.00493317,0.00032234,0.00638657,0.00513942,0.0462815,3.68729e-05,0.0157896,0.000116783,0.032086500000000004,0.00033264599999999997,0.500101,0.500302,0.446351
6.3758e-07,2.91772e-05,124972,1,0.00537025,0.0003119,0.00637607,0.00505363,0.0468325,3.68122e-05,0.0157896,0.000113776,0.0315613,0.000413561,0.500101,0.500302,0.446902
8.200329999999999e-07,2.73702e-05,124883,1,0.00527734,0.000301234,0.00600753,0.00474067,0.047383499999999995,3.4684499999999996e-05,0.0157896,0.00011085399999999999,0.0316741,0.000483515,0.500101,0.500302,0.447453
1.0312e-06,2.45288e-05,124883,1,0.00569784,0.00029079700000000003,0.00540306,0.00424851,0.0479344,3.11946e-05,0.0157896,0.000107996,0.031959100000000004,0.00044651099999999997,0.500101,0.500302,0.448004
1.24869e-06,2.13607e-05,124884,1,0.00681405,0.000279953,0.004446800000000001,0.00369978,0.048485400000000005,2.56736e-05,0.0157896,0.000104978,0.0322509,0.00038160300000000005,0.500101,0.500301,0.448554
1.44796e-06,1.98467e-05,128979,1,0.00612523,0.000269924,0.00406942,0.00343756,0.0490364,2.34948e-05,0.0157896,0.000102019,0.031822500000000004,0.000263402,0.500101,0.500301,0.44910500000000003
1.62808e-06,2.00458e-05,128979,1,0.00603917,0.000261487,0.00430862,0.00347203,0.04958730000000001,2.48758e-05,0.0157896,9.91676e-05,0.030963400000000002,0.00014181100000000001,0.500101,0.500301,0.44965600000000006
1.7709200000000002e-06,1.99249e-05,128979,1,0.00486403,0.000253962,0.00439875,0.0034510999999999995,0.050138300000000004,2.53962e-05,0.0157896,9.6373e-05,0.0308538,2.52394e-05,0.500101,0.500301,0.45020699999999997
1.8785400000000001e-06,1.93325e-05,128224,1,0.00482719,0.000247025,0.00434782,0.00334849,0.0506893,2.51021e-05,0.0157896,9.36817e-05,0.0320323,6.05511e-05,0.500101,0.500301,0.450758
1.96146e-06,1.9417e-05,169951,1,0.00476356,0.000240584,0.00443467,0.00336313,0.0512403,2.56036e-05,0.0157896,9.12257e-05,0.0326349,5.8642e-05,0.500101,0.500301,0.451309
2.03016e-06,2.00613e-05,169951,1,0.0041464,0.00023473,0.00442036,0.00347472,0.05179119999999999,2.55209e-05,0.0157896,8.89804e-05,0.032781599999999994,3.08232e-05,0.5001,0.500301,0.451859
2.08794e-06,1.63972e-05,165597,1,0.00425595,0.000229335,0.00425311,0.00284008,0.052342200000000005,2.4555300000000002e-05,0.0157896,8.70659e-05,0.032206,7.70412e-05,0.5001,0.500301,0.45241000000000003
2.14997e-06,1.6263599999999998e-05,128225,1,0.00436105,0.000224268,0.00411017,0.00281694,0.0528932,2.3730100000000002e-05,0.0157896,8.544200000000001e-05,0.0315262,0.000131567,0.5001,0.500301,0.45296000000000003
2.24012e-06,1.83441e-05,128225,1,0.0042633,0.000220113,0.00374799,0.00317728,0.0534441,2.1639e-05,0.0157896,8.42169e-05,0.031918,0.000283643,0.5001,0.500301,0.45351099999999994
2.37819e-06,1.96527e-05,67743,1,0.00460476,0.000217627,0.00340395,0.00340395,0.053995100000000004,1.96527e-05,0.0157896,8.35899e-05,0.0319438,0.000406324,0.5001,0.500301,0.45406199999999997
2.57279e-06,2.02877e-05,67743,1,0.00486728,0.00021746,0.00351393,0.00351393,0.0545461,2.02877e-05,0.0157896,8.36238e-05,0.0319738,0.000479402,0.5001,0.500301,0.454612
2.8342200000000005e-06,2.1359299999999997e-05,67549,1,0.00529421,0.000221165,0.00369955,0.00369955,0.0550971,2.1359299999999997e-05,0.0157896,8.451790000000001e-05,0.0322884,0.0004935790000000001,0.5001,0.500301,0.455163
3.16214e-06,2.1615999999999998e-05,67549,1,0.0054944,0.00022647299999999998,0.003744,0.003744,0.055648,2.1615999999999998e-05,0.0157896,8.573120000000001e-05,0.029567799999999998,0.000521862,0.5001,0.500301,0.455714
3.5162300000000003e-06,2.0625599999999998e-05,165599,1,0.00534602,0.00022965,0.00412881,0.00357247,0.056199,2.38377e-05,0.0157896,8.640819999999999e-05,0.0287154,0.00047306,0.500101,0.500301,0.456265
3.85405e-06,1.8723900000000002e-05,165599,1,0.00523073,0.000230623,0.00457102,0.00324307,0.05675,2.6390799999999998e-05,0.0157896,8.65239e-05,0.0286471,0.000378917,0.500101,0.500301,0.456816
4.13599e-06,1.93358e-05,165599,1,0.00511639,0.000231795,0.00478754,0.00334907,0.0573009,2.7640799999999998e-05,0.0157896,8.66772e-05,0.0286995,0.000250407,0.500101,0.500301,0.457367
4.35353e-06,2.00163e-05,165599,1,0.00451987,0.000234095,0.00482934,0.00346692,0.0578519,2.78822e-05,0.0157896,8.699120000000001e-05,0.028491000000000002,0.000116441,0.500101,0.500301,0.45791800000000005
4.50815e-06,2.19054e-05,165599,1,0.00423354,0.000237567,0.0047236000000000005,0.00379413,0.0584029,2.7271700000000002e-05,0.0157896,8.73767e-05,0.0290117,5.22068e-05,0.500101,0.500301,0.45847
4.6120800000000006e-06,2.39052e-05,165599,1,0.00413065,0.000242246,0.00449989,0.0041405,0.0589538,2.5980100000000002e-05,0.0157896,8.783530000000001e-05,0.028944599999999997,3.67835e-05,0.500101,0.500302,0.459021
4.68801e-06,2.30814e-05,166044,1,0.00393122,0.000247355,0.00442879,0.00399781,0.059504800000000004,2.55696e-05,0.0157896,8.830969999999999e-05,0.029189599999999996,9.8351e-06,0.500101,0.500302,0.45957200000000004
4.75257e-06,2.5671300000000003e-05,170271,1,0.00407879,0.000252928,0.00456275,0.0044464,0.0600558,2.6343000000000002e-05,0.0157896,8.899549999999999e-05,0.030242500000000002,2.96634e-05,0.500101,0.500302,0.46012299999999995
4.82836e-06,2.7943699999999998e-05,71773,1,0.00429212,0.000259389,0.00484,0.00484,0.060606799999999995,2.7943699999999998e-05,0.0157896,8.989979999999999e-05,0.032546,2.8053600000000002e-05,0.500101,0.500302,0.460675
4.931230000000001e-06,2.96429e-05,71773,1,0.0044716999999999995,0.000265219,0.0051343000000000005,0.0051343000000000005,0.0611577,2.96429e-05,0.0157896,9.07807e-05,0.0322012,0.000146714,0.500101,0.500302,0.461226
5.07351e-06,2.79848e-05,71841,1,0.00490141,0.000270063,0.00484711,0.00484711,0.0617087,2.79848e-05,0.0157896,9.16001e-05,0.0321426,0.000252637,0.500102,0.500302,0.46177700000000005
5.255830000000001e-06,2.57955e-05,170017,1,0.00510818,0.000273532,0.00475404,0.00446792,0.0622597,2.74475e-05,0.0157896,9.22174e-05,0.0318243,0.000354155,0.500101,0.500302,0.46232799999999996
5.47466e-06,2.47034e-05,170017,1,0.00557633,0.000276124,0.00488563,0.00427876,0.0628106,2.8207199999999997e-05,0.0157896,9.267180000000001e-05,0.0310812,0.00043909900000000003,0.500101,0.500302,0.46287799999999996
5.72201e-06,2.6090999999999998e-05,170017,1,0.00510839,0.000279,0.00492081,0.00451909,0.0633616,2.84103e-05,0.0157896,9.31715e-05,0.0317087,0.00048398699999999996,0.500101,0.500302,0.463429
5.9788e-06,2.75104e-05,169951,1,0.00631942,0.00028262700000000003,0.00504008,0.00476495,0.0639126,2.90989e-05,0.0157896,9.37108e-05,0.032465,0.000420741,0.500101,0.500302,0.46398
6.22663e-06,2.90192e-05,169951,1,0.00628336,0.000286797,0.00602477,0.00502628,0.0644636,3.4784e-05,0.0157896,9.4378e-05,0.0322132,0.000342584,0.500101,0.500302,0.464531
6.44693e-06,3.08069e-05,169951,1,0.00566443,0.000292573,0.00687153,0.00533592,0.0650145,3.9672800000000004e-05,0.0157896,9.54139e-05,0.0316913,0.000217568,0.500101,0.500302,0.465081
6.6258300000000006e-06,3.24654e-05,169951,1,0.00508036,0.00030006,0.00746751,0.00562317,0.0655655,4.31137e-05,0.0157896,9.66782e-05,0.030800099999999997,7.90783e-05,0.500101,0.500302,0.465632
6.7493799999999996e-06,3.37157e-05,169951,1,0.00425284,0.00030803,0.00783167,0.00583974,0.0661165,4.5216099999999996e-05,0.0157896,9.8047e-05,0.0314333,4.42342e-05,0.500101,0.500302,0.466183
6.829589999999999e-06,3.18026e-05,169951,1,0.00391087,0.000315788,0.00800734,0.00550837,0.0666674,4.62304e-05,0.0157896,9.94216e-05,0.03232,0.00010606899999999999,0.500101,0.500302,0.46673400000000004
6.883689999999999e-06,3.18298e-05,169951,1,0.0039781999999999994,0.00032335400000000004,0.00799094,0.00551308,0.0672184,4.61357e-05,0.0157896,0.00010094100000000001,0.0327211,0.00011219299999999999,0.500101,0.500302,0.46728500000000006
6.928960000000001e-06,3.3733000000000004e-05,169951,1,0.00382224,0.000329341,0.00783177,0.00584272,0.0677694,4.5216700000000004e-05,0.0157896,0.000102296,0.0324939,4.736e-05,0.500101,0.500302,0.46783500000000006
6.97533e-06,3.12778e-05,169951,1,0.003752,0.00033458,0.00751782,0.00541747,0.0683203,4.34041e-05,0.0157896,0.00010369200000000001,0.032080000000000004,6.62226e-05,0.500101,0.500302,0.46838599999999997
7.030260000000001e-06,3.06445e-05,169951,1,0.00353913,0.000338798,0.00710753,0.00530779,0.06887130000000001,4.1035299999999997e-05,0.0157896,0.00010502299999999999,0.03184770000000001,0.000152964,0.500101,0.500302,0.46893599999999996
7.1098300000000005e-06,3.2091799999999997e-05,169951,1,0.00350672,0.000342565,0.0066238,0.00555846,0.0694223,3.82425e-05,0.0157896,0.000106443,0.0322996,0.00030121099999999996,0.500101,0.500302,0.469487
7.23044e-06,3.28097e-05,169951,1,0.00379226,0.000346411,0.00609202,0.00568281,0.0699733,3.51723e-05,0.0157896,0.000108068,0.031673900000000005,0.000411826,0.500101,0.500302,0.470037
7.40465e-06,3.29035e-05,71839,1,0.00420859,0.00035139,0.00569906,0.00569906,0.0705242,3.29035e-05,0.0157896,0.000110079,0.0319461,0.00047670300000000003,0.500101,0.500302,0.470588
7.63495e-06,3.33435e-05,71645,1,0.00459342,0.000357399,0.00577526,0.00577526,0.07107519999999999,3.33435e-05,0.0157896,0.000112241,0.030767400000000004,0.00046783199999999995,0.500101,0.500302,0.471138
7.91694e-06,3.26222e-05,113440,1,0.00477671,0.00036298300000000004,0.00596107,0.00565033,0.0716262,3.44162e-05,0.0157896,0.000114301,0.0293707,0.000482292,0.500101,0.500302,0.471689
8.205239999999998e-06,3.08319e-05,113440,1,0.00432689,0.00036690199999999995,0.00611552,0.00534025,0.07217710000000001,3.53079e-05,0.0157896,0.000115901,0.0286983,0.000429077,0.500101,0.500302,0.47224099999999997
8.461110000000002e-06,2.9480999999999998e-05,133075,1,0.00430316,0.000369823,0.00611785,0.00510626,0.0727281,3.53214e-05,0.0157896,0.00011713299999999999,0.028582299999999998,0.00031868900000000004,0.500101,0.500302,0.472792
8.659580000000001e-06,2.71949e-05,133075,1,0.00387477,0.00037325300000000004,0.00577251,0.0047103,0.0732791,3.33276e-05,0.0157896,0.00011842399999999999,0.028824000000000002,0.00017099099999999998,0.500101,0.500302,0.473343
8.79891e-06,2.6253299999999998e-05,169695,1,0.00338768,0.000376825,0.00566094,0.0045472,0.07383010000000001,3.26834e-05,0.0157896,0.000119639,0.028799500000000002,7.96384e-05,0.500101,0.500302,0.473894
8.87505e-06,2.83546e-05,174050,1,0.00312091,0.00038046,0.00569024,0.00491116,0.07438099999999999,3.2852600000000005e-05,0.0157896,0.000120745,0.0288594,4.01896e-05,0.500101,0.500302,0.474446
8.90478e-06,3.18245e-05,174050,1,0.00308765,0.00038423099999999996,0.00577131,0.00551216,0.074932,3.33206e-05,0.0157896,0.000121762,0.0288564,1.34075e-05,0.500102,0.500302,0.474997
8.906560000000001e-06,3.20714e-05,174050,1,0.00321447,0.00038749199999999997,0.00574353,0.00555493,0.07548300000000001,3.31603e-05,0.0157896,0.000122625,0.0294284,1.00762e-05,0.500102,0.5003029999999999,0.47554799999999997
8.90502e-06,3.39784e-05,75869,1,0.00335949,0.000390427,0.00588523,0.00588523,0.07603389999999999,3.39784e-05,0.0157896,0.00012340299999999998,0.030689799999999996,3.37866e-05,0.500102,0.5003029999999999,0.476099
8.92407e-06,3.5547e-05,75869,1,0.0034289000000000004,0.000392894,0.00615692,0.00615692,0.0765849,3.5547e-05,0.0157896,0.00012397799999999998,0.0324894,3.51725e-05,0.500102,0.5003029999999999,0.47665
8.97934e-06,3.63981e-05,75869,1,0.00352114,0.000393956,0.00630433,0.00630433,0.0771359,3.63981e-05,0.0157896,0.000124225,0.0320555,0.000154701,0.500102,0.5003029999999999,0.47720200000000007
9.07528e-06,3.36979e-05,174113,1,0.00375425,0.000393556,0.00601676,0.00583666,0.0776868,3.4737800000000005e-05,0.0157896,0.000124168,0.0322152,0.000272736,0.500102,0.5003029999999999,0.47775200000000007
9.20724e-06,3.11194e-05,121631,1,0.00378505,0.000391741,0.00626572,0.00539004,0.07823780000000001,3.6175100000000005e-05,0.0157896,0.000123708,0.031804,0.000352075,0.500102,0.5003029999999999,0.478303
9.37221e-06,3.10694e-05,121631,1,0.00418132,0.00038892800000000003,0.00622746,0.00538138,0.0787888,3.5954299999999996e-05,0.0157896,0.000123059,0.0314429,0.000433077,0.500102,0.5003029999999999,0.478854
9.56663e-06,3.18187e-05,174113,1,0.00389908,0.000386294,0.00597755,0.00551116,0.0793398,3.4511399999999996e-05,0.0157896,0.000122385,0.0320109,0.000431716,0.500102,0.5003029999999999,0.479405
9.77146e-06,3.2855500000000004e-05,174047,1,0.00468446,0.00038379699999999996,0.00605905,0.00569074,0.0798907,3.4982e-05,0.0157896,0.00012165200000000001,0.0323621,0.00034906300000000004,0.500102,0.5003029999999999,0.479955
9.967480000000001e-06,3.41609e-05,174047,1,0.00406052,0.000382046,0.00696006,0.00591684,0.08044169999999999,4.01839e-05,0.0157896,0.000121189,0.0321099,0.000267198,0.500102,0.5003029999999999,0.48050600000000004
1.01388e-05,3.52619e-05,174047,1,0.00412801,0.000381589,0.00761724,0.00610754,0.0809927,4.3978100000000005e-05,0.0157896,0.00012094,0.0314725,0.00014484399999999998,0.500101,0.5003029999999999,0.48105699999999996
1.02653e-05,3.61722e-05,174047,1,0.00317699,0.000381835,0.00804163,0.0062652,0.08154360000000001,4.64283e-05,0.0157896,0.00012081,0.030910000000000003,2.35979e-05,0.500101,0.5003029999999999,0.481608
1.03372e-05,3.67506e-05,174047,1,0.00284742,0.000382325,0.00825571,0.00636539,0.0820946,4.7664300000000004e-05,0.0157896,0.00012064700000000001,0.0317276,0.00010473600000000001,0.500101,0.5003029999999999,0.482159
1.03673e-05,3.41537e-05,174047,1,0.00301487,0.000382491,0.00829401,0.005915600000000001,0.0826456,4.78855e-05,0.0157896,0.000120484,0.032526400000000004,0.000132085,0.500101,0.5003029999999999,0.482709
1.03755e-05,3.4393899999999996e-05,174047,1,0.00270608,0.00038188199999999995,0.00815606,0.005957199999999999,0.0831965,4.7088999999999996e-05,0.0157896,0.000120246,0.0328196,0.000139676,0.500101,0.5003029999999999,0.48326
1.03751e-05,3.16886e-05,174047,1,0.00245659,0.00037939800000000003,0.0078826,0.00548863,0.0837475,4.5510200000000003e-05,0.0157896,0.00011965100000000001,0.0323626,4.7222700000000004e-05,0.500101,0.5003029999999999,0.48381
1.038e-05,3.0661100000000004e-05,174047,1,0.00253259,0.000376307,0.00746487,0.00531065,0.0842985,4.30984e-05,0.0157896,0.000119021,0.031525599999999994,5.69005e-05,0.500101,0.5003029999999999,0.484361
1.0401e-05,3.1974099999999996e-05,174047,1,0.00197648,0.00037214400000000003,0.00695707,0.00553807,0.0848495,4.0166599999999996e-05,0.0157896,0.000118229,0.0319925,0.00018445900000000002,0.500101,0.5003029999999999,0.484911
1.04547e-05,3.24646e-05,174047,1,0.00235176,0.000367569,0.00638358,0.00562304,0.08540039999999999,3.68556e-05,0.0157896,0.00011745700000000001,0.0321828,0.00031592,0.500101,0.5003029999999999,0.485462
1.05492e-05,3.2262e-05,174047,1,0.00290355,0.000363135,0.00576767,0.00558795,0.08595139999999998,3.32996e-05,0.0157896,0.00011685700000000001,0.0319101,0.00040691,0.500101,0.5003029999999999,0.486012
1.0696900000000001e-05,3.17893e-05,75741,1,0.00336641,0.000359914,0.00550608,0.00550608,0.0865024,3.17893e-05,0.0157896,0.00011659999999999999,0.0321714,0.00044713,0.500101,0.5003029999999999,0.486563
1.08978e-05,3.1319e-05,117536,1,0.00366358,0.00035758199999999995,0.0055262,0.00542461,0.0870533,3.19055e-05,0.0157896,0.000116395,0.029907,0.00045118800000000004,0.500101,0.5003029999999999,0.48711400000000005
1.1134400000000001e-05,2.95735e-05,117536,1,0.00365747,0.000354675,0.00594411,0.00512229,0.0876043,3.43183e-05,0.0157896,0.00011604100000000001,0.0289566,0.00043996300000000003,0.500101,0.5003029999999999,0.48766499999999996
1.13629e-05,2.87789e-05,137171,1,0.00327899,0.000350117,0.00585987,0.00498465,0.0881553,3.3832e-05,0.0157896,0.000115186,0.0283863,0.000354479,0.500101,0.5003029999999999,0.488216
1.15472e-05,2.69618e-05,137171,1,0.00292153,0.000345296,0.00570863,0.00466993,0.0887063,3.29588e-05,0.0157896,0.000114188,0.0286257,0.000261105,0.500101,0.5003029999999999,0.488767
1.16717e-05,2.3648e-05,173791,1,0.00270868,0.000341118,0.00518949,0.00409595,0.0892572,2.99615e-05,0.0157896,0.00011326600000000001,0.028601799999999997,0.00010499200000000001,0.500102,0.5003029999999999,0.48931800000000003
1.17366e-05,2.26775e-05,173791,1,0.00230059,0.000336993,0.00501244,0.00392787,0.0898082,2.89393e-05,0.0157896,0.000112241,0.0287779,4.3468500000000006e-05,0.500102,0.5003029999999999,0.48986999999999997
1.1739300000000001e-05,2.48885e-05,178146,1,0.00218088,0.000333171,0.00483362,0.00431081,0.0903592,2.7906900000000002e-05,0.0157896,0.00011117100000000001,0.0291211,3.853399999999999e-06,0.500102,0.5003029999999999,0.490421
1.17053e-05,2.53174e-05,174236,1,0.00268485,0.00032918,0.00495903,0.00438511,0.09091010000000001,2.8630999999999997e-05,0.0157896,0.00010999700000000001,0.029104700000000004,2.72935e-05,0.500102,0.5003029999999999,0.490972
1.16539e-05,2.69763e-05,177954,1,0.00286921,0.000325049,0.00503525,0.00467243,0.0914611,2.9071e-05,0.0157896,0.000108726,0.029899000000000002,4.03421e-05,0.500102,0.500304,0.49152299999999993
1.16027e-05,2.83891e-05,79965,1,0.00293865,0.000320916,0.00491714,0.00491714,0.09201210000000001,2.83891e-05,0.0157896,0.000107385,0.0320431,4.00049e-05,0.500102,0.500304,0.492075
1.158e-05,2.9399400000000002e-05,79965,1,0.00290226,0.000316095,0.00509213,0.00509213,0.092563,2.9399400000000002e-05,0.0157896,0.00010580799999999999,0.0323677,5.32166e-05,0.500102,0.500304,0.492626
1.15946e-05,2.9583600000000003e-05,79965,1,0.0024149,0.000310106,0.00512404,0.00512404,0.093114,2.9583600000000003e-05,0.0157896,0.000103986,0.0319452,0.000185135,0.500102,0.500304,0.49317700000000003
1.1648399999999998e-05,2.6393699999999998e-05,125728,1,0.00267056,0.000302602,0.00484593,0.00457152,0.093665,2.7978000000000002e-05,0.0157896,0.000101846,0.0321349,0.000279434,0.500102,0.500304,0.493728
1.1739e-05,2.3354e-05,125727,1,0.00293677,0.000294076,0.00512558,0.00404504,0.094216,2.9592600000000002e-05,0.0157896,9.944979999999999e-05,0.0315589,0.00035653800000000005,0.500102,0.500304,0.494278
1.18635e-05,2.27645e-05,125727,1,0.00287617,0.000284817,0.00478441,0.00394292,0.0947669,2.7622800000000003e-05,0.0157896,9.69158e-05,0.0316957,0.000419253,0.500102,0.500304,0.494829
1.2013699999999998e-05,2.31151e-05,128223,1,0.00305946,0.000276013,0.00445999,0.00400365,0.0953179,2.57498e-05,0.0157896,9.43508e-05,0.0320779,0.000390559,0.500102,0.500304,0.49538000000000004
1.21644e-05,2.35307e-05,178143,1,0.0030639,0.000267374,0.00434551,0.00407564,0.09586889999999999,2.50888e-05,0.0157896,9.176790000000001e-05,0.032319099999999996,0.000317501,0.500102,0.500304,0.49593000000000004
1.2295299999999999e-05,2.42497e-05,178143,1,0.00326099,0.000260245,0.00513747,0.00420017,0.0964198,2.96612e-05,0.0157896,8.962569999999999e-05,0.031874900000000005,0.000212058,0.500102,0.500304,0.49648100000000006
1.23875e-05,2.48313e-05,178143,1,0.00286895,0.000255119,0.00567994,0.00430092,0.09697080000000001,3.2793099999999996e-05,0.0157896,8.779620000000001e-05,0.0310295,7.91234e-05,0.500102,0.500304,0.497032
1.24237e-05,2.53044e-05,178143,1,0.00245356,0.000250616,0.00599166,0.00438285,0.0975218,3.45929e-05,0.0157896,8.60709e-05,0.030984300000000003,4.56557e-05,0.500102,0.500304,0.497583
1.24131e-05,2.11395e-05,178143,1,0.00284721,0.00024601,0.0061153,0.00366146,0.0980728,3.53067e-05,0.0157896,8.43215e-05,0.0321245,0.000155988,0.500102,0.500304,0.498134
1.23749e-05,2.14457e-05,178143,1,0.00304863,0.000241367,0.00606822,0.0037145000000000004,0.0986237,3.50349e-05,0.0157896,8.264120000000001e-05,0.0327999,0.000166523,0.500102,0.500304,0.498684
1.23239e-05,2.20498e-05,178143,1,0.00226633,0.000235617,0.00586255,0.00381914,0.09917469999999999,3.38474e-05,0.0157896,8.082840000000001e-05,0.0328963,0.00014518200000000002,0.500102,0.500304,0.49923500000000004
1.22698e-05,2.03758e-05,178143,1,0.00181374,0.000228763,0.00551602,0.00352919,0.0997257,3.18467e-05,0.0157896,7.8911e-05,0.0323192,2.90241e-05,0.500102,0.500304,0.49978500000000003
1.2226199999999998e-05,2.06773e-05,178143,1,0.00199164,0.000221012,0.00504277,0.00358142,0.100277,2.91144e-05,0.0157896,7.68847e-05,0.0315911,5.87971e-05,0.500102,0.500304,0.5003350000000001
1.22026e-05,2.0903899999999998e-05,178143,1,0.00233804,0.00021278,0.00448592,0.00362066,0.100828,2.58994e-05,0.0157896,7.48315e-05,0.031987,0.000203362,0.500101,0.500304,0.5008859999999999
1.2213399999999999e-05,2.0929000000000002e-05,178143,1,0.0027875,0.000204982,0.00386851,0.00362501,0.101379,2.2334800000000002e-05,0.0157896,7.305529999999999e-05,0.031950599999999996,0.000333946,0.500101,0.500304,0.501437
1.22731e-05,2.03451e-05,80031,1,0.00325786,0.00019867099999999998,0.00352387,0.00352387,0.10192999999999999,2.03451e-05,0.0157896,7.16427e-05,0.031973900000000006,0.000410096,0.500102,0.500304,0.501987
1.23855e-05,1.97854e-05,79837,1,0.0036982,0.000195595,0.00342693,0.00342693,0.10248099999999999,1.97854e-05,0.0157896,7.08827e-05,0.0321688,0.00043260900000000003,0.500102,0.500304,0.502538
1.2548800000000001e-05,1.86653e-05,121632,1,0.00357234,0.00019411,0.0037818000000000005,0.00323293,0.103031,2.1834200000000002e-05,0.0157896,7.03508e-05,0.0295644,0.00044352599999999997,0.500102,0.500304,0.503089
1.2736700000000001e-05,1.72024e-05,121632,1,0.00319643,0.000190758,0.00401366,0.00297954,0.103582,2.31729e-05,0.0157896,6.93668e-05,0.0288204,0.000403246,0.500102,0.500304,0.50364
1.29023e-05,1.6217e-05,141267,1,0.00276296,0.00018518700000000001,0.00409358,0.00280886,0.10413299999999999,2.36343e-05,0.0157896,6.7847e-05,0.028810500000000003,0.00030471,0.500102,0.500304,0.504191
1.3014000000000001e-05,1.4191400000000001e-05,177887,1,0.00273467,0.0001797,0.00398124,0.00245802,0.10468399999999999,2.2985700000000003e-05,0.0157896,6.64228e-05,0.0286397,0.000179335,0.500102,0.500304,0.504742
1.3068399999999998e-05,1.44759e-05,177887,1,0.00271379,0.000174994,0.0038825,0.00250731,0.105235,2.24156e-05,0.0157896,6.515399999999999e-05,0.0284815,5.00234e-05,0.500102,0.500304,0.505293
1.30641e-05,1.77078e-05,177887,1,0.00226046,0.00017087099999999998,0.00363784,0.00306709,0.10578599999999999,2.1003000000000002e-05,0.0157896,6.37818e-05,0.029006999999999998,1.74931e-05,0.500102,0.500304,0.505845
1.3018e-05,1.95269e-05,178332,1,0.00244518,0.000167608,0.00367288,0.00338217,0.10633699999999999,2.12054e-05,0.0157896,6.252470000000001e-05,0.028833799999999996,4.02723e-05,0.500102,0.500304,0.506396
1.29437e-05,1.8014e-05,178332,1,0.00314483,0.00016448,0.00378235,0.00312011,0.10688800000000001,2.18374e-05,0.0157896,6.12911e-05,0.029239799999999996,6.04504e-05,0.500102,0.500304,0.506947
1.28598e-05,1.62012e-05,178459,1,0.00283274,0.000161725,0.00349375,0.00280613,0.107439,2.0171199999999998e-05,0.0157896,6.0193100000000005e-05,0.0302875,9.74959e-05,0.500103,0.500305,0.507498
1.2791500000000001e-05,1.67899e-05,178459,1,0.00302661,0.00016030799999999998,0.0035516,0.00290809,0.10799,2.05052e-05,0.0157896,5.9308199999999996e-05,0.032596299999999995,3.95523e-05,0.500103,0.500305,0.508049
1.27523e-05,1.74212e-05,121632,1,0.00254767,0.000158648,0.00336658,0.00301745,0.10854100000000001,1.94369e-05,0.0157896,5.84143e-05,0.0321946,8.521889999999999e-05,0.500103,0.500305,0.5086
1.27459e-05,1.6133e-05,121632,1,0.00285845,0.000156069,0.00364106,0.00279433,0.10909200000000001,2.10216e-05,0.0157896,5.74433e-05,0.0321897,0.000195265,0.500103,0.500305,0.509151
1.27755e-05,1.7129e-05,121632,1,0.00289714,0.000152781,0.00375252,0.00296683,0.109643,2.16652e-05,0.0157896,5.64022e-05,0.0318736,0.000291649,0.500103,0.500305,0.509702
1.2841300000000002e-05,1.86984e-05,121632,1,0.00292001,0.000149223,0.00362435,0.00323866,0.110194,2.09252e-05,0.0157896,5.5491099999999995e-05,0.0310769,0.00037893199999999996,0.500103,0.500305,0.510253
1.29378e-05,1.78662e-05,141356,1,0.00281511,0.000145853,0.0032622,0.00309451,0.11074500000000001,1.88343e-05,0.0157896,5.48778e-05,0.0317767,0.000420275,0.500103,0.500305,0.510804
1.3049500000000001e-05,1.70888e-05,173786,1,0.00305137,0.000143821,0.00322528,0.00295986,0.111296,1.86212e-05,0.0157896,5.4440699999999995e-05,0.032521299999999996,0.00036191099999999997,0.500102,0.500305,0.511354
1.3145899999999999e-05,1.62174e-05,137556,1,0.00307943,0.00014208799999999999,0.00309888,0.00280894,0.111847,1.78914e-05,0.0157896,5.39204e-05,0.032279300000000004,0.000274645,0.500102,0.500305,0.511905
1.3211199999999998e-05,1.53843e-05,174492,1,0.00322351,0.000142919,0.00312654,0.00266465,0.112398,1.8051099999999997e-05,0.0157896,5.3618e-05,0.0317555,0.000147157,0.500102,0.500305,0.512456
1.3235599999999999e-05,1.44958e-05,186335,1,0.00258225,0.000145258,0.00343404,0.00251074,0.11294900000000001,1.98264e-05,0.0157896,5.36e-05,0.0308726,5.21727e-06,0.500102,0.500305,0.5130060000000001
1.32199e-05,1.59624e-05,186335,1,0.00277028,0.00014806299999999998,0.00369371,0.00276477,0.1135,2.1325599999999998e-05,0.0157896,5.36455e-05,0.0316072,0.000110145,0.500102,0.500305,0.5135569999999999
1.3163800000000001e-05,1.56188e-05,186335,1,0.00386158,0.000150382,0.00375871,0.00270526,0.114051,2.17009e-05,0.0157896,5.37286e-05,0.0324418,0.000177472,0.500102,0.500305,0.514108
1.30806e-05,1.65575e-05,186335,1,0.00283065,0.000152178,0.00362987,0.00286784,0.114602,2.09571e-05,0.0157896,5.38838e-05,0.0329059,0.000193828,0.500102,0.500305,0.514658
1.29851e-05,1.69955e-05,144609,1,0.00212778,0.00015347899999999999,0.00345684,0.00294371,0.11515299999999999,1.9958099999999998e-05,0.0157896,5.41997e-05,0.032579000000000004,0.000133482,0.500102,0.500305,0.515209
1.2888599999999999e-05,1.61672e-05,144609,1,0.00197734,0.0001545,0.00356205,0.00280023,0.115704,2.05655e-05,0.0157896,5.4747700000000004e-05,0.0322235,1.8477999999999998e-05,0.500102,0.500305,0.515759
1.28004e-05,1.4193599999999999e-05,144609,1,0.00214219,0.00015482700000000001,0.00348788,0.00245841,0.116255,2.01373e-05,0.0157896,5.5328400000000004e-05,0.031916,7.39885e-05,0.500102,0.500305,0.51631
1.2741400000000001e-05,1.46311e-05,129824,1,0.00249495,0.00015591799999999998,0.00318898,0.00253418,0.116806,1.8411600000000002e-05,0.0157896,5.61786e-05,0.0322992,0.000233471,0.500102,0.500305,0.51686
1.2718499999999999e-05,1.4742200000000001e-05,129824,1,0.00296445,0.00015848,0.00290044,0.00255342,0.11735699999999999,1.6745699999999998e-05,0.0157896,5.7467200000000004e-05,0.0318399,0.0003431,0.500102,0.500305,0.517411
1.2743399999999999e-05,1.4342100000000001e-05,149612,1,0.00313871,0.000163416,0.00307472,0.00248413,0.117908,1.7751900000000002e-05,0.0157896,5.9191400000000004e-05,0.0320091,0.00039694400000000004,0.500102,0.500305,0.517961
1.2829300000000001e-05,1.4205899999999999e-05,145580,1,0.00340801,0.000172594,0.0031405,0.00246053,0.118459,1.81317e-05,0.0157896,6.16898e-05,0.030863599999999998,0.000403243,0.500102,0.500305,0.518512
1.29675e-05,1.4329700000000001e-05,138018,1,0.00330149,0.00018098700000000002,0.00331106,0.00248198,0.11900999999999999,1.9116400000000002e-05,0.0157896,6.39554e-05,0.029346399999999998,0.00043155,0.500102,0.500305,0.519063
1.3109100000000001e-05,1.49603e-05,138018,1,0.00294983,0.000185817,0.00335142,0.00259121,0.11956099999999999,1.93494e-05,0.0157896,6.5463e-05,0.0287442,0.000370865,0.500102,0.500305,0.519614
1.3214800000000001e-05,1.5345e-05,138014,1,0.00275095,0.000188023,0.00340793,0.00265784,0.12011199999999998,1.96757e-05,0.0157896,6.64572e-05,0.0286343,0.000250207,0.500102,0.500305,0.520165
1.32707e-05,1.63393e-05,138014,1,0.00289373,0.00018980400000000001,0.00371423,0.00283005,0.120663,2.14441e-05,0.0157896,6.72876e-05,0.028871299999999996,0.000106805,0.500103,0.500305,0.520716
1.3271500000000002e-05,1.8911e-05,186335,1,0.00255082,0.000191805,0.00392599,0.00327548,0.12121400000000002,2.26667e-05,0.0157896,6.8122e-05,0.028852999999999997,9.275219999999999e-06,0.500103,0.500305,0.5212680000000001
1.32173e-05,2.05446e-05,186335,1,0.0021767,0.00019392599999999997,0.00423326,0.00355843,0.12176400000000001,2.44407e-05,0.0157896,6.8986e-05,0.0290284,3.09157e-05,0.500103,0.500305,0.5218189999999999
1.31236e-05,2.10177e-05,186335,1,0.00245889,0.000196243,0.00437998,0.00364037,0.12231500000000001,2.5287800000000002e-05,0.0157896,6.98341e-05,0.0290161,5.4751400000000006e-05,0.500103,0.500305,0.52237
1.30046e-05,2.0575100000000002e-05,186335,1,0.00305728,0.00019852400000000003,0.004388,0.00356371,0.122866,2.53341e-05,0.0157896,7.057e-05,0.0295325,7.65e-05,0.500103,0.500306,0.522921
1.288e-05,2.0050799999999998e-05,186335,1,0.00278806,0.00020148,0.00424908,0.0034729,0.12341700000000001,2.4531999999999998e-05,0.0157896,7.1353e-05,0.0308524,0.000106658,0.500103,0.500306,0.523472
1.2783e-05,2.20135e-05,125728,1,0.00280384,0.00020474900000000003,0.00450898,0.00381286,0.12396800000000001,2.6032600000000002e-05,0.0157896,7.20809e-05,0.032429900000000005,2.71227e-05,0.500103,0.500306,0.5240229999999999
1.27202e-05,2.3836900000000002e-05,125728,1,0.00239978,0.000207887,0.00478295,0.00412867,0.124519,2.76144e-05,0.0157896,7.28979e-05,0.0321501,0.000104113,0.500103,0.500306,0.524574
1.27012e-05,2.5699899999999998e-05,125728,1,0.00272554,0.00021061400000000003,0.00495929,0.00445136,0.12507000000000001,2.86325e-05,0.0157896,7.384069999999999e-05,0.0322084,0.00021621599999999998,0.500103,0.500306,0.525125
1.27234e-05,2.72431e-05,125728,1,0.00283186,0.00021328700000000002,0.00496534,0.00471865,0.125621,2.86674e-05,0.0157896,7.50139e-05,0.0318434,0.000302628,0.500103,0.500306,0.525676
1.27801e-05,2.77896e-05,88223,1,0.0030603,0.000215766,0.0048133,0.0048133,0.126172,2.77896e-05,0.0157896,7.636229999999999e-05,0.031366000000000005,0.000394064,0.500103,0.500306,0.526227
1.28605e-05,2.5819899999999997e-05,88223,1,0.0030846,0.00021787,0.00447215,0.00447215,0.126723,2.5819899999999997e-05,0.0157896,7.76096e-05,0.0320546,0.000382268,0.500103,0.500306,0.526777
1.29471e-05,2.4514699999999998e-05,88029,1,0.00321912,0.00021957700000000002,0.00424608,0.00424608,0.127274,2.4514699999999998e-05,0.0157896,7.86299e-05,0.0322399,0.000299748,0.500103,0.500306,0.527328
1.30123e-05,2.34568e-05,88029,1,0.00325856,0.00022148,0.00406284,0.00406284,0.127825,2.34568e-05,0.0157896,7.94275e-05,0.0320997,0.000216488,0.500103,0.500306,0.527879
1.30476e-05,2.2434899999999998e-05,129823,1,0.00335295,0.000224357,0.00406658,0.00388584,0.128376,2.3478400000000002e-05,0.0157896,8.01369e-05,0.0314763,7.78921e-05,0.500103,0.500306,0.5284300000000001
1.3043e-05,1.8429e-05,129823,1,0.00235879,0.0002269,0.00417038,0.00319199,0.12892699999999999,2.4077699999999998e-05,0.0157896,8.06042e-05,0.030963,3.51302e-05,0.500103,0.500306,0.52898
1.29962e-05,1.97403e-05,129823,1,0.00292666,0.000228869,0.00415623,0.00341912,0.129478,2.3996e-05,0.0157896,8.093090000000001e-05,0.0317845,0.00016749,0.500103,0.500306,0.5295310000000001
1.29175e-05,2.0555e-05,129824,1,0.00331749,0.000230174,0.00414438,0.00356023,0.130029,2.39276e-05,0.0157896,8.110720000000001e-05,0.0326365,0.000192731,0.500103,0.500306,0.5300819999999999
1.28172e-05,2.0792699999999998e-05,129824,1,0.00232458,0.000231067,0.00401813,0.0036014000000000003,0.13058,2.31987e-05,0.0157896,8.12906e-05,0.0329375,0.000207895,0.500103,0.500306,0.530632
1.2713299999999999e-05,2.0773899999999998e-05,148705,1,0.00196778,0.000231855,0.00411381,0.00359814,0.131131,2.37511e-05,0.0157896,8.169979999999999e-05,0.032310000000000005,0.00010821299999999999,0.500102,0.500306,0.5311819999999999
1.2615799999999999e-05,2.03232e-05,148705,1,0.00214089,0.000232017,0.00412156,0.00352008,0.131682,2.37958e-05,0.0157896,8.21642e-05,0.031520299999999994,2.14132e-06,0.500102,0.500306,0.531733
1.25325e-05,1.9912000000000002e-05,133920,1,0.00195586,0.000231726,0.00410472,0.00344886,0.132233,2.36986e-05,0.0157896,8.256370000000001e-05,0.0320488,0.00012065,0.500102,0.500306,0.532283
1.24834e-05,1.96915e-05,133920,1,0.00250189,0.000231847,0.00391172,0.00341067,0.13278399999999999,2.25843e-05,0.0157896,8.30573e-05,0.0321741,0.00026278099999999996,0.500102,0.500306,0.532834
1.24715e-05,1.93854e-05,133920,1,0.00273531,0.00023269099999999999,0.00350353,0.00335765,0.13333499999999998,2.02277e-05,0.0157896,8.36816e-05,0.0319517,0.000357599,0.500102,0.500306,0.533384
1.25056e-05,1.91553e-05,133919,1,0.00306004,0.00023555,0.00350016,0.0033178000000000005,0.13388599999999998,2.02082e-05,0.0157896,8.4725e-05,0.032212700000000004,0.000399108,0.500103,0.500306,0.533935
1.2598e-05,1.99268e-05,142114,1,0.00320968,0.00024061099999999998,0.00360719,0.00345142,0.134437,2.08261e-05,0.0157896,8.61022e-05,0.0299387,0.000409566,0.500103,0.500306,0.534486
1.27321e-05,2.03834e-05,142114,1,0.00325702,0.000243738,0.00388287,0.0035305,0.13498800000000002,2.24178e-05,0.0157896,8.68977e-05,0.028933099999999996,0.000402378,0.500103,0.500306,0.535037
1.2855499999999999e-05,2.0489699999999998e-05,142114,1,0.00300936,0.00024412299999999998,0.00373089,0.00354892,0.13553900000000002,2.15403e-05,0.0157896,8.71038e-05,0.0284726,0.000318015,0.500103,0.500306,0.5355880000000001
1.2934500000000001e-05,2.06281e-05,142110,1,0.00265236,0.00024308099999999997,0.00404107,0.00357289,0.13609000000000002,2.33311e-05,0.0157896,8.69686e-05,0.028670499999999998,0.00021092900000000003,0.500103,0.500306,0.536139
1.29613e-05,2.04821e-05,190431,1,0.00278141,0.00024149799999999998,0.00442628,0.0035475999999999997,0.136641,2.5555100000000002e-05,0.0157896,8.670049999999999e-05,0.0286534,4.713e-05,0.500103,0.500306,0.53669
1.2936700000000001e-05,2.02217e-05,190431,1,0.00230033,0.000240155,0.00478696,0.0035025,0.137192,2.76375e-05,0.0157896,8.649680000000001e-05,0.0288863,1.30551e-05,0.500103,0.500306,0.537241
1.2857100000000001e-05,1.97398e-05,190431,1,0.0021508000000000005,0.00023879,0.00498638,0.00341903,0.137743,2.8788899999999998e-05,0.0157896,8.63379e-05,0.0291685,4.76822e-05,0.500103,0.500307,0.537792
1.2744300000000001e-05,1.9960999999999997e-05,190431,1,0.00269832,0.000237462,0.00503595,0.00345734,0.138294,2.9075e-05,0.0157896,8.61474e-05,0.0290955,7.58868e-05,0.500103,0.500307,0.5383439999999999
1.2613e-05,2.20396e-05,190431,1,0.00293162,0.000236226,0.00494795,0.00381737,0.138845,2.8567e-05,0.0157896,8.58733e-05,0.0300038,9.270989999999999e-05,0.500104,0.500307,0.538895
1.2488900000000002e-05,2.3846100000000002e-05,190431,1,0.00285832,0.00023548900000000002,0.00472513,0.00413026,0.139396,2.72806e-05,0.0157896,8.563760000000001e-05,0.03214790000000001,9.18376e-05,0.500104,0.500307,0.539446
1.23994e-05,2.54491e-05,129824,1,0.00298467,0.000235077,0.00465002,0.00440792,0.13994700000000002,2.6846900000000002e-05,0.0157896,8.542629999999999e-05,0.032402,1.82109e-05,0.500104,0.500307,0.5399970000000001
1.23477e-05,2.70621e-05,129824,1,0.00300494,0.00023437799999999998,0.00485078,0.00468729,0.140497,2.8006e-05,0.0157896,8.529030000000001e-05,0.0319726,0.000155357,0.500104,0.500308,0.5405479999999999
1.2338800000000001e-05,2.85114e-05,92000,1,0.00299316,0.000233413,0.00493832,0.00493832,0.141048,2.85114e-05,0.0157896,8.529610000000001e-05,0.0321072,0.00024979,0.500104,0.500308,0.541099
1.23701e-05,2.9647e-05,92000,1,0.00350068,0.00023222799999999999,0.00513501,0.00513501,0.141599,2.9647e-05,0.0157896,8.549950000000001e-05,0.031523,0.000333801,0.500104,0.500308,0.5416489999999999
1.2433499999999999e-05,2.82015e-05,92125,1,0.00326538,0.000230751,0.00488465,0.00488465,0.14215,2.82015e-05,0.0157896,8.57996e-05,0.0318144,0.000404874,0.500104,0.500308,0.5422
1.25167e-05,2.6897800000000002e-05,92125,1,0.00359711,0.00022914,0.00465884,0.00465884,0.142701,2.6897800000000002e-05,0.0157896,8.59747e-05,0.0320938,0.00036967699999999995,0.500104,0.500308,0.542751
1.2593399999999999e-05,2.5419000000000002e-05,92125,1,0.00391902,0.00022689799999999998,0.00440271,0.00440271,0.143252,2.5419000000000002e-05,0.0157896,8.58041e-05,0.0322973,0.000278675,0.500103,0.500307,0.543301
1.26471e-05,2.40776e-05,88029,1,0.00391824,0.000225402,0.00417037,0.00417037,0.143803,2.40776e-05,0.0157896,8.548260000000001e-05,0.0319189,0.000163019,0.500103,0.500307,0.543852
1.2675e-05,2.27554e-05,88029,1,0.00372665,0.000224708,0.00394135,0.00394135,0.144354,2.27554e-05,0.0157896,8.51066e-05,0.031066000000000003,3.40876e-05,0.500103,0.500307,0.544403
1.26578e-05,1.92219e-05,133919,1,0.0027671999999999996,0.000223685,0.00378105,0.00332933,0.144905,2.18299e-05,0.0157896,8.457850000000001e-05,0.031083600000000003,9.767200000000001e-05,0.500103,0.500307,0.544954
1.2608e-05,2.01447e-05,133919,1,0.00311356,0.000222177,0.00365508,0.00348917,0.145456,2.1102600000000004e-05,0.0157896,8.39574e-05,0.0321622,0.000197185,0.500103,0.500307,0.545504
1.25293e-05,2.052e-05,133920,1,0.0030439,0.00022031,0.00355799,0.00355417,0.146007,2.05421e-05,0.0157896,8.32351e-05,0.032838099999999995,0.000208115,0.500103,0.500307,0.5460550000000001
1.24348e-05,2.0576500000000002e-05,91998,1,0.0026934999999999997,0.000218095,0.00356395,0.00356395,0.146558,2.0576500000000002e-05,0.0157896,8.2545e-05,0.0328305,0.00019235599999999997,0.500103,0.500307,0.546605
1.2338900000000001e-05,2.02591e-05,152801,1,0.00274279,0.000215288,0.0036461999999999996,0.00350898,0.147109,2.10513e-05,0.0157896,8.192819999999999e-05,0.0323991,5.94781e-05,0.500103,0.500307,0.5471560000000001
1.2249800000000001e-05,1.95278e-05,152801,1,0.00266724,0.00021177299999999998,0.00354822,0.00338231,0.14765999999999999,2.0485700000000003e-05,0.0157896,8.12999e-05,0.031747000000000004,1.11808e-05,0.500103,0.500307,0.547706
1.21851e-05,1.9273900000000002e-05,91997,1,0.00203662,0.000207867,0.00333834,0.00333834,0.14821099999999998,1.9273900000000002e-05,0.0157896,8.05139e-05,0.031970799999999994,0.000164392,0.500103,0.500307,0.548257
1.21547e-05,1.90908e-05,91997,1,0.00255793,0.00020433700000000002,0.00330662,0.00330662,0.14876199999999998,1.90908e-05,0.0157896,7.97538e-05,0.0319716,0.000313515,0.500103,0.500307,0.5488069999999999
1.21625e-05,1.84125e-05,91997,1,0.00298364,0.000201697,0.00318915,0.00318915,0.149313,1.84125e-05,0.0157896,7.91721e-05,0.0319947,0.000393075,0.500103,0.500307,0.549357
1.22217e-05,1.72876e-05,91997,1,0.00331385,0.00020224099999999998,0.00299429,0.00299429,0.149864,1.72876e-05,0.0157896,7.93312e-05,0.032146100000000004,0.000406002,0.500103,0.500307,0.549908
1.23404e-05,1.77434e-05,92129,1,0.0036152999999999997,0.00020376900000000002,0.00307325,0.00307325,0.15041500000000002,1.77434e-05,0.0157896,7.95351e-05,0.0295286,0.00043043300000000003,0.500103,0.500307,0.550459
1.2477000000000001e-05,1.7878299999999998e-05,92129,1,0.00351274,0.00020271900000000002,0.00309662,0.00309662,0.15096600000000002,1.7878299999999998e-05,0.0157896,7.90012e-05,0.0287883,0.00038730599999999997,0.500103,0.500307,0.55101
1.2588099999999999e-05,1.76509e-05,92063,1,0.00312007,0.000199542,0.00305723,0.00305723,0.151517,1.76509e-05,0.0157896,7.80932e-05,0.0289099,0.000266137,0.500103,0.500307,0.551561
1.2652999999999999e-05,1.7485e-05,194527,1,0.00295001,0.000195843,0.00352638,0.00302849,0.152068,2.03595e-05,0.0157896,7.71804e-05,0.0286907,0.00013403299999999998,0.500104,0.500308,0.5521119999999999
1.26687e-05,1.71919e-05,194527,1,0.00268935,0.000192444,0.00394161,0.00297773,0.152619,2.27569e-05,0.0157896,7.62624e-05,0.0285175,2.1493000000000002e-05,0.500104,0.500308,0.552663
1.2631600000000001e-05,1.71966e-05,194527,1,0.00251026,0.000189606,0.00420504,0.00297854,0.15317,2.4277800000000003e-05,0.0157896,7.54696e-05,0.0290945,4.1921999999999996e-05,0.500104,0.500308,0.553214
1.25526e-05,1.7613e-05,194527,1,0.00241172,0.00018716700000000002,0.00430741,0.00305065,0.153721,2.48688e-05,0.0157896,7.482430000000001e-05,0.028871800000000003,6.79058e-05,0.500104,0.500308,0.553765
1.24433e-05,1.75374e-05,194527,1,0.00302403,0.0001851,0.00427051,0.00303756,0.154272,2.46558e-05,0.0157896,7.42903e-05,0.0292804,9.40619e-05,0.500104,0.500308,0.5543170000000001
1.23267e-05,1.92902e-05,194527,1,0.00294941,0.000183153,0.00408423,0.00334116,0.154823,2.3580300000000002e-05,0.0157896,7.372189999999999e-05,0.030454200000000004,0.000144341,0.500104,0.500308,0.554868
1.22332e-05,2.08508e-05,194527,1,0.00333422,0.000182285,0.00379223,0.00361147,0.155374,2.18944e-05,0.0157896,7.3287e-05,0.032573200000000004,6.17196e-05,0.500104,0.500309,0.555419
1.21656e-05,2.22377e-05,92000,1,0.00326393,0.000181274,0.00385169,0.00385169,0.155925,2.22377e-05,0.0157896,7.28706e-05,0.0322265,5.9704300000000004e-05,0.500104,0.500309,0.55597
1.21369e-05,2.3421300000000002e-05,96096,1,0.00367751,0.000179453,0.00405669,0.00405669,0.156476,2.3421300000000002e-05,0.0157896,7.24236e-05,0.0321537,0.00017995400000000002,0.500104,0.500309,0.556521
1.21446e-05,2.4639000000000002e-05,96096,1,0.00360377,0.00017738099999999997,0.00426761,0.00426761,0.157027,2.4639000000000002e-05,0.0157896,7.20476e-05,0.0318373,0.000278041,0.500104,0.500309,0.557072
1.21881e-05,2.56177e-05,96221,1,0.00417691,0.00017513,0.00443712,0.00443712,0.157578,2.56177e-05,0.0157896,7.18758e-05,0.0310387,0.000363333,0.500104,0.500309,0.5576220000000001
1.22621e-05,2.38869e-05,92125,1,0.00385512,0.00017236900000000002,0.00413733,0.00413733,0.158129,2.38869e-05,0.0157896,7.17456e-05,0.0317777,0.000414782,0.500104,0.500309,0.5581729999999999
1.23446e-05,2.24192e-05,92125,1,0.00398577,0.000170283,0.00388312,0.00388312,0.15868,2.24192e-05,0.0157896,7.153260000000001e-05,0.0325362,0.000345816,0.500104,0.500309,0.558723
1.24106e-05,2.08926e-05,149844,1,0.00447399,0.000168388,0.00364354,0.0036187,0.15922999999999998,2.1036e-05,0.0157896,7.10908e-05,0.0323026,0.000248261,0.500104,0.500309,0.5592739999999999
1.24522e-05,1.94455e-05,149844,1,0.00440216,0.000168643,0.00349484,0.00336806,0.159781,2.01775e-05,0.0157896,7.089310000000001e-05,0.031776599999999995,0.000125404,0.500104,0.500309,0.559825
1.24547e-05,1.7833900000000002e-05,92125,1,0.00356635,0.00017013599999999999,0.00308892,0.00308892,0.160332,1.7833900000000002e-05,0.0157896,7.09459e-05,0.0309471,1.80822e-05,0.500104,0.500309,0.560376
1.2416199999999998e-05,1.6211400000000002e-05,198623,1,0.00310873,0.000171691,0.00289389,0.00280789,0.160883,1.67079e-05,0.0157896,7.09828e-05,0.0316428,0.000148756,0.500104,0.500309,0.560926
1.2341e-05,1.74181e-05,198623,1,0.00346984,0.00017304400000000002,0.00306877,0.00301691,0.161434,1.77175e-05,0.0157896,7.10424e-05,0.0324871,0.00022454099999999998,0.500104,0.500309,0.561477
1.22442e-05,1.86995e-05,100572,1,0.0031379999999999997,0.00017381400000000003,0.00323885,0.00323885,0.161985,1.86995e-05,0.0157896,7.10641e-05,0.032997399999999996,0.000233105,0.500104,0.500309,0.562027
1.21373e-05,1.84746e-05,100572,1,0.00307751,0.00017360700000000002,0.0031999000000000003,0.0031999000000000003,0.16253599999999999,1.84746e-05,0.0157896,7.104359999999999e-05,0.032557499999999996,0.000170822,0.500104,0.500309,0.562578
1.2034300000000001e-05,1.78872e-05,96036,1,0.00316282,0.000172379,0.00309816,0.00309816,0.16308699999999998,1.78872e-05,0.0157896,7.09364e-05,0.032247500000000005,4.77192e-05,0.500104,0.500309,0.563128
1.19408e-05,1.6665499999999998e-05,133920,1,0.00273543,0.000169727,0.00302845,0.00288655,0.163638,1.74848e-05,0.0157896,7.05517e-05,0.0319455,4.9481099999999996e-05,0.500104,0.500309,0.563679
1.18751e-05,1.57109e-05,96093,1,0.00246139,0.000166675,0.00272121,0.00272121,0.164189,1.57109e-05,0.0157896,7.00263e-05,0.0323808,0.000206497,0.500104,0.500309,0.564229
1.18501e-05,1.52756e-05,96093,1,0.00284912,0.000163988,0.00264582,0.00264582,0.16474,1.52756e-05,0.0157896,6.95111e-05,0.0318613,0.000327107,0.500104,0.500309,0.564779
1.1873900000000002e-05,1.4366700000000001e-05,161058,1,0.00313908,0.000162988,0.00253316,0.00248838,0.16529100000000002,1.46252e-05,0.0157896,6.922e-05,0.032010000000000004,0.000405213,0.500104,0.500309,0.56533
1.19458e-05,1.44506e-05,136415,1,0.00358512,0.000165612,0.00296996,0.00250292,0.16584200000000002,1.71471e-05,0.0157896,6.96891e-05,0.0308238,0.000401873,0.500104,0.500309,0.56588
1.20548e-05,1.49998e-05,138016,1,0.00381338,0.000167822,0.0034275,0.00259804,0.166393,1.97887e-05,0.0157896,6.99347e-05,0.029379200000000005,0.000405949,0.500104,0.500309,0.566431
1.21668e-05,1.5432e-05,157651,1,0.00346362,0.000167629,0.00362704,0.0026728999999999998,0.166944,2.09407e-05,0.0157896,6.969369999999999e-05,0.028782299999999997,0.00033895,0.500104,0.500309,0.566982
1.2244000000000002e-05,1.6047e-05,157651,1,0.00327382,0.00016633400000000002,0.00364221,0.00277942,0.167495,2.10283e-05,0.0157896,6.93886e-05,0.028667599999999998,0.00022535,0.500104,0.500309,0.567534
1.2273699999999999e-05,1.60278e-05,157587,1,0.00308548,0.00016628,0.00339517,0.0027761,0.168046,1.9602e-05,0.0157896,6.9466e-05,0.0288623,6.827729999999999e-05,0.500104,0.500309,0.5680850000000001
1.22548e-05,1.72608e-05,156897,1,0.00265692,0.000167093,0.00313614,0.00298966,0.168597,1.81065e-05,0.0157896,6.96973e-05,0.0288214,6.07721e-06,0.500104,0.500309,0.5686359999999999
1.21826e-05,1.77677e-05,198623,1,0.00267218,0.000168712,0.00326094,0.00307746,0.169148,1.8827e-05,0.0157896,7.010069999999999e-05,0.0290637,5.79849e-05,0.500104,0.500309,0.569187
1.2076400000000002e-05,1.82591e-05,198623,1,0.00273725,0.000171239,0.00332159,0.00316256,0.169699,1.91772e-05,0.0157896,7.075939999999999e-05,0.029045400000000002,7.37298e-05,0.500105,0.50031,0.569738
1.19504e-05,1.80056e-05,198434,1,0.00299305,0.00017388,0.00328056,0.00311867,0.17025,1.89403e-05,0.0157896,7.16378e-05,0.0296209,9.859159999999999e-05,0.500105,0.50031,0.570289
1.1824e-05,1.66095e-05,194843,1,0.00313345,0.00017652,0.00306666,0.00287686,0.170801,1.7705399999999998e-05,0.0157896,7.239779999999999e-05,0.030884699999999998,0.000126693,0.500105,0.50031,0.57084
1.1721199999999999e-05,1.67542e-05,165868,1,0.00338265,0.00017967599999999998,0.00340427,0.00290191,0.171352,1.96546e-05,0.0157896,7.3174e-05,0.0324625,5.41871e-05,0.500105,0.50031,0.571391
1.1658900000000001e-05,1.81426e-05,165868,1,0.00350137,0.000181523,0.00388582,0.00314239,0.171903,2.24348e-05,0.0157896,7.36758e-05,0.0322293,8.37248e-05,0.500105,0.50031,0.5719420000000001
1.16383e-05,1.9269e-05,165868,1,0.00381668,0.00018215,0.00388497,0.00333749,0.172454,2.2429899999999997e-05,0.0157896,7.39892e-05,0.0322709,0.000209911,0.500105,0.50031,0.572493
1.16525e-05,2.031e-05,145388,1,0.00381579,0.000182184,0.00357087,0.00351779,0.173005,2.0616399999999998e-05,0.0157896,7.42781e-05,0.0317963,0.000299607,0.500105,0.50031,0.573044
1.1699000000000001e-05,2.1173400000000003e-05,100192,1,0.00430831,0.00018172299999999998,0.00366734,0.00366734,0.173556,2.1173400000000003e-05,0.0157896,7.46165e-05,0.0315407,0.000382909,0.500105,0.500311,0.5735939999999999
1.17749e-05,1.9317100000000002e-05,148703,1,0.00388715,0.000181239,0.00353413,0.00334583,0.17410699999999998,2.04043e-05,0.0157896,7.49922e-05,0.0319954,0.000387068,0.500105,0.50031,0.574145
1.1854400000000001e-05,1.7660499999999998e-05,148703,1,0.00435693,0.000181115,0.00351227,0.00305889,0.17465799999999998,2.0278099999999998e-05,0.0157896,7.529430000000001e-05,0.0322495,0.000292234,0.500105,0.50031,0.574696
1.19173e-05,1.60598e-05,153940,1,0.00424052,0.00018288900000000002,0.00344966,0.00278165,0.175209,1.9916600000000002e-05,0.0157896,7.58455e-05,0.0321728,0.00020067,0.500105,0.50031,0.575246
1.19474e-05,1.5289000000000002e-05,153555,1,0.00412486,0.000186939,0.00338597,0.00264813,0.17576,1.9548900000000002e-05,0.0157896,7.672130000000001e-05,0.0314868,6.91841e-05,0.500104,0.50031,0.575797
1.19318e-05,1.5036099999999998e-05,153555,1,0.00320287,0.00019156599999999997,0.00343971,0.00260433,0.176311,1.98592e-05,0.0157896,7.7595e-05,0.030987099999999997,6.04546e-05,0.500104,0.50031,0.576348
1.1871199999999999e-05,1.6796e-05,157676,1,0.00335291,0.00019636,0.00372428,0.00290915,0.176862,2.1502100000000002e-05,0.0157896,7.86248e-05,0.0319225,0.00019494,0.500104,0.50031,0.5768979999999999
1.1775899999999999e-05,1.7929e-05,202719,1,0.00322113,0.00020083700000000002,0.00376884,0.0031054000000000003,0.17741300000000002,2.17594e-05,0.0157896,7.97791e-05,0.0325584,0.000226524,0.500104,0.50031,0.577449
1.1664400000000001e-05,1.86298e-05,202719,1,0.00301298,0.00020424200000000001,0.00372633,0.00322678,0.177963,2.1513899999999997e-05,0.0157896,8.0746e-05,0.032971,0.00024271700000000001,0.500104,0.50031,0.5779989999999999
1.15532e-05,1.8137999999999998e-05,138016,1,0.00289176,0.00020574799999999998,0.00378217,0.00314159,0.178514,2.18364e-05,0.0157896,8.13444e-05,0.0323342,0.000135411,0.500104,0.50031,0.57855
1.1451900000000001e-05,1.72153e-05,138016,1,0.00289373,0.000206088,0.00388336,0.00298178,0.179065,2.24206e-05,0.0157896,8.17452e-05,0.0315964,1.84206e-05,0.500104,0.50031,0.5791
1.1365899999999999e-05,1.72301e-05,138016,1,0.00226881,0.00020479799999999999,0.00376847,0.00298435,0.179616,2.17572e-05,0.0157896,8.17783e-05,0.032069299999999995,0.000103175,0.500104,0.50031,0.579651
1.13159e-05,1.67648e-05,153772,1,0.00231641,0.000202902,0.00347817,0.00290375,0.180167,2.00812e-05,0.0157896,8.162479999999999e-05,0.0321329,0.000250637,0.500104,0.50031,0.580201
1.1308499999999999e-05,1.6073599999999998e-05,156897,1,0.00266024,0.000201008,0.00356089,0.00278404,0.18071800000000002,2.05588e-05,0.0157896,8.129489999999999e-05,0.0320277,0.000341143,0.500104,0.50031,0.580751
1.1353399999999999e-05,1.46905e-05,140511,1,0.00304575,0.000201189,0.00357672,0.00254448,0.181269,2.06502e-05,0.0157896,8.12674e-05,0.0322714,0.00040078199999999997,0.500104,0.50031,0.5813020000000001
1.14451e-05,1.51267e-05,142112,1,0.00340867,0.000203202,0.00398368,0.00262002,0.18182,2.29998e-05,0.0157896,8.14736e-05,0.0298947,0.00040714099999999997,0.500104,0.50031,0.581853
1.15619e-05,1.56774e-05,142112,1,0.00348188,0.000204319,0.00437737,0.0027154,0.182371,2.5272800000000003e-05,0.0157896,8.14649e-05,0.0288974,0.000388269,0.500104,0.50031,0.582404
1.16639e-05,1.6865999999999997e-05,161747,1,0.00309241,0.00020391900000000002,0.00444078,0.00292127,0.182922,2.5638800000000003e-05,0.0157896,8.13264e-05,0.0285613,0.000291179,0.500104,0.50031,0.582955
1.17246e-05,1.72056e-05,161747,1,0.00295629,0.00020364599999999998,0.00430045,0.0029801,0.183473,2.48286e-05,0.0157896,8.13978e-05,0.028702299999999997,0.000183897,0.500105,0.50031,0.5835060000000001
1.17361e-05,1.74765e-05,160993,1,0.00273422,0.000204871,0.00403673,0.00302702,0.184024,2.3306e-05,0.0157896,8.19659e-05,0.0287387,2.4041e-05,0.500105,0.500311,0.5840569999999999
1.1695e-05,1.78955e-05,160993,1,0.00238656,0.00020658,0.00368367,0.00309959,0.184575,2.12677e-05,0.0157896,8.26458e-05,0.0289683,3.33466e-05,0.500105,0.500311,0.584608
1.1600699999999999e-05,1.87143e-05,160994,1,0.00242122,0.000209072,0.00328777,0.00324141,0.185126,1.8981900000000002e-05,0.0157896,8.35741e-05,0.029196800000000002,7.13768e-05,0.500105,0.500311,0.585159
1.14764e-05,1.92275e-05,161619,1,0.00265459,0.00021191,0.00355163,0.0033303000000000004,0.185677,2.05053e-05,0.0157896,8.46657e-05,0.0291837,0.000107233,0.500105,0.500311,0.5857100000000001
1.1344e-05,1.8772e-05,202530,1,0.00273614,0.00021459,0.00362892,0.00325141,0.186228,2.09515e-05,0.0157896,8.570649999999999e-05,0.030092900000000002,0.000121787,0.500105,0.500311,0.5862609999999999
1.12196e-05,1.71158e-05,146207,1,0.00299977,0.00021715099999999998,0.00328522,0.00296454,0.186779,1.89672e-05,0.0157896,8.649200000000001e-05,0.032230299999999996,0.000116715,0.500105,0.500312,0.586812
1.11275e-05,1.60395e-05,169964,1,0.00330879,0.00021952900000000002,0.00367988,0.00277812,0.18733,2.12458e-05,0.0157896,8.70999e-05,0.0324273,7.033689999999999e-06,0.500105,0.500312,0.587363
1.1073599999999998e-05,1.68733e-05,169964,1,0.00323746,0.00022045,0.00402785,0.00292254,0.187881,2.32548e-05,0.0157896,8.736639999999999e-05,0.031991399999999996,0.000136611,0.500105,0.500312,0.587914
1.10592e-05,1.8032899999999998e-05,169964,1,0.0033220999999999997,0.000219963,0.00397208,0.00312338,0.188432,2.2932800000000002e-05,0.0157896,8.73633e-05,0.032124900000000005,0.000234674,0.500105,0.500312,0.588465
1.10778e-05,1.91955e-05,150303,1,0.00357608,0.000219007,0.00427207,0.00332475,0.18898299999999998,2.46648e-05,0.0157896,8.734879999999999e-05,0.0314823,0.00032191,0.500105,0.500312,0.589016
1.11306e-05,1.7695999999999998e-05,149484,1,0.00349341,0.00021734,0.0040419,0.00306503,0.18953399999999998,2.33359e-05,0.0157896,8.724770000000001e-05,0.0317692,0.000396926,0.500105,0.500312,0.589566
1.12033e-05,1.64437e-05,152799,1,0.00347065,0.000215945,0.00413636,0.00284813,0.190085,2.38813e-05,0.0157896,8.7214e-05,0.032105,0.000358847,0.500105,0.500312,0.590117
1.1273e-05,1.55686e-05,152799,1,0.00387374,0.00021507099999999997,0.00394603,0.00269656,0.190636,2.2782399999999997e-05,0.0157896,8.724790000000001e-05,0.0323632,0.000268304,0.500105,0.500312,0.590667
1.13222e-05,1.5341400000000002e-05,157651,1,0.00384685,0.00021622700000000002,0.00367854,0.0026571999999999998,0.191187,2.1238000000000002e-05,0.0157896,8.759959999999999e-05,0.031922000000000006,0.00016240000000000002,0.500105,0.500312,0.591218
1.13324e-05,1.48856e-05,157651,1,0.00340475,0.000219177,0.00378761,0.00257826,0.19173800000000002,2.18678e-05,0.0157896,8.821190000000001e-05,0.0310776,2.7485300000000003e-05,0.500105,0.500312,0.591769
1.12917e-05,1.6044400000000002e-05,161772,1,0.00272399,0.00022236400000000001,0.00397109,0.00277897,0.19228900000000002,2.29271e-05,0.0157896,8.881850000000001e-05,0.0312075,0.000109793,0.500105,0.500312,0.5923189999999999
1.12084e-05,1.75167e-05,161772,1,0.00311568,0.000225351,0.00411284,0.00303398,0.19284,2.37455e-05,0.0157896,8.95624e-05,0.0323007,0.000223994,0.500105,0.500312,0.59287
1.10969e-05,1.8326e-05,162591,1,0.00276146,0.000228072,0.00394119,0.00317415,0.193391,2.2754499999999997e-05,0.0157896,9.03892e-05,0.0328691,0.000240444,0.500105,0.500312,0.593421
1.0975599999999999e-05,1.86973e-05,141292,1,0.00258297,0.000229363,0.00393105,0.00323847,0.193942,2.26959e-05,0.0157896,9.088540000000001e-05,0.032806999999999996,0.000225409,0.500105,0.500312,0.593971
1.08601e-05,1.84475e-05,142112,1,0.00234624,0.000229116,0.00405625,0.0031951999999999996,0.194493,2.34188e-05,0.0157896,9.10741e-05,0.0323735,9.183950000000001e-05,0.500105,0.500312,0.594521
1.0751400000000002e-05,1.79808e-05,142112,1,0.0022207,0.000227399,0.00404504,0.00311436,0.195044,2.3354e-05,0.0157896,9.09816e-05,0.031765499999999995,7.666010000000002e-06,0.500105,0.500312,0.595072
1.0665799999999999e-05,1.7932e-05,142112,1,0.00186491,0.000224511,0.0037855,0.00310591,0.195595,2.1855599999999998e-05,0.0157896,9.05507e-05,0.0320466,0.00014299,0.500105,0.500312,0.595622
1.06177e-05,1.73675e-05,160993,1,0.00231442,0.00022112099999999999,0.003714,0.00300815,0.19614600000000001,2.14428e-05,0.0157896,8.98856e-05,0.0319398,0.000290702,0.500105,0.500312,0.596173
1.06125e-05,1.617e-05,160993,1,0.00266474,0.00021820799999999998,0.00361511,0.00280073,0.196696,2.08718e-05,0.0157896,8.9166e-05,0.032009699999999995,0.00037605699999999995,0.500105,0.500312,0.596723
1.06577e-05,1.49643e-05,144607,1,0.00303636,0.00021747900000000002,0.00375769,0.0025919,0.197247,2.1695e-05,0.0157896,8.88012e-05,0.0321006,0.00039244800000000005,0.500105,0.500312,0.5972729999999999
1.07467e-05,1.54497e-05,146208,1,0.00309496,0.000217565,0.00412094,0.00267598,0.197798,2.37922e-05,0.0157896,8.85154e-05,0.029603700000000004,0.00040955,0.500105,0.500312,0.597824
1.0843599999999999e-05,1.64405e-05,146208,1,0.00320667,0.00021637799999999998,0.00432699,0.00284757,0.198349,2.4981900000000002e-05,0.0157896,8.798700000000001e-05,0.0287568,0.00035914,0.500105,0.500312,0.598375
1.0913199999999999e-05,1.71705e-05,165843,1,0.00270972,0.00021443299999999998,0.00435735,0.00297402,0.1989,2.5157199999999997e-05,0.0157896,8.75117e-05,0.028938299999999997,0.000234403,0.500105,0.500312,0.5989260000000001
1.0938599999999999e-05,1.72934e-05,165089,1,0.00259617,0.000213251,0.00410367,0.00299531,0.199451,2.36925e-05,0.0157896,8.73897e-05,0.028655200000000002,0.000112455,0.500105,0.500312,0.599477
1.0915399999999999e-05,1.83006e-05,165089,1,0.00254822,0.000213009,0.00390319,0.00316975,0.20000199999999999,2.2535100000000004e-05,0.0157896,8.749120000000001e-05,0.028539,7.02878e-07,0.500106,0.500312,0.600028
1.08385e-05,2.01016e-05,112356,1,0.00206653,0.000213247,0.0034817,0.0034817,0.200553,2.01016e-05,0.0157896,8.77444e-05,0.0290488,5.32625e-05,0.500106,0.500313,0.600579
1.07115e-05,2.09067e-05,112356,1,0.00199563,0.00021426,0.00362114,0.00362114,0.201104,2.09067e-05,0.0157896,8.82592e-05,0.028904700000000002,0.000103312,0.500106,0.500313,0.60113
1.05622e-05,2.09525e-05,112356,1,0.00273238,0.0002154,0.00362908,0.00362908,0.201655,2.09525e-05,0.0157896,8.890350000000001e-05,0.0293087,0.00012509200000000001,0.500106,0.500313,0.601681
1.04078e-05,1.98784e-05,112356,1,0.002681,0.000216144,0.00344304,0.00344304,0.202206,1.98784e-05,0.0157896,8.935030000000001e-05,0.0304808,0.000175209,0.500106,0.500313,0.602232
1.02699e-05,1.74708e-05,174060,1,0.00278053,0.000217414,0.00348407,0.00302604,0.202757,2.01153e-05,0.0157896,8.97149e-05,0.032657599999999995,0.000100247,0.500106,0.500313,0.602784
1.0167000000000001e-05,1.7614300000000002e-05,174060,1,0.00278262,0.000217835,0.00420553,0.00305089,0.203308,2.42806e-05,0.0157896,8.97853e-05,0.0322447,3.5654699999999996e-05,0.500106,0.500314,0.6033350000000001
1.01013e-05,1.89757e-05,174060,1,0.00291218,0.000216895,0.00427634,0.0032866999999999996,0.20385899999999998,2.46894e-05,0.0157896,8.954569999999999e-05,0.0322282,0.000156788,0.500106,0.500314,0.6038859999999999
1.0070299999999999e-05,2.0322e-05,174060,1,0.00276932,0.000215135,0.00399442,0.00351987,0.20440999999999998,2.30618e-05,0.0157896,8.918540000000001e-05,0.0319052,0.000261791,0.500106,0.500314,0.604436
1.00722e-05,2.14054e-05,154399,1,0.00324791,0.000213115,0.00386462,0.00370753,0.204961,2.2312399999999997e-05,0.0157896,8.89118e-05,0.0310526,0.00034922699999999997,0.500106,0.500314,0.6049869999999999
1.01054e-05,1.9651e-05,156895,1,0.00286378,0.000210762,0.00366875,0.00340365,0.205512,2.11815e-05,0.0157896,8.869309999999999e-05,0.031794,0.00039759800000000004,0.500106,0.500314,0.605537
1.0150599999999999e-05,1.83399e-05,156895,1,0.00308205,0.000208845,0.00373183,0.00317657,0.20606300000000002,2.1545700000000003e-05,0.0157896,8.85256e-05,0.03255809999999999,0.000320851,0.500106,0.500314,0.606088
1.0187100000000001e-05,1.70174e-05,162132,1,0.00349026,0.000207773,0.00398558,0.0029475,0.206614,2.30108e-05,0.0157896,8.848e-05,0.0323696,0.00023746099999999998,0.500106,0.500314,0.606639
1.01926e-05,1.58091e-05,162132,1,0.00332451,0.00020861599999999998,0.00384282,0.00273821,0.20716500000000002,2.2186500000000002e-05,0.0157896,8.8693e-05,0.031733,0.000114715,0.500106,0.500314,0.607189
1.01518e-05,1.61318e-05,161747,1,0.00257135,0.000210731,0.00329704,0.00279411,0.20771599999999998,1.90355e-05,0.0157896,8.909459999999999e-05,0.030965100000000002,3.22498e-05,0.500106,0.500313,0.60774
1.00647e-05,1.69116e-05,165868,1,0.00278624,0.000212809,0.00369363,0.00292917,0.208267,2.13252e-05,0.0157896,8.951e-05,0.0316639,0.000168664,0.500106,0.500313,0.608291
9.9378e-06,1.81757e-05,165087,1,0.00350835,0.000214689,0.00365856,0.00314813,0.20881799999999998,2.11227e-05,0.0157896,9.004569999999999e-05,0.0324532,0.000247775,0.500106,0.500313,0.608841
9.78908e-06,1.90673e-05,166687,1,0.00238158,0.000215888,0.0035133000000000005,0.00330255,0.209369,2.02841e-05,0.0157896,9.04479e-05,0.032976,0.000269616,0.500106,0.500314,0.609392
9.63723e-06,1.89083e-05,146208,1,0.0021014,0.00021564700000000002,0.00358942,0.00327501,0.20992,2.07235e-05,0.0157896,9.05453e-05,0.0326354,0.000197057,0.500105,0.500314,0.609942
9.49227e-06,1.84569e-05,146208,1,0.00202612,0.000214235,0.00365416,0.00319683,0.210471,2.10973e-05,0.0157896,9.03848e-05,0.0322746,7.69225e-05,0.500105,0.500314,0.610492
9.357810000000001e-06,1.87254e-05,146208,1,0.00178226,0.000211442,0.00353256,0.00324334,0.211022,2.03953e-05,0.0157896,8.992e-05,0.032017000000000004,2.8946e-05,0.500105,0.500314,0.611043
9.25101e-06,1.84293e-05,117093,1,0.00215116,0.000207919,0.00319206,0.00319206,0.211573,1.84293e-05,0.0157896,8.92071e-05,0.032394099999999995,0.000188409,0.500105,0.500314,0.611593
9.18286e-06,1.74151e-05,165089,1,0.00245899,0.00020434400000000002,0.00310167,0.00301638,0.21212399999999998,1.79075e-05,0.0157896,8.83431e-05,0.0318756,0.000308679,0.500105,0.500314,0.612143
9.16341e-06,1.55023e-05,165089,1,0.00276944,0.00020196599999999998,0.00287703,0.00268508,0.212675,1.66105e-05,0.0157896,8.7624e-05,0.0319689,0.000385133,0.500106,0.500314,0.612694
9.187230000000001e-06,1.47306e-05,148703,1,0.00304707,0.00020223,0.00325989,0.00255142,0.21322600000000003,1.8820999999999998e-05,0.0157896,8.750569999999999e-05,0.030777999999999996,0.00038492400000000003,0.500106,0.500314,0.613244
9.24182e-06,1.5165999999999998e-05,150304,1,0.00313325,0.000202378,0.00363776,0.00262684,0.213777,2.10026e-05,0.0157896,8.72733e-05,0.029335200000000002,0.000390534,0.500106,0.500314,0.613795
9.29264e-06,1.64571e-05,169939,1,0.00293504,0.00020082299999999998,0.00371259,0.00285045,0.21432800000000002,2.1434699999999997e-05,0.0157896,8.668860000000001e-05,0.028797900000000005,0.00031909,0.500106,0.500314,0.6143460000000001
9.30785e-06,1.68697e-05,169939,1,0.00253854,0.00019873599999999998,0.00363522,0.00292192,0.214879,2.0988000000000003e-05,0.0157896,8.61484e-05,0.0287482,0.000194167,0.500106,0.500314,0.614897
9.278450000000001e-06,1.70457e-05,169185,1,0.00263115,0.000197857,0.00346558,0.0029524,0.215429,2.00085e-05,0.0157896,8.601629999999999e-05,0.0288883,3.8878e-05,0.500106,0.500314,0.615448
9.20399e-06,1.88076e-05,116443,1,0.00234642,0.000197454,0.00325757,0.00325757,0.21598,1.88076e-05,0.0157896,8.593770000000001e-05,0.0288466,3.45959e-05,0.500106,0.500314,0.615999
9.07448e-06,1.95221e-05,117028,1,0.00199711,0.000197805,0.00338132,0.00338132,0.216531,1.95221e-05,0.0157896,8.6032e-05,0.029028199999999997,8.19288e-05,0.500106,0.500314,0.61655
8.9094e-06,2.01224e-05,117028,1,0.0020803,0.00019872099999999998,0.0034853,0.0034853,0.21708200000000002,2.01224e-05,0.0157896,8.633979999999999e-05,0.029118900000000003,0.00010031299999999999,0.500106,0.500315,0.617101
8.7242e-06,1.95717e-05,210780,1,0.00261196,0.00019962599999999998,0.00343751,0.00338992,0.217633,1.98465e-05,0.0157896,8.68187e-05,0.0296522,0.000136536,0.500107,0.500315,0.6176520000000001
8.53841e-06,1.8272e-05,210911,1,0.00250531,0.00020016,0.00327157,0.0031648,0.21818400000000002,1.88884e-05,0.0157896,8.70711e-05,0.031074099999999997,0.000158366,0.500107,0.500315,0.618203
8.376900000000001e-06,1.98273e-05,108384,1,0.0025826,0.000201277,0.00343419,0.00343419,0.21873499999999998,1.98273e-05,0.0157896,8.733129999999999e-05,0.032422900000000004,7.76836e-05,0.500107,0.500315,0.618755
8.25584e-06,2.1328000000000003e-05,178156,1,0.00242653,0.000201445,0.00381623,0.00369412,0.219286,2.2033e-05,0.0157896,8.73731e-05,0.0321868,6.62213e-05,0.500107,0.500315,0.619305
8.171289999999998e-06,2.27714e-05,112480,1,0.00274517,0.000200788,0.00394412,0.00394412,0.21983699999999998,2.27714e-05,0.0157896,8.72775e-05,0.0322259,0.000196091,0.500107,0.500316,0.6198560000000001
8.119310000000001e-06,2.4084899999999997e-05,112480,1,0.00268987,0.000199977,0.00417163,0.00417163,0.220388,2.4084899999999997e-05,0.0157896,8.72862e-05,0.031810000000000005,0.000280102,0.500107,0.500316,0.6204069999999999
8.10207e-06,2.5129699999999998e-05,112605,1,0.00302411,0.00019899299999999998,0.00435259,0.00435259,0.220939,2.5129699999999998e-05,0.0157896,8.746889999999999e-05,0.0314953,0.000369533,0.500107,0.500316,0.620957
8.109630000000002e-06,2.3280700000000002e-05,112605,1,0.00281262,0.00019776,0.00403234,0.00403234,0.22149000000000002,2.3280700000000002e-05,0.0157896,8.76306e-05,0.032012599999999995,0.000365151,0.500107,0.500316,0.621508
8.12197e-06,2.15803e-05,112605,1,0.00318277,0.00019647900000000003,0.00373781,0.00373781,0.222041,2.15803e-05,0.0157896,8.76441e-05,0.0323747,0.000274505,0.500107,0.500315,0.622058
8.11168e-06,2.00239e-05,108509,1,0.00315039,0.00019669599999999997,0.00346824,0.00346824,0.222592,2.00239e-05,0.0157896,8.776569999999999e-05,0.0321497,0.000167025,0.500107,0.500315,0.622609
8.07454e-06,1.86538e-05,108509,1,0.00295473,0.000198562,0.00323094,0.00323094,0.22314299999999998,1.86538e-05,0.0157896,8.81827e-05,0.0315104,4.5237299999999995e-05,0.500106,0.500315,0.62316
7.99317e-06,1.71993e-05,112859,1,0.00239182,0.000200658,0.002979,0.002979,0.223694,1.71993e-05,0.0157896,8.85882e-05,0.0309488,7.49117e-05,0.500106,0.500315,0.623711
7.869810000000001e-06,1.8888599999999997e-05,112859,1,0.00306782,0.000202671,0.0032716,0.0032716,0.22424499999999997,1.8888599999999997e-05,0.0157896,8.90786e-05,0.0320012,0.00022025900000000002,0.500106,0.500315,0.624261
7.716110000000001e-06,1.99242e-05,112859,1,0.00316773,0.00020445,0.00345097,0.00345097,0.224796,1.99242e-05,0.0157896,8.957709999999999e-05,0.0327476,0.000254518,0.500106,0.500315,0.624812
7.549919999999999e-06,2.08691e-05,116956,1,0.00204292,0.00020546,0.00361463,0.00361463,0.225347,2.08691e-05,0.0157896,8.98827e-05,0.0329977,0.00027539,0.500106,0.500315,0.625362
7.38377e-06,2.00468e-05,116956,1,0.00183534,0.00020522099999999998,0.00347221,0.00347221,0.22589800000000002,2.00468e-05,0.0157896,8.99366e-05,0.0322415,0.000158632,0.500106,0.500315,0.625912
7.224780000000001e-06,1.89506e-05,112420,1,0.00182572,0.00020413099999999997,0.00328234,0.00328234,0.22644899999999998,1.89506e-05,0.0157896,8.98682e-05,0.031451099999999996,3.66668e-05,0.500106,0.500315,0.626463
7.077460000000001e-06,1.88356e-05,112797,1,0.00196278,0.00020181,0.00326242,0.00326242,0.22699999999999998,1.88356e-05,0.0157896,8.943610000000001e-05,0.032082400000000004,8.366540000000001e-05,0.500106,0.500315,0.627013
6.962960000000001e-06,1.83095e-05,112797,1,0.00237422,0.00019926900000000002,0.0031713,0.0031713,0.22755100000000003,1.83095e-05,0.0157896,8.88703e-05,0.032201,0.000230805,0.500106,0.500315,0.627564
6.88948e-06,1.74973e-05,112477,1,0.00253672,0.000196932,0.00303063,0.00303063,0.228102,1.74973e-05,0.0157896,8.82081e-05,0.0320376,0.00032354,0.500106,0.500316,0.6281140000000001
6.864739999999999e-06,1.64624e-05,112477,1,0.00284441,0.000196829,0.00285138,0.00285138,0.22865300000000002,1.64624e-05,0.0157896,8.80773e-05,0.0321677,0.000385629,0.500106,0.500316,0.628664
6.883869999999999e-06,1.61647e-05,112609,1,0.00298738,0.000198853,0.00279981,0.00279981,0.229204,1.61647e-05,0.0157896,8.84731e-05,0.029954,0.000396131,0.500106,0.500316,0.629215
6.92586e-06,1.67403e-05,154400,1,0.00310353,0.00019974,0.002982,0.0028995,0.22975500000000001,1.72166e-05,0.0157896,8.845020000000001e-05,0.0289149,0.000365011,0.500106,0.500316,0.6297659999999999
6.95538e-06,1.70971e-05,174035,1,0.00274166,0.000198856,0.00308815,0.00296131,0.23030599999999998,1.78294e-05,0.0157896,8.80442e-05,0.028582099999999996,0.000264615,0.500107,0.500316,0.630317
6.94638e-06,1.72704e-05,112543,1,0.00244094,0.000197774,0.00299133,0.00299133,0.230857,1.72704e-05,0.0157896,8.76813e-05,0.0287791,0.000158811,0.500107,0.500316,0.630868
6.89321e-06,1.7356300000000002e-05,215007,1,0.00253061,0.00019747299999999998,0.00320085,0.0030061999999999997,0.231408,1.84801e-05,0.0157896,8.764809999999999e-05,0.028706799999999998,1.3558899999999998e-07,0.500107,0.500316,0.631419
6.79255e-06,1.9123499999999997e-05,215007,1,0.00215188,0.000197659,0.00355179,0.00331229,0.23195900000000003,2.05063e-05,0.0157896,8.76323e-05,0.0289923,6.07816e-05,0.500107,0.500316,0.63197
6.646030000000001e-06,1.99126e-05,215007,1,0.00196867,0.000198397,0.00375004,0.00344897,0.23251,2.1650900000000003e-05,0.0157896,8.777350000000001e-05,0.0292171,9.68333e-05,0.500107,0.500316,0.632521
6.47111e-06,2.0095599999999998e-05,215007,1,0.00229755,0.00019936099999999998,0.00381182,0.00348066,0.23306100000000002,2.20075e-05,0.0157896,8.8107e-05,0.0291959,0.000126179,0.500107,0.500317,0.6330720000000001
6.28241e-06,1.96562e-05,215007,1,0.00257215,0.00020014400000000003,0.00373677,0.00340455,0.233612,2.15742e-05,0.0157896,8.84811e-05,0.030181799999999998,0.000161639,0.500107,0.500317,0.6336229999999999
6.108630000000001e-06,2.1335e-05,112480,1,0.00247555,0.00020097,0.00369533,0.00369533,0.23416199999999998,2.1335e-05,0.0157896,8.874040000000001e-05,0.032409600000000004,0.000140479,0.500107,0.500317,0.634174
5.96714e-06,2.28231e-05,112480,1,0.00284376,0.00020209200000000002,0.00395308,0.00395308,0.234713,2.28231e-05,0.0157896,8.90115e-05,0.0324927,2.329e-05,0.500107,0.500317,0.634725
5.861709999999999e-06,2.42356e-05,116576,1,0.00260355,0.00020240099999999998,0.00419773,0.00419773,0.235264,2.42356e-05,0.0157896,8.914790000000001e-05,0.0319978,0.000125859,0.500108,0.500317,0.6352760000000001
5.7936e-06,2.56438e-05,116576,1,0.00267811,0.000202266,0.00444164,0.00444164,0.235815,2.56438e-05,0.0157896,8.92787e-05,0.032131599999999996,0.000223402,0.500108,0.500317,0.635827
5.76011e-06,2.67351e-05,116576,1,0.00284864,0.000202263,0.00463066,0.00463066,0.236366,2.67351e-05,0.0157896,8.961610000000001e-05,0.0314884,0.00031157099999999996,0.500107,0.500317,0.6363770000000001
5.7562300000000005e-06,2.48306e-05,116701,1,0.00279717,0.000201815,0.00430079,0.00430079,0.23691700000000002,2.48306e-05,0.0157896,9.004899999999999e-05,0.0318301,0.00038617400000000003,0.500107,0.500317,0.6369279999999999
5.77014e-06,2.3387100000000002e-05,116701,1,0.00285774,0.00020124799999999998,0.00405077,0.00405077,0.23746799999999998,2.3387100000000002e-05,0.0157896,9.031709999999999e-05,0.0321128,0.000344989,0.500107,0.500317,0.637478
5.77654e-06,2.1873400000000003e-05,112605,1,0.00335355,0.000200392,0.00378858,0.00378858,0.238019,2.1873400000000003e-05,0.0157896,9.02698e-05,0.0323279,0.000245956,0.500107,0.500317,0.638029
5.76172e-06,2.05927e-05,112605,1,0.00338205,0.000200975,0.00356677,0.00356677,0.23856999999999998,2.05927e-05,0.0157896,9.03157e-05,0.031887599999999995,0.000138808,0.500107,0.500317,0.638579
5.71283e-06,1.92731e-05,112605,1,0.00273401,0.00020278,0.00333819,0.00333819,0.239121,1.92731e-05,0.0157896,9.06725e-05,0.031102699999999997,2.47792e-06,0.500107,0.500317,0.63913
5.62171e-06,1.89168e-05,116897,1,0.00253012,0.000204335,0.00327649,0.00327649,0.23967199999999997,1.89168e-05,0.0157896,9.09598e-05,0.0312207,0.000122849,0.500107,0.500317,0.639681
5.495779999999999e-06,1.99877e-05,116642,1,0.00299195,0.000205513,0.00346197,0.00346197,0.240223,1.99877e-05,0.0157896,9.12144e-05,0.0323155,0.00024307400000000002,0.500107,0.500317,0.640231
5.3460300000000006e-06,2.04163e-05,116642,1,0.00269417,0.00020648900000000002,0.00353621,0.00353621,0.240774,2.04163e-05,0.0157896,9.14565e-05,0.0328867,0.000264262,0.500107,0.500317,0.640782
5.18894e-06,2.0248e-05,116642,1,0.00195325,0.000206667,0.00350705,0.00350705,0.241325,2.0248e-05,0.0157896,9.15666e-05,0.032818099999999996,0.000243508,0.500107,0.500317,0.641332
5.03793e-06,2.00566e-05,116516,1,0.0020350000000000004,0.00020613,0.00347391,0.00347391,0.24187600000000004,2.00566e-05,0.0157896,9.16227e-05,0.0324413,0.000114008,0.500107,0.500317,0.641883
4.895719999999999e-06,1.89821e-05,116516,1,0.00176652,0.000204503,0.0032878,0.0032878,0.242427,1.89821e-05,0.0157896,9.14694e-05,0.0318345,2.5779200000000002e-05,0.500107,0.500317,0.642433
4.77522e-06,1.8715899999999998e-05,116893,1,0.00198915,0.000202164,0.00324169,0.00324169,0.24297800000000003,1.8715899999999998e-05,0.0157896,9.10126e-05,0.0321105,0.000128778,0.500107,0.500317,0.642983
4.6895699999999996e-06,1.83337e-05,116573,1,0.00241354,0.00019985,0.00317548,0.00317548,0.243529,1.83337e-05,0.0157896,9.050379999999999e-05,0.0319519,0.000272106,0.500107,0.500317,0.643534
4.64577e-06,1.74866e-05,116573,1,0.00257311,0.00019820799999999998,0.00302876,0.00302876,0.24408000000000002,1.74866e-05,0.0157896,9.00552e-05,0.0320646,0.00036781199999999997,0.500107,0.500317,0.644084
4.64964e-06,1.62737e-05,116705,1,0.00297593,0.00019946599999999998,0.00281869,0.00281869,0.244631,1.62737e-05,0.0157896,9.04043e-05,0.0319438,0.000381492,0.500107,0.500318,0.644634
4.69903e-06,1.69871e-05,116705,1,0.00301958,0.00020161599999999998,0.00294225,0.00294225,0.245182,1.69871e-05,0.0157896,9.08889e-05,0.0296207,0.00039147199999999997,0.500107,0.500318,0.645185
4.75845e-06,1.73694e-05,116705,1,0.00310819,0.00020187299999999998,0.00300847,0.00300847,0.24573299999999998,1.73694e-05,0.0157896,9.07541e-05,0.0287666,0.000346823,0.500107,0.500318,0.645736
4.794880000000001e-06,1.77527e-05,116704,1,0.00272945,0.00020066900000000003,0.00307487,0.00307487,0.246284,1.77527e-05,0.0157896,9.03151e-05,0.028944099999999997,0.00022725900000000003,0.500107,0.500318,0.646287
4.78914e-06,1.78285e-05,116704,1,0.00261103,0.00019967599999999998,0.00308799,0.00308799,0.246835,1.78285e-05,0.0157896,9.004299999999999e-05,0.0287293,9.406459999999999e-05,0.500107,0.500318,0.646838
4.74058e-06,1.882e-05,219103,1,0.00241833,0.000199227,0.00330927,0.00325973,0.24738600000000002,1.91061e-05,0.0157896,8.99057e-05,0.0286767,2.34315e-05,0.500108,0.500318,0.647389
4.64607e-06,2.01053e-05,219103,1,0.00207765,0.00019908,0.00358916,0.00348234,0.247937,2.0722e-05,0.0157896,8.97601e-05,0.0290185,7.94827e-05,0.500108,0.500318,0.64794
4.509430000000001e-06,2.05085e-05,219103,1,0.00208779,0.000199323,0.00372044,0.00355219,0.24848800000000001,2.148e-05,0.0157896,8.980610000000001e-05,0.028922700000000003,0.000121289,0.500108,0.500318,0.648491
4.348740000000001e-06,2.04552e-05,219103,1,0.00254363,0.000199605,0.00372155,0.00354295,0.24903899999999998,2.1486399999999998e-05,0.0157896,8.99939e-05,0.029330900000000003,0.000149454,0.500108,0.500319,0.649042
4.18453e-06,2.00228e-05,219103,1,0.00254603,0.000199234,0.00357783,0.00346806,0.24959,2.0656599999999998e-05,0.0157896,8.99983e-05,0.030559199999999998,0.000198863,0.500108,0.500319,0.649593
4.045530000000001e-06,2.1494099999999998e-05,116576,1,0.00273013,0.000199604,0.00372289,0.00372289,0.250141,2.1494099999999998e-05,0.0157896,9.004090000000001e-05,0.0326682,0.000112825,0.500108,0.500319,0.6501439999999999
3.9388400000000006e-06,2.28006e-05,116576,1,0.00277256,0.00019987099999999998,0.00394918,0.00394918,0.250692,2.28006e-05,0.0157896,9.00891e-05,0.0323083,2.4789699999999997e-05,0.500108,0.500319,0.650695
3.86857e-06,2.39485e-05,120672,1,0.00294348,0.000199375,0.004148,0.004148,0.251243,2.39485e-05,0.0157896,9.00526e-05,0.0321741,0.000153246,0.500108,0.500319,0.651246
3.83295e-06,2.51279e-05,120672,1,0.00285549,0.000198758,0.00435229,0.00435229,0.251794,2.51279e-05,0.0157896,9.010370000000001e-05,0.0319108,0.000254895,0.500108,0.500319,0.651796
3.83101e-06,2.59667e-05,120672,1,0.00325083,0.000198249,0.00449756,0.00449756,0.252344,2.59667e-05,0.0157896,9.03509e-05,0.0310601,0.000339605,0.500108,0.500319,0.652347
3.8575800000000004e-06,2.3752399999999996e-05,120797,1,0.00277231,0.00019700299999999998,0.00411403,0.00411403,0.252895,2.3752399999999996e-05,0.0157896,9.049479999999999e-05,0.0318053,0.00038115800000000004,0.500108,0.500319,0.6528970000000001
3.89406e-06,2.2059499999999998e-05,116701,1,0.0033198,0.000195878,0.00382082,0.00382082,0.253446,2.2059499999999998e-05,0.0157896,9.04664e-05,0.0325627,0.00031109299999999997,0.500108,0.500319,0.6534479999999999
3.91481e-06,2.04804e-05,116701,1,0.00383797,0.000194739,0.00354731,0.00354731,0.253997,2.04804e-05,0.0157896,9.013639999999999e-05,0.0323309,0.00021899700000000002,0.500108,0.500319,0.653998
3.90954e-06,1.90174e-05,116701,1,0.00341629,0.00019515,0.00329391,0.00329391,0.254548,1.90174e-05,0.0157896,9.00362e-05,0.0316924,0.000100163,0.500108,0.500319,0.6545489999999999
3.868619999999999e-06,1.75085e-05,116701,1,0.00264594,0.00019634400000000002,0.00303257,0.00303257,0.25509899999999996,1.75085e-05,0.0157896,9.01351e-05,0.030974400000000003,4.2368500000000006e-05,0.500108,0.500319,0.6551
3.7892400000000003e-06,1.8186400000000003e-05,120738,1,0.00267759,0.00019718,0.00314998,0.00314998,0.25565,1.8186400000000003e-05,0.0157896,9.01357e-05,0.0316703,0.00017606099999999998,0.500108,0.500319,0.65565
3.67755e-06,1.88553e-05,120738,1,0.00337651,0.000197763,0.00326584,0.00326584,0.256201,1.88553e-05,0.0157896,9.01785e-05,0.0325779,0.000268636,0.500108,0.500319,0.656201
3.5485000000000004e-06,1.96476e-05,121051,1,0.00225587,0.00019785400000000002,0.00340306,0.00340306,0.256752,1.96476e-05,0.0157896,9.01681e-05,0.0329897,0.00028524299999999997,0.500108,0.500319,0.656751
3.4168199999999998e-06,1.95785e-05,121051,1,0.00208836,0.000197258,0.00339109,0.00339109,0.257303,1.95785e-05,0.0157896,9.01039e-05,0.0325831,0.000206577,0.500108,0.500319,0.657302
3.29274e-06,1.88419e-05,120612,1,0.00213774,0.000195922,0.00326352,0.00326352,0.25785399999999997,1.88419e-05,0.0157896,9.00084e-05,0.032226599999999994,9.010040000000001e-05,0.500108,0.500319,0.657852
3.1778399999999997e-06,1.75949e-05,120612,1,0.00182977,0.000193427,0.00304752,0.00304752,0.258405,1.75949e-05,0.0157896,8.961209999999999e-05,0.0320262,1.6875e-05,0.500108,0.500319,0.658402
3.08976e-06,1.72778e-05,120669,1,0.0022274,0.000190532,0.0029925999999999998,0.0029925999999999998,0.258956,1.72778e-05,0.0157896,8.900129999999999e-05,0.0323403,0.00018399,0.500108,0.500319,0.658953
3.03462e-06,1.6635899999999998e-05,120669,1,0.00228603,0.000187872,0.00288142,0.00288142,0.25950700000000004,1.6635899999999998e-05,0.0157896,8.839879999999999e-05,0.031877800000000005,0.000304629,0.500108,0.500319,0.659503
3.0252e-06,1.55425e-05,120669,1,0.00272869,0.00018659099999999998,0.00269204,0.00269204,0.260058,1.55425e-05,0.0157896,8.80429e-05,0.0319198,0.00037647900000000004,0.500108,0.50032,0.660053
3.0640899999999997e-06,1.41344e-05,173716,1,0.00298432,0.000188408,0.00248593,0.00244815,0.26060900000000004,1.43525e-05,0.0157896,8.850959999999999e-05,0.0304649,0.000371419,0.500108,0.50032,0.660604
3.14092e-06,1.46965e-05,120801,1,0.00328512,0.000189979,0.00254551,0.00254551,0.26116,1.46965e-05,0.0157896,8.87739e-05,0.029288099999999997,0.000386625,0.500108,0.50032,0.661154
3.2154400000000004e-06,1.49073e-05,182227,1,0.00306898,0.00018947400000000002,0.00276743,0.00258202,0.261711,1.59778e-05,0.0157896,8.848129999999999e-05,0.028750799999999996,0.00031475,0.500108,0.50032,0.661705
3.25644e-06,1.52163e-05,162522,1,0.00288772,0.000187992,0.00281552,0.00263554,0.262262,1.62554e-05,0.0157896,8.805799999999999e-05,0.0287638,0.00018203099999999998,0.500108,0.50032,0.6622560000000001
3.2538200000000002e-06,1.54485e-05,219428,1,0.00287462,0.000187253,0.00284961,0.00267576,0.262813,1.64522e-05,0.0157896,8.79028e-05,0.028907099999999998,2.31773e-05,0.500108,0.50032,0.6628069999999999
3.2088799999999998e-06,1.7576e-05,219428,1,0.00243113,0.00018695,0.00327443,0.00304425,0.263364,1.89049e-05,0.0157896,8.77974e-05,0.028861400000000002,4.6668599999999996e-05,0.500108,0.50032,0.663358
3.11651e-06,1.84679e-05,219428,1,0.00211595,0.0001872,0.00354504,0.00319874,0.263915,2.04673e-05,0.0157896,8.785040000000001e-05,0.029044599999999997,9.49297e-05,0.500109,0.50032,0.663909
2.99116e-06,1.92442e-05,219428,1,0.00238717,0.000187813,0.00368921,0.00333319,0.264466,2.12997e-05,0.0157896,8.8039e-05,0.0291885,0.00011412899999999999,0.500109,0.50032,0.66446
2.84611e-06,1.8768499999999998e-05,223068,1,0.00242976,0.00018801200000000002,0.00389313,0.0032508000000000003,0.265017,2.2477e-05,0.0157896,8.827530000000001e-05,0.0297341,0.000160595,0.500109,0.500321,0.665011
2.70852e-06,1.79553e-05,219419,1,0.00247346,0.000187812,0.00340943,0.00310995,0.26556799999999997,1.96843e-05,0.0157896,8.83431e-05,0.031049700000000003,0.000183797,0.500109,0.500321,0.665562
2.60025e-06,1.92994e-05,120672,1,0.00282445,0.00018801099999999997,0.00334275,0.00334275,0.266119,1.92994e-05,0.0157896,8.837479999999999e-05,0.032428,7.94831e-05,0.500109,0.500321,0.6661130000000001
2.52625e-06,2.04801e-05,190444,1,0.00289118,0.00018773299999999999,0.00358017,0.00354726,0.26666999999999996,2.06701e-05,0.0157896,8.83348e-05,0.0321447,5.4715699999999995e-05,0.500109,0.500321,0.666664
2.49077e-06,2.1463800000000003e-05,120672,1,0.00321057,0.000186775,0.00371764,0.00371764,0.267221,2.1463800000000003e-05,0.0157896,8.820030000000001e-05,0.0323383,0.00019612,0.500109,0.500321,0.667215
2.48761e-06,2.23833e-05,124768,1,0.00306368,0.000185805,0.0038769,0.0038769,0.26777199999999995,2.23833e-05,0.0157896,8.811879999999999e-05,0.0318082,0.000283049,0.500109,0.500321,0.667766
2.51497e-06,2.3076700000000002e-05,124768,1,0.00349806,0.000184742,0.003997,0.003997,0.268323,2.3076700000000002e-05,0.0157896,8.819040000000001e-05,0.031605799999999996,0.000365666,0.500109,0.500321,0.668316
2.5669900000000003e-06,2.07877e-05,120797,1,0.00296223,0.00018319599999999997,0.00360054,0.00360054,0.268874,2.07877e-05,0.0157896,8.81093e-05,0.0320084,0.00036792300000000003,0.500109,0.500321,0.668866
2.61911e-06,1.89456e-05,120797,1,0.00395177,0.00018105200000000001,0.00328147,0.00328147,0.269425,1.89456e-05,0.0157896,8.767049999999999e-05,0.0324426,0.00025858799999999997,0.500109,0.500321,0.669417
2.6538900000000003e-06,1.71844e-05,178516,1,0.00353692,0.00018029599999999998,0.0032162,0.00297642,0.26997600000000005,1.85688e-05,0.0157896,8.72148e-05,0.0321598,0.000161695,0.500109,0.500321,0.669968
2.66087e-06,1.56016e-05,178516,1,0.00349237,0.000181173,0.00300847,0.00270228,0.270527,1.73694e-05,0.0157896,8.71258e-05,0.031570999999999995,4.05159e-05,0.500109,0.500321,0.6705180000000001
2.6277999999999996e-06,1.48229e-05,227295,1,0.00251384,0.00018250099999999998,0.00285966,0.0025674,0.271077,1.65102e-05,0.0157896,8.71191e-05,0.0310123,8.320709999999998e-05,0.500109,0.500321,0.6710689999999999
2.5544499999999997e-06,1.62178e-05,227295,1,0.0030768,0.000183636,0.00315757,0.002809,0.27162800000000004,1.82302e-05,0.0157896,8.71646e-05,0.0320103,0.00023108799999999998,0.500109,0.500321,0.67162
2.4546e-06,1.75048e-05,227295,1,0.00307543,0.00018454299999999998,0.00328676,0.00303192,0.272179,1.89761e-05,0.0157896,8.72984e-05,0.032754200000000004,0.00026482299999999997,0.500109,0.500321,0.6721699999999999
2.34157e-06,1.81193e-05,227295,1,0.00223897,0.000184852,0.00327116,0.00313835,0.27273000000000003,1.8886e-05,0.0157896,8.739010000000001e-05,0.03305809999999999,0.000284534,0.500109,0.500321,0.672721
2.2314099999999998e-06,1.81881e-05,124708,1,0.00215333,0.000184122,0.00315027,0.00315027,0.273281,1.81881e-05,0.0157896,8.735549999999999e-05,0.0322949,0.00016379600000000002,0.500108,0.500321,0.673271
2.12896e-06,1.75309e-05,124708,1,0.00213099,0.00018266799999999998,0.00303645,0.00303645,0.273832,1.75309e-05,0.0157896,8.72526e-05,0.0314622,4.68388e-05,0.500108,0.500321,0.673821
2.03852e-06,1.60979e-05,124708,1,0.00195052,0.000179935,0.00278823,0.00278823,0.274383,1.60979e-05,0.0157896,8.68435e-05,0.0320863,7.875180000000001e-05,0.500108,0.500321,0.674372
1.97928e-06,1.46155e-05,132773,1,0.00224618,0.000177053,0.00253148,0.00253148,0.274934,1.46155e-05,0.0157896,8.64078e-05,0.0320916,0.000228815,0.500108,0.500321,0.674922
1.95851e-06,1.38306e-05,182677,1,0.00228229,0.000174463,0.00248375,0.00239552,0.275485,1.43399e-05,0.0157896,8.587940000000001e-05,0.0319823,0.000325357,0.500108,0.500321,0.6754720000000001
1.98451e-06,1.2326300000000001e-05,165086,1,0.00283093,0.000174462,0.00234895,0.00213498,0.276036,1.35616e-05,0.0157896,8.59177e-05,0.0321696,0.00038133,0.500109,0.500322,0.676022
2.05528e-06,1.23268e-05,165087,1,0.00293117,0.00017685200000000002,0.00259899,0.00213506,0.27658699999999997,1.50053e-05,0.0157896,8.648799999999999e-05,0.0300195,0.00038912800000000003,0.500109,0.500322,0.676573
2.15382e-06,1.3518299999999999e-05,186323,1,0.00321595,0.000178128,0.00291271,0.00234144,0.277138,1.68165e-05,0.0157896,8.66936e-05,0.028866200000000005,0.000364103,0.500109,0.500322,0.677124
2.23854e-06,1.44145e-05,186323,1,0.00286742,0.000177512,0.00306735,0.00249666,0.27768899999999996,1.77094e-05,0.0157896,8.650819999999999e-05,0.028587400000000002,0.00026530099999999996,0.500109,0.500322,0.677674
2.2846e-06,1.47627e-05,166618,1,0.00279826,0.000176838,0.00299543,0.00255698,0.27824,1.72941e-05,0.0157896,8.64517e-05,0.028792400000000003,0.000149538,0.500109,0.500322,0.678225
2.2846400000000004e-06,1.54146e-05,223524,1,0.00287883,0.00017722,0.00295942,0.0026699000000000002,0.278791,1.70862e-05,0.0157896,8.678889999999999e-05,0.0287214,9.17833e-06,0.500109,0.500322,0.678776
2.23795e-06,1.73507e-05,223524,1,0.00225041,0.000178148,0.00337565,0.00300523,0.27934200000000003,1.94893e-05,0.0157896,8.71211e-05,0.028897700000000002,7.34279e-05,0.500109,0.500322,0.679327
2.1488400000000003e-06,1.8476e-05,223068,1,0.00217669,0.000179514,0.00367781,0.00320015,0.279893,2.12339e-05,0.0157896,8.75292e-05,0.029286200000000002,0.000107811,0.500109,0.500322,0.679878
2.03497e-06,1.8804e-05,227164,1,0.00253572,0.00018099,0.00410935,0.00325694,0.280444,2.37253e-05,0.0157896,8.80106e-05,0.0292577,0.000128668,0.50011,0.500323,0.680429
1.91012e-06,1.83455e-05,227164,1,0.00237449,0.000181657,0.00436099,0.00317754,0.280995,2.5178200000000002e-05,0.0157896,8.84369e-05,0.030199700000000003,0.00017570099999999998,0.50011,0.500323,0.68098
1.8006e-06,1.6874200000000002e-05,223524,1,0.00282566,0.00018221400000000001,0.00362848,0.0029227,0.281546,2.0949000000000002e-05,0.0157896,8.87346e-05,0.032479,0.000151378,0.50011,0.500323,0.681531
1.7222900000000002e-06,1.6557400000000002e-05,223524,1,0.00316189,0.000182975,0.00311754,0.00286783,0.282097,1.7999100000000002e-05,0.0157896,8.901030000000001e-05,0.032496,2.3091399999999997e-05,0.50011,0.500323,0.682082
1.67572e-06,1.7737799999999998e-05,194540,1,0.0030709,0.000182907,0.00350253,0.00307227,0.282648,2.02219e-05,0.0157896,8.909510000000001e-05,0.0320573,0.000124096,0.50011,0.500323,0.682633
1.6646799999999998e-06,1.86738e-05,194540,1,0.00314711,0.00018209200000000002,0.00349454,0.00323439,0.283199,2.01757e-05,0.0157896,8.900829999999999e-05,0.0320257,0.000224304,0.50011,0.500324,0.683184
1.6863999999999999e-06,1.95252e-05,124893,1,0.0032838999999999998,0.000181172,0.00338187,0.00338187,0.28375,1.95252e-05,0.0157896,8.899549999999999e-05,0.031492400000000004,0.000309867,0.50011,0.500324,0.683735
1.7405200000000002e-06,1.87743e-05,129058,1,0.00322839,0.000179843,0.0032518,0.0032518,0.284301,1.87743e-05,0.0157896,8.898100000000001e-05,0.031891,0.000379966,0.50011,0.500324,0.684285
1.8147900000000001e-06,1.61155e-05,218842,1,0.00305759,0.00017826700000000002,0.00376995,0.00279129,0.284852,2.17658e-05,0.0157896,8.87986e-05,0.0321689,0.000344658,0.50011,0.500324,0.6848350000000001
1.8797900000000001e-06,1.45137e-05,182612,1,0.00388242,0.000176219,0.00285916,0.00251384,0.285403,1.65073e-05,0.0157896,8.83608e-05,0.032330700000000004,0.000244483,0.50011,0.500323,0.6853859999999999
1.92321e-06,1.32501e-05,182612,1,0.00370015,0.000176283,0.00309649,0.00229499,0.285954,1.78776e-05,0.0157896,8.81316e-05,0.0319425,0.000142647,0.50011,0.500323,0.685937
1.9341e-06,1.28171e-05,227295,1,0.00318704,0.00017778,0.00304962,0.00221998,0.286505,1.7607e-05,0.0157896,8.81773e-05,0.031105200000000003,1.32032e-06,0.50011,0.500323,0.686487
1.89928e-06,1.4309600000000001e-05,231391,1,0.00257489,0.00017951,0.00345851,0.00247849,0.287056,1.99677e-05,0.0157896,8.822680000000001e-05,0.031227699999999997,0.000131437,0.50011,0.500323,0.687038
1.8271200000000002e-06,1.59712e-05,231391,1,0.00293362,0.000181023,0.00372134,0.0027663,0.287607,2.1485100000000002e-05,0.0157896,8.836469999999999e-05,0.032325799999999995,0.000254956,0.500109,0.500323,0.687588
1.7361000000000002e-06,1.69941e-05,231391,1,0.00265238,0.000182367,0.00382188,0.00294347,0.28815799999999997,2.20656e-05,0.0157896,8.86467e-05,0.03284190000000001,0.00027533,0.500109,0.500323,0.6881390000000001
1.6393400000000002e-06,1.71557e-05,231391,1,0.00226708,0.000182692,0.00377557,0.00297146,0.288709,2.17982e-05,0.0157896,8.88139e-05,0.0327706,0.00025441099999999996,0.500109,0.500323,0.688689
1.5466e-06,1.6927e-05,231391,1,0.00220334,0.000182273,0.00356937,0.00293184,0.28926,2.06077e-05,0.0157896,8.893180000000001e-05,0.032389,0.000119851,0.500109,0.500324,0.68924
1.4599200000000001e-06,1.594e-05,227295,1,0.00194296,0.00018063,0.00325462,0.00276089,0.28981,1.87905e-05,0.0157896,8.87793e-05,0.0318356,2.69003e-05,0.500109,0.500324,0.68979
1.39435e-06,1.5367e-05,227295,1,0.00191748,0.00017816700000000002,0.00289239,0.00266164,0.29036100000000004,1.66992e-05,0.0157896,8.84706e-05,0.0321099,0.000129226,0.500109,0.500324,0.69034
1.36489e-06,1.48216e-05,136869,1,0.00231633,0.00017568,0.00256718,0.00256718,0.290912,1.48216e-05,0.0157896,8.81967e-05,0.0318975,0.00027192599999999997,0.500109,0.500324,0.69089
1.3759e-06,1.35257e-05,193826,1,0.00250997,0.000174056,0.00250344,0.00234272,0.291463,1.4453599999999998e-05,0.0157896,8.79451e-05,0.032061599999999996,0.000369735,0.500109,0.500324,0.691441
1.43059e-06,1.1614000000000001e-05,169182,1,0.00287893,0.000175583,0.00255029,0.00201161,0.292014,1.47241e-05,0.0157896,8.83865e-05,0.0318912,0.00037804300000000005,0.500109,0.500324,0.691991
1.5292700000000001e-06,1.16025e-05,169183,1,0.00299613,0.00017833400000000002,0.00274613,0.00200961,0.292565,1.58548e-05,0.0157896,8.90188e-05,0.029628500000000002,0.000386071,0.500109,0.500324,0.692542
1.6427099999999998e-06,1.3083199999999999e-05,190419,1,0.00304605,0.00017941700000000002,0.00312248,0.00226607,0.293116,1.80276e-05,0.0157896,8.92166e-05,0.0287147,0.000345674,0.50011,0.500324,0.693092
1.7309299999999998e-06,1.38748e-05,190419,1,0.00270796,0.000179033,0.00314689,0.00240318,0.293667,1.8168599999999997e-05,0.0157896,8.915870000000001e-05,0.0288965,0.00022604599999999998,0.50011,0.500324,0.693643
1.77678e-06,1.41307e-05,189665,1,0.00278527,0.000179438,0.00311875,0.00244751,0.294218,1.80061e-05,0.0157896,8.9467e-05,0.0287948,8.678889999999999e-05,0.50011,0.500324,0.694194
1.77451e-06,1.67565e-05,227620,1,0.00261009,0.000180754,0.00351169,0.00290232,0.294769,2.02748e-05,0.0157896,8.99481e-05,0.0287408,2.9558e-05,0.50011,0.500324,0.694745
1.72463e-06,1.8291300000000002e-05,227620,1,0.00215729,0.00018240299999999998,0.00383367,0.00316814,0.29531999999999997,2.2133699999999998e-05,0.0157896,9.035540000000001e-05,0.029032,9.157530000000001e-05,0.50011,0.500324,0.695296
1.6406900000000002e-06,1.8886300000000002e-05,227164,1,0.00213866,0.000184306,0.00430459,0.00327121,0.295871,2.48525e-05,0.0157896,9.08185e-05,0.0289925,0.00013252200000000002,0.50011,0.500325,0.695847
1.5371200000000002e-06,1.89057e-05,231260,1,0.00247693,0.000185733,0.00464921,0.00327457,0.29642199999999996,2.68422e-05,0.0157896,9.12992e-05,0.029393700000000002,0.00015350299999999998,0.50011,0.500325,0.696398
1.43e-06,1.80713e-05,227620,1,0.00235977,0.000185844,0.00405491,0.00313004,0.296973,2.3411e-05,0.0157896,9.15772e-05,0.030686900000000003,0.000211665,0.50011,0.500325,0.6969489999999999
1.34615e-06,1.61531e-05,227620,1,0.00281815,0.00018675099999999997,0.0037619,0.0027978,0.29752399999999996,2.1719299999999997e-05,0.0157896,9.189610000000001e-05,0.032742,0.00013084,0.500111,0.500325,0.6975
1.29591e-06,1.5008900000000001e-05,198636,1,0.00294912,0.000187418,0.00392167,0.00259961,0.298075,2.26417e-05,0.0157896,9.217379999999999e-05,0.0323673,2.20146e-05,0.500111,0.500325,0.698051
1.2778299999999998e-06,1.61202e-05,198636,1,0.00314101,0.000187149,0.00405125,0.00279211,0.298626,2.3389899999999998e-05,0.0157896,9.227149999999999e-05,0.032174400000000006,0.00015345,0.500111,0.500326,0.6986020000000001
1.29196e-06,1.69449e-05,198636,1,0.0030273,0.000186253,0.0038036000000000003,0.00293495,0.29917699999999997,2.1960100000000003e-05,0.0157896,9.220809999999999e-05,0.031913,0.000254325,0.500111,0.500326,0.699152
1.3377700000000002e-06,1.76134e-05,198636,1,0.00341385,0.000185264,0.00317226,0.00305073,0.299728,1.83151e-05,0.0157896,9.22457e-05,0.031066200000000002,0.000335057,0.500111,0.500326,0.699703
1.41413e-06,1.56551e-05,222938,1,0.00281732,0.000183725,0.00323956,0.00271155,0.300279,1.8703599999999998e-05,0.0157896,9.21501e-05,0.031706599999999995,0.00037551800000000003,0.500111,0.500326,0.700253
1.50175e-06,1.4022e-05,222938,1,0.00326807,0.00018213900000000003,0.00390055,0.00242869,0.30083000000000004,2.25198e-05,0.0157896,9.185629999999999e-05,0.0324079,0.00030643799999999997,0.500111,0.500326,0.700804
1.5756799999999999e-06,1.24551e-05,186708,1,0.00384212,0.000180819,0.00321765,0.00215728,0.301381,1.85771e-05,0.0157896,9.14929e-05,0.0322858,0.000213581,0.500111,0.500326,0.701354
1.62284e-06,1.20589e-05,231391,1,0.00352421,0.000181345,0.00326004,0.00208866,0.30193200000000003,1.88218e-05,0.0157896,9.13752e-05,0.0316925,0.00010279700000000001,0.50011,0.500326,0.701905
1.63035e-06,1.35827e-05,231391,1,0.00286989,0.000183045,0.00371835,0.0023526,0.302483,2.1467899999999998e-05,0.0157896,9.14493e-05,0.0309768,4.33049e-05,0.50011,0.500326,0.7024560000000001
1.59451e-06,1.3828699999999999e-05,231391,1,0.00267762,0.000184478,0.0040056,0.0023951999999999997,0.303034,2.3126300000000003e-05,0.0157896,9.143120000000001e-05,0.031792400000000005,0.00018828400000000002,0.50011,0.500326,0.703006
1.5263e-06,1.55377e-05,235487,1,0.00338899,0.00018564700000000002,0.00415951,0.0026912,0.303585,2.40149e-05,0.0157896,9.154709999999999e-05,0.032583600000000004,0.00027702200000000003,0.50011,0.500326,0.703557
1.44674e-06,1.6328900000000002e-05,235487,1,0.00216212,0.00018638400000000002,0.00416871,0.00282824,0.304136,2.4068e-05,0.0157896,9.169799999999999e-05,0.0329497,0.000299365,0.50011,0.500326,0.7041069999999999
1.3667e-06,1.69215e-05,235487,1,0.00214907,0.00018616799999999998,0.00404021,0.00293088,0.304687,2.33262e-05,0.0157896,9.170680000000001e-05,0.032590100000000004,0.000215928,0.50011,0.500326,0.704658
1.2902600000000001e-06,1.57218e-05,231391,1,0.00205599,0.000185425,0.00377036,0.0027231,0.305238,2.1768200000000003e-05,0.0157896,9.17417e-05,0.032021499999999994,9.803129999999999e-05,0.50011,0.500326,0.705208
1.22468e-06,1.64501e-05,231391,1,0.00179146,0.00018340900000000002,0.00343173,0.00284924,0.305789,1.98131e-05,0.0157896,9.14848e-05,0.0320827,1.61894e-05,0.50011,0.500326,0.705758
1.18411e-06,1.60317e-05,231391,1,0.00225175,0.000181057,0.00302033,0.00277677,0.30634,1.74379e-05,0.0157896,9.119290000000001e-05,0.032285,0.000184308,0.50011,0.500326,0.706308
1.1773e-06,1.4914500000000001e-05,141669,1,0.0023114,0.000178924,0.00258898,0.00258327,0.30689099999999997,1.49475e-05,0.0157896,9.094709999999999e-05,0.0318791,0.000302811,0.50011,0.500326,0.706859
1.21237e-06,1.29393e-05,197922,1,0.00259883,0.000178508,0.00249067,0.00224116,0.307442,1.43799e-05,0.0157896,9.09918e-05,0.0319144,0.00037872,0.50011,0.500326,0.7074090000000001
1.2925899999999999e-06,1.06952e-05,173279,1,0.00286348,0.000181185,0.00254694,0.00185247,0.30799299999999996,1.47048e-05,0.0157896,9.168969999999999e-05,0.0304642,0.000370383,0.50011,0.500326,0.707959
1.41124e-06,1.13942e-05,194515,1,0.00300934,0.00018397,0.00280246,0.00197353,0.30854299999999996,1.618e-05,0.0157896,9.230200000000001e-05,0.029127800000000002,0.000381795,0.50011,0.500326,0.7085100000000001
1.52817e-06,1.25203e-05,194515,1,0.00282561,0.000184799,0.00305531,0.00216858,0.309094,1.76399e-05,0.0157896,9.24375e-05,0.0287034,0.00030994400000000004,0.50011,0.500326,0.7090609999999999
1.6123500000000001e-06,1.32181e-05,174810,1,0.00259509,0.00018470799999999998,0.00314135,0.00228944,0.309645,1.8136600000000002e-05,0.0157896,9.247569999999999e-05,0.0287695,0.000176727,0.500111,0.500326,0.709612
1.6515e-06,1.34753e-05,231716,1,0.00276276,0.0001857,0.00344541,0.00233399,0.310196,1.98921e-05,0.0157896,9.28793e-05,0.028802499999999998,1.75939e-05,0.500111,0.500326,0.710163
1.64262e-06,1.70229e-05,231716,1,0.0022881999999999998,0.00018711099999999998,0.00384703,0.00294846,0.310747,2.22108e-05,0.0157896,9.32693e-05,0.028986400000000002,5.86127e-05,0.500111,0.500326,0.7107140000000001
1.58806e-06,1.9322e-05,231260,1,0.00195647,0.000188878,0.00422653,0.00334667,0.311298,2.44019e-05,0.0157896,9.36732e-05,0.0290608,0.00011135,0.500111,0.5003270000000001,0.7112649999999999
1.50691e-06,2.0478e-05,231260,1,0.00221156,0.000190693,0.00474043,0.0035469,0.311849,2.7368899999999998e-05,0.0157896,9.405600000000001e-05,0.029251599999999996,0.00012198600000000001,0.500111,0.5003270000000001,0.711815
1.4081299999999999e-06,2.02231e-05,235356,1,0.00236626,0.00019173900000000002,0.00500501,0.00350274,0.3124,2.88964e-05,0.0157896,9.44446e-05,0.029907599999999996,0.000168588,0.500111,0.5003270000000001,0.7123659999999999
1.31379e-06,1.84551e-05,231716,1,0.00232883,0.000191895,0.00406754,0.00319651,0.31295100000000003,2.3483899999999997e-05,0.0157896,9.47179e-05,0.0312262,0.000194792,0.500111,0.5003270000000001,0.712917
1.2482600000000001e-06,1.54046e-05,231716,1,0.00278411,0.00019241400000000002,0.00364309,0.00266816,0.313502,2.10334e-05,0.0157896,9.49636e-05,0.0324391,8.848309999999999e-05,0.500111,0.500328,0.713468
1.21588e-06,1.44878e-05,202732,1,0.00274187,0.00019234700000000002,0.0038133000000000004,0.00250936,0.314053,2.20161e-05,0.0157896,9.50903e-05,0.0321499,5.0462e-05,0.500112,0.500328,0.714019
1.2202200000000001e-06,1.5523e-05,202732,1,0.00310621,0.00019166099999999998,0.00385684,0.00268866,0.314604,2.22675e-05,0.0157896,9.509879999999999e-05,0.0323399,0.00019501099999999998,0.500112,0.500328,0.7145699999999999
1.2537799999999998e-06,1.6291600000000002e-05,202732,1,0.00290041,0.000190791,0.00350773,0.0028218,0.315155,2.0251900000000002e-05,0.0157896,9.5063e-05,0.0317553,0.00028079200000000003,0.500112,0.500328,0.715121
1.31756e-06,1.69579e-05,133085,1,0.00327731,0.00018982599999999998,0.0029372,0.0029372,0.315706,1.69579e-05,0.0157896,9.510040000000001e-05,0.031833099999999996,0.000358264,0.500111,0.500328,0.7156710000000001
1.4084899999999999e-06,1.49121e-05,227034,1,0.00287542,0.00018847900000000002,0.00356178,0.00258284,0.316257,2.0563899999999998e-05,0.0157896,9.498159999999999e-05,0.0320708,0.000363505,0.500111,0.500328,0.716221
1.5006299999999999e-06,1.31277e-05,185567,1,0.00348431,0.000186154,0.00263965,0.00227379,0.316808,1.524e-05,0.0157896,9.450200000000001e-05,0.0323942,0.000253548,0.500111,0.500328,0.7167720000000001
1.57476e-06,1.1514e-05,190804,1,0.00341883,0.000185313,0.00309944,0.00199428,0.317359,1.78946e-05,0.0157896,9.4154e-05,0.0321173,0.00015387200000000002,0.500111,0.500328,0.7173229999999999
1.62255e-06,1.2192000000000001e-05,235487,1,0.00315386,0.000186095,0.00330334,0.00211172,0.31790999999999997,1.90719e-05,0.0157896,9.41293e-05,0.0314677,3.6548400000000004e-05,0.500111,0.500328,0.717873
1.62488e-06,1.4127200000000001e-05,235487,1,0.00237032,0.000187386,0.00370186,0.0024469,0.318461,2.13727e-05,0.0157896,9.4089e-05,0.031021299999999998,9.17634e-05,0.500111,0.500328,0.718424
1.5852700000000001e-06,1.50275e-05,239583,1,0.0030261,0.000188378,0.00396277,0.00260285,0.31901199999999996,2.28791e-05,0.0157896,9.403370000000001e-05,0.0320168,0.000238336,0.500111,0.500328,0.718974
1.51931e-06,1.79525e-05,239583,1,0.0031151,0.000189135,0.00407617,0.00310947,0.319563,2.35338e-05,0.0157896,9.408040000000001e-05,0.0328242,0.00028208599999999997,0.500111,0.500328,0.719525
1.4457e-06,1.76045e-05,239583,1,0.00197396,0.00018926299999999998,0.00405475,0.0030491999999999997,0.320114,2.34101e-05,0.0157896,9.40489e-05,0.0331777,0.00029449099999999997,0.500111,0.500328,0.720075
1.3728200000000001e-06,1.51974e-05,239583,1,0.00186519,0.000188598,0.00389698,0.00263227,0.32066500000000003,2.24992e-05,0.0157896,9.39527e-05,0.0323555,0.000171809,0.500111,0.500328,0.720625
1.30645e-06,1.45407e-05,235487,1,0.00177663,0.000187495,0.00360501,0.00251853,0.321216,2.08136e-05,0.0157896,9.38297e-05,0.0314661,5.0525900000000004e-05,0.500111,0.500328,0.721176
1.2519200000000002e-06,1.35251e-05,235487,1,0.00192971,0.00018538099999999998,0.00325925,0.00234262,0.321767,1.88173e-05,0.0157896,9.35116e-05,0.032090600000000004,7.27922e-05,0.500111,0.500328,0.721726
1.22776e-06,1.23078e-05,235487,1,0.00233698,0.00018333599999999998,0.00284345,0.00213177,0.322318,1.64167e-05,0.0157896,9.32925e-05,0.032145,0.000229725,0.500111,0.500328,0.722276
1.23869e-06,1.11689e-05,190804,1,0.00232972,0.00018181799999999999,0.00255047,0.00193451,0.322869,1.47251e-05,0.0157896,9.31406e-05,0.0319807,0.000324736,0.500111,0.500328,0.722826
1.2935499999999999e-06,1.00251e-05,190804,1,0.00265151,0.000182959,0.00244691,0.00173639,0.32342,1.41273e-05,0.0157896,9.35567e-05,0.0321166,0.00037561699999999996,0.500111,0.500328,0.723377
1.39605e-06,1.01134e-05,210208,1,0.00281897,0.000186479,0.00246142,0.00175169,0.323971,1.4210999999999998e-05,0.0157896,9.448510000000001e-05,0.0299658,0.00038628199999999994,0.500111,0.500328,0.7239270000000001
1.5286400000000001e-06,1.13165e-05,178917,1,0.00288033,0.00018904900000000003,0.00276313,0.00196007,0.324522,1.59529e-05,0.0157896,9.50593e-05,0.0288091,0.000366623,0.500111,0.500328,0.724478
1.6466999999999998e-06,1.21653e-05,178906,1,0.00256595,0.000189645,0.0031304,0.0021070999999999998,0.325073,1.80733e-05,0.0157896,9.51286e-05,0.0285379,0.00026101,0.500111,0.500328,0.725029
1.7253599999999998e-06,1.27147e-05,178906,1,0.00244295,0.00019005400000000002,0.00332862,0.00220225,0.32562399999999997,1.92178e-05,0.0157896,9.522549999999999e-05,0.028852999999999997,0.000144605,0.500112,0.500328,0.72558
1.7553e-06,1.3046600000000001e-05,235812,1,0.00260188,0.000191383,0.00349195,0.00225974,0.326175,2.01608e-05,0.0157896,9.569549999999999e-05,0.028622700000000004,2.0917e-05,0.500112,0.500329,0.7261310000000001
1.73821e-06,1.6122999999999998e-05,235812,1,0.00206662,0.000193045,0.00389123,0.00279259,0.326726,2.2465999999999998e-05,0.0157896,9.61269e-05,0.0289153,9.207559999999999e-05,0.500112,0.500329,0.7266819999999999
1.68212e-06,1.84717e-05,235356,1,0.00197692,0.00019464900000000003,0.00448028,0.0031994,0.327276,2.58669e-05,0.0157896,9.65007e-05,0.0292959,0.00011889700000000001,0.500112,0.500329,0.727232
1.6013299999999998e-06,1.9504100000000002e-05,235356,1,0.00227405,0.000195999,0.00489237,0.00337821,0.327827,2.82461e-05,0.0157896,9.68344e-05,0.0292695,0.000141125,0.500112,0.500329,0.727783
1.50803e-06,1.90293e-05,239452,1,0.00232811,0.00019644900000000002,0.00512421,0.00329598,0.328378,2.95846e-05,0.0157896,9.7104e-05,0.0302219,0.00020202799999999998,0.500112,0.50033,0.728334
1.43418e-06,1.71302e-05,235812,1,0.00255388,0.000196514,0.00400769,0.00296704,0.32892899999999997,2.3138400000000002e-05,0.0157896,9.726639999999999e-05,0.032656599999999994,0.00016545900000000002,0.500112,0.50033,0.728885
1.3909899999999998e-06,1.42922e-05,235812,1,0.00298614,0.000196998,0.00343478,0.00247548,0.32948,1.98307e-05,0.0157896,9.749459999999999e-05,0.032506099999999996,3.19517e-05,0.500112,0.50033,0.729436
1.3776400000000002e-06,1.54749e-05,206828,1,0.0028391,0.000197002,0.0034362999999999998,0.00268034,0.330031,1.9839500000000002e-05,0.0157896,9.764479999999999e-05,0.032065300000000005,0.00011724,0.500112,0.50033,0.7299869999999999
1.39972e-06,1.64364e-05,206828,1,0.0029013000000000003,0.0001965,0.00344759,0.00284687,0.33058200000000004,1.99047e-05,0.0157896,9.76339e-05,0.0320239,0.000227956,0.500112,0.50033,0.730538
1.44995e-06,1.70961e-05,178976,1,0.00295752,0.000195998,0.00308267,0.00296113,0.331133,1.77978e-05,0.0157896,9.767280000000001e-05,0.0314969,0.000305571,0.500112,0.50033,0.731088
1.5306299999999998e-06,1.62787e-05,231130,1,0.00286888,0.000195188,0.00360188,0.00281956,0.33168400000000003,2.07955e-05,0.0157896,9.77216e-05,0.0319612,0.000368375,0.500112,0.50033,0.731639
1.63309e-06,1.36673e-05,231130,1,0.00298993,0.00019402799999999998,0.00428031,0.00236724,0.332235,2.4712399999999997e-05,0.0157896,9.761459999999999e-05,0.0322363,0.00033470300000000005,0.500112,0.50033,0.732189
1.72485e-06,1.20452e-05,231130,1,0.0034340000000000004,0.000191912,0.00304585,0.0020863,0.332786,1.75852e-05,0.0157896,9.722379999999999e-05,0.0323975,0.000233605,0.500112,0.50033,0.73274
1.79357e-06,1.1075e-05,231130,1,0.00353619,0.000191659,0.00342839,0.00191825,0.333337,1.97938e-05,0.0157896,9.703770000000001e-05,0.031956200000000004,0.00012932,0.500112,0.50033,0.73329
1.8323099999999999e-06,1.14005e-05,231067,1,0.00269219,0.00019246200000000002,0.00327927,0.00197463,0.333888,1.89328e-05,0.0157896,9.70878e-05,0.031110900000000004,3.09562e-06,0.500112,0.50033,0.733841
1.82465e-06,1.30858e-05,243679,1,0.00254527,0.00019333900000000003,0.00361325,0.00226653,0.334439,2.0861100000000003e-05,0.0157896,9.697389999999999e-05,0.031227800000000003,0.000130092,0.500112,0.50033,0.734391
1.77803e-06,1.4247100000000001e-05,243679,1,0.00302919,0.00019386400000000003,0.00385595,0.00246768,0.33499,2.22623e-05,0.0157896,9.68366e-05,0.0322762,0.000259935,0.500112,0.50033,0.734942
1.7106900000000001e-06,1.5450799999999998e-05,243679,1,0.00269454,0.00019423099999999998,0.003943199999999999,0.00267615,0.335541,2.2766100000000002e-05,0.0157896,9.680229999999999e-05,0.032964,0.000289871,0.500112,0.50033,0.735492
1.6409599999999998e-06,1.54096e-05,243679,1,0.00190642,0.00019391599999999998,0.00389441,0.00266903,0.336092,2.24844e-05,0.0157896,9.67073e-05,0.03273,0.00026968799999999997,0.500112,0.50033,0.736043
1.57684e-06,1.51891e-05,243679,1,0.0018601,0.000193384,0.00369057,0.00263083,0.33664299999999997,2.13075e-05,0.0157896,9.66842e-05,0.0323445,0.000130985,0.500112,0.50033,0.736593
1.52115e-06,1.423e-05,243679,1,0.00173282,0.000192105,0.00337989,0.0024647,0.337194,1.95138e-05,0.0157896,9.64846e-05,0.0318368,2.8957600000000002e-05,0.500112,0.50033,0.737143
1.4841599999999999e-06,1.31249e-05,239583,1,0.00197782,0.000190397,0.00301588,0.00227331,0.33774499999999996,1.74122e-05,0.0157896,9.62547e-05,0.032221,0.000124883,0.500112,0.50033,0.737694
1.47932e-06,1.16276e-05,239583,1,0.00232087,0.00018905,0.00259336,0.00201395,0.338296,1.49728e-05,0.0157896,9.61885e-05,0.0318448,0.00026774,0.500112,0.50033,0.738244
1.5112399999999999e-06,1.0144299999999999e-05,194900,1,0.00231554,0.00018869,0.00252306,0.00175705,0.33884699999999995,1.4566900000000001e-05,0.0157896,9.63301e-05,0.032061400000000004,0.00036584199999999996,0.500112,0.5003310000000001,0.738794
1.5864e-06,8.58164e-06,194900,1,0.00277329,0.000191486,0.00238895,0.00148639,0.339398,1.37926e-05,0.0157896,9.71755e-05,0.0318401,0.000370544,0.500112,0.5003310000000001,0.739344
1.7102700000000002e-06,9.579750000000001e-06,214304,1,0.00270819,0.00019552599999999998,0.0025226999999999997,0.00165926,0.339949,1.45648e-05,0.0157896,9.82274e-05,0.029626099999999995,0.00038824199999999996,0.500112,0.5003310000000001,0.739895
1.84843e-06,1.03456e-05,235812,1,0.00267807,0.00019769999999999998,0.00297864,0.0017919000000000001,0.3405,1.71972e-05,0.0157896,9.867840000000001e-05,0.028713,0.00034915099999999996,0.500112,0.5003310000000001,0.740446
1.9605200000000002e-06,1.04723e-05,183002,1,0.00238952,0.00019816,0.00323076,0.00181386,0.34105100000000005,1.86528e-05,0.0157896,9.87308e-05,0.0289086,0.00021397700000000001,0.500112,0.5003310000000001,0.740996
2.02995e-06,9.94864e-06,239908,1,0.0025702,0.00019904,0.00345044,0.00172316,0.341602,1.9921099999999998e-05,0.0157896,9.902450000000001e-05,0.0289209,7.27989e-05,0.500112,0.5003310000000001,0.7415470000000001
2.05149e-06,1.11942e-05,239908,1,0.00241693,0.00020052,0.00391832,0.00193888,0.34215300000000004,2.26224e-05,0.0157896,9.94849e-05,0.0287502,4.07604e-05,0.500113,0.5003310000000001,0.7420979999999999
2.02607e-06,1.36082e-05,239908,1,0.00192829,0.00020209400000000002,0.00422334,0.00235701,0.342704,2.4383499999999998e-05,0.0157896,9.9895e-05,0.029044999999999998,0.000105329,0.500113,0.5003310000000001,0.742649
1.96923e-06,1.55586e-05,239452,1,0.0020034000000000002,0.00020345400000000002,0.0048143,0.00269482,0.34325500000000003,2.77953e-05,0.0157896,0.000100256,0.0290583,0.000142998,0.500113,0.500332,0.7432
1.8918099999999999e-06,1.53354e-05,239452,1,0.00250887,0.00020412299999999998,0.00515152,0.00265617,0.343806,2.97423e-05,0.0157896,0.000100487,0.029463599999999996,0.00017191599999999999,0.500113,0.500332,0.743751
1.8128599999999998e-06,1.31102e-05,239908,1,0.00234972,0.000203351,0.00433842,0.00227075,0.344357,2.50479e-05,0.0157896,0.000100498,0.0305976,0.000232882,0.500113,0.500332,0.744302
1.76226e-06,1.39506e-05,239908,1,0.00268334,0.000203411,0.00403117,0.00241632,0.344908,2.3274e-05,0.0157896,0.000100564,0.0328086,0.00013940100000000002,0.500113,0.500332,0.744853
1.7421500000000001e-06,1.5138499999999999e-05,210924,1,0.00290694,0.000203802,0.00365333,0.00262207,0.345459,2.10925e-05,0.0157896,0.000100738,0.0323779,1.27193e-05,0.500113,0.500332,0.745404
1.75392e-06,1.61994e-05,210924,1,0.00304431,0.00020375799999999998,0.00380983,0.00280582,0.346009,2.19961e-05,0.0157896,0.000100847,0.032288,0.000153043,0.500113,0.500333,0.745955
1.79362e-06,1.69811e-05,210924,1,0.0028897,0.00020344799999999998,0.00357464,0.00294121,0.34656,2.0638200000000002e-05,0.0157896,0.000100856,0.0319171,0.000252014,0.500113,0.500333,0.746505
1.86377e-06,1.7546600000000002e-05,183072,1,0.00319782,0.000203253,0.00314585,0.00303916,0.347111,1.81626e-05,0.0157896,0.000100976,0.031072199999999998,0.00033055599999999997,0.500113,0.500333,0.747056
1.96232e-06,1.5516300000000003e-05,235226,1,0.00265056,0.000202518,0.00376602,0.0026875,0.34766199999999997,2.17431e-05,0.0157896,0.00010107,0.0317126,0.00037340400000000003,0.500113,0.500333,0.747606
2.0711e-06,1.3851700000000002e-05,235226,1,0.00285219,0.000201326,0.00444785,0.00239919,0.348213,2.56796e-05,0.0157896,0.000100935,0.0324211,0.000294624,0.500113,0.500333,0.748156
2.16428e-06,1.22579e-05,235226,1,0.00354621,0.000199903,0.00319958,0.00212312,0.34876399999999996,1.84728e-05,0.0157896,0.000100658,0.032303700000000005,0.00019664599999999997,0.500113,0.500333,0.748707
2.22965e-06,1.0958699999999999e-05,235226,1,0.00354002,0.000200022,0.00349522,0.0018980999999999998,0.349315,2.01796e-05,0.0157896,0.00010058,0.0317065,8.77283e-05,0.500113,0.500333,0.749258
2.26038e-06,1.08648e-05,243679,1,0.00253137,0.000200856,0.00348349,0.00188183,0.349866,2.01119e-05,0.0157896,0.00010059700000000001,0.0309272,4.71675e-05,0.500113,0.500333,0.749808
2.24737e-06,1.30781e-05,247775,1,0.00281458,0.00020124,0.0037855,0.0022651999999999998,0.35041700000000003,2.1855599999999998e-05,0.0157896,0.000100385,0.0317378,0.000188556,0.500113,0.500333,0.750359
2.20092e-06,1.4681400000000001e-05,247775,1,0.0034512,0.00020131,0.00393798,0.0025429000000000003,0.350968,2.27359e-05,0.0157896,0.000100171,0.0325899,0.000285337,0.500113,0.500333,0.750909
2.1407200000000002e-06,1.55668e-05,247775,1,0.00222312,0.00020104700000000001,0.00395475,0.00269625,0.351519,2.28327e-05,0.0157896,9.99842e-05,0.0329584,0.00030963700000000003,0.500113,0.500333,0.75146
2.0827900000000003e-06,1.5559200000000002e-05,247775,1,0.00193165,0.000200397,0.00383731,0.00269493,0.35207,2.2154699999999996e-05,0.0157896,9.978870000000001e-05,0.0325998,0.000227253,0.500113,0.500333,0.7520100000000001
2.03033e-06,1.48607e-05,247775,1,0.00190305,0.000199745,0.00357484,0.00257394,0.352621,2.0639299999999997e-05,0.0157896,9.973479999999999e-05,0.03197270000000001,0.000104065,0.500113,0.500333,0.75256
1.98824e-06,1.35823e-05,243679,1,0.00180308,0.00019825599999999998,0.00323286,0.00235253,0.353172,1.86649e-05,0.0157896,9.949370000000001e-05,0.0320832,1.5345899999999998e-05,0.500113,0.500333,0.7531100000000001
1.9701400000000002e-06,1.2210999999999999e-05,243679,1,0.00221935,0.00019679400000000003,0.00283889,0.00211501,0.353723,1.63903e-05,0.0157896,9.93164e-05,0.032228,0.000185634,0.500113,0.500333,0.7536609999999999
1.98109e-06,1.10496e-05,198996,1,0.00231893,0.00019582,0.00263119,0.00191384,0.354274,1.51912e-05,0.0157896,9.93062e-05,0.0319327,0.000303996,0.500113,0.500333,0.754211
2.0312599999999997e-06,9.55645e-06,198996,1,0.00245221,0.00019643099999999998,0.00261457,0.00165523,0.354825,1.5095199999999999e-05,0.0157896,9.967139999999999e-05,0.031976,0.000368845,0.500113,0.500333,0.754761
2.13154e-06,8.13864e-06,198996,1,0.00270571,0.000200057,0.00245294,0.00140965,0.355376,1.4162100000000001e-05,0.0157896,0.000100708,0.0304702,0.00036251800000000004,0.500113,0.500333,0.755311
2.27277e-06,8.818580000000001e-06,235162,1,0.00267984,0.000203693,0.00285604,0.00152742,0.355927,1.6489400000000002e-05,0.0157896,0.00010159,0.0291257,0.00038551199999999996,0.500113,0.500333,0.755862
2.4111799999999998e-06,9.3819e-06,239908,1,0.00256228,0.00020531,0.00327979,0.00162499,0.356478,1.89359e-05,0.0157896,0.00010188200000000001,0.028703500000000003,0.000312572,0.500113,0.500333,0.756413
2.5150499999999997e-06,9.703450000000001e-06,187098,1,0.0023011999999999998,0.000205718,0.0034111,0.00168069,0.357029,1.9694e-05,0.0157896,0.000101973,0.028780200000000002,0.00016747099999999998,0.500113,0.500333,0.7569640000000001
2.57544e-06,9.633819999999999e-06,244004,1,0.00264664,0.000206774,0.00374323,0.00166863,0.35758,2.16115e-05,0.0157896,0.00010231799999999999,0.028818599999999996,9.838339999999999e-07,0.500113,0.500333,0.7575149999999999
2.58904e-06,9.09414e-06,244004,1,0.00227762,0.000208105,0.00412034,0.00157515,0.358131,2.37888e-05,0.0157896,0.000102705,0.0289993,7.15311e-05,0.5001140000000001,0.5003340000000001,0.758066
2.55763e-06,1.13101e-05,243548,1,0.00188823,0.00020946299999999998,0.00462435,0.00195897,0.358682,2.66987e-05,0.0157896,0.00010311100000000001,0.029020499999999998,0.000124728,0.5001140000000001,0.5003340000000001,0.758616
2.50187e-06,1.4897e-05,243548,1,0.00209763,0.00021061799999999998,0.00514434,0.00258023,0.35923299999999997,2.9700900000000002e-05,0.0157896,0.000103413,0.029211900000000002,0.000134019,0.5001140000000001,0.5003340000000001,0.759167
2.42826e-06,1.23456e-05,243548,1,0.00241727,0.000210919,0.00538489,0.00213833,0.359784,3.1089699999999995e-05,0.0157896,0.000103576,0.029917400000000004,0.000180748,0.5001140000000001,0.5003340000000001,0.759718
2.36185e-06,1.30282e-05,244004,1,0.00238797,0.00021031200000000002,0.00423909,0.00225655,0.360335,2.44744e-05,0.0157896,0.00010361200000000001,0.031407,0.00020894,0.5001140000000001,0.5003350000000001,0.760269
2.3259e-06,1.4261800000000001e-05,243995,1,0.00286999,0.000210142,0.00379257,0.00247022,0.36088600000000004,2.18964e-05,0.0157896,0.000103624,0.032555900000000006,9.298959999999999e-05,0.5001140000000001,0.5003350000000001,0.7608199999999999
2.31892e-06,1.53716e-05,215020,1,0.0028634,0.00020994700000000001,0.00360598,0.00266244,0.361437,2.0819200000000002e-05,0.0157896,0.00010366100000000001,0.032158400000000004,4.3857700000000005e-05,0.5001140000000001,0.5003350000000001,0.761371
2.34805e-06,1.62861e-05,215020,1,0.00319108,0.000209512,0.00368223,0.00282083,0.36198800000000003,2.1259299999999998e-05,0.0157896,0.00010365700000000001,0.0323995,0.000192797,0.5001140000000001,0.5003350000000001,0.761922
2.40427e-06,1.69437e-05,187168,1,0.00301066,0.000209176,0.00337882,0.00293473,0.362539,1.95076e-05,0.0157896,0.000103654,0.031761000000000005,0.000277472,0.5001140000000001,0.5003350000000001,0.762472
2.48953e-06,1.74773e-05,239322,1,0.00334313,0.00020889,0.00327976,0.00302716,0.36309,1.89357e-05,0.0157896,0.000103785,0.0318414,0.000355191,0.5001140000000001,0.5003350000000001,0.763023
2.60065e-06,1.53023e-05,239322,1,0.00283725,0.000208081,0.00398901,0.00265043,0.363641,2.3030500000000003e-05,0.0157896,0.000103831,0.032025,0.000358311,0.5001140000000001,0.5003350000000001,0.763573
2.71004e-06,1.3418900000000001e-05,240028,1,0.00335312,0.000205894,0.00282748,0.00232422,0.364192,1.63244e-05,0.0157896,0.000103461,0.0324616,0.00024201799999999999,0.5001140000000001,0.5003350000000001,0.764124
2.80004e-06,1.1675599999999999e-05,240028,1,0.00343306,0.000204877,0.00326655,0.00202227,0.364742,1.88594e-05,0.0157896,0.000103173,0.032077999999999995,0.000141111,0.5001140000000001,0.5003350000000001,0.764674
2.86325e-06,1.0122e-05,240028,1,0.0033595,0.000205083,0.00333818,0.00175318,0.365293,1.9273e-05,0.0157896,0.000103123,0.0314814,2.15881e-05,0.5001140000000001,0.5003350000000001,0.765225
2.88738e-06,1.08371e-05,247775,1,0.00251329,0.000205665,0.00349659,0.00187704,0.365844,2.01876e-05,0.0157896,0.000102992,0.031014099999999996,8.4793e-05,0.5001140000000001,0.5003350000000001,0.765775
2.8666200000000003e-06,1.22346e-05,251871,1,0.00316174,0.00020584,0.0037790999999999996,0.00211909,0.36639499999999997,2.18186e-05,0.0157896,0.000102765,0.0320727,0.00023951900000000002,0.5001140000000001,0.5003350000000001,0.7663260000000001
2.8160200000000004e-06,1.2852999999999999e-05,251871,1,0.00318665,0.00020575200000000002,0.00390587,0.00222621,0.366946,2.25506e-05,0.0157896,0.000102547,0.0328929,0.000295689,0.5001140000000001,0.5003350000000001,0.766876
2.75874e-06,1.29246e-05,251871,1,0.00213572,0.000205314,0.00390641,0.0022386,0.36749699999999996,2.25536e-05,0.0157896,0.00010232,0.0331871,0.00030404200000000003,0.5001140000000001,0.5003350000000001,0.7674270000000001
2.70506e-06,1.24821e-05,251871,1,0.00184541,0.000204513,0.00377551,0.00216197,0.368048,2.17979e-05,0.0157896,0.00010211399999999999,0.032362,0.000179614,0.5001140000000001,0.5003350000000001,0.767977
2.6587400000000003e-06,1.2475999999999999e-05,251871,1,0.00186567,0.000203526,0.00350803,0.00216091,0.36859899999999995,2.02536e-05,0.0157896,0.00010193700000000001,0.0314663,5.10716e-05,0.5001140000000001,0.5003350000000001,0.7685270000000001
2.6247199999999997e-06,1.22932e-05,247775,1,0.00188039,0.000201788,0.00316649,0.00212924,0.36915,1.82817e-05,0.0157896,0.000101628,0.032087700000000004,7.501590000000001e-05,0.5001140000000001,0.5003350000000001,0.769077
2.61784e-06,1.15166e-05,247775,1,0.00223088,0.000200263,0.0027771999999999996,0.00199473,0.369701,1.60342e-05,0.0157896,0.000101454,0.032144599999999995,0.000229528,0.5001140000000001,0.5003350000000001,0.769628
2.64407e-06,1.0290499999999999e-05,203092,1,0.00227916,0.00019931700000000002,0.00268137,0.00178236,0.370252,1.54809e-05,0.0157896,0.000101431,0.0319222,0.00032846300000000003,0.5001140000000001,0.5003350000000001,0.770178
2.7126799999999998e-06,8.78111e-06,203092,1,0.00258387,0.00020075,0.00258801,0.00152093,0.370803,1.49419e-05,0.0157896,0.00010195899999999999,0.0321229,0.000368967,0.5001140000000001,0.500336,0.770728
2.83352e-06,8.4821e-06,191195,1,0.00259901,0.000204416,0.0024202,0.00146914,0.371354,1.39731e-05,0.0157896,0.000102969,0.0299098,0.00038881,0.5001140000000001,0.500336,0.771278
2.9817400000000004e-06,9.15622e-06,244004,1,0.0026816999999999995,0.000207055,0.00286505,0.0015859000000000001,0.37190500000000004,1.65414e-05,0.0157896,0.000103552,0.0288062,0.000372783,0.5001140000000001,0.500336,0.771829
3.11421e-06,9.54432e-06,191194,1,0.00230938,0.00020779,0.00328423,0.00165312,0.372456,1.89615e-05,0.0157896,0.00010360299999999999,0.028537599999999996,0.000263779,0.5001140000000001,0.500336,0.7723800000000001
3.2068900000000003e-06,9.57231e-06,191194,1,0.00245696,0.000208282,0.0034695,0.00165797,0.37300700000000003,2.00311e-05,0.0157896,0.000103673,0.028853700000000003,0.000145307,0.5001140000000001,0.500336,0.772931
3.25023e-06,9.092250000000001e-06,244004,1,0.00259996,0.00020946700000000002,0.00368806,0.00157482,0.373558,2.1293e-05,0.0157896,0.000104065,0.0285763,2.90463e-05,0.5001140000000001,0.500336,0.773482
3.24634e-06,9.03138e-06,247644,1,0.00214732,0.00021093299999999998,0.00418982,0.00156428,0.374109,2.4189899999999997e-05,0.0157896,0.000104451,0.0288736,0.00010496299999999999,0.500115,0.500336,0.774033
3.2070699999999998e-06,1.2508299999999998e-05,247644,1,0.00194981,0.00021219,0.00487635,0.00216651,0.37466,2.81536e-05,0.0157896,0.00010480799999999999,0.0293099,0.00013139,0.500115,0.500336,0.774583
3.1443400000000004e-06,1.61916e-05,247644,1,0.00233273,0.000213055,0.00529371,0.00280446,0.375211,3.05632e-05,0.0157896,0.000105028,0.0292824,0.000152057,0.500115,0.500337,0.775134
3.0696299999999998e-06,1.3393099999999999e-05,247644,1,0.00238672,0.000213038,0.00546303,0.00231976,0.375762,3.15408e-05,0.0157896,0.000105145,0.0302257,0.000206574,0.500115,0.500337,0.7756850000000001
3.01336e-06,1.34304e-05,248100,1,0.0027201,0.000212529,0.00408035,0.00232622,0.376313,2.35579e-05,0.0157896,0.000105169,0.0327232,0.000170013,0.500115,0.500337,0.7762359999999999
2.98817e-06,1.45997e-05,248100,1,0.00320485,0.000212573,0.00347908,0.00252875,0.376864,2.00864e-05,0.0157896,0.00010527299999999999,0.0324605,3.47828e-05,0.500115,0.500337,0.776787
2.9917900000000005e-06,1.56554e-05,219116,1,0.00313623,0.00021243599999999998,0.00342804,0.0027115999999999998,0.377415,1.97918e-05,0.0157896,0.000105354,0.0321229,0.000118492,0.500115,0.5003380000000001,0.777338
3.02835e-06,1.64851e-05,219116,1,0.0031847,0.000212035,0.00347845,0.00285531,0.37796599999999997,2.00828e-05,0.0157896,0.000105331,0.031979200000000006,0.000221342,0.500115,0.5003380000000001,0.777889
3.09378e-06,1.70275e-05,191264,1,0.00326337,0.000211682,0.00312142,0.00294925,0.378517,1.80215e-05,0.0157896,0.000105346,0.0314478,0.000303371,0.500115,0.5003380000000001,0.778439
3.18837e-06,1.6173699999999997e-05,243418,1,0.00316632,0.00021104099999999997,0.00385034,0.00280138,0.37906799999999996,2.22299e-05,0.0157896,0.000105401,0.031916,0.000366781,0.500115,0.5003380000000001,0.778989
3.3038499999999997e-06,1.3523900000000001e-05,243418,1,0.00293135,0.000209922,0.00453772,0.00234241,0.379619,2.61985e-05,0.0157896,0.000105295,0.0322448,0.000330693,0.500115,0.5003380000000001,0.77954
3.4070800000000003e-06,1.15152e-05,243418,1,0.00351052,0.000207667,0.00322718,0.00199449,0.38017,1.86321e-05,0.0157896,0.00010489299999999999,0.0324132,0.00022311099999999999,0.500115,0.5003380000000001,0.78009
3.4867400000000003e-06,1.0107999999999999e-05,243418,1,0.00363204,0.000207043,0.0035701,0.00175076,0.380721,2.0612e-05,0.0157896,0.000104667,0.03186,0.000119944,0.500115,0.5003380000000001,0.780641
3.53722e-06,8.75598e-06,243355,1,0.00296208,0.000207346,0.00336695,0.00151658,0.381272,1.94391e-05,0.0157896,0.000104639,0.0311172,9.584199999999999e-06,0.500115,0.5003380000000001,0.781191
3.54281e-06,1.00547e-05,255967,1,0.00268451,0.000207729,0.00359018,0.00174153,0.381823,2.07279e-05,0.0157896,0.000104432,0.031231099999999998,0.00013534,0.500115,0.5003380000000001,0.781742
3.5086400000000004e-06,1.10705e-05,255967,1,0.0031777,0.00020779400000000002,0.00383964,0.00191746,0.382374,2.21681e-05,0.0157896,0.000104194,0.0323397,0.00026798400000000003,0.500115,0.5003380000000001,0.782293
3.45216e-06,1.1538e-05,255967,1,0.00279075,0.00020780400000000002,0.00394236,0.00199844,0.382925,2.2761199999999998e-05,0.0157896,0.00010406,0.0328676,0.00029958700000000003,0.500115,0.5003380000000001,0.7828430000000001
3.39418e-06,1.15226e-05,255967,1,0.00212436,0.00020726299999999998,0.00391627,0.00199578,0.383475,2.26106e-05,0.0157896,0.00010388799999999999,0.0327382,0.000277929,0.500115,0.5003380000000001,0.783393
3.34299e-06,1.1167999999999999e-05,255967,1,0.00198634,0.00020663400000000003,0.00373795,0.00193436,0.38402600000000003,2.1581e-05,0.0157896,0.000103803,0.0322923,0.00013382200000000002,0.500115,0.5003380000000001,0.7839430000000001
3.2991399999999997e-06,1.05774e-05,255967,1,0.00174724,0.000205375,0.0034556999999999995,0.00183206,0.384577,1.99515e-05,0.0157896,0.00010355600000000001,0.031891,2.72883e-05,0.500115,0.5003380000000001,0.7844939999999999
3.2732099999999997e-06,9.90141e-06,251871,1,0.00200572,0.000203628,0.00311641,0.00171498,0.385128,1.79926e-05,0.0157896,0.00010326,0.0322186,0.000126277,0.500115,0.5003380000000001,0.785044
3.27786e-06,9.24462e-06,251871,1,0.00226071,0.00020214099999999997,0.00271909,0.00160122,0.385679,1.56987e-05,0.0157896,0.000103098,0.0318385,0.000273997,0.500115,0.5003380000000001,0.785594
3.3184e-06,8.48347e-06,207188,1,0.00219946,0.00020150799999999998,0.00252134,0.00146938,0.38623,1.4556900000000001e-05,0.0157896,0.000103115,0.0320017,0.000370914,0.500115,0.5003380000000001,0.786144
3.40077e-06,7.44778e-06,199321,1,0.00279389,0.000203783,0.00247098,0.00128999,0.386781,1.4266199999999999e-05,0.0157896,0.000103803,0.0316774,0.000374395,0.500115,0.5003380000000001,0.786694
3.53087e-06,7.76548e-06,243354,1,0.00268391,0.000207173,0.00261029,0.00134502,0.387332,1.5070499999999999e-05,0.0157896,0.000104676,0.0295161,0.00039077800000000005,0.500115,0.5003380000000001,0.787245
3.6744800000000004e-06,8.47163e-06,248100,1,0.00240021,0.00020888599999999998,0.00313376,0.00146733,0.387883,1.80927e-05,0.0157896,0.000104991,0.0286612,0.00035007,0.500115,0.5003380000000001,0.787796
3.79202e-06,8.82845e-06,195290,1,0.00223322,0.00020909,0.00328188,0.00152913,0.388434,1.89479e-05,0.0157896,0.00010493,0.028912900000000002,0.000213361,0.500115,0.5003380000000001,0.788346
3.86716e-06,8.83291e-06,252196,1,0.00259491,0.000209862,0.00357575,0.00152991,0.38898499999999997,2.06446e-05,0.0157896,0.00010515600000000001,0.0288692,7.15068e-05,0.500115,0.5003380000000001,0.7888970000000001
3.89387e-06,8.578519999999999e-06,252196,1,0.00245286,0.00021124900000000002,0.0040284,0.00148584,0.389536,2.3258000000000003e-05,0.0157896,0.00010556799999999999,0.0287575,4.64863e-05,0.500116,0.500339,0.7894479999999999
3.873219999999999e-06,8.12724e-06,251740,1,0.00206299,0.000212677,0.0045643,0.00140768,0.39008699999999996,2.6351999999999998e-05,0.0157896,0.000105897,0.0289941,0.00010757799999999999,0.500116,0.500339,0.789999
3.82121e-06,7.504019999999999e-06,251740,1,0.00199388,0.00021391799999999998,0.00519587,0.00129974,0.390638,2.99983e-05,0.0157896,0.000106184,0.0290156,0.000152359,0.500116,0.500339,0.79055
3.74866e-06,8.09989e-06,251740,1,0.00257849,0.00021446,0.00552688,0.00140294,0.391189,3.19094e-05,0.0157896,0.000106346,0.0295313,0.00018337,0.500116,0.500339,0.791101
3.6757800000000003e-06,9.11953e-06,252196,1,0.00238711,0.000213429,0.00437298,0.00157955,0.39174000000000003,2.5247399999999998e-05,0.0157896,0.000106286,0.030612,0.000244236,0.500116,0.50034,0.791652
3.63092e-06,1.0034800000000001e-05,252196,1,0.00278286,0.00021328,0.004043,0.00173809,0.392291,2.3342300000000002e-05,0.0157896,0.000106308,0.0328795,0.00014817,0.500116,0.50034,0.792203
3.617e-06,1.0828099999999999e-05,223212,1,0.00318533,0.000213532,0.00386377,0.00187548,0.392842,2.23075e-05,0.0157896,0.000106474,0.0323841,1.0444e-05,0.500116,0.50034,0.792754
3.63351e-06,1.15294e-05,223212,1,0.00334978,0.00021334900000000002,0.00405769,0.00199696,0.393393,2.34271e-05,0.0157896,0.000106581,0.0322923,0.00015291,0.500116,0.50034,0.793305
3.67635e-06,1.2030899999999999e-05,223212,1,0.00325601,0.00021296900000000003,0.00384706,0.00208382,0.393944,2.2210999999999998e-05,0.0157896,0.000106605,0.0319196,0.000253034,0.500116,0.50034,0.793855
3.7475400000000004e-06,1.23151e-05,223212,1,0.00347975,0.00021266599999999997,0.00323094,0.00213304,0.394495,1.86538e-05,0.0157896,0.00010670700000000001,0.031235500000000003,0.000331321,0.500116,0.50034,0.7944060000000001
3.84831e-06,1.0656300000000002e-05,247514,1,0.00293431,0.000211815,0.00387742,0.00184572,0.395046,2.23863e-05,0.0157896,0.00010672700000000001,0.0318304,0.00037405,0.500116,0.50034,0.794956
3.958180000000001e-06,9.83845e-06,247514,1,0.00289558,0.000210377,0.0045621,0.00170407,0.395597,2.6339299999999997e-05,0.0157896,0.00010648,0.032379700000000004,0.00028657,0.500116,0.50034,0.795506
4.053619999999999e-06,9.308279999999999e-06,247514,1,0.0035694000000000004,0.000208735,0.00323455,0.00161224,0.396148,1.86746e-05,0.0157896,0.000106114,0.0321501,0.000191685,0.500116,0.50034,0.796057
4.122369999999999e-06,8.674910000000001e-06,247514,1,0.0035564,0.000208647,0.00351466,0.00150254,0.39669899999999997,2.02919e-05,0.0157896,0.00010598700000000001,0.0316481,9.43432e-05,0.500116,0.50034,0.796607
4.15324e-06,7.916469999999999e-06,255967,1,0.00259766,0.000209295,0.00359957,0.00137117,0.39725,2.07821e-05,0.0157896,0.00010596600000000001,0.030987599999999997,5.37392e-05,0.500116,0.50034,0.797158
4.13957e-06,8.181489999999999e-06,260063,1,0.0029871,0.000209604,0.00388605,0.00141708,0.397801,2.24361e-05,0.0157896,0.000105755,0.031750299999999995,0.000203057,0.500116,0.50034,0.797709
4.09399e-06,7.30873e-06,260063,1,0.00353492,0.000209714,0.004041599999999999,0.00126591,0.398352,2.33342e-05,0.0157896,0.00010560100000000001,0.0327103,0.000295903,0.500116,0.50034,0.798259
4.0361e-06,7.46712e-06,260063,1,0.00233464,0.00020951599999999998,0.00407156,0.00129334,0.398903,2.3507199999999997e-05,0.0157896,0.000105486,0.032855699999999995,0.000316804,0.500116,0.50034,0.798809
3.97948e-06,7.417430000000001e-06,260063,1,0.00208327,0.000208879,0.00396907,0.00128474,0.399454,2.29154e-05,0.0157896,0.00010531700000000001,0.0326054,0.000234183,0.500116,0.50034,0.7993600000000001
3.92829e-06,7.15166e-06,260063,1,0.00207179,0.00020815,0.00372678,0.0012387000000000001,0.400005,2.15166e-05,0.0157896,0.00010522899999999999,0.0320344,0.000110226,0.500116,0.500341,0.79991
3.88673e-06,6.74067e-06,255967,1,0.00182977,0.00020653099999999998,0.0034107,0.00116752,0.40055599999999997,1.96917e-05,0.0157896,0.000104924,0.0321391,1.65295e-05,0.500116,0.500341,0.8004600000000001
3.8675e-06,6.20969e-06,255967,1,0.00220386,0.00020474599999999998,0.0030331,0.00107555,0.401107,1.75116e-05,0.0157896,0.000104641,0.0322788,0.000189198,0.500116,0.500341,0.80101
3.87643e-06,5.62695e-06,166245,1,0.00231098,0.000203257,0.00274355,0.000974617,0.401658,1.58399e-05,0.0157896,0.000104441,0.0319842,0.000309775,0.500116,0.500341,0.80156
3.9240800000000006e-06,5.199259999999999e-06,211284,1,0.00238213,0.00020318799999999998,0.00249661,0.000900538,0.402208,1.44142e-05,0.0157896,0.000104537,0.031964099999999995,0.000379728,0.500116,0.500341,0.80211
4.01596e-06,5.89186e-06,203417,1,0.00265379,0.00020590799999999998,0.00241567,0.0010205,0.40275900000000003,1.39469e-05,0.0157896,0.000105271,0.030358600000000003,0.000364009,0.500116,0.500341,0.802661
4.14944e-06,6.6217600000000004e-06,247450,1,0.00254036,0.000208714,0.0027541999999999996,0.00114692,0.40331,1.59014e-05,0.0157896,0.00010590899999999999,0.029073599999999998,0.00038616,0.500116,0.500341,0.803211
4.27901e-06,7.207089999999999e-06,256292,1,0.00225515,0.00020978299999999998,0.00337388,0.00124831,0.403861,1.94791e-05,0.0157896,0.000106045,0.0286572,0.000308864,0.500116,0.500341,0.803762
4.37513e-06,7.46689e-06,256292,1,0.00224965,0.00020997599999999998,0.0034890999999999998,0.0012933,0.404412,2.01443e-05,0.0157896,0.000106057,0.0288381,0.000167209,0.500116,0.500341,0.8043130000000001
4.4262900000000004e-06,7.46565e-06,256292,1,0.00262729,0.000211058,0.00379434,0.00129309,0.404963,2.1906599999999998e-05,0.0157896,0.000106415,0.0288275,6.17431e-06,0.500116,0.500341,0.804864
4.430630000000001e-06,7.28321e-06,255836,1,0.00230386,0.000212471,0.00424651,0.00126149,0.405514,2.45172e-05,0.0157896,0.00010679299999999999,0.029059199999999997,7.363e-05,0.500117,0.500341,0.805415
4.39038e-06,6.949989999999999e-06,255836,1,0.00204105,0.000213943,0.00495482,0.00120377,0.406065,2.8606599999999998e-05,0.0157896,0.00010715,0.0290264,0.00012850899999999999,0.500117,0.500342,0.805966
4.32344e-06,6.51807e-06,255836,1,0.00205546,0.00021522099999999998,0.00548028,0.00112896,0.406616,3.16404e-05,0.0157896,0.000107408,0.029278500000000002,0.000142511,0.500117,0.500342,0.806517
4.2391199999999995e-06,5.91023e-06,255836,1,0.00247583,0.00021569,0.00571151,0.00102368,0.407167,3.29754e-05,0.0157896,0.00010759200000000001,0.029981599999999997,0.000188365,0.500117,0.500342,0.807067
4.16327e-06,5.73729e-06,256156,1,0.0024831,0.000215117,0.00424173,0.000993728,0.40771799999999997,2.44896e-05,0.0157896,0.000107659,0.031473400000000006,0.00021759900000000002,0.500117,0.500342,0.8076180000000001
4.1183e-06,6.33482e-06,256292,1,0.00309239,0.00021501700000000002,0.00376265,0.00109722,0.408269,2.17237e-05,0.0157896,0.00010772200000000001,0.0325719,0.000102963,0.500117,0.500343,0.8081689999999999
4.1050699999999995e-06,6.858610000000001e-06,227308,1,0.00309675,0.000214838,0.00391293,0.00118795,0.40881999999999996,2.2591300000000002e-05,0.0157896,0.000107833,0.0321623,4.2575e-05,0.500117,0.500343,0.80872
4.12466e-06,7.28905e-06,227308,1,0.00340313,0.00021439400000000002,0.00402296,0.0012625,0.409371,2.32266e-05,0.0157896,0.0001079,0.03246040000000001,0.00019157,0.500117,0.500343,0.809271
4.169469999999999e-06,7.63841e-06,227308,1,0.00327698,0.000214101,0.00371817,0.00132301,0.409922,2.14668e-05,0.0157896,0.00010797899999999999,0.0316566,0.000275803,0.500117,0.500343,0.809821
0.0,0.00246579,157728,10,0.0390934,0.00545415,0.203715,0.042708800000000005,0.00129214,0.0117615,0.0157896,0.00159534,0.300738,0.287498,0.5001,0.5003,0.401363
0.000164943,0.00461566,157727,10,0.044923000000000005,0.010000799999999999,0.284294,0.0799457,0.00258428,0.0164137,0.0157896,0.00315117,0.314506,0.301565,0.5001,0.5003,0.402658
0.00043671599999999997,0.006481300000000001,157664,10,0.0479575,0.014097700000000001,0.324906,0.112259,0.00387642,0.0187585,0.0157896,0.00469136,0.327411,0.31406300000000004,0.5001,0.5003,0.403958
0.0007777039999999999,0.00824256,157665,10,0.00275022,0.0180273,0.35226599999999997,0.142765,0.00516856,0.020338099999999998,0.0157896,0.00623605,0.335154,0.32132,0.5001,0.5003,0.40526100000000004
0.00116756,0.00980289,153952,10,0.00197849,0.0219063,0.404733,0.169791,0.0064607,0.0233673,0.0157896,0.00778955,0.342373,0.32881,0.5001,0.5003,0.406568
0.00159616,0.011165000000000001,153247,10,0.05745700000000001,0.0257382,0.47468,0.193383,0.00775284,0.0274057,0.0157896,0.0093547,0.3478,0.333617,0.5001,0.5003,0.407876
0.00205396,0.0124039,153246,10,0.05909880000000001,0.0296064,0.54193,0.21484099999999998,0.00904498,0.0312883,0.0157896,0.0109411,0.350522,0.33823800000000004,0.5001,0.5003,0.40918699999999997
0.00253235,0.0137928,153754,10,0.0591275,0.0335069,0.6074109999999999,0.238898,0.0103371,0.0350689,0.0157896,0.0125463,0.35331599999999996,0.340425,0.500101,0.5003,0.410509
0.00302509,0.014898,153245,10,0.015276300000000001,0.0374577,0.675838,0.25804099999999996,0.011629299999999999,0.0390195,0.0157896,0.0141726,0.35681,0.343569,0.500101,0.500301,0.41183800000000004
0.00352806,0.0157653,153307,10,0.0946831,0.0414934,0.734276,0.273063,0.0129214,0.042393400000000005,0.0157896,0.0158224,0.360755,0.345621,0.5001,0.500301,0.413166
0.00403715,0.0164107,153244,10,0.00735312,0.0456332,0.806016,0.28424099999999997,0.014213499999999999,0.046535400000000005,0.0157896,0.017500799999999997,0.36488899999999996,0.350533,0.5001,0.500301,0.41448999999999997
0.00455037,0.017249,153561,10,0.113478,0.049968,0.8955719999999999,0.29876199999999997,0.015505700000000002,0.051705799999999996,0.0157896,0.019227599999999997,0.37183,0.35649200000000003,0.5001,0.5003,0.41582399999999997
0.00507218,0.0179704,153497,10,0.0948972,0.054524699999999995,0.9659610000000001,0.311256,0.016797799999999998,0.0557698,0.0157896,0.0210052,0.377209,0.36212,0.5001,0.5003,0.41717200000000004
0.00560274,0.0186144,157405,10,0.102576,0.0593371,1.0657,0.322411,0.018090000000000002,0.0615284,0.0157896,0.0228297,0.381837,0.366043,0.500099,0.5002989999999999,0.418522
0.00613995,0.0192662,158048,10,0.220046,0.06439349999999999,1.19008,0.333701,0.0193821,0.068709,0.0157896,0.024702099999999998,0.387875,0.37056500000000003,0.500099,0.5002989999999999,0.41988100000000006
0.00668362,0.0197937,158048,10,0.44551599999999997,0.0697072,1.31128,0.342837,0.0206742,0.0757066,0.0157896,0.026620799999999997,0.39236,0.37397600000000003,0.5000979999999999,0.5002979999999999,0.421246
0.00723555,0.020161099999999998,161756,10,0.613029,0.0751347,1.47898,0.34920100000000004,0.0219664,0.0853887,0.0157896,0.0285625,0.394737,0.376081,0.500097,0.5002979999999999,0.42261000000000004
0.00779181,0.0205715,162014,10,0.734649,0.080749,1.6025,0.356308,0.0232585,0.09252060000000001,0.0157896,0.030539499999999997,0.397938,0.37911,0.500097,0.500297,0.423979
0.00834261,0.0211493,162013,10,1.33105,0.08694810000000001,1.76957,0.366318,0.0245507,0.10216599999999999,0.0157896,0.032616,0.41074499999999997,0.392838,0.500096,0.500297,0.42536199999999996
0.00890704,0.0216417,165918,10,1.8702599999999998,0.0939887,2.10141,0.374845,0.0258428,0.121325,0.0157896,0.0348077,0.424012,0.402123,0.500096,0.500296,0.42676899999999995
0.00949624,0.0220246,165917,10,2.0669,0.101726,2.44728,0.38147800000000004,0.0271349,0.141294,0.0157896,0.0370961,0.429654,0.406052,0.500096,0.500297,0.428187
0.0101008,0.0223253,165726,10,2.64656,0.109822,2.75643,0.386687,0.028427099999999997,0.159143,0.0157896,0.039443,0.43433999999999995,0.40609,0.500096,0.500296,0.4296
0.0107056,0.0227147,165726,10,3.20646,0.11839200000000001,2.95118,0.393431,0.0297192,0.17038599999999998,0.0157896,0.04185440000000001,0.44073,0.41021,0.500095,0.500296,0.43102799999999997
0.011295999999999999,0.023022400000000002,169887,10,10.2497,0.131145,5.16221,0.39875900000000003,0.031011400000000005,0.29804,0.0157896,0.044648099999999996,0.47088599999999997,0.441205,0.500095,0.500296,0.432472
0.011914600000000001,0.023315799999999998,169951,10,10.4018,0.145603,6.4825099999999996,0.40384200000000003,0.032303500000000006,0.374268,0.0157896,0.047573500000000005,0.46949399999999997,0.43970600000000004,0.500096,0.5002949999999999,0.433929
0.0125111,0.023553599999999997,174111,10,26.8923,0.173434,18.6038,0.40796,0.0335957,1.07409,0.0157896,0.0509244,0.471037,0.44152299999999994,0.500096,0.500296,0.43537
0.013018200000000002,0.0240188,174111,10,50.9071,0.212716,25.3593,0.41601899999999997,0.034887800000000004,1.46412,0.0157896,0.055010800000000006,0.97962,0.971555,0.49999899999999997,0.499993,0.606025
0.013332,0.024362900000000003,182239,10,101.065,0.286211,63.3894,0.42197799999999996,0.0361799,3.65979,0.0157896,0.05872669999999999,0.9791110000000001,0.9797110000000001,0.49999899999999997,0.499986,0.605961
0.013739099999999999,0.024952900000000004,186335,10,110.52799999999999,0.322719,73.7392,0.432197,0.0374721,4.2573300000000005,0.0157896,0.0622929,0.895589,0.8905049999999999,0.49999499999999997,0.49998000000000004,0.605865
0.014689700000000002,0.0254331,186336,10,44.0052,0.272248,37.9905,0.440515,0.0387642,2.19338,0.0157896,0.06413669999999999,0.903322,0.891682,0.499996,0.499986,0.60577
0.015456600000000001,0.025827999999999997,182240,10,108.19200000000001,0.30033200000000004,45.4796,0.447355,0.0400564,2.62577,0.0157896,0.0673842,0.884373,0.879257,0.5,0.49999399999999994,0.60569
0.0179548,0.0261913,190496,10,35.2929,0.300365,34.9636,0.453646,0.0413485,2.01862,0.0157896,0.07027,0.862223,0.8532709999999999,0.5,0.499992,0.605638
0.019259400000000003,0.0266185,190496,10,47.5439,0.3197,49.3957,0.46104700000000004,0.0426406,2.85186,0.0157896,0.0728434,0.9825889999999999,0.984734,0.500008,0.499988,0.6055590000000001
0.0216817,0.027072900000000004,194592,10,59.8571,0.35794000000000004,60.8104,0.468916,0.0439328,3.5108900000000003,0.0157896,0.0765605,0.730425,0.717046,0.500003,0.499988,0.60545
0.025887900000000002,0.027436900000000004,202784,10,288.508,0.39269699999999996,84.9051,0.475221,0.045224900000000005,4.9019900000000005,0.0157896,0.08002189999999999,0.742142,0.735946,0.500008,0.499993,0.605401
0.032836300000000006,0.0277913,202784,10,123.428,0.385299,67.6959,0.48136,0.0465171,3.9084199999999996,0.0157896,0.0818756,0.9503729999999999,0.9341010000000001,0.5000020000000001,0.499992,0.605359
0.039883,0.028110700000000002,198688,10,63.9277,0.368962,47.9351,0.48689099999999996,0.047809199999999996,2.7675400000000003,0.0157896,0.083757,0.953541,0.9349299999999999,0.5,0.499989,0.605229
0.0471102,0.028451599999999997,206880,10,75.1825,0.390903,47.2175,0.492796,0.0491013,2.7261,0.0157896,0.08591189999999999,0.943749,0.9231309999999999,0.500007,0.5000060000000001,0.6051270000000001
0.05531030000000001,0.0287367,215072,10,91.3736,0.403471,58.2659,0.497734,0.0503935,3.36398,0.0157896,0.08850419999999999,0.9300129999999999,0.9440709999999999,0.500007,0.500008,0.6050409999999999
0.0659134,0.028995,210912,10,70.0203,0.420925,44.9334,0.502208,0.0516856,2.59423,0.0157896,0.0919069,0.756397,0.760886,0.500005,0.499997,0.604958
0.0790423,0.029263799999999996,219168,10,158.928,0.45575299999999996,72.1272,0.506865,0.052977800000000005,4.16427,0.0157896,0.0954959,0.722942,0.726448,0.500005,0.49999799999999994,0.604855
0.09500850000000001,0.029520499999999998,219168,10,140.567,0.466179,85.2873,0.511311,0.05426990000000001,4.92406,0.0157896,0.09807489999999999,0.9333229999999999,0.9557,0.499993,0.49999899999999997,0.604707
0.11675999999999999,0.029873300000000002,227360,10,170.898,0.468624,57.4895,0.517422,0.055562,3.31915,0.0157896,0.101542,0.801032,0.8134859999999999,0.49999399999999994,0.500001,0.604576
0.144035,0.0301664,231392,10,202.171,0.48348599999999997,64.0874,0.5224979999999999,0.056854199999999994,3.7000900000000003,0.0157896,0.104321,0.9240430000000001,0.9458540000000001,0.499993,0.500008,0.604482
0.174345,0.0303813,231392,10,121.572,0.48471499999999995,44.2164,0.526219,0.058146300000000005,2.5528299999999997,0.0157896,0.10696099999999999,0.9854709999999999,0.9858450000000001,0.499992,0.5000060000000001,0.604321
0.208511,0.031147,227360,10,64.1686,0.49474300000000004,47.7057,0.539482,0.0594385,2.75429,0.0157896,0.10970999999999999,0.942414,0.9698389999999999,0.499982,0.499997,0.604166
0.240116,0.0315839,231392,10,90.8718,0.502648,35.6716,0.54705,0.0607306,2.0595,0.0157896,0.112502,0.9483879999999999,0.984535,0.49998100000000006,0.5,0.604103
0.269225,0.0314933,227296,10,94.6144,0.52222,53.3462,0.54548,0.0620227,3.07994,0.0157896,0.11540399999999999,0.9004030000000001,0.93486,0.499987,0.49998400000000004,0.604015
0.296574,0.0313736,239648,10,85.0809,0.531198,43.92,0.543407,0.0633149,2.53572,0.0157896,0.118682,0.8318909999999999,0.8641909999999999,0.49998000000000004,0.499987,0.603854
0.319193,0.0316265,227296,10,134.53,0.560009,52.3144,0.547787,0.06460700000000001,3.02037,0.0157896,0.12202,0.881815,0.919433,0.499974,0.49999099999999996,0.603744
0.346886,0.0317298,235487,10,248.801,0.587428,72.4093,0.5495770000000001,0.06589919999999999,4.18055,0.0157896,0.125701,0.879877,0.91937,0.49996899999999994,0.49999499999999997,0.6035729999999999
0.377969,0.0318387,268192,10,241.442,0.603467,73.0668,0.5514640000000001,0.0671913,4.21851,0.0157896,0.128856,0.930617,0.9782870000000001,0.499971,0.500007,0.603404
0.42844,0.0320178,251937,10,142.632,0.590871,52.1589,0.554565,0.0684834,3.01139,0.0157896,0.130912,0.873094,0.808768,0.499964,0.5,0.603256
0.486437,0.0321595,235553,10,171.699,0.581753,46.864,0.55702,0.06977560000000001,2.70569,0.0157896,0.132732,0.9097799999999999,0.8446110000000001,0.49996599999999997,0.500003,0.603096
0.544506,0.0323373,272352,10,113.81700000000001,0.574816,45.488,0.560098,0.0710677,2.62625,0.0157896,0.13429000000000002,0.804142,0.729336,0.499967,0.500007,0.602845
0.595305,0.032476599999999994,235552,10,95.9244,0.572023,39.4336,0.562511,0.07235989999999999,2.2767,0.0157896,0.13595,0.8734729999999999,0.804168,0.49995,0.500007,0.6027140000000001
0.643083,0.0327058,255967,10,52.8392,0.574781,27.351,0.5664819999999999,0.073652,1.57911,0.0157896,0.13856300000000002,0.9884,0.9494520000000001,0.49994700000000003,0.500011,0.602553
0.6885899999999999,0.033269400000000005,272352,10,94.3117,0.5895640000000001,46.4808,0.576242,0.0749441,2.68357,0.0157896,0.141084,0.9502649999999999,0.881301,0.49994799999999995,0.500019,0.602426
0.739953,0.0345811,276448,10,133.246,0.59495,48.1332,0.598963,0.0762363,2.77897,0.0157896,0.14266199999999998,0.773802,0.685388,0.49993699999999996,0.5000180000000001,0.6022890000000001
0.791186,0.036019300000000004,276448,10,161.986,0.607133,66.0244,0.623872,0.0775284,3.8119199999999998,0.0157896,0.14496199999999998,0.899833,0.817601,0.499946,0.500025,0.602201
0.8474870000000001,0.0383983,284640,10,279.88,0.633312,80.1085,0.665078,0.0788206,4.6250599999999995,0.0157896,0.14805,0.961709,0.8810399999999999,0.499924,0.500028,0.601999
0.9350139999999999,0.0408097,284640,10,154.47,0.644595,74.0818,0.706845,0.0801127,4.2771099999999995,0.0157896,0.151118,0.990634,0.9291440000000001,0.49991,0.500037,0.601905
1.00925,0.0426722,284640,10,104.613,0.6425489999999999,55.0705,0.739105,0.0814048,3.1795,0.0157896,0.15351099999999998,0.9488709999999999,0.862224,0.49990200000000007,0.500027,0.601729
1.07151,0.0445046,284640,10,182.303,0.661359,55.2157,0.7708430000000001,0.082697,3.18788,0.0157896,0.156361,0.939408,0.8477040000000001,0.4999,0.50002,0.6016600000000001
1.1278299999999999,0.045623500000000004,276512,10,175.81599999999997,0.66147,52.7869,0.790223,0.08398910000000001,3.04765,0.0157896,0.15861,0.882484,0.7842279999999999,0.499913,0.500027,0.601669
1.19856,0.046478399999999996,309088,10,168.997,0.662702,58.6768,0.80503,0.0852813,3.3877,0.0157896,0.159883,0.734146,0.621663,0.49989399999999995,0.500013,0.601482
1.48658,0.049225599999999994,309024,10,173.60299999999998,0.682504,68.6387,0.852612,0.0865734,3.96286,0.0157896,0.162556,0.821886,0.713016,0.49989300000000003,0.500011,0.601258
2.2918,0.0513344,309024,10,243.128,0.690817,84.2381,0.8891379999999999,0.0878655,4.8634900000000005,0.0157896,0.16432,0.736055,0.6219319999999999,0.49989300000000003,0.5000479999999999,0.6003689999999999
4.1108400000000005,0.0627061,309024,10,339.708,0.711741,92.2909,1.0861,0.0891577,5.32841,0.0157896,0.166745,0.85667,0.68274,0.499813,0.500077,0.599965
6.3679,0.0729258,309024,10,246.571,0.6999890000000001,85.5403,1.26311,0.09044980000000001,4.93867,0.0157896,0.167902,0.617088,0.56291,0.49891499999999994,0.499975,0.59743
0.0,0.0665655,157599,100,12.982999999999999,0.026488400000000002,0.8660889999999999,0.11529500000000001,0.00312502,0.500037,0.0157896,0.00827482,0.91135,1.12965,0.5001,0.5003,0.403196
0.00143391,0.113408,153308,100,13.1365,0.0493009,1.14058,0.196428,0.00625003,0.658512,0.0157896,0.0165513,1.32752,1.56024,0.500099,0.5002989999999999,0.406412
0.00371004,0.157104,157596,100,16.5589,0.0739734,1.7283,0.272113,0.00937505,0.997835,0.0157896,0.02529,1.7178400000000003,1.93728,0.500099,0.5002989999999999,0.40969700000000003
0.00642622,0.32800799999999997,161823,100,95.2642,0.11782000000000001,9.65428,0.568127,0.0125001,5.5739,0.0157896,0.0358028,2.2343900000000003,2.38236,0.500097,0.5002979999999999,0.41304700000000005
0.00951766,49.7082,99986,100,5337.98,19.8481,270.20599999999996,86.0972,0.0156251,156.003,0.0157896,9.29538,78.0147,86.0476,0.500005,0.49999799999999994,0.6068
1.4364700000000001,1093.95,47014,100,1177710.0,39.1754,2966.65,1894.77,0.0187501,1712.79,0.0157896,9.3214,253.105,249.40099999999998,0.500736,0.500401,0.606495
0.0,0.846929,157599,1000,171.395,0.04069930000000001,1.23577,0.14669200000000002,0.00312502,7.134710000000001,0.0157896,0.011624899999999999,25.6458,28.2731,0.5001,0.5003,0.403196
0.00211175,1.22509,149022,1000,195.237,0.0704564,1.7173599999999998,0.21219200000000002,0.00625003,9.91516,0.0157896,0.022321900000000002,30.6118,33.5248,0.500099,0.5002979999999999,0.40648
0.00553336,1.6826900000000002,157917,1000,238.429,0.102673,3.0769,0.29145,0.00937505,17.7645,0.0157896,0.0332187,36.2441,39.0412,0.500097,0.500296,0.409879
0.00956376,11.7449,165920,1000,3653.79,0.266558,35.1868,2.03428,0.0125001,203.15099999999998,0.0157896,0.0501789,45.3266,46.4579,0.5000899999999999,0.5002909999999999,0.41336999999999996
0.0253311,101282.0,55521,1000,171464000.0,1718.34,23569.9,17542.5,0.0156251,136081.0,0.0157896,1511.48,267952.0,101408.0,0.500005,0.49999499999999997,0.606734
0.0,0.0,141160,1,0.00442701,5.7156499999999994e-05,0.00159234,0.00113123,0.000550971,0.0,0.0157896,1.18677e-05,0.0319067,0.000519544,0.5001,0.5003,0.400622
1.27855e-07,0.0,79137,1,0.00460327,0.000102905,0.00238561,0.00208203,0.00110194,0.0,0.0157896,2.23225e-05,0.0321522,0.000502464,0.5001,0.5003,0.401173
3.06218e-07,0.0,79137,1,0.00438284,0.000140235,0.00345215,0.00296354,0.00165291,0.0,0.0157896,3.1646399999999996e-05,0.0316904,0.00041276,0.5001,0.5003,0.40172399999999997
4.92207e-07,0.0,79137,1,0.00394909,0.00017015299999999998,0.00418537,0.00365948,0.00220388,0.0,0.0157896,3.98247e-05,0.030868200000000002,0.000321177,0.5001,0.5003,0.402275
6.449590000000001e-07,0.0,79137,1,0.00348885,0.00019402,0.00453035,0.003934,0.00275485,0.0,0.0157896,4.69585e-05,0.0306851,0.00022423200000000002,0.5001,0.5003,0.402826
7.463160000000001e-07,0.0,79137,1,0.00354482,0.000213255,0.00447588,0.00424623,0.00330582,0.0,0.0157896,5.32259e-05,0.0317435,0.000132327,0.5001,0.5003,0.403377
7.895529999999999e-07,0.0,55202,1,0.00336404,0.00022966599999999998,0.00474069,0.00454515,0.00385679,0.0,0.0157896,5.8878699999999996e-05,0.0324732,0.000119453,0.5001,0.5003,0.403927
7.83952e-07,0.0,55202,1,0.00329362,0.000245778,0.00490869,0.00470622,0.00440776,0.0,0.0157896,6.44723e-05,0.032638,0.000122507,0.5001,0.5003,0.404478
7.472820000000001e-07,0.0,55202,1,0.00301662,0.000261856,0.00497606,0.00477081,0.00495873,0.0,0.0157896,7.01405e-05,0.0321448,0.000209985,0.5001,0.5003,0.405028
7.01961e-07,0.0,55453,1,0.0032024,0.000278917,0.00500949,0.00474662,0.00550971,0.0,0.0157896,7.603489999999999e-05,0.031377499999999996,0.000280952,0.5001,0.5003,0.405579
6.719840000000001e-07,0.0,116908,1,0.00370678,0.000297475,0.00517211,0.00489945,0.00606068,0.0,0.0157896,8.22529e-05,0.0317231,0.00041650599999999997,0.5001,0.5003,0.40613
6.75172e-07,0.0,116908,1,0.00407859,0.00031813400000000003,0.00573705,0.00536235,0.00661165,0.0,0.0157896,8.894520000000001e-05,0.0317288,0.000506565,0.5001,0.5003,0.406681
7.36066e-07,0.0,115938,1,0.00466655,0.000340933,0.00630593,0.00594125,0.00716262,0.0,0.0157896,9.61241e-05,0.0318977,0.0005374140000000001,0.5001,0.5003,0.407231
8.65699e-07,0.0,115938,1,0.00518672,0.000366416,0.00719079,0.00683346,0.00771359,0.0,0.0157896,0.000103757,0.0320866,0.000557861,0.5001,0.5003,0.40778200000000003
1.06367e-06,0.0,115938,1,0.00524397,0.00039151800000000004,0.0076882,0.0074286000000000005,0.00826456,0.0,0.0157896,0.000111336,0.029654200000000002,0.00058056,0.5001,0.5003,0.408333
1.28043e-06,0.0,157728,1,0.00458983,0.000411975,0.00770542,0.00751482,0.00881553,0.0,0.0157896,0.00011786899999999999,0.028616000000000003,0.000553496,0.5001,0.5003,0.408884
1.4666999999999999e-06,0.0,157728,1,0.00371291,0.000428292,0.00810405,0.00733879,0.0093665,0.0,0.0157896,0.000123438,0.028526799999999998,0.00047914800000000004,0.5001,0.5003,0.409435
1.58873e-06,0.0,157727,1,0.00321602,0.000442889,0.00846057,0.00760282,0.00991747,0.0,0.0157896,0.000128471,0.028586,0.000350126,0.5001,0.5003,0.409987
1.64387e-06,0.0,157727,1,0.00271742,0.000456617,0.00875208,0.00777848,0.0104684,0.0,0.0157896,0.00013309999999999998,0.028516200000000002,0.000187865,0.5001,0.5003,0.410538
1.63476e-06,0.0,157727,1,0.00278357,0.000470631,0.00887727,0.00787275,0.0110194,0.0,0.0157896,0.000137785,0.028801099999999996,0.000137007,0.5001,0.5003,0.41108900000000004
1.5712299999999999e-06,0.0,157663,1,0.00289451,0.00048480800000000004,0.00891909,0.00800622,0.0115704,0.0,0.0157896,0.000142274,0.028822900000000005,0.000137465,0.5001,0.5003,0.411641
1.45792e-06,0.0,112595,1,0.00360307,0.000499384,0.00941463,0.00814562,0.0121214,0.0,0.0157896,0.000146727,0.0291288,0.00010643200000000001,0.5001,0.5003,0.412192
1.32088e-06,0.0,111840,1,0.00360784,0.00051469,0.00985868,0.00828124,0.0126723,0.0,0.0157896,0.000151275,0.030174400000000004,7.395439999999999e-05,0.500101,0.5003,0.412743
1.1875299999999998e-06,0.0,111840,1,0.00284963,0.000530447,0.0102442,0.00876035,0.0132233,0.0,0.0157896,0.00015591,0.032425999999999996,0.000127955,0.500101,0.500301,0.41329499999999997
1.0932600000000001e-06,0.0,111840,1,0.0034189999999999997,0.000546115,0.0104204,0.00911613,0.0137743,0.0,0.0157896,0.000160624,0.0321645,0.000225602,0.500101,0.500301,0.413846
1.0612899999999998e-06,0.0,116691,1,0.00339046,0.00056131,0.0110081,0.00934949,0.014325200000000001,0.0,0.0157896,0.000165351,0.0319613,0.000318623,0.500101,0.500301,0.414397
1.09274e-06,0.0,116691,1,0.00342089,0.000576014,0.011759899999999998,0.00996752,0.014876200000000001,0.0,0.0157896,0.000170129,0.031714799999999994,0.00040071599999999996,0.500101,0.500301,0.414948
1.17145e-06,0.0,116691,1,0.00364502,0.000589668,0.012157799999999998,0.010436399999999998,0.015427200000000002,0.0,0.0157896,0.00017476099999999998,0.0310902,0.000483056,0.500101,0.500301,0.41549899999999995
1.28692e-06,0.0,116691,1,0.00409256,0.000601703,0.0120454,0.010590700000000002,0.015978100000000002,0.0,0.0157896,0.000179082,0.0317427,0.0005114119999999999,0.5001,0.500301,0.416049
1.42101e-06,0.0,116691,1,0.00349813,0.000612633,0.0115227,0.010622,0.016529099999999998,0.0,0.0157896,0.000183059,0.0323627,0.0004675,0.5001,0.500301,0.4166
1.53444e-06,0.0,115936,1,0.00387298,0.000621609,0.010474899999999999,0.010391599999999999,0.017080099999999997,0.0,0.0157896,0.000186501,0.0321486,0.000410561,0.5001,0.5003,0.41715100000000005
1.61112e-06,0.0,116000,1,0.00309715,0.000629864,0.00977274,0.00977274,0.017631099999999997,0.0,0.0157896,0.000189555,0.031616399999999996,0.00029405400000000003,0.5001,0.5003,0.417702
1.64385e-06,0.0,101152,1,0.00291301,0.000637337,0.00964982,0.00916301,0.018182,0.0,0.0157896,0.000192158,0.030788299999999998,0.000157556,0.5001,0.5003,0.418253
1.6246299999999999e-06,0.0,101152,1,0.00266549,0.000644597,0.0099513,0.00915574,0.018733,0.0,0.0157896,0.000194455,0.0312886,5.3088000000000004e-05,0.5001,0.5003,0.418804
1.5536e-06,0.0,101152,1,0.00377973,0.0006510180000000001,0.0100587,0.00942452,0.019284,0.0,0.0157896,0.00019636,0.0321557,1.61509e-06,0.5001,0.5003,0.41935500000000003
1.43505e-06,0.0,101152,1,0.00288948,0.000656455,0.00992997,0.00951285,0.019834900000000003,0.0,0.0157896,0.000197925,0.032601099999999994,6.53975e-06,0.5001,0.5003,0.41990500000000003
1.2828999999999998e-06,0.0,116908,1,0.00284541,0.000662044,0.0100337,0.00939789,0.020385900000000002,0.0,0.0157896,0.000199662,0.0324031,4.06575e-05,0.5001,0.5003,0.42045600000000005
1.1272e-06,0.0,105248,1,0.00278839,0.000666943,0.010434,0.00944989,0.0209369,0.0,0.0157896,0.000201342,0.032057499999999996,0.00014654,0.5001,0.5003,0.42100600000000005
9.83434e-07,0.0,105248,1,0.00282939,0.0006714310000000001,0.0107127,0.00964964,0.0214879,0.0,0.0157896,0.000203052,0.0317618,0.000231901,0.5001,0.5003,0.42155699999999996
8.800769999999999e-07,0.0,105248,1,0.00344113,0.000675837,0.0107615,0.00978244,0.0220388,0.0,0.0157896,0.000204837,0.0320528,0.000375216,0.5001,0.5003,0.422108
8.29926e-07,0.0,105248,1,0.00383881,0.0006803610000000001,0.0104764,0.00979424,0.0225898,0.0,0.0157896,0.00020674400000000002,0.0316,0.00047760300000000006,0.5001,0.5003,0.422658
8.44787e-07,0.0,109344,1,0.00440464,0.0006849860000000001,0.010438,0.00961289,0.0231408,0.0,0.0157896,0.000208648,0.0318792,0.000528653,0.5001,0.5003,0.423209
9.27465e-07,0.0,109344,1,0.00472384,0.000691055,0.0103604,0.00965048,0.0236917,0.0,0.0157896,0.00021083099999999997,0.0308082,0.00051891,0.5001,0.5003,0.42376
1.0675e-06,0.0,109344,1,0.00471146,0.000696137,0.0104176,0.00976297,0.024242700000000002,0.0,0.0157896,0.000212684,0.029315300000000002,0.000527418,0.5001,0.5003,0.424311
1.21855e-06,0.0,108499,1,0.00472945,0.0006983960000000001,0.0105807,0.00992408,0.024793700000000002,0.0,0.0157896,0.00021366099999999997,0.028589599999999996,0.00046939599999999996,0.5001,0.5003,0.42486199999999996
1.3372899999999998e-06,0.0,108499,1,0.00452818,0.0006980310000000001,0.0105971,0.010075299999999999,0.0253446,0.0,0.0157896,0.000213868,0.028520900000000002,0.000368015,0.5001,0.5003,0.425413
1.39326e-06,0.0,108499,1,0.00428195,0.00069568,0.010374,0.010073299999999999,0.025895599999999994,0.0,0.0157896,0.000213495,0.0287053,0.00022297099999999998,0.5001,0.5003,0.425965
1.37915e-06,0.0,112595,1,0.00343669,0.000692546,0.010057799999999999,0.00993216,0.0264466,0.0,0.0157896,0.000212883,0.0287584,0.000110172,0.5001,0.5003,0.426516
1.2950799999999998e-06,0.0,111840,1,0.00324044,0.0006889139999999999,0.00996408,0.00968629,0.0269976,0.0,0.0157896,0.000212053,0.0288067,8.25632e-05,0.5001,0.5003,0.42706700000000003
1.15211e-06,0.0,161759,1,0.00312611,0.0006847839999999999,0.0102644,0.00960491,0.0275485,0.0,0.0157896,0.00021092,0.0287936,6.266770000000001e-05,0.500101,0.5003,0.42761800000000005
9.65107e-07,0.0,161759,1,0.00309227,0.000680493,0.0104361,0.00961342,0.0280995,0.0,0.0157896,0.00020962200000000002,0.0293089,4.4153900000000004e-05,0.500101,0.500301,0.42817
7.607089999999999e-07,0.0,115936,1,0.00325439,0.0006766680000000001,0.010600799999999999,0.00963484,0.0286505,0.0,0.0157896,0.000208405,0.0306231,2.26575e-05,0.500101,0.500301,0.428721
5.73674e-07,0.0,115936,1,0.00314465,0.0006728939999999999,0.010926700000000001,0.00997502,0.029201400000000002,0.0,0.0157896,0.000207198,0.0324346,7.8073e-05,0.500101,0.500301,0.42927200000000004
4.3661099999999996e-07,0.0,115936,1,0.00333052,0.000669357,0.0110639,0.0101934,0.029752400000000002,0.0,0.0157896,0.000206148,0.032072199999999995,0.00018314700000000001,0.500101,0.500301,0.429824
3.71277e-07,0.0,115936,1,0.00374717,0.0006654860000000001,0.0110248,0.0102979,0.030303399999999998,0.0,0.0157896,0.000205186,0.032293,0.00029344799999999997,0.500101,0.500301,0.430375
3.7863e-07,0.0,120876,1,0.00368176,0.000661248,0.010909700000000001,0.0101608,0.0308543,0.0,0.0157896,0.000204261,0.0317114,0.000378468,0.500101,0.500301,0.430925
4.43271e-07,0.0,120787,1,0.00425758,0.0006562060000000001,0.0109616,0.00970665,0.0314053,0.0,0.0157896,0.000203218,0.0312966,0.000460429,0.500101,0.500301,0.431476
5.49984e-07,0.0,120787,1,0.00416546,0.000649692,0.010797200000000002,0.00963944,0.0319563,0.0,0.0157896,0.000201854,0.0319653,0.00046357099999999997,0.500101,0.500301,0.43202700000000005
6.707330000000001e-07,0.0,120787,1,0.00598112,0.0006418940000000001,0.0101069,0.00950337,0.032507299999999996,0.0,0.0157896,0.000200025,0.0322544,0.00038973400000000003,0.500101,0.500301,0.43257799999999996
7.70759e-07,0.0,120788,1,0.00524895,0.0006329490000000001,0.0089555,0.00875412,0.033058199999999996,0.0,0.0157896,0.000197765,0.032054900000000004,0.000309897,0.500101,0.500301,0.43312799999999996
8.421080000000001e-07,0.0,105248,1,0.00515294,0.000623716,0.00918778,0.00843573,0.0336092,0.0,0.0157896,0.000195272,0.0314757,0.00018596299999999998,0.5001,0.500301,0.433679
8.68842e-07,0.0,105248,1,0.00468256,0.000613895,0.00945411,0.00868032,0.034160199999999995,0.0,0.0157896,0.000192473,0.030855,6.850939999999999e-05,0.5001,0.500301,0.43423
8.45192e-07,0.0,105248,1,0.00414026,0.000603631,0.00955463,0.00882888,0.0347111,0.0,0.0157896,0.000189337,0.031654400000000006,4.19412e-05,0.5001,0.5003,0.43478100000000003
7.752460000000001e-07,0.0,105248,1,0.00390923,0.000592715,0.00948857,0.00886131,0.0352621,0.0,0.0157896,0.00018585,0.032450599999999996,6.976729999999999e-05,0.5001,0.5003,0.435332
6.68981e-07,0.0,105248,1,0.00397125,0.000581518,0.00918591,0.00871223,0.0358131,0.0,0.0157896,0.000182317,0.0327356,6.97019e-05,0.5001,0.500301,0.435883
5.478949999999999e-07,0.0,109344,1,0.00394423,0.000570669,0.00878471,0.00838993,0.036364099999999996,0.0,0.0157896,0.000179038,0.0323318,2.07861e-05,0.5001,0.500301,0.436433
4.27108e-07,0.0,109344,1,0.00398657,0.000559434,0.00891406,0.00837907,0.036914999999999996,0.0,0.0157896,0.00017580099999999998,0.031514299999999995,0.000106477,0.5001,0.500301,0.43698400000000004
3.28506e-07,0.0,109344,1,0.00400623,0.000548101,0.0088784,0.00837991,0.037466,0.0,0.0157896,0.00017267400000000002,0.0318841,0.000228912,0.5001,0.5003,0.43753400000000003
2.80506e-07,0.0,109344,1,0.00429146,0.000536927,0.00859088,0.00823061,0.038017,0.0,0.0157896,0.000169727,0.0321854,0.00035659,0.5001,0.5003,0.43808500000000006
2.89434e-07,0.0,109344,1,0.00476951,0.000526061,0.00800669,0.0079215,0.0385679,0.0,0.0157896,0.00016696700000000002,0.031806,0.000449384,0.5001,0.5003,0.43863500000000005
3.66568e-07,0.0,113376,1,0.00529821,0.000516259,0.00762507,0.00762507,0.039118900000000005,0.0,0.0157896,0.00016448,0.0320695,0.00048649800000000003,0.5001,0.500301,0.43918599999999997
5.13202e-07,0.0,124130,1,0.00565936,0.000508166,0.00761439,0.00748173,0.0396699,0.0,0.0157896,0.00016242899999999999,0.030049700000000002,0.000478513,0.5001,0.500301,0.439737
7.17118e-07,0.0,124130,1,0.00581457,0.000498726,0.00769959,0.00737445,0.0402208,0.0,0.0157896,0.000159966,0.0288745,0.00046602199999999996,0.5001,0.5003,0.440288
9.32431e-07,0.0,113376,1,0.00578253,0.000486902,0.00725069,0.00725069,0.040771800000000004,0.0,0.0157896,0.00015680700000000002,0.028355599999999998,0.000386834,0.5001,0.5003,0.44083900000000004
1.11623e-06,0.0,113376,1,0.00577564,0.00047321099999999997,0.00702416,0.00702416,0.0413228,0.0,0.0157896,0.000153071,0.0285952,0.000290204,0.5001,0.5003,0.44138999999999995
1.2460600000000002e-06,0.0,113375,1,0.00528165,0.000458454,0.00674034,0.00674034,0.0418738,0.0,0.0157896,0.000148997,0.0286836,0.000132809,0.500101,0.500301,0.441942
1.32058e-06,0.0,117534,1,0.00478527,0.000443992,0.00661425,0.00643147,0.042424699999999996,0.0,0.0157896,0.000145021,0.0287616,5.70526e-05,0.500101,0.500301,0.442493
1.33665e-06,0.0,117534,1,0.00462933,0.00042966300000000005,0.0065745000000000005,0.00624251,0.04297569999999999,0.0,0.0157896,0.00014096899999999998,0.029024,4.46351e-05,0.500101,0.500301,0.44304399999999994
1.3072799999999998e-06,0.0,120787,1,0.00480502,0.000415646,0.00668494,0.00608477,0.0435267,0.0,0.0157896,0.00013685799999999998,0.028998000000000003,2.35221e-05,0.500101,0.500301,0.44359499999999996
1.25169e-06,0.0,120787,1,0.00464131,0.000401967,0.00686308,0.0059272,0.0440776,0.0,0.0157896,0.000132724,0.029862200000000002,2.0263400000000002e-06,0.500101,0.500301,0.444147
1.1946e-06,0.0,120032,1,0.00483848,0.0003892,0.006992699999999999,0.00605102,0.0446286,0.0,0.0157896,0.00012879,0.0318567,1.1824200000000001e-05,0.500101,0.500301,0.444698
1.17654e-06,0.0,120032,1,0.00482011,0.000376929,0.00700054,0.00612888,0.0451796,0.0,0.0157896,0.000124976,0.0323406,7.971680000000001e-05,0.500101,0.500302,0.445249
1.22831e-06,0.0,120032,1,0.00534402,0.00036510000000000004,0.00686818,0.00611057,0.045730599999999996,0.0,0.0157896,0.000121343,0.0318657,0.000207399,0.500101,0.500302,0.4458
1.35134e-06,0.0,124972,1,0.00564182,0.00035316199999999996,0.00700871,0.00599921,0.0462815,0.0,0.0157896,0.000117807,0.0321069,0.000303808,0.500101,0.500302,0.446351
1.5372799999999997e-06,0.0,124972,1,0.00622915,0.000340644,0.00712928,0.00597991,0.0468325,0.0,0.0157896,0.000114279,0.0315753,0.00039149300000000003,0.500101,0.500302,0.446902
1.7740299999999999e-06,0.0,124883,1,0.00625288,0.000327547,0.00677142,0.00567119,0.047383499999999995,0.0,0.0157896,0.000110827,0.0316733,0.00047441,0.500101,0.500302,0.447453
2.04669e-06,0.0,124883,1,0.00661773,0.000314737,0.00621001,0.00505301,0.0479344,0.0,0.0157896,0.000107435,0.0319654,0.000431535,0.500101,0.500302,0.448003
2.32967e-06,0.0,124884,1,0.00792017,0.000301713,0.005266,0.0043618,0.048485400000000005,0.0,0.0157896,0.000103906,0.032272,0.00035059,0.500101,0.500301,0.448554
2.5993099999999997e-06,0.0,124884,1,0.00718924,0.000289923,0.00442996,0.00393006,0.0490364,0.0,0.0157896,0.00010051299999999999,0.0318431,0.00023390599999999998,0.500101,0.500301,0.44910500000000003
2.8490800000000003e-06,0.0,128979,1,0.00697172,0.000280536,0.00474524,0.00384102,0.04958730000000001,0.0,0.0157896,9.734950000000001e-05,0.030988400000000003,0.000106031,0.500101,0.500301,0.44965600000000006
3.0559800000000003e-06,0.0,128979,1,0.00590695,0.000272937,0.0049581,0.00378721,0.050138300000000004,0.0,0.0157896,9.439850000000001e-05,0.0308774,8.665069999999999e-06,0.500101,0.500301,0.45020699999999997
3.21539e-06,0.0,169951,1,0.00563771,0.000266757,0.00520526,0.00370203,0.0506893,0.0,0.0157896,9.17084e-05,0.0320648,0.00010233,0.500101,0.500301,0.450758
3.34709e-06,0.0,169951,1,0.00544062,0.000261657,0.00564317,0.00407106,0.0512403,0.0,0.0157896,8.935719999999999e-05,0.0326665,9.92059e-05,0.500101,0.500301,0.451308
3.4615300000000002e-06,0.0,169951,1,0.00479009,0.00025739999999999997,0.00586401,0.00430757,0.05179119999999999,0.0,0.0157896,8.72918e-05,0.032809899999999996,6.66349e-05,0.5001,0.500301,0.451859
3.5607499999999997e-06,0.0,169951,1,0.00491051,0.000253787,0.00584004,0.00365177,0.052342200000000005,0.0,0.0157896,8.565e-05,0.032228,4.76108e-05,0.5001,0.500301,0.45241000000000003
3.6612e-06,0.0,169951,1,0.00504045,0.000250452,0.0056395,0.00339294,0.0528932,0.0,0.0157896,8.43192e-05,0.0315495,0.000102778,0.5001,0.500301,0.45296000000000003
3.79236e-06,0.0,165855,1,0.00495245,0.00024797700000000003,0.00530603,0.00393075,0.0534441,0.0,0.0157896,8.3426e-05,0.031945,0.000251325,0.5001,0.500301,0.45351099999999994
3.97906e-06,0.0,165855,1,0.00533833,0.0002471,0.00491358,0.00434436,0.053995100000000004,0.0,0.0157896,8.316129999999999e-05,0.0319667,0.000377139,0.5001,0.500301,0.454061
4.23241e-06,0.0,67743,1,0.0055816,0.000248765,0.00460852,0.00460852,0.0545461,0.0,0.0157896,8.36333e-05,0.031991900000000004,0.000456678,0.5001,0.500301,0.454612
4.56056e-06,0.0,67549,1,0.00596394,0.00025483200000000003,0.0048284,0.0048284,0.0550971,0.0,0.0157896,8.501639999999999e-05,0.032304599999999996,0.00047284599999999997,0.500101,0.500301,0.455162
4.961790000000001e-06,0.0,67549,1,0.00621414,0.000263406,0.00498825,0.00498825,0.055648,0.0,0.0157896,8.6885e-05,0.029582599999999997,0.000500852,0.500101,0.500301,0.45571300000000003
5.3933699999999995e-06,0.0,109344,1,0.00590768,0.00027085099999999996,0.00519647,0.00488456,0.056199,0.0,0.0157896,8.84612e-05,0.028730400000000003,0.000452835,0.500101,0.500301,0.45626400000000006
5.809460000000001e-06,0.0,165599,1,0.00585226,0.00027649900000000004,0.00556521,0.00457182,0.05675,0.0,0.0157896,8.958889999999999e-05,0.028667,0.00035553300000000005,0.500101,0.500301,0.45681499999999997
6.1651699999999995e-06,0.0,165599,1,0.00571827,0.00028246,0.00590068,0.00417819,0.0573009,0.0,0.0157896,9.0789e-05,0.02872,0.00022653200000000002,0.500101,0.500301,0.457367
6.445980000000001e-06,0.0,165599,1,0.00511947,0.00028963299999999997,0.00602298,0.00408136,0.0578519,0.0,0.0157896,9.2179e-05,0.0285079,9.73347e-05,0.500101,0.500301,0.45791800000000005
6.64561e-06,0.0,165599,1,0.00479734,0.000297932,0.00595922,0.00446567,0.0584029,0.0,0.0157896,9.36886e-05,0.0290313,3.1062699999999997e-05,0.500101,0.500301,0.45846899999999996
6.77846e-06,0.0,165599,1,0.00471374,0.00030737900000000004,0.00574092,0.004978100000000001,0.0589538,0.0,0.0157896,9.53358e-05,0.0289632,1.77505e-05,0.500101,0.500302,0.45902
6.873910000000001e-06,0.0,166044,1,0.00448422,0.000317105,0.00589338,0.00520235,0.059504800000000004,0.0,0.0157896,9.704530000000001e-05,0.029209199999999998,1.0538399999999999e-05,0.500101,0.500302,0.45957200000000004
6.95431e-06,0.0,170271,1,0.00453385,0.00032701299999999997,0.00578651,0.00570119,0.0600558,0.0,0.0157896,9.89466e-05,0.0302608,4.74917e-05,0.500101,0.500302,0.46012299999999995
7.0439e-06,0.0,71773,1,0.00475013,0.000337693,0.00623693,0.00623693,0.060606799999999995,0.0,0.0157896,0.000101209,0.032566200000000003,7.49025e-06,0.500101,0.500302,0.460674
7.16437e-06,0.0,71773,1,0.00499366,0.000347719,0.00666111,0.00666111,0.0611577,0.0,0.0157896,0.00010362,0.0322193,0.00012608,0.500102,0.500302,0.461225
7.33147e-06,0.0,71841,1,0.00547704,0.00035669699999999995,0.00647708,0.00647708,0.0617087,0.0,0.0157896,0.00010605799999999999,0.0321591,0.000232255,0.500102,0.500302,0.461776
7.54677e-06,0.0,170017,1,0.00561466,0.000364106,0.00635282,0.00610009,0.0622597,0.0,0.0157896,0.000108282,0.031844599999999994,0.00033229099999999997,0.500102,0.500302,0.46232700000000004
7.81073e-06,0.0,170017,1,0.00621049,0.00037034599999999997,0.00653451,0.00576205,0.0628106,0.0,0.0157896,0.00011033799999999999,0.031096600000000002,0.000422259,0.500101,0.500302,0.46287799999999996
8.1125e-06,0.0,170017,1,0.005713899999999999,0.000376495,0.00660168,0.00597496,0.0633616,0.0,0.0157896,0.000112445,0.0317182,0.000472885,0.500101,0.500302,0.46342799999999995
8.43092e-06,0.0,170017,1,0.00704164,0.000383252,0.00671583,0.00625449,0.0639126,0.0,0.0157896,0.000114585,0.0324745,0.000407855,0.500101,0.500302,0.463979
8.74073e-06,0.0,169951,1,0.00698169,0.000390764,0.00689877,0.00659562,0.0644636,0.0,0.0157896,0.00011691200000000001,0.032229400000000005,0.000322036,0.500101,0.500302,0.46453
9.02518e-06,0.0,169951,1,0.00633517,0.000399873,0.00804461,0.00698299,0.0650145,0.0,0.0157896,0.00011962600000000001,0.031708299999999995,0.00019684,0.500101,0.500302,0.465081
9.26059e-06,0.0,169951,1,0.00558432,0.00041080099999999997,0.00894938,0.00733944,0.0655655,0.0,0.0157896,0.00012259600000000002,0.030820499999999997,5.3847899999999997e-05,0.500101,0.500302,0.465632
9.43317e-06,0.0,169951,1,0.0047058,0.00042228,0.00961521,0.00761532,0.0661165,0.0,0.0157896,0.000125597,0.031453800000000004,6.99185e-05,0.500101,0.500302,0.466182
9.54992e-06,0.0,169951,1,0.00416946,0.000433665,0.0100726,0.00731114,0.0666674,0.0,0.0157896,0.000128611,0.0323486,0.00014031799999999998,0.500101,0.500302,0.466733
9.63031e-06,0.0,169951,1,0.00431232,0.000444722,0.010304700000000002,0.00712901,0.0672184,0.0,0.0157896,0.000131672,0.0327555,0.00015252200000000001,0.500101,0.500302,0.46728400000000003
9.69384e-06,0.0,169951,1,0.00411264,0.00045391199999999995,0.010350100000000001,0.007466899999999999,0.0677694,0.0,0.0157896,0.000134415,0.032530500000000004,8.979129999999999e-05,0.500101,0.500302,0.467834
9.759e-06,0.0,169951,1,0.00415402,0.000462105,0.010192399999999999,0.00743123,0.0683203,0.0,0.0157896,0.000137074,0.0321075,3.3842e-05,0.500101,0.500302,0.46838500000000005
9.83656e-06,0.0,169951,1,0.00382688,0.00046887800000000005,0.0098863,0.00697802,0.06887130000000001,0.0,0.0157896,0.000139492,0.0318769,0.000120423,0.500101,0.500302,0.46893500000000005
9.945010000000001e-06,0.0,169951,1,0.00371349,0.00047470199999999997,0.00945389,0.00720611,0.0694223,0.0,0.0157896,0.000141806,0.032319,0.000279437,0.500101,0.500302,0.46948599999999996
1.00951e-05,0.0,169951,1,0.00404153,0.000480156,0.0089215,0.00744874,0.0699733,0.0,0.0157896,0.00014416600000000002,0.0316893,0.000393716,0.500101,0.500302,0.47003599999999995
1.03032e-05,0.0,169951,1,0.00452494,0.00048634300000000003,0.00830775,0.00756977,0.0705242,0.0,0.0157896,0.000146765,0.031965600000000004,0.000453775,0.500101,0.500302,0.470587
1.0577799999999999e-05,0.0,71645,1,0.00487328,0.0004933019999999999,0.00765717,0.00765717,0.07107519999999999,0.0,0.0157896,0.000149381,0.030776400000000002,0.000455486,0.500101,0.500302,0.471137
1.0905e-05,0.0,113440,1,0.00505721,0.000500144,0.00775964,0.00759151,0.0716262,0.0,0.0157896,0.00015191600000000001,0.029386400000000003,0.00046276900000000003,0.500101,0.500302,0.471688
1.12491e-05,0.0,113440,1,0.00447677,0.000505791,0.00810054,0.00729429,0.07217710000000001,0.0,0.0157896,0.000154125,0.0287123,0.000411953,0.500101,0.500302,0.47223999999999994
1.15598e-05,0.0,133075,1,0.00451021,0.000510561,0.00794578,0.00717773,0.0727281,0.0,0.0157896,0.00015604399999999999,0.0286029,0.00029480099999999997,0.500101,0.500302,0.47279099999999996
1.1808599999999999e-05,0.0,133075,1,0.00400232,0.000515664,0.007719499999999999,0.00687434,0.0732791,0.0,0.0157896,0.000158027,0.0288437,0.000147871,0.500101,0.500302,0.473342
1.19896e-05,0.0,169695,1,0.00334624,0.0005207090000000001,0.00724991,0.00629838,0.07383010000000001,0.0,0.0157896,0.000159867,0.028822700000000003,5.2948800000000004e-05,0.500101,0.500302,0.473893
1.20994e-05,0.0,174050,1,0.00305353,0.000525603,0.00730651,0.00646169,0.07438099999999999,0.0,0.0157896,0.000161545,0.0288764,2.02525e-05,0.500101,0.500302,0.474444
1.2149e-05,0.0,174050,1,0.0032029000000000003,0.000530367,0.00752578,0.00688683,0.074932,0.0,0.0157896,0.000163072,0.028878700000000004,1.21025e-05,0.500102,0.5003029999999999,0.47499600000000003
1.21656e-05,0.0,174050,1,0.00334176,0.0005343580000000001,0.00760504,0.00724963,0.07548300000000001,0.0,0.0157896,0.00016435,0.029447199999999996,3.18858e-05,0.500102,0.5003029999999999,0.47554700000000005
1.2176700000000002e-05,0.0,75869,1,0.00332922,0.0005377159999999999,0.00768139,0.00768139,0.07603389999999999,0.0,0.0157896,0.000165411,0.0307087,5.5246000000000006e-05,0.500102,0.5003029999999999,0.47609799999999997
1.221e-05,0.0,75869,1,0.00336428,0.000540517,0.00805715,0.00805715,0.0765849,0.0,0.0157896,0.00016622099999999998,0.0325096,1.33414e-05,0.500102,0.5003029999999999,0.476649
1.22872e-05,0.0,75869,1,0.00345642,0.000541881,0.00829094,0.00829094,0.0771359,0.0,0.0157896,0.00016661400000000001,0.032072199999999995,0.000137004,0.500102,0.5003029999999999,0.4772
1.24152e-05,0.0,174113,1,0.00364778,0.0005416819999999999,0.00801059,0.00784511,0.0776868,0.0,0.0157896,0.000166635,0.0322295,0.000257317,0.500102,0.5003029999999999,0.47775100000000004
1.25856e-05,0.0,120812,1,0.00377809,0.000539833,0.0082838,0.00737491,0.07823780000000001,0.0,0.0157896,0.000166159,0.0318144,0.000340388,0.500102,0.5003029999999999,0.47830200000000006
1.2793399999999999e-05,0.0,121631,1,0.00412036,0.000536687,0.00826824,0.00728452,0.0787888,0.0,0.0157896,0.000165403,0.031448000000000004,0.000428315,0.500102,0.5003029999999999,0.478853
1.30302e-05,0.0,170017,1,0.00386027,0.000533375,0.00810308,0.0072626,0.0793398,0.0,0.0157896,0.00016461,0.032018,0.00042614599999999997,0.500102,0.5003029999999999,0.47940299999999997
1.3275699999999999e-05,0.0,170017,1,0.00457076,0.000529982,0.00815105,0.00746333,0.0798907,0.0,0.0157896,0.000163671,0.0323833,0.000328395,0.500102,0.5003029999999999,0.479954
1.3513399999999998e-05,0.0,174112,1,0.00413951,0.000527417,0.00808459,0.00772311,0.08044169999999999,0.0,0.0157896,0.000163017,0.032123900000000004,0.00025441099999999996,0.500102,0.5003029999999999,0.480505
1.37257e-05,0.0,174047,1,0.00399536,0.000525869,0.00897065,0.00793647,0.0809927,0.0,0.0157896,0.000162518,0.0314952,0.00012348600000000002,0.500102,0.5003029999999999,0.48105600000000004
1.3892e-05,0.0,174047,1,0.00303468,0.000524955,0.0096655,0.00811009,0.08154360000000001,0.0,0.0157896,0.000162104,0.030925400000000002,1.04292e-05,0.500101,0.5003029999999999,0.48160600000000003
1.39955e-05,0.0,174047,1,0.00284326,0.000524291,0.0101375,0.00822168,0.0820946,0.0,0.0157896,0.000161652,0.0317544,0.000130113,0.500101,0.5003029999999999,0.48215699999999995
1.40478e-05,0.0,174047,1,0.00311045,0.0005232640000000001,0.0104088,0.00774543,0.0826456,0.0,0.0157896,0.000161142,0.0325517,0.00015615,0.500101,0.5003029999999999,0.48270799999999997
1.40662e-05,0.0,174047,1,0.00239541,0.0005213069999999999,0.010468700000000001,0.00760063,0.0831965,0.0,0.0157896,0.000160464,0.032851099999999994,0.000169814,0.500101,0.5003029999999999,0.48325799999999997
1.40685e-05,0.0,174047,1,0.002298,0.00051723,0.010350299999999998,0.0071522999999999995,0.0837475,0.0,0.0157896,0.000159343,0.0323934,7.45931e-05,0.500101,0.5003029999999999,0.483809
1.4073599999999999e-05,0.0,174047,1,0.00233497,0.000512338,0.0100362,0.00687647,0.0842985,0.0,0.0157896,0.00015811799999999998,0.031546199999999996,3.98985e-05,0.500101,0.5003029999999999,0.48435900000000004
1.4088800000000001e-05,0.0,174047,1,0.00204102,0.0005060619999999999,0.00957947,0.00694351,0.0848495,0.0,0.0157896,0.000156635,0.032020299999999995,0.00015816799999999998,0.500101,0.5003029999999999,0.48491000000000006
1.41428e-05,0.0,174047,1,0.00264295,0.000498951,0.00900461,0.00713576,0.08540039999999999,0.0,0.0157896,0.000155066,0.0322041,0.000296795,0.500101,0.5003029999999999,0.48546000000000006
1.42444e-05,0.0,174047,1,0.00308681,0.000491549,0.00834001,0.00717375,0.08595139999999998,0.0,0.0157896,0.000153521,0.0319303,0.00038821,0.500101,0.5003029999999999,0.48601099999999997
1.44081e-05,0.0,174047,1,0.00347505,0.000485015,0.00760119,0.00706565,0.0865024,0.0,0.0157896,0.000152215,0.0321836,0.0004359,0.500101,0.5003029999999999,0.48656099999999997
1.46306e-05,0.0,75741,1,0.00379452,0.000479263,0.00701301,0.00701301,0.0870533,0.0,0.0157896,0.000150937,0.0299087,0.000448989,0.500101,0.5003029999999999,0.487112
1.4888099999999999e-05,0.0,117536,1,0.00366086,0.00047339400000000003,0.00750179,0.0067003,0.0876043,0.0,0.0157896,0.000149617,0.028964799999999995,0.00043331800000000003,0.500101,0.5003029999999999,0.487663
1.51415e-05,0.0,117536,1,0.00316993,0.00046618699999999996,0.00747616,0.00654831,0.0881553,0.0,0.0157896,0.000147887,0.028397700000000005,0.000344006,0.500101,0.5003029999999999,0.48821400000000004
1.53462e-05,0.0,137171,1,0.00277761,0.00045865699999999996,0.00723514,0.00630135,0.0887063,0.0,0.0157896,0.000146045,0.028635200000000003,0.00025392,0.500102,0.5003029999999999,0.48876499999999995
1.54806e-05,0.0,137171,1,0.00284895,0.00045174300000000006,0.00671579,0.00572002,0.0892572,0.0,0.0157896,0.000144312,0.0286179,9.08551e-05,0.500102,0.5003029999999999,0.489317
1.5546e-05,0.0,173791,1,0.00240525,0.000444699,0.0062664999999999995,0.0051573,0.0898082,0.0,0.0157896,0.00014241200000000002,0.0287981,2.53042e-05,0.500102,0.5003029999999999,0.489868
1.5540599999999998e-05,0.0,174236,1,0.00230207,0.00043777599999999996,0.00633427,0.00523325,0.0903592,0.0,0.0157896,0.000140448,0.0291322,4.90296e-06,0.500102,0.5003029999999999,0.49041899999999994
1.54842e-05,0.0,174236,1,0.00289744,0.00043046800000000004,0.00654218,0.00551961,0.09091010000000001,0.0,0.0157896,0.00013832799999999998,0.0291231,4.3359300000000003e-05,0.500102,0.500304,0.49096999999999996
1.54082e-05,0.0,174236,1,0.00309885,0.000422994,0.00658644,0.00575505,0.0914611,0.0,0.0157896,0.000136094,0.0299084,4.8842700000000006e-05,0.500102,0.500304,0.491521
1.5329100000000002e-05,0.0,79965,1,0.00308113,0.00041514599999999997,0.00607644,0.00607644,0.09201210000000001,0.0,0.0157896,0.000133651,0.0320571,5.25367e-05,0.500102,0.500304,0.492073
1.52786e-05,0.0,79965,1,0.00311376,0.00040668800000000005,0.00631804,0.00631804,0.092563,0.0,0.0157896,0.000130961,0.0323841,4.05151e-05,0.500102,0.500304,0.49262399999999995
1.52705e-05,0.0,79965,1,0.0027365,0.00039713,0.00639845,0.00639845,0.093114,0.0,0.0157896,0.000128016,0.031958,0.000176528,0.500102,0.500304,0.493175
1.53042e-05,0.0,125728,1,0.00297976,0.000386063,0.00593422,0.00583075,0.093665,0.0,0.0157896,0.00012479,0.032145599999999996,0.000272853,0.500102,0.500304,0.493726
1.5378800000000003e-05,0.0,125727,1,0.00292122,0.00037384800000000003,0.00619367,0.0052477,0.094216,0.0,0.0157896,0.000121288,0.0315697,0.000350471,0.500102,0.500304,0.49427600000000005
1.54888e-05,0.0,125727,1,0.00305533,0.000360668,0.00588926,0.00495165,0.0947669,0.0,0.0157896,0.000117606,0.0317102,0.000414209,0.500102,0.500304,0.494827
1.5630199999999998e-05,0.0,174113,1,0.00305132,0.000347559,0.00566008,0.0048175,0.0953179,0.0,0.0157896,0.00011383799999999999,0.0320892,0.000387223,0.500102,0.500304,0.495378
1.5777100000000002e-05,0.0,174113,1,0.00340622,0.000334553,0.00558374,0.00488296,0.09586889999999999,0.0,0.0157896,0.00011002100000000001,0.0323358,0.000307503,0.500102,0.500304,0.495928
1.5904100000000002e-05,0.0,174113,1,0.0032246,0.00032307099999999997,0.00532875,0.00500965,0.0964198,0.0,0.0157896,0.00010664299999999999,0.0318906,0.000202778,0.500102,0.500304,0.496479
1.59915e-05,0.0,178143,1,0.0029115,0.000313752,0.00584175,0.00508806,0.09697080000000001,0.0,0.0157896,0.000103619,0.031042200000000002,7.44385e-05,0.500102,0.500304,0.49703
1.60093e-05,0.0,178143,1,0.00278387,0.0003053,0.00635289,0.00514274,0.0975218,0.0,0.0157896,0.00010073100000000001,0.0310004,5.4058400000000004e-05,0.500102,0.500304,0.49758100000000005
1.59668e-05,0.0,178143,1,0.00327773,0.00029712200000000003,0.00667454,0.00453253,0.0980728,0.0,0.0157896,9.787850000000001e-05,0.0321499,0.00017584599999999998,0.500102,0.500304,0.49813100000000005
1.5886800000000002e-05,0.0,178143,1,0.00357048,0.000289074,0.00680919,0.0043591,0.0986237,0.0,0.0157896,9.511280000000001e-05,0.0328338,0.00019422,0.500102,0.500304,0.49868199999999996
1.57894e-05,0.0,178143,1,0.00265139,0.000279984,0.00675427,0.00428823,0.09917469999999999,0.0,0.0157896,9.22203e-05,0.03292659999999999,0.00016930799999999999,0.500102,0.500304,0.49923199999999995
1.56834e-05,0.0,178143,1,0.00226702,0.000269914,0.00652662,0.00423963,0.0997257,0.0,0.0157896,8.92719e-05,0.0323529,5.587979999999999e-05,0.500102,0.500304,0.499783
1.55879e-05,0.0,178143,1,0.00247208,0.000258923,0.00613111,0.00431932,0.100277,0.0,0.0157896,8.62442e-05,0.0316171,3.6741999999999995e-05,0.500102,0.500304,0.500333
1.5514e-05,0.0,178143,1,0.00281762,0.000247309,0.00560792,0.00414667,0.100828,0.0,0.0157896,8.31747e-05,0.0320101,0.00018324299999999998,0.500102,0.500304,0.500884
1.54798e-05,0.0,178143,1,0.00321883,0.00023601400000000002,0.0049764,0.00408353,0.101379,0.0,0.0157896,8.03676e-05,0.0319642,0.000324326,0.500102,0.500304,0.501434
1.54968e-05,0.0,178143,1,0.00351464,0.000226241,0.0042588,0.00401583,0.10192999999999999,0.0,0.0157896,7.78861e-05,0.0319891,0.00039638,0.500102,0.500304,0.501984
1.55744e-05,0.0,79837,1,0.00386771,0.00022031,0.00389046,0.00389046,0.10248099999999999,0.0,0.0157896,7.61526e-05,0.0321761,0.000426609,0.500102,0.500304,0.5025350000000001
1.57088e-05,0.0,121632,1,0.00378039,0.00021722200000000002,0.004025,0.00368575,0.103031,0.0,0.0157896,7.486420000000001e-05,0.0295687,0.000440539,0.500102,0.500304,0.5030859999999999
1.58724e-05,0.0,121632,1,0.0032625999999999996,0.000213245,0.00438023,0.00326188,0.103582,0.0,0.0157896,7.33238e-05,0.028825999999999997,0.00039860000000000004,0.500102,0.500304,0.503637
1.6016800000000002e-05,0.0,141267,1,0.0028365,0.000207387,0.00440047,0.00302097,0.10413299999999999,0.0,0.0157896,7.13708e-05,0.0288361,0.00027970400000000003,0.500102,0.500304,0.504188
1.61091e-05,0.0,177887,1,0.00291745,0.000201863,0.00449766,0.00270433,0.10468399999999999,0.0,0.0157896,6.96297e-05,0.028656599999999997,0.000162611,0.500102,0.500304,0.504739
1.61349e-05,0.0,177887,1,0.00293359,0.000197508,0.00441024,0.00311039,0.105235,0.0,0.0157896,6.8192e-05,0.0284962,3.48137e-05,0.500102,0.500304,0.5052909999999999
1.6093e-05,0.0,178332,1,0.00269294,0.000194118,0.00414594,0.0034827,0.10578599999999999,0.0,0.0157896,6.68513e-05,0.0290268,3.73234e-05,0.500102,0.500304,0.505842
1.5996600000000002e-05,0.0,178332,1,0.00291733,0.000191825,0.00445353,0.00393551,0.10633699999999999,0.0,0.0157896,6.57942e-05,0.028847900000000003,5.4577600000000004e-05,0.500102,0.500305,0.506393
1.58623e-05,0.0,178332,1,0.00360763,0.000190033,0.00464113,0.00373498,0.10688800000000001,0.0,0.0157896,6.492060000000001e-05,0.0292592,7.97015e-05,0.500103,0.500305,0.506944
1.57089e-05,0.0,178459,1,0.00316241,0.00018889400000000002,0.0043869,0.00351909,0.107439,0.0,0.0157896,6.42639e-05,0.030308299999999996,0.00011905100000000001,0.500103,0.500305,0.507495
1.55731e-05,0.0,178459,1,0.00317601,0.00018967299999999998,0.00439017,0.0032779000000000003,0.10799,0.0,0.0157896,6.40213e-05,0.0326058,4.72857e-05,0.500103,0.500305,0.508046
1.54693e-05,0.0,121632,1,0.00287416,0.00019135799999999998,0.00448467,0.00345342,0.10854100000000001,0.0,0.0157896,6.40408e-05,0.0322019,8.12077e-05,0.500103,0.500305,0.5085970000000001
1.54026e-05,0.0,121632,1,0.00325173,0.000193061,0.00494546,0.00394193,0.10909200000000001,0.0,0.0157896,6.42557e-05,0.032202,0.00018634,0.500103,0.500306,0.5091479999999999
1.5381199999999998e-05,0.0,121632,1,0.0032955999999999997,0.000195025,0.00519082,0.00441475,0.109643,0.0,0.0157896,6.47479e-05,0.0318838,0.000283775,0.500103,0.500306,0.509699
1.54043e-05,0.0,121632,1,0.00324614,0.00019726,0.00512346,0.00484837,0.110194,0.0,0.0157896,6.56061e-05,0.0310851,0.00037341699999999997,0.500103,0.500306,0.51025
1.54657e-05,0.0,83933,1,0.00318686,0.000199665,0.00473392,0.00473392,0.11074500000000001,0.0,0.0157896,6.68379e-05,0.031786,0.00041633400000000003,0.500103,0.500306,0.5108
1.5544100000000003e-05,0.0,83933,1,0.00314691,0.00020320400000000001,0.00463263,0.00463263,0.111296,0.0,0.0157896,6.82666e-05,0.0325313,0.00035530699999999996,0.500103,0.500305,0.511351
1.56045e-05,0.0,79837,1,0.00355749,0.00020684799999999998,0.00447883,0.00447883,0.111847,0.0,0.0157896,6.96496e-05,0.0323014,0.000256688,0.500103,0.500305,0.5119020000000001
1.56331e-05,0.0,79837,1,0.00320889,0.000212723,0.00434024,0.00434024,0.112398,0.0,0.0157896,7.117560000000001e-05,0.031775,0.000130752,0.500102,0.500305,0.5124529999999999
1.5618e-05,0.0,125727,1,0.00300096,0.000219864,0.0044214,0.00366442,0.11294900000000001,0.0,0.0157896,7.28159e-05,0.030883400000000002,5.218999999999999e-07,0.500102,0.500305,0.513003
1.55501e-05,0.0,125727,1,0.00315287,0.000227591,0.0046433,0.00353704,0.1135,0.0,0.0157896,7.4533e-05,0.0316352,0.00013571200000000002,0.500102,0.500305,0.513554
1.54424e-05,0.0,125727,1,0.00435016,0.00023506599999999998,0.00467024,0.00354645,0.114051,0.0,0.0157896,7.63519e-05,0.032472,0.000206603,0.500102,0.500305,0.514105
1.5301500000000002e-05,0.0,125728,1,0.00326396,0.00024209400000000002,0.00464553,0.00375631,0.114602,0.0,0.0157896,7.82113e-05,0.0329392,0.000224143,0.500102,0.500305,0.514655
1.51458e-05,0.0,144609,1,0.00243425,0.00024911400000000004,0.00472326,0.00389899,0.11515299999999999,0.0,0.0157896,8.03775e-05,0.0326032,0.000153153,0.500102,0.500305,0.515205
1.49911e-05,0.0,144609,1,0.00235664,0.00025586900000000004,0.00495347,0.00391849,0.115704,0.0,0.0157896,8.276549999999999e-05,0.0322524,4.1818500000000006e-05,0.500102,0.500305,0.515756
1.48457e-05,0.0,144609,1,0.00249367,0.000262064,0.0049674,0.00390725,0.116255,0.0,0.0157896,8.51909e-05,0.0319412,5.16424e-05,0.500102,0.500305,0.516306
1.47326e-05,0.0,129824,1,0.00284506,0.00026864900000000004,0.00487084,0.00390862,0.116806,0.0,0.0157896,8.77863e-05,0.032325400000000004,0.000209822,0.500102,0.500305,0.516857
1.46649e-05,0.0,129824,1,0.00323846,0.00027603400000000003,0.00463423,0.00400065,0.11735699999999999,0.0,0.0157896,9.055809999999999e-05,0.0318469,0.00033970800000000003,0.500102,0.500305,0.517407
1.4647899999999999e-05,0.0,129823,1,0.00330498,0.000284737,0.00454896,0.00400121,0.117908,0.0,0.0157896,9.35438e-05,0.0320166,0.00039284599999999997,0.500102,0.500305,0.517958
1.46918e-05,0.0,129823,1,0.00354102,0.000296675,0.00474629,0.00393596,0.118459,0.0,0.0157896,9.711600000000001e-05,0.0308751,0.000392692,0.500102,0.500305,0.518508
1.4796099999999999e-05,0.0,129823,1,0.00325931,0.000308346,0.0047309,0.00410875,0.11900999999999999,0.0,0.0157896,0.00010049700000000001,0.029356999999999998,0.00042248300000000003,0.500102,0.500305,0.519059
1.49079e-05,0.0,133918,1,0.00298309,0.000317514,0.00492844,0.004267,0.11956099999999999,0.0,0.0157896,0.00010324700000000001,0.0287536,0.000364079,0.500102,0.500305,0.51961
1.4983e-05,0.0,138014,1,0.00292893,0.000324245,0.00524881,0.0044555,0.12011199999999998,0.0,0.0157896,0.000105436,0.028648700000000003,0.00023866,0.500103,0.500305,0.520161
1.50022e-05,0.0,138014,1,0.00305377,0.00032993,0.00565788,0.00458727,0.120663,0.0,0.0157896,0.000107317,0.0288959,8.49353e-05,0.500103,0.500305,0.520713
1.49615e-05,0.0,138014,1,0.00269457,0.000335516,0.00584674,0.00496735,0.12121400000000002,0.0,0.0157896,0.00010916100000000001,0.028866000000000003,1.97206e-06,0.500103,0.500306,0.5212640000000001
1.48547e-05,0.0,186335,1,0.00238458,0.00034083,0.00613518,0.0053743,0.12176400000000001,0.0,0.0157896,0.00011094200000000001,0.029036000000000003,3.64037e-05,0.500103,0.500306,0.5218149999999999
1.46899e-05,0.0,186335,1,0.00265526,0.00034580900000000004,0.00651899,0.00551943,0.12231500000000001,0.0,0.0157896,0.000112655,0.029032799999999997,6.90434e-05,0.500103,0.500306,0.522366
1.44935e-05,0.0,186335,1,0.00333433,0.000350457,0.00672946,0.00545203,0.122866,0.0,0.0157896,0.000114218,0.029543,8.50424e-05,0.500103,0.500306,0.522917
1.42822e-05,0.0,186335,1,0.00291406,0.00035532099999999997,0.00674708,0.00522776,0.12341700000000001,0.0,0.0157896,0.000115695,0.0308718,0.00012481,0.500103,0.500306,0.523468
1.40972e-05,0.0,186335,1,0.00287906,0.000360321,0.00661831,0.00572652,0.12396800000000001,0.0,0.0157896,0.000117127,0.0324564,5.1171499999999996e-05,0.500103,0.500307,0.524019
1.39623e-05,0.0,125728,1,0.00258046,0.000365563,0.00688929,0.00625798,0.124519,0.0,0.0157896,0.000118735,0.0321697,8.66706e-05,0.500103,0.500307,0.52457
1.38843e-05,0.0,125728,1,0.00285961,0.00037055,0.00719157,0.00674173,0.12507000000000001,0.0,0.0157896,0.000120477,0.0322198,0.000207567,0.500103,0.500307,0.525121
1.38542e-05,0.0,125728,1,0.00288348,0.00037558400000000004,0.00727014,0.00714605,0.125621,0.0,0.0157896,0.00012243,0.031853,0.00029507299999999997,0.500103,0.500307,0.525672
1.3865799999999999e-05,0.0,88223,1,0.00319149,0.000380364,0.00726181,0.00726181,0.126172,0.0,0.0157896,0.000124526,0.031374,0.00038867,0.500103,0.500307,0.526223
1.39128e-05,0.0,88223,1,0.00319183,0.00038437800000000005,0.00693672,0.00693672,0.126723,0.0,0.0157896,0.000126464,0.032054400000000004,0.000385934,0.500103,0.500307,0.5267729999999999
1.39625e-05,0.0,88029,1,0.0033334000000000003,0.000387466,0.00662744,0.00662744,0.127274,0.0,0.0157896,0.000128025,0.0322548,0.00028701400000000004,0.500103,0.500307,0.527324
1.39878e-05,0.0,88029,1,0.00334454,0.00039003599999999996,0.00640676,0.00640676,0.127825,0.0,0.0157896,0.000129157,0.0321064,0.00021224099999999998,0.500103,0.500307,0.527875
1.39745e-05,0.0,88029,1,0.00349474,0.000393101,0.00613182,0.00613182,0.128376,0.0,0.0157896,0.000130141,0.0314936,6.19706e-05,0.500103,0.500307,0.528425
1.3918900000000002e-05,0.0,129823,1,0.00283879,0.000395754,0.00624854,0.00533367,0.12892699999999999,0.0,0.0157896,0.000130846,0.030974,4.62666e-05,0.500103,0.500307,0.528976
1.3811300000000001e-05,0.0,129823,1,0.00307545,0.00039784900000000003,0.00629459,0.00522793,0.129478,0.0,0.0157896,0.00013136299999999998,0.0318108,0.000194154,0.500103,0.500306,0.5295270000000001
1.36683e-05,0.0,129823,1,0.00348088,0.000399265,0.00616688,0.00546853,0.130029,0.0,0.0157896,0.000131698,0.032667,0.00022364599999999998,0.500103,0.500306,0.530077
1.3502e-05,0.0,129824,1,0.00249001,0.000400342,0.00602278,0.00557861,0.13058,0.0,0.0157896,0.000132016,0.0329687,0.000239865,0.500103,0.500307,0.530628
1.33279e-05,0.0,133920,1,0.00221026,0.000401471,0.00600678,0.00557469,0.131131,0.0,0.0157896,0.000132589,0.0323392,0.000138626,0.500103,0.500307,0.5311779999999999
1.3163399999999998e-05,0.0,133920,1,0.00247134,0.00040183300000000004,0.00613018,0.00551516,0.131682,0.0,0.0157896,0.00013312,0.0315368,1.4684400000000001e-05,0.500103,0.500307,0.531728
1.30111e-05,0.0,133920,1,0.00205831,0.00040167,0.00613136,0.00541827,0.132233,0.0,0.0157896,0.000133526,0.0320701,9.92348e-05,0.500103,0.500307,0.532279
1.28974e-05,0.0,133920,1,0.00245436,0.000401516,0.00594584,0.00524457,0.13278399999999999,0.0,0.0157896,0.000133941,0.0321918,0.000245433,0.500103,0.500307,0.532829
1.28346e-05,0.0,133920,1,0.00269134,0.00040151,0.00553837,0.00513777,0.13333499999999998,0.0,0.0157896,0.000134328,0.0319647,0.000345559,0.500103,0.500307,0.53338
1.2830699999999999e-05,0.0,133919,1,0.00312598,0.000402579,0.00555812,0.00507043,0.13388599999999998,0.0,0.0157896,0.000134886,0.0322174,0.000394824,0.500103,0.500307,0.53393
1.28893e-05,0.0,133919,1,0.00323661,0.00040538099999999996,0.00561963,0.00525511,0.134437,0.0,0.0157896,0.000135737,0.0299443,0.000405398,0.500103,0.500307,0.5344810000000001
1.2993800000000001e-05,0.0,138014,1,0.00352142,0.000406855,0.0054182,0.0053744,0.13498800000000002,0.0,0.0157896,0.000136069,0.0289434,0.000393135,0.500103,0.500307,0.535032
1.3094300000000001e-05,0.0,142110,1,0.00323264,0.00040631300000000005,0.00562338,0.00550947,0.13553900000000002,0.0,0.0157896,0.000135899,0.0284986,0.000292775,0.500103,0.500307,0.535583
1.31573e-05,0.0,142110,1,0.00289596,0.00040415,0.00597265,0.00557587,0.13609000000000002,0.0,0.0157896,0.000135336,0.0286904,0.00019131200000000001,0.500103,0.500307,0.536134
1.31651e-05,0.0,142110,1,0.00285482,0.00040108300000000005,0.0061639,0.00556344,0.136641,0.0,0.0157896,0.000134611,0.0286658,3.49576e-05,0.500103,0.500307,0.5366850000000001
1.31125e-05,0.0,190431,1,0.00242535,0.00039801400000000003,0.00665829,0.005490999999999999,0.137192,0.0,0.0157896,0.000133911,0.0289038,3.10328e-05,0.500104,0.500307,0.5372359999999999
1.29962e-05,0.0,190431,1,0.00255574,0.000394602,0.00706619,0.0053651,0.137743,0.0,0.0157896,0.000133153,0.0291832,6.19134e-05,0.500104,0.500307,0.537787
1.2835399999999999e-05,0.0,190431,1,0.00300625,0.000390924,0.00729346,0.005252000000000001,0.138294,0.0,0.0157896,0.00013237,0.029116200000000002,9.603940000000001e-05,0.500104,0.500308,0.538338
1.26529e-05,0.0,190431,1,0.00315475,0.000387032,0.00734108,0.00540394,0.138845,0.0,0.0157896,0.000131406,0.030016200000000003,0.000105083,0.500104,0.500308,0.5388890000000001
1.24686e-05,0.0,190431,1,0.00320027,0.000383278,0.00720958,0.00584139,0.139396,0.0,0.0157896,0.000130414,0.0321695,0.00011211600000000001,0.500104,0.500308,0.5394399999999999
1.23257e-05,0.0,190431,1,0.00332713,0.000379754,0.00694648,0.00623511,0.13994700000000002,0.0,0.0157896,0.000129452,0.0324209,9.95708e-07,0.500104,0.500308,0.539992
1.2235e-05,0.0,129824,1,0.00360862,0.000376189,0.00668535,0.00666558,0.140497,0.0,0.0157896,0.000128574,0.0319863,0.000140005,0.500104,0.500308,0.540543
1.21984e-05,0.0,92000,1,0.00371457,0.000372451,0.00702387,0.00702387,0.141048,0.0,0.0157896,0.00012784799999999999,0.032124400000000004,0.000231417,0.500104,0.500308,0.541093
1.2211300000000001e-05,0.0,92000,1,0.00423135,0.00036854300000000004,0.00729444,0.00729444,0.141599,0.0,0.0157896,0.00012728200000000002,0.0315346,0.00031995200000000003,0.500104,0.500308,0.541644
1.2266900000000001e-05,0.0,92000,1,0.00415802,0.00036420800000000003,0.00697078,0.00697078,0.14215,0.0,0.0157896,0.000126809,0.031812099999999996,0.000403825,0.500104,0.500309,0.542194
1.23473e-05,0.0,92125,1,0.00426522,0.00035941099999999996,0.00664675,0.00664675,0.142701,0.0,0.0157896,0.0001262,0.0321001,0.00036079199999999997,0.500104,0.500308,0.542745
1.24225e-05,0.0,92125,1,0.00482449,0.000353679,0.00632128,0.00632128,0.143252,0.0,0.0157896,0.00012518799999999998,0.032311200000000005,0.00026195,0.500104,0.500308,0.543296
1.24734e-05,0.0,92125,1,0.00482267,0.00034838199999999995,0.00597141,0.00597141,0.143803,0.0,0.0157896,0.000123939,0.0319276,0.00015115200000000002,0.500104,0.500308,0.543846
1.2492400000000001e-05,0.0,88029,1,0.00450651,0.000343727,0.00565073,0.00565073,0.144354,0.0,0.0157896,0.000122645,0.0310812,1.3338299999999999e-05,0.500104,0.500308,0.544397
1.24642e-05,0.0,133919,1,0.00339831,0.00033886,0.00512307,0.00496926,0.144905,0.0,0.0157896,0.000121154,0.0310986,0.00011837700000000001,0.500104,0.500308,0.544948
1.23961e-05,0.0,133919,1,0.0032991,0.00033375099999999997,0.00498882,0.0047198,0.145456,0.0,0.0157896,0.000119622,0.0321933,0.000233898,0.500104,0.500308,0.5454979999999999
1.2304000000000001e-05,0.0,92066,1,0.00353906,0.000328404,0.00487016,0.00487016,0.146007,0.0,0.0157896,0.000117994,0.0328689,0.000245833,0.500104,0.500308,0.546049
1.21952e-05,0.0,92066,1,0.0035628,0.000322948,0.00488943,0.00488943,0.146558,0.0,0.0157896,0.00011640700000000001,0.0328597,0.000226963,0.500103,0.500308,0.546599
1.20843e-05,0.0,91998,1,0.0035960000000000002,0.000317076,0.00486437,0.00486437,0.147109,0.0,0.0157896,0.00011490799999999999,0.0324248,9.176360000000001e-05,0.500103,0.500308,0.54715
1.1981800000000001e-05,0.0,91998,1,0.00365451,0.00031039,0.00477048,0.00477048,0.14765999999999999,0.0,0.0157896,0.000113308,0.031768,1.29501e-05,0.500103,0.500308,0.5477
1.1904600000000001e-05,0.0,91998,1,0.00287938,0.000303067,0.00460002,0.00460002,0.14821099999999998,0.0,0.0157896,0.000111536,0.031996,0.000136352,0.500103,0.500308,0.548251
1.18718e-05,0.0,91997,1,0.00329969,0.000295682,0.00445616,0.00445616,0.14876199999999998,0.0,0.0157896,0.00010969799999999999,0.0319879,0.000295154,0.500103,0.500308,0.548801
1.18831e-05,0.0,91997,1,0.00364693,0.000288661,0.00436143,0.00436143,0.149313,0.0,0.0157896,0.00010787299999999999,0.032003,0.000384244,0.500103,0.500308,0.549351
1.19485e-05,0.0,91997,1,0.00408301,0.000284367,0.00416131,0.00416131,0.149864,0.0,0.0157896,0.000106714,0.0321606,0.00039044300000000003,0.500104,0.500308,0.549902
1.2082200000000001e-05,0.0,92129,1,0.00426754,0.000281517,0.00391304,0.00391304,0.15041500000000002,0.0,0.0157896,0.000105761,0.029545299999999997,0.000413526,0.500104,0.500308,0.550452
1.2243399999999999e-05,0.0,92129,1,0.0041506,0.000277052,0.00394128,0.00394128,0.15096600000000002,0.0,0.0157896,0.000104273,0.0287986,0.000376998,0.500104,0.500308,0.551003
1.2380899999999999e-05,0.0,92128,1,0.00378484,0.000271063,0.00396257,0.00396257,0.151517,0.0,0.0157896,0.00010250799999999999,0.028932099999999995,0.000244762,0.500104,0.500308,0.551554
1.24708e-05,0.0,92128,1,0.00362799,0.000264597,0.00394188,0.00394188,0.152068,0.0,0.0157896,0.00010074,0.028710700000000002,0.000115179,0.500104,0.500309,0.5521050000000001
1.25058e-05,0.0,194527,1,0.00331984,0.000258658,0.00453499,0.00385121,0.152619,0.0,0.0157896,9.904030000000001e-05,0.0285353,4.86932e-06,0.500104,0.500309,0.552657
1.24801e-05,0.0,194527,1,0.00334277,0.000253445,0.0049832999999999995,0.00393227,0.15317,0.0,0.0157896,9.7473e-05,0.029107099999999997,5.3708900000000003e-05,0.500104,0.500309,0.553208
1.2400399999999999e-05,0.0,194527,1,0.00325546,0.000248737,0.00525047,0.0041959,0.153721,0.0,0.0157896,9.609069999999999e-05,0.028892599999999997,8.67243e-05,0.500104,0.500309,0.553759
1.2285999999999999e-05,0.0,194527,1,0.00374464,0.000244376,0.00534624,0.00428072,0.154272,0.0,0.0157896,9.487129999999999e-05,0.029303500000000003,0.000116314,0.500105,0.500309,0.5543100000000001
1.21574e-05,0.0,194527,1,0.00363182,0.000240068,0.005249899999999999,0.00413005,0.154823,0.0,0.0157896,9.36505e-05,0.030483799999999995,0.000173583,0.500105,0.50031,0.5548609999999999
1.2055799999999999e-05,0.0,194527,1,0.00391795,0.00023679299999999998,0.00500545,0.00431997,0.155374,0.0,0.0157896,9.25988e-05,0.032604900000000006,9.12438e-05,0.500105,0.50031,0.555412
1.19887e-05,0.0,198623,1,0.00413675,0.000233784,0.00469991,0.00465334,0.155925,0.0,0.0157896,9.16505e-05,0.0322453,4.1736e-05,0.500105,0.50031,0.555963
1.19653e-05,0.0,92000,1,0.00454892,0.00023026,0.00493602,0.00493602,0.156476,0.0,0.0157896,9.07231e-05,0.0321666,0.000166146,0.500105,0.50031,0.5565140000000001
1.1984100000000001e-05,0.0,96096,1,0.00454992,0.000226708,0.00518329,0.00518329,0.157027,0.0,0.0157896,8.991139999999999e-05,0.031845099999999994,0.00027047700000000003,0.500105,0.50031,0.557064
1.20471e-05,0.0,96096,1,0.00522331,0.000223143,0.00539725,0.00539725,0.157578,0.0,0.0157896,8.92965e-05,0.0310464,0.00035396099999999997,0.500105,0.50031,0.557615
1.21447e-05,0.0,96096,1,0.00484019,0.00021899099999999998,0.00500406,0.00500406,0.158129,0.0,0.0157896,8.87648e-05,0.0317782,0.00041117800000000005,0.500105,0.50031,0.5581659999999999
1.225e-05,0.0,92125,1,0.00501143,0.000215674,0.00469061,0.00469061,0.15868,0.0,0.0157896,8.828260000000001e-05,0.032542,0.000337037,0.500105,0.50031,0.558716
1.23398e-05,0.0,149844,1,0.00558246,0.000213008,0.0043898,0.00436271,0.15922999999999998,0.0,0.0157896,8.77026e-05,0.0323143,0.000233303,0.500105,0.50031,0.559267
1.24016e-05,0.0,149844,1,0.00542136,0.00021324900000000002,0.00439377,0.00403807,0.159781,0.0,0.0157896,8.75335e-05,0.0317946,0.000104204,0.500104,0.50031,0.559817
1.24224e-05,0.0,149844,1,0.00452854,0.00021584099999999998,0.00388354,0.00367259,0.160332,0.0,0.0157896,8.779139999999999e-05,0.030955200000000002,3.01113e-05,0.500104,0.50031,0.560368
1.2391099999999999e-05,0.0,190756,1,0.00369369,0.000219289,0.00361073,0.0033993,0.160883,0.0,0.0157896,8.82299e-05,0.0316613,0.00017193400000000002,0.500104,0.50031,0.560919
1.23167e-05,0.0,190756,1,0.0037844999999999997,0.000223296,0.00391268,0.00372915,0.161434,0.0,0.0157896,8.895600000000001e-05,0.0325167,0.00025944900000000003,0.500104,0.50031,0.561469
1.22194e-05,0.0,96475,1,0.00383972,0.00022709799999999999,0.00396966,0.00396966,0.161985,0.0,0.0157896,8.97603e-05,0.0330304,0.000272705,0.500104,0.50031,0.56202
1.2111700000000001e-05,0.0,132319,1,0.00393891,0.00022982299999999998,0.00407931,0.00405334,0.16253599999999999,0.0,0.0157896,9.045940000000001e-05,0.0325726,0.000192328,0.500104,0.50031,0.56257
1.20034e-05,0.0,133920,1,0.00406712,0.000231468,0.00423153,0.0040592,0.16308699999999998,0.0,0.0157896,9.099530000000001e-05,0.0322681,7.543819999999999e-05,0.500104,0.50031,0.563121
1.1909e-05,0.0,133920,1,0.00361504,0.00023152,0.00422729,0.00389464,0.163638,0.0,0.0157896,9.1259e-05,0.0319702,2.21121e-05,0.500104,0.50031,0.563671
1.18476e-05,0.0,133920,1,0.00322824,0.000230764,0.00389001,0.00362936,0.164189,0.0,0.0157896,9.1373e-05,0.0323986,0.00018691900000000002,0.500104,0.50031,0.564221
1.18312e-05,0.0,152801,1,0.00358418,0.00022994900000000002,0.00394412,0.0033729999999999997,0.16474,0.0,0.0157896,9.140299999999999e-05,0.0318738,0.00031451200000000003,0.500104,0.50031,0.564772
1.18708e-05,0.0,152801,1,0.00390349,0.000230434,0.00395618,0.0031103000000000003,0.16529100000000002,0.0,0.0157896,9.153219999999999e-05,0.032022800000000004,0.00039165,0.500104,0.50031,0.565322
1.19681e-05,0.0,136415,1,0.00421191,0.000234102,0.00417382,0.00303382,0.16584200000000002,0.0,0.0157896,9.219399999999999e-05,0.030832400000000003,0.000396611,0.500104,0.50031,0.565872
1.21047e-05,0.0,138016,1,0.00442339,0.000238392,0.00468528,0.00314556,0.166393,0.0,0.0157896,9.28782e-05,0.0293781,0.00041076,0.500104,0.50031,0.566423
1.22408e-05,0.0,157651,1,0.00403865,0.00024165599999999998,0.00492522,0.00334953,0.166944,0.0,0.0157896,9.34326e-05,0.028796,0.000327228,0.500104,0.50031,0.566974
1.2343699999999998e-05,0.0,157651,1,0.00391983,0.000244695,0.00507394,0.00354682,0.167495,0.0,0.0157896,9.41377e-05,0.0286895,0.00020506700000000002,0.500105,0.50031,0.567525
1.2401099999999999e-05,0.0,157587,1,0.00359766,0.00024933,0.00497632,0.00365109,0.168046,0.0,0.0157896,9.53454e-05,0.0288862,4.57321e-05,0.500105,0.50031,0.568076
1.24056e-05,0.0,156897,1,0.00322546,0.000254892,0.00482612,0.00402751,0.168597,0.0,0.0157896,9.676389999999999e-05,0.0288332,1.71109e-05,0.500105,0.500311,0.568627
1.23482e-05,0.0,156897,1,0.00323717,0.000261352,0.00435967,0.00426345,0.169148,0.0,0.0157896,9.850370000000001e-05,0.029072900000000006,6.61694e-05,0.500105,0.500311,0.569178
1.22466e-05,0.0,194716,1,0.00317885,0.000268378,0.00443678,0.00443643,0.169699,0.0,0.0157896,0.00010045799999999999,0.029066500000000002,9.44519e-05,0.500105,0.500311,0.569729
1.21248e-05,0.0,198492,1,0.00344421,0.000275079,0.00485646,0.00448355,0.17025,0.0,0.0157896,0.00010253,0.0296436,0.00012194799999999999,0.500105,0.500311,0.57028
1.20075e-05,0.0,157523,1,0.0034317,0.000281137,0.00428899,0.00428859,0.170801,0.0,0.0157896,0.000104334,0.0309211,0.000161735,0.500105,0.500311,0.5708310000000001
1.1919200000000001e-05,0.0,165868,1,0.00374141,0.000287477,0.00467285,0.00378592,0.171352,0.0,0.0157896,0.000106089,0.0324839,7.29303e-05,0.500105,0.500312,0.571383
1.18783e-05,0.0,165868,1,0.00402922,0.000292627,0.00540336,0.00358092,0.171903,0.0,0.0157896,0.000107554,0.0322448,6.858560000000001e-05,0.500106,0.500312,0.571933
1.18836e-05,0.0,165868,1,0.00431203,0.000296335,0.00559279,0.00340476,0.172454,0.0,0.0157896,0.00010874200000000001,0.032277099999999996,0.000203278,0.500106,0.500312,0.572484
1.1928299999999999e-05,0.0,145388,1,0.00445884,0.000299227,0.00544271,0.00350237,0.173005,0.0,0.0157896,0.000109806,0.031805099999999996,0.000290218,0.500106,0.500312,0.5730350000000001
1.20106e-05,0.0,145388,1,0.004980600000000001,0.000301348,0.00560463,0.00368024,0.173556,0.0,0.0157896,0.000110711,0.031542400000000005,0.000378427,0.500105,0.500312,0.573585
1.2125899999999999e-05,0.0,148703,1,0.0043901,0.000303316,0.00542699,0.00331984,0.17410699999999998,0.0,0.0157896,0.00011161399999999999,0.0320046,0.000376143,0.500105,0.500312,0.574136
1.22518e-05,0.0,148703,1,0.00507932,0.000305608,0.00553117,0.00321711,0.17465799999999998,0.0,0.0157896,0.00011258299999999999,0.032271499999999995,0.000268212,0.500105,0.500312,0.5746859999999999
1.2370999999999999e-05,0.0,150303,1,0.00474478,0.000309656,0.005256,0.00322636,0.175209,0.0,0.0157896,0.00011386399999999999,0.0321959,0.00017552,0.500105,0.500312,0.575237
1.2465799999999998e-05,0.0,153555,1,0.004673399999999999,0.000315774,0.00520259,0.00317044,0.17576,0.0,0.0157896,0.000115473,0.0314997,5.4448100000000005e-05,0.500105,0.500312,0.575788
1.25099e-05,0.0,153555,1,0.00368736,0.00032276,0.0053007,0.0031701,0.176311,0.0,0.0157896,0.00011710899999999999,0.0309943,6.9318e-05,0.500105,0.500312,0.576338
1.2501e-05,0.0,156895,1,0.00353158,0.00033019900000000004,0.00547115,0.00343548,0.176862,0.0,0.0157896,0.000118935,0.0319429,0.000217071,0.500105,0.500312,0.576889
1.24543e-05,0.0,156895,1,0.0032625,0.00033751699999999996,0.00554255,0.00373677,0.17741300000000002,0.0,0.0157896,0.000120965,0.0325831,0.0002545,0.500105,0.500312,0.57744
1.23846e-05,0.0,137196,1,0.00323639,0.00034359,0.00575488,0.00391159,0.177963,0.0,0.0157896,0.00012275600000000002,0.0329939,0.000267202,0.500105,0.500312,0.57799
1.23051e-05,0.0,137196,1,0.00313596,0.000347539,0.00588562,0.00400679,0.178514,0.0,0.0157896,0.000124079,0.0323529,0.000157103,0.500105,0.500312,0.5785399999999999
1.22353e-05,0.0,138016,1,0.0032406999999999996,0.00035018699999999996,0.00595623,0.00427379,0.179065,0.0,0.0157896,0.000125173,0.0316143,3.75234e-05,0.500105,0.500312,0.57909
1.21804e-05,0.0,138016,1,0.00251026,0.00035094699999999995,0.00578745,0.00430627,0.179616,0.0,0.0157896,0.0001258,0.0320887,8.284520000000001e-05,0.500105,0.500312,0.579641
1.2166099999999999e-05,0.0,156897,1,0.00246458,0.000350594,0.00550119,0.00423281,0.180167,0.0,0.0157896,0.00012613299999999998,0.0321471,0.00023564200000000002,0.500105,0.500312,0.580191
1.21999e-05,0.0,156897,1,0.0027471,0.00034968699999999995,0.00569094,0.00406656,0.18071800000000002,0.0,0.0157896,0.000126188,0.0320351,0.00033418699999999995,0.500105,0.500312,0.580741
1.22875e-05,0.0,156897,1,0.00318069,0.000349845,0.00550341,0.00374705,0.181269,0.0,0.0157896,0.00012624,0.032288700000000004,0.000381926,0.500105,0.500312,0.581292
1.24366e-05,0.0,140511,1,0.00351862,0.00035110699999999997,0.00593231,0.00351701,0.18182,0.0,0.0157896,0.000126363,0.0299045,0.00039906,0.500105,0.500312,0.581842
1.26156e-05,0.0,142112,1,0.00362865,0.000352418,0.00642383,0.00354376,0.182371,0.0,0.0157896,0.00012657,0.028893799999999997,0.000394369,0.500105,0.500312,0.582393
1.27708e-05,0.0,142112,1,0.00315261,0.000353074,0.006367899999999999,0.00384454,0.182922,0.0,0.0157896,0.000126799,0.028568299999999998,0.000286521,0.500105,0.500312,0.5829439999999999
1.2877e-05,0.0,161747,1,0.003097,0.00035406099999999997,0.00629174,0.00399504,0.183473,0.0,0.0157896,0.000127272,0.0287183,0.0001695,0.500105,0.500312,0.583495
1.29279e-05,0.0,160993,1,0.00285495,0.00035644800000000004,0.006125,0.00403047,0.184024,0.0,0.0157896,0.000128252,0.0287621,2.2135299999999996e-06,0.500106,0.500312,0.584046
1.29249e-05,0.0,160993,1,0.00248887,0.000358992,0.00578858,0.00419687,0.184575,0.0,0.0157896,0.00012928,0.028986099999999997,5.0059700000000005e-05,0.500106,0.500313,0.584597
1.2866500000000001e-05,0.0,160993,1,0.00242097,0.000362093,0.00523428,0.00469669,0.185126,0.0,0.0157896,0.000130545,0.0292084,8.14522e-05,0.500106,0.500313,0.585148
1.27718e-05,0.0,160994,1,0.00268846,0.000365136,0.00531359,0.004925,0.185677,0.0,0.0157896,0.00013189,0.0291913,0.00011420000000000001,0.500106,0.500313,0.585699
1.2661300000000002e-05,0.0,202588,1,0.00272867,0.000367569,0.00545853,0.00464763,0.186228,0.0,0.0157896,0.000133048,0.0301062,0.000134539,0.500106,0.500313,0.58625
1.2559100000000001e-05,0.0,146207,1,0.00298492,0.00036946300000000005,0.00539331,0.00438279,0.186779,0.0,0.0157896,0.00013385,0.0322427,0.00012738700000000002,0.500106,0.500313,0.586801
1.2490699999999999e-05,0.0,169964,1,0.00324369,0.000371056,0.00592525,0.0039327,0.18733,0.0,0.0157896,0.000134388,0.032437099999999996,1.48246e-05,0.500106,0.500314,0.5873520000000001
1.2468299999999999e-05,0.0,169964,1,0.0030482,0.00037122,0.00636614,0.00381253,0.187881,0.0,0.0157896,0.000134489,0.0319997,0.000129851,0.500106,0.500314,0.587903
1.24891e-05,0.0,169964,1,0.00308558,0.000369886,0.00635566,0.00353965,0.188432,0.0,0.0157896,0.000134211,0.0321286,0.00023338,0.500106,0.500314,0.588454
1.2544e-05,0.0,149484,1,0.00338891,0.00036785800000000004,0.006361100000000001,0.00331273,0.18898299999999998,0.0,0.0157896,0.000133795,0.0314856,0.000320584,0.500106,0.500314,0.589004
1.26308e-05,0.0,149484,1,0.0033142,0.00036482,0.00622717,0.0034756,0.18953399999999998,0.0,0.0157896,0.000133168,0.031767000000000004,0.00040213,0.500106,0.500314,0.589555
1.2736600000000001e-05,0.0,152799,1,0.00319457,0.00036176599999999996,0.00620148,0.00353418,0.190085,0.0,0.0157896,0.000132619,0.0321199,0.000345576,0.500106,0.500314,0.590105
1.28456e-05,0.0,152799,1,0.00374078,0.000359176,0.00606199,0.00340699,0.190636,0.0,0.0157896,0.000132163,0.032387400000000004,0.000246067,0.500106,0.500314,0.5906560000000001
1.29431e-05,0.0,154399,1,0.00379247,0.000358354,0.00566008,0.00334379,0.191187,0.0,0.0157896,0.000131985,0.0319386,0.000148732,0.500106,0.500314,0.5912069999999999
1.30067e-05,0.0,157651,1,0.00319185,0.00035920699999999995,0.00562694,0.00333747,0.19173800000000002,0.0,0.0157896,0.000132117,0.031091300000000002,1.8235e-05,0.500106,0.500314,0.591757
1.30169e-05,0.0,157651,1,0.00268644,0.000360491,0.00555871,0.00331592,0.19228900000000002,0.0,0.0157896,0.00013223100000000002,0.0312113,0.00010904899999999999,0.500106,0.500314,0.592308
1.29728e-05,0.0,161772,1,0.00306325,0.00036193099999999996,0.00582316,0.00360688,0.19284,0.0,0.0157896,0.000132547,0.0323182,0.000238906,0.500106,0.500314,0.592858
1.28945e-05,0.0,161772,1,0.00286135,0.00036306800000000003,0.00569718,0.00385162,0.193391,0.0,0.0157896,0.00013296100000000002,0.032884699999999996,0.00025428,0.500106,0.500314,0.593409
1.2795799999999999e-05,0.0,141292,1,0.00211391,0.00036264,0.00586784,0.00400751,0.193942,0.0,0.0157896,0.000133021,0.032824400000000004,0.00024092099999999998,0.500106,0.500314,0.593959
1.26927e-05,0.0,142112,1,0.00213438,0.000360668,0.00591515,0.00414851,0.194493,0.0,0.0157896,0.000132784,0.0323924,0.000109125,0.500106,0.500314,0.5945090000000001
1.2593900000000002e-05,0.0,142112,1,0.00189238,0.000357204,0.00583877,0.00431914,0.195044,0.0,0.0157896,0.00013221,0.0317785,1.7862e-05,0.500106,0.500314,0.59506
1.2517200000000001e-05,0.0,142112,1,0.00208762,0.00035229699999999995,0.00546955,0.00429932,0.195595,0.0,0.0157896,0.000131231,0.032061,0.000129912,0.500106,0.500314,0.5956100000000001
1.24809e-05,0.0,160993,1,0.00248363,0.00034648400000000004,0.00535732,0.00415799,0.19614600000000001,0.0,0.0157896,0.000129982,0.031950400000000004,0.000282441,0.500106,0.500314,0.59616
1.2488800000000001e-05,0.0,160993,1,0.00266964,0.00034067,0.00530036,0.0038943000000000003,0.196696,0.0,0.0157896,0.000128574,0.0320161,0.000370182,0.500106,0.500314,0.596711
1.25475e-05,0.0,144607,1,0.00302667,0.00033626699999999996,0.00515077,0.00356027,0.197247,0.0,0.0157896,0.000127286,0.0321074,0.00038354,0.500106,0.500314,0.5972609999999999
1.26595e-05,0.0,146208,1,0.00309753,0.00033280800000000003,0.00549743,0.00333091,0.197798,0.0,0.0157896,0.00012612,0.029605400000000004,0.000411087,0.500106,0.500314,0.597812
1.2779300000000001e-05,0.0,146208,1,0.00310142,0.00032896300000000004,0.00576751,0.00362481,0.198349,0.0,0.0157896,0.000124914,0.028745,0.000374044,0.500106,0.500314,0.598362
1.28581e-05,0.0,165843,1,0.00253366,0.000324799,0.00571384,0.00384639,0.1989,0.0,0.0157896,0.00012377799999999998,0.028944,0.000231692,0.500106,0.500314,0.598913
1.28863e-05,0.0,165089,1,0.00267641,0.000321516,0.00557693,0.00392947,0.199451,0.0,0.0157896,0.00012309,0.0286736,9.681969999999999e-05,0.500106,0.500314,0.599464
1.2863e-05,0.0,165089,1,0.0026484,0.000319195,0.00538847,0.00420817,0.20000199999999999,0.0,0.0157896,0.000122654,0.028555700000000003,1.32292e-05,0.500107,0.500315,0.600015
1.2779100000000001e-05,0.0,165089,1,0.00202432,0.000317278,0.00487237,0.00473336,0.200553,0.0,0.0157896,0.000122325,0.029063099999999998,6.47151e-05,0.500107,0.500315,0.6005659999999999
1.26401e-05,0.0,112932,1,0.00217449,0.000316085,0.00518068,0.00518068,0.201104,0.0,0.0157896,0.000122306,0.0289034,9.98565e-05,0.500107,0.500315,0.601117
1.24649e-05,0.0,112932,1,0.00284288,0.000314833,0.00535703,0.00535703,0.201655,0.0,0.0157896,0.00012235,0.029320999999999996,0.000136332,0.500107,0.500315,0.601668
1.22799e-05,0.0,112356,1,0.00266877,0.000312683,0.00488137,0.00488137,0.202206,0.0,0.0157896,0.00012210200000000002,0.0304948,0.000188558,0.500107,0.500315,0.602219
1.2111199999999998e-05,0.0,112356,1,0.00265378,0.000311013,0.00446635,0.00446635,0.202757,0.0,0.0157896,0.00012177600000000001,0.0326781,0.00011822,0.500107,0.500316,0.60277
1.19752e-05,0.0,174060,1,0.00245727,0.000308735,0.0051757,0.0042198,0.203308,0.0,0.0157896,0.000121165,0.0322576,2.46192e-05,0.500107,0.500316,0.603321
1.18779e-05,0.0,174060,1,0.00243885,0.000305209,0.00546226,0.00402097,0.20385899999999998,0.0,0.0157896,0.000120235,0.032232,0.000155793,0.500107,0.500316,0.6038720000000001
1.1817e-05,0.0,174060,1,0.00255705,0.000301037,0.00531662,0.00433592,0.20440999999999998,0.0,0.0157896,0.000119223,0.0319131,0.000257312,0.500107,0.500316,0.6044229999999999
1.1788499999999999e-05,0.0,153580,1,0.00287264,0.000296729,0.00487201,0.00465087,0.204961,0.0,0.0157896,0.00011829700000000001,0.031060200000000003,0.000345841,0.500107,0.500316,0.604973
1.17946e-05,0.0,153580,1,0.00258259,0.000291929,0.0045059,0.00433564,0.205512,0.0,0.0157896,0.000117383,0.0318058,0.000392621,0.500107,0.500316,0.605524
1.1814300000000001e-05,0.0,156895,1,0.00275719,0.000287435,0.00458211,0.00401593,0.20606300000000002,0.0,0.0157896,0.000116545,0.0325702,0.000313395,0.500107,0.500316,0.606074
1.18263e-05,0.0,156895,1,0.00309096,0.000283778,0.00421677,0.00377983,0.206614,0.0,0.0157896,0.00011586200000000001,0.0323889,0.000224628,0.500107,0.500316,0.606625
1.18091e-05,0.0,162132,1,0.00344179,0.000282153,0.00426684,0.00363974,0.20716500000000002,0.0,0.0157896,0.000115459,0.031728700000000006,0.000127078,0.500107,0.500316,0.607175
1.17351e-05,0.0,162132,1,0.00244355,0.00028219,0.00387346,0.00354122,0.20771599999999998,0.0,0.0157896,0.000115365,0.0309671,2.56991e-05,0.500107,0.500316,0.607726
1.16001e-05,0.0,165087,1,0.00286986,0.000282484,0.00422891,0.00365267,0.208267,0.0,0.0157896,0.00011533700000000001,0.031679700000000005,0.000178171,0.500107,0.500316,0.6082770000000001
1.1416300000000001e-05,0.0,203044,1,0.00364798,0.000282975,0.00434331,0.00399203,0.20881799999999998,0.0,0.0157896,0.000115503,0.0324778,0.000270088,0.500107,0.500316,0.608827
1.12041e-05,0.0,146208,1,0.00258486,0.000282979,0.00425205,0.00420028,0.209369,0.0,0.0157896,0.000115617,0.033002,0.000293278,0.500107,0.500316,0.6093770000000001
1.0983499999999999e-05,0.0,146208,1,0.00191462,0.000281758,0.0044146,0.004289899999999999,0.20992,0.0,0.0157896,0.00011546299999999999,0.0326519,0.00021198200000000002,0.500107,0.500316,0.609928
1.07673e-05,0.0,146208,1,0.00191855,0.000279497,0.00442398,0.00427333,0.210471,0.0,0.0157896,0.000115092,0.032292799999999997,9.1703e-05,0.500107,0.500316,0.610478
1.05593e-05,0.0,146208,1,0.00207497,0.000275966,0.00419169,0.00410442,0.211022,0.0,0.0157896,0.00011444700000000001,0.0320287,2.0006199999999998e-05,0.500107,0.500316,0.611028
1.03776e-05,0.0,117093,1,0.00243493,0.000271688,0.00403718,0.00403718,0.211573,0.0,0.0157896,0.00011358,0.0324091,0.000175772,0.500107,0.500316,0.611579
1.02397e-05,0.0,117093,1,0.00279471,0.000267269,0.0038296999999999997,0.0038296999999999997,0.21212399999999998,0.0,0.0157896,0.000112597,0.031881400000000004,0.000305432,0.500107,0.500316,0.612129
1.01535e-05,0.0,108381,1,0.00291906,0.000263954,0.00360724,0.00360724,0.212675,0.0,0.0157896,0.000111725,0.0319742,0.00037835099999999997,0.500107,0.500316,0.612679
1.01202e-05,0.0,108381,1,0.00303662,0.000263502,0.0034216999999999997,0.0034216999999999997,0.21322600000000003,0.0,0.0157896,0.000111553,0.030774,0.00038825800000000005,0.500107,0.500316,0.613229
1.0118e-05,0.0,150304,1,0.00303092,0.000263669,0.00367157,0.00324501,0.213777,0.0,0.0157896,0.00011144,0.0293257,0.00040407199999999995,0.500107,0.500316,0.61378
1.01037e-05,0.0,169184,1,0.00285237,0.00026281,0.00381301,0.00351181,0.21432800000000002,0.0,0.0157896,0.00011106600000000001,0.0288018,0.000316949,0.500107,0.500316,0.6143310000000001
1.0055700000000001e-05,0.0,169185,1,0.0024785,0.000261692,0.00379007,0.00365452,0.214879,0.0,0.0157896,0.00011069899999999999,0.028761900000000003,0.000183345,0.500107,0.500317,0.6148819999999999
9.962080000000001e-06,0.0,117028,1,0.00271623,0.000261533,0.0041152,0.0041152,0.215429,0.0,0.0157896,0.000110684,0.028908099999999996,2.22507e-05,0.500107,0.500317,0.615433
9.81957e-06,0.0,117028,1,0.00245697,0.000262002,0.0047975000000000005,0.0047975000000000005,0.21598,0.0,0.0157896,0.000110758,0.0288567,4.1476e-05,0.500108,0.500317,0.615984
9.61734e-06,0.0,117028,1,0.00212604,0.00026321200000000003,0.00525398,0.00525398,0.216531,0.0,0.0157896,0.00011094100000000001,0.0290361,8.712809999999999e-05,0.500108,0.500317,0.616535
9.37146e-06,0.0,117028,1,0.00238808,0.00026482400000000004,0.00549188,0.00549188,0.21708200000000002,0.0,0.0157896,0.000111292,0.029124900000000002,0.000105985,0.500108,0.500317,0.6170859999999999
9.09768e-06,0.0,117028,1,0.00289346,0.000266379,0.00545512,0.00545512,0.217633,0.0,0.0157896,0.000111813,0.0296622,0.00014667600000000002,0.500108,0.500318,0.617637
8.82263e-06,0.0,117028,1,0.0025173,0.000267283,0.00512201,0.00512201,0.21818400000000002,0.0,0.0157896,0.000112185,0.031106900000000003,0.000191425,0.500108,0.500318,0.618188
8.576849999999999e-06,0.0,108384,1,0.00250464,0.000268834,0.00499754,0.00499754,0.21873499999999998,0.0,0.0157896,0.000112635,0.032450799999999995,0.000102292,0.500108,0.500318,0.618739
8.377719999999999e-06,0.0,108384,1,0.00221263,0.000270182,0.00538657,0.00538657,0.219286,0.0,0.0157896,0.00011308399999999999,0.032210300000000004,4.46737e-05,0.500108,0.500318,0.61929
8.22342e-06,0.0,112480,1,0.00254318,0.000271058,0.00577864,0.00577864,0.21983699999999998,0.0,0.0157896,0.000113495,0.0322406,0.00018333,0.500108,0.500318,0.61984
8.111089999999999e-06,0.0,112480,1,0.00248224,0.000272357,0.00612695,0.00612695,0.220388,0.0,0.0157896,0.00011409799999999999,0.0318159,0.000275712,0.500108,0.500318,0.620391
8.03787e-06,0.0,112480,1,0.00296578,0.000273864,0.00639593,0.00639593,0.220939,0.0,0.0157896,0.000114949,0.031502499999999996,0.000367058,0.500108,0.500318,0.620941
7.993639999999999e-06,0.0,112480,1,0.00278547,0.000274813,0.00600835,0.00600835,0.22149000000000002,0.0,0.0157896,0.000115746,0.0320164,0.000366875,0.500108,0.500318,0.621492
7.95405e-06,0.0,112480,1,0.00290571,0.000275302,0.00561799,0.00561799,0.222041,0.0,0.0157896,0.000116245,0.0323929,0.000260303,0.500108,0.500318,0.622042
7.89491e-06,0.0,112605,1,0.00327493,0.00027691099999999996,0.00526177,0.00526177,0.222592,0.0,0.0157896,0.000116733,0.0321603,0.000161944,0.500108,0.500318,0.6225930000000001
7.8054e-06,0.0,108509,1,0.00296483,0.00027986,0.00494951,0.00494951,0.22314299999999998,0.0,0.0157896,0.00011753700000000001,0.0315171,4.34317e-05,0.500108,0.500318,0.623143
7.66692e-06,0.0,116576,1,0.00230179,0.000283208,0.0043985,0.0043985,0.223694,0.0,0.0157896,0.000118446,0.0309601,8.09807e-05,0.500108,0.500318,0.623694
7.48823e-06,0.0,112546,1,0.00301572,0.000286575,0.00478276,0.00478276,0.22424499999999997,0.0,0.0157896,0.00011938299999999999,0.0320237,0.000240079,0.500108,0.500318,0.6242439999999999
7.27783e-06,0.0,112546,1,0.00328145,0.000289777,0.00505338,0.00505338,0.224796,0.0,0.0157896,0.000120302,0.0327741,0.00028092,0.500108,0.500318,0.624795
7.052e-06,0.0,112546,1,0.0021343000000000004,0.000292399,0.00519794,0.00519794,0.225347,0.0,0.0157896,0.000121075,0.0330195,0.000297254,0.500108,0.500318,0.6253449999999999
6.82682e-06,0.0,112546,1,0.00170502,0.00029431,0.00521712,0.00521712,0.22589800000000002,0.0,0.0157896,0.000121759,0.0322591,0.00017676900000000001,0.500108,0.500318,0.625896
6.614830000000001e-06,0.0,112546,1,0.00181205,0.000295531,0.00514518,0.00514518,0.22644899999999998,0.0,0.0157896,0.000122405,0.031475,5.83267e-05,0.500108,0.500319,0.6264460000000001
6.419159999999999e-06,0.0,112546,1,0.00208392,0.000295775,0.00499288,0.00499288,0.22699999999999998,0.0,0.0157896,0.000122731,0.0320993,6.63133e-05,0.500108,0.500319,0.626996
6.25877e-06,0.0,112797,1,0.00262363,0.00029585099999999997,0.00488232,0.00488232,0.22755100000000003,0.0,0.0157896,0.000122935,0.0322094,0.000222058,0.500108,0.500319,0.627546
6.14249e-06,0.0,112797,1,0.00266788,0.000295939,0.00473992,0.00473992,0.228102,0.0,0.0157896,0.000123055,0.032045599999999994,0.000313206,0.500108,0.500319,0.628096
6.08345e-06,0.0,112477,1,0.00287864,0.000297728,0.00455451,0.00455451,0.22865300000000002,0.0,0.0157896,0.000123652,0.032172700000000005,0.000374111,0.500108,0.500319,0.6286470000000001
6.083619999999999e-06,0.0,112608,1,0.00295268,0.000301637,0.004534300000000001,0.004534300000000001,0.229204,0.0,0.0157896,0.00012476700000000002,0.029954599999999998,0.000395984,0.500108,0.500319,0.629197
6.11802e-06,0.0,112608,1,0.00309975,0.00030477900000000003,0.00479264,0.00479264,0.22975500000000001,0.0,0.0157896,0.000125478,0.028902800000000003,0.000380872,0.500108,0.500319,0.629748
6.134969999999999e-06,0.0,112608,1,0.00281156,0.00030650400000000003,0.0049766,0.0049766,0.23030599999999998,0.0,0.0157896,0.00012581,0.028585000000000003,0.000265575,0.500108,0.500319,0.6302989999999999
6.1126699999999995e-06,0.0,112608,1,0.00243751,0.000307693,0.00507521,0.00507521,0.230857,0.0,0.0157896,0.000126079,0.028787,0.00015376799999999998,0.500108,0.500319,0.63085
6.04408e-06,0.0,112608,1,0.00252533,0.000309085,0.00509681,0.00509681,0.231408,0.0,0.0157896,0.00012652600000000001,0.0287173,7.674689999999999e-06,0.500109,0.500319,0.631401
5.92463e-06,0.0,112608,1,0.0021218000000000005,0.000310659,0.00506104,0.00506104,0.23195900000000003,0.0,0.0157896,0.00012694600000000001,0.029010400000000006,7.709439999999999e-05,0.500109,0.500319,0.6319520000000001
5.75423e-06,0.0,215007,1,0.00208519,0.000312386,0.0054633,0.00497356,0.23251,0.0,0.0157896,0.00012749,0.029221299999999995,0.00010026,0.500109,0.50032,0.632502
5.54443e-06,0.0,215007,1,0.00235959,0.00031402400000000004,0.005705600000000001,0.00504649,0.23306100000000002,0.0,0.0157896,0.000128082,0.0292004,0.000130197,0.500109,0.50032,0.633053
5.31569e-06,0.0,215007,1,0.00248284,0.000315206,0.00577348,0.00521453,0.233612,0.0,0.0157896,0.000128569,0.0302047,0.00018481299999999998,0.500109,0.50032,0.633604
5.09996e-06,0.0,215007,1,0.00248424,0.000316143,0.00568544,0.00561869,0.23416199999999998,0.0,0.0157896,0.000128947,0.0324385,0.000168292,0.500109,0.50032,0.634155
4.92729e-06,0.0,112480,1,0.00259981,0.000317354,0.00597677,0.00597677,0.234713,0.0,0.0157896,0.000129334,0.032507299999999996,3.44669e-05,0.500109,0.500321,0.634706
4.798280000000001e-06,0.0,116576,1,0.0023889,0.000318286,0.00634519,0.00634519,0.235264,0.0,0.0157896,0.000129699,0.0320104,0.000115617,0.500109,0.500321,0.635257
4.71457e-06,0.0,116576,1,0.00246631,0.00031921200000000003,0.00668232,0.00668232,0.235815,0.0,0.0157896,0.000130188,0.032139,0.000219033,0.500109,0.500321,0.635808
4.67342e-06,0.0,116576,1,0.00271113,0.000320486,0.0069388,0.0069388,0.236366,0.0,0.0157896,0.00013094299999999998,0.031498000000000005,0.000304057,0.500109,0.500321,0.636358
4.670540000000001e-06,0.0,116770,1,0.0030305999999999996,0.000321486,0.00688842,0.00688842,0.23691700000000002,0.0,0.0157896,0.000131834,0.0318344,0.00038380300000000005,0.500109,0.500321,0.6369090000000001
4.68788e-06,0.0,116770,1,0.00313318,0.000321789,0.00639044,0.00639044,0.23746799999999998,0.0,0.0157896,0.000132477,0.0321206,0.00033793,0.500109,0.500321,0.637459
4.69921e-06,0.0,116895,1,0.00356577,0.00032110099999999996,0.00589801,0.00589801,0.238019,0.0,0.0157896,0.000132616,0.0323402,0.000236777,0.500109,0.500321,0.638009
4.68666e-06,0.0,116701,1,0.003875,0.00032126,0.00548415,0.00548415,0.23856999999999998,0.0,0.0157896,0.000132681,0.0318907,0.000138568,0.500109,0.500321,0.63856
4.63981e-06,0.0,120866,1,0.00298296,0.00032203900000000004,0.00520122,0.00520122,0.239121,0.0,0.0157896,0.00013283200000000002,0.0311152,6.905189999999999e-06,0.500109,0.500321,0.639111
4.5486e-06,0.0,116642,1,0.00263578,0.000322698,0.00496395,0.00496395,0.23967199999999997,0.0,0.0157896,0.000132965,0.0312418,0.000143417,0.500109,0.500321,0.6396609999999999
4.42498e-06,0.0,116642,1,0.00291641,0.00032299900000000003,0.00527608,0.00527608,0.240223,0.0,0.0157896,0.000132986,0.0323199,0.000248414,0.500109,0.500321,0.640212
4.2709e-06,0.0,116642,1,0.00275754,0.000323082,0.00543464,0.00543464,0.240774,0.0,0.0157896,0.00013295,0.032895999999999995,0.000276372,0.500109,0.500321,0.6407619999999999
4.1031e-06,0.0,116642,1,0.00215034,0.000322796,0.00545959,0.00545959,0.241325,0.0,0.0157896,0.0001329,0.0328377,0.00026603,0.500109,0.500321,0.641312
3.9389699999999995e-06,0.0,116642,1,0.00223663,0.000322108,0.00538119,0.00538119,0.24187600000000004,0.0,0.0157896,0.000132896,0.0324555,0.000132842,0.500109,0.500321,0.641863
3.78773e-06,0.0,116642,1,0.0018769000000000001,0.000320596,0.00522315,0.00522315,0.242427,0.0,0.0157896,0.000132705,0.0318378,2.83978e-05,0.500109,0.500321,0.642413
3.66214e-06,0.0,116574,1,0.00208058,0.00031830599999999997,0.00502263,0.00502263,0.24297800000000003,0.0,0.0157896,0.000132294,0.032124,0.000114597,0.500109,0.500321,0.6429630000000001
3.57584e-06,0.0,116893,1,0.00251707,0.0003159,0.00482344,0.00482344,0.243529,0.0,0.0157896,0.000131817,0.0319556,0.000269139,0.500109,0.500321,0.643513
3.53199e-06,0.0,116893,1,0.00256065,0.000313636,0.00460915,0.00460915,0.24408000000000002,0.0,0.0157896,0.00013125799999999998,0.03207,0.000360135,0.500109,0.500321,0.644063
3.5413900000000002e-06,0.0,116704,1,0.00295117,0.000313685,0.00440101,0.00440101,0.244631,0.0,0.0157896,0.000131305,0.0319515,0.000368541,0.500109,0.500321,0.644614
3.61142e-06,0.0,116704,1,0.00326685,0.000314727,0.00462876,0.00462876,0.245182,0.0,0.0157896,0.000131516,0.0296216,0.000394729,0.500109,0.500321,0.6451640000000001
3.6969800000000002e-06,0.0,116704,1,0.00334978,0.00031439,0.00479003,0.00479003,0.24573299999999998,0.0,0.0157896,0.000131199,0.028755700000000002,0.000360386,0.500109,0.500321,0.6457149999999999
3.75353e-06,0.0,116704,1,0.00299655,0.000312736,0.00487255,0.00487255,0.246284,0.0,0.0157896,0.00013057299999999998,0.028941,0.00023490099999999998,0.500109,0.500321,0.646266
3.7641e-06,0.0,116704,1,0.00303388,0.000310853,0.00486979,0.00486979,0.246835,0.0,0.0157896,0.000129991,0.0287446,8.298959999999999e-05,0.50011,0.500322,0.646817
3.7270099999999995e-06,0.0,116704,1,0.00287638,0.000309186,0.00479972,0.00479972,0.24738600000000002,0.0,0.0157896,0.000129459,0.0286948,3.67481e-05,0.50011,0.500322,0.647368
3.63476e-06,0.0,219103,1,0.00247391,0.000307772,0.00481449,0.00467598,0.247937,0.0,0.0157896,0.000128989,0.029035500000000002,9.45583e-05,0.50011,0.500322,0.647918
3.49355e-06,0.0,219103,1,0.00256305,0.00030633,0.00510271,0.00464538,0.24848800000000001,0.0,0.0157896,0.000128619,0.028933099999999996,0.000127634,0.50011,0.500322,0.648469
3.3210199999999998e-06,0.0,219103,1,0.00256012,0.000304677,0.00522484,0.00485035,0.24903899999999998,0.0,0.0157896,0.00012826,0.029348700000000002,0.000165115,0.50011,0.500322,0.6490199999999999
3.13916e-06,0.0,219103,1,0.00261884,0.000301896,0.00516865,0.00488363,0.24959,0.0,0.0157896,0.000127605,0.030592200000000003,0.00023051200000000002,0.50011,0.500323,0.649571
2.9857e-06,0.0,116576,1,0.00278203,0.000299604,0.00522082,0.00522082,0.250141,0.0,0.0157896,0.00012696,0.0327068,0.000147699,0.50011,0.500323,0.650122
2.87557e-06,0.0,116576,1,0.00295033,0.000297533,0.00551158,0.00551158,0.250692,0.0,0.0157896,0.000126417,0.0323276,8.983350000000001e-06,0.50011,0.500323,0.650673
2.80851e-06,0.0,116576,1,0.00323433,0.000295118,0.00576072,0.00576072,0.251243,0.0,0.0157896,0.000125866,0.03218,0.000148258,0.50011,0.500323,0.651224
2.7814599999999997e-06,0.0,120672,1,0.0031695,0.000292878,0.00599947,0.00599947,0.251794,0.0,0.0157896,0.00012547600000000002,0.031917900000000006,0.000250624,0.50011,0.500323,0.651774
2.79617e-06,0.0,120672,1,0.00384098,0.000290921,0.006177,0.006177,0.252344,0.0,0.0157896,0.000125309,0.031058099999999995,0.00034314800000000004,0.50011,0.500323,0.652325
2.84092e-06,0.0,120672,1,0.00321771,0.000287993,0.00572285,0.00572285,0.252895,0.0,0.0157896,0.000125047,0.031807999999999996,0.00037858300000000004,0.50011,0.500324,0.652875
2.89815e-06,0.0,120672,1,0.00410377,0.000284866,0.00525948,0.00525948,0.253446,0.0,0.0157896,0.00012451700000000001,0.0325699,0.000302763,0.50011,0.500324,0.653425
2.94187e-06,0.0,116701,1,0.00461859,0.000281248,0.00485178,0.00485178,0.253997,0.0,0.0157896,0.00012356799999999998,0.0323394,0.000211416,0.50011,0.500323,0.653976
2.9544599999999996e-06,0.0,116701,1,0.00424044,0.000279014,0.00449847,0.00449847,0.254548,0.0,0.0157896,0.00012270100000000002,0.031686200000000005,0.000109021,0.50011,0.500323,0.6545270000000001
2.9308499999999996e-06,0.0,116701,1,0.00356507,0.00027759700000000003,0.00414377,0.00414377,0.25509899999999996,0.0,0.0157896,0.00012205799999999999,0.0309812,4.9121499999999994e-05,0.50011,0.500323,0.655077
2.8676e-06,0.0,210587,1,0.00326854,0.000276175,0.0042091,0.00411904,0.25565,0.0,0.0157896,0.000121402,0.0316717,0.00017930599999999998,0.50011,0.500323,0.655628
2.76667e-06,0.0,120738,1,0.00332358,0.000274467,0.00434311,0.00434311,0.256201,0.0,0.0157896,0.00012073,0.0325835,0.00027764799999999997,0.50011,0.500323,0.6561779999999999
2.64108e-06,0.0,120738,1,0.00303342,0.000272513,0.00444528,0.00444528,0.256752,0.0,0.0157896,0.00012004299999999999,0.033008499999999996,0.00030698,0.50011,0.500323,0.656729
2.51149e-06,0.0,121051,1,0.00276421,0.000270249,0.00442779,0.00442779,0.257303,0.0,0.0157896,0.000119419,0.0325941,0.00022325,0.50011,0.500324,0.657279
2.3893e-06,0.0,120612,1,0.00266331,0.00026749099999999996,0.00437092,0.00437092,0.25785399999999997,0.0,0.0157896,0.000118829,0.032234399999999996,0.000104433,0.50011,0.500324,0.657829
2.27909e-06,0.0,120612,1,0.00232021,0.000263645,0.00420311,0.00420311,0.258405,0.0,0.0157896,0.000117984,0.0320373,4.98491e-06,0.50011,0.500324,0.658379
2.20156e-06,0.0,120612,1,0.00241929,0.000259182,0.00393604,0.00393604,0.258956,0.0,0.0157896,0.00011692299999999999,0.0323488,0.000174261,0.50011,0.500324,0.65893
2.1587299999999997e-06,0.0,120669,1,0.00249022,0.000254675,0.00368571,0.00368571,0.25950700000000004,0.0,0.0157896,0.000115847,0.0318868,0.00029535200000000003,0.50011,0.500324,0.6594800000000001
2.16419e-06,0.0,120669,1,0.00304819,0.00025118,0.00348459,0.00348459,0.260058,0.0,0.0157896,0.00011497,0.031924,0.00036767300000000006,0.50011,0.500324,0.66003
2.2255500000000002e-06,0.0,120669,1,0.0032689999999999998,0.00025079700000000003,0.00319827,0.00319827,0.26060900000000004,0.0,0.0157896,0.000114907,0.030473700000000003,0.000364469,0.50011,0.500324,0.6605800000000001
2.3362599999999997e-06,0.0,120801,1,0.00369994,0.00025086,0.00304257,0.00304257,0.26116,0.0,0.0157896,0.000114832,0.0292853,0.00039443400000000004,0.50011,0.500324,0.661131
2.44429e-06,0.0,215323,1,0.00348625,0.000249641,0.0034084000000000002,0.0031701,0.261711,0.0,0.0157896,0.000114311,0.0287474,0.00032276900000000004,0.50011,0.500324,0.6616810000000001
2.51733e-06,0.0,215332,1,0.00349384,0.000247715,0.00365617,0.003213,0.262262,0.0,0.0157896,0.000113694,0.028769799999999998,0.000180617,0.500111,0.500324,0.6622319999999999
2.544e-06,0.0,215332,1,0.00343464,0.000246498,0.00413079,0.00367344,0.262813,0.0,0.0157896,0.00011329399999999999,0.0289264,9.021110000000001e-06,0.500111,0.500324,0.662783
2.52462e-06,0.0,215332,1,0.00309601,0.00024597599999999996,0.00459701,0.00441274,0.263364,0.0,0.0157896,0.000113047,0.028875400000000002,5.72638e-05,0.500111,0.500324,0.663334
2.4511599999999997e-06,0.0,129316,1,0.00295985,0.00024612799999999997,0.00492927,0.00492927,0.263915,0.0,0.0157896,0.00011301,0.0290586,0.00010561799999999999,0.500111,0.500325,0.6638850000000001
2.33962e-06,0.0,218972,1,0.00308253,0.000246367,0.00537719,0.0052183,0.264466,0.0,0.0157896,0.00011305399999999999,0.0292074,0.000130643,0.500111,0.500325,0.6644359999999999
2.20548e-06,0.0,223068,1,0.00288892,0.000246081,0.00584275,0.00523176,0.265017,0.0,0.0157896,0.00011308600000000001,0.029748400000000005,0.000173048,0.500111,0.500325,0.664986
2.0761000000000003e-06,0.0,129316,1,0.00292577,0.00024467,0.0049421000000000005,0.0049421000000000005,0.26556799999999997,0.0,0.0157896,0.00011292600000000001,0.031089599999999995,0.000219011,0.500111,0.500326,0.6655369999999999
1.98495e-06,0.0,129316,1,0.00322762,0.00024374799999999998,0.00435875,0.00435875,0.266119,0.0,0.0157896,0.00011280200000000001,0.0324534,9.94173e-05,0.500111,0.500326,0.666088
1.9346599999999996e-06,0.0,190444,1,0.00342549,0.00024275900000000002,0.00435035,0.00404438,0.26666999999999996,0.0,0.0157896,0.00011271399999999999,0.0321567,4.5878500000000005e-05,0.500112,0.500326,0.666639
1.92645e-06,0.0,190444,1,0.00375827,0.00024123799999999998,0.00461063,0.00426176,0.267221,0.0,0.0157896,0.000112554,0.0323492,0.00018764700000000001,0.500112,0.500326,0.66719
1.9558400000000002e-06,0.0,120672,1,0.00373118,0.000239867,0.00441827,0.00441827,0.26777199999999995,0.0,0.0157896,0.000112426,0.031811,0.000282441,0.500112,0.500326,0.66774
2.01893e-06,0.0,124768,1,0.00421954,0.000238494,0.00451999,0.00451999,0.268323,0.0,0.0157896,0.00011244799999999999,0.0316097,0.000361296,0.500112,0.500326,0.668291
2.11163e-06,0.0,215333,1,0.00371798,0.000236673,0.00418137,0.00402481,0.268874,0.0,0.0157896,0.00011232399999999999,0.032009699999999995,0.000368393,0.500112,0.500326,0.668841
2.20736e-06,0.0,120797,1,0.0048572,0.00023381400000000002,0.00362236,0.00362236,0.269425,0.0,0.0157896,0.000111791,0.032450900000000005,0.000252131,0.500112,0.500326,0.669391
2.2839e-06,0.0,178516,1,0.00433101,0.00023270799999999998,0.00376933,0.00322825,0.26997600000000005,0.0,0.0157896,0.00011135799999999999,0.032168,0.000157185,0.500111,0.500326,0.669942
2.3350299999999996e-06,0.0,214746,1,0.00441982,0.000233453,0.0039481,0.00299303,0.270527,0.0,0.0157896,0.000111267,0.0315755,3.68469e-05,0.500111,0.500326,0.670492
2.33939e-06,0.0,215270,1,0.00352794,0.00023543400000000002,0.00361605,0.00301867,0.271077,0.0,0.0157896,0.000111364,0.031020099999999995,9.0957e-05,0.500111,0.500326,0.6710430000000001
2.29381e-06,0.0,223199,1,0.003511,0.000237596,0.00396925,0.00325406,0.27162800000000004,0.0,0.0157896,0.00011153700000000001,0.032006799999999995,0.000230178,0.500111,0.500326,0.6715939999999999
2.21404e-06,0.0,227295,1,0.00315562,0.000239754,0.00431301,0.00374409,0.272179,0.0,0.0157896,0.000111922,0.03277290000000001,0.000289656,0.500111,0.500326,0.672144
2.11975e-06,0.0,227295,1,0.00305393,0.00024127,0.00452251,0.00378627,0.27273000000000003,0.0,0.0157896,0.00011228,0.03307430000000001,0.000305135,0.500111,0.500326,0.672694
2.0254800000000002e-06,0.0,227295,1,0.00284342,0.000241786,0.00456063,0.00384486,0.273281,0.0,0.0157896,0.00011252,0.0322973,0.000173891,0.500111,0.500326,0.673245
1.93652e-06,0.0,223199,1,0.0026243000000000004,0.00024155900000000002,0.00444393,0.00373776,0.273832,0.0,0.0157896,0.000112696,0.0314751,5.95941e-05,0.500111,0.500326,0.673795
1.8612099999999997e-06,0.0,223199,1,0.00231499,0.00023988900000000002,0.00422538,0.00360227,0.274383,0.0,0.0157896,0.00011260799999999999,0.032099,6.51806e-05,0.500111,0.500326,0.674345
1.8225599999999997e-06,0.0,223199,1,0.0024258,0.000237752,0.00390277,0.00354152,0.274934,0.0,0.0157896,0.00011251700000000001,0.0320926,0.000227228,0.500111,0.500326,0.674895
1.82465e-06,0.0,223199,1,0.00260589,0.00023552599999999998,0.00349552,0.00334638,0.275485,0.0,0.0157896,0.00011232299999999999,0.031984399999999996,0.000323159,0.500111,0.5003270000000001,0.675445
1.87926e-06,0.0,165086,1,0.00314151,0.000235468,0.00316466,0.00298704,0.276036,0.0,0.0157896,0.00011253399999999999,0.0321686,0.000377729,0.500111,0.5003270000000001,0.675995
1.98904e-06,0.0,165087,1,0.00326353,0.00023791,0.00342695,0.00266244,0.27658699999999997,0.0,0.0157896,0.000113248,0.030016200000000003,0.00039835900000000004,0.500111,0.5003270000000001,0.676546
2.1256599999999996e-06,0.0,186323,1,0.00352574,0.000240394,0.00379311,0.00289449,0.277138,0.0,0.0157896,0.000113837,0.028863599999999996,0.000371859,0.500111,0.5003270000000001,0.677096
2.25132e-06,0.0,186323,1,0.0032991999999999995,0.000241843,0.00404845,0.00313128,0.27768899999999996,0.0,0.0157896,0.000114174,0.028594799999999997,0.000263517,0.500112,0.5003270000000001,0.677647
2.3362200000000003e-06,0.0,185569,1,0.00326073,0.000243605,0.00407968,0.00323871,0.27824,0.0,0.0157896,0.000114663,0.0287944,0.000152211,0.500112,0.5003270000000001,0.678198
2.36856e-06,0.0,223388,1,0.00344769,0.000246774,0.0044482,0.00329319,0.278791,0.0,0.0157896,0.000115609,0.028741200000000005,2.3811799999999998e-05,0.500112,0.5003270000000001,0.6787489999999999
2.3491400000000003e-06,0.0,223388,1,0.00291544,0.000250523,0.00507114,0.00404873,0.27934200000000003,0.0,0.0157896,0.00011654,0.0289087,7.97191e-05,0.500112,0.5003270000000001,0.679299
2.27667e-06,0.0,223068,1,0.00285377,0.000254579,0.0059372,0.00456194,0.279893,0.0,0.0157896,0.000117519,0.029299000000000002,0.000117648,0.500112,0.500328,0.67985
2.1746099999999998e-06,0.0,223068,1,0.00307531,0.000258456,0.00656571,0.00483877,0.280444,0.0,0.0157896,0.000118484,0.0292709,0.000138499,0.500112,0.500328,0.680401
2.0596599999999997e-06,0.0,227164,1,0.0027541,0.000260882,0.00700046,0.00480797,0.280995,0.0,0.0157896,0.00011931600000000001,0.0302291,0.000202642,0.500112,0.500328,0.680952
1.96113e-06,0.0,223068,1,0.00307917,0.000262578,0.00521582,0.00448779,0.281546,0.0,0.0157896,0.000120015,0.032505200000000005,0.00017040599999999998,0.500113,0.500328,0.681503
1.8966999999999998e-06,0.0,194540,1,0.00344236,0.000264647,0.00506987,0.0038716,0.282097,0.0,0.0157896,0.000120761,0.032521499999999995,4.3621499999999996e-05,0.500113,0.500329,0.682054
1.8744400000000003e-06,0.0,194540,1,0.00331523,0.000265887,0.00563455,0.00341524,0.282648,0.0,0.0157896,0.00012138299999999999,0.032066500000000005,0.000117605,0.500113,0.500329,0.682605
1.8922900000000002e-06,0.0,194540,1,0.0034231,0.00026611,0.00569128,0.00313938,0.283199,0.0,0.0157896,0.000121758,0.0320276,0.000228073,0.500113,0.500329,0.6831550000000001
1.94573e-06,0.0,194540,1,0.00370262,0.000266085,0.00527326,0.00328454,0.28375,0.0,0.0157896,0.000122088,0.0314983,0.000306583,0.500113,0.500329,0.683706
2.03462e-06,0.0,194540,1,0.00368433,0.000265561,0.00440694,0.00324078,0.284301,0.0,0.0157896,0.000122338,0.031893,0.000380809,0.500113,0.500329,0.6842560000000001
2.1473500000000003e-06,0.0,218842,1,0.00340094,0.000264665,0.00471927,0.00281887,0.284852,0.0,0.0157896,0.00012235,0.032181,0.00033507800000000005,0.500113,0.500329,0.684806
2.26465e-06,0.0,177375,1,0.00430951,0.000263215,0.0040067,0.00246274,0.285403,0.0,0.0157896,0.000122105,0.0323427,0.000237968,0.500113,0.500329,0.685357
2.3582e-06,0.0,182612,1,0.0040753,0.000264023,0.00387239,0.00264313,0.285954,0.0,0.0157896,0.000122185,0.0319348,0.00015701799999999998,0.500113,0.500329,0.6859069999999999
2.41409e-06,0.0,227295,1,0.00365153,0.000266417,0.00425051,0.00271637,0.286505,0.0,0.0157896,0.000122471,0.0310957,1.60707e-05,0.500113,0.500329,0.686458
2.4141999999999997e-06,0.0,227295,1,0.00317392,0.000269415,0.00484414,0.00316195,0.287056,0.0,0.0157896,0.000122768,0.031227299999999996,0.000128889,0.500113,0.500329,0.687008
2.3677000000000002e-06,0.0,227295,1,0.00314483,0.00027255599999999997,0.00527467,0.00321759,0.287607,0.0,0.0157896,0.000123291,0.032329000000000004,0.000259165,0.500113,0.500329,0.687559
2.29606e-06,0.0,227295,1,0.00281462,0.00027538,0.00556149,0.00384593,0.28815799999999997,0.0,0.0157896,0.000123935,0.0328524,0.000289784,0.500112,0.500329,0.688109
2.2166400000000003e-06,0.0,227295,1,0.00254542,0.000277071,0.00570151,0.00370066,0.288709,0.0,0.0157896,0.000124449,0.032783099999999996,0.00027038400000000003,0.500112,0.500329,0.688659
2.1401499999999997e-06,0.0,227295,1,0.00248637,0.000277828,0.00567755,0.00352491,0.28926,0.0,0.0157896,0.000124871,0.0323947,0.000130631,0.500112,0.500329,0.68921
2.0715400000000002e-06,0.0,227295,1,0.00206655,0.000277424,0.00552852,0.00376788,0.28981,0.0,0.0157896,0.00012505600000000002,0.031833,2.34342e-05,0.500112,0.500329,0.68976
2.02453e-06,0.0,227295,1,0.0021742,0.000275811,0.00526454,0.00380179,0.29036100000000004,0.0,0.0157896,0.000125042,0.0321145,0.00012284200000000001,0.500112,0.500329,0.6903100000000001
2.01611e-06,0.0,227295,1,0.00250294,0.000273765,0.00490106,0.00368421,0.290912,0.0,0.0157896,0.00012500600000000002,0.0319025,0.000266926,0.500112,0.500329,0.69086
2.05282e-06,0.0,227295,1,0.00256908,0.000272056,0.00444456,0.00341154,0.291463,0.0,0.0157896,0.000124921,0.0320608,0.000368457,0.500112,0.500329,0.6914100000000001
2.1405e-06,0.0,227295,1,0.00283281,0.000272551,0.0039329000000000005,0.00303437,0.292014,0.0,0.0157896,0.00012518700000000002,0.0318831,0.000381956,0.500113,0.50033,0.69196
2.28045e-06,0.0,169183,1,0.00308058,0.00027456599999999996,0.00389498,0.00274346,0.292565,0.0,0.0157896,0.00012571,0.029618000000000002,0.000403649,0.500113,0.50033,0.692511
2.43154e-06,0.0,190419,1,0.00306705,0.000276102,0.004294399999999999,0.00271552,0.293116,0.0,0.0157896,0.000126071,0.028703500000000003,0.00036173900000000003,0.500113,0.50033,0.6930609999999999
2.55463e-06,0.0,190419,1,0.00272551,0.000276772,0.00438832,0.00297213,0.293667,0.0,0.0157896,0.000126236,0.0288997,0.000228971,0.500113,0.50033,0.693612
2.63152e-06,0.0,227484,1,0.00300113,0.00027841,0.00472569,0.00311442,0.294218,0.0,0.0157896,0.00012672899999999999,0.028809699999999997,7.65445e-05,0.500113,0.50033,0.694163
2.6564799999999998e-06,0.0,227484,1,0.00293775,0.000281032,0.00536312,0.00338824,0.294769,0.0,0.0157896,0.000127391,0.028757400000000002,4.1201899999999996e-05,0.500113,0.50033,0.694714
2.62466e-06,0.0,227164,1,0.00235503,0.000283867,0.00600792,0.00397676,0.29531999999999997,0.0,0.0157896,0.000127957,0.029030900000000002,8.63026e-05,0.500113,0.50033,0.695264
2.5457299999999996e-06,0.0,227164,1,0.00239536,0.00028667,0.00686131,0.00449739,0.295871,0.0,0.0157896,0.00012855,0.029005700000000002,0.000141294,0.5001140000000001,0.5003310000000001,0.695815
2.4440099999999997e-06,0.0,227164,1,0.00253044,0.000288599,0.00739573,0.00470846,0.29642199999999996,0.0,0.0157896,0.00012911200000000002,0.0294172,0.00017560200000000002,0.5001140000000001,0.5003310000000001,0.696366
2.3391299999999997e-06,0.0,227106,1,0.0023715,0.000288509,0.00652481,0.00404139,0.296973,0.0,0.0157896,0.000129344,0.0307105,0.000233553,0.5001140000000001,0.5003310000000001,0.696917
2.25755e-06,0.0,227484,1,0.00254062,0.00028890700000000003,0.00552775,0.00379535,0.29752399999999996,0.0,0.0157896,0.000129658,0.0327716,0.00015326899999999999,0.5001140000000001,0.5003310000000001,0.697468
2.21213e-06,0.0,198636,1,0.00298428,0.000289295,0.00511146,0.00368654,0.298075,0.0,0.0157896,0.000129995,0.032388799999999995,5.1510400000000006e-06,0.5001140000000001,0.500332,0.698019
2.20627e-06,0.0,198636,1,0.00296345,0.000288812,0.00551747,0.00367899,0.298626,0.0,0.0157896,0.000130174,0.032179200000000005,0.000151935,0.5001140000000001,0.500332,0.698569
2.23703e-06,0.0,198636,1,0.00301403,0.000287409,0.00544886,0.0030651999999999997,0.29917699999999997,0.0,0.0157896,0.00013008,0.031917400000000005,0.000254715,0.5001140000000001,0.500332,0.69912
2.30267e-06,0.0,198636,1,0.00327169,0.000285741,0.00490975,0.00292731,0.299728,0.0,0.0157896,0.000129978,0.0310626,0.00034299900000000003,0.5001140000000001,0.500332,0.69967
2.39769e-06,0.0,222938,1,0.00287653,0.000283562,0.00418609,0.00249939,0.300279,0.0,0.0157896,0.000129648,0.0317167,0.000372867,0.5001140000000001,0.500332,0.700221
2.51043e-06,0.0,222938,1,0.00305674,0.000281011,0.00511888,0.00244059,0.30083000000000004,0.0,0.0157896,0.000129043,0.0324245,0.000294826,0.5001140000000001,0.500332,0.700771
2.6214799999999997e-06,0.0,181471,1,0.00380411,0.000278679,0.00381655,0.00264459,0.301381,0.0,0.0157896,0.00012846,0.0322949,0.000211435,0.5001140000000001,0.500332,0.701321
2.70161e-06,0.0,231391,1,0.00396914,0.000278241,0.00427012,0.00285569,0.30193200000000003,0.0,0.0157896,0.000128145,0.0316832,0.000119072,0.5001140000000001,0.500332,0.701872
2.7386000000000003e-06,0.0,231391,1,0.00277076,0.000279085,0.00486948,0.00300619,0.302483,0.0,0.0157896,0.000128049,0.030968700000000002,2.8532600000000002e-05,0.5001140000000001,0.500332,0.702422
2.7179300000000003e-06,0.0,231391,1,0.00276567,0.00027985200000000003,0.00532477,0.00346755,0.303034,0.0,0.0157896,0.00012787,0.0317839,0.000175235,0.5001140000000001,0.500332,0.702973
2.65591e-06,0.0,231391,1,0.00346875,0.000280483,0.00562538,0.00344236,0.303585,0.0,0.0157896,0.000127861,0.032595099999999995,0.000289233,0.5001140000000001,0.500332,0.703523
2.57899e-06,0.0,231391,1,0.00224969,0.000280549,0.00579454,0.00337131,0.304136,0.0,0.0157896,0.00012786700000000001,0.032967199999999995,0.00031696700000000003,0.5001140000000001,0.500332,0.704074
2.50166e-06,0.0,231391,1,0.00206246,0.000279703,0.00582335,0.00366586,0.304687,0.0,0.0157896,0.000127736,0.032599,0.000228166,0.5001140000000001,0.500332,0.704624
2.42922e-06,0.0,231391,1,0.00192509,0.000278448,0.00569622,0.00362483,0.305238,0.0,0.0157896,0.000127641,0.0320309,0.00010831700000000001,0.5001140000000001,0.500332,0.705174
2.36838e-06,0.0,231391,1,0.00195317,0.00027602599999999996,0.00545211,0.00385172,0.305789,0.0,0.0157896,0.00012727,0.0320806,1.90031e-05,0.5001140000000001,0.500332,0.705724
2.3315700000000003e-06,0.0,231391,1,0.00245453,0.000272956,0.00510346,0.00381996,0.30634,0.0,0.0157896,0.000126805,0.032292900000000006,0.00017585099999999998,0.5001140000000001,0.500332,0.706274
2.33259e-06,0.0,231391,1,0.0025077,0.00026978099999999997,0.00466415,0.00362779,0.30689099999999997,0.0,0.0157896,0.000126324,0.031868900000000006,0.00031399900000000003,0.5001140000000001,0.500332,0.706824
2.37416e-06,0.0,231391,1,0.00253597,0.000267951,0.00414248,0.0032706,0.307442,0.0,0.0157896,0.000126059,0.0319033,0.000385342,0.5001140000000001,0.500333,0.707374
2.46858e-06,0.0,231391,1,0.00282752,0.000268788,0.00357868,0.00278318,0.30799299999999996,0.0,0.0157896,0.00012630899999999999,0.0304473,0.000387378,0.5001140000000001,0.500333,0.707925
2.60423e-06,0.0,227611,1,0.00285856,0.00027059400000000003,0.00349627,0.00241764,0.30854299999999996,0.0,0.0157896,0.000126689,0.029123000000000003,0.000391978,0.5001140000000001,0.500333,0.708475
2.73959e-06,0.0,227611,1,0.0027003,0.00027122400000000003,0.00430158,0.00250455,0.309094,0.0,0.0157896,0.000126685,0.0286987,0.000319233,0.5001140000000001,0.500333,0.709026
2.8396499999999996e-06,0.0,231716,1,0.00238551,0.000271338,0.00455512,0.00271057,0.309645,0.0,0.0157896,0.000126642,0.028770999999999998,0.000179819,0.5001140000000001,0.500333,0.709576
2.888e-06,0.0,231580,1,0.00269654,0.000272461,0.00503438,0.00335045,0.310196,0.0,0.0157896,0.000126906,0.028826400000000002,1.93947e-06,0.5001140000000001,0.500333,0.7101270000000001
2.8855500000000003e-06,0.0,231260,1,0.00244791,0.000274145,0.00566276,0.00408532,0.310747,0.0,0.0157896,0.000127229,0.028994,6.23155e-05,0.500115,0.500333,0.7106779999999999
2.8269e-06,0.0,231260,1,0.00216647,0.000275974,0.0065658,0.00461459,0.311298,0.0,0.0157896,0.000127524,0.029069499999999998,0.000117076,0.500115,0.5003340000000001,0.711229
2.73476e-06,0.0,231260,1,0.002202,0.000277389,0.00729302,0.00491161,0.311849,0.0,0.0157896,0.000127713,0.029266300000000002,0.000135061,0.500115,0.5003340000000001,0.71178
2.62245e-06,0.0,235356,1,0.0025926,0.00027769599999999997,0.00773346,0.00493571,0.3124,0.0,0.0157896,0.000127802,0.0299172,0.00017798,0.500115,0.5003340000000001,0.712331
2.51323e-06,0.0,231580,1,0.00218648,0.000276425,0.00621811,0.00464999,0.31295100000000003,0.0,0.0157896,0.000127747,0.0312662,0.000232334,0.500115,0.5003340000000001,0.712881
2.44212e-06,0.0,231580,1,0.00243497,0.00027565099999999997,0.00542498,0.00410698,0.313502,0.0,0.0157896,0.00012781200000000002,0.0324577,9.97334e-05,0.500115,0.5003350000000001,0.713432
2.4096200000000003e-06,0.0,202732,1,0.00255192,0.000274875,0.00484867,0.00346049,0.314053,0.0,0.0157896,0.000127883,0.0321625,4.23455e-05,0.500115,0.5003350000000001,0.713983
2.42015e-06,0.0,202732,1,0.00274172,0.000273737,0.00512363,0.00313148,0.314604,0.0,0.0157896,0.000127881,0.032348400000000006,0.00019119999999999999,0.500115,0.5003350000000001,0.714534
2.46332e-06,0.0,202732,1,0.00269884,0.000272504,0.00490352,0.00311088,0.315155,0.0,0.0157896,0.000127801,0.031759800000000005,0.00028063,0.500115,0.5003350000000001,0.715084
2.53875e-06,0.0,202732,1,0.00331239,0.000271289,0.00419432,0.00325144,0.315706,0.0,0.0157896,0.000127761,0.031839599999999996,0.00036064699999999996,0.500115,0.5003350000000001,0.715634
2.6445099999999997e-06,0.0,227621,1,0.00282155,0.000269728,0.00488121,0.0027965,0.316257,0.0,0.0157896,0.000127531,0.0320842,0.000359257,0.500115,0.5003350000000001,0.7161850000000001
2.75788e-06,0.0,227621,1,0.00302622,0.000266561,0.00364788,0.00253604,0.316808,0.0,0.0157896,0.00012684,0.0324122,0.00024286400000000002,0.500115,0.5003350000000001,0.716735
2.85289e-06,0.0,227034,1,0.00354604,0.000265021,0.00422275,0.00247798,0.317359,0.0,0.0157896,0.000126361,0.032128500000000004,0.000152196,0.500115,0.5003350000000001,0.717286
2.92045e-06,0.0,227034,1,0.00316408,0.000264817,0.00457123,0.00285281,0.31790999999999997,0.0,0.0157896,0.000126166,0.0314675,4.4589099999999996e-05,0.500115,0.5003350000000001,0.7178359999999999
2.9387900000000003e-06,0.0,227558,1,0.00247682,0.000265416,0.00421036,0.00316048,0.318461,0.0,0.0157896,0.000126019,0.0310159,8.03184e-05,0.500115,0.5003350000000001,0.718386
2.90529e-06,0.0,235487,1,0.00304305,0.000265913,0.00456693,0.00345271,0.31901199999999996,0.0,0.0157896,0.000125852,0.032007,0.000226723,0.500115,0.5003350000000001,0.7189369999999999
2.839e-06,0.0,235487,1,0.00329381,0.000266102,0.00481272,0.0041347,0.319563,0.0,0.0157896,0.00012575799999999998,0.032833999999999995,0.000291982,0.500115,0.5003350000000001,0.719487
2.75849e-06,0.0,235487,1,0.0020563,0.00026585599999999997,0.00494008,0.00385901,0.320114,0.0,0.0157896,0.00012564,0.0331919,0.000308048,0.500115,0.5003350000000001,0.720038
2.67812e-06,0.0,235487,1,0.00189594,0.000265132,0.00493146,0.00322042,0.32066500000000003,0.0,0.0157896,0.000125471,0.0323639,0.000182153,0.500115,0.5003350000000001,0.720588
2.60873e-06,0.0,235487,1,0.00182322,0.000264247,0.00477642,0.00307718,0.321216,0.0,0.0157896,0.000125307,0.0314744,5.6032799999999997e-05,0.500115,0.500336,0.7211380000000001
2.5536900000000004e-06,0.0,235487,1,0.00208059,0.000262581,0.00450912,0.00292006,0.321767,0.0,0.0157896,0.000125012,0.0320852,7.776010000000001e-05,0.500115,0.500336,0.721688
2.53046e-06,0.0,235487,1,0.00255669,0.00026105400000000004,0.00413869,0.00280739,0.322318,0.0,0.0157896,0.000124867,0.032138599999999996,0.00023674900000000002,0.500115,0.500336,0.722238
2.54388e-06,0.0,235487,1,0.00253537,0.00025989,0.00368617,0.00259717,0.322869,0.0,0.0157896,0.000124819,0.0319719,0.00033250300000000005,0.500115,0.500336,0.722788
2.60543e-06,0.0,190804,1,0.00257869,0.0002611,0.00325746,0.0023095,0.32342,0.0,0.0157896,0.000125335,0.0320965,0.000389134,0.500115,0.500336,0.723338
2.72243e-06,0.0,231707,1,0.00277786,0.000265023,0.00311146,0.00197194,0.323971,0.0,0.0157896,0.000126413,0.0299647,0.000390457,0.500115,0.500336,0.723888
2.87642e-06,0.0,231707,1,0.00290026,0.000268681,0.00393909,0.00221664,0.324522,0.0,0.0157896,0.000127268,0.028799500000000002,0.000382075,0.500115,0.500336,0.724439
3.0168e-06,0.0,231707,1,0.00243126,0.00027080400000000003,0.00412931,0.00240187,0.325073,0.0,0.0157896,0.000127613,0.028529400000000003,0.000275251,0.500116,0.500336,0.7249899999999999
3.11448e-06,0.0,231716,1,0.00239039,0.000272704,0.00445403,0.00248494,0.32562399999999997,0.0,0.0157896,0.00012793,0.028853700000000003,0.000148344,0.500116,0.500336,0.72554
3.1607599999999996e-06,0.0,231716,1,0.00253861,0.000275109,0.00503217,0.00293185,0.326175,0.0,0.0157896,0.000128584,0.028635,2.87871e-05,0.500116,0.500336,0.7260909999999999
3.1546899999999998e-06,0.0,235356,1,0.00222087,0.000277801,0.00580553,0.00368284,0.326726,0.0,0.0157896,0.00012929,0.028916900000000002,8.99582e-05,0.500116,0.500337,0.726642
3.10238e-06,0.0,235356,1,0.00215901,0.000280319,0.0067209999999999995,0.00420919,0.327276,0.0,0.0157896,0.000130009,0.0293038,0.000124094,0.500116,0.500337,0.727193
3.02015e-06,0.0,235356,1,0.00239187,0.000282173,0.00733089,0.00449267,0.327827,0.0,0.0157896,0.000130533,0.0292784,0.000147415,0.500116,0.500337,0.727744
2.92697e-06,0.0,235356,1,0.002386,0.000282666,0.00765937,0.00448038,0.328378,0.0,0.0157896,0.000130827,0.030232099999999998,0.000212333,0.500116,0.500337,0.728294
2.8491000000000004e-06,0.0,235356,1,0.00230781,0.0002823,0.00569204,0.00419068,0.32892899999999997,0.0,0.0157896,0.000131008,0.0326906,0.000190795,0.500117,0.5003380000000001,0.728845
2.8135000000000003e-06,0.0,231716,1,0.00260157,0.00028267900000000004,0.00474287,0.00361309,0.32948,0.0,0.0157896,0.000131319,0.032515800000000004,3.44326e-05,0.500117,0.5003380000000001,0.729396
2.8144299999999997e-06,0.0,206828,1,0.00251943,0.00028329099999999997,0.00493663,0.00349611,0.330031,0.0,0.0157896,0.000131686,0.032070999999999995,0.00011643,0.500117,0.5003380000000001,0.729947
2.85656e-06,0.0,206828,1,0.0026435,0.000283853,0.00500131,0.00371119,0.33058200000000004,0.0,0.0157896,0.000131953,0.0320365,0.00022192799999999998,0.500117,0.5003380000000001,0.7304970000000001
2.93397e-06,0.0,206828,1,0.0026878,0.000284686,0.00456253,0.0038623000000000004,0.331133,0.0,0.0157896,0.000132292,0.0314968,0.000310875,0.500117,0.5003380000000001,0.7310479999999999
3.04335e-06,0.0,231130,1,0.00296208,0.000285433,0.00499984,0.00383362,0.33168400000000003,0.0,0.0157896,0.000132695,0.0319632,0.000378184,0.500117,0.5003380000000001,0.731598
3.17269e-06,0.0,231130,1,0.00286487,0.00028549,0.00597468,0.00341772,0.332235,0.0,0.0157896,0.00013290899999999998,0.0322444,0.00033525199999999997,0.500117,0.500339,0.7321479999999999
3.2923000000000002e-06,0.0,231130,1,0.00313757,0.000283889,0.00456713,0.00302501,0.332786,0.0,0.0157896,0.00013276,0.032418999999999996,0.00022176799999999998,0.500117,0.500339,0.732699
3.3806800000000004e-06,0.0,231130,1,0.00370534,0.000284066,0.00501873,0.00266807,0.333337,0.0,0.0157896,0.000132791,0.0319473,0.000147115,0.500117,0.5003380000000001,0.7332489999999999
3.43241e-06,0.0,231067,1,0.00273485,0.000284997,0.00482846,0.00280243,0.333888,0.0,0.0157896,0.000132965,0.031112099999999997,1.49763e-06,0.500117,0.5003380000000001,0.7338
3.44556e-06,0.0,231067,1,0.00263101,0.000285936,0.00504318,0.00292526,0.334439,0.0,0.0157896,0.000132958,0.031228199999999998,0.000129279,0.500117,0.5003380000000001,0.73435
3.41626e-06,0.0,231067,1,0.00311377,0.000286529,0.00497326,0.00303344,0.33499,0.0,0.0157896,0.000132896,0.0322664,0.00024949099999999996,0.500117,0.5003380000000001,0.734901
3.3557599999999994e-06,0.0,231706,1,0.00285226,0.000286911,0.00471995,0.00357098,0.335541,0.0,0.0157896,0.000132825,0.032961000000000004,0.000288599,0.500117,0.500339,0.7354510000000001
3.2849800000000006e-06,0.0,231706,1,0.00213683,0.000287052,0.00452046,0.00338488,0.336092,0.0,0.0157896,0.000132788,0.0327353,0.000275682,0.500116,0.500339,0.736001
3.2209e-06,0.0,243679,1,0.00184832,0.000287405,0.00412784,0.00319315,0.33664299999999997,0.0,0.0157896,0.000132903,0.0323529,0.000142309,0.500116,0.500339,0.7365510000000001
3.17057e-06,0.0,206828,1,0.00191399,0.000287494,0.00395408,0.00312379,0.337194,0.0,0.0157896,0.000132969,0.031827,1.79949e-05,0.500116,0.500339,0.737101
3.13914e-06,0.0,206828,1,0.00217023,0.000287167,0.00383395,0.00291314,0.33774499999999996,0.0,0.0157896,0.000133055,0.0322183,0.000125819,0.500116,0.500339,0.7376510000000001
3.14402e-06,0.0,206827,1,0.00247353,0.000287233,0.00349021,0.00274456,0.338296,0.0,0.0157896,0.00013335,0.0318368,0.000277307,0.500116,0.500339,0.738201
3.1868599999999997e-06,0.0,194900,1,0.002332,0.000287938,0.00333426,0.00247862,0.33884699999999995,0.0,0.0157896,0.000133786,0.0320485,0.00037529800000000004,0.500117,0.500339,0.738751
3.2781599999999995e-06,0.0,194900,1,0.00271756,0.000291476,0.0033464,0.0021601999999999997,0.339398,0.0,0.0157896,0.000134816,0.031825900000000004,0.00037882199999999996,0.500117,0.500339,0.739301
3.4263300000000005e-06,0.0,231066,1,0.00270585,0.00029654,0.00366525,0.00217322,0.339949,0.0,0.0157896,0.00013611,0.029619200000000002,0.00039887099999999997,0.500117,0.500339,0.7398520000000001
3.5951e-06,0.0,235803,1,0.00261783,0.00030020299999999997,0.00440796,0.00235577,0.3405,0.0,0.0157896,0.000136909,0.0287019,0.00036497,0.500117,0.500339,0.740402
3.7375199999999995e-06,0.0,235803,1,0.00231068,0.000302236,0.00457559,0.00246631,0.34105100000000005,0.0,0.0157896,0.00013725,0.0289075,0.00022282200000000002,0.500117,0.500339,0.740953
3.832e-06,0.0,235803,1,0.00263251,0.000304215,0.00490054,0.00249693,0.341602,0.0,0.0157896,0.000137692,0.0289303,6.857449999999999e-05,0.500117,0.50034,0.7415039999999999
3.87384e-06,0.0,235812,1,0.00249414,0.000306587,0.00537851,0.00256035,0.34215300000000004,0.0,0.0157896,0.000138353,0.0287579,4.45702e-05,0.500117,0.50034,0.742055
3.861930000000001e-06,0.0,239452,1,0.0022170000000000002,0.000308887,0.00608077,0.00315655,0.342704,0.0,0.0157896,0.000139035,0.0290448,0.000101349,0.5001180000000001,0.50034,0.7426050000000001
3.8069300000000003e-06,0.0,239452,1,0.00224544,0.000310595,0.00695912,0.00357074,0.34325500000000003,0.0,0.0157896,0.000139626,0.029066,0.000145902,0.5001180000000001,0.50034,0.743156
3.7272e-06,0.0,239452,1,0.00268998,0.000311268,0.00748798,0.00379283,0.343806,0.0,0.0157896,0.000139987,0.029481900000000002,0.00018815099999999998,0.5001180000000001,0.500341,0.743707
3.64445e-06,0.0,239394,1,0.00228648,0.000309931,0.00638976,0.00312034,0.344357,0.0,0.0157896,0.00013992,0.0306195,0.000253357,0.5001180000000001,0.500341,0.744258
3.5892199999999996e-06,0.0,239908,1,0.00250707,0.000309027,0.005348100000000001,0.00339832,0.344908,0.0,0.0157896,0.000139833,0.032848199999999994,0.000168551,0.5001180000000001,0.500341,0.744809
3.5758800000000002e-06,0.0,183072,1,0.00294495,0.000309128,0.00499751,0.00367016,0.345459,0.0,0.0157896,0.000140025,0.0323927,4.36125e-06,0.5001180000000001,0.500341,0.74536
3.60445e-06,0.0,183072,1,0.00299805,0.000309339,0.0051074,0.00390921,0.346009,0.0,0.0157896,0.000140224,0.0322926,0.00015304700000000001,0.5001180000000001,0.500342,0.7459100000000001
3.67129e-06,0.0,183072,1,0.00285357,0.00030968799999999997,0.00501992,0.0040807,0.34656,0.0,0.0157896,0.000140414,0.0319188,0.000256807,0.5001180000000001,0.500342,0.7464609999999999
3.77436e-06,0.0,183072,1,0.00332889,0.000310377,0.00470216,0.00418445,0.347111,0.0,0.0157896,0.000140769,0.0310621,0.00034530300000000004,0.5001180000000001,0.500342,0.747011
3.90704e-06,0.0,235226,1,0.0027219,0.000310392,0.00537404,0.00371244,0.34766199999999997,0.0,0.0157896,0.000141037,0.0317149,0.00038210699999999997,0.5001180000000001,0.500342,0.7475609999999999
4.05115e-06,0.0,235226,1,0.00303251,0.000309503,0.00631968,0.0032693000000000006,0.348213,0.0,0.0157896,0.000141055,0.0324258,0.00029694599999999997,0.5001180000000001,0.500342,0.748111
4.17508e-06,0.0,235226,1,0.0037373000000000003,0.00030774599999999996,0.00487934,0.00283942,0.34876399999999996,0.0,0.0157896,0.000140819,0.0323082,0.000200742,0.5001180000000001,0.500342,0.7486619999999999
4.26149e-06,0.0,235226,1,0.00398086,0.000307232,0.00522438,0.00261204,0.349315,0.0,0.0157896,0.000140613,0.031702,9.902620000000001e-05,0.5001180000000001,0.500342,0.749212
4.3107999999999995e-06,0.0,235163,1,0.00270269,0.000307248,0.00498467,0.00244296,0.349866,0.0,0.0157896,0.00014045100000000001,0.0309347,5.249899999999999e-05,0.5001180000000001,0.500342,0.749763
4.3234800000000005e-06,0.0,235163,1,0.00290887,0.00030691700000000003,0.0051396,0.00280815,0.35041700000000003,0.0,0.0157896,0.000140096,0.0317343,0.000185345,0.5001180000000001,0.500342,0.750313
4.30304e-06,0.0,235163,1,0.00357333,0.000306164,0.00502317,0.00306257,0.350968,0.0,0.0157896,0.000139676,0.0325862,0.000284118,0.5001180000000001,0.500342,0.7508640000000001
4.25766e-06,0.0,235163,1,0.00240628,0.00030506,0.00472562,0.00326231,0.351519,0.0,0.0157896,0.000139232,0.032962599999999995,0.000314804,0.5001180000000001,0.500342,0.751414
4.20722e-06,0.0,235163,1,0.00211847,0.000304088,0.00435031,0.00335418,0.35207,0.0,0.0157896,0.00013887399999999999,0.0325957,0.00022742599999999997,0.5001180000000001,0.500342,0.7519640000000001
4.16684e-06,0.0,235163,1,0.00201656,0.000303461,0.00409835,0.00329843,0.352621,0.0,0.0157896,0.000138713,0.0319773,0.000111438,0.5001180000000001,0.500342,0.752514
4.14181e-06,0.0,210924,1,0.00191416,0.000302376,0.00402699,0.00309967,0.353172,0.0,0.0157896,0.000138481,0.032075900000000004,2.3146100000000002e-05,0.5001180000000001,0.500342,0.7530640000000001
4.14214e-06,0.0,210924,1,0.00238251,0.000301204,0.00376908,0.00291337,0.353723,0.0,0.0157896,0.000138345,0.032234,0.000178915,0.5001180000000001,0.500342,0.753614
4.17838e-06,0.0,198932,1,0.00237449,0.000300353,0.00346412,0.0027370999999999997,0.354274,0.0,0.0157896,0.00013831799999999999,0.0319231,0.0003147,0.5001180000000001,0.500343,0.7541640000000001
4.25289e-06,0.0,198996,1,0.00235819,0.000300677,0.0034558,0.00245572,0.354825,0.0,0.0157896,0.000138578,0.0319618,0.00037770800000000004,0.5001180000000001,0.500343,0.754714
4.381919999999999e-06,0.0,227611,1,0.00266727,0.000303775,0.00347242,0.00213114,0.355376,0.0,0.0157896,0.000139414,0.0304579,0.000375095,0.5001180000000001,0.500343,0.755264
4.55978e-06,0.0,235162,1,0.00266255,0.000307394,0.00403613,0.00219788,0.355927,0.0,0.0157896,0.000140271,0.029129400000000003,0.000386736,0.5001180000000001,0.500343,0.755815
4.74569e-06,0.0,239899,1,0.00252334,0.000309459,0.00484105,0.00234752,0.356478,0.0,0.0157896,0.000140609,0.028699099999999998,0.000324003,0.5001180000000001,0.500343,0.756365
4.89295e-06,0.0,239899,1,0.00249019,0.00031026700000000003,0.00499529,0.00241621,0.357029,0.0,0.0157896,0.000140675,0.028785700000000004,0.00016884400000000003,0.500119,0.500343,0.756916
4.99048e-06,0.0,239908,1,0.00290134,0.000311217,0.00534186,0.002408,0.35758,0.0,0.0157896,0.000140858,0.0288307,5.5048400000000005e-06,0.500119,0.500343,0.757467
5.0382e-06,0.0,243548,1,0.00255373,0.000312507,0.00592142,0.00234316,0.358131,0.0,0.0157896,0.000141232,0.028999599999999997,6.77712e-05,0.500119,0.500343,0.7580180000000001
5.03155e-06,0.0,243548,1,0.00236281,0.000313643,0.00691156,0.00246645,0.358682,0.0,0.0157896,0.000141638,0.029020999999999998,0.00011979200000000001,0.500119,0.500344,0.758568
4.9885199999999995e-06,0.0,243548,1,0.00237783,0.000314198,0.00767682,0.00276607,0.35923299999999997,0.0,0.0157896,0.00014188799999999998,0.029230799999999998,0.000147714,0.500119,0.500344,0.759119
4.92871e-06,0.0,243548,1,0.00255661,0.000313578,0.00811354,0.00282751,0.359784,0.0,0.0157896,0.000141853,0.0299282,0.00018972599999999998,0.500119,0.500344,0.75967
4.873230000000001e-06,0.0,243868,1,0.00266667,0.000311457,0.00617159,0.00293801,0.360335,0.0,0.0157896,0.00014158,0.0314527,0.000248636,0.50012,0.5003449999999999,0.760221
4.85665e-06,0.0,243868,1,0.00317335,0.000309595,0.0053484,0.00321313,0.36088600000000004,0.0,0.0157896,0.00014124,0.0325952,0.00011994700000000001,0.50012,0.5003449999999999,0.760772
4.8838199999999994e-06,0.0,187168,1,0.00324057,0.000308383,0.00473616,0.00345189,0.361437,0.0,0.0157896,0.00014109,0.0321695,3.8649600000000003e-05,0.50012,0.5003449999999999,0.761322
4.95505e-06,0.0,187168,1,0.00351402,0.00030734400000000003,0.00474957,0.0036441000000000004,0.36198800000000003,0.0,0.0157896,0.000140965,0.0324103,0.00018790000000000001,0.50012,0.5003449999999999,0.7618729999999999
5.06095e-06,0.0,187168,1,0.00348239,0.00030668,0.0045883,0.00377731,0.362539,0.0,0.0157896,0.000140896,0.0317609,0.000282766,0.50012,0.5003449999999999,0.762423
5.19778e-06,0.0,239322,1,0.00391536,0.000306263,0.00460063,0.00385023,0.36309,0.0,0.0157896,0.00014096,0.0318412,0.000364639,0.50012,0.500346,0.7629739999999999
5.35869e-06,0.0,239322,1,0.00306137,0.000305285,0.0055826999999999995,0.00333124,0.363641,0.0,0.0157896,0.000140915,0.032033799999999994,0.000360144,0.50012,0.500346,0.763524
5.522029999999999e-06,0.0,239322,1,0.00357138,0.000302211,0.00409814,0.00285199,0.364192,0.0,0.0157896,0.00014032200000000002,0.0324715,0.000239587,0.50012,0.500346,0.764074
5.65914e-06,0.0,239322,1,0.0039364000000000005,0.00030033400000000003,0.004618199999999999,0.0024558,0.364742,0.0,0.0157896,0.000139854,0.0320734,0.000156036,0.50012,0.500346,0.764625
5.7631299999999995e-06,0.0,239322,1,0.00401115,0.00029928,0.00497015,0.00229908,0.365293,0.0,0.0157896,0.000139491,0.0314821,2.51872e-05,0.50012,0.500346,0.765175
5.83296e-06,0.0,239259,1,0.00278523,0.000298822,0.00497352,0.00230984,0.365844,0.0,0.0157896,0.00013916700000000002,0.031022300000000003,9.44807e-05,0.50012,0.500346,0.765725
5.859349999999999e-06,0.0,239259,1,0.00346176,0.00029807099999999996,0.00498061,0.00268131,0.36639499999999997,0.0,0.0157896,0.000138714,0.032061900000000004,0.000230363,0.50012,0.500346,0.7662760000000001
5.850159999999999e-06,0.0,239259,1,0.00336234,0.000297048,0.0047596,0.00287324,0.366946,0.0,0.0157896,0.00013826,0.0328892,0.000293154,0.50012,0.500346,0.766826
5.823590000000001e-06,0.0,251871,1,0.0026005,0.000295791,0.00468742,0.00294887,0.36749699999999996,0.0,0.0157896,0.000137804,0.0331933,0.000309974,0.50012,0.500346,0.7673760000000001
5.796459999999999e-06,0.0,251871,1,0.00223564,0.000294589,0.0047409999999999996,0.00290691,0.368048,0.0,0.0157896,0.00013741,0.0323543,0.000177475,0.50012,0.500346,0.767926
5.77813e-06,0.0,251871,1,0.0021625999999999998,0.000293261,0.0046278,0.00277423,0.36859899999999995,0.0,0.0157896,0.000137033,0.031473400000000006,5.7568e-05,0.50012,0.500346,0.768476
5.775499999999999e-06,0.0,247775,1,0.00202709,0.00029126099999999996,0.004421199999999999,0.00256767,0.36915,0.0,0.0157896,0.00013657600000000002,0.032083600000000004,7.80494e-05,0.50012,0.500346,0.769027
5.80403e-06,0.0,247775,1,0.0023515999999999997,0.000289333,0.00412016,0.00245275,0.369701,0.0,0.0157896,0.00013625,0.032138400000000004,0.000236195,0.50012,0.500346,0.7695770000000001
5.8696699999999995e-06,0.0,247775,1,0.00223812,0.000287758,0.00373526,0.0022412,0.370252,0.0,0.0157896,0.00013602700000000002,0.0319078,0.00034392,0.50012,0.500346,0.770127
5.98098e-06,0.0,231707,1,0.00257977,0.000288106,0.00339332,0.00201706,0.370803,0.0,0.0157896,0.00013626100000000002,0.0321059,0.000381007,0.50012,0.500346,0.7706770000000001
6.14753e-06,0.0,231707,1,0.00286437,0.000290916,0.00341873,0.00184019,0.371354,0.0,0.0157896,0.000137023,0.0299184,0.00038508300000000004,0.50012,0.500347,0.771227
6.351230000000001e-06,0.0,243995,1,0.00279873,0.00029343,0.004167499999999999,0.00194707,0.37190500000000004,0.0,0.0157896,0.00013757100000000001,0.0288072,0.00037919099999999997,0.50012,0.500347,0.771777
6.54374e-06,0.0,243995,1,0.00234247,0.000294679,0.00499417,0.00200075,0.372456,0.0,0.0157896,0.000137655,0.028540199999999998,0.000269351,0.50012,0.500347,0.772328
6.69346e-06,0.0,243995,1,0.00283742,0.000295655,0.00515245,0.00199191,0.37300700000000003,0.0,0.0157896,0.00013769799999999998,0.028863200000000002,0.000142184,0.50012,0.500347,0.772879
6.790039999999999e-06,0.0,247644,1,0.00304469,0.000297377,0.00565079,0.00189913,0.373558,0.0,0.0157896,0.000138098,0.0285693,1.52937e-05,0.500121,0.500347,0.773429
6.8323199999999995e-06,0.0,247644,1,0.00261883,0.000299283,0.00663967,0.00185604,0.374109,0.0,0.0157896,0.000138536,0.0288714,9.704329999999999e-05,0.500121,0.500347,0.77398
6.82829e-06,0.0,247644,1,0.00235014,0.00030094599999999996,0.00763044,0.00262098,0.37466,0.0,0.0157896,0.000138972,0.029321100000000003,0.000137371,0.500121,0.5003479999999999,0.7745310000000001
6.794169999999999e-06,0.0,247644,1,0.00261201,0.000301945,0.00827453,0.00341071,0.375211,0.0,0.0157896,0.000139178,0.0292926,0.000156135,0.500121,0.5003479999999999,0.7750819999999999
6.7493799999999996e-06,0.0,247644,1,0.00264934,0.000301378,0.00862133,0.00286031,0.375762,0.0,0.0157896,0.00013911299999999998,0.030246199999999997,0.000225557,0.500121,0.5003479999999999,0.775632
6.72173e-06,0.0,247644,1,0.00306553,0.000299791,0.00651583,0.00265782,0.376313,0.0,0.0157896,0.000138938,0.0327741,0.000204623,0.500121,0.5003479999999999,0.776183
6.7359e-06,0.0,243548,1,0.00363885,0.000299189,0.00532379,0.00290523,0.376864,0.0,0.0157896,0.000138993,0.0324762,3.87877e-05,0.500121,0.5003489999999999,0.776734
6.78573e-06,0.0,219116,1,0.00355191,0.000298728,0.00539405,0.00311776,0.377415,0.0,0.0157896,0.000139133,0.0321383,0.00010952399999999999,0.500121,0.5003489999999999,0.777285
6.87311e-06,0.0,219116,1,0.00365096,0.000298083,0.00550963,0.00327953,0.37796599999999997,0.0,0.0157896,0.000139156,0.0319814,0.000230118,0.500121,0.5003489999999999,0.777835
6.98939e-06,0.0,219116,1,0.00381204,0.000297579,0.00511768,0.00337692,0.378517,0.0,0.0157896,0.000139184,0.031444400000000004,0.00031289,0.500121,0.5003489999999999,0.778386
7.13758e-06,0.0,243418,1,0.00384529,0.000296945,0.0048817,0.00341813,0.37906799999999996,0.0,0.0157896,0.00013919100000000002,0.031923200000000006,0.000372812,0.500121,0.5003489999999999,0.778936
7.308910000000001e-06,0.0,243418,1,0.00331278,0.000295581,0.00582874,0.00287079,0.379619,0.0,0.0157896,0.000138955,0.032253500000000004,0.000333424,0.500121,0.5003489999999999,0.779486
7.47095e-06,0.0,243418,1,0.00385083,0.00029272900000000004,0.00429687,0.00236302,0.38017,0.0,0.0157896,0.000138361,0.0324396,0.000208802,0.500121,0.5003489999999999,0.780036
7.610130000000001e-06,0.0,243418,1,0.0043066,0.000291711,0.00469387,0.0020998,0.380721,0.0,0.0157896,0.000138034,0.0318402,0.000150935,0.500121,0.5003489999999999,0.780587
7.71539e-06,0.0,243355,1,0.00369564,0.00029171599999999997,0.0045521,0.00205471,0.381272,0.0,0.0157896,0.000137972,0.031098700000000003,1.4265899999999998e-05,0.500121,0.5003489999999999,0.781137
7.768739999999998e-06,0.0,243355,1,0.00307921,0.00029213,0.00473364,0.0021506999999999997,0.381823,0.0,0.0157896,0.00013782899999999998,0.0312185,0.000124316,0.500121,0.5003489999999999,0.781688
7.77357e-06,0.0,251871,1,0.00338365,0.000292453,0.00471287,0.00222048,0.382374,0.0,0.0157896,0.000137732,0.032333999999999995,0.00026262400000000004,0.500121,0.5003489999999999,0.782238
7.75157e-06,0.0,251871,1,0.00303124,0.000292636,0.00497587,0.00235957,0.382925,0.0,0.0157896,0.000137713,0.0328611,0.00029476599999999996,0.500121,0.5003489999999999,0.782788
7.71995e-06,0.0,251871,1,0.00249226,0.0002923,0.00513527,0.0024276999999999996,0.383475,0.0,0.0157896,0.000137644,0.0327377,0.000278155,0.500121,0.50035,0.783338
7.69027e-06,0.0,251871,1,0.00233487,0.000291859,0.00515943,0.00240816,0.38402600000000003,0.0,0.0157896,0.000137589,0.0322959,0.000141378,0.500121,0.50035,0.783888
7.673560000000001e-06,0.0,251871,1,0.00197608,0.000290932,0.0050473,0.00232395,0.384577,0.0,0.0157896,0.000137362,0.0318738,8.80309e-06,0.500121,0.50035,0.784438
7.67424e-06,0.0,251871,1,0.00225658,0.00028925,0.00483088,0.00218112,0.385128,0.0,0.0157896,0.000137039,0.0322092,0.000133775,0.500121,0.50035,0.784989
7.70841e-06,0.0,251871,1,0.00241848,0.000287559,0.00451924,0.00198871,0.385679,0.0,0.0157896,0.00013681700000000001,0.0318374,0.000276537,0.500121,0.50035,0.785539
7.78138e-06,0.0,251871,1,0.00217923,0.000286335,0.00412199,0.00188885,0.38623,0.0,0.0157896,0.000136654,0.0319839,0.000386865,0.500121,0.50035,0.786089
7.89855e-06,0.0,251871,1,0.00272011,0.000287676,0.0036646,0.0016999000000000003,0.386781,0.0,0.0157896,0.00013709,0.0316649,0.000384287,0.500121,0.50035,0.7866390000000001
8.063869999999999e-06,0.0,248091,1,0.00286713,0.00029058400000000004,0.00356498,0.00146943,0.387332,0.0,0.0157896,0.000137849,0.029516700000000003,0.000396597,0.5001220000000001,0.50035,0.787189
8.24914e-06,0.0,248091,1,0.00272906,0.000292688,0.00437335,0.00124315,0.387883,0.0,0.0157896,0.000138252,0.028655200000000002,0.000365062,0.5001220000000001,0.50035,0.7877390000000001
8.4105e-06,0.0,252060,1,0.00232047,0.000293796,0.00464042,0.00131359,0.388434,0.0,0.0157896,0.000138361,0.0289149,0.000222754,0.5001220000000001,0.500351,0.7882899999999999
8.523580000000001e-06,0.0,252060,1,0.00284097,0.000295458,0.00528188,0.00130809,0.38898499999999997,0.0,0.0157896,0.000138724,0.028882799999999997,6.62684e-05,0.5001220000000001,0.500351,0.788841
8.58322e-06,0.0,251740,1,0.00275631,0.00029791400000000003,0.00613982,0.00124247,0.389536,0.0,0.0157896,0.000139298,0.0287654,4.7079899999999996e-05,0.5001220000000001,0.500351,0.789392
8.587100000000001e-06,0.0,251740,1,0.00243012,0.000300543,0.00717081,0.00123306,0.39008699999999996,0.0,0.0157896,0.00013982100000000002,0.029000799999999997,0.0001091,0.5001220000000001,0.500351,0.789942
8.549270000000001e-06,0.0,251740,1,0.0022234000000000004,0.00030283,0.00808423,0.00149415,0.390638,0.0,0.0157896,0.000140274,0.0290256,0.000154034,0.500123,0.500351,0.790493
8.48693e-06,0.0,251740,1,0.00280165,0.000304048,0.00861886,0.00163497,0.391189,0.0,0.0157896,0.000140575,0.0295442,0.00019182700000000002,0.500123,0.500352,0.791044
8.4199e-06,0.0,251682,1,0.00285945,0.000303015,0.00724092,0.00174781,0.39174000000000003,0.0,0.0157896,0.000140552,0.0306366,0.00026459599999999997,0.500123,0.500352,0.7915949999999999
8.37958e-06,0.0,252060,1,0.00299184,0.000302533,0.00609549,0.0018406,0.392291,0.0,0.0157896,0.000140649,0.0329306,0.00018186099999999999,0.500123,0.500352,0.792145
8.3841e-06,0.0,247964,1,0.00358507,0.00030276900000000004,0.00533557,0.00192149,0.392842,0.0,0.0157896,0.000140996,0.032401099999999995,3.93898e-06,0.500123,0.5003529999999999,0.792696
8.42433e-06,0.0,223212,1,0.00363593,0.000302777,0.00558036,0.0020803,0.393393,0.0,0.0157896,0.000141364,0.0322904,0.00016392400000000002,0.500123,0.5003529999999999,0.793247
8.49285e-06,0.0,223212,1,0.00366499,0.000302499,0.00558379,0.00219167,0.393944,0.0,0.0157896,0.000141567,0.0319186,0.000263707,0.500123,0.5003529999999999,0.793797
8.590010000000001e-06,0.0,223212,1,0.0039254,0.00030219599999999996,0.00507152,0.00225435,0.394495,0.0,0.0157896,0.000141791,0.031235200000000005,0.00033879300000000005,0.500123,0.5003529999999999,0.7943479999999999
8.72013e-06,0.0,247514,1,0.00348114,0.00030151099999999997,0.00498874,0.00204742,0.395046,0.0,0.0157896,0.00014184200000000002,0.031840600000000004,0.000381011,0.500123,0.5003529999999999,0.794898
8.8638e-06,0.0,247514,1,0.00322209,0.00029977599999999997,0.00592665,0.00197647,0.395597,0.0,0.0157896,0.0001415,0.0323882,0.000290306,0.500123,0.5003529999999999,0.7954479999999999
8.99521e-06,0.0,247514,1,0.00402644,0.000297794,0.00437893,0.00188623,0.396148,0.0,0.0157896,0.00014107399999999998,0.0321606,0.00019517400000000003,0.500123,0.5003529999999999,0.795998
9.09987e-06,0.0,247514,1,0.00410293,0.00029752099999999997,0.00470142,0.00201423,0.39669899999999997,0.0,0.0157896,0.000140922,0.0316402,0.000113743,0.500123,0.5003529999999999,0.796549
9.16218e-06,0.0,247451,1,0.00308319,0.000298243,0.0042696,0.00211894,0.39725,0.0,0.0157896,0.00014094700000000002,0.030977099999999997,3.7567e-05,0.500123,0.5003529999999999,0.797099
9.16915e-06,0.0,255967,1,0.00314305,0.000298835,0.00461107,0.0021845,0.397801,0.0,0.0157896,0.00014086399999999998,0.0317322,0.00018293700000000001,0.500123,0.5003529999999999,0.79765
9.13664e-06,0.0,255967,1,0.00378833,0.000299399,0.0049513000000000005,0.00180712,0.398352,0.0,0.0157896,0.000140903,0.0327095,0.000296319,0.500123,0.5003529999999999,0.7982
9.08785e-06,0.0,255967,1,0.00269344,0.000299444,0.005188,0.00187284,0.398903,0.0,0.0157896,0.000140934,0.032863699999999996,0.00032450400000000004,0.500123,0.5003529999999999,0.79875
9.0366e-06,0.0,255967,1,0.00226149,0.00029902,0.00529053,0.00194146,0.399454,0.0,0.0157896,0.000140867,0.0325964,0.000228239,0.500123,0.500354,0.7993
8.98908e-06,0.0,255967,1,0.00220457,0.000298519,0.00524536,0.00144007,0.400005,0.0,0.0157896,0.000140841,0.0320311,0.00010724,0.500123,0.500354,0.79985
8.95255e-06,0.0,255967,1,0.00201782,0.000297106,0.00508673,0.00138552,0.40055599999999997,0.0,0.0157896,0.000140561,0.0321238,3.4628699999999996e-05,0.500123,0.500354,0.8004
8.935589999999999e-06,0.0,255967,1,0.00237094,0.000295096,0.00482557,0.00144014,0.401107,0.0,0.0157896,0.00014022200000000001,0.0322885,0.000180085,0.500123,0.500354,0.80095
8.954189999999999e-06,0.0,255967,1,0.00241877,0.000292968,0.00447454,0.00141858,0.401658,0.0,0.0157896,0.000139879,0.03197,0.00032753599999999996,0.500123,0.500354,0.8015
9.00784e-06,0.0,255967,1,0.00227068,0.000291864,0.00403921,0.00133132,0.402208,0.0,0.0157896,0.000139699,0.0319457,0.00039347199999999996,0.500123,0.500354,0.80205
9.1104e-06,0.0,255967,1,0.00262096,0.000293211,0.00355576,0.00119134,0.40275900000000003,0.0,0.0157896,0.00014003100000000002,0.0303394,0.00038532,0.500123,0.500354,0.8026
9.25313e-06,0.0,252187,1,0.00273078,0.000295385,0.0038242,0.00101083,0.40331,0.0,0.0157896,0.000140486,0.0290782,0.000390205,0.500123,0.500354,0.8031510000000001
9.39768e-06,0.0,252187,1,0.00243719,0.000296597,0.00461976,0.00106338,0.403861,0.0,0.0157896,0.000140618,0.028658499999999996,0.000317682,0.500123,0.500354,0.803701
9.50676e-06,0.0,255836,1,0.00235429,0.000297255,0.00481865,0.00114052,0.404412,0.0,0.0157896,0.00014068200000000002,0.0288433,0.00017007,0.500124,0.500355,0.8042520000000001
9.566439999999998e-06,0.0,255836,1,0.00269627,0.000298976,0.00570408,0.00116281,0.404963,0.0,0.0157896,0.00014111,0.0288307,9.23099e-07,0.500124,0.500355,0.8048029999999999
9.575030000000001e-06,0.0,255836,1,0.00261437,0.000301139,0.00670958,0.00114595,0.405514,0.0,0.0157896,0.000141567,0.0290594,6.74215e-05,0.500124,0.500355,0.805353
9.529589999999999e-06,0.0,255836,1,0.00220877,0.00030341099999999996,0.00774864,0.00109603,0.406065,0.0,0.0157896,0.000142011,0.029032099999999998,0.000128114,0.500124,0.500355,0.805904
9.45015e-06,0.0,255836,1,0.00217547,0.000305141,0.00850606,0.00102048,0.406616,0.0,0.0157896,0.000142325,0.029289299999999997,0.000144889,0.500124,0.500356,0.806455
9.34916e-06,0.0,255836,1,0.00280966,0.000305699,0.0089088,0.0009444210000000001,0.407167,0.0,0.0157896,0.000142474,0.029992599999999998,0.000196876,0.500125,0.500356,0.807006
9.25195e-06,0.0,255836,1,0.00254023,0.00030439299999999997,0.00666736,0.00101245,0.40771799999999997,0.0,0.0157896,0.000142465,0.0315205,0.00025561599999999996,0.500125,0.500356,0.807556
9.19247e-06,0.0,256156,1,0.00315967,0.000303668,0.00574716,0.00116304,0.408269,0.0,0.0157896,0.000142535,0.032604900000000006,0.000118748,0.500125,0.500356,0.808107
9.17363e-06,0.0,227308,1,0.00312245,0.00030320200000000003,0.00518709,0.00129996,0.40881999999999996,0.0,0.0157896,0.00014272299999999998,0.0321677,4.6486099999999995e-05,0.500125,0.5003569999999999,0.808658
9.1915e-06,0.0,227308,1,0.00352759,0.000302439,0.0055531999999999995,0.00141782,0.409371,0.0,0.0157896,0.000142864,0.032464299999999995,0.000198207,0.500125,0.5003569999999999,0.809208
9.235239999999999e-06,0.0,227308,1,0.00333658,0.000301888,0.00540713,0.00152136,0.409922,0.0,0.0157896,0.00014300899999999999,0.0316563,0.000285576,0.500125,0.5003569999999999,0.809759
0.0,0.0,157728,10,0.0348054,0.00598796,0.25296,0.0473639,0.00129214,0.0,0.0157896,0.00166752,0.298888,0.285725,0.5001,0.5003,0.401363
0.00018622400000000002,0.0,157727,10,0.037057599999999996,0.011278100000000001,0.373042,0.08965260000000001,0.00258428,0.0,0.0157896,0.0033415999999999997,0.31156999999999996,0.298348,0.5001,0.5003,0.402659
0.000508683,0.0,157727,10,0.0378673,0.016218700000000003,0.438704,0.129234,0.00387642,0.0,0.0157896,0.005031399999999999,0.32719499999999996,0.314128,0.5001,0.5003,0.403961
0.0009291260000000001,0.0,157664,10,0.011161399999999998,0.021082,0.473923,0.16643,0.00516856,0.0,0.0157896,0.00675589,0.33720900000000004,0.323872,0.5001,0.5003,0.40526799999999996
0.00142484,0.0,153952,10,0.0120903,0.026002099999999997,0.511201,0.201139,0.0064607,0.0,0.0157896,0.00851994,0.347138,0.33429200000000003,0.5001,0.5003,0.40658099999999997
0.00198267,0.0,153308,10,0.04153080000000001,0.030969,0.613521,0.23245100000000002,0.00775284,0.0,0.0157896,0.0103216,0.35528899999999997,0.341972,0.5001,0.5003,0.407895
0.00258901,0.0,153246,10,0.0406984,0.036075800000000005,0.7186600000000001,0.26019699999999996,0.00904498,0.0,0.0157896,0.0121719,0.360782,0.349445,0.5001,0.5003,0.40921599999999997
0.00323219,0.0,153754,10,0.00840765,0.041325400000000005,0.826111,0.289404,0.0103371,0.0,0.0157896,0.014069499999999999,0.365847,0.353963,0.500101,0.5003,0.41055
0.00390433,0.0,153245,10,0.0892299,0.0467228,0.9369120000000001,0.314359,0.011629299999999999,0.0,0.0157896,0.0160181,0.371285,0.35897399999999996,0.500101,0.500301,0.411892
0.00459719,0.0,153307,10,0.146706,0.05231330000000001,1.0210700000000001,0.334534,0.0129214,0.0,0.0157896,0.0180193,0.376713,0.36248600000000003,0.5001,0.5003,0.413229
0.00529927,0.0,153370,10,0.0250339,0.058178099999999996,1.13999,0.350352,0.014213499999999999,0.0,0.0157896,0.0200931,0.384922,0.371258,0.5001,0.5003,0.414571
0.0060092,0.0,153183,10,0.34276599999999996,0.06447130000000001,1.2737100000000001,0.369274,0.015505700000000002,0.0,0.0157896,0.0222614,0.395052,0.379915,0.5001,0.5003,0.41593100000000005
0.00673521,0.0,153497,10,0.37218,0.07123869999999999,1.39299,0.38472399999999995,0.016797799999999998,0.0,0.0157896,0.0245204,0.40385,0.38898499999999997,0.500099,0.5002989999999999,0.4173
0.00747299,0.0,157405,10,0.625923,0.07862419999999999,1.5383799999999999,0.401493,0.018090000000000002,0.0,0.0157896,0.026878500000000003,0.41403999999999996,0.39821999999999996,0.5000979999999999,0.5002979999999999,0.418681
0.00822066,0.0,158048,10,0.960749,0.0865561,1.7979599999999998,0.41568299999999997,0.0193821,0.0,0.0157896,0.029329200000000003,0.423311,0.405746,0.500097,0.500297,0.42006800000000005
0.00898461,0.0,162015,10,1.25729,0.0949191,2.01283,0.427109,0.0206742,0.0,0.0157896,0.0318487,0.42753,0.408962,0.500096,0.500296,0.421454
0.00975797,0.0,162014,10,1.49381,0.10378699999999999,2.3262099999999997,0.436978,0.0219664,0.0,0.0157896,0.034461900000000004,0.435036,0.416476,0.500095,0.500296,0.42285500000000004
0.010525299999999998,0.0,162013,10,3.38944,0.114076,2.62372,0.449246,0.0232585,0.0,0.0157896,0.037288999999999996,0.45729,0.43996899999999994,0.5000939999999999,0.5002939999999999,0.42427600000000004
0.0113099,0.0,165918,10,4.6919900000000005,0.126709,3.6252400000000002,0.459897,0.0245507,0.0,0.0157896,0.040371199999999996,0.478177,0.461375,0.500095,0.5002949999999999,0.425731
0.0121313,0.0,165918,10,5.64297,0.140847,4.23335,0.471391,0.0258428,0.0,0.0157896,0.0435853,0.484886,0.46238199999999996,0.5000939999999999,0.5002949999999999,0.427184
0.0129602,0.0,165791,10,7.90353,0.155318,4.75001,0.48061499999999996,0.0271349,0.0,0.0157896,0.04683880000000001,0.48643000000000003,0.462071,0.5000939999999999,0.5002949999999999,0.42865600000000004
0.013740100000000002,0.0,170015,10,39.2443,0.18985,16.8343,0.488554,0.028427099999999997,0.0,0.0157896,0.051107400000000004,0.560022,0.5283180000000001,0.5000939999999999,0.5002949999999999,0.430126
0.014465200000000001,0.0,174111,10,44.5687,0.26512800000000003,35.4593,0.496379,0.0297192,0.0,0.0157896,0.0564061,0.5070399999999999,0.48009300000000005,0.500095,0.500296,0.431616
0.015155200000000002,0.0,174047,10,98.8287,0.305717,44.2895,0.502706,0.031011400000000005,0.0,0.0157896,0.06181469999999999,0.97047,0.965658,0.5000020000000001,0.499987,0.606209
0.016675099999999998,0.0,182240,10,82.5012,0.28491500000000003,34.7382,0.517508,0.032303500000000006,0.0,0.0157896,0.0640896,0.769674,0.758124,0.5000020000000001,0.49999399999999994,0.606147
0.017094099999999997,0.0,186336,10,45.3823,0.2942,31.4787,0.531051,0.0335957,0.0,0.0157896,0.06691219999999999,0.8233290000000001,0.816025,0.5000020000000001,0.49999799999999994,0.606136
0.0181504,0.0,178144,10,99.9672,0.312722,44.33,0.543099,0.034887800000000004,0.0,0.0157896,0.0695127,0.795616,0.783447,0.500001,0.49999,0.606054
0.020012400000000003,0.0,178144,10,68.0651,0.320831,40.747,0.557094,0.0361799,0.0,0.0157896,0.0716529,0.7190529999999999,0.7,0.5,0.49998400000000004,0.605925
0.021172,0.0,186336,10,200.726,0.354231,77.0412,0.570948,0.0374721,0.0,0.0157896,0.0753395,0.874927,0.8674649999999999,0.49999799999999994,0.499993,0.605884
0.0249693,0.0,190432,10,155.606,0.392308,80.98100000000001,0.5844630000000001,0.0387642,0.0,0.0157896,0.079076,0.873185,0.867316,0.5000020000000001,0.499992,0.605785
0.031754500000000005,0.0,186336,10,253.15900000000002,0.41470200000000007,68.7409,0.597671,0.0400564,0.0,0.0157896,0.08248630000000001,0.9249440000000001,0.9222809999999999,0.499996,0.49999499999999997,0.605679
0.035742,0.0,190432,10,90.0994,0.382842,51.7025,0.610446,0.0413485,0.0,0.0157896,0.08440800000000001,0.75788,0.740452,0.499988,0.5,0.60551
0.040172,0.0,194528,10,101.244,0.41652100000000003,58.8059,0.624743,0.0426406,0.0,0.0157896,0.0881048,0.858643,0.849093,0.499997,0.500005,0.605513
0.0476587,0.0,198688,10,146.775,0.444978,67.1146,0.639023,0.0439328,0.0,0.0157896,0.0917953,0.893918,0.88879,0.500004,0.500012,0.605431
0.056454,0.0,194528,10,116.66,0.47053599999999995,61.6076,0.650053,0.045224900000000005,0.0,0.0157896,0.09680549999999999,0.543269,0.519951,0.500004,0.500015,0.605313
0.07159910000000001,0.0,198623,10,115.14299999999999,0.484285,54.7962,0.660176,0.0465171,0.0,0.0157896,0.10155499999999999,0.615163,0.597915,0.500003,0.49999799999999994,0.605238
0.0878623,0.0,206880,10,163.322,0.501996,55.2731,0.6731020000000001,0.047809199999999996,0.0,0.0157896,0.105824,0.7885840000000001,0.786654,0.500008,0.5000020000000001,0.605212
0.10167899999999999,0.0,206880,10,171.845,0.522101,63.5256,0.684684,0.0491013,0.0,0.0157896,0.11053199999999999,0.712816,0.706592,0.49999899999999997,0.500007,0.605113
0.12399600000000001,0.0,210976,10,151.874,0.5580149999999999,60.8433,0.698912,0.0503935,0.0,0.0157896,0.115906,0.723342,0.72046,0.499989,0.5000020000000001,0.604979
0.15263,0.0,215008,10,172.80599999999998,0.577721,69.3523,0.716607,0.0516856,0.0,0.0157896,0.120723,0.705963,0.7059840000000001,0.499987,0.50002,0.604878
0.191702,0.0,227360,10,154.447,0.602035,77.5818,0.745164,0.052977800000000005,0.0,0.0157896,0.125102,0.870935,0.885241,0.499992,0.500008,0.604703
0.247614,0.0,235552,10,207.11900000000003,0.628958,93.725,0.7733909999999999,0.05426990000000001,0.0,0.0157896,0.129665,0.8890969999999999,0.909795,0.499992,0.500011,0.604599
0.305245,0.0,243744,10,329.4,0.618039,86.51799999999999,0.79194,0.055562,0.0,0.0157896,0.132883,0.848499,0.807946,0.49999099999999996,0.500011,0.604467
0.369187,0.0,215008,10,218.06799999999998,0.6320720000000001,70.8379,0.808848,0.056854199999999994,0.0,0.0157896,0.137011,0.991516,0.9614360000000001,0.49999,0.499993,0.604325
0.453362,0.0,223200,10,183.46900000000002,0.630096,68.6067,0.8220139999999999,0.058146300000000005,0.0,0.0157896,0.14038499999999998,0.8302950000000001,0.786188,0.499972,0.500004,0.6042609999999999
0.5484399999999999,0.0,239648,10,174.571,0.635379,67.4667,0.8309350000000001,0.0594385,0.0,0.0157896,0.144215,0.9193690000000001,0.8795350000000001,0.499972,0.49999399999999994,0.604047
0.659258,0.0,219103,10,184.101,0.645969,70.4562,0.8506809999999999,0.0607306,0.0,0.0157896,0.14771600000000001,0.806908,0.7527189999999999,0.499975,0.500004,0.6039220000000001
0.785666,0.0,223199,10,423.351,0.700513,105.46,0.887466,0.0620227,0.0,0.0157896,0.15293800000000002,0.97921,0.933525,0.499967,0.499992,0.603748
0.953743,0.0,235488,10,452.395,0.695829,97.52,0.9131360000000001,0.0633149,0.0,0.0157896,0.15571300000000002,0.566521,0.487921,0.49997700000000006,0.499989,0.6036199999999999
1.15485,0.0,206879,10,276.34,0.708761,68.0241,0.9525530000000001,0.06460700000000001,0.0,0.0157896,0.159685,0.8823700000000001,0.8212959999999999,0.49999099999999996,0.499993,0.603482
1.3900299999999999,0.0,235551,10,206.655,0.706257,65.4952,0.9754219999999999,0.06589919999999999,0.0,0.0157896,0.163849,0.8395379999999999,0.773313,0.499986,0.499997,0.603284
1.6452,0.0,247775,10,475.042,0.7554390000000001,115.01,1.00641,0.0671913,0.0,0.0157896,0.16921,0.995875,0.9436700000000001,0.49998000000000004,0.49996199999999996,0.603107
1.93803,0.0,260063,10,401.04699999999997,0.763989,98.1616,1.0339399999999999,0.0684834,0.0,0.0157896,0.17389100000000002,0.9025280000000001,0.830945,0.499989,0.499968,0.603059
2.25847,0.0,255967,10,421.67699999999996,0.7615,95.5672,1.06525,0.06977560000000001,0.0,0.0157896,0.17818699999999998,0.974319,0.958141,0.499985,0.49995900000000004,0.602638
2.54071,0.0,260063,10,796.492,0.817034,144.619,1.11388,0.0710677,0.0,0.0157896,0.183462,0.985042,0.9420370000000001,0.499996,0.499942,0.6026
2.85034,0.0,264159,10,375.028,0.835685,93.1934,1.13739,0.07235989999999999,0.0,0.0157896,0.190131,0.801391,0.8597389999999999,0.500012,0.499945,0.602528
3.17256,0.0,280607,10,273.425,0.823199,75.535,1.16041,0.073652,0.0,0.0157896,0.193023,0.631998,0.5292439999999999,0.500009,0.49995100000000003,0.602486
3.4921599999999997,0.0,280607,10,384.00300000000004,0.846988,90.0234,1.24034,0.0749441,0.0,0.0157896,0.196402,0.675876,0.573411,0.500016,0.499942,0.602233
3.82475,0.0,292895,10,423.43,0.8489049999999999,98.7091,1.26261,0.0762363,0.0,0.0157896,0.199878,0.8245879999999999,0.724874,0.5,0.49994799999999995,0.602124
4.11219,0.0,231456,10,295.63599999999997,0.867239,107.949,1.30459,0.0775284,0.0,0.0157896,0.203798,0.799751,0.692894,0.49999799999999994,0.49996,0.601999
4.40566,0.0,251936,10,389.30800000000005,0.8770479999999999,98.5108,1.41039,0.0788206,0.0,0.0157896,0.207892,0.7825810000000001,0.66877,0.49998000000000004,0.499975,0.601842
4.7113,0.0,256032,10,223.149,0.9038860000000001,78.8815,1.51201,0.0801127,0.0,0.0157896,0.21244899999999997,0.837266,0.720538,0.49997299999999995,0.499982,0.601627
5.21132,0.0,256032,10,546.262,0.969175,129.86700000000002,1.58407,0.0814048,0.0,0.0157896,0.217119,0.80399,0.682187,0.499932,0.49999399999999994,0.6015560000000001
0.0,0.0,157728,100,31.1072,0.0412334,3.24472,0.259119,0.00312502,0.0,0.0157896,0.0109692,0.909962,1.1235,0.5001,0.5003,0.403196
0.00187766,0.0,157728,100,37.2162,0.08072689999999999,5.01276,0.417149,0.00625003,0.0,0.0157896,0.0231186,1.3531600000000001,1.58922,0.500099,0.5002989999999999,0.406462
0.00500503,0.0,161823,100,251.673,0.204086,28.6,1.36677,0.00937505,0.0,0.0157896,0.040508800000000005,2.42388,2.55504,0.5000979999999999,0.5002979999999999,0.409837
0.010232799999999998,0.0,170015,100,478.416,0.404787,81.0816,1.27945,0.0125001,0.0,0.0157896,0.0659885,3.01253,3.22891,0.500009,0.49998400000000004,0.606843
0.022112200000000002,0.0,174111,100,3038.73,0.522063,189.72,0.785008,0.0156251,0.0,0.0157896,0.0805153,0.8999780000000001,0.870825,0.500013,0.49997700000000006,0.606653
0.048169699999999996,0.0,174111,100,761.625,0.488354,73.0811,0.6064,0.0187501,0.0,0.0157896,0.097179,4.05205,4.32449,0.499988,0.49994700000000003,0.605884
0.0741184,0.0,182303,100,4403.46,0.667277,161.97,0.7138180000000001,0.021875099999999998,0.0,0.0157896,0.11518800000000001,2.99992,3.15928,0.500005,0.499963,0.605853
0.178885,0.0,174112,100,5005.87,0.7914899999999999,190.095,1.03738,0.025000099999999997,0.0,0.0157896,0.13283699999999998,3.0388900000000003,3.24748,0.500108,0.499906,0.605074
0.32306599999999996,0.0,178208,100,2739.87,0.787596,127.17299999999999,1.19783,0.028125099999999997,0.0,0.0157896,0.153246,7.11712,7.67506,0.500125,0.49993699999999996,0.604642
0.5893430000000001,0.0,174112,100,3389.57,0.768907,97.7466,1.5776,0.0312502,0.0,0.0157896,0.16834000000000002,5.168159999999999,5.51978,0.500079,0.499929,0.604537
0.792087,0.0,190559,100,3502.23,0.8790979999999999,139.69,2.71685,0.034375199999999995,0.0,0.0157896,0.18912,6.812869999999999,7.28026,0.500087,0.499908,0.6040399999999999
1.0484799999999999,0.0,194526,100,4855.56,1.04355,125.454,3.11082,0.0375002,0.0,0.0157896,0.21246199999999998,7.361680000000001,7.817130000000001,0.500101,0.499856,0.603721
1.4459899999999999,0.0,182239,100,8131.59,1.24706,184.44799999999998,3.5517300000000005,0.04062519999999999,0.0,0.0157896,0.235713,10.6077,11.299000000000001,0.5000760000000001,0.499812,0.603488
2.24011,0.0,186334,100,4074.27,1.30423,282.695,19.805999999999997,0.043750199999999996,0.0,0.0157896,0.25214699999999995,8.10972,8.66644,0.5002850000000001,0.499801,0.6026239999999999
3.0861,0.0,207007,100,3831.78,1.15977,175.47099999999998,33.297,0.04687519999999999,0.0,0.0157896,0.26208400000000004,0.598737,0.598083,0.500203,0.49982,0.6026060000000001
4.264130000000001,0.0,202720,100,5803.95,1.2382799999999998,217.31,21.5564,0.050000199999999995,0.0,0.0157896,0.282477,6.07529,6.39279,0.500188,0.499874,0.602474
5.48121,0.0,247836,100,8031.62,1.4102,217.74400000000003,40.5888,0.05312530000000001,0.0,0.0157896,0.305212,5.97548,6.200069999999999,0.500165,0.49983,0.602224
7.1946699999999995,0.0,203033,100,6921.54,1.49853,198.507,28.218000000000004,0.0562503,0.0,0.0157896,0.327793,7.554239999999999,7.874969999999999,0.500061,0.499845,0.601799
8.91618,0.0,207129,100,28176.9,1.82928,430.01199999999994,89.6667,0.059375300000000006,0.0,0.0157896,0.34928400000000004,1.29765,1.23995,0.500031,0.49977200000000005,0.6012529999999999
11.3149,0.0,231706,100,13776.6,1.9504700000000001,318.422,72.1674,0.06250030000000001,0.0,0.0157896,0.37492800000000004,6.17312,6.33336,0.500069,0.499734,0.600958
0.0,0.0,157727,1000,1473.51,0.0966102,16.8817,1.18187,0.00312502,0.0,0.0157896,0.020736599999999997,25.7383,28.2276,0.5001,0.5003,0.403196
0.00315486,0.0,161823,1000,4937.97,0.25965900000000003,66.3978,1.6996,0.00625003,0.0,0.0157896,0.045041199999999997,29.8551,32.7091,0.500003,0.499993,0.607137
0.00899271,0.0,169952,1000,4486.46,0.520725,114.441,0.884966,0.00937505,0.0,0.0157896,0.09292819999999999,10.8591,12.8187,0.49999,0.500001,0.606781
0.0169872,0.0,174110,1000,12378.0,1.01867,130.781,0.756022,0.0125001,0.0,0.0157896,0.148404,24.3721,26.3647,0.49999799999999994,0.5000100000000001,0.606738
0.031637,0.0,182237,1000,152346.0,1.49288,316.485,1.18103,0.0156251,0.0,0.0157896,0.193011,39.7676,41.3651,0.49999799999999994,0.49999399999999994,0.606692
0.08367530000000001,0.0,194592,1000,22521.5,1.55706,207.49,2.61496,0.0187501,0.0,0.0157896,0.22591799999999998,15.3606,15.1143,0.499989,0.499993,0.606438
0.23094099999999998,0.0,173854,1000,22440.2,1.67976,158.755,3.07768,0.021875099999999998,0.0,0.0157896,0.24582600000000002,43.8295,45.2487,0.5000060000000001,0.499989,0.6062529999999999
0.554559,0.0,173985,1000,38684.1,2.2120900000000003,242.813,7.931080000000001,0.025000099999999997,0.0,0.0157896,0.302427,90.2321,94.96,0.500047,0.499957,0.605646
0.948684,0.0,107550,1000,1050330000.0,116.65,28063.0,399.339,0.028125099999999997,0.0,0.0157896,4.40995,8557.23,2311.53,0.500169,0.49992600000000004,0.604645


==> figures/Trinh1982SiliconoilWater-interIso.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
-1,0,1642,1.03958,0.34116399999999997,1.28016e-18,5.29573e-18,5.19459e-18,0.00156251,0,7.8125e-05,9.92318e-19,0.8384159999999999,0.8330049999999999,0.000625,0.000625,0.000516069
-1,0,4292,1.03958,0.642744,1.8762400000000002e-18,6.96029e-18,5.29298e-18,0.00312501,0,7.8125e-05,1.50887e-18,0.907193,0.9027069999999999,0.000625,0.000625,0.000531828
-1,0,2439,1.03958,0.719213,2.35684e-18,8.67615e-18,8.542589999999998e-18,0.00468752,0,7.8125e-05,1.94117e-18,0.938312,0.94005,0.000625,0.000625,0.000547453
-1,0,7630,1.03958,0.772541,2.7148099999999997e-18,8.784e-18,8.71136e-18,0.00625003,0,7.8125e-05,2.26009e-18,0.9475370000000001,0.949408,0.000625,0.000625,0.0005630769999999999
-1,0,6960,1.03958,0.7899649999999999,3.0179900000000003e-18,1.22127e-17,6.99486e-18,0.00781253,0,7.8125e-05,2.5211900000000004e-18,0.96106,0.9649040000000001,0.000625,0.000625,0.000578824
-1,0,6575,1.03958,0.8275450000000001,3.2567200000000004e-18,1.21825e-17,8.712669999999999e-18,0.00937504,0,7.8125e-05,2.73305e-18,0.970893,0.9696540000000001,0.000625,0.000625,0.0005946290000000001
-1,0,6575,1.03958,0.890167,3.47292e-18,1.39241e-17,8.81979e-18,0.0109375,0,7.8125e-05,2.9204400000000004e-18,0.9818899999999999,0.9735729999999999,0.000625,0.000625,0.000610337
-1,0,6806,1.03958,0.8701479999999999,3.62839e-18,1.39675e-17,1.04994e-17,0.0125001,0,7.8125e-05,3.0489e-18,0.992761,0.9914940000000001,0.000625,0.000625,0.00062593
-1,0,3657,1.03958,0.861849,3.7619400000000005e-18,1.39479e-17,1.0467200000000001e-17,0.0140626,0,7.8125e-05,3.1600700000000002e-18,0.9883190000000001,0.992084,0.000625,0.000625,0.000641524
-1,0,3657,1.03958,0.775223,3.8984199999999995e-18,1.74304e-17,1.04264e-17,0.0156251,0,7.8125e-05,3.2823900000000002e-18,0.9777969999999999,0.983334,0.000625,0.000625,0.0006572489999999999
-1,0,3657,1.03958,0.858848,3.99908e-18,1.7396700000000002e-17,1.04315e-17,0.017187599999999997,0,7.8125e-05,3.3696199999999996e-18,0.990287,0.986728,0.000625,0.000625,0.000673039
-1,0,3657,1.03958,0.8473459999999999,4.12209e-18,1.74075e-17,1.0451e-17,0.0187501,0,7.8125e-05,3.4752e-18,0.9841469999999999,0.984118,0.000625,0.000625,0.000688736
-1,0,7202,1.03958,0.865768,4.2109e-18,1.9130999999999998e-17,1.04226e-17,0.020312599999999997,0,7.8125e-05,3.54348e-18,0.993189,0.9951559999999999,0.000625,0.000625,0.000704322
-1,0,7360,1.03958,0.871799,4.31603e-18,1.91107e-17,1.3889300000000002e-17,0.021875099999999998,0,7.8125e-05,3.62724e-18,0.976102,0.982498,0.000625,0.000625,0.0007199089999999999
-1,0,7360,1.03958,0.82206,4.40353e-18,1.91217e-17,1.56345e-17,0.023437599999999996,0,7.8125e-05,3.70476e-18,0.97775,0.974666,0.000625,0.000625,0.000735628
-1,0,7360,1.03958,0.858821,4.49684e-18,1.91449e-17,1.4872399999999998e-17,0.025000099999999997,0,7.8125e-05,3.776609999999999e-18,0.9913930000000001,0.9931,0.000625,0.000625,0.000751412
-1,0,7783,1.03958,0.8206950000000001,4.59642e-18,1.9178900000000002e-17,1.56664e-17,0.0265626,0,7.8125e-05,3.85164e-18,0.977374,0.969822,0.000625,0.000625,0.000767105
-1,0,6378,1.03958,0.822749,4.666409999999999e-18,2.0825900000000003e-17,1.56426e-17,0.028125099999999997,0,7.8125e-05,3.9047000000000005e-18,0.981224,0.979159,0.000625,0.000625,0.0007826860000000001
-1,0,7783,1.03958,0.870461,4.73832e-18,1.91604e-17,1.56496e-17,0.029687599999999998,0,7.8125e-05,3.954880000000001e-18,0.9934270000000001,0.9897600000000001,0.000625,0.000625,0.00079827
-1,0,7783,1.03958,0.829369,4.780180000000001e-18,1.91589e-17,1.73843e-17,0.031250099999999996,0,7.8125e-05,3.98666e-18,0.991267,0.9996280000000001,0.000625,0.000625,0.000813986
-1,0,6890,1.03958,0.816913,4.84134e-18,2.08171e-17,1.7392699999999998e-17,0.0328126,0,7.8125e-05,4.03087e-18,0.977252,0.9739620000000001,0.000625,0.000625,0.000829765
-1,0,5809,1.03958,0.8439610000000001,4.907569999999999e-18,2.08325e-17,1.7400299999999998e-17,0.0343751,0,7.8125e-05,4.0865e-18,0.997606,0.992792,0.000625,0.000625,0.000845455
-1,0,6890,1.03958,0.7713899999999999,4.9826700000000005e-18,2.08182e-17,1.91637e-17,0.0359376,0,7.8125e-05,4.14673e-18,0.977424,0.9852629999999999,0.000625,0.000625,0.0008610339999999999
-1,0,2012,1.03958,0.847842,5.0292e-18,2.0869499999999998e-17,1.9206800000000002e-17,0.0375002,0,7.8125e-05,4.18173e-18,0.9864930000000001,0.98485,0.000625,0.000625,0.000876615
-1,0,2012,1.03958,0.8293729999999999,5.07327e-18,2.0889499999999997e-17,1.91522e-17,0.03906269999999999,0,7.8125e-05,4.2122399999999996e-18,0.9869559999999999,0.9862270000000001,0.000625,0.000625,0.0008923269999999999
-1,0,2012,1.03958,0.8402149999999999,5.122919999999999e-18,2.0883000000000002e-17,1.9190799999999998e-17,0.04062519999999999,0,7.8125e-05,4.25894e-18,0.985598,0.983044,0.000625,0.000625,0.0009081030000000001
-1,0,3440,1.03958,0.816104,5.17995e-18,2.2580000000000002e-17,1.9118e-17,0.042187699999999995,0,7.8125e-05,4.30582e-18,0.9959620000000001,0.993461,0.000625,0.000625,0.00092379
-1,0,7402,1.03958,0.8722479999999999,5.23881e-18,2.4319899999999996e-17,1.74236e-17,0.043750199999999996,0,7.8125e-05,4.34659e-18,0.991842,0.9814870000000001,0.000625,0.000625,0.0009393660000000001
-1,0,3440,1.03958,0.866476,5.28736e-18,2.43252e-17,1.56719e-17,0.0453127,0,7.8125e-05,4.3865e-18,0.992455,0.992134,0.000625,0.000625,0.000954945
-1,0,3440,1.03958,0.8501989999999999,5.337530000000001e-18,2.6068800000000004e-17,1.5578e-17,0.04687519999999999,0,7.8125e-05,4.41791e-18,0.994102,0.987516,0.000625,0.000625,0.0009706539999999999
-1,0,3440,1.03958,0.8557030000000001,5.38156e-18,2.60701e-17,1.32247e-17,0.04843769999999999,0,7.8125e-05,4.45134e-18,0.999258,0.9973569999999999,0.000625,0.000625,0.000986427
-1,0,3440,1.03958,0.8193299999999999,5.4312e-18,2.77854e-17,1.3916800000000003e-17,0.050000199999999995,0,7.8125e-05,4.49115e-18,0.987224,0.987358,0.000625,0.000625,0.00100211
-1,0,3440,1.03958,0.732792,5.4874900000000005e-18,2.60687e-17,1.38126e-17,0.051562699999999996,0,7.8125e-05,4.53179e-18,0.9831110000000001,0.978625,0.000625,0.000625,0.00101769
-1,0,3440,1.03958,0.851193,5.55027e-18,2.60712e-17,1.35804e-17,0.0531252,0,7.8125e-05,4.58192e-18,0.9990610000000001,0.993375,0.000625,0.000625,0.00103326
-1,0,5340,1.03958,0.7773359999999999,5.5670699999999995e-18,2.77584e-17,1.2337000000000001e-17,0.05468769999999999,0,7.8125e-05,4.59383e-18,0.9917459999999999,0.9946299999999999,0.000625,0.000625,0.00104897
-1,0,5340,1.03958,0.830902,5.62066e-18,2.77758e-17,1.23261e-17,0.05625019999999999,0,7.8125e-05,4.63246e-18,0.992993,0.9912340000000001,0.000625,0.000625,0.00106474
-1,0,1950,1.03958,0.793641,5.67502e-18,2.78306e-17,1.39872e-17,0.057812699999999995,0,7.8125e-05,4.67358e-18,0.997367,0.996927,0.000625,0.000625,0.00108042
-1,0,1950,1.03958,0.8766360000000001,5.7152800000000005e-18,2.78136e-17,1.39575e-17,0.059375199999999996,0,7.8125e-05,4.7011e-18,0.995419,0.9968440000000001,0.000625,0.000625,0.0010960000000000002
-1,0,1950,1.03958,0.847735,5.7632200000000005e-18,2.7848e-17,1.56887e-17,0.0609377,0,7.8125e-05,4.73592e-18,0.9941200000000001,0.996337,0.000625,0.000625,0.00111157
-1,0,1950,1.03958,0.8741540000000001,5.79868e-18,2.78151e-17,1.56867e-17,0.06250019999999999,0,7.8125e-05,4.759950000000001e-18,0.9983069999999999,0.999381,0.000625,0.000625,0.00112727
-1,0,1950,1.03958,0.81662,5.8485e-18,2.78056e-17,1.5689300000000002e-17,0.0640628,0,7.8125e-05,4.795009999999999e-18,0.9945790000000001,0.9934139999999999,0.000625,0.000625,0.00114304
-1,0,1950,1.03958,0.8475030000000001,5.8869399999999996e-18,2.78008e-17,1.3894899999999998e-17,0.0656253,0,7.8125e-05,4.8262699999999995e-18,0.997393,0.990733,0.000625,0.000625,0.00115873
-1,0,1950,1.03958,0.814612,5.9473100000000004e-18,2.95475e-17,1.39318e-17,0.0671878,0,7.8125e-05,4.8747199999999994e-18,0.997741,0.9948049999999999,0.000625,0.000625,0.0011743
-1,0,1950,1.03958,0.860017,5.997200000000001e-18,2.9572800000000006e-17,1.56504e-17,0.0687503,0,7.8125e-05,4.909649999999999e-18,0.9995129999999999,0.9892629999999999,0.000625,0.000625,0.00118987
-1,0,1950,1.03958,0.860274,6.034490000000001e-18,3.12634e-17,1.39222e-17,0.07031280000000001,0,7.8125e-05,4.9337800000000004e-18,0.990065,0.9883120000000001,0.000625,0.000625,0.00120557
-1,0,1950,1.03958,0.873843,6.090880000000001e-18,3.3001e-17,1.56355e-17,0.0718753,0,7.8125e-05,4.9796199999999995e-18,0.9989290000000001,0.997654,0.000625,0.000625,0.00122134
-1,0,1950,1.03958,0.8653420000000001,6.12727e-18,3.30121e-17,1.39499e-17,0.0734378,0,7.8125e-05,5.0057800000000005e-18,0.9958940000000001,0.9886209999999999,0.000625,0.000625,0.00123702
-1,0,1950,1.03958,0.8081510000000001,6.18562e-18,3.47376e-17,1.5614900000000002e-17,0.0750003,0,7.8125e-05,5.0582300000000005e-18,0.995495,0.998575,0.000625,0.000625,0.00125259
-1,0,2206,1.03958,0.831907,6.226680000000001e-18,3.29977e-17,1.5618699999999998e-17,0.0765628,0,7.8125e-05,5.08594e-18,0.996664,0.9964790000000001,0.000625,0.000625,0.00126816
-1,0,2206,1.03958,0.891308,6.26297e-18,3.47317e-17,1.56302e-17,0.07812530000000001,0,7.8125e-05,5.10471e-18,0.99903,0.992891,0.000625,0.000625,0.00128386
-1,0,2206,1.03958,0.819788,6.3120700000000005e-18,3.8201e-17,1.56134e-17,0.0796878,0,7.8125e-05,5.14112e-18,0.9911479999999999,0.988301,0.000625,0.000625,0.00129962
-1,0,2206,1.03958,0.780018,6.3384499999999996e-18,3.64757e-17,1.3906400000000002e-17,0.0812503,0,7.8125e-05,5.15528e-18,0.990276,0.987983,0.000625,0.000625,0.0013153
-1,0,2206,1.03958,0.833458,6.38224e-18,3.81988e-17,1.73671e-17,0.0828128,0,7.8125e-05,5.18791e-18,0.993466,0.989079,0.000625,0.000625,0.00133087
-1,0,2206,1.03958,0.838685,6.42384e-18,3.64883e-17,1.56273e-17,0.0843753,0,7.8125e-05,5.222010000000001e-18,0.999647,0.992403,0.000625,0.000625,0.00134644
-1,0,2206,1.03958,0.806654,6.464989999999999e-18,3.6472500000000004e-17,1.58256e-17,0.08593780000000001,0,7.8125e-05,5.25725e-18,0.9936440000000001,0.9914440000000001,0.000625,0.000625,0.00136213
-1,0,2206,1.03958,0.882424,6.50729e-18,3.6480000000000003e-17,1.57219e-17,0.0875003,0,7.8125e-05,5.28227e-18,0.9927940000000001,0.9945129999999999,0.000625,0.000625,0.0013779000000000003
-1,0,2206,1.03958,0.8349540000000001,6.5588100000000014e-18,3.6477399999999997e-17,1.73765e-17,0.08906289999999999,0,7.8125e-05,5.33186e-18,0.982509,0.979964,0.000625,0.000625,0.00139358
-1,0,2206,1.03958,0.833247,6.60915e-18,3.6461100000000004e-17,1.7369400000000003e-17,0.0906254,0,7.8125e-05,5.37078e-18,0.9962290000000001,0.9958319999999999,0.000625,0.000625,0.00140915
-1,0,2718,1.03958,0.8548889999999999,6.648589999999999e-18,3.82184e-17,1.6000100000000002e-17,0.09218789999999999,0,7.8125e-05,5.4006500000000006e-18,0.9874790000000001,0.9984729999999999,0.000625,0.000625,0.00142471
-1,0,2718,1.03958,0.868692,6.689199999999999e-18,3.82326e-17,1.75275e-17,0.09375039999999998,0,7.8125e-05,5.4301e-18,0.991142,0.991078,0.000625,0.000625,0.00144041
-1,0,2718,1.03958,0.8317760000000001,6.726789999999999e-18,3.82144e-17,1.78102e-17,0.09531289999999999,0,7.8125e-05,5.4640899999999996e-18,0.98598,0.9922639999999999,0.000625,0.000625,0.00145617
-1,0,2718,1.03958,0.8497879999999999,6.764769999999999e-18,3.6489899999999996e-17,1.60662e-17,0.09687539999999999,0,7.8125e-05,5.497150000000001e-18,0.99621,0.9879600000000001,0.000625,0.000625,0.00147185
-1,0,2718,1.03958,0.838931,6.783260000000001e-18,3.6459e-17,1.60555e-17,0.0984379,0,7.8125e-05,5.521330000000001e-18,0.991224,0.991776,0.000625,0.000625,0.00148742
-1,0,2718,1.03958,0.8717030000000001,6.82103e-18,3.6483799999999997e-17,1.74636e-17,0.1,0,7.8125e-05,5.54987e-18,0.9992850000000001,0.9908319999999999,0.000625,0.000625,0.00150298
-1,0,2718,1.03958,0.813349,6.84279e-18,3.64659e-17,1.75035e-17,0.101563,0,7.8125e-05,5.56754e-18,0.986925,0.988332,0.000625,0.000625,0.00151867
-1,0,2718,1.03958,0.797227,6.872599999999999e-18,3.64524e-17,1.7460499999999997e-17,0.103125,0,7.8125e-05,5.58415e-18,0.988381,0.9932129999999999,0.000625,0.000625,0.00153444
-1,0,2718,1.03958,0.861453,6.899329999999999e-18,3.6468e-17,1.74527e-17,0.10468800000000002,0,7.8125e-05,5.60016e-18,0.9985649999999999,0.9962129999999999,0.000625,0.000625,0.00155011
-1,0,2718,1.03958,0.8848010000000001,6.946679999999999e-18,3.64654e-17,1.74796e-17,0.10625,0,7.8125e-05,5.63065e-18,0.992475,0.997316,0.000625,0.000625,0.00156568
-1,0,2511,1.03958,0.849147,6.97782e-18,3.47515e-17,1.74983e-17,0.107813,0,7.8125e-05,5.657559999999999e-18,0.9967969999999999,0.998741,0.000625,0.000625,0.00158124
-1,0,2511,1.03958,0.8617879999999999,7.0137e-18,3.6490300000000004e-17,1.58126e-17,0.109375,0,7.8125e-05,5.6770100000000004e-18,0.985867,0.9857379999999999,0.000625,0.000625,0.00159693
-1,0,2511,1.03958,0.846857,7.04679e-18,3.6499e-17,1.73574e-17,0.11093800000000001,0,7.8125e-05,5.699490000000001e-18,0.995366,0.9938110000000001,0.000625,0.000625,0.00161269
-1,0,3230,1.03958,0.8282940000000001,7.07065e-18,3.6514400000000003e-17,1.73494e-17,0.1125,0,7.8125e-05,5.7092e-18,0.986798,0.985717,0.000625,0.000625,0.00162837
-1,0,3230,1.03958,0.844817,7.10532e-18,3.65167e-17,1.73736e-17,0.11406300000000001,0,7.8125e-05,5.74117e-18,0.9883850000000001,0.9944440000000001,0.000625,0.000625,0.00164394
-1,0,3230,1.03958,0.811666,7.135599999999999e-18,3.6502699999999996e-17,1.7364200000000002e-17,0.115625,0,7.8125e-05,5.75918e-18,0.977776,0.968039,0.000625,0.000625,0.0016595
-1,0,3230,1.03958,0.822742,7.16928e-18,3.64744e-17,1.7418699999999998e-17,0.11718800000000001,0,7.8125e-05,5.7817999999999995e-18,0.9789889999999999,0.982872,0.000625,0.000625,0.00167519
-1,0,3230,1.03958,0.87269,7.20166e-18,3.6459700000000003e-17,1.73979e-17,0.11875,0,7.8125e-05,5.80274e-18,0.9931469999999999,0.989834,0.000625,0.000625,0.00169095
-1,0,3230,1.03958,0.842196,7.23393e-18,3.64551e-17,1.73541e-17,0.12031300000000002,0,7.8125e-05,5.827080000000001e-18,0.9861190000000001,0.998975,0.000625,0.000625,0.00170663
-1,0,3486,1.03958,0.7724850000000001,7.25605e-18,3.81703e-17,1.80725e-17,0.121875,0,7.8125e-05,5.847080000000001e-18,0.9756309999999999,0.9774379999999999,0.000625,0.000625,0.0017222000000000001
-1,0,3486,1.03958,0.836318,7.286580000000001e-18,3.99054e-17,1.73493e-17,0.123438,0,7.8125e-05,5.862419999999999e-18,0.9868809999999999,0.981342,0.000625,0.000625,0.00173775
-1,0,3486,1.03958,0.8272360000000001,7.31985e-18,4.16383e-17,1.68336e-17,0.125,0,7.8125e-05,5.8901e-18,0.975866,0.9819379999999999,0.000625,0.000625,0.00175344
-1,0,3486,1.03958,0.8507530000000001,7.355199999999999e-18,4.3368699999999996e-17,1.78145e-17,0.126563,0,7.8125e-05,5.90923e-18,0.997339,0.997956,0.000625,0.000625,0.0017692
-1,0,3486,1.03958,0.8461049999999999,7.3726e-18,4.33699e-17,1.7453099999999998e-17,0.128126,0,7.8125e-05,5.92204e-18,0.982251,0.979934,0.000625,0.000625,0.00178488
-1,0,3486,1.03958,0.8543040000000001,7.38211e-18,4.1634499999999995e-17,1.84083e-17,0.129688,0,7.8125e-05,5.9290099999999995e-18,0.984023,0.980872,0.000625,0.000625,0.00180045
-1,0,3486,1.03958,0.846678,7.40618e-18,4.3369200000000005e-17,1.78646e-17,0.131251,0,7.8125e-05,5.9493299999999996e-18,0.982203,0.971929,0.000625,0.000625,0.001816
-1,0,3486,1.03958,0.816517,7.42618e-18,4.33699e-17,1.96147e-17,0.13281300000000001,0,7.8125e-05,5.9622000000000005e-18,0.9712559999999999,0.971475,0.000625,0.000625,0.00183169
-1,0,3742,1.03958,0.868008,7.44896e-18,4.1686599999999995e-17,1.96835e-17,0.134376,0,7.8125e-05,5.977280000000001e-18,0.993751,0.9846309999999999,0.000625,0.000625,0.00184745
-1,0,3742,1.03958,0.8565440000000001,7.4759e-18,4.1678699999999994e-17,1.7186300000000002e-17,0.135938,0,7.8125e-05,5.991509999999999e-18,0.9699969999999999,0.9717520000000001,0.000625,0.000625,0.00186312
-1,0,3742,1.03958,0.81912,7.497139999999999e-18,4.16707e-17,1.77806e-17,0.137501,0,7.8125e-05,6.00503e-18,0.990024,0.983817,0.000625,0.000625,0.00187869
-1,0,3486,1.03958,0.864936,7.55799e-18,4.51137e-17,1.74657e-17,0.13906300000000002,0,7.8125e-05,6.04644e-18,0.988122,0.9784219999999999,0.000625,0.000625,0.00189425
-1,0,3742,1.03958,0.886835,7.57558e-18,4.51362e-17,1.74917e-17,0.140626,0,7.8125e-05,6.0552499999999994e-18,0.999866,0.9961629999999999,0.000625,0.000625,0.00190993
-1,0,3742,1.03958,0.873917,7.59319e-18,4.6863e-17,1.74872e-17,0.142188,0,7.8125e-05,6.0546e-18,0.981843,0.979059,0.000625,0.000625,0.00192569
-1,0,3742,1.03958,0.836166,7.63222e-18,4.6857600000000006e-17,1.74451e-17,0.143751,0,7.8125e-05,6.08063e-18,0.9802200000000001,0.9708110000000001,0.000625,0.000625,0.00194137
-1,0,3486,1.03958,0.874288,7.676720000000001e-18,4.857609999999999e-17,1.74116e-17,0.145313,0,7.8125e-05,6.104580000000001e-18,0.9968889999999999,0.9970100000000001,0.000625,0.000625,0.00195694
-1,0,3742,1.03958,0.838081,7.714e-18,4.6855399999999995e-17,1.74149e-17,0.146876,0,7.8125e-05,6.13529e-18,0.991865,0.989196,0.000625,0.000625,0.00197249
-1,0,3486,1.03958,0.843886,7.731060000000001e-18,4.85829e-17,1.91155e-17,0.14843800000000001,0,7.8125e-05,6.138240000000001e-18,0.9854139999999999,0.9898899999999999,0.000625,0.000625,0.00198817
-1,0,3486,1.03958,0.8721700000000001,7.754939999999999e-18,4.68543e-17,1.74248e-17,0.150001,0,7.8125e-05,6.15989e-18,0.988762,0.987426,0.000625,0.000625,0.00200393
-1,0,59095,1.03958,0.22533000000000003,1.30655e-18,5.23137e-18,5.2025999999999996e-18,0.000781253,0,3.90625e-05,1.01657e-18,0.683326,0.67256,0.000625,0.000625,0.000507928
-1,0,26445,1.03958,0.275481,1.93668e-18,8.69157e-18,5.2932600000000004e-18,0.00156251,0,3.90625e-05,1.58038e-18,0.802562,0.796196,0.000625,0.000625,0.00051577
-1,0,48660,1.03958,0.43462399999999995,2.4255499999999998e-18,1.04121e-17,6.972010000000001e-18,0.00234376,0,3.90625e-05,2.0193700000000002e-18,0.857469,0.851876,0.000625,0.000625,0.0005235869999999999
-1,0,65319,1.03958,0.512484,2.80037e-18,1.21437e-17,7.044169999999999e-18,0.00312501,0,3.90625e-05,2.35072e-18,0.8880879999999999,0.883223,0.000625,0.000625,0.000531393
-1,0,44362,1.03958,0.6291399999999999,3.0888299999999997e-18,1.2185799999999999e-17,8.73337e-18,0.00390627,0,3.90625e-05,2.6065e-18,0.9176559999999999,0.914866,0.000625,0.000625,0.000539207
-1,0,5007,1.03958,0.706986,3.33458e-18,1.39256e-17,1.04092e-17,0.00468752,0,3.90625e-05,2.81959e-18,0.955166,0.953643,0.000625,0.000625,0.000547044
-1,0,42275,1.03958,0.8028689999999999,3.5343e-18,1.57355e-17,1.04432e-17,0.00546877,0,3.90625e-05,2.99274e-18,0.9852270000000001,0.987828,0.000625,0.000625,0.00055488
-1,0,64770,1.03958,0.739801,3.7015100000000004e-18,1.7442199999999998e-17,1.3938699999999998e-17,0.00625003,0,3.90625e-05,3.1387599999999993e-18,0.9752569999999999,0.9736,0.000625,0.000625,0.0005626930000000001
-1,0,42275,1.03958,0.829357,3.84483e-18,1.7483e-17,1.56468e-17,0.00703128,0,3.90625e-05,3.26221e-18,0.9979399999999999,0.997042,0.000625,0.000625,0.000570495
-1,0,64770,1.03958,0.7881600000000001,3.981830000000001e-18,1.74949e-17,1.3939000000000003e-17,0.00781253,0,3.90625e-05,3.37888e-18,0.997167,0.992917,0.000625,0.000625,0.000578306
-1,0,58678,1.03958,0.816908,4.10268e-18,2.0820100000000002e-17,1.56559e-17,0.00859378,0,3.90625e-05,3.47793e-18,0.993476,0.990656,0.000625,0.000625,0.000586141
-1,0,58678,1.03958,0.801571,4.21154e-18,2.2552700000000002e-17,1.73841e-17,0.00937504,0,3.90625e-05,3.5663400000000005e-18,0.98077,0.977808,0.000625,0.000625,0.000593975
-1,0,37177,1.03958,0.7762180000000001,4.31983e-18,2.2572500000000002e-17,1.7389000000000002e-17,0.010156299999999998,0,3.90625e-05,3.653790000000001e-18,0.9769459999999999,0.9754450000000001,0.000625,0.000625,0.000601786
-1,0,40374,1.03958,0.778198,4.42046e-18,2.4293499999999998e-17,1.73931e-17,0.0109375,0,3.90625e-05,3.73687e-18,0.96391,0.962219,0.000625,0.000625,0.000609587
-1,0,26080,1.03958,0.782562,4.5141300000000005e-18,2.42943e-17,1.73988e-17,0.011718799999999998,0,3.90625e-05,3.8089699999999995e-18,0.9667049999999999,0.964174,0.000625,0.000625,0.000617397
-1,0,26080,1.03958,0.789072,4.60521e-18,2.43045e-17,1.7441800000000002e-17,0.0125001,0,3.90625e-05,3.8794500000000006e-18,0.9791629999999999,0.977311,0.000625,0.000625,0.000625231
-1,0,26080,1.03958,0.785567,4.69055e-18,2.4299400000000002e-17,1.7446800000000002e-17,0.0132813,0,3.90625e-05,3.94616e-18,0.970476,0.964952,0.000625,0.000625,0.000633064
-1,0,53032,1.03958,0.77364,4.76761e-18,2.43075e-17,1.7349999999999998e-17,0.0140626,0,3.90625e-05,4.0080300000000005e-18,0.962759,0.9582959999999999,0.000625,0.000625,0.000640874
-1,0,27569,1.03958,0.812434,4.8389099999999995e-18,2.44035e-17,1.73657e-17,0.014843799999999999,0,3.90625e-05,4.06478e-18,0.9831030000000001,0.983874,0.000625,0.000625,0.000648675
-1,0,27569,1.03958,0.713599,4.91015e-18,2.61358e-17,1.73752e-17,0.0156251,0,3.90625e-05,4.120400000000001e-18,0.9579719999999999,0.952867,0.000625,0.000625,0.0006564839999999999
-1,0,27569,1.03958,0.799728,4.98177e-18,2.7879699999999995e-17,1.91186e-17,0.0164063,0,3.90625e-05,4.1752199999999994e-18,0.96831,0.9692200000000001,0.000625,0.000625,0.000664317
-1,0,27569,1.03958,0.772343,5.05124e-18,2.9609200000000004e-17,1.9112699999999998e-17,0.017187599999999997,0,3.90625e-05,4.22948e-18,0.9750620000000001,0.9697959999999999,0.000625,0.000625,0.00067215
-1,0,27569,1.03958,0.753625,5.12236e-18,2.6124599999999997e-17,1.90888e-17,0.0179688,0,3.90625e-05,4.28292e-18,0.966563,0.967764,0.000625,0.000625,0.00067996
-1,0,26931,1.03958,0.780784,5.187959999999999e-18,2.6080500000000002e-17,1.91162e-17,0.0187501,0,3.90625e-05,4.33385e-18,0.976893,0.9745450000000001,0.000625,0.000625,0.00068776
-1,0,6468,1.03958,0.784579,5.2492099999999995e-18,2.94949e-17,1.91153e-17,0.019531299999999998,0,3.90625e-05,4.3798299999999996e-18,0.9738399999999999,0.969292,0.000625,0.000625,0.000695568
-1,0,6468,1.03958,0.7828109999999999,5.3158900000000006e-18,2.9499e-17,1.91105e-17,0.020312599999999997,0,3.90625e-05,4.43082e-18,0.980613,0.980352,0.000625,0.000625,0.0007034010000000001
-1,0,26931,1.03958,0.7857270000000001,5.3783199999999996e-18,2.77782e-17,2.0850399999999998e-17,0.0210938,0,3.90625e-05,4.47731e-18,0.9860969999999999,0.9884629999999999,0.000625,0.000625,0.000711233
-1,0,6468,1.03958,0.816109,5.434019999999999e-18,2.94915e-17,1.92204e-17,0.021875099999999998,0,3.90625e-05,4.5186400000000005e-18,0.9910540000000001,0.98724,0.000625,0.000625,0.000719043
-1,0,6468,1.03958,0.73134,5.49169e-18,3.12344e-17,2.08646e-17,0.022656299999999997,0,3.90625e-05,4.56454e-18,0.9654450000000001,0.967152,0.000625,0.000625,0.000726843
-1,0,16530,1.03958,0.7044229999999999,5.55105e-18,2.95141e-17,2.0855700000000002e-17,0.023437599999999996,0,3.90625e-05,4.60738e-18,0.961635,0.963325,0.000625,0.000625,0.000734651
-1,0,16530,1.03958,0.675724,5.60217e-18,2.95184e-17,1.9150699999999998e-17,0.0242188,0,3.90625e-05,4.64421e-18,0.9559059999999999,0.9497450000000001,0.000625,0.000625,0.000742483
-1,0,60726,1.03958,0.781121,5.66025e-18,2.95189e-17,1.90897e-17,0.025000099999999997,0,3.90625e-05,4.68494e-18,0.974931,0.9798209999999999,0.000625,0.000625,0.0007503160000000001
-1,0,16530,1.03958,0.804882,5.71444e-18,2.95161e-17,1.9234200000000002e-17,0.025781400000000003,0,3.90625e-05,4.725119999999999e-18,0.989432,0.9898809999999999,0.000625,0.000625,0.000758126
-1,0,27569,1.03958,0.7846920000000001,5.77568e-18,2.95377e-17,1.92089e-17,0.0265626,0,3.90625e-05,4.7696900000000004e-18,0.977466,0.977333,0.000625,0.000625,0.000765925
-1,0,6468,1.03958,0.7311479999999999,5.82735e-18,3.1229800000000003e-17,1.9179000000000002e-17,0.0273439,0,3.90625e-05,4.8050500000000005e-18,0.972934,0.9754959999999999,0.000625,0.000625,0.0007737330000000001
-1,0,10564,1.03958,0.842543,5.8855e-18,3.2975199999999997e-17,1.9156600000000002e-17,0.028125099999999997,0,3.90625e-05,4.8459e-18,0.9997469999999999,0.9982059999999999,0.000625,0.000625,0.000781565
-1,0,10564,1.03958,0.801806,5.942480000000001e-18,3.4706e-17,1.91514e-17,0.028906400000000002,0,3.90625e-05,4.88749e-18,0.9912129999999999,0.9905120000000001,0.000625,0.000625,0.0007893980000000001
-1,0,10564,1.03958,0.73983,5.99138e-18,3.6449399999999997e-17,2.09082e-17,0.029687599999999998,0,3.90625e-05,4.9228300000000005e-18,0.9769639999999999,0.981878,0.000625,0.000625,0.000797207
-1,0,10564,1.03958,0.806717,6.04505e-18,3.64398e-17,2.0861e-17,0.030468900000000004,0,3.90625e-05,4.962359999999999e-18,0.987626,0.9842799999999999,0.000625,0.000625,0.000805006
-1,0,10564,1.03958,0.795901,6.099640000000001e-18,3.8177300000000004e-17,2.26396e-17,0.031250099999999996,0,3.90625e-05,5.00128e-18,0.989067,0.994281,0.000625,0.000625,0.0008128139999999999
-1,0,10564,1.03958,0.77155,6.150369999999999e-18,3.81793e-17,2.4348499999999996e-17,0.0320314,0,3.90625e-05,5.03515e-18,0.9860770000000001,0.9843049999999999,0.000625,0.000625,0.0008206460000000001
-1,0,10564,1.03958,0.79506,6.200069999999999e-18,3.99038e-17,2.6083800000000003e-17,0.0328126,0,3.90625e-05,5.0701999999999994e-18,0.987874,0.9911989999999999,0.000625,0.000625,0.000828478
-1,0,10564,1.03958,0.737903,6.25005e-18,3.99049e-17,2.60954e-17,0.0335939,0,3.90625e-05,5.10723e-18,0.981248,0.9791190000000001,0.000625,0.000625,0.000836288
-1,0,9540,1.03958,0.752671,6.2921699999999995e-18,3.81912e-17,2.60932e-17,0.0343751,0,3.90625e-05,5.13649e-18,0.9759129999999999,0.9783719999999999,0.000625,0.000625,0.000844087
-1,0,10564,1.03958,0.8231879999999999,6.33913e-18,3.8165599999999997e-17,2.60637e-17,0.035156400000000004,0,3.90625e-05,5.16684e-18,0.9897379999999999,0.987517,0.000625,0.000625,0.000851894
-1,0,10564,1.03958,0.784521,6.3851199999999995e-18,3.81647e-17,2.6032100000000002e-17,0.0359376,0,3.90625e-05,5.203980000000001e-18,0.9841049999999999,0.9848899999999999,0.000625,0.000625,0.0008597260000000001
-1,0,9540,1.03958,0.778066,6.43103e-18,3.81919e-17,2.6040599999999997e-17,0.0367189,0,3.90625e-05,5.237709999999999e-18,0.9816520000000001,0.984706,0.000625,0.000625,0.000867559
-1,0,9540,1.03958,0.808674,6.474630000000001e-18,3.8193e-17,2.61339e-17,0.037500099999999995,0,3.90625e-05,5.269600000000001e-18,0.991763,0.986842,0.000625,0.000625,0.0008753680000000001
-1,0,10564,1.03958,0.7670819999999999,6.52201e-18,3.99027e-17,2.7782099999999996e-17,0.0382814,0,3.90625e-05,5.30304e-18,0.983203,0.981807,0.000625,0.000625,0.000883167
-1,0,55813,1.03958,0.763167,6.56607e-18,3.81968e-17,2.6124599999999997e-17,0.03906269999999999,0,3.90625e-05,5.3371100000000004e-18,0.98282,0.9835309999999999,0.000625,0.000625,0.0008909739999999999
-1,0,55813,1.03958,0.724788,6.61297e-18,3.9917600000000004e-17,2.95248e-17,0.0398439,0,3.90625e-05,5.3707500000000005e-18,0.9790459999999999,0.9745379999999999,0.000625,0.000625,0.000898806
-1,0,55813,1.03958,0.765888,6.653200000000001e-18,3.99111e-17,2.9531399999999997e-17,0.04062519999999999,0,3.90625e-05,5.40114e-18,0.9832059999999999,0.9853799999999999,0.000625,0.000625,0.000906638
-1,0,55813,1.03958,0.729109,6.69913e-18,4.16389e-17,2.95281e-17,0.0414064,0,3.90625e-05,5.431290000000001e-18,0.9904569999999999,0.986118,0.000625,0.000625,0.000914447
-1,0,55813,1.03958,0.760989,6.74225e-18,4.33697e-17,2.9530700000000006e-17,0.042187699999999995,0,3.90625e-05,5.46011e-18,0.980498,0.9820629999999999,0.000625,0.000625,0.000922246
-1,0,55813,1.03958,0.805158,6.787869999999998e-18,4.1646700000000005e-17,2.95276e-17,0.042968900000000004,0,3.90625e-05,5.493769999999999e-18,0.999495,0.996557,0.000625,0.000625,0.000930053
-1,0,55813,1.03958,0.8171579999999999,6.830169999999999e-18,4.1650200000000004e-17,2.60648e-17,0.043750199999999996,0,3.90625e-05,5.52596e-18,0.9981450000000001,0.996365,0.000625,0.000625,0.000937885
-1,0,55813,1.03958,0.790766,6.8670399999999995e-18,4.16503e-17,2.6219199999999997e-17,0.0445314,0,3.90625e-05,5.550700000000001e-18,0.996499,0.994498,0.000625,0.000625,0.000945717
-1,0,55813,1.03958,0.800467,6.91089e-18,3.99159e-17,2.6034499999999998e-17,0.0453127,0,3.90625e-05,5.581269999999999e-18,0.997218,0.9993540000000001,0.000625,0.000625,0.000953526
-1,0,55813,1.03958,0.8048350000000001,6.947970000000001e-18,3.81924e-17,2.60798e-17,0.0460939,0,3.90625e-05,5.60832e-18,0.998036,0.996548,0.000625,0.000625,0.000961325
-1,0,55813,1.03958,0.839291,6.99077e-18,3.81777e-17,2.7778800000000005e-17,0.04687519999999999,0,3.90625e-05,5.6398999999999995e-18,0.995664,0.991122,0.000625,0.000625,0.0009691319999999999
-1,0,10564,1.03958,0.764203,7.03935e-18,3.8201099999999996e-17,2.94972e-17,0.0476564,0,3.90625e-05,5.6729799999999995e-18,0.993878,0.993608,0.000625,0.000625,0.000976963
-1,0,28979,1.03958,0.79162,7.077939999999999e-18,3.66049e-17,2.9557699999999995e-17,0.04843769999999999,0,3.90625e-05,5.6973300000000005e-18,0.997948,0.9964139999999999,0.000625,0.000625,0.000984796
-1,0,54789,1.03958,0.7807270000000001,7.123919999999999e-18,3.82265e-17,2.9527700000000004e-17,0.0492189,0,3.90625e-05,5.728e-18,0.992409,0.995102,0.000625,0.000625,0.000992605
-1,0,10564,1.03958,0.783108,7.166080000000001e-18,3.9924299999999993e-17,2.95052e-17,0.050000199999999995,0,3.90625e-05,5.75577e-18,0.995073,0.994833,0.000625,0.000625,0.0010004
-1,0,54789,1.03958,0.796927,7.20568e-18,3.82315e-17,2.95391e-17,0.0507815,0,3.90625e-05,5.7841e-18,0.995133,0.994108,0.000625,0.000625,0.00100821
-1,0,52546,1.03958,0.752938,7.24533e-18,3.99192e-17,2.7823000000000004e-17,0.051562699999999996,0,3.90625e-05,5.811330000000001e-18,0.9934290000000001,0.9957520000000001,0.000625,0.000625,0.00101604
-1,0,54789,1.03958,0.814792,7.286660000000001e-18,3.82206e-17,2.95124e-17,0.05234400000000001,0,3.90625e-05,5.8441800000000006e-18,0.9954719999999999,0.9946200000000001,0.000625,0.000625,0.00102387
-1,0,19118,1.03958,0.734776,7.3238e-18,3.8292800000000003e-17,2.78243e-17,0.0531252,0,3.90625e-05,5.8672e-18,0.995265,0.9945790000000001,0.000625,0.000625,0.00103168
-1,0,19118,1.03958,0.788063,7.370440000000001e-18,4.00367e-17,2.7762600000000007e-17,0.0539065,0,3.90625e-05,5.8978599999999995e-18,0.996366,0.993568,0.000625,0.000625,0.00103948
-1,0,19118,1.03958,0.790456,7.40837e-18,4.17696e-17,2.6055600000000002e-17,0.05468769999999999,0,3.90625e-05,5.9266099999999995e-18,0.99824,0.999276,0.000625,0.000625,0.00104729
-1,0,19118,1.03958,0.841996,7.45123e-18,4.52215e-17,2.6059699999999997e-17,0.055469000000000004,0,3.90625e-05,5.9539599999999996e-18,0.990685,0.9890530000000001,0.000625,0.000625,0.00105512
-1,0,19118,1.03958,0.779904,7.495110000000001e-18,4.6955699999999994e-17,2.60465e-17,0.05625019999999999,0,3.90625e-05,5.98519e-18,0.9995959999999999,0.9970540000000001,0.000625,0.000625,0.00106295
-1,0,20142,1.03958,0.7660640000000001,7.52942e-18,4.53392e-17,2.78024e-17,0.057031500000000006,0,3.90625e-05,6.01032e-18,0.996583,0.9978899999999999,0.000625,0.000625,0.00107076
-1,0,20142,1.03958,0.836742,7.569860000000001e-18,4.53425e-17,2.77911e-17,0.057812699999999995,0,3.90625e-05,6.040650000000001e-18,0.9959629999999999,0.999128,0.000625,0.000625,0.00107856
-1,0,20142,1.03958,0.807496,7.60695e-18,4.52993e-17,2.60766e-17,0.05859400000000001,0,3.90625e-05,6.0673400000000006e-18,0.995548,0.99856,0.000625,0.000625,0.00108636
-1,0,20142,1.03958,0.754568,7.64842e-18,4.5273e-17,2.6077200000000002e-17,0.059375199999999996,0,3.90625e-05,6.09673e-18,0.996368,0.997341,0.000625,0.000625,0.0010942
-1,0,20142,1.03958,0.7329319999999999,7.68273e-18,4.52308e-17,2.6045100000000003e-17,0.06015650000000001,0,3.90625e-05,6.12153e-18,0.99931,0.999497,0.000625,0.000625,0.00110203
-1,0,20142,1.03958,0.807233,7.71955e-18,4.51938e-17,2.6054699999999997e-17,0.0609377,0,3.90625e-05,6.1465599999999996e-18,0.991583,0.9858,0.000625,0.000625,0.00110984
-1,0,20142,1.03958,0.814816,7.75255e-18,4.5209700000000004e-17,2.6066400000000002e-17,0.061719,0,3.90625e-05,6.170159999999999e-18,0.994043,0.992603,0.000625,0.000625,0.00111764
-1,0,21166,1.03958,0.846449,7.78272e-18,4.69912e-17,2.79242e-17,0.06250019999999999,0,3.90625e-05,6.1894200000000006e-18,0.9889760000000001,0.985877,0.000625,0.000625,0.00112544
-1,0,21166,1.03958,0.821536,7.81982e-18,4.6992399999999993e-17,2.6201199999999996e-17,0.0632815,0,3.90625e-05,6.21621e-18,0.993081,0.9911549999999999,0.000625,0.000625,0.00113327
-1,0,21166,1.03958,0.8046770000000001,7.85532e-18,4.8722600000000006e-17,2.61619e-17,0.0640628,0,3.90625e-05,6.23976e-18,0.986376,0.984334,0.000625,0.000625,0.00114111
-1,0,21166,1.03958,0.756598,7.89194e-18,4.8706800000000003e-17,2.78997e-17,0.064844,0,3.90625e-05,6.2662300000000006e-18,0.9980680000000001,0.9978799999999999,0.000625,0.000625,0.00114891
-1,0,21166,1.03958,0.7674880000000001,7.9237e-18,4.87213e-17,2.96303e-17,0.0656253,0,3.90625e-05,6.2852599999999995e-18,0.991859,0.994617,0.000625,0.000625,0.00115671
-1,0,21166,1.03958,0.797258,7.95961e-18,4.86885e-17,2.95044e-17,0.06640650000000001,0,3.90625e-05,6.30995e-18,0.998188,0.998027,0.000625,0.000625,0.00116452
-1,0,21166,1.03958,0.801967,7.993999999999999e-18,4.86821e-17,3.12434e-17,0.0671878,0,3.90625e-05,6.331910000000001e-18,0.994821,0.9970829999999999,0.000625,0.000625,0.00117235
-1,0,21166,1.03958,0.801744,8.03434e-18,4.6948100000000007e-17,3.1251299999999996e-17,0.067969,0,3.90625e-05,6.3584100000000005e-18,0.993936,0.991661,0.000625,0.000625,0.00118018
-1,0,21166,1.03958,0.744921,8.06328e-18,4.51778e-17,3.12479e-17,0.0687503,0,3.90625e-05,6.3828699999999986e-18,0.9865309999999999,0.990533,0.000625,0.000625,0.00118799
-1,0,22190,1.03958,0.7672800000000001,8.09316e-18,4.34406e-17,3.29744e-17,0.06953150000000001,0,3.90625e-05,6.4011e-18,0.986556,0.9859190000000001,0.000625,0.000625,0.00119579
-1,0,22190,1.03958,0.808651,8.1266e-18,4.34083e-17,3.47184e-17,0.07031280000000001,0,3.90625e-05,6.429159999999999e-18,0.988297,0.986441,0.000625,0.000625,0.00120359
-1,0,49379,1.03958,0.806638,8.167780000000001e-18,4.35263e-17,3.4712e-17,0.071094,0,3.90625e-05,6.455090000000001e-18,0.98808,0.9829899999999999,0.000625,0.000625,0.00121143
-1,0,50403,1.03958,0.800183,8.198589999999999e-18,4.691e-17,3.47246e-17,0.0718753,0,3.90625e-05,6.4793699999999996e-18,0.9865200000000001,0.9851,0.000625,0.000625,0.00121926
-1,0,50403,1.03958,0.797788,8.228880000000001e-18,4.865680000000001e-17,3.2972499999999996e-17,0.0726565,0,3.90625e-05,6.50408e-18,0.9955709999999999,0.9974780000000001,0.000625,0.000625,0.00122707
-1,0,50403,1.03958,0.827084,8.26625e-18,5.0383999999999993e-17,2.9524899999999996e-17,0.0734378,0,3.90625e-05,6.53107e-18,0.9842569999999999,0.981712,0.000625,0.000625,0.00123486
-1,0,50403,1.03958,0.8287389999999999,8.29745e-18,5.2147200000000006e-17,2.78166e-17,0.07421900000000001,0,3.90625e-05,6.55323e-18,0.9899950000000001,0.987374,0.000625,0.000625,0.00124267
-1,0,50403,1.03958,0.762179,8.32901e-18,5.38891e-17,2.95587e-17,0.0750003,0,3.90625e-05,6.575589999999999e-18,0.9871209999999999,0.985819,0.000625,0.000625,0.0012505
-1,0,50403,1.03958,0.742066,8.365970000000001e-18,5.21733e-17,2.95687e-17,0.0757816,0,3.90625e-05,6.60187e-18,0.9882610000000001,0.985524,0.000625,0.000625,0.00125833
-1,0,50403,1.03958,0.788695,8.398849999999999e-18,5.2163800000000006e-17,2.9522600000000003e-17,0.0765628,0,3.90625e-05,6.62481e-18,0.9845440000000001,0.9806959999999999,0.000625,0.000625,0.00126614
-1,0,50403,1.03958,0.7631,8.43216e-18,5.21474e-17,2.95521e-17,0.0773441,0,3.90625e-05,6.64975e-18,0.980083,0.977007,0.000625,0.000625,0.00127394
-1,0,50403,1.03958,0.771961,8.464520000000001e-18,5.21404e-17,2.9554600000000005e-17,0.07812530000000001,0,3.90625e-05,6.67171e-18,0.9882049999999999,0.983876,0.000625,0.000625,0.00128175
-1,0,50403,1.03958,0.8057529999999999,8.488610000000001e-18,5.2132800000000004e-17,2.9550399999999996e-17,0.07890660000000001,0,3.90625e-05,6.6891400000000006e-18,0.9864809999999999,0.987698,0.000625,0.000625,0.00128958
-1,0,50403,1.03958,0.779013,8.52038e-18,5.21405e-17,3.12475e-17,0.0796878,0,3.90625e-05,6.710729999999999e-18,0.9816030000000001,0.981613,0.000625,0.000625,0.00129741
-1,0,50403,1.03958,0.748132,8.55479e-18,5.21374e-17,3.12515e-17,0.0804691,0,3.90625e-05,6.7360500000000005e-18,0.986892,0.985439,0.000625,0.000625,0.00130522
-1,0,50403,1.03958,0.748707,8.58391e-18,5.21486e-17,3.2984400000000005e-17,0.0812503,0,3.90625e-05,6.7590499999999995e-18,0.983714,0.9802379999999999,0.000625,0.000625,0.00131302
-1,0,52451,1.03958,0.8379409999999999,8.61445e-18,5.379000000000001e-17,3.29797e-17,0.0820316,0,3.90625e-05,6.779199999999999e-18,0.987924,0.986351,0.000625,0.000625,0.00132082
-1,0,52451,1.03958,0.75532,8.633610000000001e-18,5.37984e-17,3.29757e-17,0.0828128,0,3.90625e-05,6.794e-18,0.9804780000000001,0.979175,0.000625,0.000625,0.00132865
-1,0,52451,1.03958,0.746933,8.6598e-18,5.3791099999999994e-17,3.2966799999999993e-17,0.0835941,0,3.90625e-05,6.80645e-18,0.97965,0.9801860000000001,0.000625,0.000625,0.00133648
-1,0,52451,1.03958,0.787748,8.68808e-18,5.37984e-17,3.2966999999999994e-17,0.0843753,0,3.90625e-05,6.82691e-18,0.9775299999999999,0.974558,0.000625,0.000625,0.00134429
-1,0,52451,1.03958,0.756042,8.71414e-18,5.552859999999999e-17,3.29609e-17,0.0851566,0,3.90625e-05,6.8493200000000005e-18,0.979749,0.982527,0.000625,0.000625,0.00135209
-1,0,52451,1.03958,0.788143,8.748020000000001e-18,5.37905e-17,3.2967399999999996e-17,0.08593780000000001,0,3.90625e-05,6.8749399999999985e-18,0.9840620000000001,0.983139,0.000625,0.000625,0.0013599
-1,0,52451,1.03958,0.7676310000000001,8.77498e-18,5.55269e-17,3.2962399999999996e-17,0.08671910000000001,0,3.90625e-05,6.891260000000001e-18,0.983844,0.986727,0.000625,0.000625,0.00136773
-1,0,52451,1.03958,0.737348,8.804119999999999e-18,5.55311e-17,3.2965500000000005e-17,0.08750039999999999,0,3.90625e-05,6.91328e-18,0.97954,0.976065,0.000625,0.000625,0.00137556
-1,0,52451,1.03958,0.766576,8.831080000000001e-18,5.3802799999999995e-17,3.2963000000000006e-17,0.0882816,0,3.90625e-05,6.93154e-18,0.9856870000000001,0.989082,0.000625,0.000625,0.00138337
-1,0,52451,1.03958,0.839117,8.86947e-18,5.38119e-17,3.2964299999999993e-17,0.08906289999999999,0,3.90625e-05,6.96109e-18,0.983717,0.9829129999999999,0.000625,0.000625,0.00139117
-1,0,52451,1.03958,0.787136,8.89331e-18,5.379390000000001e-17,3.2961799999999994e-17,0.0898441,0,3.90625e-05,6.97984e-18,0.980775,0.9800760000000001,0.000625,0.000625,0.00139897
-1,0,52451,1.03958,0.8276479999999999,8.9275e-18,5.2073000000000003e-17,3.47063e-17,0.0906254,0,3.90625e-05,7.00407e-18,0.9829479999999999,0.98361,0.000625,0.000625,0.0014068
-1,0,53475,1.03958,0.740792,8.959140000000001e-18,5.03286e-17,3.47035e-17,0.0914066,0,3.90625e-05,7.02539e-18,0.977258,0.979518,0.000625,0.000625,0.00141463
-1,0,53475,1.03958,0.785378,8.98844e-18,5.03316e-17,3.47138e-17,0.09218789999999999,0,3.90625e-05,7.04655e-18,0.9827940000000001,0.9830639999999999,0.000625,0.000625,0.00142244
-1,0,52451,1.03958,0.800165,9.024960000000002e-18,5.20576e-17,3.47128e-17,0.0929691,0,3.90625e-05,7.07486e-18,0.976982,0.973902,0.000625,0.000625,0.00143024
-1,0,54499,1.03958,0.811062,9.055e-18,5.03625e-17,3.4702e-17,0.09375039999999998,0,3.90625e-05,7.09658e-18,0.983187,0.9853850000000001,0.000625,0.000625,0.00143804
-1,0,54499,1.03958,0.789959,9.08022e-18,5.208079999999999e-17,3.4714099999999996e-17,0.09453160000000001,0,3.90625e-05,7.11409e-18,0.974881,0.9722559999999999,0.000625,0.000625,0.00144588
-1,0,54499,1.03958,0.7898229999999999,9.10898e-18,5.0346800000000004e-17,3.4704200000000004e-17,0.09531289999999999,0,3.90625e-05,7.13034e-18,0.9819540000000001,0.98387,0.000625,0.000625,0.00145371
-1,0,54499,1.03958,0.764021,9.135549999999999e-18,5.03432e-17,3.47051e-17,0.0960941,0,3.90625e-05,7.14791e-18,0.973426,0.9699909999999999,0.000625,0.000625,0.00146152
-1,0,54499,1.03958,0.768556,9.167889999999999e-18,5.03393e-17,3.4706700000000003e-17,0.09687539999999999,0,3.90625e-05,7.17183e-18,0.976462,0.9752719999999999,0.000625,0.000625,0.00146931
-1,0,53475,1.03958,0.819176,9.198819999999999e-18,5.03228e-17,3.4704200000000004e-17,0.0976566,0,3.90625e-05,7.19786e-18,0.981807,0.9804790000000001,0.000625,0.000625,0.00147712
-1,0,54499,1.03958,0.825785,9.23301e-18,5.03487e-17,3.47202e-17,0.0984379,0,3.90625e-05,7.22041e-18,0.977096,0.973675,0.000625,0.000625,0.00148495
-1,0,54499,1.03958,0.79175,9.26325e-18,4.8604599999999995e-17,3.47081e-17,0.0992191,0,3.90625e-05,7.240620000000001e-18,0.9697610000000001,0.9670770000000001,0.000625,0.000625,0.00149278
-1,0,56547,1.03958,0.772083,9.294149999999999e-18,5.0346599999999997e-17,3.4741500000000006e-17,0.1,0,3.90625e-05,7.2615e-18,0.9687620000000001,0.96741,0.000625,0.000625,0.00150059
-1,0,56547,1.03958,0.8005220000000001,9.328710000000002e-18,5.0336199999999996e-17,3.4725e-17,0.10078200000000001,0,3.90625e-05,7.28515e-18,0.976709,0.978406,0.000625,0.000625,0.00150839
-1,0,56547,1.03958,0.7754840000000001,9.35674e-18,5.03414e-17,3.47353e-17,0.101563,0,3.90625e-05,7.3035e-18,0.967443,0.9675030000000001,0.000625,0.000625,0.00151619
-1,0,56547,1.03958,0.781359,9.38209e-18,5.0340099999999996e-17,3.47352e-17,0.102344,0,3.90625e-05,7.31968e-18,0.96851,0.9608,0.000625,0.000625,0.00152402
-1,0,56547,1.03958,0.780554,9.41463e-18,5.03552e-17,3.47211e-17,0.103125,0,3.90625e-05,7.342939999999999e-18,0.972794,0.9678629999999999,0.000625,0.000625,0.00153186
-1,0,56547,1.03958,0.773163,9.43545e-18,5.0336800000000005e-17,3.47289e-17,0.103907,0,3.90625e-05,7.35893e-18,0.966693,0.962356,0.000625,0.000625,0.00153966
-1,0,57571,1.03958,0.7575109999999999,9.46252e-18,5.2064200000000004e-17,3.47568e-17,0.10468800000000002,0,3.90625e-05,7.3751e-18,0.967267,0.9647020000000001,0.000625,0.000625,0.00154746
-1,0,57571,1.03958,0.792964,9.491089999999999e-18,5.206529999999999e-17,3.47796e-17,0.10546900000000001,0,3.90625e-05,7.395060000000001e-18,0.969291,0.96596,0.000625,0.000625,0.00155527
-1,0,57571,1.03958,0.8001510000000001,9.51658e-18,5.20652e-17,3.47752e-17,0.10625,0,3.90625e-05,7.41539e-18,0.978289,0.975367,0.000625,0.000625,0.0015630999999999998
-1,0,57571,1.03958,0.78987,9.54772e-18,5.3797899999999996e-17,3.4775e-17,0.10703199999999999,0,3.90625e-05,7.43853e-18,0.9696969999999999,0.9664870000000001,0.000625,0.000625,0.00157093
-1,0,57571,1.03958,0.799582,9.579319999999999e-18,5.3797399999999994e-17,3.47785e-17,0.107813,0,3.90625e-05,7.45564e-18,0.9790690000000001,0.9734790000000001,0.000625,0.000625,0.00157874
-1,0,57571,1.03958,0.744771,9.60622e-18,5.20613e-17,3.47746e-17,0.10859400000000001,0,3.90625e-05,7.47558e-18,0.968931,0.966676,0.000625,0.000625,0.00158654
-1,0,57571,1.03958,0.785313,9.639839999999999e-18,5.20578e-17,3.4765e-17,0.109375,0,3.90625e-05,7.496599999999999e-18,0.970377,0.9655549999999999,0.000625,0.000625,0.00159434
-1,0,57571,1.03958,0.79118,9.66646e-18,5.3795800000000005e-17,3.4739399999999996e-17,0.11015699999999999,0,3.90625e-05,7.5154e-18,0.971526,0.967412,0.000625,0.000625,0.00160217
-1,0,57571,1.03958,0.766409,9.69542e-18,5.205270000000001e-17,3.4731799999999996e-17,0.11093800000000001,0,3.90625e-05,7.53245e-18,0.970143,0.9656600000000001,0.000625,0.000625,0.00161
-1,0,57571,1.03958,0.793234,9.71962e-18,5.2069600000000005e-17,3.47358e-17,0.111719,0,3.90625e-05,7.54705e-18,0.9727110000000001,0.9725729999999999,0.000625,0.000625,0.00161781
-1,0,57571,1.03958,0.747754,9.747019999999999e-18,5.0337299999999995e-17,3.47332e-17,0.1125,0,3.90625e-05,7.56563e-18,0.957412,0.951131,0.000625,0.000625,0.00162561
-1,0,57571,1.03958,0.8260069999999999,9.7764e-18,5.0339200000000004e-17,3.3011000000000004e-17,0.113282,0,3.90625e-05,7.584500000000002e-18,0.9797879999999999,0.977366,0.000625,0.000625,0.00163341
-1,0,57571,1.03958,0.7473479999999999,9.80667e-18,5.2091200000000005e-17,3.30097e-17,0.11406300000000001,0,3.90625e-05,7.606830000000001e-18,0.9576709999999999,0.951801,0.000625,0.000625,0.00164124
-1,0,58595,1.03958,0.8206899999999999,9.83715e-18,5.2049599999999995e-17,3.12749e-17,0.114844,0,3.90625e-05,7.629689999999999e-18,0.9812540000000001,0.9793290000000001,0.000625,0.000625,0.00164908
-1,0,58595,1.03958,0.799372,9.859550000000001e-18,5.20559e-17,3.29872e-17,0.115625,0,3.90625e-05,7.641039999999999e-18,0.9737120000000001,0.9712280000000001,0.000625,0.000625,0.00165688
-1,0,57571,1.03958,0.786474,9.88326e-18,5.0361099999999993e-17,3.29823e-17,0.116407,0,3.90625e-05,7.65709e-18,0.96231,0.958722,0.000625,0.000625,0.00166468
-1,0,57571,1.03958,0.745115,9.910860000000001e-18,5.2084600000000004e-17,3.3009299999999996e-17,0.11718800000000001,0,3.90625e-05,7.673610000000002e-18,0.959859,0.9531299999999999,0.000625,0.000625,0.00167249
-1,0,57571,1.03958,0.754789,9.94568e-18,5.2099499999999996e-17,3.30144e-17,0.117969,0,3.90625e-05,7.696739999999999e-18,0.958119,0.955219,0.000625,0.000625,0.00168032
-1,0,57571,1.03958,0.789583,9.968259999999999e-18,5.0356e-17,3.30142e-17,0.11875,0,3.90625e-05,7.710269999999999e-18,0.9686,0.962815,0.000625,0.000625,0.00168815
-1,0,57571,1.03958,0.77342,9.994910000000002e-18,5.0368900000000006e-17,3.3024699999999997e-17,0.119532,0,3.90625e-05,7.728960000000002e-18,0.9715729999999999,0.966875,0.000625,0.000625,0.00169596
-1,0,57571,1.03958,0.767932,1.0026599999999999e-17,5.0366199999999993e-17,3.30478e-17,0.12031300000000002,0,3.90625e-05,7.752300000000001e-18,0.957744,0.952052,0.000625,0.000625,0.00170375
-1,0,57571,1.03958,0.790246,1.00552e-17,5.210140000000001e-17,3.30372e-17,0.12109400000000001,0,3.90625e-05,7.773300000000002e-18,0.971843,0.9695969999999999,0.000625,0.000625,0.00171156
-1,0,57571,1.03958,0.796625,1.00761e-17,5.0380100000000005e-17,3.30481e-17,0.121875,0,3.90625e-05,7.78507e-18,0.9753790000000001,0.967924,0.000625,0.000625,0.00171939
-1,0,57571,1.03958,0.7590140000000001,1.0103e-17,5.037590000000001e-17,3.30628e-17,0.12265699999999999,0,3.90625e-05,7.80455e-18,0.955572,0.946859,0.000625,0.000625,0.00172722
-1,0,57571,1.03958,0.7998109999999999,1.01327e-17,5.03992e-17,3.4711599999999996e-17,0.123438,0,3.90625e-05,7.827449999999999e-18,0.966259,0.9632139999999999,0.000625,0.000625,0.00173503
-1,0,57571,1.03958,0.740418,1.01618e-17,5.0433400000000005e-17,3.30577e-17,0.12421900000000001,0,3.90625e-05,7.84892e-18,0.9658370000000001,0.95834,0.000625,0.000625,0.00174283
-1,0,58595,1.03958,0.719079,1.01893e-17,5.0370599999999996e-17,3.4714400000000004e-17,0.125001,0,3.90625e-05,7.866569999999999e-18,0.956255,0.954952,0.000625,0.000625,0.00175063
-1,0,58595,1.03958,0.763442,1.0219099999999998e-17,5.0369399999999996e-17,3.30483e-17,0.125782,0,3.90625e-05,7.886180000000001e-18,0.9680049999999999,0.9642440000000001,0.000625,0.000625,0.00175846
-1,0,58595,1.03958,0.823308,1.0250899999999998e-17,5.0380100000000005e-17,3.47451e-17,0.126563,0,3.90625e-05,7.9085e-18,0.985108,0.979031,0.000625,0.000625,0.0017663
-1,0,56413,1.03958,0.7299479999999999,1.0282999999999998e-17,5.0377700000000006e-17,3.30169e-17,0.127344,0,3.90625e-05,7.92727e-18,0.953859,0.9538059999999999,0.000625,0.000625,0.0017741
-1,0,56413,1.03958,0.735823,1.0311600000000001e-17,5.0357200000000005e-17,3.29925e-17,0.128126,0,3.90625e-05,7.94959e-18,0.961992,0.9598620000000001,0.000625,0.000625,0.0017819000000000003
-1,0,56413,1.03958,0.810924,1.03419e-17,5.0353000000000003e-17,3.4810900000000003e-17,0.128907,0,3.90625e-05,7.9705e-18,0.978542,0.9788290000000001,0.000625,0.000625,0.0017897000000000002
-1,0,47133,1.03958,0.757059,1.03681e-17,5.0351699999999997e-17,3.48016e-17,0.129688,0,3.90625e-05,7.98761e-18,0.9698180000000001,0.972354,0.000625,0.000625,0.00179754
-1,0,47133,1.03958,0.793927,1.03959e-17,5.38104e-17,3.82627e-17,0.130469,0,3.90625e-05,8.00591e-18,0.969148,0.9695219999999999,0.000625,0.000625,0.00180537
-1,0,47133,1.03958,0.794959,1.0424899999999999e-17,5.37984e-17,3.65465e-17,0.131251,0,3.90625e-05,8.0304e-18,0.979173,0.980216,0.000625,0.000625,0.00181318
-1,0,47133,1.03958,0.7460359999999999,1.0455399999999999e-17,5.55247e-17,3.82334e-17,0.13203199999999998,0,3.90625e-05,8.050549999999999e-18,0.964627,0.963916,0.000625,0.000625,0.00182097
-1,0,47133,1.03958,0.728384,1.0484400000000001e-17,5.55183e-17,3.65427e-17,0.13281300000000001,0,3.90625e-05,8.07154e-18,0.9526629999999999,0.9494959999999999,0.000625,0.000625,0.00182878
-1,0,47133,1.03958,0.722707,1.05129e-17,5.55153e-17,3.65083e-17,0.13359400000000002,0,3.90625e-05,8.08955e-18,0.958362,0.958333,0.000625,0.000625,0.00183661
-1,0,47133,1.03958,0.777229,1.0540799999999999e-17,5.37921e-17,3.6535300000000006e-17,0.134376,0,3.90625e-05,8.11253e-18,0.9758129999999999,0.9733870000000001,0.000625,0.000625,0.00184444
-1,0,47133,1.03958,0.757376,1.0563299999999998e-17,5.204340000000001e-17,3.66819e-17,0.135157,0,3.90625e-05,8.12388e-18,0.957225,0.960435,0.000625,0.000625,0.00185225
-1,0,47133,1.03958,0.739546,1.0585599999999999e-17,5.2049899999999996e-17,3.66586e-17,0.135938,0,3.90625e-05,8.13869e-18,0.9594159999999999,0.954556,0.000625,0.000625,0.00186005
-1,0,47133,1.03958,0.743132,1.0612e-17,5.2048100000000006e-17,3.83952e-17,0.136719,0,3.90625e-05,8.15764e-18,0.974668,0.976476,0.000625,0.000625,0.00186785
-1,0,47133,1.03958,0.795461,1.0638900000000001e-17,5.2050699999999994e-17,3.83446e-17,0.137501,0,3.90625e-05,8.18004e-18,0.981507,0.982475,0.000625,0.000625,0.00187568
-1,0,47133,1.03958,0.761103,1.06706e-17,5.20609e-17,3.83661e-17,0.138282,0,3.90625e-05,8.20062e-18,0.966353,0.963103,0.000625,0.000625,0.00188351
-1,0,58595,1.03958,0.750604,1.0691400000000002e-17,5.2239099999999995e-17,3.83207e-17,0.13906300000000002,0,3.90625e-05,8.21409e-18,0.958731,0.958368,0.000625,0.000625,0.00189132
-1,0,58595,1.03958,0.744993,1.07182e-17,5.3932200000000006e-17,3.8308600000000006e-17,0.139844,0,3.90625e-05,8.228619999999999e-18,0.9576209999999999,0.955269,0.000625,0.000625,0.00189912
-1,0,58595,1.03958,0.739693,1.0743499999999998e-17,5.391899999999999e-17,4.00306e-17,0.140626,0,3.90625e-05,8.24526e-18,0.949091,0.9456450000000001,0.000625,0.000625,0.00190692
-1,0,58595,1.03958,0.720599,1.0774600000000001e-17,5.38958e-17,4.00251e-17,0.141407,0,3.90625e-05,8.266419999999999e-18,0.9573379999999999,0.959111,0.000625,0.000625,0.00191475
-1,0,58595,1.03958,0.772267,1.0803399999999999e-17,5.563799999999999e-17,3.99755e-17,0.142188,0,3.90625e-05,8.28938e-18,0.9666100000000001,0.970199,0.000625,0.000625,0.00192258
-1,0,58595,1.03958,0.795413,1.08302e-17,5.39392e-17,3.99545e-17,0.142969,0,3.90625e-05,8.310139999999999e-18,0.9815809999999999,0.9854139999999999,0.000625,0.000625,0.00193039
-1,0,58595,1.03958,0.730179,1.0858800000000001e-17,5.56021e-17,3.9945199999999996e-17,0.143751,0,3.90625e-05,8.330499999999999e-18,0.947048,0.946708,0.000625,0.000625,0.00193819
-1,0,58595,1.03958,0.809422,1.08833e-17,5.3883e-17,3.99627e-17,0.144532,0,3.90625e-05,8.34951e-18,0.982392,0.985349,0.000625,0.000625,0.00194599
-1,0,58595,1.03958,0.7281880000000001,1.09071e-17,5.386770000000001e-17,3.99307e-17,0.145313,0,3.90625e-05,8.36843e-18,0.9586540000000001,0.9633860000000001,0.000625,0.000625,0.00195382
-1,0,58595,1.03958,0.776022,1.0936099999999998e-17,5.2152200000000005e-17,3.82681e-17,0.146094,0,3.90625e-05,8.389210000000001e-18,0.9692209999999999,0.971167,0.000625,0.000625,0.00196166
-1,0,58595,1.03958,0.7634850000000001,1.09597e-17,5.211720000000001e-17,3.995260000000001e-17,0.146876,0,3.90625e-05,8.4091e-18,0.954427,0.947837,0.000625,0.000625,0.00196946
-1,0,58595,1.03958,0.747077,1.0981800000000001e-17,5.211e-17,3.99982e-17,0.14765699999999998,0,3.90625e-05,8.42445e-18,0.9642959999999999,0.966269,0.000625,0.000625,0.00197726
-1,0,58461,1.03958,0.75571,1.10065e-17,5.207079999999999e-17,3.824530000000001e-17,0.14843800000000001,0,3.90625e-05,8.442e-18,0.9572,0.951227,0.000625,0.000625,0.00198507
-1,0,58461,1.03958,0.762155,1.10351e-17,5.20798e-17,3.82395e-17,0.14921900000000002,0,3.90625e-05,8.463680000000001e-18,0.962929,0.958982,0.000625,0.000625,0.0019929
-1,0,58461,1.03958,0.760219,1.1057e-17,5.383100000000001e-17,3.99127e-17,0.150001,0,3.90625e-05,8.47914e-18,0.950341,0.944601,0.000625,0.000625,0.00200073
-1,0,67162,1.03958,1.51138,1.3103100000000002e-18,5.24481e-18,5.2118200000000005e-18,0.00039062699999999994,0,1.95313e-05,1.0177e-18,0.301568,0.270136,0.000625,0.000625,0.000503981
-1,0,285762,1.03958,0.515018,1.97137e-18,8.716439999999998e-18,6.99138e-18,0.000781253,0,1.95313e-05,1.61584e-18,0.54422,0.523519,0.000625,0.000625,0.000507889
-1,0,378268,1.03958,0.24568099999999998,2.46859e-18,1.0418499999999999e-17,8.70284e-18,0.00117188,0,1.95313e-05,2.06542e-18,0.643241,0.625267,0.000625,0.000625,0.000511796
-1,0,348441,1.03958,0.08111489999999999,2.85024e-18,1.21471e-17,1.04423e-17,0.00156251,0,1.95313e-05,2.40533e-18,0.732975,0.71991,0.000625,0.000625,0.000515704
-1,0,429840,1.03958,0.14666300000000002,3.14911e-18,1.39114e-17,1.38839e-17,0.00195313,0,1.95313e-05,2.6690199999999997e-18,0.762826,0.7504390000000001,0.000625,0.000625,0.0005196119999999999
-1,0,271737,1.03958,0.34979099999999996,3.39089e-18,1.56417e-17,1.39068e-17,0.00234376,0,1.95313e-05,2.88169e-18,0.8196030000000001,0.8090350000000001,0.000625,0.000625,0.00052352
-1,0,177144,1.03958,0.434084,3.590530000000001e-18,1.74253e-17,1.39327e-17,0.00273439,0,1.95313e-05,3.05675e-18,0.8584700000000001,0.852815,0.000625,0.000625,0.000527426
-1,0,177144,1.03958,0.515837,3.7634e-18,1.9122300000000002e-17,1.40051e-17,0.00312501,0,1.95313e-05,3.2055900000000004e-18,0.8739379999999999,0.868563,0.000625,0.000625,0.000531333
-1,0,177144,1.03958,0.634759,3.91582e-18,2.0887600000000003e-17,1.73562e-17,0.00351564,0,1.95313e-05,3.33537e-18,0.9199799999999999,0.9170219999999999,0.000625,0.000625,0.00053524
-1,0,177144,1.03958,0.682845,4.0520099999999994e-18,2.08786e-17,1.7349999999999998e-17,0.00390627,0,1.95313e-05,3.4487999999999997e-18,0.927067,0.924322,0.000625,0.000625,0.000539148
-1,0,415818,1.03958,0.6517970000000001,4.1762500000000004e-18,2.2569099999999998e-17,1.73734e-17,0.00429689,0,1.95313e-05,3.5524900000000004e-18,0.9203620000000001,0.9154059999999999,0.000625,0.000625,0.000543055
-1,0,415818,1.03958,0.729939,4.2881800000000006e-18,2.25658e-17,1.90959e-17,0.00468752,0,1.95313e-05,3.64421e-18,0.942915,0.939299,0.000625,0.000625,0.000546962
-1,0,6641,1.03958,0.757533,4.3941800000000006e-18,2.2604699999999998e-17,1.91573e-17,0.00507815,0,1.95313e-05,3.73043e-18,0.954879,0.953044,0.000625,0.000625,0.000550868
-1,0,517963,1.03958,0.7475970000000001,4.4931599999999996e-18,2.26065e-17,1.90971e-17,0.00546877,0,1.95313e-05,3.8108300000000005e-18,0.951892,0.948631,0.000625,0.000625,0.000554775
-1,0,102604,1.03958,0.79491,4.58731e-18,2.4429499999999998e-17,2.0822499999999998e-17,0.005859399999999999,0,1.95313e-05,3.88649e-18,0.972074,0.969626,0.000625,0.000625,0.000558684
-1,0,102604,1.03958,0.775378,4.67574e-18,2.44068e-17,2.0833400000000002e-17,0.00625003,0,1.95313e-05,3.95615e-18,0.9607459999999999,0.960917,0.000625,0.000625,0.00056259
-1,0,463806,1.03958,0.782278,4.76096e-18,2.4597199999999997e-17,2.08302e-17,0.00664065,0,1.95313e-05,4.02235e-18,0.9963040000000001,0.998474,0.000625,0.000625,0.000566497
-1,0,463806,1.03958,0.8197200000000001,4.84171e-18,2.62471e-17,2.08719e-17,0.00703128,0,1.95313e-05,4.0854099999999996e-18,0.974571,0.97351,0.000625,0.000625,0.000570403
-1,0,463806,1.03958,0.818546,4.91854e-18,2.79768e-17,2.0873000000000003e-17,0.0074218999999999995,0,1.95313e-05,4.14465e-18,0.983833,0.9829399999999999,0.000625,0.000625,0.00057431
-1,0,463806,1.03958,0.818281,4.99213e-18,2.79399e-17,2.09107e-17,0.00781253,0,1.95313e-05,4.201280000000001e-18,0.9924780000000001,0.9963639999999999,0.000625,0.000625,0.000578218
-1,0,463806,1.03958,0.810236,5.06277e-18,2.9646999999999996e-17,2.0941999999999998e-17,0.00820316,0,1.95313e-05,4.2560800000000005e-18,0.9962200000000001,0.993662,0.000625,0.000625,0.000582125
-1,0,463806,1.03958,0.82063,5.134630000000001e-18,2.96126e-17,2.09804e-17,0.00859378,0,1.95313e-05,4.30962e-18,0.9899319999999999,0.990007,0.000625,0.000625,0.000586031
-1,0,463806,1.03958,0.760249,5.200169999999999e-18,2.96327e-17,2.2663699999999998e-17,0.00898441,0,1.95313e-05,4.3594e-18,0.997233,0.994567,0.000625,0.000625,0.000589938
-1,0,319845,1.03958,0.806773,5.26665e-18,2.9700500000000003e-17,2.2673600000000002e-17,0.00937504,0,1.95313e-05,4.4097900000000005e-18,0.9971700000000001,0.9988440000000001,0.000625,0.000625,0.0005938440000000001
-1,0,319845,1.03958,0.739108,5.33019e-18,2.9745500000000006e-17,2.61056e-17,0.00976566,0,1.95313e-05,4.45748e-18,0.981591,0.9812069999999999,0.000625,0.000625,0.000597753
-1,0,319845,1.03958,0.758065,5.39097e-18,2.97674e-17,2.7847300000000004e-17,0.010156299999999998,0,1.95313e-05,4.50342e-18,0.987243,0.988143,0.000625,0.000625,0.000601659
-1,0,492695,1.03958,0.809647,5.449069999999999e-18,3.1316700000000005e-17,2.95703e-17,0.0105469,0,1.95313e-05,4.547e-18,0.996725,0.996892,0.000625,0.000625,0.000605566
-1,0,492695,1.03958,0.784553,5.510840000000001e-18,3.13244e-17,2.61276e-17,0.0109375,0,1.95313e-05,4.59383e-18,0.990756,0.9909620000000001,0.000625,0.000625,0.000609472
-1,0,380875,1.03958,0.767732,5.57039e-18,3.13846e-17,2.44087e-17,0.011328200000000002,0,1.95313e-05,4.6369599999999996e-18,0.982721,0.983001,0.000625,0.000625,0.000613379
-1,0,492695,1.03958,0.7915810000000001,5.62481e-18,3.13503e-17,2.61567e-17,0.011718799999999998,0,1.95313e-05,4.67749e-18,0.991799,0.9902780000000001,0.000625,0.000625,0.000617287
-1,0,496791,1.03958,0.798819,5.6809500000000006e-18,3.1414699999999994e-17,2.61411e-17,0.0121094,0,1.95313e-05,4.71799e-18,0.9957229999999999,0.99555,0.000625,0.000625,0.000621193
-1,0,220338,1.03958,0.770899,5.7353699999999996e-18,3.30167e-17,2.6096900000000002e-17,0.0125,0,1.95313e-05,4.7580000000000004e-18,0.983834,0.98554,0.000625,0.000625,0.0006251000000000001
-1,0,433330,1.03958,0.7387229999999999,5.78727e-18,3.3060500000000004e-17,2.6086700000000002e-17,0.012890700000000001,0,1.95313e-05,4.79435e-18,0.98772,0.984433,0.000625,0.000625,0.000629006
-1,0,429840,1.03958,0.75432,5.84182e-18,3.47118e-17,2.77778e-17,0.0132813,0,1.95313e-05,4.83556e-18,0.9793950000000001,0.979497,0.000625,0.000625,0.000632913
-1,0,433936,1.03958,0.75941,5.8925e-18,3.47748e-17,2.95143e-17,0.013671899999999999,0,1.95313e-05,4.8724500000000006e-18,0.989117,0.991051,0.000625,0.000625,0.000636821
-1,0,433936,1.03958,0.8032729999999999,5.9447e-18,3.4776399999999996e-17,3.12492e-17,0.0140626,0,1.95313e-05,4.9098099999999996e-18,0.994132,0.9938299999999999,0.000625,0.000625,0.000640727
-1,0,433330,1.03958,0.7657470000000001,5.9946900000000004e-18,3.47958e-17,3.29813e-17,0.014453200000000001,0,1.95313e-05,4.9462e-18,0.9845219999999999,0.983093,0.000625,0.000625,0.000644634
-1,0,433330,1.03958,0.795401,6.04482e-18,3.4774899999999995e-17,3.1240999999999996e-17,0.014843799999999999,0,1.95313e-05,4.98354e-18,0.996134,0.997229,0.000625,0.000625,0.00064854
-1,0,411187,1.03958,0.8225,6.09555e-18,3.6450900000000004e-17,3.2977399999999995e-17,0.015234399999999999,0,1.95313e-05,5.01935e-18,0.9999979999999999,0.999185,0.000625,0.000625,0.000652447
-1,0,411187,1.03958,0.812258,6.1465899999999996e-18,3.81738e-17,3.2972499999999996e-17,0.0156251,0,1.95313e-05,5.05582e-18,0.9969959999999999,0.997873,0.000625,0.000625,0.000656355
-1,0,328091,1.03958,0.72178,6.19582e-18,3.99007e-17,3.29791e-17,0.0160157,0,1.95313e-05,5.09043e-18,0.9779329999999999,0.977517,0.000625,0.000625,0.0006602610000000001
-1,0,411187,1.03958,0.804471,6.2439e-18,3.8170599999999996e-17,3.2972399999999996e-17,0.0164063,0,1.95313e-05,5.12547e-18,0.998627,0.999027,0.000625,0.000625,0.000664167
-1,0,332187,1.03958,0.8361270000000001,6.29319e-18,3.9939600000000006e-17,3.30087e-17,0.016796900000000003,0,1.95313e-05,5.160309999999999e-18,0.9998879999999999,0.997088,0.000625,0.000625,0.000668074
-1,0,332187,1.03958,0.7701560000000001,6.34069e-18,4.1667299999999994e-17,3.47289e-17,0.017187599999999997,0,1.95313e-05,5.19472e-18,0.986224,0.986821,0.000625,0.000625,0.00067198
-1,0,332187,1.03958,0.808404,6.38788e-18,4.1666599999999997e-17,3.64637e-17,0.017578200000000002,0,1.95313e-05,5.2274899999999996e-18,0.994087,0.9949389999999999,0.000625,0.000625,0.000675888
-1,0,332187,1.03958,0.7836310000000001,6.43424e-18,4.16583e-17,3.47367e-17,0.0179688,0,1.95313e-05,5.26063e-18,0.988958,0.9897879999999999,0.000625,0.000625,0.000679795
-1,0,332187,1.03958,0.763256,6.479360000000001e-18,4.16629e-17,3.47348e-17,0.0183594,0,1.95313e-05,5.2926399999999996e-18,0.989715,0.9873959999999999,0.000625,0.000625,0.0006837010000000001
-1,0,332187,1.03958,0.792528,6.52587e-18,4.16555e-17,3.47315e-17,0.0187501,0,1.95313e-05,5.32499e-18,0.9879,0.98611,0.000625,0.000625,0.000687608
-1,0,419379,1.03958,0.748233,6.5710300000000015e-18,4.3379200000000004e-17,3.4727e-17,0.0191407,0,1.95313e-05,5.35688e-18,0.990524,0.9880049999999999,0.000625,0.000625,0.000691514
-1,0,419379,1.03958,0.802905,6.61588e-18,4.3376099999999995e-17,3.64532e-17,0.019531299999999998,0,1.95313e-05,5.389360000000001e-18,0.9985639999999999,0.997028,0.000625,0.000625,0.000695422
-1,0,332187,1.03958,0.78408,6.661689999999999e-18,4.16562e-17,3.81726e-17,0.019922,0,1.95313e-05,5.42249e-18,0.9954280000000001,0.996732,0.000625,0.000625,0.0006993289999999999
-1,0,332187,1.03958,0.744943,6.7065e-18,4.16458e-17,3.8180599999999995e-17,0.020312599999999997,0,1.95313e-05,5.45408e-18,0.9820399999999999,0.9822040000000001,0.000625,0.000625,0.000703235
-1,0,419379,1.03958,0.779766,6.747510000000001e-18,4.1638700000000003e-17,3.8188600000000003e-17,0.0207032,0,1.95313e-05,5.48347e-18,0.991288,0.9946020000000001,0.000625,0.000625,0.0007071410000000001
-1,0,419379,1.03958,0.832284,6.7903499999999995e-18,4.1640100000000004e-17,3.81913e-17,0.0210938,0,1.95313e-05,5.51462e-18,0.999352,0.998492,0.000625,0.000625,0.000711048
-1,0,332187,1.03958,0.812639,6.83286e-18,4.16446e-17,3.8182500000000005e-17,0.0214845,0,1.95313e-05,5.54557e-18,0.997508,0.993483,0.000625,0.000625,0.0007149560000000001
-1,0,332187,1.03958,0.822017,6.876360000000001e-18,4.1651800000000005e-17,3.9915e-17,0.021875099999999998,0,1.95313e-05,5.57675e-18,0.997664,0.993768,0.000625,0.000625,0.000718863
-1,0,332187,1.03958,0.800219,6.91626e-18,4.16418e-17,3.9914699999999996e-17,0.0222657,0,1.95313e-05,5.60544e-18,0.9994059999999999,0.9936309999999999,0.000625,0.000625,0.000722769
-1,0,332187,1.03958,0.789774,6.95682e-18,4.1650600000000005e-17,3.81828e-17,0.022656299999999997,0,1.95313e-05,5.6341499999999994e-18,0.9956649999999999,0.993391,0.000625,0.000625,0.000726675
-1,0,332187,1.03958,0.7636890000000001,6.99807e-18,4.1642299999999996e-17,3.64386e-17,0.023047,0,1.95313e-05,5.6638099999999996e-18,0.9956229999999999,0.996468,0.000625,0.000625,0.000730582
-1,0,332187,1.03958,0.75051,7.03878e-18,4.1645699999999994e-17,3.64473e-17,0.023437599999999996,0,1.95313e-05,5.69201e-18,0.986339,0.987135,0.000625,0.000625,0.00073449
-1,0,419379,1.03958,0.815218,7.080739999999999e-18,4.16472e-17,3.8179e-17,0.0238282,0,1.95313e-05,5.7224000000000005e-18,0.9982129999999999,0.995951,0.000625,0.000625,0.0007383960000000001
-1,0,332187,1.03958,0.806592,7.12359e-18,4.16494e-17,3.81827e-17,0.0242188,0,1.95313e-05,5.75253e-18,0.995735,0.99267,0.000625,0.000625,0.000742302
-1,0,419379,1.03958,0.780824,7.16297e-18,4.16434e-17,3.81948e-17,0.0246095,0,1.95313e-05,5.780480000000001e-18,0.9986809999999999,0.999188,0.000625,0.000625,0.000746209
-1,0,458512,1.03958,0.745379,7.20221e-18,4.33729e-17,3.6461e-17,0.025000099999999997,0,1.95313e-05,5.809e-18,0.9887739999999999,0.9911709999999999,0.000625,0.000625,0.000750115
-1,0,458512,1.03958,0.734201,7.24095e-18,4.68534e-17,3.8212199999999995e-17,0.025390700000000002,0,1.95313e-05,5.83626e-18,0.987241,0.986144,0.000625,0.000625,0.000754023
-1,0,165194,1.03958,0.793146,7.28005e-18,4.5111e-17,3.64714e-17,0.025781400000000003,0,1.95313e-05,5.864590000000001e-18,0.9993989999999999,0.998257,0.000625,0.000625,0.00075793
-1,0,165194,1.03958,0.802487,7.31948e-18,4.683890000000001e-17,3.64737e-17,0.026172000000000004,0,1.95313e-05,5.89258e-18,0.9971549999999999,0.994648,0.000625,0.000625,0.0007618360000000001
-1,0,165194,1.03958,0.799821,7.357480000000002e-18,4.68427e-17,3.6493400000000006e-17,0.0265626,0,1.95313e-05,5.91976e-18,0.9990870000000001,0.9993719999999999,0.000625,0.000625,0.0007657419999999999
-1,0,165194,1.03958,0.8385940000000001,7.394710000000001e-18,4.68407e-17,3.64781e-17,0.026953199999999997,0,1.95313e-05,5.9455e-18,0.989475,0.984308,0.000625,0.000625,0.000769649
-1,0,165194,1.03958,0.790493,7.43079e-18,4.51071e-17,3.8198200000000007e-17,0.0273439,0,1.95313e-05,5.97054e-18,0.995834,0.997383,0.000625,0.000625,0.000773557
-1,0,165194,1.03958,0.7636029999999999,7.46913e-18,4.6850299999999995e-17,3.64738e-17,0.027734500000000002,0,1.95313e-05,5.99801e-18,0.9922059999999999,0.993115,0.000625,0.000625,0.000777464
-1,0,165194,1.03958,0.769146,7.50821e-18,4.5123900000000007e-17,3.64712e-17,0.028125099999999997,0,1.95313e-05,6.02693e-18,0.988941,0.990885,0.000625,0.000625,0.00078137
-1,0,169290,1.03958,0.780242,7.545789999999999e-18,4.68573e-17,3.6470599999999995e-17,0.028515699999999998,0,1.95313e-05,6.05351e-18,0.989769,0.989324,0.000625,0.000625,0.000785276
-1,0,169290,1.03958,0.761778,7.58399e-18,4.86016e-17,3.64784e-17,0.028906400000000002,0,1.95313e-05,6.0809099999999995e-18,0.990295,0.9927239999999999,0.000625,0.000625,0.000789183
-1,0,169290,1.03958,0.765234,7.620789999999999e-18,5.0326099999999996e-17,3.6464800000000003e-17,0.029297000000000004,0,1.95313e-05,6.10712e-18,0.986766,0.987814,0.000625,0.000625,0.00079309
-1,0,169290,1.03958,0.757292,7.65811e-18,5.03583e-17,3.8201e-17,0.029687599999999998,0,1.95313e-05,6.13386e-18,0.9895360000000001,0.991066,0.000625,0.000625,0.0007969969999999999
-1,0,169290,1.03958,0.817775,7.696360000000001e-18,5.035069999999999e-17,3.99216e-17,0.0300782,0,1.95313e-05,6.16102e-18,0.993627,0.991245,0.000625,0.000625,0.000800903
-1,0,169290,1.03958,0.78866,7.73521e-18,5.03552e-17,3.8175900000000003e-17,0.030468900000000004,0,1.95313e-05,6.19028e-18,0.994809,0.995425,0.000625,0.000625,0.000804809
-1,0,169290,1.03958,0.7465729999999999,7.77156e-18,5.036430000000001e-17,3.81791e-17,0.0308595,0,1.95313e-05,6.21619e-18,0.988087,0.987459,0.000625,0.000625,0.000808716
-1,0,173386,1.03958,0.8209850000000001,7.80973e-18,5.20756e-17,3.99114e-17,0.031250099999999996,0,1.95313e-05,6.24193e-18,0.998907,0.9973219999999999,0.000625,0.000625,0.000812624
-1,0,173386,1.03958,0.776562,7.84403e-18,5.38175e-17,3.8178099999999996e-17,0.031640800000000004,0,1.95313e-05,6.2665300000000005e-18,0.990316,0.9891610000000001,0.000625,0.000625,0.000816531
-1,0,243073,1.03958,0.747843,7.881399999999999e-18,5.379149999999999e-17,3.8175e-17,0.0320314,0,1.95313e-05,6.2932600000000005e-18,0.985253,0.9878110000000001,0.000625,0.000625,0.0008204369999999999
-1,0,243073,1.03958,0.779034,7.91786e-18,5.38004e-17,3.64973e-17,0.032422,0,1.95313e-05,6.317580000000001e-18,0.9867600000000001,0.9873799999999999,0.000625,0.000625,0.0008243430000000001
-1,0,173386,1.03958,0.806804,7.956060000000001e-18,5.2067299999999994e-17,3.81704e-17,0.0328126,0,1.95313e-05,6.344610000000001e-18,0.9983040000000001,0.999642,0.000625,0.000625,0.00082825
-1,0,173386,1.03958,0.7746970000000001,7.992289999999999e-18,5.38114e-17,3.9944400000000004e-17,0.0332033,0,1.95313e-05,6.3697199999999996e-18,0.990549,0.9932479999999999,0.000625,0.000625,0.000832158
-1,0,173386,1.03958,0.782938,8.02708e-18,5.38081e-17,3.99524e-17,0.0335939,0,1.95313e-05,6.39411e-18,0.9906659999999999,0.9891469999999999,0.000625,0.000625,0.000836064
-1,0,129852,1.03958,0.7783260000000001,8.06206e-18,5.55118e-17,3.9929699999999995e-17,0.0339845,0,1.95313e-05,6.4186699999999996e-18,0.9940969999999999,0.9940459999999999,0.000625,0.000625,0.00083997
-1,0,129852,1.03958,0.727734,8.097819999999998e-18,5.72465e-17,3.99391e-17,0.0343751,0,1.95313e-05,6.444080000000001e-18,0.983977,0.98265,0.000625,0.000625,0.0008438769999999999
-1,0,129852,1.03958,0.809042,8.132830000000001e-18,5.72461e-17,3.99307e-17,0.0347658,0,1.95313e-05,6.46993e-18,0.996557,0.997384,0.000625,0.000625,0.0008477830000000001
-1,0,129852,1.03958,0.742792,8.16712e-18,5.37836e-17,3.99495e-17,0.035156400000000004,0,1.95313e-05,6.49507e-18,0.984866,0.98687,0.000625,0.000625,0.000851691
-1,0,138466,1.03958,0.77858,8.20347e-18,5.20961e-17,3.99428e-17,0.035547,0,1.95313e-05,6.5219900000000015e-18,0.989865,0.9891629999999999,0.000625,0.000625,0.0008555980000000001
-1,0,129852,1.03958,0.7733260000000001,8.241230000000001e-18,5.20482e-17,3.9943e-17,0.0359376,0,1.95313e-05,6.5491499999999995e-18,0.994093,0.996691,0.000625,0.000625,0.000859504
-1,0,129852,1.03958,0.767817,8.2731e-18,5.2047900000000005e-17,3.9941700000000004e-17,0.0363283,0,1.95313e-05,6.5724600000000005e-18,0.9926290000000001,0.99485,0.000625,0.000625,0.00086341
-1,0,138466,1.03958,0.778623,8.307460000000001e-18,5.0358100000000003e-17,4.1687200000000004e-17,0.0367189,0,1.95313e-05,6.59721e-18,0.9886030000000001,0.9879469999999999,0.000625,0.000625,0.0008673169999999999
-1,0,133948,1.03958,0.7925939999999999,8.33881e-18,5.20471e-17,4.16664e-17,0.037109500000000004,0,1.95313e-05,6.619e-18,0.996915,0.9992559999999999,0.000625,0.000625,0.000871225
-1,0,423511,1.03958,0.730927,8.372819999999999e-18,5.04065e-17,4.16551e-17,0.0375002,0,1.95313e-05,6.642619999999999e-18,0.9865719999999999,0.982684,0.000625,0.000625,0.000875131
-1,0,133948,1.03958,0.771872,8.404969999999999e-18,5.2055699999999993e-17,4.1649200000000005e-17,0.0378908,0,1.95313e-05,6.6656899999999994e-18,0.9886469999999999,0.9884270000000001,0.000625,0.000625,0.0008790369999999999
-1,0,133948,1.03958,0.7843289999999999,8.43637e-18,5.3789300000000004e-17,4.1658e-17,0.0382814,0,1.95313e-05,6.68768e-18,0.994798,0.9929790000000001,0.000625,0.000625,0.000882944
-1,0,133948,1.03958,0.754102,8.467739999999999e-18,5.55306e-17,4.34274e-17,0.038672000000000005,0,1.95313e-05,6.710160000000001e-18,0.9981389999999999,0.998751,0.000625,0.000625,0.00088685
-1,0,133948,1.03958,0.7820189999999999,8.49784e-18,5.55195e-17,4.5164499999999994e-17,0.03906269999999999,0,1.95313e-05,6.730139999999998e-18,0.9932340000000001,0.993502,0.000625,0.000625,0.0008907580000000001
-1,0,133948,1.03958,0.724068,8.5292e-18,5.72535e-17,4.69052e-17,0.039453300000000004,0,1.95313e-05,6.7535899999999995e-18,0.991331,0.99087,0.000625,0.000625,0.000894665
-1,0,138044,1.03958,0.755692,8.56192e-18,5.728100000000001e-17,4.6888900000000003e-17,0.0398439,0,1.95313e-05,6.77543e-18,0.995207,0.9969809999999999,0.000625,0.000625,0.000898571
-1,0,138044,1.03958,0.769029,8.592999999999999e-18,5.9009e-17,4.69239e-17,0.0402345,0,1.95313e-05,6.79852e-18,0.991992,0.993052,0.000625,0.000625,0.0009024769999999999
-1,0,138044,1.03958,0.822682,8.62512e-18,5.89963e-17,4.6875100000000004e-17,0.04062519999999999,0,1.95313e-05,6.81963e-18,0.9991700000000001,0.999613,0.000625,0.000625,0.000906384
-1,0,138044,1.03958,0.7841090000000001,8.6574e-18,5.90204e-17,4.6881099999999996e-17,0.0410158,0,1.95313e-05,6.841799999999999e-18,0.999991,0.999808,0.000625,0.000625,0.0009102919999999999
-1,0,138044,1.03958,0.7779050000000001,8.689810000000001e-18,5.90159e-17,4.68579e-17,0.0414064,0,1.95313e-05,6.865460000000001e-18,0.994001,0.995288,0.000625,0.000625,0.0009141980000000001
-1,0,138044,1.03958,0.7589600000000001,8.72004e-18,5.90197e-17,4.68667e-17,0.041797,0,1.95313e-05,6.886689999999999e-18,0.995916,0.9966299999999999,0.000625,0.000625,0.000918104
-1,0,138044,1.03958,0.797574,8.75304e-18,5.90114e-17,4.68765e-17,0.042187699999999995,0,1.95313e-05,6.9106799999999995e-18,0.99759,0.996659,0.000625,0.000625,0.000922011
-1,0,138044,1.03958,0.732729,8.78413e-18,5.90298e-17,4.51758e-17,0.0425783,0,1.95313e-05,6.93245e-18,0.995956,0.9955120000000001,0.000625,0.000625,0.000925917
-1,0,138044,1.03958,0.7692859999999999,8.817560000000001e-18,5.72825e-17,4.34256e-17,0.042968900000000004,0,1.95313e-05,6.9578e-18,0.993138,0.994138,0.000625,0.000625,0.000929825
-1,0,138044,1.03958,0.817157,8.849139999999999e-18,5.55537e-17,4.35064e-17,0.0433595,0,1.95313e-05,6.97909e-18,0.989209,0.991627,0.000625,0.000625,0.0009337319999999999
-1,0,138044,1.03958,0.765098,8.880489999999999e-18,5.55348e-17,4.00195e-17,0.043750199999999996,0,1.95313e-05,7.00137e-18,0.9928899999999999,0.99359,0.000625,0.000625,0.0009376380000000001
-1,0,415319,1.03958,0.753749,8.91202e-18,5.3822e-17,3.99704e-17,0.0441408,0,1.95313e-05,7.0242e-18,0.99597,0.994226,0.000625,0.000625,0.0009415439999999999
-1,0,423511,1.03958,0.78409,8.94325e-18,5.21519e-17,3.8253400000000003e-17,0.0445314,0,1.95313e-05,7.04573e-18,0.9993139999999999,0.9969319999999999,0.000625,0.000625,0.000945451
-1,0,102975,1.03958,0.825191,8.973200000000001e-18,5.2196500000000004e-17,3.8249499999999997e-17,0.0449221,0,1.95313e-05,7.06772e-18,0.994554,0.9978540000000001,0.000625,0.000625,0.0009493580000000001
-1,0,102975,1.03958,0.7149939999999999,9.00159e-18,5.3940399999999997e-17,3.8211e-17,0.0453127,0,1.95313e-05,7.08831e-18,0.99035,0.9882920000000001,0.000625,0.000625,0.000953265
-1,0,102975,1.03958,0.823783,9.032710000000001e-18,5.3903299999999996e-17,3.82297e-17,0.0457033,0,1.95313e-05,7.11114e-18,0.9997299999999999,0.9978530000000001,0.000625,0.000625,0.000957171
-1,0,102975,1.03958,0.767857,9.0614e-18,5.3928699999999996e-17,3.8271e-17,0.0460939,0,1.95313e-05,7.13206e-18,0.991374,0.9870909999999999,0.000625,0.000625,0.000961077
-1,0,102975,1.03958,0.766667,9.09222e-18,5.3884399999999997e-17,3.9925100000000003e-17,0.0464846,0,1.95313e-05,7.15484e-18,0.9934290000000001,0.988959,0.000625,0.000625,0.0009649839999999999
-1,0,102975,1.03958,0.780666,9.123389999999999e-18,5.38779e-17,4.3407200000000004e-17,0.04687519999999999,0,1.95313e-05,7.175710000000001e-18,0.997434,0.996655,0.000625,0.000625,0.000968892
-1,0,102975,1.03958,0.767419,9.15239e-18,5.38597e-17,4.3406899999999997e-17,0.047265800000000004,0,1.95313e-05,7.197000000000001e-18,0.9916520000000001,0.9843069999999999,0.000625,0.000625,0.000972798
-1,0,102975,1.03958,0.763716,9.182710000000001e-18,5.38859e-17,4.33996e-17,0.0476564,0,1.95313e-05,7.21904e-18,0.999174,0.996735,0.000625,0.000625,0.000976705
-1,0,423511,1.03958,0.776211,9.21303e-18,5.39179e-17,4.34054e-17,0.0480471,0,1.95313e-05,7.24111e-18,0.992375,0.987408,0.000625,0.000625,0.0009806110000000002
-1,0,423511,1.03958,0.786587,9.2433e-18,5.39013e-17,4.340270000000001e-17,0.04843769999999999,0,1.95313e-05,7.26188e-18,0.997217,0.996924,0.000625,0.000625,0.000984517
-1,0,102975,1.03958,0.754358,9.27294e-18,5.38083e-17,4.51137e-17,0.0488283,0,1.95313e-05,7.283189999999999e-18,0.990333,0.9873059999999999,0.000625,0.000625,0.000988425
-1,0,423511,1.03958,0.8123229999999999,9.303400000000001e-18,5.38644e-17,4.341680000000001e-17,0.0492189,0,1.95313e-05,7.30449e-18,0.998811,0.993505,0.000625,0.000625,0.000992332
-1,0,423511,1.03958,0.800437,9.33305e-18,5.38995e-17,4.51195e-17,0.049609600000000004,0,1.95313e-05,7.324819999999999e-18,0.999892,0.9998540000000001,0.000625,0.000625,0.000996238
-1,0,423511,1.03958,0.707453,9.36265e-18,5.3893400000000003e-17,4.68654e-17,0.050000199999999995,0,1.95313e-05,7.34631e-18,0.9892719999999999,0.983908,0.000625,0.000625,0.00100014
-1,0,423511,1.03958,0.768265,9.38963e-18,5.3898199999999996e-17,4.86122e-17,0.0503908,0,1.95313e-05,7.364960000000002e-18,0.993333,0.996123,0.000625,0.000625,0.00100405
-1,0,154428,1.03958,0.7713270000000001,9.419479999999999e-18,5.55196e-17,4.5135900000000003e-17,0.0507815,0,1.95313e-05,7.387000000000001e-18,0.991504,0.98667,0.000625,0.000625,0.00100796
-1,0,154428,1.03958,0.795525,9.44729e-18,5.55163e-17,4.3391199999999994e-17,0.0511721,0,1.95313e-05,7.40632e-18,0.9975799999999999,0.993635,0.000625,0.000625,0.00101187
-1,0,154428,1.03958,0.730799,9.47771e-18,5.552510000000001e-17,4.51145e-17,0.051562699999999996,0,1.95313e-05,7.428319999999999e-18,0.9953139999999999,0.990893,0.000625,0.000625,0.00101577
-1,0,154428,1.03958,0.7859970000000001,9.50685e-18,5.55237e-17,4.6850699999999997e-17,0.0519533,0,1.95313e-05,7.44967e-18,0.994073,0.990194,0.000625,0.000625,0.00101968
-1,0,154428,1.03958,0.763015,9.53661e-18,5.55233e-17,4.859e-17,0.05234400000000001,0,1.95313e-05,7.471550000000001e-18,0.9974190000000001,0.995416,0.000625,0.000625,0.00102358
-1,0,158524,1.03958,0.763252,9.565410000000001e-18,5.89963e-17,4.85854e-17,0.0527346,0,1.95313e-05,7.491360000000001e-18,0.989451,0.9794879999999999,0.000625,0.000625,0.00102749
-1,0,158524,1.03958,0.729536,9.59406e-18,6.24588e-17,4.85875e-17,0.0531252,0,1.95313e-05,7.511130000000001e-18,0.990993,0.9863860000000001,0.000625,0.000625,0.0010314
-1,0,158524,1.03958,0.777536,9.6242e-18,6.246430000000001e-17,4.85967e-17,0.0535158,0,1.95313e-05,7.531019999999999e-18,0.9994639999999999,0.996287,0.000625,0.000625,0.0010353
-1,0,158524,1.03958,0.784721,9.65341e-18,6.24574e-17,4.85924e-17,0.0539065,0,1.95313e-05,7.55277e-18,0.997917,0.9939479999999999,0.000625,0.000625,0.00103921
-1,0,158524,1.03958,0.766282,9.680710000000001e-18,6.42043e-17,4.85939e-17,0.0542971,0,1.95313e-05,7.572280000000001e-18,0.9969870000000001,0.991347,0.000625,0.000625,0.00104312
-1,0,158524,1.03958,0.737931,9.710339999999999e-18,6.59297e-17,4.8579499999999996e-17,0.05468769999999999,0,1.95313e-05,7.59294e-18,0.996634,0.993713,0.000625,0.000625,0.00104703
-1,0,158524,1.03958,0.758965,9.73563e-18,6.76608e-17,4.69002e-17,0.055078300000000004,0,1.95313e-05,7.61095e-18,0.996358,0.9928889999999999,0.000625,0.000625,0.00105093
-1,0,158524,1.03958,0.700476,9.765239999999998e-18,6.76607e-17,4.6875600000000007e-17,0.055469000000000004,0,1.95313e-05,7.631870000000001e-18,0.9939549999999999,0.991944,0.000625,0.000625,0.00105484
-1,0,158524,1.03958,0.795079,9.79181e-18,6.24586e-17,4.68674e-17,0.0558596,0,1.95313e-05,7.65154e-18,0.998346,0.992474,0.000625,0.000625,0.00105874
-1,0,158524,1.03958,0.752713,9.82066e-18,6.24614e-17,4.857609999999999e-17,0.05625019999999999,0,1.95313e-05,7.67195e-18,0.993858,0.9899040000000001,0.000625,0.000625,0.00106265
-1,0,162620,1.03958,0.787802,9.84947e-18,6.07193e-17,5.0315e-17,0.0566409,0,1.95313e-05,7.692189999999999e-18,0.9969979999999999,0.992775,0.000625,0.000625,0.00106656
-1,0,162620,1.03958,0.774153,9.87702e-18,6.07178e-17,5.03103e-17,0.057031500000000006,0,1.95313e-05,7.711130000000001e-18,0.996977,0.989426,0.000625,0.000625,0.00107047
-1,0,162620,1.03958,0.799887,9.903680000000001e-18,6.071840000000001e-17,4.68803e-17,0.057422100000000004,0,1.95313e-05,7.7298e-18,0.998592,0.996964,0.000625,0.000625,0.00107437
-1,0,162620,1.03958,0.796373,9.93097e-18,6.07202e-17,4.86196e-17,0.057812699999999995,0,1.95313e-05,7.74881e-18,0.997077,0.9894430000000001,0.000625,0.000625,0.00107828
-1,0,162620,1.03958,0.7692260000000001,9.9588e-18,6.07298e-17,5.0324899999999996e-17,0.0582034,0,1.95313e-05,7.77023e-18,0.997859,0.997748,0.000625,0.000625,0.00108218
-1,0,284584,1.03958,0.762958,9.989e-18,5.91006e-17,4.68749e-17,0.05859400000000001,0,1.95313e-05,7.791149999999999e-18,0.9935510000000001,0.986759,0.000625,0.000625,0.00108609
-1,0,284584,1.03958,0.751208,1.00172e-17,6.08121e-17,4.86279e-17,0.0589846,0,1.95313e-05,7.8136e-18,0.9978440000000001,0.993532,0.000625,0.000625,0.00109
-1,0,284584,1.03958,0.727942,1.00422e-17,6.253380000000001e-17,4.86512e-17,0.059375199999999996,0,1.95313e-05,7.83143e-18,0.998707,0.9932200000000001,0.000625,0.000625,0.0010939
-1,0,284584,1.03958,0.695238,1.0067999999999999e-17,6.252320000000001e-17,5.0385000000000004e-17,0.0597659,0,1.95313e-05,7.85015e-18,0.9934629999999999,0.986089,0.000625,0.000625,0.00109781
-1,0,284584,1.03958,0.8253739999999999,1.00948e-17,6.24936e-17,5.04042e-17,0.06015650000000001,0,1.95313e-05,7.867979999999999e-18,0.9967739999999999,0.99687,0.000625,0.000625,0.00110172
-1,0,284584,1.03958,0.740115,1.01229e-17,6.25031e-17,4.69554e-17,0.0605471,0,1.95313e-05,7.88924e-18,0.9985780000000001,0.992426,0.000625,0.000625,0.00110563
-1,0,199484,1.03958,0.805207,1.01502e-17,6.25916e-17,4.68749e-17,0.0609377,0,1.95313e-05,7.90833e-18,0.993516,0.9972780000000001,0.000625,0.000625,0.00110953
-1,0,284584,1.03958,0.727544,1.01757e-17,6.249670000000001e-17,4.6942799999999993e-17,0.0613284,0,1.95313e-05,7.925069999999999e-18,0.9967280000000001,0.994059,0.000625,0.000625,0.00111344
-1,0,284584,1.03958,0.781984,1.02022e-17,6.07869e-17,4.8646899999999997e-17,0.061719,0,1.95313e-05,7.943430000000001e-18,0.9995780000000001,0.9963190000000001,0.000625,0.000625,0.00111734
-1,0,284584,1.03958,0.750923,1.02279e-17,6.07835e-17,4.69164e-17,0.0621096,0,1.95313e-05,7.96162e-18,0.998366,0.9991190000000001,0.000625,0.000625,0.00112125
-1,0,284584,1.03958,0.796697,1.02547e-17,6.07824e-17,4.6923300000000004e-17,0.06250030000000001,0,1.95313e-05,7.98138e-18,0.996259,0.9984379999999999,0.000625,0.000625,0.00112516
-1,0,292776,1.03958,0.7715810000000001,1.02796e-17,6.08762e-17,4.69154e-17,0.0628909,0,1.95313e-05,8.00037e-18,0.997497,0.998031,0.000625,0.000625,0.00112907
-1,0,292776,1.03958,0.811066,1.0305e-17,6.08534e-17,4.69342e-17,0.0632815,0,1.95313e-05,8.0171e-18,0.9939629999999999,0.9980120000000001,0.000625,0.000625,0.00113297
-1,0,292776,1.03958,0.704978,1.0333800000000001e-17,6.088100000000001e-17,4.69232e-17,0.0636721,0,1.95313e-05,8.038250000000001e-18,0.9993799999999999,0.994022,0.000625,0.000625,0.00113688
-1,0,292776,1.03958,0.778802,1.0359500000000001e-17,6.08762e-17,4.51927e-17,0.0640628,0,1.95313e-05,8.054949999999999e-18,0.995769,0.9982260000000001,0.000625,0.000625,0.00114078
-1,0,292776,1.03958,0.771157,1.0388e-17,6.08909e-17,4.516850000000001e-17,0.0644534,0,1.95313e-05,8.07631e-18,0.997036,0.998395,0.000625,0.000625,0.00114469
-1,0,292776,1.03958,0.805124,1.0411900000000001e-17,6.08884e-17,4.5144499999999996e-17,0.064844,0,1.95313e-05,8.091950000000001e-18,0.998332,0.9970549999999999,0.000625,0.000625,0.0011485999999999998
-1,0,292776,1.03958,0.733666,1.04394e-17,6.09144e-17,4.52744e-17,0.0652346,0,1.95313e-05,8.111660000000001e-18,0.998303,0.9969040000000001,0.000625,0.000625,0.0011525
-1,0,292776,1.03958,0.7231420000000001,1.0465599999999999e-17,6.09209e-17,4.52786e-17,0.0656253,0,1.95313e-05,8.131050000000001e-18,0.9964850000000001,0.9932629999999999,0.000625,0.000625,0.00115641
-1,0,292776,1.03958,0.743309,1.0495200000000001e-17,6.09178e-17,4.701899999999999e-17,0.0660159,0,1.95313e-05,8.15235e-18,0.9998610000000001,0.998533,0.000625,0.000625,0.00116032
-1,0,292776,1.03958,0.791566,1.05201e-17,6.09115e-17,4.69741e-17,0.06640650000000001,0,1.95313e-05,8.16982e-18,0.998784,0.999152,0.000625,0.000625,0.00116423
-1,0,131647,1.03958,0.796104,1.05484e-17,6.07264e-17,4.87167e-17,0.0667971,0,1.95313e-05,8.19032e-18,0.997418,0.9989370000000001,0.000625,0.000625,0.00116813
-1,0,131647,1.03958,0.7545029999999999,1.0576700000000002e-17,6.07268e-17,4.87375e-17,0.0671878,0,1.95313e-05,8.21123e-18,0.9983850000000001,0.9952790000000001,0.000625,0.000625,0.00117204
-1,0,135743,1.03958,0.713457,1.0604200000000001e-17,6.071600000000001e-17,4.7015100000000005e-17,0.0675784,0,1.95313e-05,8.23067e-18,0.998967,0.9968110000000001,0.000625,0.000625,0.00117594
-1,0,143935,1.03958,0.800619,1.06322e-17,6.074649999999999e-17,4.8637200000000005e-17,0.067969,0,1.95313e-05,8.25133e-18,0.998967,0.9970469999999999,0.000625,0.000625,0.00117985
-1,0,271745,1.03958,0.7879659999999999,1.0656199999999999e-17,5.91505e-17,5.0356e-17,0.0683596,0,1.95313e-05,8.26761e-18,0.9943549999999999,0.9933620000000001,0.000625,0.000625,0.00118376
-1,0,143935,1.03958,0.740321,1.0681999999999999e-17,6.07568e-17,5.21009e-17,0.0687503,0,1.95313e-05,8.28602e-18,0.997649,0.996492,0.000625,0.000625,0.00118767
-1,0,136386,1.03958,0.78675,1.07108e-17,6.074770000000001e-17,5.2121400000000004e-17,0.0691409,0,1.95313e-05,8.30707e-18,0.995226,0.9973299999999999,0.000625,0.000625,0.00119157
-1,0,136386,1.03958,0.774148,1.07383e-17,6.07454e-17,5.21137e-17,0.06953150000000001,0,1.95313e-05,8.325399999999999e-18,0.999948,0.9990469999999999,0.000625,0.000625,0.00119548
-1,0,136386,1.03958,0.717491,1.07671e-17,6.07368e-17,5.3831400000000005e-17,0.0699222,0,1.95313e-05,8.34612e-18,0.9997799999999999,0.9985139999999999,0.000625,0.000625,0.00119938
-1,0,203580,1.03958,0.754111,1.0791500000000001e-17,6.07518e-17,5.38374e-17,0.07031280000000001,0,1.95313e-05,8.363739999999999e-18,0.9998440000000001,0.998748,0.000625,0.000625,0.00120329
-1,0,448586,1.03958,0.773746,1.0821900000000001e-17,6.24554e-17,5.556879999999999e-17,0.0707034,0,1.95313e-05,8.38412e-18,0.995864,0.996441,0.000625,0.000625,0.0012072
-1,0,207676,1.03958,0.78978,1.08475e-17,6.24588e-17,5.3823e-17,0.071094,0,1.95313e-05,8.40312e-18,0.9995709999999999,0.997073,0.000625,0.000625,0.0012111
-1,0,207676,1.03958,0.765606,1.0873900000000002e-17,6.419090000000001e-17,5.381600000000001e-17,0.0714847,0,1.95313e-05,8.421910000000001e-18,0.996812,0.994877,0.000625,0.000625,0.00121501
-1,0,203580,1.03958,0.735436,1.08999e-17,6.252600000000001e-17,5.55743e-17,0.0718753,0,1.95313e-05,8.44018e-18,0.999232,0.9983879999999999,0.000625,0.000625,0.00121892
-1,0,203580,1.03958,0.78386,1.09264e-17,6.252640000000001e-17,5.728649999999999e-17,0.0722659,0,1.95313e-05,8.459700000000001e-18,0.9963770000000001,0.997351,0.000625,0.000625,0.00122283
-1,0,203580,1.03958,0.757836,1.09525e-17,6.2515e-17,5.90264e-17,0.0726565,0,1.95313e-05,8.477739999999998e-18,0.997108,0.998129,0.000625,0.000625,0.00122673
-1,0,131647,1.03958,0.794982,1.0978399999999999e-17,6.425890000000001e-17,5.90298e-17,0.07304719999999999,0,1.95313e-05,8.49737e-18,0.99779,0.99946,0.000625,0.000625,0.00123064
-1,0,131647,1.03958,0.783219,1.1006e-17,6.42656e-17,5.901850000000001e-17,0.0734378,0,1.95313e-05,8.51614e-18,0.996179,0.9940620000000001,0.000625,0.000625,0.00123454
-1,0,131647,1.03958,0.802759,1.10324e-17,6.59824e-17,6.07672e-17,0.0738284,0,1.95313e-05,8.53475e-18,0.9970370000000001,0.995117,0.000625,0.000625,0.00123845
-1,0,131647,1.03958,0.737276,1.1058499999999999e-17,6.77313e-17,6.24903e-17,0.07421900000000001,0,1.95313e-05,8.55298e-18,0.996468,0.9986889999999999,0.000625,0.000625,0.00124236
-1,0,131647,1.03958,0.796246,1.1085100000000001e-17,6.77261e-17,6.422680000000001e-17,0.0746097,0,1.95313e-05,8.571860000000001e-18,0.994604,0.9909399999999999,0.000625,0.000625,0.00124626
-1,0,131647,1.03958,0.755424,1.1108499999999999e-17,6.94884e-17,6.42146e-17,0.0750003,0,1.95313e-05,8.586810000000001e-18,0.996685,0.994827,0.000625,0.000625,0.00125017
-1,0,131647,1.03958,0.721035,1.11339e-17,6.94712e-17,6.42087e-17,0.0753909,0,1.95313e-05,8.60543e-18,0.998403,0.9975290000000001,0.000625,0.000625,0.00125408
-1,0,139839,1.03958,0.739557,1.11595e-17,6.7662e-17,6.420319999999999e-17,0.0757816,0,1.95313e-05,8.62368e-18,0.997872,0.994899,0.000625,0.000625,0.00125798
-1,0,139839,1.03958,0.804854,1.11846e-17,6.76746e-17,6.42038e-17,0.0761722,0,1.95313e-05,8.641119999999999e-18,0.996609,0.997856,0.000625,0.000625,0.00126189
-1,0,139839,1.03958,0.781044,1.12108e-17,6.59476e-17,6.42474e-17,0.0765628,0,1.95313e-05,8.65849e-18,0.9988360000000001,0.999445,0.000625,0.000625,0.0012657999999999999
-1,0,131647,1.03958,0.769877,1.1235299999999999e-17,6.424830000000001e-17,6.42428e-17,0.0769534,0,1.95313e-05,8.67465e-18,0.999294,0.999826,0.000625,0.000625,0.0012697000000000001
-1,0,466813,1.03958,0.797296,1.1261900000000002e-17,6.59434e-17,6.42256e-17,0.0773441,0,1.95313e-05,8.693320000000001e-18,0.998101,0.99869,0.000625,0.000625,0.00127361
-1,0,466813,1.03958,0.746224,1.12871e-17,6.76797e-17,6.76711e-17,0.0777347,0,1.95313e-05,8.71144e-18,0.9992780000000001,0.999315,0.000625,0.000625,0.00127752
-1,0,466813,1.03958,0.751454,1.13121e-17,6.768489999999999e-17,6.76808e-17,0.07812530000000001,0,1.95313e-05,8.729780000000002e-18,0.99641,0.995999,0.000625,0.000625,0.00128142
-1,0,243863,1.03958,0.8093229999999999,1.13344e-17,6.76844e-17,6.76844e-17,0.0785159,0,1.95313e-05,8.7447e-18,0.9992110000000001,0.9965620000000001,0.000625,0.000625,0.00128533
-1,0,466813,1.03958,0.769115,1.13601e-17,6.76818e-17,6.76784e-17,0.07890660000000001,0,1.95313e-05,8.76289e-18,0.995935,0.994333,0.000625,0.000625,0.00128924
-1,0,243863,1.03958,0.742915,1.13829e-17,6.76841e-17,6.76841e-17,0.0792972,0,1.95313e-05,8.778839999999999e-18,0.996461,0.9957360000000001,0.000625,0.000625,0.00129314
-1,0,466813,1.03958,0.73578,1.1408e-17,6.76782e-17,6.595439999999999e-17,0.0796878,0,1.95313e-05,8.79646e-18,0.999468,0.997834,0.000625,0.000625,0.00129705
-1,0,466813,1.03958,0.811643,1.143e-17,6.76739e-17,6.595300000000001e-17,0.0800784,0,1.95313e-05,8.811239999999999e-18,0.998345,0.998525,0.000625,0.000625,0.00130096
-1,0,466813,1.03958,0.772476,1.14523e-17,6.76648e-17,6.25502e-17,0.0804691,0,1.95313e-05,8.82597e-18,0.99472,0.993085,0.000625,0.000625,0.00130486
-1,0,466813,1.03958,0.7414729999999999,1.14765e-17,6.76592e-17,6.24879e-17,0.08085969999999999,0,1.95313e-05,8.842250000000001e-18,0.993028,0.993353,0.000625,0.000625,0.00130877
-1,0,466813,1.03958,0.796977,1.15021e-17,6.765680000000001e-17,6.073380000000001e-17,0.0812503,0,1.95313e-05,8.860880000000001e-18,0.9974370000000001,0.9994360000000001,0.000625,0.000625,0.00131268
-1,0,466813,1.03958,0.773057,1.1526500000000001e-17,6.76565e-17,6.07553e-17,0.08164099999999999,0,1.95313e-05,8.87875e-18,0.996108,0.9948610000000001,0.000625,0.000625,0.00131658
-1,0,466813,1.03958,0.757124,1.1547699999999999e-17,6.76566e-17,6.25001e-17,0.0820316,0,1.95313e-05,8.89434e-18,0.9947469999999999,0.99529,0.000625,0.000625,0.00132049
-1,0,128157,1.03958,0.771223,1.15724e-17,6.59238e-17,6.24932e-17,0.0824222,0,1.95313e-05,8.912010000000001e-18,0.999509,0.9990680000000001,0.000625,0.000625,0.0013244
-1,0,466813,1.03958,0.783382,1.15963e-17,6.59234e-17,6.07615e-17,0.0828128,0,1.95313e-05,8.92844e-18,0.9967719999999999,0.995157,0.000625,0.000625,0.0013283
-1,0,128157,1.03958,0.773942,1.16209e-17,6.592140000000001e-17,6.07756e-17,0.0832035,0,1.95313e-05,8.94568e-18,0.999117,0.9995440000000001,0.000625,0.000625,0.00133221
-1,0,128157,1.03958,0.789095,1.1646600000000001e-17,6.592399999999999e-17,5.90684e-17,0.0835941,0,1.95313e-05,8.9655e-18,0.9976,0.996991,0.000625,0.000625,0.00133612
-1,0,128157,1.03958,0.768123,1.16684e-17,6.59281e-17,5.90702e-17,0.0839847,0,1.95313e-05,8.97883e-18,0.997059,0.997502,0.000625,0.000625,0.00134002
-1,0,466813,1.03958,0.762174,1.1693800000000002e-17,6.59197e-17,6.07814e-17,0.0843753,0,1.95313e-05,8.998259999999999e-18,0.995868,0.994941,0.000625,0.000625,0.00134393
-1,0,176133,1.03958,0.8097979999999999,1.1718599999999999e-17,6.599810000000001e-17,6.07662e-17,0.084766,0,1.95313e-05,9.01576e-18,0.9990879999999999,0.999174,0.000625,0.000625,0.00134784
-1,0,176133,1.03958,0.786412,1.1742600000000001e-17,6.5993e-17,6.07777e-17,0.0851566,0,1.95313e-05,9.033430000000001e-18,0.992375,0.9908040000000001,0.000625,0.000625,0.00135174
-1,0,517683,1.03958,0.7511760000000001,1.17657e-17,6.7667e-17,6.076550000000001e-17,0.0855472,0,1.95313e-05,9.04927e-18,0.995297,0.995935,0.000625,0.000625,0.00135565
-1,0,176133,1.03958,0.7525890000000001,1.1788199999999999e-17,6.60195e-17,5.91007e-17,0.08593780000000001,0,1.95313e-05,9.06592e-18,0.9936649999999999,0.991815,0.000625,0.000625,0.00135956
-1,0,191417,1.03958,0.766779,1.18135e-17,6.94179e-17,5.90732e-17,0.0863285,0,1.95313e-05,9.084500000000001e-18,0.994748,0.9950030000000001,0.000625,0.000625,0.00136346
-1,0,191417,1.03958,0.771533,1.1837499999999999e-17,6.7675e-17,5.73451e-17,0.08671910000000001,0,1.95313e-05,9.101000000000001e-18,0.99511,0.996224,0.000625,0.000625,0.00136737
-1,0,517683,1.03958,0.758174,1.1861300000000002e-17,6.76757e-17,5.733810000000001e-17,0.0871097,0,1.95313e-05,9.117680000000001e-18,0.988351,0.98674,0.000625,0.000625,0.00137128
-1,0,517683,1.03958,0.7520819999999999,1.18831e-17,6.76662e-17,5.56167e-17,0.0875003,0,1.95313e-05,9.13401e-18,0.995878,0.9952040000000001,0.000625,0.000625,0.00137518
-1,0,180229,1.03958,0.71938,1.19083e-17,6.77389e-17,5.73558e-17,0.087891,0,1.95313e-05,9.1525e-18,0.9906450000000001,0.991933,0.000625,0.000625,0.00137909
-1,0,517683,1.03958,0.745808,1.1933099999999999e-17,6.76678e-17,5.73399e-17,0.0882816,0,1.95313e-05,9.170199999999999e-18,0.9932979999999999,0.9918030000000001,0.000625,0.000625,0.0013830000000000001
-1,0,191417,1.03958,0.7907649999999999,1.19595e-17,6.766290000000001e-17,5.73415e-17,0.08867219999999999,0,1.95313e-05,9.18911e-18,0.999243,0.997924,0.000625,0.000625,0.0013869000000000002
-1,0,191417,1.03958,0.77388,1.1983399999999999e-17,6.76654e-17,5.732649999999999e-17,0.08906289999999999,0,1.95313e-05,9.205269999999999e-18,0.9978889999999999,0.9972129999999999,0.000625,0.000625,0.00139081
-1,0,191417,1.03958,0.75217,1.20071e-17,6.767310000000001e-17,5.56067e-17,0.08945349999999999,0,1.95313e-05,9.2224e-18,0.9961559999999999,0.999049,0.000625,0.000625,0.00139472
-1,0,517683,1.03958,0.764867,1.203e-17,6.7676e-17,5.2134799999999995e-17,0.0898441,0,1.95313e-05,9.23863e-18,0.992309,0.991975,0.000625,0.000625,0.00139862
-1,0,517683,1.03958,0.742826,1.20529e-17,6.7682e-17,5.38616e-17,0.0902347,0,1.95313e-05,9.254099999999999e-18,0.9868540000000001,0.982555,0.000625,0.000625,0.00140253
-1,0,191417,1.03958,0.774543,1.20768e-17,6.766409999999999e-17,5.21462e-17,0.0906254,0,1.95313e-05,9.26965e-18,0.994484,0.996691,0.000625,0.000625,0.00140644
-1,0,517683,1.03958,0.721522,1.20993e-17,6.76795e-17,5.0442100000000004e-17,0.091016,0,1.95313e-05,9.285700000000001e-18,0.987519,0.989296,0.000625,0.000625,0.00141034
-1,0,191417,1.03958,0.783275,1.21228e-17,6.7668e-17,5.0478e-17,0.0914066,0,1.95313e-05,9.30278e-18,0.9942200000000001,0.9968540000000001,0.000625,0.000625,0.00141425
-1,0,517683,1.03958,0.7859079999999999,1.21452e-17,6.768220000000001e-17,5.39013e-17,0.0917972,0,1.95313e-05,9.31898e-18,0.989834,0.989707,0.000625,0.000625,0.00141816
-1,0,517683,1.03958,0.743213,1.2169400000000001e-17,6.76874e-17,5.56649e-17,0.09218789999999999,0,1.95313e-05,9.335650000000002e-18,0.9911139999999999,0.99446,0.000625,0.000625,0.00142206
-1,0,211739,1.03958,0.7484609999999999,1.21921e-17,6.77151e-17,5.39079e-17,0.0925785,0,1.95313e-05,9.35279e-18,0.993123,0.9935809999999999,0.000625,0.000625,0.00142597
-1,0,211739,1.03958,0.76844,1.22142e-17,6.77195e-17,5.38813e-17,0.0929691,0,1.95313e-05,9.367710000000001e-18,0.9947090000000001,0.995927,0.000625,0.000625,0.00142988
-1,0,211739,1.03958,0.754119,1.22342e-17,6.94706e-17,5.21254e-17,0.0933597,0,1.95313e-05,9.38187e-18,0.9934799999999999,0.9915950000000001,0.000625,0.000625,0.00143378
-1,0,211739,1.03958,0.783324,1.22578e-17,6.94492e-17,5.04341e-17,0.09375039999999998,0,1.95313e-05,9.39867e-18,0.994143,0.991815,0.000625,0.000625,0.00143769
-1,0,211739,1.03958,0.763414,1.22798e-17,6.9456e-17,5.0353000000000003e-17,0.094141,0,1.95313e-05,9.41471e-18,0.993332,0.9914379999999999,0.000625,0.000625,0.0014416
-1,0,211739,1.03958,0.827031,1.23018e-17,6.94517e-17,5.03842e-17,0.09453160000000001,0,1.95313e-05,9.42946e-18,0.9955120000000001,0.993664,0.000625,0.000625,0.0014455
-1,0,211739,1.03958,0.7925840000000001,1.2324200000000001e-17,6.94564e-17,5.21259e-17,0.0949223,0,1.95313e-05,9.44454e-18,0.997423,0.995741,0.000625,0.000625,0.00144941
-1,0,211739,1.03958,0.7449680000000001,1.2347e-17,6.94425e-17,5.0402e-17,0.09531289999999999,0,1.95313e-05,9.46056e-18,0.991661,0.9898969999999999,0.000625,0.000625,0.00145332
-1,0,211739,1.03958,0.779319,1.23704e-17,6.94383e-17,5.03854e-17,0.0957035,0,1.95313e-05,9.477039999999999e-18,0.992232,0.9911639999999999,0.000625,0.000625,0.00145722
-1,0,211739,1.03958,0.737046,1.2393800000000001e-17,6.9422e-17,5.03775e-17,0.0960941,0,1.95313e-05,9.4936e-18,0.9898959999999999,0.989751,0.000625,0.000625,0.00146113
-1,0,324993,1.03958,0.778179,1.2415899999999999e-17,6.77889e-17,5.0382199999999997e-17,0.09648480000000001,0,1.95313e-05,9.508179999999999e-18,0.993087,0.9937280000000001,0.000625,0.000625,0.00146504
-1,0,329089,1.03958,0.738408,1.24369e-17,6.9453e-17,5.2076e-17,0.09687539999999999,0,1.95313e-05,9.52306e-18,0.990964,0.992296,0.000625,0.000625,0.00146894
-1,0,329089,1.03958,0.7893319999999999,1.2458499999999999e-17,6.94511e-17,5.20922e-17,0.09726599999999999,0,1.95313e-05,9.53893e-18,0.9928680000000001,0.992763,0.000625,0.000625,0.00147285
-1,0,329089,1.03958,0.7724270000000001,1.2481600000000001e-17,6.944779999999999e-17,5.20764e-17,0.0976566,0,1.95313e-05,9.55437e-18,0.990627,0.9897739999999999,0.000625,0.000625,0.00147676
-1,0,329089,1.03958,0.781311,1.25028e-17,6.94631e-17,5.2069700000000006e-17,0.0980473,0,1.95313e-05,9.568889999999999e-18,0.993375,0.9899549999999999,0.000625,0.000625,0.00148066
-1,0,211739,1.03958,0.769946,1.25252e-17,7.11434e-17,5.20644e-17,0.0984379,0,1.95313e-05,9.58523e-18,0.9921840000000001,0.9952120000000001,0.000625,0.000625,0.00148457
-1,0,211739,1.03958,0.79775,1.2548099999999999e-17,7.28921e-17,5.55342e-17,0.0988285,0,1.95313e-05,9.601080000000001e-18,0.994087,0.992664,0.000625,0.000625,0.00148847
-1,0,211739,1.03958,0.764718,1.2571500000000003e-17,7.28907e-17,5.2082e-17,0.0992191,0,1.95313e-05,9.61926e-18,0.9909129999999999,0.989007,0.000625,0.000625,0.00149238
-1,0,329089,1.03958,0.743455,1.2593900000000002e-17,7.29395e-17,5.55751e-17,0.09960980000000001,0,1.95313e-05,9.63477e-18,0.985349,0.982999,0.000625,0.000625,0.00149629
-1,0,333185,1.03958,0.774632,1.26142e-17,7.4674e-17,5.3816400000000006e-17,0.1,0,1.95313e-05,9.649980000000001e-18,0.9903430000000001,0.9873649999999999,0.000625,0.000625,0.0015002000000000001
-1,0,329089,1.03958,0.7159409999999999,1.26363e-17,7.640789999999999e-17,5.3822300000000004e-17,0.100391,0,1.95313e-05,9.66419e-18,0.9825020000000001,0.979349,0.000625,0.000625,0.0015040999999999998
-1,0,329089,1.03958,0.753763,1.26582e-17,7.46555e-17,5.55532e-17,0.10078200000000001,0,1.95313e-05,9.67913e-18,0.987447,0.9875290000000001,0.000625,0.000625,0.00150801
-1,0,211739,1.03958,0.781918,1.2681199999999998e-17,7.4643e-17,5.381550000000001e-17,0.101172,0,1.95313e-05,9.69524e-18,0.992873,0.990016,0.000625,0.000625,0.00151191
-1,0,211739,1.03958,0.771115,1.2701999999999999e-17,7.63627e-17,5.05794e-17,0.101563,0,1.95313e-05,9.71049e-18,0.9920329999999999,0.994187,0.000625,0.000625,0.00151582
-1,0,211739,1.03958,0.795821,1.27221e-17,7.636659999999999e-17,5.20999e-17,0.101954,0,1.95313e-05,9.725189999999998e-18,0.9896280000000001,0.988866,0.000625,0.000625,0.00151973
-1,0,211739,1.03958,0.735083,1.2743299999999999e-17,7.63764e-17,5.733e-17,0.102344,0,1.95313e-05,9.741479999999999e-18,0.9874290000000001,0.988152,0.000625,0.000625,0.00152363
-1,0,211739,1.03958,0.7817270000000001,1.2767500000000001e-17,7.63827e-17,5.56199e-17,0.10273499999999999,0,1.95313e-05,9.75833e-18,0.991776,0.989993,0.000625,0.000625,0.00152754
-1,0,211739,1.03958,0.752577,1.27889e-17,7.6373e-17,5.3925600000000005e-17,0.103125,0,1.95313e-05,9.772860000000001e-18,0.9847530000000001,0.985223,0.000625,0.000625,0.00153145
-1,0,211739,1.03958,0.751927,1.28108e-17,7.6371e-17,5.39457e-17,0.10351600000000001,0,1.95313e-05,9.78948e-18,0.9854459999999999,0.985883,0.000625,0.000625,0.00153536
-1,0,211739,1.03958,0.757688,1.2831900000000002e-17,7.46472e-17,5.22108e-17,0.103907,0,1.95313e-05,9.8045e-18,0.9882920000000001,0.9891549999999999,0.000625,0.000625,0.00153926
-1,0,329089,1.03958,0.77307,1.2852700000000001e-17,7.63775e-17,5.05108e-17,0.104297,0,1.95313e-05,9.81902e-18,0.9879600000000001,0.9881530000000001,0.000625,0.000625,0.00154317
-1,0,329089,1.03958,0.774094,1.2876099999999999e-17,7.6388e-17,5.22053e-17,0.10468800000000002,0,1.95313e-05,9.83573e-18,0.9871219999999999,0.9890950000000001,0.000625,0.000625,0.00154707
-1,0,333185,1.03958,0.7621899999999999,1.28985e-17,7.637689999999999e-17,5.2223599999999994e-17,0.10507899999999999,0,1.95313e-05,9.852139999999999e-18,0.9858290000000001,0.983485,0.000625,0.000625,0.00155098
-1,0,329089,1.03958,0.776077,1.2920399999999998e-17,7.638229999999999e-17,5.21792e-17,0.10546900000000001,0,1.95313e-05,9.86862e-18,0.988642,0.991109,0.000625,0.000625,0.00155489
-1,0,333185,1.03958,0.757409,1.2944600000000001e-17,7.63891e-17,5.220520000000001e-17,0.10586,0,1.95313e-05,9.88635e-18,0.9842139999999999,0.9827610000000001,0.000625,0.000625,0.00155879
-1,0,316881,1.03958,0.797431,1.29642e-17,7.63749e-17,5.2123299999999994e-17,0.10625,0,1.95313e-05,9.898760000000001e-18,0.9921709999999999,0.9924360000000001,0.000625,0.000625,0.0015627
-1,0,211739,1.03958,0.787614,1.29878e-17,7.46594e-17,5.050520000000001e-17,0.10664100000000001,0,1.95313e-05,9.917239999999999e-18,0.990869,0.9913879999999999,0.000625,0.000625,0.00156661
-1,0,316881,1.03958,0.746213,1.3008699999999998e-17,7.63724e-17,5.0481500000000004e-17,0.10703199999999999,0,1.95313e-05,9.9312e-18,0.9807239999999999,0.9787440000000001,0.000625,0.000625,0.00157051
-1,0,316881,1.03958,0.725785,1.3031600000000001e-17,7.464689999999999e-17,5.22189e-17,0.107422,0,1.95313e-05,9.9468e-18,0.979044,0.979389,0.000625,0.000625,0.00157442
-1,0,316881,1.03958,0.7717470000000001,1.30523e-17,7.464970000000001e-17,5.22278e-17,0.107813,0,1.95313e-05,9.96168e-18,0.986392,0.985574,0.000625,0.000625,0.00157833
-1,0,316881,1.03958,0.724329,1.30753e-17,7.63928e-17,5.21792e-17,0.108204,0,1.95313e-05,9.978349999999999e-18,0.9793950000000001,0.9776799999999999,0.000625,0.000625,0.00158223
-1,0,316881,1.03958,0.765422,1.3098099999999998e-17,7.639399999999999e-17,5.217470000000001e-17,0.10859400000000001,0,1.95313e-05,9.99409e-18,0.984311,0.9833120000000001,0.000625,0.000625,0.00158614
-1,0,316881,1.03958,0.7819689999999999,1.31195e-17,7.46626e-17,5.2167799999999994e-17,0.10898499999999998,0,1.95313e-05,1.00085e-17,0.98993,0.9871629999999999,0.000625,0.000625,0.00159005
-1,0,316881,1.03958,0.796146,1.31414e-17,7.464109999999999e-17,5.216810000000001e-17,0.109375,0,1.95313e-05,1.00246e-17,0.999812,0.9975809999999999,0.000625,0.000625,0.00159395
-1,0,316881,1.03958,0.7287020000000001,1.31602e-17,7.46363e-17,5.21917e-17,0.109766,0,1.95313e-05,1.00379e-17,0.981958,0.984664,0.000625,0.000625,0.00159786
-1,0,316881,1.03958,0.792127,1.3181400000000001e-17,7.63774e-17,5.21864e-17,0.11015699999999999,0,1.95313e-05,1.0052999999999999e-17,0.98854,0.9899399999999999,0.000625,0.000625,0.00160177
-1,0,316881,1.03958,0.766459,1.3204399999999999e-17,7.463560000000001e-17,5.22008e-17,0.110547,0,1.95313e-05,1.0069199999999999e-17,0.985611,0.9847319999999999,0.000625,0.000625,0.00160567
-1,0,316881,1.03958,0.790454,1.3226699999999999e-17,7.464880000000001e-17,5.37838e-17,0.11093800000000001,0,1.95313e-05,1.00843e-17,0.990116,0.991466,0.000625,0.000625,0.00160958
-1,0,316881,1.03958,0.7152109999999999,1.3248199999999999e-17,7.6367e-17,5.3791599999999997e-17,0.111329,0,1.95313e-05,1.01002e-17,0.9775950000000001,0.974374,0.000625,0.000625,0.00161349
-1,0,316881,1.03958,0.747386,1.32692e-17,7.63753e-17,5.37828e-17,0.111719,0,1.95313e-05,1.0115299999999999e-17,0.9792569999999999,0.981311,0.000625,0.000625,0.00161739
-1,0,316881,1.03958,0.815105,1.32912e-17,7.63724e-17,5.55263e-17,0.11210999999999999,0,1.95313e-05,1.01291e-17,0.9915809999999999,0.9865889999999999,0.000625,0.000625,0.0016213
-1,0,316881,1.03958,0.79168,1.3314e-17,7.63951e-17,5.55161e-17,0.1125,0,1.95313e-05,1.01452e-17,0.9916959999999999,0.9929,0.000625,0.000625,0.00162521
-1,0,316881,1.03958,0.789787,1.33355e-17,7.63837e-17,5.551859999999999e-17,0.112891,0,1.95313e-05,1.01591e-17,0.9898959999999999,0.986225,0.000625,0.000625,0.00162911
-1,0,329169,1.03958,0.771026,1.3355600000000002e-17,7.64907e-17,5.551550000000001e-17,0.113282,0,1.95313e-05,1.01726e-17,0.986642,0.986728,0.000625,0.000625,0.00163302
-1,0,329169,1.03958,0.741462,1.3377800000000001e-17,7.8275e-17,5.726140000000001e-17,0.11367200000000001,0,1.95313e-05,1.01897e-17,0.977585,0.974556,0.000625,0.000625,0.00163693
-1,0,329169,1.03958,0.767295,1.3397799999999998e-17,7.66035e-17,5.72529e-17,0.11406300000000001,0,1.95313e-05,1.0202500000000001e-17,0.98349,0.9826790000000001,0.000625,0.000625,0.00164083
-1,0,329169,1.03958,0.7601319999999999,1.34189e-17,7.65722e-17,5.72501e-17,0.114454,0,1.95313e-05,1.02172e-17,0.99313,0.99175,0.000625,0.000625,0.00164474
-1,0,316881,1.03958,0.7777189999999999,1.3438400000000001e-17,7.63947e-17,5.89842e-17,0.114844,0,1.95313e-05,1.02294e-17,0.9824959999999999,0.9837049999999999,0.000625,0.000625,0.00164865
-1,0,316881,1.03958,0.7980010000000001,1.34601e-17,7.64104e-17,5.901260000000001e-17,0.11523499999999999,0,1.95313e-05,1.0242799999999999e-17,0.997324,0.998705,0.000625,0.000625,0.00165255
-1,0,316881,1.03958,0.7875340000000001,1.3481300000000002e-17,7.64061e-17,6.07591e-17,0.115625,0,1.95313e-05,1.02574e-17,0.987633,0.9896299999999999,0.000625,0.000625,0.00165646
-1,0,316881,1.03958,0.728112,1.3502999999999998e-17,7.64112e-17,6.418819999999999e-17,0.11601600000000001,0,1.95313e-05,1.02735e-17,0.9835370000000001,0.9831209999999999,0.000625,0.000625,0.00166037
-1,0,316881,1.03958,0.808052,1.35259e-17,7.6412e-17,6.42274e-17,0.116407,0,1.95313e-05,1.02894e-17,0.999659,0.9968739999999999,0.000625,0.000625,0.00166427
-1,0,316881,1.03958,0.790952,1.3547200000000001e-17,7.642e-17,6.4232e-17,0.116797,0,1.95313e-05,1.0303199999999999e-17,0.9941190000000001,0.9940399999999999,0.000625,0.000625,0.00166818
-1,0,316881,1.03958,0.72146,1.35696e-17,7.64124e-17,6.59288e-17,0.11718800000000001,0,1.95313e-05,1.0318599999999998e-17,0.982642,0.984252,0.000625,0.000625,0.00167209
-1,0,316881,1.03958,0.763995,1.35897e-17,7.64229e-17,6.42315e-17,0.117579,0,1.95313e-05,1.0332e-17,0.9836799999999999,0.9830459999999999,0.000625,0.000625,0.00167599
-1,0,230989,1.03958,0.7903399999999999,1.3611400000000001e-17,7.807340000000001e-17,6.76603e-17,0.117969,0,1.95313e-05,1.0348599999999999e-17,0.9912129999999999,0.992136,0.000625,0.000625,0.0016799
-1,0,230989,1.03958,0.705964,1.3633199999999998e-17,7.98154e-17,6.766449999999999e-17,0.11835999999999999,0,1.95313e-05,1.03637e-17,0.9688260000000001,0.962942,0.000625,0.000625,0.0016838
-1,0,230989,1.03958,0.7938729999999999,1.36544e-17,7.980789999999999e-17,6.76593e-17,0.11875,0,1.95313e-05,1.0376800000000002e-17,0.9938239999999999,0.995136,0.000625,0.000625,0.00168771
-1,0,230989,1.03958,0.783333,1.3674900000000001e-17,7.98097e-17,6.76616e-17,0.11914100000000001,0,1.95313e-05,1.03918e-17,0.989713,0.9879690000000001,0.000625,0.000625,0.00169162
-1,0,230989,1.03958,0.7332029999999999,1.3697100000000001e-17,8.15439e-17,6.76632e-17,0.119532,0,1.95313e-05,1.0407800000000001e-17,0.9814959999999999,0.9836540000000001,0.000625,0.000625,0.00169553
-1,0,230989,1.03958,0.700996,1.3719100000000001e-17,8.1539e-17,6.76608e-17,0.119922,0,1.95313e-05,1.0423299999999999e-17,0.9770840000000001,0.976208,0.000625,0.000625,0.00169943
-1,0,230989,1.03958,0.74736,1.3739899999999999e-17,8.15327e-17,6.76561e-17,0.12031300000000002,0,1.95313e-05,1.04375e-17,0.9826030000000001,0.980555,0.000625,0.000625,0.00170334
-1,0,230989,1.03958,0.72131,1.3762099999999999e-17,8.15356e-17,6.76562e-17,0.12070399999999999,0,1.95313e-05,1.0453900000000001e-17,0.979383,0.9827290000000001,0.000625,0.000625,0.00170724
-1,0,230989,1.03958,0.7409020000000001,1.3782900000000001e-17,8.15369e-17,6.76585e-17,0.12109400000000001,0,1.95313e-05,1.04689e-17,0.977823,0.977958,0.000625,0.000625,0.00171115
-1,0,230989,1.03958,0.799525,1.38046e-17,7.980049999999999e-17,6.76546e-17,0.121485,0,1.95313e-05,1.0484100000000001e-17,0.992359,0.989455,0.000625,0.000625,0.00171506
-1,0,230989,1.03958,0.695032,1.3825999999999999e-17,7.97975e-17,6.765729999999999e-17,0.121875,0,1.95313e-05,1.0499700000000001e-17,0.977872,0.978663,0.000625,0.000625,0.00171896
-1,0,337361,1.03958,0.783878,1.3846800000000001e-17,7.66035e-17,6.765729999999999e-17,0.12226600000000001,0,1.95313e-05,1.0514600000000001e-17,0.98815,0.984999,0.000625,0.000625,0.00172287
-1,0,337361,1.03958,0.8028810000000001,1.3868400000000001e-17,7.65976e-17,6.76647e-17,0.12265699999999999,0,1.95313e-05,1.05295e-17,0.987626,0.985658,0.000625,0.000625,0.00172678
-1,0,337361,1.03958,0.804654,1.38887e-17,7.6636e-17,6.76565e-17,0.123047,0,1.95313e-05,1.0544200000000001e-17,0.9949790000000001,0.9928799999999999,0.000625,0.000625,0.00173069
-1,0,337361,1.03958,0.778917,1.39089e-17,7.66409e-17,6.59458e-17,0.123438,0,1.95313e-05,1.0558499999999998e-17,0.9859700000000001,0.9837739999999999,0.000625,0.000625,0.00173459
-1,0,337361,1.03958,0.734685,1.3927e-17,7.66174e-17,6.59392e-17,0.123829,0,1.95313e-05,1.05706e-17,0.9704879999999999,0.968593,0.000625,0.000625,0.0017385000000000002
-1,0,341457,1.03958,0.774882,1.3948e-17,7.818430000000001e-17,6.59391e-17,0.12421900000000001,0,1.95313e-05,1.0585399999999999e-17,0.9863629999999999,0.9840700000000001,0.000625,0.000625,0.0017423999999999999
-1,0,341457,1.03958,0.752689,1.39683e-17,7.82103e-17,6.594439999999999e-17,0.12460999999999998,0,1.95313e-05,1.05996e-17,0.978684,0.9781569999999999,0.000625,0.000625,0.00174631
-1,0,337361,1.03958,0.756179,1.39879e-17,7.6612e-17,6.59396e-17,0.125,0,1.95313e-05,1.06123e-17,0.9812270000000001,0.977274,0.000625,0.000625,0.00175022
-1,0,337361,1.03958,0.788718,1.40107e-17,7.661339999999999e-17,6.419239999999999e-17,0.125391,0,1.95313e-05,1.06284e-17,0.988613,0.986874,0.000625,0.000625,0.00175412
-1,0,337361,1.03958,0.789291,1.40311e-17,7.65753e-17,6.42141e-17,0.125782,0,1.95313e-05,1.0643699999999998e-17,0.993868,0.991456,0.000625,0.000625,0.00175803
-1,0,337361,1.03958,0.785269,1.40514e-17,7.65483e-17,6.4214e-17,0.126172,0,1.95313e-05,1.06591e-17,0.98731,0.985216,0.000625,0.000625,0.00176194
-1,0,337361,1.03958,0.711068,1.40721e-17,7.8249e-17,6.41995e-17,0.126563,0,1.95313e-05,1.0673099999999999e-17,0.968001,0.963517,0.000625,0.000625,0.00176584
-1,0,337361,1.03958,0.735646,1.4088900000000002e-17,7.823409999999999e-17,6.420550000000001e-17,0.12695399999999998,0,1.95313e-05,1.06857e-17,0.972068,0.969239,0.000625,0.000625,0.00176975
-1,0,337361,1.03958,0.7385729999999999,1.4108199999999997e-17,7.824250000000001e-17,6.4199e-17,0.127344,0,1.95313e-05,1.0699799999999999e-17,0.975317,0.971724,0.000625,0.000625,0.00177366
-1,0,337361,1.03958,0.781103,1.41272e-17,7.822060000000001e-17,6.592109999999999e-17,0.127735,0,1.95313e-05,1.07142e-17,0.985741,0.9802379999999999,0.000625,0.000625,0.00177756
-1,0,337361,1.03958,0.788976,1.4147300000000002e-17,7.821759999999999e-17,6.592020000000001e-17,0.128126,0,1.95313e-05,1.0727300000000001e-17,0.984764,0.981233,0.000625,0.000625,0.00178147
-1,0,341457,1.03958,0.740554,1.4166099999999997e-17,7.82172e-17,6.41866e-17,0.12851600000000002,0,1.95313e-05,1.0742e-17,0.9674860000000001,0.9611040000000001,0.000625,0.000625,0.00178538
-1,0,341457,1.03958,0.800611,1.41831e-17,7.82172e-17,6.592020000000001e-17,0.128907,0,1.95313e-05,1.0754900000000001e-17,0.989236,0.985253,0.000625,0.000625,0.00178928
-1,0,337361,1.03958,0.772308,1.42011e-17,7.81749e-17,6.41853e-17,0.129297,0,1.95313e-05,1.07691e-17,0.975361,0.968966,0.000625,0.000625,0.00179319
-1,0,341457,1.03958,0.750629,1.42201e-17,7.82009e-17,6.59242e-17,0.129688,0,1.95313e-05,1.0782999999999999e-17,0.974165,0.971514,0.000625,0.000625,0.0017971
-1,0,341457,1.03958,0.722631,1.42373e-17,7.817850000000001e-17,6.418510000000001e-17,0.130079,0,1.95313e-05,1.07948e-17,0.9667530000000001,0.961491,0.000625,0.000625,0.001801
-1,0,337361,1.03958,0.744843,1.42557e-17,7.98641e-17,6.592210000000001e-17,0.130469,0,1.95313e-05,1.0808599999999998e-17,0.976015,0.971735,0.000625,0.000625,0.00180491
-1,0,337361,1.03958,0.697386,1.42726e-17,7.98592e-17,6.592329999999999e-17,0.13086,0,1.95313e-05,1.0820899999999999e-17,0.964176,0.958583,0.000625,0.000625,0.00180882
-1,0,337361,1.03958,0.765089,1.4290799999999998e-17,8.1576e-17,6.41883e-17,0.131251,0,1.95313e-05,1.08353e-17,0.984942,0.982117,0.000625,0.000625,0.00181272
-1,0,337361,1.03958,0.7639239999999999,1.43102e-17,7.98407e-17,6.41873e-17,0.131641,0,1.95313e-05,1.0848199999999999e-17,0.981138,0.9742860000000001,0.000625,0.000625,0.00181663
-1,0,337361,1.03958,0.737861,1.4329700000000002e-17,7.98377e-17,6.419279999999999e-17,0.13203199999999998,0,1.95313e-05,1.08621e-17,0.970943,0.9667819999999999,0.000625,0.000625,0.00182054
-1,0,361937,1.03958,0.748387,1.4350599999999998e-17,7.992090000000001e-17,6.593170000000001e-17,0.132422,0,1.95313e-05,1.08759e-17,0.975784,0.9738959999999999,0.000625,0.000625,0.00182444
-1,0,361937,1.03958,0.763113,1.43709e-17,7.99324e-17,6.41895e-17,0.13281300000000001,0,1.95313e-05,1.08903e-17,0.975686,0.9713930000000001,0.000625,0.000625,0.00182835
-1,0,361937,1.03958,0.778814,1.4390700000000002e-17,7.99643e-17,6.246159999999999e-17,0.133204,0,1.95313e-05,1.09048e-17,0.9934040000000001,0.991715,0.000625,0.000625,0.00183226
-1,0,361937,1.03958,0.749943,1.441e-17,7.99573e-17,6.24613e-17,0.13359400000000002,0,1.95313e-05,1.09185e-17,0.975015,0.975672,0.000625,0.000625,0.00183616
-1,0,361937,1.03958,0.69976,1.44273e-17,7.99561e-17,6.2456e-17,0.133985,0,1.95313e-05,1.0931600000000001e-17,0.9586110000000001,0.955175,0.000625,0.000625,0.00184007
-1,0,361937,1.03958,0.750741,1.44463e-17,7.99616e-17,6.24577e-17,0.134376,0,1.95313e-05,1.09453e-17,0.973585,0.9732649999999999,0.000625,0.000625,0.00184397
-1,0,361937,1.03958,0.757984,1.4465100000000002e-17,7.99571e-17,6.07272e-17,0.134766,0,1.95313e-05,1.09595e-17,0.974698,0.9689030000000001,0.000625,0.000625,0.00184788
-1,0,361937,1.03958,0.722247,1.44847e-17,8.34115e-17,6.24665e-17,0.135157,0,1.95313e-05,1.09727e-17,0.9638209999999999,0.957684,0.000625,0.000625,0.00185179
-1,0,361937,1.03958,0.792516,1.4504500000000002e-17,8.343430000000001e-17,6.24697e-17,0.135547,0,1.95313e-05,1.09866e-17,0.988118,0.98454,0.000625,0.000625,0.00185569
-1,0,361937,1.03958,0.760057,1.45233e-17,8.687729999999999e-17,6.2469e-17,0.135938,0,1.95313e-05,1.10005e-17,0.9811860000000001,0.9791629999999999,0.000625,0.000625,0.0018596
-1,0,361937,1.03958,0.769129,1.45422e-17,8.686229999999999e-17,6.24578e-17,0.136329,0,1.95313e-05,1.10138e-17,0.9803229999999999,0.979984,0.000625,0.000625,0.00186351
-1,0,361937,1.03958,0.732861,1.4561599999999998e-17,8.859229999999999e-17,6.420680000000001e-17,0.136719,0,1.95313e-05,1.1027999999999999e-17,0.970352,0.965786,0.000625,0.000625,0.00186742
-1,0,361937,1.03958,0.7151649999999999,1.4580599999999998e-17,8.86109e-17,6.42038e-17,0.13710999999999998,0,1.95313e-05,1.10423e-17,0.9669979999999999,0.961973,0.000625,0.000625,0.00187132
-1,0,361937,1.03958,0.742571,1.45991e-17,8.86033e-17,6.42113e-17,0.137501,0,1.95313e-05,1.10561e-17,0.9817229999999999,0.977794,0.000625,0.000625,0.00187523
-1,0,366033,1.03958,0.743232,1.46154e-17,9.05137e-17,6.42223e-17,0.137891,0,1.95313e-05,1.1069000000000002e-17,0.9689139999999999,0.9640569999999999,0.000625,0.000625,0.00187913
-1,0,361937,1.03958,0.790234,1.46333e-17,9.031370000000001e-17,6.42187e-17,0.138282,0,1.95313e-05,1.10823e-17,0.990801,0.988751,0.000625,0.000625,0.00188304
-1,0,366033,1.03958,0.752871,1.46509e-17,9.21838e-17,6.422050000000001e-17,0.138672,0,1.95313e-05,1.10939e-17,0.977567,0.972627,0.000625,0.000625,0.00188695
-1,0,361937,1.03958,0.769929,1.46688e-17,9.20341e-17,6.42153e-17,0.13906300000000002,0,1.95313e-05,1.11086e-17,0.989309,0.9856229999999999,0.000625,0.000625,0.00189085
-1,0,361937,1.03958,0.766881,1.46873e-17,9.2033e-17,6.42193e-17,0.139454,0,1.95313e-05,1.11215e-17,0.981073,0.979727,0.000625,0.000625,0.00189476
-1,0,366033,1.03958,0.78546,1.47071e-17,9.212e-17,6.42038e-17,0.139844,0,1.95313e-05,1.1136099999999999e-17,0.986032,0.986426,0.000625,0.000625,0.00189867
-1,0,361937,1.03958,0.710929,1.47243e-17,9.201219999999999e-17,6.42043e-17,0.140235,0,1.95313e-05,1.11477e-17,0.9636889999999999,0.9628,0.000625,0.000625,0.00190257
-1,0,361937,1.03958,0.780968,1.47426e-17,9.20041e-17,6.4203e-17,0.140626,0,1.95313e-05,1.11619e-17,0.992481,0.991065,0.000625,0.000625,0.00190648
-1,0,366033,1.03958,0.799493,1.47607e-17,9.20797e-17,6.41961e-17,0.141016,0,1.95313e-05,1.11753e-17,0.993667,0.9912639999999999,0.000625,0.000625,0.00191039
-1,0,361937,1.03958,0.776096,1.47782e-17,9.199459999999999e-17,6.41934e-17,0.141407,0,1.95313e-05,1.1188900000000002e-17,0.9837450000000001,0.980442,0.000625,0.000625,0.00191429
-1,0,361937,1.03958,0.7611899999999999,1.47982e-17,9.1989e-17,6.41876e-17,0.141797,0,1.95313e-05,1.1202000000000001e-17,0.9825,0.9803430000000001,0.000625,0.000625,0.0019182000000000001
-1,0,361937,1.03958,0.769948,1.4816700000000002e-17,9.19976e-17,6.24504e-17,0.142188,0,1.95313e-05,1.12167e-17,0.9806459999999999,0.978332,0.000625,0.000625,0.00192211
-1,0,361937,1.03958,0.71919,1.48336e-17,9.19866e-17,6.24502e-17,0.14257899999999998,0,1.95313e-05,1.1227999999999999e-17,0.9651700000000001,0.96373,0.000625,0.000625,0.00192601
-1,0,361937,1.03958,0.778385,1.48514e-17,9.19949e-17,6.07262e-17,0.142969,0,1.95313e-05,1.1240399999999999e-17,0.996217,0.995919,0.000625,0.000625,0.00192992
-1,0,361937,1.03958,0.7555729999999999,1.48704e-17,9.197209999999999e-17,6.07222e-17,0.14336,0,1.95313e-05,1.1253900000000001e-17,0.983541,0.9826879999999999,0.000625,0.000625,0.00193383
-1,0,361937,1.03958,0.777514,1.4888800000000004e-17,9.19706e-17,6.073189999999999e-17,0.143751,0,1.95313e-05,1.1268e-17,0.999447,0.9994049999999999,0.000625,0.000625,0.00193773
-1,0,361937,1.03958,0.755043,1.49074e-17,9.19611e-17,5.90161e-17,0.14414100000000002,0,1.95313e-05,1.12808e-17,0.9842549999999999,0.9827870000000001,0.000625,0.000625,0.00194164
-1,0,361937,1.03958,0.768225,1.49257e-17,9.196479999999999e-17,5.900449999999999e-17,0.144532,0,1.95313e-05,1.1293399999999999e-17,0.983247,0.982159,0.000625,0.000625,0.00194555
-1,0,361937,1.03958,0.7652720000000001,1.4944299999999998e-17,9.195270000000001e-17,5.90012e-17,0.144922,0,1.95313e-05,1.1307e-17,0.9833459999999999,0.980403,0.000625,0.000625,0.00194945
-1,0,361937,1.03958,0.773491,1.49619e-17,9.19573e-17,5.8992e-17,0.145313,0,1.95313e-05,1.13202e-17,0.986718,0.984816,0.000625,0.000625,0.00195336
-1,0,361937,1.03958,0.762443,1.4979899999999998e-17,9.19517e-17,5.89956e-17,0.145704,0,1.95313e-05,1.1333199999999999e-17,0.976066,0.975095,0.000625,0.000625,0.00195727
-1,0,361937,1.03958,0.776328,1.49971e-17,9.19436e-17,6.245619999999999e-17,0.146094,0,1.95313e-05,1.1344899999999999e-17,0.999567,0.997915,0.000625,0.000625,0.00196117
-1,0,361937,1.03958,0.719356,1.5015999999999998e-17,9.194569999999999e-17,6.245890000000001e-17,0.146485,0,1.95313e-05,1.1357100000000001e-17,0.961665,0.9574950000000001,0.000625,0.000625,0.00196508
-1,0,361937,1.03958,0.723793,1.50348e-17,9.1943e-17,6.24601e-17,0.146876,0,1.95313e-05,1.13732e-17,0.975484,0.973468,0.000625,0.000625,0.00196899
-1,0,361937,1.03958,0.74907,1.5050999999999998e-17,9.19428e-17,6.246119999999999e-17,0.147266,0,1.95313e-05,1.1384e-17,0.9757120000000001,0.9751489999999999,0.000625,0.000625,0.00197289
-1,0,361937,1.03958,0.779706,1.50705e-17,9.1946e-17,6.246659999999999e-17,0.14765699999999998,0,1.95313e-05,1.1398599999999999e-17,0.983806,0.982038,0.000625,0.000625,0.0019768
-1,0,361937,1.03958,0.769031,1.50877e-17,9.02166e-17,6.420550000000001e-17,0.148047,0,1.95313e-05,1.1411800000000001e-17,0.981965,0.980534,0.000625,0.000625,0.0019807
-1,0,361937,1.03958,0.745787,1.51063e-17,8.848299999999999e-17,6.59403e-17,0.14843800000000001,0,1.95313e-05,1.1423900000000001e-17,0.976571,0.972874,0.000625,0.000625,0.00198461
-1,0,361937,1.03958,0.7403810000000001,1.5125e-17,8.849549999999999e-17,6.76771e-17,0.148829,0,1.95313e-05,1.1435999999999998e-17,0.966577,0.968672,0.000625,0.000625,0.00198852
-1,0,361937,1.03958,0.780818,1.51439e-17,8.850110000000001e-17,6.76755e-17,0.14921900000000002,0,1.95313e-05,1.14486e-17,0.995675,0.996239,0.000625,0.000625,0.00199242
-1,0,361937,1.03958,0.738246,1.51626e-17,8.84984e-17,6.76859e-17,0.14961,0,1.95313e-05,1.14625e-17,0.9775020000000001,0.9762270000000001,0.000625,0.000625,0.00199633
-1,0,361937,1.03958,0.6860539999999999,1.5182200000000002e-17,8.851600000000001e-17,6.76984e-17,0.150001,0,1.95313e-05,1.14751e-17,0.950981,0.9519569999999999,0.000625,0.000625,0.00200024


==> figures/Trinh1982SiliconoilWater-interIsoConsistent.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
-1,0,1687,1.03958,0.6421,1.2995699999999998e-18,5.25788e-18,5.22631e-18,0.00156251,0,7.8125e-05,1.00136e-18,0.8968790000000001,0.891645,0.000625,0.000625,0.00126176
-1,0,7075,1.03958,0.7569600000000001,2.36354e-18,8.685989999999999e-18,8.685989999999999e-18,0.00312501,0,7.8125e-05,1.90292e-18,0.9494540000000001,0.947426,0.000625,0.000625,0.00126151
-1,0,2952,1.03958,0.8334799999999999,3.1520299999999995e-18,1.0465899999999999e-17,1.0465899999999999e-17,0.00468752,0,7.8125e-05,2.55727e-18,0.996712,0.997403,0.000625,0.000625,0.00126126
-1,0,6373,1.03958,0.829441,3.75922e-18,1.39797e-17,1.39797e-17,0.00625003,0,7.8125e-05,3.04824e-18,0.9722719999999999,0.978345,0.000625,0.000625,0.00126101
-1,0,5237,1.03958,0.67169,4.25756e-18,1.7381199999999998e-17,1.7381199999999998e-17,0.00781253,0,7.8125e-05,3.4429400000000005e-18,0.931433,0.9232020000000001,0.000625,0.000625,0.00126076
-1,0,5438,1.03958,0.647088,4.66386e-18,1.91254e-17,1.91254e-17,0.00937504,0,7.8125e-05,3.7538199999999995e-18,0.9161219999999999,0.9117940000000001,0.000625,0.000625,0.0012605000000000001
-1,0,6373,1.03958,0.587071,4.9955199999999996e-18,1.92553e-17,1.92553e-17,0.0109375,0,7.8125e-05,4.0125199999999995e-18,0.9195030000000001,0.9099280000000001,0.000625,0.000625,0.00126025
-1,0,567,1.03958,0.5182859999999999,5.27486e-18,2.2573800000000002e-17,2.2573800000000002e-17,0.0125001,0,7.8125e-05,4.2391499999999995e-18,0.8941950000000001,0.891392,0.000625,0.000625,0.00126
-1,0,567,1.03958,0.584277,5.54997e-18,2.4312700000000002e-17,2.4312700000000002e-17,0.0140626,0,7.8125e-05,4.450630000000001e-18,0.907596,0.900481,0.000625,0.000625,0.00125975
-1,0,8183,1.03958,0.545143,5.8003e-18,2.43262e-17,2.43262e-17,0.0156251,0,7.8125e-05,4.65194e-18,0.9095040000000001,0.914488,0.000625,0.000625,0.0012595
-1,0,567,1.03958,0.53165,6.00111e-18,2.60538e-17,2.60538e-17,0.017187599999999997,0,7.8125e-05,4.8150599999999994e-18,0.9012020000000001,0.889891,0.000625,0.000625,0.00125925
-1,0,567,1.03958,0.582581,6.21769e-18,2.7795999999999996e-17,2.7795999999999996e-17,0.0187501,0,7.8125e-05,4.97832e-18,0.9144260000000001,0.90628,0.000625,0.000625,0.001259
-1,0,5493,1.03958,0.55395,6.384680000000001e-18,2.78737e-17,2.78737e-17,0.020312599999999997,0,7.8125e-05,5.1057699999999994e-18,0.9113969999999999,0.9023370000000001,0.000625,0.000625,0.00125875
-1,0,3233,1.03958,0.567925,6.55414e-18,2.79165e-17,2.79165e-17,0.021875099999999998,0,7.8125e-05,5.24355e-18,0.924372,0.917286,0.000625,0.000625,0.0012585
-1,0,5493,1.03958,0.586226,6.718150000000001e-18,2.95702e-17,2.95702e-17,0.023437599999999996,0,7.8125e-05,5.36028e-18,0.9341649999999999,0.929108,0.000625,0.000625,0.00125824
-1,0,6446,1.03958,0.564449,6.858810000000001e-18,2.95114e-17,2.95114e-17,0.025000099999999997,0,7.8125e-05,5.47272e-18,0.9260809999999999,0.917737,0.000625,0.000625,0.00125799
-1,0,6446,1.03958,0.56558,7.009850000000001e-18,3.12659e-17,3.12659e-17,0.0265626,0,7.8125e-05,5.58557e-18,0.9280510000000001,0.9231959999999999,0.000625,0.000625,0.00125774
-1,0,6446,1.03958,0.5141399999999999,7.13054e-18,3.29858e-17,3.29858e-17,0.028125099999999997,0,7.8125e-05,5.6947800000000004e-18,0.9237989999999999,0.9178559999999999,0.000625,0.000625,0.00125749
-1,0,6446,1.03958,0.522799,7.26451e-18,3.29766e-17,3.29766e-17,0.029687599999999998,0,7.8125e-05,5.78908e-18,0.926557,0.920585,0.000625,0.000625,0.00125724
-1,0,6446,1.03958,0.549317,7.36566e-18,3.2991599999999996e-17,3.2991599999999996e-17,0.031250099999999996,0,7.8125e-05,5.87157e-18,0.940183,0.940317,0.000625,0.000625,0.00125699
-1,0,6446,1.03958,0.597171,7.50644e-18,3.47073e-17,3.47073e-17,0.0328126,0,7.8125e-05,5.96866e-18,0.952468,0.953926,0.000625,0.000625,0.00125674
-1,0,3566,1.03958,0.564299,7.635360000000001e-18,3.47194e-17,3.47194e-17,0.0343751,0,7.8125e-05,6.064169999999999e-18,0.939198,0.929784,0.000625,0.000625,0.00125649
-1,0,3566,1.03958,0.548175,7.74345e-18,3.64363e-17,3.64363e-17,0.0359376,0,7.8125e-05,6.15956e-18,0.9446959999999999,0.9631360000000001,0.000625,0.000625,0.00125624
-1,0,3566,1.03958,0.5505329999999999,7.85297e-18,3.81766e-17,3.81766e-17,0.0375002,0,7.8125e-05,6.244159999999999e-18,0.9468219999999999,0.950516,0.000625,0.000625,0.00125599
-1,0,6517,1.03958,0.550793,7.945819999999999e-18,3.9928000000000005e-17,3.9928000000000005e-17,0.03906269999999999,0,7.8125e-05,6.29569e-18,0.962267,0.9659280000000001,0.000625,0.000625,0.00125573
-1,0,3566,1.03958,0.592969,8.04845e-18,4.1644200000000005e-17,4.1644200000000005e-17,0.04062519999999999,0,7.8125e-05,6.37109e-18,0.9559280000000001,0.9587889999999999,0.000625,0.000625,0.00125548
-1,0,3566,1.03958,0.609378,8.15067e-18,4.1642299999999996e-17,4.1642299999999996e-17,0.042187699999999995,0,7.8125e-05,6.44569e-18,0.9530280000000001,0.938056,0.000625,0.000625,0.00125523
-1,0,3566,1.03958,0.542917,8.22035e-18,4.51129e-17,4.51129e-17,0.043750199999999996,0,7.8125e-05,6.49368e-18,0.956289,0.9539139999999999,0.000625,0.000625,0.00125498
-1,0,3566,1.03958,0.55035,8.318719999999998e-18,4.68584e-17,4.68584e-17,0.0453127,0,7.8125e-05,6.57586e-18,0.955105,0.9621280000000001,0.000625,0.000625,0.00125473
-1,0,3566,1.03958,0.5715399999999999,8.4274e-18,4.5127700000000007e-17,4.5127700000000007e-17,0.04687519999999999,0,7.8125e-05,6.6614999999999996e-18,0.9627459999999999,0.961541,0.000625,0.000625,0.00125448
-1,0,3566,1.03958,0.5846939999999999,8.51141e-18,4.68631e-17,4.68631e-17,0.04843769999999999,0,7.8125e-05,6.721920000000001e-18,0.964088,0.9617629999999999,0.000625,0.000625,0.00125423
-1,0,3566,1.03958,0.587921,8.57758e-18,4.5126400000000007e-17,4.5126400000000007e-17,0.050000199999999995,0,7.8125e-05,6.7696099999999995e-18,0.959203,0.944003,0.000625,0.000625,0.00125398
-1,0,3566,1.03958,0.605234,8.67029e-18,4.6866999999999996e-17,4.6866999999999996e-17,0.051562699999999996,0,7.8125e-05,6.8304299999999995e-18,0.9785780000000001,0.985942,0.000625,0.000625,0.00125373
-1,0,3566,1.03958,0.606056,8.75404e-18,4.68772e-17,4.68772e-17,0.0531252,0,7.8125e-05,6.894369999999999e-18,0.9699049999999999,0.970118,0.000625,0.000625,0.00125348
-1,0,3566,1.03958,0.598819,8.84013e-18,4.68971e-17,4.68971e-17,0.05468769999999999,0,7.8125e-05,6.96867e-18,0.978359,0.9762770000000001,0.000625,0.000625,0.00125323
-1,0,3566,1.03958,0.605288,8.960139999999998e-18,4.68922e-17,4.68922e-17,0.05625019999999999,0,7.8125e-05,7.04829e-18,0.970116,0.971033,0.000625,0.000625,0.00125297
-1,0,3566,1.03958,0.549783,9.04694e-18,4.68869e-17,4.68869e-17,0.057812699999999995,0,7.8125e-05,7.11853e-18,0.977176,0.978191,0.000625,0.000625,0.00125272
-1,0,8137,1.03958,0.531799,9.10588e-18,4.86335e-17,4.86335e-17,0.059375199999999996,0,7.8125e-05,7.169880000000001e-18,0.9790700000000001,0.994966,0.000625,0.000625,0.00125247
-1,0,8137,1.03958,0.578639,9.18804e-18,5.2116800000000006e-17,5.2116800000000006e-17,0.0609377,0,7.8125e-05,7.229450000000001e-18,0.9793729999999999,0.972483,0.000625,0.000625,0.00125222
-1,0,8137,1.03958,0.5633279999999999,9.27221e-18,5.0354600000000005e-17,5.0354600000000005e-17,0.06250019999999999,0,7.8125e-05,7.2942e-18,0.989549,0.999079,0.000625,0.000625,0.00125197
-1,0,8137,1.03958,0.55807,9.342310000000001e-18,4.8639700000000005e-17,4.8639700000000005e-17,0.0640628,0,7.8125e-05,7.35799e-18,0.980988,0.981532,0.000625,0.000625,0.00125172
-1,0,6517,1.03958,0.571022,9.422989999999999e-18,4.8603e-17,4.8603e-17,0.0656253,0,7.8125e-05,7.428539999999999e-18,0.991159,0.9968370000000001,0.000625,0.000625,0.00125147
-1,0,6517,1.03958,0.6193649999999999,9.50358e-18,4.8606099999999996e-17,4.8606099999999996e-17,0.0671878,0,7.8125e-05,7.490470000000001e-18,0.9897739999999999,0.981143,0.000625,0.000625,0.00125122
-1,0,6517,1.03958,0.608903,9.561660000000002e-18,5.2081199999999994e-17,5.2081199999999994e-17,0.0687503,0,7.8125e-05,7.530249999999999e-18,0.989181,0.992777,0.000625,0.000625,0.00125097
-1,0,6517,1.03958,0.626201,9.66107e-18,5.3813900000000006e-17,5.3813900000000006e-17,0.07031280000000001,0,7.8125e-05,7.59744e-18,0.9956209999999999,0.999115,0.000625,0.000625,0.00125072
-1,0,6517,1.03958,0.591475,9.73211e-18,5.3805900000000004e-17,5.3805900000000004e-17,0.0718753,0,7.8125e-05,7.65394e-18,0.9962190000000001,0.996391,0.000625,0.000625,0.00125047
-1,0,6517,1.03958,0.546775,9.811669999999999e-18,5.556309999999999e-17,5.556309999999999e-17,0.0734378,0,7.8125e-05,7.71569e-18,0.999052,0.992936,0.000625,0.000625,0.00125021
-1,0,6517,1.03958,0.621805,9.891860000000002e-18,5.72903e-17,5.72903e-17,0.0750003,0,7.8125e-05,7.7636e-18,0.993323,0.988326,0.000625,0.000625,0.00124997
-1,0,6517,1.03958,0.610082,9.96787e-18,5.73053e-17,5.73053e-17,0.0765628,0,7.8125e-05,7.82373e-18,0.996022,0.994245,0.000625,0.000625,0.00124972
-1,0,6517,1.03958,0.595067,1.00397e-17,5.90357e-17,5.90357e-17,0.07812530000000001,0,7.8125e-05,7.886389999999999e-18,0.996682,0.992973,0.000625,0.000625,0.00124946
-1,0,6517,1.03958,0.54066,1.01125e-17,5.903260000000001e-17,5.903260000000001e-17,0.0796878,0,7.8125e-05,7.956519999999999e-18,0.9867299999999999,0.990562,0.000625,0.000625,0.00124921
-1,0,6517,1.03958,0.578199,1.01826e-17,5.72889e-17,5.72889e-17,0.0812503,0,7.8125e-05,8.01594e-18,0.994408,0.983191,0.000625,0.000625,0.00124896
-1,0,6517,1.03958,0.617326,1.02576e-17,5.554249999999999e-17,5.554249999999999e-17,0.0828128,0,7.8125e-05,8.078110000000001e-18,0.979525,0.974455,0.000625,0.000625,0.00124871
-1,0,6517,1.03958,0.603984,1.03281e-17,5.55475e-17,5.55475e-17,0.0843753,0,7.8125e-05,8.13138e-18,0.9850200000000001,0.987617,0.000625,0.000625,0.00124846
-1,0,6517,1.03958,0.559751,1.0373399999999999e-17,5.55369e-17,5.55369e-17,0.08593780000000001,0,7.8125e-05,8.16686e-18,0.9818040000000001,0.979725,0.000625,0.000625,0.00124821
-1,0,7029,1.03958,0.598255,1.0446400000000002e-17,5.380020000000001e-17,5.380020000000001e-17,0.0875003,0,7.8125e-05,8.22815e-18,0.978626,0.9819209999999999,0.000625,0.000625,0.00124796
-1,0,7029,1.03958,0.599675,1.0483800000000001e-17,5.379510000000001e-17,5.379510000000001e-17,0.08906289999999999,0,7.8125e-05,8.24597e-18,0.9830399999999999,0.9934850000000001,0.000625,0.000625,0.00124771
-1,0,6517,1.03958,0.597053,1.0561199999999999e-17,5.72735e-17,5.72735e-17,0.0906254,0,7.8125e-05,8.29607e-18,0.969368,0.9607959999999999,0.000625,0.000625,0.00124746
-1,0,6517,1.03958,0.626394,1.06695e-17,5.55322e-17,5.55322e-17,0.09218789999999999,0,7.8125e-05,8.38169e-18,0.9766879999999999,0.969144,0.000625,0.000625,0.00124721
-1,0,6517,1.03958,0.5666800000000001,1.07123e-17,5.72707e-17,5.72707e-17,0.09375039999999998,0,7.8125e-05,8.416289999999999e-18,0.9648770000000001,0.9540000000000001,0.000625,0.000625,0.00124696
-1,0,7703,1.03958,0.603229,1.0788699999999999e-17,5.55146e-17,5.55146e-17,0.09531289999999999,0,7.8125e-05,8.471330000000001e-18,0.965417,0.955457,0.000625,0.000625,0.00124671
-1,0,6517,1.03958,0.596936,1.0836500000000001e-17,5.55403e-17,5.55403e-17,0.09687539999999999,0,7.8125e-05,8.505549999999999e-18,0.966966,0.965622,0.000625,0.000625,0.00124645
-1,0,6517,1.03958,0.680391,1.08977e-17,5.726710000000001e-17,5.726710000000001e-17,0.0984379,0,7.8125e-05,8.543389999999999e-18,0.962851,0.9617829999999999,0.000625,0.000625,0.0012462
-1,0,7625,1.03958,0.62234,1.09375e-17,5.729270000000001e-17,5.729270000000001e-17,0.1,0,7.8125e-05,8.579980000000001e-18,0.955292,0.9479719999999999,0.000625,0.000625,0.00124596
-1,0,7625,1.03958,0.56239,1.0986099999999999e-17,5.90151e-17,5.90151e-17,0.101563,0,7.8125e-05,8.60631e-18,0.951098,0.9417270000000001,0.000625,0.000625,0.0012457
-1,0,7625,1.03958,0.618962,1.1041300000000001e-17,6.07594e-17,6.07594e-17,0.103125,0,7.8125e-05,8.64521e-18,0.969411,0.9683780000000001,0.000625,0.000625,0.00124545
-1,0,7625,1.03958,0.618034,1.1091500000000001e-17,6.24953e-17,6.24953e-17,0.10468800000000002,0,7.8125e-05,8.67887e-18,0.958996,0.9582459999999999,0.000625,0.000625,0.0012452
-1,0,7625,1.03958,0.572466,1.1122e-17,6.5977e-17,6.5977e-17,0.10625,0,7.8125e-05,8.70422e-18,0.950623,0.9539059999999999,0.000625,0.000625,0.00124495
-1,0,7625,1.03958,0.566354,1.11779e-17,6.94292e-17,6.94292e-17,0.107813,0,7.8125e-05,8.74828e-18,0.9468040000000001,0.943212,0.000625,0.000625,0.0012447
-1,0,7625,1.03958,0.617939,1.12241e-17,6.76863e-17,6.76863e-17,0.109375,0,7.8125e-05,8.7693e-18,0.954309,0.945024,0.000625,0.000625,0.00124445
-1,0,7625,1.03958,0.537509,1.12305e-17,6.942550000000001e-17,6.942550000000001e-17,0.11093800000000001,0,7.8125e-05,8.78328e-18,0.934567,0.9333549999999999,0.000625,0.000625,0.0012442
-1,0,7625,1.03958,0.60992,1.13059e-17,6.77028e-17,6.77028e-17,0.1125,0,7.8125e-05,8.84329e-18,0.9514799999999999,0.955355,0.000625,0.000625,0.00124395
-1,0,7625,1.03958,0.624471,1.1353e-17,6.59729e-17,6.59729e-17,0.11406300000000001,0,7.8125e-05,8.87042e-18,0.939084,0.93535,0.000625,0.000625,0.0012437000000000001
-1,0,7625,1.03958,0.5972729999999999,1.14102e-17,6.77074e-17,6.77074e-17,0.115625,0,7.8125e-05,8.916019999999999e-18,0.9353670000000001,0.925834,0.000625,0.000625,0.00124345
-1,0,7625,1.03958,0.6388199999999999,1.14681e-17,6.771430000000001e-17,6.771430000000001e-17,0.11718800000000001,0,7.8125e-05,8.94648e-18,0.9412379999999999,0.9368540000000001,0.000625,0.000625,0.0012432
-1,0,7625,1.03958,0.628219,1.15281e-17,6.94623e-17,6.94623e-17,0.11875,0,7.8125e-05,8.983680000000001e-18,0.939557,0.939219,0.000625,0.000625,0.00124295
-1,0,7625,1.03958,0.5112140000000001,1.1573399999999999e-17,6.772739999999999e-17,6.772739999999999e-17,0.12031300000000002,0,7.8125e-05,9.02211e-18,0.929715,0.9383729999999999,0.000625,0.000625,0.00124269
-1,0,7625,1.03958,0.550615,1.1617e-17,6.77479e-17,6.77479e-17,0.121875,0,7.8125e-05,9.05138e-18,0.926536,0.929524,0.000625,0.000625,0.00124245
-1,0,7625,1.03958,0.577443,1.16635e-17,6.945899999999999e-17,6.945899999999999e-17,0.123438,0,7.8125e-05,9.06627e-18,0.9305959999999999,0.9327620000000001,0.000625,0.000625,0.0012422000000000002
-1,0,7625,1.03958,0.580159,1.17266e-17,7.117780000000001e-17,7.117780000000001e-17,0.125,0,7.8125e-05,9.1151e-18,0.927587,0.924695,0.000625,0.000625,0.00124194
-1,0,7625,1.03958,0.56943,1.1766400000000001e-17,7.11712e-17,7.11712e-17,0.126563,0,7.8125e-05,9.155269999999999e-18,0.9231719999999999,0.9233180000000001,0.000625,0.000625,0.00124169
-1,0,7625,1.03958,0.571882,1.17917e-17,6.9433e-17,6.9433e-17,0.128126,0,7.8125e-05,9.17633e-18,0.91969,0.919817,0.000625,0.000625,0.00124144
-1,0,7625,1.03958,0.605777,1.18399e-17,6.595560000000001e-17,6.595560000000001e-17,0.129688,0,7.8125e-05,9.21648e-18,0.9305049999999999,0.9316200000000001,0.000625,0.000625,0.00124119
-1,0,7625,1.03958,0.532081,1.18569e-17,6.595479999999999e-17,6.595479999999999e-17,0.131251,0,7.8125e-05,9.226049999999999e-18,0.913434,0.908998,0.000625,0.000625,0.00124094
-1,0,7625,1.03958,0.6486,1.19028e-17,6.594909999999999e-17,6.594909999999999e-17,0.13281300000000001,0,7.8125e-05,9.26371e-18,0.932815,0.931951,0.000625,0.000625,0.00124069
-1,0,7625,1.03958,0.682293,1.1954000000000001e-17,6.76871e-17,6.76871e-17,0.134376,0,7.8125e-05,9.294780000000001e-18,0.938535,0.933359,0.000625,0.000625,0.00124044
-1,0,7625,1.03958,0.623798,1.19797e-17,6.595340000000001e-17,6.595340000000001e-17,0.135938,0,7.8125e-05,9.30567e-18,0.9272379999999999,0.930895,0.000625,0.000625,0.00124019
-1,0,7625,1.03958,0.549588,1.2005699999999999e-17,6.421550000000001e-17,6.421550000000001e-17,0.137501,0,7.8125e-05,9.340060000000001e-18,0.9035270000000001,0.8914219999999999,0.000625,0.000625,0.00123994
-1,0,7625,1.03958,0.634195,1.2046400000000001e-17,6.59535e-17,6.59535e-17,0.13906300000000002,0,7.8125e-05,9.381339999999998e-18,0.9237129999999999,0.923478,0.000625,0.000625,0.00123969
-1,0,7625,1.03958,0.5846140000000001,1.20729e-17,6.76891e-17,6.76891e-17,0.140626,0,7.8125e-05,9.409939999999998e-18,0.9109010000000001,0.8989440000000001,0.000625,0.000625,0.00123944
-1,0,7625,1.03958,0.629612,1.21234e-17,6.595100000000001e-17,6.595100000000001e-17,0.142188,0,7.8125e-05,9.444960000000001e-18,0.9224110000000001,0.9159579999999999,0.000625,0.000625,0.00123919
-1,0,7625,1.03958,0.582725,1.2130599999999999e-17,6.596479999999999e-17,6.596479999999999e-17,0.143751,0,7.8125e-05,9.450310000000001e-18,0.9010290000000001,0.899769,0.000625,0.000625,0.00123894
-1,0,7625,1.03958,0.597547,1.21625e-17,6.59603e-17,6.59603e-17,0.145313,0,7.8125e-05,9.47708e-18,0.910434,0.9034479999999999,0.000625,0.000625,0.00123869
-1,0,7625,1.03958,0.6864210000000001,1.22054e-17,6.76897e-17,6.76897e-17,0.146876,0,7.8125e-05,9.51544e-18,0.942471,0.931476,0.000625,0.000625,0.00123844
-1,0,7625,1.03958,0.566541,1.2215099999999999e-17,6.77018e-17,6.77018e-17,0.14843800000000001,0,7.8125e-05,9.52462e-18,0.906956,0.906344,0.000625,0.000625,0.00123819
-1,0,7625,1.03958,0.6125970000000001,1.2233e-17,6.59664e-17,6.59664e-17,0.150001,0,7.8125e-05,9.54412e-18,0.917478,0.9178270000000001,0.000625,0.000625,0.00123793
-1,0,10542,1.03958,0.41731599999999996,1.4171799999999998e-18,5.3130200000000004e-18,5.3130200000000004e-18,0.000781253,0,3.90625e-05,1.09111e-18,0.8148340000000001,0.804098,0.000625,0.000625,0.00126246
-1,0,40732,1.03958,0.674565,2.44033e-18,8.7605e-18,8.7605e-18,0.00156251,0,3.90625e-05,1.97514e-18,0.924926,0.9117709999999999,0.000625,0.000625,0.00126233
-1,0,52898,1.03958,0.764067,3.21207e-18,1.2239000000000001e-17,1.2239000000000001e-17,0.00234376,0,3.90625e-05,2.62267e-18,0.978402,0.977311,0.000625,0.000625,0.0012622
-1,0,52898,1.03958,0.552384,3.798090000000001e-18,1.56782e-17,1.56782e-17,0.00312501,0,3.90625e-05,3.1089999999999998e-18,0.9128350000000001,0.9157219999999999,0.000625,0.000625,0.00126206
-1,0,43147,1.03958,0.41211800000000004,4.2725599999999994e-18,1.91219e-17,1.91219e-17,0.00390627,0,3.90625e-05,3.4975199999999996e-18,0.866553,0.864376,0.000625,0.000625,0.00126193
-1,0,57869,1.03958,0.364037,4.67782e-18,2.25663e-17,2.25663e-17,0.00468752,0,3.90625e-05,3.81777e-18,0.847297,0.8464309999999999,0.000625,0.000625,0.0012618
-1,0,43147,1.03958,0.275174,5.0193199999999994e-18,2.25889e-17,2.25889e-17,0.00546877,0,3.90625e-05,4.0865399999999995e-18,0.8281860000000001,0.819128,0.000625,0.000625,0.00126167
-1,0,57869,1.03958,0.29620799999999997,5.33215e-18,2.6035399999999996e-17,2.6035399999999996e-17,0.00625003,0,3.90625e-05,4.3265199999999995e-18,0.835283,0.832047,0.000625,0.000625,0.00126154
-1,0,40655,1.03958,0.254735,5.6063199999999995e-18,2.9501300000000005e-17,2.9501300000000005e-17,0.00703128,0,3.90625e-05,4.5398599999999995e-18,0.8229620000000001,0.8171729999999999,0.000625,0.000625,0.00126141
-1,0,40655,1.03958,0.156324,5.84557e-18,2.9502099999999996e-17,2.9502099999999996e-17,0.00781253,0,3.90625e-05,4.730669999999999e-18,0.804258,0.796451,0.000625,0.000625,0.00126128
-1,0,40655,1.03958,0.17013499999999998,6.07067e-18,3.12392e-17,3.12392e-17,0.00859378,0,3.90625e-05,4.9071099999999996e-18,0.808104,0.801616,0.000625,0.000625,0.00126115
-1,0,40655,1.03958,0.225115,6.283220000000001e-18,3.29716e-17,3.29716e-17,0.00937504,0,3.90625e-05,5.07028e-18,0.8271639999999999,0.8189649999999999,0.000625,0.000625,0.00126101
-1,0,40655,1.03958,0.0970715,6.475680000000001e-18,3.64403e-17,3.64403e-17,0.010156299999999998,0,3.90625e-05,5.223290000000001e-18,0.800797,0.7950050000000001,0.000625,0.000625,0.00126088
-1,0,40655,1.03958,0.186411,6.67431e-18,3.64462e-17,3.64462e-17,0.0109375,0,3.90625e-05,5.3738399999999996e-18,0.820731,0.814664,0.000625,0.000625,0.00126075
-1,0,22739,1.03958,0.267752,6.8643300000000005e-18,3.48285e-17,3.48285e-17,0.011718799999999998,0,3.90625e-05,5.51202e-18,0.8409989999999999,0.839571,0.000625,0.000625,0.00126062
-1,0,27135,1.03958,0.142988,7.0298e-18,3.64612e-17,3.64612e-17,0.0125001,0,3.90625e-05,5.63884e-18,0.820414,0.815002,0.000625,0.000625,0.00126049
-1,0,27135,1.03958,0.17616700000000002,7.190319999999999e-18,3.8186e-17,3.8186e-17,0.0132813,0,3.90625e-05,5.7606700000000005e-18,0.825119,0.816371,0.000625,0.000625,0.00126036
-1,0,42268,1.03958,0.21195,7.34219e-18,3.8193599999999997e-17,3.8193599999999997e-17,0.0140626,0,3.90625e-05,5.8687800000000004e-18,0.833219,0.8266690000000001,0.000625,0.000625,0.00126023
-1,0,22739,1.03958,0.2307,7.50662e-18,3.83065e-17,3.83065e-17,0.014843799999999999,0,3.90625e-05,5.98836e-18,0.8470530000000001,0.83934,0.000625,0.000625,0.0012601
-1,0,22739,1.03958,0.145153,7.6382e-18,4.00353e-17,4.00353e-17,0.0156251,0,3.90625e-05,6.094500000000001e-18,0.823974,0.814481,0.000625,0.000625,0.00125996
-1,0,22739,1.03958,0.126993,7.7784e-18,4.17778e-17,4.17778e-17,0.0164063,0,3.90625e-05,6.21235e-18,0.826807,0.820066,0.000625,0.000625,0.00125983
-1,0,22739,1.03958,0.20749299999999998,7.92375e-18,4.5247200000000007e-17,4.5247200000000007e-17,0.017187599999999997,0,3.90625e-05,6.3171400000000006e-18,0.845622,0.838324,0.000625,0.000625,0.0012597
-1,0,22739,1.03958,0.268108,8.06713e-18,4.7033800000000003e-17,4.7033800000000003e-17,0.0179688,0,3.90625e-05,6.425639999999999e-18,0.8636209999999999,0.858541,0.000625,0.000625,0.00125957
-1,0,22739,1.03958,0.204592,8.20158e-18,4.7085299999999994e-17,4.7085299999999994e-17,0.0187501,0,3.90625e-05,6.5249699999999996e-18,0.854455,0.8477879999999999,0.000625,0.000625,0.00125944
-1,0,22739,1.03958,0.182001,8.32443e-18,4.8811400000000005e-17,4.8811400000000005e-17,0.019531299999999998,0,3.90625e-05,6.61988e-18,0.844614,0.8348190000000001,0.000625,0.000625,0.00125931
-1,0,22739,1.03958,0.241233,8.45733e-18,5.0500900000000005e-17,5.0500900000000005e-17,0.020312599999999997,0,3.90625e-05,6.7162300000000005e-18,0.8625010000000001,0.852736,0.000625,0.000625,0.00125918
-1,0,22739,1.03958,0.193139,8.59012e-18,5.220169999999999e-17,5.220169999999999e-17,0.0210938,0,3.90625e-05,6.8179699999999995e-18,0.853301,0.8438620000000001,0.000625,0.000625,0.00125905
-1,0,22739,1.03958,0.193721,8.71216e-18,5.2186899999999995e-17,5.2186899999999995e-17,0.021875099999999998,0,3.90625e-05,6.9093100000000004e-18,0.858035,0.850126,0.000625,0.000625,0.00125891
-1,0,22739,1.03958,0.208213,8.82342e-18,5.040399999999999e-17,5.040399999999999e-17,0.022656299999999997,0,3.90625e-05,6.99957e-18,0.854392,0.8402350000000001,0.000625,0.000625,0.00125878
-1,0,22739,1.03958,0.227379,8.944130000000001e-18,5.039279999999999e-17,5.039279999999999e-17,0.023437599999999996,0,3.90625e-05,7.087160000000001e-18,0.871094,0.8627540000000001,0.000625,0.000625,0.00125865
-1,0,22739,1.03958,0.153522,9.045290000000001e-18,5.04047e-17,5.04047e-17,0.0242188,0,3.90625e-05,7.17023e-18,0.853657,0.8437450000000001,0.000625,0.000625,0.00125852
-1,0,22739,1.03958,0.251268,9.168739999999999e-18,5.037189999999999e-17,5.037189999999999e-17,0.025000099999999997,0,3.90625e-05,7.25918e-18,0.876142,0.869612,0.000625,0.000625,0.00125839
-1,0,44316,1.03958,0.18898800000000002,9.26913e-18,5.2098900000000006e-17,5.2098900000000006e-17,0.025781400000000003,0,3.90625e-05,7.338210000000001e-18,0.862232,0.8565950000000001,0.000625,0.000625,0.00125826
-1,0,44316,1.03958,0.18416300000000002,9.377639999999999e-18,5.55663e-17,5.55663e-17,0.0265626,0,3.90625e-05,7.41835e-18,0.8697469999999999,0.864568,0.000625,0.000625,0.00125813
-1,0,44316,1.03958,0.308508,9.49924e-18,5.901930000000001e-17,5.901930000000001e-17,0.0273439,0,3.90625e-05,7.507989999999999e-18,0.8940620000000001,0.888919,0.000625,0.000625,0.001258
-1,0,44316,1.03958,0.231106,9.609510000000001e-18,6.07693e-17,6.07693e-17,0.028125099999999997,0,3.90625e-05,7.59214e-18,0.883249,0.8739629999999999,0.000625,0.000625,0.00125786
-1,0,44316,1.03958,0.24150100000000002,9.72055e-18,6.24834e-17,6.24834e-17,0.028906400000000002,0,3.90625e-05,7.677310000000001e-18,0.8842,0.879584,0.000625,0.000625,0.00125773
-1,0,44316,1.03958,0.245858,9.81694e-18,6.4239e-17,6.4239e-17,0.029687599999999998,0,3.90625e-05,7.75181e-18,0.885864,0.87561,0.000625,0.000625,0.0012575999999999998
-1,0,44316,1.03958,0.27065500000000003,9.924040000000001e-18,6.59458e-17,6.59458e-17,0.030468900000000004,0,3.90625e-05,7.82953e-18,0.894445,0.89146,0.000625,0.000625,0.00125747
-1,0,44316,1.03958,0.207384,1.00104e-17,6.594100000000001e-17,6.594100000000001e-17,0.031250099999999996,0,3.90625e-05,7.90012e-18,0.881044,0.8692479999999999,0.000625,0.000625,0.00125734
-1,0,44316,1.03958,0.275066,1.01175e-17,6.7671e-17,6.7671e-17,0.0320314,0,3.90625e-05,7.97663e-18,0.900381,0.8932559999999999,0.000625,0.000625,0.00125721
-1,0,44316,1.03958,0.201423,1.02114e-17,6.76712e-17,6.76712e-17,0.0328126,0,3.90625e-05,8.045269999999999e-18,0.8923190000000001,0.8839379999999999,0.000625,0.000625,0.00125708
-1,0,45340,1.03958,0.222313,1.0302e-17,6.76824e-17,6.76824e-17,0.0335939,0,3.90625e-05,8.11613e-18,0.899299,0.890558,0.000625,0.000625,0.00125695
-1,0,45340,1.03958,0.250399,1.0393499999999998e-17,6.76815e-17,6.76815e-17,0.0343751,0,3.90625e-05,8.187989999999999e-18,0.9032049999999999,0.898955,0.000625,0.000625,0.00125681
-1,0,45340,1.03958,0.288856,1.0489000000000002e-17,6.76713e-17,6.76713e-17,0.035156400000000004,0,3.90625e-05,8.257819999999999e-18,0.911067,0.903732,0.000625,0.000625,0.00125668
-1,0,45340,1.03958,0.16354200000000002,1.0564200000000001e-17,6.59243e-17,6.59243e-17,0.0359376,0,3.90625e-05,8.320169999999999e-18,0.8903270000000001,0.87992,0.000625,0.000625,0.00125655
-1,0,45340,1.03958,0.207929,1.0654700000000001e-17,6.418739999999999e-17,6.418739999999999e-17,0.0367189,0,3.90625e-05,8.3876e-18,0.897352,0.8910309999999999,0.000625,0.000625,0.00125642
-1,0,45340,1.03958,0.26006999999999997,1.0752899999999999e-17,6.59219e-17,6.59219e-17,0.037500099999999995,0,3.90625e-05,8.46161e-18,0.9129520000000001,0.906391,0.000625,0.000625,0.00125629
-1,0,45340,1.03958,0.264352,1.08471e-17,6.41853e-17,6.41853e-17,0.0382814,0,3.90625e-05,8.53175e-18,0.9064690000000001,0.902749,0.000625,0.000625,0.00125616
-1,0,45340,1.03958,0.21526599999999999,1.09343e-17,6.41906e-17,6.41906e-17,0.03906269999999999,0,3.90625e-05,8.60308e-18,0.9033549999999999,0.894912,0.000625,0.000625,0.00125603
-1,0,45340,1.03958,0.271883,1.1031199999999999e-17,6.41906e-17,6.41906e-17,0.0398439,0,3.90625e-05,8.67588e-18,0.91819,0.9124479999999999,0.000625,0.000625,0.0012559000000000001
-1,0,45340,1.03958,0.301302,1.1121199999999999e-17,6.42038e-17,6.42038e-17,0.04062519999999999,0,3.90625e-05,8.74518e-18,0.930098,0.924535,0.000625,0.000625,0.00125576
-1,0,45340,1.03958,0.201978,1.11993e-17,6.41957e-17,6.41957e-17,0.0414064,0,3.90625e-05,8.8078e-18,0.9106290000000001,0.902792,0.000625,0.000625,0.00125563
-1,0,25811,1.03958,0.248283,1.1275299999999999e-17,6.429040000000001e-17,6.429040000000001e-17,0.042187699999999995,0,3.90625e-05,8.865570000000001e-18,0.92104,0.9176989999999999,0.000625,0.000625,0.0012554999999999999
-1,0,45340,1.03958,0.282939,1.1353e-17,6.592899999999999e-17,6.592899999999999e-17,0.042968900000000004,0,3.90625e-05,8.92352e-18,0.929401,0.9249569999999999,0.000625,0.000625,0.00125537
-1,0,45340,1.03958,0.255531,1.1440899999999999e-17,6.59335e-17,6.59335e-17,0.043750199999999996,0,3.90625e-05,8.99342e-18,0.9233959999999999,0.920642,0.000625,0.000625,0.00125524
-1,0,25811,1.03958,0.18048,1.15106e-17,6.60012e-17,6.60012e-17,0.0445314,0,3.90625e-05,9.050810000000001e-18,0.9180510000000001,0.914536,0.000625,0.000625,0.00125511
-1,0,25811,1.03958,0.278623,1.1597e-17,6.4253e-17,6.4253e-17,0.0453127,0,3.90625e-05,9.117699999999999e-18,0.9301860000000001,0.9262969999999999,0.000625,0.000625,0.00125498
-1,0,25811,1.03958,0.18352000000000002,1.1681300000000001e-17,6.42524e-17,6.42524e-17,0.0460939,0,3.90625e-05,9.18197e-18,0.926006,0.9244899999999999,0.000625,0.000625,0.00125485
-1,0,25811,1.03958,0.25266,1.1768800000000002e-17,6.423989999999999e-17,6.423989999999999e-17,0.04687519999999999,0,3.90625e-05,9.246329999999999e-18,0.933261,0.930211,0.000625,0.000625,0.00125472
-1,0,42268,1.03958,0.184093,1.18459e-17,6.59225e-17,6.59225e-17,0.0476564,0,3.90625e-05,9.30568e-18,0.9317770000000001,0.931107,0.000625,0.000625,0.00125458
-1,0,45340,1.03958,0.244371,1.1931199999999999e-17,6.59436e-17,6.59436e-17,0.04843769999999999,0,3.90625e-05,9.3714e-18,0.9365600000000001,0.937622,0.000625,0.000625,0.00125445
-1,0,45340,1.03958,0.193671,1.19971e-17,6.59418e-17,6.59418e-17,0.0492189,0,3.90625e-05,9.42104e-18,0.932925,0.9289219999999999,0.000625,0.000625,0.00125432
-1,0,45340,1.03958,0.212702,1.20723e-17,6.59385e-17,6.59385e-17,0.050000199999999995,0,3.90625e-05,9.479039999999999e-18,0.936594,0.936312,0.000625,0.000625,0.00125419
-1,0,42268,1.03958,0.256151,1.21491e-17,6.59375e-17,6.59375e-17,0.0507815,0,3.90625e-05,9.53532e-18,0.9455469999999999,0.948473,0.000625,0.000625,0.00125406
-1,0,42268,1.03958,0.216574,1.22181e-17,6.59524e-17,6.59524e-17,0.051562699999999996,0,3.90625e-05,9.59368e-18,0.94309,0.9402469999999999,0.000625,0.000625,0.00125393
-1,0,42268,1.03958,0.248896,1.22974e-17,6.59559e-17,6.59559e-17,0.05234400000000001,0,3.90625e-05,9.655180000000001e-18,0.951061,0.9524819999999999,0.000625,0.000625,0.0012538
-1,0,18931,1.03958,0.298,1.2376199999999999e-17,6.602090000000001e-17,6.602090000000001e-17,0.0531252,0,3.90625e-05,9.71678e-18,0.95362,0.9515020000000001,0.000625,0.000625,0.00125367
-1,0,18931,1.03958,0.24681999999999998,1.2448599999999999e-17,6.77546e-17,6.77546e-17,0.0539065,0,3.90625e-05,9.773480000000002e-18,0.949255,0.952041,0.000625,0.000625,0.00125353
-1,0,18931,1.03958,0.201531,1.2515299999999998e-17,6.94909e-17,6.94909e-17,0.05468769999999999,0,3.90625e-05,9.826080000000001e-18,0.944897,0.9446180000000001,0.000625,0.000625,0.0012534
-1,0,18931,1.03958,0.222503,1.25884e-17,6.948439999999999e-17,6.948439999999999e-17,0.055469000000000004,0,3.90625e-05,9.883760000000001e-18,0.955269,0.9547200000000001,0.000625,0.000625,0.00125327
-1,0,18931,1.03958,0.230622,1.2647400000000001e-17,7.11929e-17,7.11929e-17,0.05625019999999999,0,3.90625e-05,9.93049e-18,0.960817,0.9617629999999999,0.000625,0.000625,0.00125314
-1,0,18931,1.03958,0.25610900000000003,1.2715499999999998e-17,7.29112e-17,7.29112e-17,0.057031500000000006,0,3.90625e-05,9.98551e-18,0.96047,0.9553799999999999,0.000625,0.000625,0.00125301
-1,0,18931,1.03958,0.253399,1.27857e-17,7.46358e-17,7.46358e-17,0.057812699999999995,0,3.90625e-05,1.00422e-17,0.963945,0.9708459999999999,0.000625,0.000625,0.00125288
-1,0,18931,1.03958,0.21673,1.2848099999999999e-17,7.46252e-17,7.46252e-17,0.05859400000000001,0,3.90625e-05,1.00938e-17,0.9625360000000001,0.962982,0.000625,0.000625,0.00125275
-1,0,18931,1.03958,0.189175,1.29099e-17,7.634790000000001e-17,7.634790000000001e-17,0.059375199999999996,0,3.90625e-05,1.01439e-17,0.960041,0.9602940000000001,0.000625,0.000625,0.00125262
-1,0,18931,1.03958,0.264554,1.298e-17,7.63438e-17,7.63438e-17,0.06015650000000001,0,3.90625e-05,1.01983e-17,0.974419,0.97665,0.000625,0.000625,0.00125248
-1,0,18931,1.03958,0.215009,1.3034500000000001e-17,7.63467e-17,7.63467e-17,0.0609377,0,3.90625e-05,1.0238e-17,0.9730850000000001,0.969743,0.000625,0.000625,0.00125235
-1,0,18931,1.03958,0.18473299999999998,1.30999e-17,7.63416e-17,7.63416e-17,0.061719,0,3.90625e-05,1.02923e-17,0.969367,0.9700979999999999,0.000625,0.000625,0.00125222
-1,0,18931,1.03958,0.197937,1.3170599999999998e-17,7.63328e-17,7.63328e-17,0.06250019999999999,0,3.90625e-05,1.0345399999999999e-17,0.977404,0.977759,0.000625,0.000625,0.00125209
-1,0,18931,1.03958,0.198472,1.32358e-17,7.63342e-17,7.63342e-17,0.0632815,0,3.90625e-05,1.03953e-17,0.972432,0.9669129999999999,0.000625,0.000625,0.00125196
-1,0,18931,1.03958,0.263235,1.3304199999999999e-17,7.46004e-17,7.46004e-17,0.0640628,0,3.90625e-05,1.04467e-17,0.9800909999999999,0.982554,0.000625,0.000625,0.00125183
-1,0,18931,1.03958,0.22565700000000002,1.33704e-17,7.460569999999999e-17,7.460569999999999e-17,0.064844,0,3.90625e-05,1.04959e-17,0.979058,0.9738979999999999,0.000625,0.000625,0.0012517000000000001
-1,0,18931,1.03958,0.20388900000000001,1.3435999999999998e-17,7.6348e-17,7.6348e-17,0.0656253,0,3.90625e-05,1.05466e-17,0.9857030000000001,0.9882290000000001,0.000625,0.000625,0.00125157
-1,0,18931,1.03958,0.28815599999999997,1.3515e-17,7.633900000000001e-17,7.633900000000001e-17,0.06640650000000001,0,3.90625e-05,1.0607899999999999e-17,0.985353,0.984959,0.000625,0.000625,0.00125144
-1,0,18931,1.03958,0.269783,1.3586400000000002e-17,7.63371e-17,7.63371e-17,0.0671878,0,3.90625e-05,1.06603e-17,0.9865889999999999,0.9790969999999999,0.000625,0.000625,0.0012513
-1,0,25811,1.03958,0.18038800000000002,1.3640499999999999e-17,7.46462e-17,7.46462e-17,0.067969,0,3.90625e-05,1.07022e-17,0.9864200000000001,0.9857319999999999,0.000625,0.000625,0.00125117
-1,0,25811,1.03958,0.199517,1.37067e-17,7.63814e-17,7.63814e-17,0.0687503,0,3.90625e-05,1.07558e-17,0.986849,0.981152,0.000625,0.000625,0.00125104
-1,0,25811,1.03958,0.26906399999999997,1.37732e-17,7.64004e-17,7.64004e-17,0.06953150000000001,0,3.90625e-05,1.08047e-17,0.99898,0.9960209999999999,0.000625,0.000625,0.00125091
-1,0,25811,1.03958,0.203252,1.38298e-17,7.637829999999999e-17,7.637829999999999e-17,0.07031280000000001,0,3.90625e-05,1.0848699999999998e-17,0.990851,0.9864870000000001,0.000625,0.000625,0.00125078
-1,0,25811,1.03958,0.226725,1.38866e-17,7.63918e-17,7.63918e-17,0.071094,0,3.90625e-05,1.08945e-17,0.994341,0.996548,0.000625,0.000625,0.00125065
-1,0,25811,1.03958,0.24156999999999998,1.39474e-17,7.63801e-17,7.63801e-17,0.0718753,0,3.90625e-05,1.0941400000000001e-17,0.9921639999999999,0.9900030000000001,0.000625,0.000625,0.00125052
-1,0,25811,1.03958,0.21882,1.4008499999999998e-17,7.63764e-17,7.63764e-17,0.0726565,0,3.90625e-05,1.0991500000000002e-17,0.9968450000000001,0.9980040000000001,0.000625,0.000625,0.00125039
-1,0,25811,1.03958,0.21475300000000003,1.40756e-17,7.63828e-17,7.63828e-17,0.0734378,0,3.90625e-05,1.1042699999999999e-17,0.994667,0.9914870000000001,0.000625,0.000625,0.00125025
-1,0,25811,1.03958,0.198425,1.4130599999999998e-17,7.63664e-17,7.63664e-17,0.07421900000000001,0,3.90625e-05,1.10899e-17,0.994332,0.98945,0.000625,0.000625,0.00125012
-1,0,25811,1.03958,0.262232,1.41891e-17,7.6393e-17,7.6393e-17,0.0750003,0,3.90625e-05,1.11374e-17,0.991562,0.988684,0.000625,0.000625,0.00124999
-1,0,25811,1.03958,0.173474,1.4241199999999998e-17,7.637939999999999e-17,7.637939999999999e-17,0.0757816,0,3.90625e-05,1.1185399999999999e-17,0.9870059999999999,0.981559,0.000625,0.000625,0.00124986
-1,0,64982,1.03958,0.263782,1.43081e-17,7.642329999999999e-17,7.642329999999999e-17,0.0765628,0,3.90625e-05,1.1233699999999999e-17,0.986786,0.9827620000000001,0.000625,0.000625,0.00124973
-1,0,20979,1.03958,0.210062,1.43681e-17,7.809669999999999e-17,7.809669999999999e-17,0.0773441,0,3.90625e-05,1.12814e-17,0.986935,0.9776940000000001,0.000625,0.000625,0.0012495999999999998
-1,0,64982,1.03958,0.198648,1.4419e-17,7.81489e-17,7.81489e-17,0.07812530000000001,0,3.90625e-05,1.13223e-17,0.985671,0.9789049999999999,0.000625,0.000625,0.00124947
-1,0,64982,1.03958,0.235855,1.44764e-17,7.8157e-17,7.8157e-17,0.07890660000000001,0,3.90625e-05,1.1365899999999999e-17,0.981574,0.971037,0.000625,0.000625,0.00124934
-1,0,64982,1.03958,0.225156,1.45317e-17,7.81471e-17,7.81471e-17,0.0796878,0,3.90625e-05,1.14069e-17,0.979908,0.976051,0.000625,0.000625,0.0012492
-1,0,64982,1.03958,0.110849,1.45729e-17,7.81443e-17,7.81443e-17,0.0804691,0,3.90625e-05,1.14482e-17,0.967884,0.956192,0.000625,0.000625,0.00124907
-1,0,64982,1.03958,0.278767,1.46331e-17,7.81474e-17,7.81474e-17,0.0812503,0,3.90625e-05,1.1492800000000001e-17,0.978988,0.975267,0.000625,0.000625,0.00124894
-1,0,64982,1.03958,0.22245900000000002,1.46846e-17,7.81454e-17,7.81454e-17,0.0820316,0,3.90625e-05,1.15328e-17,0.9662940000000001,0.959418,0.000625,0.000625,0.00124881
-1,0,64982,1.03958,0.22899699999999998,1.47423e-17,7.814379999999999e-17,7.814379999999999e-17,0.0828128,0,3.90625e-05,1.1577799999999999e-17,0.969775,0.959359,0.000625,0.000625,0.00124868
-1,0,64982,1.03958,0.213227,1.47893e-17,7.813489999999999e-17,7.813489999999999e-17,0.0835941,0,3.90625e-05,1.1617899999999999e-17,0.961335,0.9521280000000001,0.000625,0.000625,0.00124855
-1,0,64982,1.03958,0.21643600000000002,1.48429e-17,7.81529e-17,7.81529e-17,0.0843753,0,3.90625e-05,1.1659100000000001e-17,0.9692879999999999,0.9650209999999999,0.000625,0.000625,0.00124842
-1,0,64982,1.03958,0.168389,1.4891e-17,7.98797e-17,7.98797e-17,0.0851566,0,3.90625e-05,1.16952e-17,0.958835,0.9497530000000001,0.000625,0.000625,0.00124829
-1,0,64982,1.03958,0.213773,1.4945e-17,7.9877e-17,7.9877e-17,0.08593780000000001,0,3.90625e-05,1.1743e-17,0.956167,0.9523780000000001,0.000625,0.000625,0.00124816
-1,0,64982,1.03958,0.242679,1.49954e-17,7.987300000000001e-17,7.987300000000001e-17,0.08671910000000001,0,3.90625e-05,1.17816e-17,0.957167,0.9497899999999999,0.000625,0.000625,0.00124802
-1,0,64982,1.03958,0.212538,1.50466e-17,7.98564e-17,7.98564e-17,0.08750039999999999,0,3.90625e-05,1.18222e-17,0.9580069999999999,0.950809,0.000625,0.000625,0.00124789
-1,0,64982,1.03958,0.241025,1.50955e-17,7.9867e-17,7.9867e-17,0.0882816,0,3.90625e-05,1.18627e-17,0.96206,0.9570879999999999,0.000625,0.000625,0.00124776
-1,0,25811,1.03958,0.189615,1.5141500000000002e-17,8.15553e-17,8.15553e-17,0.08906289999999999,0,3.90625e-05,1.18989e-17,0.950593,0.9436889999999999,0.000625,0.000625,0.00124763
-1,0,25811,1.03958,0.229629,1.51904e-17,8.328959999999999e-17,8.328959999999999e-17,0.0898441,0,3.90625e-05,1.19358e-17,0.9586870000000001,0.9523889999999999,0.000625,0.000625,0.0012475
-1,0,25811,1.03958,0.19626400000000002,1.5224599999999998e-17,8.502799999999999e-17,8.502799999999999e-17,0.0906254,0,3.90625e-05,1.1962300000000001e-17,0.943658,0.9390360000000001,0.000625,0.000625,0.00124737
-1,0,25811,1.03958,0.13673,1.52521e-17,8.67711e-17,8.67711e-17,0.0914066,0,3.90625e-05,1.19835e-17,0.9430379999999999,0.93229,0.000625,0.000625,0.00124724
-1,0,25811,1.03958,0.26595599999999997,1.53064e-17,8.67641e-17,8.67641e-17,0.09218789999999999,0,3.90625e-05,1.20271e-17,0.944959,0.941573,0.000625,0.000625,0.00124711
-1,0,25811,1.03958,0.191199,1.5354799999999998e-17,8.85051e-17,8.85051e-17,0.0929691,0,3.90625e-05,1.20662e-17,0.9371290000000001,0.927401,0.000625,0.000625,0.00124698
-1,0,25811,1.03958,0.29499000000000003,1.54063e-17,9.023409999999999e-17,9.023409999999999e-17,0.09375039999999998,0,3.90625e-05,1.21013e-17,0.9481569999999999,0.946255,0.000625,0.000625,0.00124684
-1,0,25811,1.03958,0.170707,1.54354e-17,8.85042e-17,8.85042e-17,0.09453160000000001,0,3.90625e-05,1.2126800000000001e-17,0.939032,0.936233,0.000625,0.000625,0.00124671
-1,0,25811,1.03958,0.224854,1.54782e-17,8.676510000000001e-17,8.676510000000001e-17,0.09531289999999999,0,3.90625e-05,1.21597e-17,0.940774,0.938312,0.000625,0.000625,0.00124658
-1,0,25811,1.03958,0.217844,1.5521600000000002e-17,8.677290000000001e-17,8.677290000000001e-17,0.0960941,0,3.90625e-05,1.2198800000000002e-17,0.9376760000000001,0.937263,0.000625,0.000625,0.00124645
-1,0,25811,1.03958,0.16126500000000002,1.55557e-17,8.85258e-17,8.85258e-17,0.09687539999999999,0,3.90625e-05,1.2221500000000001e-17,0.9253129999999999,0.9207040000000001,0.000625,0.000625,0.00124632
-1,0,25811,1.03958,0.263305,1.56086e-17,9.02598e-17,9.02598e-17,0.0976566,0,3.90625e-05,1.2266e-17,0.9392940000000001,0.9379040000000001,0.000625,0.000625,0.00124619
-1,0,25811,1.03958,0.19201700000000002,1.5654799999999998e-17,9.02541e-17,9.02541e-17,0.0984379,0,3.90625e-05,1.23036e-17,0.9270729999999999,0.929464,0.000625,0.000625,0.00124606
-1,0,64982,1.03958,0.19142699999999999,1.5691e-17,9.027370000000001e-17,9.027370000000001e-17,0.0992191,0,3.90625e-05,1.2331099999999999e-17,0.9191440000000001,0.9153629999999999,0.000625,0.000625,0.00124593
-1,0,64982,1.03958,0.264974,1.57444e-17,9.026430000000001e-17,9.026430000000001e-17,0.1,0,3.90625e-05,1.23723e-17,0.9297190000000001,0.9262450000000001,0.000625,0.000625,0.00124579
-1,0,64982,1.03958,0.21352,1.5780800000000002e-17,9.19953e-17,9.19953e-17,0.10078200000000001,0,3.90625e-05,1.24e-17,0.923164,0.9164049999999999,0.000625,0.000625,0.00124566
-1,0,64982,1.03958,0.198121,1.5825e-17,9.02702e-17,9.02702e-17,0.101563,0,3.90625e-05,1.2432e-17,0.92079,0.920858,0.000625,0.000625,0.00124553
-1,0,25811,1.03958,0.20721900000000001,1.5866e-17,9.19983e-17,9.19983e-17,0.102344,0,3.90625e-05,1.24616e-17,0.916852,0.9120959999999999,0.000625,0.000625,0.0012454
-1,0,64982,1.03958,0.219599,1.59153e-17,9.37256e-17,9.37256e-17,0.103125,0,3.90625e-05,1.24967e-17,0.9170870000000001,0.914732,0.000625,0.000625,0.00124527
-1,0,64982,1.03958,0.194802,1.59522e-17,9.37269e-17,9.37269e-17,0.103907,0,3.90625e-05,1.25279e-17,0.9132600000000001,0.9133020000000001,0.000625,0.000625,0.00124514
-1,0,25811,1.03958,0.253498,1.59918e-17,9.37307e-17,9.37307e-17,0.10468800000000002,0,3.90625e-05,1.25583e-17,0.9208459999999999,0.920585,0.000625,0.000625,0.00124501
-1,0,64982,1.03958,0.261838,1.60394e-17,9.54669e-17,9.54669e-17,0.10546900000000001,0,3.90625e-05,1.25926e-17,0.9091110000000001,0.901035,0.000625,0.000625,0.00124488
-1,0,64982,1.03958,0.153418,1.6077e-17,9.547e-17,9.547e-17,0.10625,0,3.90625e-05,1.2623099999999999e-17,0.902907,0.8973559999999999,0.000625,0.000625,0.00124474
-1,0,64982,1.03958,0.197803,1.61162e-17,9.547709999999999e-17,9.547709999999999e-17,0.10703199999999999,0,3.90625e-05,1.2657499999999999e-17,0.9049219999999999,0.897833,0.000625,0.000625,0.00124461
-1,0,64982,1.03958,0.21541999999999997,1.6156700000000003e-17,9.721139999999999e-17,9.721139999999999e-17,0.107813,0,3.90625e-05,1.2689400000000001e-17,0.8989879999999999,0.8959290000000001,0.000625,0.000625,0.00124448
-1,0,64982,1.03958,0.253906,1.62037e-17,9.37515e-17,9.37515e-17,0.10859400000000001,0,3.90625e-05,1.27273e-17,0.911517,0.9052309999999999,0.000625,0.000625,0.00124435
-1,0,64982,1.03958,0.150147,1.6231500000000002e-17,9.37415e-17,9.37415e-17,0.109375,0,3.90625e-05,1.2745300000000001e-17,0.8938010000000001,0.889861,0.000625,0.000625,0.00124422
-1,0,64982,1.03958,0.199881,1.6278800000000003e-17,9.20105e-17,9.20105e-17,0.11015699999999999,0,3.90625e-05,1.27782e-17,0.907683,0.901435,0.000625,0.000625,0.00124409
-1,0,64982,1.03958,0.189789,1.63165e-17,9.20016e-17,9.20016e-17,0.11093800000000001,0,3.90625e-05,1.2807099999999999e-17,0.898435,0.900756,0.000625,0.000625,0.00124396
-1,0,64982,1.03958,0.233987,1.6356300000000003e-17,9.200879999999998e-17,9.200879999999998e-17,0.111719,0,3.90625e-05,1.28385e-17,0.90146,0.9004049999999999,0.000625,0.000625,0.00124383
-1,0,64982,1.03958,0.230343,1.64048e-17,9.199620000000001e-17,9.199620000000001e-17,0.1125,0,3.90625e-05,1.28777e-17,0.900897,0.895619,0.000625,0.000625,0.0012437000000000001
-1,0,64982,1.03958,0.21594699999999997,1.64415e-17,9.026280000000001e-17,9.026280000000001e-17,0.113282,0,3.90625e-05,1.2904399999999999e-17,0.892517,0.889706,0.000625,0.000625,0.00124356
-1,0,64982,1.03958,0.16053399999999998,1.64784e-17,8.852260000000001e-17,8.852260000000001e-17,0.11406300000000001,0,3.90625e-05,1.2935599999999999e-17,0.8709790000000001,0.8650399999999999,0.000625,0.000625,0.00124343
-1,0,64982,1.03958,0.190081,1.6514799999999998e-17,8.678870000000001e-17,8.678870000000001e-17,0.114844,0,3.90625e-05,1.29655e-17,0.8862979999999999,0.880434,0.000625,0.000625,0.0012433
-1,0,64982,1.03958,0.18698299999999998,1.65509e-17,8.67778e-17,8.67778e-17,0.115625,0,3.90625e-05,1.2995599999999999e-17,0.877935,0.8708629999999999,0.000625,0.000625,0.00124317
-1,0,64982,1.03958,0.12928599999999998,1.6577900000000002e-17,8.851139999999999e-17,8.851139999999999e-17,0.116407,0,3.90625e-05,1.3015199999999998e-17,0.8715809999999999,0.863031,0.000625,0.000625,0.00124304
-1,0,64982,1.03958,0.223784,1.66237e-17,8.6775e-17,8.6775e-17,0.11718800000000001,0,3.90625e-05,1.30518e-17,0.882925,0.873714,0.000625,0.000625,0.00124291
-1,0,64982,1.03958,0.189654,1.66515e-17,8.850379999999999e-17,8.850379999999999e-17,0.117969,0,3.90625e-05,1.3070299999999999e-17,0.8744049999999999,0.864719,0.000625,0.000625,0.00124278
-1,0,64982,1.03958,0.211806,1.6680699999999998e-17,8.676690000000001e-17,8.676690000000001e-17,0.11875,0,3.90625e-05,1.3098800000000002e-17,0.872908,0.865943,0.000625,0.000625,0.00124265
-1,0,64982,1.03958,0.24442399999999997,1.67155e-17,8.677600000000001e-17,8.677600000000001e-17,0.119532,0,3.90625e-05,1.3125899999999999e-17,0.876942,0.872558,0.000625,0.000625,0.00124251
-1,0,64982,1.03958,0.25809099999999996,1.67475e-17,8.677860000000001e-17,8.677860000000001e-17,0.12031300000000002,0,3.90625e-05,1.3153099999999998e-17,0.87941,0.870167,0.000625,0.000625,0.00124238
-1,0,59224,1.03958,0.18818,1.6781099999999998e-17,8.67817e-17,8.67817e-17,0.12109400000000001,0,3.90625e-05,1.3182e-17,0.8643360000000001,0.8561479999999999,0.000625,0.000625,0.00124225
-1,0,59224,1.03958,0.28431100000000004,1.68203e-17,8.85073e-17,8.85073e-17,0.121875,0,3.90625e-05,1.32104e-17,0.880282,0.86879,0.000625,0.000625,0.00124212
-1,0,59224,1.03958,0.1606,1.68476e-17,8.84992e-17,8.84992e-17,0.12265699999999999,0,3.90625e-05,1.3230799999999997e-17,0.8542040000000001,0.8432709999999999,0.000625,0.000625,0.00124199
-1,0,59224,1.03958,0.22787800000000002,1.68962e-17,8.8502e-17,8.8502e-17,0.123438,0,3.90625e-05,1.3264799999999999e-17,0.868225,0.855123,0.000625,0.000625,0.00124186
-1,0,59224,1.03958,0.126644,1.6917199999999998e-17,9.023620000000001e-17,9.023620000000001e-17,0.12421900000000001,0,3.90625e-05,1.3284499999999999e-17,0.8466629999999999,0.836432,0.000625,0.000625,0.00124173
-1,0,60248,1.03958,0.235281,1.69508e-17,9.198139999999999e-17,9.198139999999999e-17,0.125001,0,3.90625e-05,1.331e-17,0.860173,0.850987,0.000625,0.000625,0.0012415999999999998
-1,0,60248,1.03958,0.15498900000000002,1.6984100000000002e-17,9.198889999999999e-17,9.198889999999999e-17,0.125782,0,3.90625e-05,1.3332199999999999e-17,0.8434450000000001,0.83678,0.000625,0.000625,0.00124147
-1,0,60248,1.03958,0.209129,1.70168e-17,9.372159999999999e-17,9.372159999999999e-17,0.126563,0,3.90625e-05,1.33628e-17,0.853524,0.845504,0.000625,0.000625,0.00124133
-1,0,60248,1.03958,0.22531700000000002,1.70429e-17,9.54585e-17,9.54585e-17,0.127344,0,3.90625e-05,1.3381799999999999e-17,0.855514,0.845349,0.000625,0.000625,0.0012412
-1,0,60248,1.03958,0.22812600000000002,1.7079e-17,9.71753e-17,9.71753e-17,0.128126,0,3.90625e-05,1.3414300000000001e-17,0.8517040000000001,0.84516,0.000625,0.000625,0.00124107
-1,0,60248,1.03958,0.22237300000000002,1.71112e-17,9.71808e-17,9.71808e-17,0.128907,0,3.90625e-05,1.3439100000000001e-17,0.8435370000000001,0.835001,0.000625,0.000625,0.00124094
-1,0,60248,1.03958,0.213668,1.71431e-17,9.718040000000001e-17,9.718040000000001e-17,0.129688,0,3.90625e-05,1.3468900000000001e-17,0.83262,0.824033,0.000625,0.000625,0.00124081
-1,0,60248,1.03958,0.18374300000000002,1.71664e-17,9.71773e-17,9.71773e-17,0.130469,0,3.90625e-05,1.3487199999999999e-17,0.8344600000000001,0.827233,0.000625,0.000625,0.00124068
-1,0,60248,1.03958,0.227575,1.7198e-17,9.71879e-17,9.71879e-17,0.131251,0,3.90625e-05,1.3511500000000001e-17,0.842261,0.832987,0.000625,0.000625,0.00124055
-1,0,60248,1.03958,0.24096900000000002,1.72359e-17,9.71872e-17,9.71872e-17,0.13203199999999998,0,3.90625e-05,1.3540399999999999e-17,0.8470790000000001,0.844224,0.000625,0.000625,0.00124042
-1,0,62296,1.03958,0.172492,1.7258399999999997e-17,9.891620000000001e-17,9.891620000000001e-17,0.13281300000000001,0,3.90625e-05,1.3559399999999999e-17,0.827757,0.821838,0.000625,0.000625,0.00124028
-1,0,62296,1.03958,0.22275999999999999,1.72887e-17,9.89257e-17,9.89257e-17,0.13359400000000002,0,3.90625e-05,1.3583199999999999e-17,0.835041,0.830548,0.000625,0.000625,0.00124015
-1,0,62296,1.03958,0.206364,1.73133e-17,9.892110000000001e-17,9.892110000000001e-17,0.134376,0,3.90625e-05,1.3597400000000001e-17,0.8340870000000001,0.8309209999999999,0.000625,0.000625,0.00124002
-1,0,62296,1.03958,0.22185500000000002,1.73331e-17,9.892299999999999e-17,9.892299999999999e-17,0.135157,0,3.90625e-05,1.3613900000000001e-17,0.8301729999999999,0.8283309999999999,0.000625,0.000625,0.00123989
-1,0,62296,1.03958,0.121722,1.73539e-17,9.892059999999999e-17,9.892059999999999e-17,0.135938,0,3.90625e-05,1.36303e-17,0.8077850000000001,0.7988029999999999,0.000625,0.000625,0.00123976
-1,0,62296,1.03958,0.204931,1.73815e-17,9.8919e-17,9.8919e-17,0.136719,0,3.90625e-05,1.36464e-17,0.8220000000000001,0.8220559999999999,0.000625,0.000625,0.00123963
-1,0,62296,1.03958,0.14943599999999999,1.74016e-17,9.89159e-17,9.89159e-17,0.137501,0,3.90625e-05,1.3666300000000001e-17,0.808343,0.801595,0.000625,0.000625,0.0012395
-1,0,62296,1.03958,0.231395,1.74323e-17,9.892350000000001e-17,9.892350000000001e-17,0.138282,0,3.90625e-05,1.36876e-17,0.827385,0.823369,0.000625,0.000625,0.00123937
-1,0,62296,1.03958,0.261047,1.7472699999999998e-17,1.00653e-16,1.00653e-16,0.13906300000000002,0,3.90625e-05,1.37207e-17,0.837147,0.8371280000000001,0.000625,0.000625,0.00123923
-1,0,62296,1.03958,0.168292,1.75023e-17,1.00653e-16,1.00653e-16,0.139844,0,3.90625e-05,1.37441e-17,0.807869,0.802773,0.000625,0.000625,0.0012391
-1,0,62296,1.03958,0.213348,1.75274e-17,1.00654e-16,1.00654e-16,0.140626,0,3.90625e-05,1.37682e-17,0.818191,0.8155399999999999,0.000625,0.000625,0.00123897
-1,0,62296,1.03958,0.141973,1.75541e-17,1.00643e-16,1.00643e-16,0.141407,0,3.90625e-05,1.3789300000000001e-17,0.788968,0.784374,0.000625,0.000625,0.00123884
-1,0,62296,1.03958,0.271464,1.75928e-17,1.0065600000000001e-16,1.0065600000000001e-16,0.142188,0,3.90625e-05,1.3819300000000002e-17,0.8285129999999999,0.8250559999999999,0.000625,0.000625,0.00123871
-1,0,62296,1.03958,0.241137,1.7623699999999997e-17,1.0063600000000001e-16,1.0063600000000001e-16,0.142969,0,3.90625e-05,1.3841400000000001e-17,0.811189,0.804984,0.000625,0.000625,0.00123858
-1,0,62296,1.03958,0.22374699999999997,1.76578e-17,1.0063899999999999e-16,1.0063899999999999e-16,0.143751,0,3.90625e-05,1.3866300000000001e-17,0.8090350000000001,0.7987380000000001,0.000625,0.000625,0.00123845
-1,0,62296,1.03958,0.152223,1.76801e-17,1.0063600000000001e-16,1.0063600000000001e-16,0.144532,0,3.90625e-05,1.38853e-17,0.793805,0.789701,0.000625,0.000625,0.00123832
-1,0,62296,1.03958,0.21699200000000002,1.77224e-17,1.00664e-16,1.00664e-16,0.145313,0,3.90625e-05,1.39185e-17,0.798958,0.786895,0.000625,0.000625,0.00123819
-1,0,62296,1.03958,0.156751,1.77445e-17,1.0064799999999998e-16,1.0064799999999998e-16,0.146094,0,3.90625e-05,1.39354e-17,0.786708,0.779057,0.000625,0.000625,0.00123805
-1,0,62296,1.03958,0.200623,1.7771600000000002e-17,1.0239200000000002e-16,1.0239200000000002e-16,0.146876,0,3.90625e-05,1.39581e-17,0.796624,0.784881,0.000625,0.000625,0.00123792
-1,0,62296,1.03958,0.18286,1.78064e-17,1.04114e-16,1.04114e-16,0.14765699999999998,0,3.90625e-05,1.3984499999999998e-17,0.792305,0.781691,0.000625,0.000625,0.00123779
-1,0,62296,1.03958,0.17971199999999998,1.78414e-17,1.04115e-16,1.04115e-16,0.14843800000000001,0,3.90625e-05,1.4013900000000002e-17,0.787147,0.772342,0.000625,0.000625,0.00123766
-1,0,62296,1.03958,0.244432,1.78774e-17,1.0410999999999999e-16,1.0410999999999999e-16,0.14921900000000002,0,3.90625e-05,1.40417e-17,0.803384,0.792295,0.000625,0.000625,0.00123753
-1,0,62296,1.03958,0.189644,1.79083e-17,1.0238100000000002e-16,1.0238100000000002e-16,0.150001,0,3.90625e-05,1.40679e-17,0.793557,0.7828649999999999,0.000625,0.000625,0.0012374
-1,0,317795,1.03958,0.357842,1.52762e-18,5.29734e-18,5.29734e-18,0.00039062699999999994,0,1.95313e-05,1.18517e-18,0.851463,0.8456889999999999,0.000625,0.000625,0.00126267
-1,0,290288,1.03958,0.700757,2.5135400000000003e-18,1.0451e-17,1.0451e-17,0.000781253,0,1.95313e-05,2.05558e-18,0.964614,0.958037,0.000625,0.000625,0.0012626
-1,0,42291,1.03958,0.361672,3.24952e-18,1.39367e-17,1.39367e-17,0.00117188,0,1.95313e-05,2.67856e-18,0.8458870000000001,0.838142,0.000625,0.000625,0.00126253
-1,0,200755,1.03958,0.0180101,3.807559999999999e-18,1.73791e-17,1.73791e-17,0.00156251,0,1.95313e-05,3.1471699999999997e-18,0.743843,0.726507,0.000625,0.000625,0.00126247
-1,0,372420,1.03958,0.09297419999999999,4.2617e-18,2.08273e-17,2.08273e-17,0.00195313,0,1.95313e-05,3.52198e-18,0.718783,0.707613,0.000625,0.000625,0.0012624000000000001
-1,0,520355,1.03958,0.26418200000000003,4.64957e-18,2.25636e-17,2.25636e-17,0.00234376,0,1.95313e-05,3.83303e-18,0.661175,0.641073,0.000625,0.000625,0.00126233
-1,0,327141,1.03958,0.465052,4.98469e-18,2.43017e-17,2.43017e-17,0.00273439,0,1.95313e-05,4.099969999999999e-18,0.610712,0.593581,0.000625,0.000625,0.00126227
-1,0,327141,1.03958,0.51288,5.2834400000000004e-18,2.77711e-17,2.77711e-17,0.00312501,0,1.95313e-05,4.3328e-18,0.597059,0.5759569999999999,0.000625,0.000625,0.0012622
-1,0,167540,1.03958,0.573805,5.55644e-18,2.77944e-17,2.77944e-17,0.00351564,0,1.95313e-05,4.5441599999999996e-18,0.589725,0.568221,0.000625,0.000625,0.00126214
-1,0,200755,1.03958,0.5290050000000001,5.80951e-18,2.9592800000000005e-17,2.9592800000000005e-17,0.00390627,0,1.95313e-05,4.73779e-18,0.5950489999999999,0.5726359999999999,0.000625,0.000625,0.00126207
-1,0,200755,1.03958,0.509733,6.04663e-18,3.13177e-17,3.13177e-17,0.00429689,0,1.95313e-05,4.91819e-18,0.606657,0.589116,0.000625,0.000625,0.0012619999999999999
-1,0,200755,1.03958,0.583403,6.26462e-18,3.4814299999999995e-17,3.4814299999999995e-17,0.00468752,0,1.95313e-05,5.08146e-18,0.59133,0.568009,0.000625,0.000625,0.00126194
-1,0,331237,1.03958,0.605857,6.47133e-18,3.8178e-17,3.8178e-17,0.00507815,0,1.95313e-05,5.23766e-18,0.582699,0.5615899999999999,0.000625,0.000625,0.00126187
-1,0,204851,1.03958,0.506975,6.6715800000000005e-18,3.8202600000000003e-17,3.8202600000000003e-17,0.00546877,0,1.95313e-05,5.3830999999999995e-18,0.613866,0.59388,0.000625,0.000625,0.0012618
-1,0,153904,1.03958,0.490359,6.861349999999999e-18,3.99177e-17,3.99177e-17,0.005859399999999999,0,1.95313e-05,5.52384e-18,0.6148140000000001,0.5969439999999999,0.000625,0.000625,0.00126174
-1,0,256885,1.03958,0.61828,7.03739e-18,3.9968899999999994e-17,3.9968899999999994e-17,0.00625003,0,1.95313e-05,5.65712e-18,0.587589,0.566253,0.000625,0.000625,0.00126167
-1,0,288524,1.03958,0.552674,7.21509e-18,4.16429e-17,4.16429e-17,0.00664065,0,1.95313e-05,5.78756e-18,0.612494,0.593725,0.000625,0.000625,0.0012615999999999999
-1,0,323045,1.03958,0.603861,7.38075e-18,4.34065e-17,4.34065e-17,0.00703128,0,1.95313e-05,5.911469999999999e-18,0.60388,0.586947,0.000625,0.000625,0.00126154
-1,0,288524,1.03958,0.489666,7.549860000000001e-18,4.6838100000000003e-17,4.6838100000000003e-17,0.0074218999999999995,0,1.95313e-05,6.03435e-18,0.62288,0.604528,0.000625,0.000625,0.00126147
-1,0,292620,1.03958,0.502807,7.707860000000001e-18,5.03188e-17,5.03188e-17,0.00781253,0,1.95313e-05,6.150980000000001e-18,0.6340439999999999,0.619162,0.000625,0.000625,0.00126141
-1,0,292620,1.03958,0.524976,7.864249999999999e-18,5.0316300000000004e-17,5.0316300000000004e-17,0.00820316,0,1.95313e-05,6.26695e-18,0.624286,0.60877,0.000625,0.000625,0.00126134
-1,0,292620,1.03958,0.5209550000000001,8.0151e-18,5.03166e-17,5.03166e-17,0.00859378,0,1.95313e-05,6.380199999999999e-18,0.62939,0.614807,0.000625,0.000625,0.00126127
-1,0,331237,1.03958,0.529848,8.162539999999998e-18,5.20868e-17,5.20868e-17,0.00898441,0,1.95313e-05,6.488590000000001e-18,0.628151,0.608722,0.000625,0.000625,0.00126121
-1,0,331237,1.03958,0.510234,8.307089999999998e-18,5.55879e-17,5.55879e-17,0.00937504,0,1.95313e-05,6.5952800000000004e-18,0.640178,0.628946,0.000625,0.000625,0.00126114
-1,0,335333,1.03958,0.47567200000000004,8.45181e-18,5.72546e-17,5.72546e-17,0.00976566,0,1.95313e-05,6.70067e-18,0.653472,0.63657,0.000625,0.000625,0.00126107
-1,0,335333,1.03958,0.47880500000000004,8.59239e-18,5.89969e-17,5.89969e-17,0.010156299999999998,0,1.95313e-05,6.8049600000000014e-18,0.644933,0.633369,0.000625,0.000625,0.00126101
-1,0,335333,1.03958,0.463455,8.731889999999999e-18,6.072840000000001e-17,6.072840000000001e-17,0.0105469,0,1.95313e-05,6.906989999999999e-18,0.654668,0.6381479999999999,0.000625,0.000625,0.00126094
-1,0,335333,1.03958,0.49037299999999995,8.867380000000002e-18,6.24534e-17,6.24534e-17,0.0109375,0,1.95313e-05,7.006160000000002e-18,0.653349,0.6380520000000001,0.000625,0.000625,0.00126087
-1,0,335333,1.03958,0.541009,8.99729e-18,6.41956e-17,6.41956e-17,0.011328200000000002,0,1.95313e-05,7.10209e-18,0.64442,0.632351,0.000625,0.000625,0.00126081
-1,0,335333,1.03958,0.46318000000000004,9.13179e-18,6.59303e-17,6.59303e-17,0.011718799999999998,0,1.95313e-05,7.200369999999998e-18,0.669805,0.656712,0.000625,0.000625,0.00126074
-1,0,335333,1.03958,0.42369300000000004,9.266569999999999e-18,6.76709e-17,6.76709e-17,0.0121094,0,1.95313e-05,7.30026e-18,0.670175,0.654706,0.000625,0.000625,0.00126068
-1,0,335333,1.03958,0.494192,9.3911e-18,6.7671e-17,6.7671e-17,0.0125,0,1.95313e-05,7.39326e-18,0.657982,0.641459,0.000625,0.000625,0.00126061
-1,0,218911,1.03958,0.467442,9.51557e-18,6.59523e-17,6.59523e-17,0.012890700000000001,0,1.95313e-05,7.48737e-18,0.6706949999999999,0.656277,0.000625,0.000625,0.00126054
-1,0,218911,1.03958,0.48483100000000007,9.636130000000001e-18,6.76778e-17,6.76778e-17,0.0132813,0,1.95313e-05,7.57791e-18,0.6662399999999999,0.653625,0.000625,0.000625,0.00126048
-1,0,218911,1.03958,0.387422,9.764140000000001e-18,6.76739e-17,6.76739e-17,0.013671899999999999,0,1.95313e-05,7.67225e-18,0.69022,0.67904,0.000625,0.000625,0.00126041
-1,0,218911,1.03958,0.448888,9.883229999999999e-18,6.94043e-17,6.94043e-17,0.0140626,0,1.95313e-05,7.762680000000002e-18,0.686813,0.6792229999999999,0.000625,0.000625,0.00126034
-1,0,335333,1.03958,0.44916000000000006,1.0003e-17,6.76689e-17,6.76689e-17,0.014453200000000001,0,1.95313e-05,7.85227e-18,0.684178,0.6747380000000001,0.000625,0.000625,0.00126028
-1,0,467602,1.03958,0.48405699999999996,1.01175e-17,6.60034e-17,6.60034e-17,0.014843799999999999,0,1.95313e-05,7.93898e-18,0.6729970000000001,0.662239,0.000625,0.000625,0.00126021
-1,0,335333,1.03958,0.503027,1.02302e-17,6.94133e-17,6.94133e-17,0.015234399999999999,0,1.95313e-05,8.025260000000001e-18,0.674478,0.661063,0.000625,0.000625,0.00126015
-1,0,467602,1.03958,0.42373500000000003,1.03506e-17,6.945879999999999e-17,6.945879999999999e-17,0.0156251,0,1.95313e-05,8.11467e-18,0.699214,0.689612,0.000625,0.000625,0.00126008
-1,0,467602,1.03958,0.46006400000000003,1.04646e-17,7.119710000000001e-17,7.119710000000001e-17,0.0160157,0,1.95313e-05,8.20032e-18,0.68093,0.668916,0.000625,0.000625,0.00126001
-1,0,335333,1.03958,0.417281,1.05794e-17,7.46103e-17,7.46103e-17,0.0164063,0,1.95313e-05,8.28677e-18,0.69699,0.683616,0.000625,0.000625,0.00125995
-1,0,467602,1.03958,0.404154,1.06954e-17,7.467209999999999e-17,7.467209999999999e-17,0.016796900000000003,0,1.95313e-05,8.37301e-18,0.701946,0.694675,0.000625,0.000625,0.00125988
-1,0,335333,1.03958,0.525858,1.0800799999999999e-17,7.63456e-17,7.63456e-17,0.017187599999999997,0,1.95313e-05,8.454e-18,0.6774859999999999,0.666293,0.000625,0.000625,0.00125981
-1,0,335333,1.03958,0.38732300000000003,1.09157e-17,7.80855e-17,7.80855e-17,0.017578200000000002,0,1.95313e-05,8.53937e-18,0.712955,0.701224,0.000625,0.000625,0.00125975
-1,0,335333,1.03958,0.460125,1.1024000000000001e-17,7.80776e-17,7.80776e-17,0.0179688,0,1.95313e-05,8.62299e-18,0.7039449999999999,0.691551,0.000625,0.000625,0.00125968
-1,0,335333,1.03958,0.45040600000000003,1.11294e-17,7.981460000000001e-17,7.981460000000001e-17,0.0183594,0,1.95313e-05,8.70302e-18,0.710875,0.702041,0.000625,0.000625,0.00125961
-1,0,335333,1.03958,0.465663,1.1232200000000001e-17,7.981500000000001e-17,7.981500000000001e-17,0.0187501,0,1.95313e-05,8.78347e-18,0.703271,0.693578,0.000625,0.000625,0.00125955
-1,0,335333,1.03958,0.467398,1.1338699999999998e-17,8.15527e-17,8.15527e-17,0.0191407,0,1.95313e-05,8.86625e-18,0.7044050000000001,0.6913590000000001,0.000625,0.000625,0.00125948
-1,0,335333,1.03958,0.43523900000000004,1.1441300000000001e-17,8.32908e-17,8.32908e-17,0.019531299999999998,0,1.95313e-05,8.9447e-18,0.714428,0.704385,0.000625,0.000625,0.00125942
-1,0,335333,1.03958,0.432762,1.1544700000000001e-17,8.50184e-17,8.50184e-17,0.019922,0,1.95313e-05,9.02521e-18,0.7137100000000001,0.701417,0.000625,0.000625,0.00125935
-1,0,335333,1.03958,0.483879,1.16422e-17,8.674840000000001e-17,8.674840000000001e-17,0.020312599999999997,0,1.95313e-05,9.102919999999999e-18,0.704404,0.695724,0.000625,0.000625,0.00125928
-1,0,335333,1.03958,0.38092,1.17451e-17,8.84874e-17,8.84874e-17,0.0207032,0,1.95313e-05,9.1824e-18,0.729815,0.7206640000000001,0.000625,0.000625,0.00125922
-1,0,335333,1.03958,0.402281,1.18456e-17,9.022290000000001e-17,9.022290000000001e-17,0.0210938,0,1.95313e-05,9.25945e-18,0.724531,0.7142029999999999,0.000625,0.000625,0.00125915
-1,0,335333,1.03958,0.44640799999999997,1.19423e-17,9.02184e-17,9.02184e-17,0.0214845,0,1.95313e-05,9.33409e-18,0.720865,0.7167899999999999,0.000625,0.000625,0.00125908
-1,0,335333,1.03958,0.455453,1.20406e-17,9.19613e-17,9.19613e-17,0.021875099999999998,0,1.95313e-05,9.410239999999998e-18,0.723078,0.717333,0.000625,0.000625,0.00125902
-1,0,335333,1.03958,0.3792,1.21412e-17,9.19661e-17,9.19661e-17,0.0222657,0,1.95313e-05,9.48693e-18,0.740119,0.7296090000000001,0.000625,0.000625,0.00125895
-1,0,335333,1.03958,0.403248,1.22394e-17,9.19583e-17,9.19583e-17,0.022656299999999997,0,1.95313e-05,9.56413e-18,0.739947,0.73218,0.000625,0.000625,0.00125888
-1,0,335333,1.03958,0.478993,1.23321e-17,9.37026e-17,9.37026e-17,0.023047,0,1.95313e-05,9.636489999999998e-18,0.721859,0.7133229999999999,0.000625,0.000625,0.00125882
-1,0,335333,1.03958,0.44625,1.2426500000000001e-17,9.369509999999999e-17,9.369509999999999e-17,0.023437599999999996,0,1.95313e-05,9.71095e-18,0.736513,0.727637,0.000625,0.000625,0.00125875
-1,0,351717,1.03958,0.43320600000000004,1.25223e-17,9.19856e-17,9.19856e-17,0.0238282,0,1.95313e-05,9.785060000000001e-18,0.739926,0.728246,0.000625,0.000625,0.00125869
-1,0,351717,1.03958,0.49137600000000003,1.2608699999999998e-17,9.373229999999999e-17,9.373229999999999e-17,0.0242188,0,1.95313e-05,9.854260000000001e-18,0.7254619999999999,0.720713,0.000625,0.000625,0.00125862
-1,0,351717,1.03958,0.45978800000000003,1.2698499999999999e-17,9.54616e-17,9.54616e-17,0.0246095,0,1.95313e-05,9.924049999999999e-18,0.7317899999999999,0.715963,0.000625,0.000625,0.00125855
-1,0,355813,1.03958,0.434646,1.2787000000000001e-17,9.54527e-17,9.54527e-17,0.025000099999999997,0,1.95313e-05,9.99284e-18,0.745456,0.7373850000000001,0.000625,0.000625,0.00125849
-1,0,355813,1.03958,0.447009,1.28795e-17,9.545010000000001e-17,9.545010000000001e-17,0.025390700000000002,0,1.95313e-05,1.00649e-17,0.74133,0.730683,0.000625,0.000625,0.00125842
-1,0,355813,1.03958,0.45239300000000005,1.29681e-17,9.54455e-17,9.54455e-17,0.025781400000000003,0,1.95313e-05,1.01352e-17,0.744451,0.7350939999999999,0.000625,0.000625,0.00125835
-1,0,355813,1.03958,0.431601,1.30553e-17,9.545299999999999e-17,9.545299999999999e-17,0.026172000000000004,0,1.95313e-05,1.0203800000000001e-17,0.748371,0.739598,0.000625,0.000625,0.00125829
-1,0,355813,1.03958,0.47304799999999997,1.31429e-17,9.54375e-17,9.54375e-17,0.0265626,0,1.95313e-05,1.02729e-17,0.743879,0.7304350000000001,0.000625,0.000625,0.00125822
-1,0,359909,1.03958,0.44233500000000003,1.3229000000000003e-17,9.715969999999999e-17,9.715969999999999e-17,0.026953199999999997,0,1.95313e-05,1.03421e-17,0.746747,0.740305,0.000625,0.000625,0.00125816
-1,0,493927,1.03958,0.387689,1.3320000000000002e-17,9.715290000000001e-17,9.715290000000001e-17,0.0273439,0,1.95313e-05,1.0413699999999999e-17,0.758582,0.748287,0.000625,0.000625,0.00125809
-1,0,493927,1.03958,0.460108,1.3404100000000003e-17,9.88828e-17,9.88828e-17,0.027734500000000002,0,1.95313e-05,1.04797e-17,0.751382,0.743426,0.000625,0.000625,0.00125802
-1,0,493927,1.03958,0.456719,1.34874e-17,1.00621e-16,1.00621e-16,0.028125099999999997,0,1.95313e-05,1.0546700000000001e-17,0.7527149999999999,0.743637,0.000625,0.000625,0.00125796
-1,0,493927,1.03958,0.534014,1.35675e-17,1.02356e-16,1.02356e-16,0.028515699999999998,0,1.95313e-05,1.06106e-17,0.744456,0.7347199999999999,0.000625,0.000625,0.00125789
-1,0,493927,1.03958,0.458201,1.3650899999999999e-17,1.04092e-16,1.04092e-16,0.028906400000000002,0,1.95313e-05,1.06778e-17,0.757387,0.746965,0.000625,0.000625,0.00125782
-1,0,493927,1.03958,0.479621,1.37301e-17,1.04095e-16,1.04095e-16,0.029297000000000004,0,1.95313e-05,1.07412e-17,0.751958,0.7422340000000001,0.000625,0.000625,0.00125776
-1,0,493927,1.03958,0.48839,1.3809100000000002e-17,1.0756700000000001e-16,1.0756700000000001e-16,0.029687599999999998,0,1.95313e-05,1.08027e-17,0.75707,0.74915,0.000625,0.000625,0.00125769
-1,0,493927,1.03958,0.46107299999999996,1.38929e-17,1.07569e-16,1.07569e-16,0.0300782,0,1.95313e-05,1.0868499999999999e-17,0.769622,0.7615069999999999,0.000625,0.000625,0.00125762
-1,0,493927,1.03958,0.455574,1.3974500000000002e-17,1.05834e-16,1.05834e-16,0.030468900000000004,0,1.95313e-05,1.09318e-17,0.765316,0.756484,0.000625,0.000625,0.00125756
-1,0,493927,1.03958,0.478549,1.4052999999999998e-17,1.0756799999999999e-16,1.0756799999999999e-16,0.0308595,0,1.95313e-05,1.09935e-17,0.762566,0.750923,0.000625,0.000625,0.00125749
-1,0,493927,1.03958,0.5666939999999999,1.41251e-17,1.09301e-16,1.09301e-16,0.031250099999999996,0,1.95313e-05,1.10503e-17,0.754815,0.742498,0.000625,0.000625,0.00125743
-1,0,493927,1.03958,0.50565,1.42012e-17,1.09322e-16,1.09322e-16,0.031640800000000004,0,1.95313e-05,1.1110699999999999e-17,0.765688,0.759984,0.000625,0.000625,0.00125736
-1,0,351717,1.03958,0.479253,1.4278799999999998e-17,1.09333e-16,1.09333e-16,0.0320314,0,1.95313e-05,1.11714e-17,0.7778079999999999,0.770532,0.000625,0.000625,0.00125729
-1,0,351717,1.03958,0.43733999999999995,1.43601e-17,1.11056e-16,1.11056e-16,0.032422,0,1.95313e-05,1.1236e-17,0.785772,0.777987,0.000625,0.000625,0.00125723
-1,0,351717,1.03958,0.38602600000000004,1.4438199999999998e-17,1.11056e-16,1.11056e-16,0.0328126,0,1.95313e-05,1.1299300000000001e-17,0.785117,0.777892,0.000625,0.000625,0.00125716
-1,0,351717,1.03958,0.49492700000000006,1.45069e-17,1.11069e-16,1.11069e-16,0.0332033,0,1.95313e-05,1.13523e-17,0.7754220000000001,0.767346,0.000625,0.000625,0.00125709
-1,0,351717,1.03958,0.460845,1.4579500000000002e-17,1.09313e-16,1.09313e-16,0.0335939,0,1.95313e-05,1.14097e-17,0.778014,0.7677430000000001,0.000625,0.000625,0.00125703
-1,0,351717,1.03958,0.448121,1.4652399999999998e-17,1.09313e-16,1.09313e-16,0.0339845,0,1.95313e-05,1.14678e-17,0.7812,0.772962,0.000625,0.000625,0.00125696
-1,0,351717,1.03958,0.46410100000000004,1.4723699999999998e-17,1.11046e-16,1.11046e-16,0.0343751,0,1.95313e-05,1.1524100000000002e-17,0.7815270000000001,0.7732020000000001,0.000625,0.000625,0.0012569
-1,0,351717,1.03958,0.452112,1.4799e-17,1.1106400000000002e-16,1.1106400000000002e-16,0.0347658,0,1.95313e-05,1.15828e-17,0.790758,0.783391,0.000625,0.000625,0.00125683
-1,0,351717,1.03958,0.47962200000000005,1.48704e-17,1.11054e-16,1.11054e-16,0.035156400000000004,0,1.95313e-05,1.16387e-17,0.789172,0.7795880000000001,0.000625,0.000625,0.00125676
-1,0,351717,1.03958,0.522532,1.49373e-17,1.11052e-16,1.11052e-16,0.035547,0,1.95313e-05,1.16928e-17,0.789955,0.785379,0.000625,0.000625,0.0012567
-1,0,351717,1.03958,0.483275,1.50083e-17,1.11045e-16,1.11045e-16,0.0359376,0,1.95313e-05,1.17503e-17,0.787519,0.780054,0.000625,0.000625,0.00125663
-1,0,351717,1.03958,0.438546,1.5082400000000002e-17,1.11052e-16,1.11052e-16,0.0363283,0,1.95313e-05,1.18101e-17,0.801139,0.793107,0.000625,0.000625,0.00125656
-1,0,351717,1.03958,0.501912,1.51515e-17,1.1104100000000002e-16,1.1104100000000002e-16,0.0367189,0,1.95313e-05,1.1866600000000001e-17,0.791892,0.782891,0.000625,0.000625,0.0012565
-1,0,351717,1.03958,0.50862,1.5217999999999997e-17,1.1105e-16,1.1105e-16,0.037109500000000004,0,1.95313e-05,1.1921099999999999e-17,0.792684,0.786299,0.000625,0.000625,0.00125643
-1,0,351717,1.03958,0.462775,1.52886e-17,1.1277700000000003e-16,1.1277700000000003e-16,0.0375002,0,1.95313e-05,1.19764e-17,0.80294,0.794266,0.000625,0.000625,0.00125636
-1,0,351717,1.03958,0.463653,1.53596e-17,1.1452e-16,1.1452e-16,0.0378908,0,1.95313e-05,1.2033699999999998e-17,0.802782,0.795275,0.000625,0.000625,0.0012563
-1,0,351717,1.03958,0.518771,1.54271e-17,1.16253e-16,1.16253e-16,0.0382814,0,1.95313e-05,1.2088099999999998e-17,0.8004939999999999,0.790099,0.000625,0.000625,0.00125623
-1,0,351717,1.03958,0.5285270000000001,1.5492e-17,1.16255e-16,1.16255e-16,0.038672000000000005,0,1.95313e-05,1.21406e-17,0.801552,0.794883,0.000625,0.000625,0.00125617
-1,0,351717,1.03958,0.400804,1.55643e-17,1.19718e-16,1.19718e-16,0.03906269999999999,0,1.95313e-05,1.21978e-17,0.815746,0.805946,0.000625,0.000625,0.0012561
-1,0,351717,1.03958,0.46528,1.56296e-17,1.1798899999999998e-16,1.1798899999999998e-16,0.039453300000000004,0,1.95313e-05,1.22519e-17,0.8089069999999999,0.801083,0.000625,0.000625,0.00125603
-1,0,355813,1.03958,0.46488999999999997,1.56971e-17,1.16249e-16,1.16249e-16,0.0398439,0,1.95313e-05,1.2305799999999998e-17,0.813008,0.8037989999999999,0.000625,0.000625,0.00125597
-1,0,355813,1.03958,0.490063,1.5763e-17,1.1625000000000002e-16,1.1625000000000002e-16,0.0402345,0,1.95313e-05,1.23591e-17,0.806778,0.796759,0.000625,0.000625,0.0012559000000000001
-1,0,355813,1.03958,0.467484,1.5831900000000003e-17,1.17983e-16,1.17983e-16,0.04062519999999999,0,1.95313e-05,1.24147e-17,0.816523,0.8103,0.000625,0.000625,0.00125583
-1,0,355813,1.03958,0.533755,1.58937e-17,1.1798600000000003e-16,1.1798600000000003e-16,0.0410158,0,1.95313e-05,1.24652e-17,0.808896,0.80129,0.000625,0.000625,0.00125577
-1,0,355813,1.03958,0.512021,1.5956199999999998e-17,1.17983e-16,1.17983e-16,0.0414064,0,1.95313e-05,1.25172e-17,0.8137310000000001,0.807495,0.000625,0.000625,0.0012557
-1,0,351717,1.03958,0.513838,1.60183e-17,1.1971199999999999e-16,1.1971199999999999e-16,0.041797,0,1.95313e-05,1.2568199999999999e-17,0.817214,0.8098310000000001,0.000625,0.000625,0.00125563
-1,0,351717,1.03958,0.510371,1.6079399999999998e-17,1.2144900000000001e-16,1.2144900000000001e-16,0.042187699999999995,0,1.95313e-05,1.2617500000000001e-17,0.821092,0.814329,0.000625,0.000625,0.00125557
-1,0,351717,1.03958,0.512115,1.6142e-17,1.23186e-16,1.23186e-16,0.0425783,0,1.95313e-05,1.2668800000000003e-17,0.821889,0.8174140000000001,0.000625,0.000625,0.0012554999999999999
-1,0,351717,1.03958,0.475468,1.6207199999999998e-17,1.24913e-16,1.24913e-16,0.042968900000000004,0,1.95313e-05,1.27212e-17,0.826636,0.8195049999999999,0.000625,0.000625,0.00125544
-1,0,355813,1.03958,0.453858,1.62695e-17,1.2665e-16,1.2665e-16,0.0433595,0,1.95313e-05,1.2772300000000001e-17,0.832139,0.828578,0.000625,0.000625,0.00125537
-1,0,355813,1.03958,0.503452,1.63302e-17,1.26644e-16,1.26644e-16,0.043750199999999996,0,1.95313e-05,1.28224e-17,0.827894,0.8232200000000001,0.000625,0.000625,0.0012553
-1,0,351717,1.03958,0.530501,1.63913e-17,1.23199e-16,1.23199e-16,0.0441408,0,1.95313e-05,1.2871400000000002e-17,0.8254819999999999,0.822428,0.000625,0.000625,0.00125524
-1,0,355813,1.03958,0.48314300000000004,1.64555e-17,1.2490700000000001e-16,1.2490700000000001e-16,0.0445314,0,1.95313e-05,1.29247e-17,0.832139,0.82599,0.000625,0.000625,0.00125517
-1,0,355813,1.03958,0.46627799999999997,1.6517999999999998e-17,1.2491000000000002e-16,1.2491000000000002e-16,0.0449221,0,1.95313e-05,1.2975100000000001e-17,0.8406,0.8336979999999999,0.000625,0.000625,0.0012550999999999999
-1,0,355813,1.03958,0.512706,1.65786e-17,1.24909e-16,1.24909e-16,0.0453127,0,1.95313e-05,1.30249e-17,0.838875,0.836483,0.000625,0.000625,0.00125504
-1,0,355813,1.03958,0.555191,1.66343e-17,1.24906e-16,1.24906e-16,0.0457033,0,1.95313e-05,1.30704e-17,0.832425,0.8247399999999999,0.000625,0.000625,0.00125497
-1,0,355813,1.03958,0.451024,1.66987e-17,1.24902e-16,1.24902e-16,0.0460939,0,1.95313e-05,1.3123599999999998e-17,0.847242,0.843852,0.000625,0.000625,0.00125491
-1,0,359909,1.03958,0.535151,1.6755300000000002e-17,1.24935e-16,1.24935e-16,0.0464846,0,1.95313e-05,1.3170399999999999e-17,0.8383870000000001,0.832404,0.000625,0.000625,0.00125484
-1,0,355813,1.03958,0.492324,1.68175e-17,1.2491099999999998e-16,1.2491099999999998e-16,0.04687519999999999,0,1.95313e-05,1.32218e-17,0.843988,0.8413579999999999,0.000625,0.000625,0.00125477
-1,0,355813,1.03958,0.5202869999999999,1.6875799999999998e-17,1.2491099999999998e-16,1.2491099999999998e-16,0.047265800000000004,0,1.95313e-05,1.3269800000000002e-17,0.8511989999999999,0.849325,0.000625,0.000625,0.00125471
-1,0,355813,1.03958,0.431625,1.69404e-17,1.24908e-16,1.24908e-16,0.0476564,0,1.95313e-05,1.33214e-17,0.859447,0.857331,0.000625,0.000625,0.00125464
-1,0,355813,1.03958,0.47143999999999997,1.69966e-17,1.24908e-16,1.24908e-16,0.0480471,0,1.95313e-05,1.3367499999999999e-17,0.8584129999999999,0.857476,0.000625,0.000625,0.00125457
-1,0,355813,1.03958,0.5267,1.7052700000000002e-17,1.24906e-16,1.24906e-16,0.04843769999999999,0,1.95313e-05,1.3414000000000001e-17,0.851057,0.8467180000000001,0.000625,0.000625,0.00125451
-1,0,355813,1.03958,0.5177390000000001,1.7108299999999997e-17,1.24909e-16,1.24909e-16,0.0488283,0,1.95313e-05,1.34597e-17,0.8549549999999999,0.850791,0.000625,0.000625,0.00125444
-1,0,355813,1.03958,0.503642,1.71653e-17,1.2491000000000002e-16,1.2491000000000002e-16,0.0492189,0,1.95313e-05,1.35049e-17,0.8605649999999999,0.855608,0.000625,0.000625,0.00125437
-1,0,355813,1.03958,0.483653,1.7222e-17,1.24906e-16,1.24906e-16,0.049609600000000004,0,1.95313e-05,1.35509e-17,0.870566,0.86905,0.000625,0.000625,0.00125431
-1,0,355813,1.03958,0.564018,1.72744e-17,1.24905e-16,1.24905e-16,0.050000199999999995,0,1.95313e-05,1.35939e-17,0.859716,0.8575799999999999,0.000625,0.000625,0.00125424
-1,0,355813,1.03958,0.47657200000000005,1.7332e-17,1.24902e-16,1.24902e-16,0.0503908,0,1.95313e-05,1.3640099999999999e-17,0.871583,0.869624,0.000625,0.000625,0.00125418
-1,0,335333,1.03958,0.509305,1.7385699999999998e-17,1.2492000000000002e-16,1.2492000000000002e-16,0.0507815,0,1.95313e-05,1.3684300000000002e-17,0.868239,0.8664040000000001,0.000625,0.000625,0.00125411
-1,0,335333,1.03958,0.536686,1.74386e-17,1.23184e-16,1.23184e-16,0.0511721,0,1.95313e-05,1.3728900000000002e-17,0.867674,0.863951,0.000625,0.000625,0.00125404
-1,0,355813,1.03958,0.502537,1.74944e-17,1.2490000000000002e-16,1.2490000000000002e-16,0.051562699999999996,0,1.95313e-05,1.3775100000000002e-17,0.8703280000000001,0.8658520000000001,0.000625,0.000625,0.00125398
-1,0,339429,1.03958,0.531652,1.75451e-17,1.24933e-16,1.24933e-16,0.0519533,0,1.95313e-05,1.3817499999999999e-17,0.874928,0.87489,0.000625,0.000625,0.00125391
-1,0,355813,1.03958,0.537319,1.75951e-17,1.26635e-16,1.26635e-16,0.05234400000000001,0,1.95313e-05,1.3859100000000002e-17,0.871353,0.866568,0.000625,0.000625,0.00125384
-1,0,339429,1.03958,0.508722,1.76466e-17,1.2664899999999998e-16,1.2664899999999998e-16,0.0527346,0,1.95313e-05,1.3903099999999998e-17,0.878424,0.8732059999999999,0.000625,0.000625,0.00125378
-1,0,351717,1.03958,0.457585,1.7702400000000002e-17,1.26668e-16,1.26668e-16,0.0531252,0,1.95313e-05,1.39484e-17,0.884862,0.8854799999999999,0.000625,0.000625,0.00125371
-1,0,351717,1.03958,0.523596,1.77542e-17,1.28403e-16,1.28403e-16,0.0535158,0,1.95313e-05,1.39913e-17,0.88241,0.8793920000000001,0.000625,0.000625,0.00125365
-1,0,351717,1.03958,0.510736,1.78085e-17,1.28397e-16,1.28397e-16,0.0539065,0,1.95313e-05,1.40361e-17,0.8856780000000001,0.8850399999999999,0.000625,0.000625,0.00125358
-1,0,355813,1.03958,0.49463500000000005,1.78628e-17,1.2838100000000002e-16,1.2838100000000002e-16,0.0542971,0,1.95313e-05,1.40821e-17,0.893272,0.896466,0.000625,0.000625,0.00125351
-1,0,351717,1.03958,0.47731899999999994,1.79164e-17,1.28382e-16,1.28382e-16,0.05468769999999999,0,1.95313e-05,1.4125499999999998e-17,0.895215,0.892503,0.000625,0.000625,0.00125345
-1,0,351717,1.03958,0.487141,1.79674e-17,1.30117e-16,1.30117e-16,0.055078300000000004,0,1.95313e-05,1.4168300000000002e-17,0.8948149999999999,0.89643,0.000625,0.000625,0.00125338
-1,0,351717,1.03958,0.523788,1.80148e-17,1.3011600000000001e-16,1.3011600000000001e-16,0.055469000000000004,0,1.95313e-05,1.42088e-17,0.8968209999999999,0.895439,0.000625,0.000625,0.00125331
-1,0,351717,1.03958,0.503498,1.80684e-17,1.3011600000000001e-16,1.3011600000000001e-16,0.0558596,0,1.95313e-05,1.42525e-17,0.89961,0.8989290000000001,0.000625,0.000625,0.00125325
-1,0,347621,1.03958,0.533917,1.81215e-17,1.3012299999999998e-16,1.3012299999999998e-16,0.05625019999999999,0,1.95313e-05,1.42957e-17,0.900775,0.8983059999999999,0.000625,0.000625,0.00125318
-1,0,347621,1.03958,0.627931,1.81683e-17,1.3011900000000001e-16,1.3011900000000001e-16,0.0566409,0,1.95313e-05,1.43349e-17,0.8901969999999999,0.8891690000000001,0.000625,0.000625,0.00125311
-1,0,347621,1.03958,0.49536,1.82214e-17,1.3011600000000001e-16,1.3011600000000001e-16,0.057031500000000006,0,1.95313e-05,1.43773e-17,0.907507,0.9107270000000001,0.000625,0.000625,0.00125305
-1,0,347621,1.03958,0.442542,1.82783e-17,1.31853e-16,1.31853e-16,0.057422100000000004,0,1.95313e-05,1.44229e-17,0.909912,0.907509,0.000625,0.000625,0.00125298
-1,0,347621,1.03958,0.50861,1.83283e-17,1.3358000000000002e-16,1.3358000000000002e-16,0.057812699999999995,0,1.95313e-05,1.4463e-17,0.91106,0.9146620000000001,0.000625,0.000625,0.00125292
-1,0,351717,1.03958,0.597116,1.83745e-17,1.35321e-16,1.35321e-16,0.0582034,0,1.95313e-05,1.45014e-17,0.902122,0.9002959999999999,0.000625,0.000625,0.00125285
-1,0,351717,1.03958,0.552733,1.8425999999999997e-17,1.38784e-16,1.38784e-16,0.05859400000000001,0,1.95313e-05,1.4543499999999997e-17,0.9091969999999999,0.908407,0.000625,0.000625,0.00125278
-1,0,355813,1.03958,0.506871,1.8479000000000002e-17,1.38787e-16,1.38787e-16,0.0589846,0,1.95313e-05,1.45861e-17,0.9138120000000001,0.9123379999999999,0.000625,0.000625,0.00125272
-1,0,351717,1.03958,0.558963,1.85261e-17,1.40517e-16,1.40517e-16,0.059375199999999996,0,1.95313e-05,1.46256e-17,0.911481,0.9127930000000001,0.000625,0.000625,0.00125265
-1,0,351717,1.03958,0.549503,1.8570899999999997e-17,1.4225000000000002e-16,1.4225000000000002e-16,0.0597659,0,1.95313e-05,1.46615e-17,0.917209,0.9142889999999999,0.000625,0.000625,0.00125258
-1,0,351717,1.03958,0.515941,1.86208e-17,1.4399e-16,1.4399e-16,0.06015650000000001,0,1.95313e-05,1.4703e-17,0.9187299999999999,0.9164979999999999,0.000625,0.000625,0.00125252
-1,0,351717,1.03958,0.513686,1.86705e-17,1.4572100000000002e-16,1.4572100000000002e-16,0.0605471,0,1.95313e-05,1.47431e-17,0.92109,0.921163,0.000625,0.000625,0.00125245
-1,0,351717,1.03958,0.584587,1.8715199999999997e-17,1.47457e-16,1.47457e-16,0.0609377,0,1.95313e-05,1.4779700000000002e-17,0.9199219999999999,0.9212229999999999,0.000625,0.000625,0.00125238
-1,0,355813,1.03958,0.526408,1.87624e-17,1.5092700000000002e-16,1.5092700000000002e-16,0.0613284,0,1.95313e-05,1.48178e-17,0.9238799999999999,0.922859,0.000625,0.000625,0.00125232
-1,0,355813,1.03958,0.49552799999999997,1.8809700000000002e-17,1.50929e-16,1.50929e-16,0.061719,0,1.95313e-05,1.48566e-17,0.9253600000000001,0.9244030000000001,0.000625,0.000625,0.00125225
-1,0,355813,1.03958,0.5133979999999999,1.88547e-17,1.5266e-16,1.5266e-16,0.0621096,0,1.95313e-05,1.48944e-17,0.928119,0.9278370000000001,0.000625,0.000625,0.00125219
-1,0,355813,1.03958,0.531625,1.8900500000000002e-17,1.50926e-16,1.50926e-16,0.06250030000000001,0,1.95313e-05,1.49329e-17,0.933642,0.932624,0.000625,0.000625,0.00125212
-1,0,355813,1.03958,0.507657,1.8949000000000003e-17,1.5265899999999998e-16,1.5265899999999998e-16,0.0628909,0,1.95313e-05,1.49723e-17,0.9328649999999999,0.934308,0.000625,0.000625,0.00125205
-1,0,355813,1.03958,0.557825,1.89892e-17,1.52661e-16,1.52661e-16,0.0632815,0,1.95313e-05,1.50056e-17,0.937118,0.935738,0.000625,0.000625,0.00125199
-1,0,355813,1.03958,0.46803100000000003,1.90407e-17,1.52663e-16,1.52663e-16,0.0636721,0,1.95313e-05,1.50463e-17,0.943842,0.946312,0.000625,0.000625,0.00125192
-1,0,355813,1.03958,0.562697,1.90856e-17,1.50932e-16,1.50932e-16,0.0640628,0,1.95313e-05,1.50833e-17,0.9435379999999999,0.944433,0.000625,0.000625,0.00125185
-1,0,355813,1.03958,0.521933,1.91301e-17,1.5092700000000002e-16,1.5092700000000002e-16,0.0644534,0,1.95313e-05,1.51201e-17,0.94376,0.9427700000000001,0.000625,0.000625,0.00125179
-1,0,355813,1.03958,0.426726,1.9178499999999997e-17,1.49194e-16,1.49194e-16,0.064844,0,1.95313e-05,1.51605e-17,0.943865,0.943226,0.000625,0.000625,0.00125172
-1,0,359909,1.03958,0.568409,1.92215e-17,1.49191e-16,1.49191e-16,0.0652346,0,1.95313e-05,1.5196700000000002e-17,0.9446129999999999,0.9442809999999999,0.000625,0.000625,0.00125166
-1,0,351717,1.03958,0.514967,1.9268299999999998e-17,1.47462e-16,1.47462e-16,0.0656253,0,1.95313e-05,1.5234200000000002e-17,0.9458719999999999,0.94578,0.000625,0.000625,0.00125159
-1,0,355813,1.03958,0.49909499999999996,1.93162e-17,1.4746299999999999e-16,1.4746299999999999e-16,0.0660159,0,1.95313e-05,1.52726e-17,0.951817,0.950569,0.000625,0.000625,0.00125152
-1,0,351717,1.03958,0.5626180000000001,1.93575e-17,1.49201e-16,1.49201e-16,0.06640650000000001,0,1.95313e-05,1.5308e-17,0.960299,0.965485,0.000625,0.000625,0.00125146
-1,0,351717,1.03958,0.45753999999999995,1.9406600000000003e-17,1.49196e-16,1.49196e-16,0.0667971,0,1.95313e-05,1.53479e-17,0.958443,0.960834,0.000625,0.000625,0.00125139
-1,0,355813,1.03958,0.526968,1.94505e-17,1.49201e-16,1.49201e-16,0.0671878,0,1.95313e-05,1.53821e-17,0.958205,0.9614950000000001,0.000625,0.000625,0.00125132
-1,0,355813,1.03958,0.43871099999999996,1.94982e-17,1.49199e-16,1.49199e-16,0.0675784,0,1.95313e-05,1.5420699999999997e-17,0.966026,0.969657,0.000625,0.000625,0.00125126
-1,0,355813,1.03958,0.552201,1.95385e-17,1.49207e-16,1.49207e-16,0.067969,0,1.95313e-05,1.54527e-17,0.962989,0.965512,0.000625,0.000625,0.00125119
-1,0,359909,1.03958,0.5162770000000001,1.95843e-17,1.49191e-16,1.49191e-16,0.0683596,0,1.95313e-05,1.54895e-17,0.964808,0.965125,0.000625,0.000625,0.00125112
-1,0,355813,1.03958,0.526598,1.9625599999999998e-17,1.5093799999999998e-16,1.5093799999999998e-16,0.0687503,0,1.95313e-05,1.5524599999999998e-17,0.9719899999999999,0.977534,0.000625,0.000625,0.00125106
-1,0,355813,1.03958,0.5056109999999999,1.96693e-17,1.50939e-16,1.50939e-16,0.0691409,0,1.95313e-05,1.55592e-17,0.9709530000000001,0.970576,0.000625,0.000625,0.00125099
-1,0,355813,1.03958,0.587168,1.9709499999999998e-17,1.4921e-16,1.4921e-16,0.06953150000000001,0,1.95313e-05,1.5593199999999998e-17,0.974224,0.978125,0.000625,0.000625,0.00125093
-1,0,355813,1.03958,0.48477299999999995,1.97568e-17,1.47467e-16,1.47467e-16,0.0699222,0,1.95313e-05,1.56331e-17,0.977525,0.979223,0.000625,0.000625,0.00125086
-1,0,355813,1.03958,0.49434799999999995,1.97998e-17,1.49203e-16,1.49203e-16,0.07031280000000001,0,1.95313e-05,1.5665699999999998e-17,0.9748399999999999,0.9809129999999999,0.000625,0.000625,0.00125079
-1,0,355813,1.03958,0.5494359999999999,1.98435e-17,1.50936e-16,1.50936e-16,0.0707034,0,1.95313e-05,1.5703300000000002e-17,0.979449,0.9845649999999999,0.000625,0.000625,0.00125073
-1,0,355813,1.03958,0.5547449999999999,1.9885e-17,1.50936e-16,1.50936e-16,0.071094,0,1.95313e-05,1.57372e-17,0.9844040000000001,0.9891209999999999,0.000625,0.000625,0.00125066
-1,0,355813,1.03958,0.5062840000000001,1.99283e-17,1.50934e-16,1.50934e-16,0.0714847,0,1.95313e-05,1.57727e-17,0.9854729999999999,0.9852770000000001,0.000625,0.000625,0.00125059
-1,0,355813,1.03958,0.502645,1.9967499999999998e-17,1.5094000000000002e-16,1.5094000000000002e-16,0.0718753,0,1.95313e-05,1.58051e-17,0.9872479999999999,0.990052,0.000625,0.000625,0.00125053
-1,0,355813,1.03958,0.525647,2.00096e-17,1.50934e-16,1.50934e-16,0.0722659,0,1.95313e-05,1.58398e-17,0.99067,0.994384,0.000625,0.000625,0.00125046
-1,0,355813,1.03958,0.48945299999999997,2.0055400000000002e-17,1.5095299999999997e-16,1.5095299999999997e-16,0.0726565,0,1.95313e-05,1.58773e-17,0.996392,0.999293,0.000625,0.000625,0.0012504
-1,0,355813,1.03958,0.561891,2.00931e-17,1.50951e-16,1.50951e-16,0.07304719999999999,0,1.95313e-05,1.5909e-17,0.998008,0.9998870000000001,0.000625,0.000625,0.00125033
-1,0,355813,1.03958,0.449641,2.01414e-17,1.5096399999999999e-16,1.5096399999999999e-16,0.0734378,0,1.95313e-05,1.59466e-17,0.9991979999999999,0.9958899999999999,0.000625,0.000625,0.00125026
-1,0,355813,1.03958,0.470105,2.01848e-17,1.50949e-16,1.50949e-16,0.0738284,0,1.95313e-05,1.5980999999999998e-17,0.99972,0.9968379999999999,0.000625,0.000625,0.0012502000000000001
-1,0,355813,1.03958,0.525071,2.02271e-17,1.5095000000000002e-16,1.5095000000000002e-16,0.07421900000000001,0,1.95313e-05,1.6014800000000002e-17,0.997677,0.9951760000000001,0.000625,0.000625,0.00125013
-1,0,355813,1.03958,0.515592,2.02668e-17,1.5095399999999999e-16,1.5095399999999999e-16,0.0746097,0,1.95313e-05,1.60462e-17,0.9948170000000001,0.990735,0.000625,0.000625,0.00125006
-1,0,355813,1.03958,0.470625,2.03089e-17,1.50955e-16,1.50955e-16,0.0750003,0,1.95313e-05,1.60806e-17,0.9947010000000001,0.9889319999999999,0.000625,0.000625,0.00125
-1,0,355813,1.03958,0.5283909999999999,2.03468e-17,1.5094799999999998e-16,1.5094799999999998e-16,0.0753909,0,1.95313e-05,1.6111e-17,0.9895790000000001,0.9908110000000001,0.000625,0.000625,0.00124993
-1,0,351717,1.03958,0.520925,2.03837e-17,1.50939e-16,1.50939e-16,0.0757816,0,1.95313e-05,1.61407e-17,0.9861219999999999,0.981203,0.000625,0.000625,0.00124986
-1,0,355813,1.03958,0.483339,2.04266e-17,1.5266800000000001e-16,1.5266800000000001e-16,0.0761722,0,1.95313e-05,1.6175e-17,0.982547,0.978527,0.000625,0.000625,0.0012498
-1,0,355813,1.03958,0.479634,2.04684e-17,1.5787200000000002e-16,1.5787200000000002e-16,0.0765628,0,1.95313e-05,1.62082e-17,0.9844209999999999,0.981823,0.000625,0.000625,0.00124973
-1,0,355813,1.03958,0.5548350000000001,2.0506599999999998e-17,1.5787e-16,1.5787e-16,0.0769534,0,1.95313e-05,1.6239200000000002e-17,0.9853379999999999,0.983626,0.000625,0.000625,0.00124967
-1,0,355813,1.03958,0.514283,2.05481e-17,1.59599e-16,1.59599e-16,0.0773441,0,1.95313e-05,1.62726e-17,0.9817670000000001,0.977492,0.000625,0.000625,0.0012495999999999998
-1,0,355813,1.03958,0.5360010000000001,2.0588299999999997e-17,1.59599e-16,1.59599e-16,0.0777347,0,1.95313e-05,1.6305e-17,0.980418,0.978509,0.000625,0.000625,0.00124953
-1,0,355813,1.03958,0.550655,2.06306e-17,1.5959799999999999e-16,1.5959799999999999e-16,0.07812530000000001,0,1.95313e-05,1.6340099999999998e-17,0.9759190000000001,0.969233,0.000625,0.000625,0.00124947
-1,0,355813,1.03958,0.541376,2.06682e-17,1.5959799999999999e-16,1.5959799999999999e-16,0.0785159,0,1.95313e-05,1.63715e-17,0.972349,0.9684530000000001,0.000625,0.000625,0.0012494000000000001
-1,0,355813,1.03958,0.474112,2.07105e-17,1.5959799999999999e-16,1.5959799999999999e-16,0.07890660000000001,0,1.95313e-05,1.64058e-17,0.976411,0.970073,0.000625,0.000625,0.00124933
-1,0,359909,1.03958,0.494356,2.07511e-17,1.59599e-16,1.59599e-16,0.0792972,0,1.95313e-05,1.6439300000000002e-17,0.97046,0.9663440000000001,0.000625,0.000625,0.00124927
-1,0,359909,1.03958,0.549868,2.07866e-17,1.57863e-16,1.57863e-16,0.0796878,0,1.95313e-05,1.64689e-17,0.9685459999999999,0.959082,0.000625,0.000625,0.0012492
-1,0,355813,1.03958,0.555809,2.0824600000000002e-17,1.5786200000000002e-16,1.5786200000000002e-16,0.0800784,0,1.95313e-05,1.6498299999999998e-17,0.964633,0.9585049999999999,0.000625,0.000625,0.00124913
-1,0,355813,1.03958,0.483209,2.0865300000000003e-17,1.59595e-16,1.59595e-16,0.0804691,0,1.95313e-05,1.65319e-17,0.970591,0.9691569999999999,0.000625,0.000625,0.00124907
-1,0,355813,1.03958,0.5203399999999999,2.09006e-17,1.5959799999999999e-16,1.5959799999999999e-16,0.08085969999999999,0,1.95313e-05,1.65599e-17,0.9634379999999999,0.9583379999999999,0.000625,0.000625,0.0012490000000000001
-1,0,355813,1.03958,0.495566,2.0938200000000002e-17,1.5959700000000002e-16,1.5959700000000002e-16,0.0812503,0,1.95313e-05,1.659e-17,0.964176,0.964189,0.000625,0.000625,0.00124894
-1,0,355813,1.03958,0.537216,2.0976e-17,1.57863e-16,1.57863e-16,0.08164099999999999,0,1.95313e-05,1.66207e-17,0.9597969999999999,0.9562370000000001,0.000625,0.000625,0.00124887
-1,0,364005,1.03958,0.604629,2.1008200000000002e-17,1.59596e-16,1.59596e-16,0.0820316,0,1.95313e-05,1.66486e-17,0.954641,0.9514549999999999,0.000625,0.000625,0.0012488
-1,0,364005,1.03958,0.499787,2.10442e-17,1.59595e-16,1.59595e-16,0.0824222,0,1.95313e-05,1.66776e-17,0.955471,0.950051,0.000625,0.000625,0.00124874
-1,0,364005,1.03958,0.5374439999999999,2.1082199999999997e-17,1.59596e-16,1.59596e-16,0.0828128,0,1.95313e-05,1.67081e-17,0.9541229999999999,0.951675,0.000625,0.000625,0.00124867
-1,0,364005,1.03958,0.49239700000000003,2.1120500000000004e-17,1.5959799999999999e-16,1.5959799999999999e-16,0.0832035,0,1.95313e-05,1.67387e-17,0.950508,0.947469,0.000625,0.000625,0.0012485999999999999
-1,0,364005,1.03958,0.49813100000000005,2.1158699999999998e-17,1.5959799999999999e-16,1.5959799999999999e-16,0.0835941,0,1.95313e-05,1.6767799999999998e-17,0.947242,0.942486,0.000625,0.000625,0.00124854
-1,0,364005,1.03958,0.5193760000000001,2.11946e-17,1.57866e-16,1.57866e-16,0.0839847,0,1.95313e-05,1.67968e-17,0.9458610000000001,0.941833,0.000625,0.000625,0.00124847
-1,0,364005,1.03958,0.555752,2.1227399999999998e-17,1.57869e-16,1.57869e-16,0.0843753,0,1.95313e-05,1.68238e-17,0.9433520000000001,0.937702,0.000625,0.000625,0.00124841
-1,0,364005,1.03958,0.575765,2.1261300000000003e-17,1.5787e-16,1.5787e-16,0.084766,0,1.95313e-05,1.68516e-17,0.938931,0.934091,0.000625,0.000625,0.00124834
-1,0,364005,1.03958,0.5059640000000001,2.13018e-17,1.57871e-16,1.57871e-16,0.0851566,0,1.95313e-05,1.68832e-17,0.9429069999999999,0.93894,0.000625,0.000625,0.00124827
-1,0,368101,1.03958,0.5090680000000001,2.13396e-17,1.5787799999999998e-16,1.5787799999999998e-16,0.0855472,0,1.95313e-05,1.69133e-17,0.9404129999999999,0.938133,0.000625,0.000625,0.00124821
-1,0,364005,1.03958,0.538949,2.1375500000000002e-17,1.59602e-16,1.59602e-16,0.08593780000000001,0,1.95313e-05,1.69424e-17,0.931566,0.9227549999999999,0.000625,0.000625,0.00124814
-1,0,368101,1.03958,0.544112,2.1410900000000004e-17,1.5787799999999998e-16,1.5787799999999998e-16,0.0863285,0,1.95313e-05,1.69705e-17,0.9380120000000001,0.933204,0.000625,0.000625,0.00124807
-1,0,355813,1.03958,0.468355,2.145e-17,1.5960799999999998e-16,1.5960799999999998e-16,0.08671910000000001,0,1.95313e-05,1.70015e-17,0.931275,0.924911,0.000625,0.000625,0.00124801
-1,0,355813,1.03958,0.507446,2.1485000000000002e-17,1.59615e-16,1.59615e-16,0.0871097,0,1.95313e-05,1.70317e-17,0.927846,0.9228639999999999,0.000625,0.000625,0.00124794
-1,0,355813,1.03958,0.49763999999999997,2.15215e-17,1.59611e-16,1.59611e-16,0.0875003,0,1.95313e-05,1.706e-17,0.9301790000000001,0.9268379999999999,0.000625,0.000625,0.00124787
-1,0,351717,1.03958,0.553896,2.15553e-17,1.57884e-16,1.57884e-16,0.087891,0,1.95313e-05,1.70873e-17,0.92143,0.916176,0.000625,0.000625,0.00124781
-1,0,351717,1.03958,0.554737,2.1585300000000002e-17,1.57879e-16,1.57879e-16,0.0882816,0,1.95313e-05,1.71123e-17,0.922004,0.917515,0.000625,0.000625,0.00124774
-1,0,351717,1.03958,0.522795,2.1619699999999996e-17,1.57879e-16,1.57879e-16,0.08867219999999999,0,1.95313e-05,1.71387e-17,0.918449,0.913724,0.000625,0.000625,0.00124768
-1,0,355813,1.03958,0.528311,2.1653300000000002e-17,1.57874e-16,1.57874e-16,0.08906289999999999,0,1.95313e-05,1.71657e-17,0.914486,0.9099450000000001,0.000625,0.000625,0.00124761
-1,0,355813,1.03958,0.548765,2.16894e-17,1.5787799999999998e-16,1.5787799999999998e-16,0.08945349999999999,0,1.95313e-05,1.71933e-17,0.914225,0.9106549999999999,0.000625,0.000625,0.00124754
-1,0,351717,1.03958,0.536065,2.1724399999999998e-17,1.61343e-16,1.61343e-16,0.0898441,0,1.95313e-05,1.72215e-17,0.9048930000000001,0.9038780000000001,0.000625,0.000625,0.00124748
-1,0,351717,1.03958,0.510137,2.1762e-17,1.63077e-16,1.63077e-16,0.0902347,0,1.95313e-05,1.7250899999999998e-17,0.909415,0.9053899999999999,0.000625,0.000625,0.00124741
-1,0,351717,1.03958,0.5148659999999999,2.17979e-17,1.64803e-16,1.64803e-16,0.0906254,0,1.95313e-05,1.72775e-17,0.9079809999999999,0.9022370000000001,0.000625,0.000625,0.00124734
-1,0,351717,1.03958,0.5753659999999999,2.18292e-17,1.6827799999999999e-16,1.6827799999999999e-16,0.091016,0,1.95313e-05,1.73022e-17,0.9014770000000001,0.901343,0.000625,0.000625,0.00124728
-1,0,351717,1.03958,0.5233359999999999,2.1865000000000002e-17,1.7174599999999999e-16,1.7174599999999999e-16,0.0914066,0,1.95313e-05,1.7329900000000002e-17,0.9002709999999999,0.892202,0.000625,0.000625,0.00124721
-1,0,351717,1.03958,0.569276,2.18987e-17,1.75216e-16,1.75216e-16,0.0917972,0,1.95313e-05,1.73573e-17,0.895436,0.8923040000000001,0.000625,0.000625,0.00124715
-1,0,351717,1.03958,0.530741,2.1931700000000002e-17,1.76951e-16,1.76951e-16,0.09218789999999999,0,1.95313e-05,1.73836e-17,0.8986129999999999,0.8951020000000001,0.000625,0.000625,0.00124708
-1,0,351717,1.03958,0.534905,2.1964499999999997e-17,1.7868400000000002e-16,1.7868400000000002e-16,0.0925785,0,1.95313e-05,1.74096e-17,0.8975350000000001,0.891618,0.000625,0.000625,0.00124701
-1,0,351717,1.03958,0.567134,2.1996399999999998e-17,1.78689e-16,1.78689e-16,0.0929691,0,1.95313e-05,1.7435899999999998e-17,0.893207,0.8933530000000001,0.000625,0.000625,0.00124695
-1,0,351717,1.03958,0.548137,2.2030500000000003e-17,1.80417e-16,1.80417e-16,0.0933597,0,1.95313e-05,1.7463199999999998e-17,0.8928229999999999,0.8858600000000001,0.000625,0.000625,0.00124688
-1,0,351717,1.03958,0.510416,2.2064499999999998e-17,1.8042e-16,1.8042e-16,0.09375039999999998,0,1.95313e-05,1.7491400000000002e-17,0.8904190000000001,0.8879360000000001,0.000625,0.000625,0.00124681
-1,0,351717,1.03958,0.5089600000000001,2.20996e-17,1.82153e-16,1.82153e-16,0.094141,0,1.95313e-05,1.75191e-17,0.8880950000000001,0.885017,0.000625,0.000625,0.00124675
-1,0,351717,1.03958,0.517755,2.21323e-17,1.82152e-16,1.82152e-16,0.09453160000000001,0,1.95313e-05,1.75455e-17,0.887768,0.885742,0.000625,0.000625,0.00124668
-1,0,355813,1.03958,0.5480079999999999,2.21646e-17,1.8042900000000001e-16,1.8042900000000001e-16,0.0949223,0,1.95313e-05,1.7570700000000002e-17,0.882279,0.877302,0.000625,0.000625,0.00124661
-1,0,355813,1.03958,0.521026,2.21994e-17,1.82168e-16,1.82168e-16,0.09531289999999999,0,1.95313e-05,1.75965e-17,0.88046,0.877817,0.000625,0.000625,0.00124655
-1,0,355813,1.03958,0.5538069999999999,2.22302e-17,1.8390099999999998e-16,1.8390099999999998e-16,0.0957035,0,1.95313e-05,1.76221e-17,0.876276,0.8723870000000001,0.000625,0.000625,0.00124648
-1,0,355813,1.03958,0.554819,2.2260700000000004e-17,1.8564200000000003e-16,1.8564200000000003e-16,0.0960941,0,1.95313e-05,1.7646500000000002e-17,0.872817,0.87175,0.000625,0.000625,0.00124642
-1,0,355813,1.03958,0.502942,2.2295900000000002e-17,1.85641e-16,1.85641e-16,0.09648480000000001,0,1.95313e-05,1.7675e-17,0.876806,0.87397,0.000625,0.000625,0.00124635
-1,0,355813,1.03958,0.505037,2.2327199999999996e-17,1.8564400000000001e-16,1.8564400000000001e-16,0.09687539999999999,0,1.95313e-05,1.76994e-17,0.870391,0.8667940000000001,0.000625,0.000625,0.00124628
-1,0,355813,1.03958,0.566199,2.2358699999999998e-17,1.8563799999999999e-16,1.8563799999999999e-16,0.09726599999999999,0,1.95313e-05,1.77249e-17,0.8649110000000001,0.858137,0.000625,0.000625,0.00124622
-1,0,355813,1.03958,0.518971,2.23906e-17,1.8563499999999998e-16,1.8563499999999998e-16,0.0976566,0,1.95313e-05,1.77511e-17,0.861827,0.856299,0.000625,0.000625,0.00124615
-1,0,355813,1.03958,0.502785,2.24255e-17,1.8563400000000002e-16,1.8563400000000002e-16,0.0980473,0,1.95313e-05,1.7778e-17,0.864815,0.860281,0.000625,0.000625,0.00124608
-1,0,355813,1.03958,0.497924,2.24593e-17,1.8736500000000001e-16,1.8736500000000001e-16,0.0984379,0,1.95313e-05,1.7802499999999998e-17,0.8634620000000001,0.860721,0.000625,0.000625,0.00124602
-1,0,355813,1.03958,0.48048900000000005,2.2492300000000002e-17,1.8736400000000002e-16,1.8736400000000002e-16,0.0988285,0,1.95313e-05,1.7826900000000002e-17,0.8613129999999999,0.8567299999999999,0.000625,0.000625,0.00124595
-1,0,355813,1.03958,0.566617,2.25234e-17,1.8736400000000002e-16,1.8736400000000002e-16,0.0992191,0,1.95313e-05,1.78521e-17,0.8569129999999999,0.8533569999999999,0.000625,0.000625,0.00124589
-1,0,355813,1.03958,0.531058,2.25521e-17,1.8736299999999998e-16,1.8736299999999998e-16,0.09960980000000001,0,1.95313e-05,1.7873900000000002e-17,0.853484,0.848857,0.000625,0.000625,0.00124582
-1,0,355813,1.03958,0.48844799999999994,2.25854e-17,1.87359e-16,1.87359e-16,0.1,0,1.95313e-05,1.79002e-17,0.8597819999999999,0.853986,0.000625,0.000625,0.00124575
-1,0,355813,1.03958,0.6266149999999999,2.261e-17,1.8736e-16,1.8736e-16,0.100391,0,1.95313e-05,1.79199e-17,0.8431620000000001,0.8387889999999999,0.000625,0.000625,0.00124569
-1,0,355813,1.03958,0.605947,2.26383e-17,1.87359e-16,1.87359e-16,0.10078200000000001,0,1.95313e-05,1.79438e-17,0.8452790000000001,0.839827,0.000625,0.000625,0.00124562
-1,0,359909,1.03958,0.512907,2.26696e-17,1.8909200000000002e-16,1.8909200000000002e-16,0.101172,0,1.95313e-05,1.79679e-17,0.848569,0.840851,0.000625,0.000625,0.00124555
-1,0,359909,1.03958,0.493313,2.27016e-17,1.8735700000000002e-16,1.8735700000000002e-16,0.101563,0,1.95313e-05,1.79926e-17,0.8488459999999999,0.845089,0.000625,0.000625,0.00124549
-1,0,359909,1.03958,0.465081,2.27363e-17,1.8735599999999998e-16,1.8735599999999998e-16,0.101954,0,1.95313e-05,1.80183e-17,0.848197,0.8382649999999999,0.000625,0.000625,0.00124542
-1,0,359909,1.03958,0.514814,2.2767100000000003e-17,1.8736e-16,1.8736e-16,0.102344,0,1.95313e-05,1.80422e-17,0.8399629999999999,0.835498,0.000625,0.000625,0.00124535
-1,0,359909,1.03958,0.5002989999999999,2.2795900000000004e-17,1.87359e-16,1.87359e-16,0.10273499999999999,0,1.95313e-05,1.80645e-17,0.842658,0.838003,0.000625,0.000625,0.00124529
-1,0,359909,1.03958,0.569021,2.2823600000000002e-17,1.8736e-16,1.8736e-16,0.103125,0,1.95313e-05,1.80864e-17,0.828556,0.817944,0.000625,0.000625,0.00124522
-1,0,359909,1.03958,0.526624,2.28516e-17,1.8736500000000001e-16,1.8736500000000001e-16,0.10351600000000001,0,1.95313e-05,1.81088e-17,0.83405,0.8295319999999999,0.000625,0.000625,0.00124516
-1,0,359909,1.03958,0.515262,2.28845e-17,1.8736099999999997e-16,1.8736099999999997e-16,0.103907,0,1.95313e-05,1.81343e-17,0.8321149999999999,0.8231290000000001,0.000625,0.000625,0.00124509
-1,0,359909,1.03958,0.472537,2.29195e-17,1.8736e-16,1.8736e-16,0.104297,0,1.95313e-05,1.81616e-17,0.838666,0.8312139999999999,0.000625,0.000625,0.00124502
-1,0,359909,1.03958,0.516734,2.29508e-17,1.8736299999999998e-16,1.8736299999999998e-16,0.10468800000000002,0,1.95313e-05,1.81845e-17,0.8270799999999999,0.819378,0.000625,0.000625,0.00124496
-1,0,359909,1.03958,0.5533899999999999,2.2979e-17,1.8736e-16,1.8736e-16,0.10507899999999999,0,1.95313e-05,1.82088e-17,0.8249270000000001,0.816135,0.000625,0.000625,0.00124489
-1,0,359909,1.03958,0.45512299999999994,2.3012e-17,1.8736400000000002e-16,1.8736400000000002e-16,0.10546900000000001,0,1.95313e-05,1.82326e-17,0.8321959999999999,0.8256450000000001,0.000625,0.000625,0.00124482
-1,0,359909,1.03958,0.5603319999999999,2.30382e-17,1.8736599999999998e-16,1.8736599999999998e-16,0.10586,0,1.95313e-05,1.8252699999999998e-17,0.818392,0.805487,0.000625,0.000625,0.00124476
-1,0,359909,1.03958,0.5019100000000001,2.30725e-17,1.87378e-16,1.87378e-16,0.10625,0,1.95313e-05,1.8278900000000002e-17,0.816859,0.808898,0.000625,0.000625,0.00124469
-1,0,359909,1.03958,0.593362,2.3101199999999998e-17,1.8737299999999998e-16,1.8737299999999998e-16,0.10664100000000001,0,1.95313e-05,1.83004e-17,0.8063130000000001,0.798818,0.000625,0.000625,0.00124462
-1,0,359909,1.03958,0.552913,2.31312e-17,1.8737599999999998e-16,1.8737599999999998e-16,0.10703199999999999,0,1.95313e-05,1.83225e-17,0.808971,0.797669,0.000625,0.000625,0.00124456
-1,0,359909,1.03958,0.566616,2.31557e-17,1.87368e-16,1.87368e-16,0.107422,0,1.95313e-05,1.83426e-17,0.806654,0.798006,0.000625,0.000625,0.00124449
-1,0,359909,1.03958,0.5019520000000001,2.31886e-17,1.87379e-16,1.87379e-16,0.107813,0,1.95313e-05,1.83685e-17,0.8106359999999999,0.8021659999999999,0.000625,0.000625,0.00124443
-1,0,359909,1.03958,0.512742,2.32197e-17,1.87368e-16,1.87368e-16,0.108204,0,1.95313e-05,1.8392e-17,0.805968,0.796255,0.000625,0.000625,0.00124436
-1,0,359909,1.03958,0.541942,2.3249099999999997e-17,1.8737400000000002e-16,1.8737400000000002e-16,0.10859400000000001,0,1.95313e-05,1.84151e-17,0.800975,0.794619,0.000625,0.000625,0.00124429
-1,0,359909,1.03958,0.503066,2.3278000000000002e-17,1.8736700000000002e-16,1.8736700000000002e-16,0.10898499999999998,0,1.95313e-05,1.8439e-17,0.802175,0.789538,0.000625,0.000625,0.00124423
-1,0,359909,1.03958,0.5249560000000001,2.3308299999999998e-17,1.8737299999999998e-16,1.8737299999999998e-16,0.109375,0,1.95313e-05,1.8461e-17,0.7971090000000001,0.7842979999999999,0.000625,0.000625,0.00124416
-1,0,359909,1.03958,0.592121,2.3335300000000002e-17,1.8737400000000002e-16,1.8737400000000002e-16,0.109766,0,1.95313e-05,1.84832e-17,0.788798,0.772676,0.000625,0.000625,0.00124409
-1,0,359909,1.03958,0.514904,2.3364299999999998e-17,1.8736500000000001e-16,1.8736500000000001e-16,0.11015699999999999,0,1.95313e-05,1.85054e-17,0.788338,0.779157,0.000625,0.000625,0.00124403
-1,0,359909,1.03958,0.500696,2.3394e-17,1.8737299999999998e-16,1.8737299999999998e-16,0.110547,0,1.95313e-05,1.8529400000000002e-17,0.79046,0.77537,0.000625,0.000625,0.00124396
-1,0,359909,1.03958,0.507734,2.34236e-17,1.8737400000000002e-16,1.8737400000000002e-16,0.11093800000000001,0,1.95313e-05,1.8551199999999997e-17,0.7902319999999999,0.775638,0.000625,0.000625,0.0012439
-1,0,359909,1.03958,0.5427350000000001,2.3453400000000002e-17,1.8737299999999998e-16,1.8737299999999998e-16,0.111329,0,1.95313e-05,1.85751e-17,0.788305,0.775569,0.000625,0.000625,0.00124383
-1,0,364005,1.03958,0.5418229999999999,2.34825e-17,1.8736299999999998e-16,1.8736299999999998e-16,0.111719,0,1.95313e-05,1.8598199999999997e-17,0.782012,0.769965,0.000625,0.000625,0.00124376
-1,0,364005,1.03958,0.53771,2.35109e-17,1.87359e-16,1.87359e-16,0.11210999999999999,0,1.95313e-05,1.86208e-17,0.781452,0.770724,0.000625,0.000625,0.0012437000000000001
-1,0,364005,1.03958,0.568042,2.35375e-17,1.8909099999999997e-16,1.8909099999999997e-16,0.1125,0,1.95313e-05,1.8641300000000003e-17,0.774306,0.761949,0.000625,0.000625,0.00124363
-1,0,364005,1.03958,0.502688,2.3569499999999998e-17,1.89093e-16,1.89093e-16,0.112891,0,1.95313e-05,1.8665699999999998e-17,0.7838350000000001,0.769378,0.000625,0.000625,0.00124356
-1,0,364005,1.03958,0.45002,2.35972e-17,1.8736e-16,1.8736e-16,0.113282,0,1.95313e-05,1.86872e-17,0.779447,0.765096,0.000625,0.000625,0.0012435
-1,0,364005,1.03958,0.577924,2.3624299999999998e-17,1.8735700000000002e-16,1.8735700000000002e-16,0.11367200000000001,0,1.95313e-05,1.87094e-17,0.7659739999999999,0.7522760000000001,0.000625,0.000625,0.00124343
-1,0,351717,1.03958,0.5011,2.3652500000000003e-17,1.8564200000000003e-16,1.8564200000000003e-16,0.11406300000000001,0,1.95313e-05,1.8732100000000002e-17,0.7763439999999999,0.763227,0.000625,0.000625,0.00124336
-1,0,364005,1.03958,0.509821,2.36842e-17,1.8736299999999998e-16,1.8736299999999998e-16,0.114454,0,1.95313e-05,1.87558e-17,0.767334,0.7535850000000001,0.000625,0.000625,0.0012433
-1,0,364005,1.03958,0.569398,2.37117e-17,1.8736500000000001e-16,1.8736500000000001e-16,0.114844,0,1.95313e-05,1.87784e-17,0.7676430000000001,0.755813,0.000625,0.000625,0.00124323
-1,0,351717,1.03958,0.49780699999999994,2.37439e-17,1.8564e-16,1.8564e-16,0.11523499999999999,0,1.95313e-05,1.88021e-17,0.770986,0.756745,0.000625,0.000625,0.00124317
-1,0,364005,1.03958,0.517061,2.37738e-17,1.87362e-16,1.87362e-16,0.115625,0,1.95313e-05,1.8825899999999998e-17,0.7652909999999999,0.753369,0.000625,0.000625,0.0012431
-1,0,364005,1.03958,0.553837,2.38004e-17,1.8736500000000001e-16,1.8736500000000001e-16,0.11601600000000001,0,1.95313e-05,1.88478e-17,0.75359,0.739813,0.000625,0.000625,0.00124303
-1,0,364005,1.03958,0.5449189999999999,2.3827100000000002e-17,1.87362e-16,1.87362e-16,0.116407,0,1.95313e-05,1.88691e-17,0.756915,0.7454970000000001,0.000625,0.000625,0.00124297
-1,0,351717,1.03958,0.535528,2.3856100000000004e-17,1.85632e-16,1.85632e-16,0.116797,0,1.95313e-05,1.88909e-17,0.747699,0.736751,0.000625,0.000625,0.0012429000000000001
-1,0,368101,1.03958,0.568596,2.38813e-17,1.8564e-16,1.8564e-16,0.11718800000000001,0,1.95313e-05,1.89111e-17,0.743895,0.72713,0.000625,0.000625,0.00124283
-1,0,368101,1.03958,0.52405,2.39101e-17,1.8563799999999999e-16,1.8563799999999999e-16,0.117579,0,1.95313e-05,1.89324e-17,0.756169,0.744588,0.000625,0.000625,0.00124277
-1,0,368101,1.03958,0.481758,2.3942600000000004e-17,1.8563499999999998e-16,1.8563499999999998e-16,0.117969,0,1.95313e-05,1.8957499999999998e-17,0.754792,0.739905,0.000625,0.000625,0.0012427
-1,0,359909,1.03958,0.508674,2.3971199999999998e-17,1.8563799999999999e-16,1.8563799999999999e-16,0.11835999999999999,0,1.95313e-05,1.89789e-17,0.748449,0.736351,0.000625,0.000625,0.00124264
-1,0,359909,1.03958,0.575353,2.3997e-17,1.8563700000000002e-16,1.8563700000000002e-16,0.11875,0,1.95313e-05,1.9000699999999998e-17,0.734625,0.720333,0.000625,0.000625,0.00124257
-1,0,359909,1.03958,0.482526,2.4028400000000004e-17,1.8564e-16,1.8564e-16,0.11914100000000001,0,1.95313e-05,1.90229e-17,0.750153,0.736545,0.000625,0.000625,0.0012425000000000001
-1,0,368101,1.03958,0.5893229999999999,2.40544e-17,1.8562900000000003e-16,1.8562900000000003e-16,0.119532,0,1.95313e-05,1.90439e-17,0.734825,0.7255020000000001,0.000625,0.000625,0.00124244
-1,0,368101,1.03958,0.544315,2.4080100000000002e-17,1.8562900000000003e-16,1.8562900000000003e-16,0.119922,0,1.95313e-05,1.90633e-17,0.736142,0.725256,0.000625,0.000625,0.00124237
-1,0,368101,1.03958,0.495539,2.4110000000000002e-17,1.8562700000000002e-16,1.8562700000000002e-16,0.12031300000000002,0,1.95313e-05,1.90844e-17,0.7408859999999999,0.727919,0.000625,0.000625,0.0012423
-1,0,368101,1.03958,0.533054,2.41325e-17,1.8562599999999998e-16,1.8562599999999998e-16,0.12070399999999999,0,1.95313e-05,1.91019e-17,0.729437,0.71429,0.000625,0.000625,0.00124224
-1,0,351717,1.03958,0.528924,2.4156599999999997e-17,1.8561799999999999e-16,1.8561799999999999e-16,0.12109400000000001,0,1.95313e-05,1.9120799999999998e-17,0.726186,0.713924,0.000625,0.000625,0.00124217
-1,0,359909,1.03958,0.447641,2.41871e-17,1.8564200000000003e-16,1.8564200000000003e-16,0.121485,0,1.95313e-05,1.91427e-17,0.743318,0.727066,0.000625,0.000625,0.0012420999999999999
-1,0,359909,1.03958,0.514993,2.42119e-17,1.8564200000000003e-16,1.8564200000000003e-16,0.121875,0,1.95313e-05,1.9162300000000002e-17,0.7281890000000001,0.718108,0.000625,0.000625,0.00124204
-1,0,364005,1.03958,0.482525,2.42394e-17,1.8737e-16,1.8737e-16,0.12226600000000001,0,1.95313e-05,1.9184100000000003e-17,0.728284,0.718648,0.000625,0.000625,0.00124197
-1,0,364005,1.03958,0.539325,2.42621e-17,1.8562799999999999e-16,1.8562799999999999e-16,0.12265699999999999,0,1.95313e-05,1.9201700000000002e-17,0.719812,0.7034630000000001,0.000625,0.000625,0.00124191
-1,0,364005,1.03958,0.510321,2.42876e-17,1.8562900000000003e-16,1.8562900000000003e-16,0.123047,0,1.95313e-05,1.92192e-17,0.721272,0.708176,0.000625,0.000625,0.00124184
-1,0,355813,1.03958,0.470955,2.4314299999999997e-17,1.85631e-16,1.85631e-16,0.123438,0,1.95313e-05,1.92394e-17,0.725355,0.7121149999999999,0.000625,0.000625,0.00124177
-1,0,359909,1.03958,0.543417,2.43348e-17,1.8736299999999998e-16,1.8736299999999998e-16,0.123829,0,1.95313e-05,1.9253499999999997e-17,0.707521,0.69186,0.000625,0.000625,0.00124171
-1,0,359909,1.03958,0.570862,2.43574e-17,1.8563400000000002e-16,1.8563400000000002e-16,0.12421900000000001,0,1.95313e-05,1.92714e-17,0.702398,0.689186,0.000625,0.000625,0.00124164
-1,0,364005,1.03958,0.522525,2.43842e-17,1.8736400000000002e-16,1.8736400000000002e-16,0.12460999999999998,0,1.95313e-05,1.92916e-17,0.716346,0.7048909999999999,0.000625,0.000625,0.00124157
-1,0,364005,1.03958,0.522888,2.4411e-17,1.8736700000000002e-16,1.8736700000000002e-16,0.125,0,1.95313e-05,1.9309599999999998e-17,0.706358,0.693854,0.000625,0.000625,0.00124151
-1,0,364005,1.03958,0.472975,2.44394e-17,1.8736099999999997e-16,1.8736099999999997e-16,0.125391,0,1.95313e-05,1.93304e-17,0.715899,0.704604,0.000625,0.000625,0.00124144
-1,0,364005,1.03958,0.494054,2.44632e-17,1.8737e-16,1.8737e-16,0.125782,0,1.95313e-05,1.93477e-17,0.709806,0.693753,0.000625,0.000625,0.00124137
-1,0,364005,1.03958,0.50347,2.4488099999999998e-17,1.8562499999999998e-16,1.8562499999999998e-16,0.126172,0,1.95313e-05,1.93679e-17,0.7009340000000001,0.685535,0.000625,0.000625,0.00124131
-1,0,364005,1.03958,0.531011,2.45109e-17,1.8736099999999997e-16,1.8736099999999997e-16,0.126563,0,1.95313e-05,1.9384699999999998e-17,0.69279,0.678942,0.000625,0.000625,0.00124124
-1,0,364005,1.03958,0.541255,2.45357e-17,1.87358e-16,1.87358e-16,0.12695399999999998,0,1.95313e-05,1.94048e-17,0.691872,0.677876,0.000625,0.000625,0.00124118
-1,0,364005,1.03958,0.546237,2.45587e-17,1.87362e-16,1.87362e-16,0.127344,0,1.95313e-05,1.9424099999999998e-17,0.689384,0.67375,0.000625,0.000625,0.00124111
-1,0,364005,1.03958,0.48505600000000004,2.45851e-17,1.8562700000000002e-16,1.8562700000000002e-16,0.127735,0,1.95313e-05,1.94433e-17,0.694641,0.6783020000000001,0.000625,0.000625,0.00124104
-1,0,364005,1.03958,0.475326,2.4611599999999996e-17,1.8736299999999998e-16,1.8736299999999998e-16,0.128126,0,1.95313e-05,1.9462899999999998e-17,0.6968449999999999,0.683098,0.000625,0.000625,0.00124098
-1,0,351717,1.03958,0.605825,2.46321e-17,1.8563499999999998e-16,1.8563499999999998e-16,0.12851600000000002,0,1.95313e-05,1.9479200000000003e-17,0.666633,0.6463439999999999,0.000625,0.000625,0.00124091
-1,0,359909,1.03958,0.491149,2.46612e-17,1.8562599999999998e-16,1.8562599999999998e-16,0.128907,0,1.95313e-05,1.95012e-17,0.688198,0.674381,0.000625,0.000625,0.00124084
-1,0,351717,1.03958,0.485365,2.46851e-17,1.85633e-16,1.85633e-16,0.129297,0,1.95313e-05,1.952e-17,0.691599,0.676669,0.000625,0.000625,0.00124078
-1,0,351717,1.03958,0.600484,2.4709e-17,1.8564400000000001e-16,1.8564400000000001e-16,0.129688,0,1.95313e-05,1.95371e-17,0.671701,0.656539,0.000625,0.000625,0.00124071
-1,0,351717,1.03958,0.45476099999999997,2.47356e-17,1.8564400000000001e-16,1.8564400000000001e-16,0.130079,0,1.95313e-05,1.95582e-17,0.7010810000000001,0.689185,0.000625,0.000625,0.00124065
-1,0,351717,1.03958,0.5175,2.47598e-17,1.8564799999999998e-16,1.8564799999999998e-16,0.130469,0,1.95313e-05,1.95753e-17,0.68233,0.664658,0.000625,0.000625,0.00124058
-1,0,351717,1.03958,0.571815,2.47831e-17,1.85653e-16,1.85653e-16,0.13086,0,1.95313e-05,1.95931e-17,0.6690649999999999,0.654514,0.000625,0.000625,0.00124051
-1,0,359909,1.03958,0.45252700000000007,2.48074e-17,1.85631e-16,1.85631e-16,0.131251,0,1.95313e-05,1.9611900000000003e-17,0.69103,0.679071,0.000625,0.000625,0.00124045
-1,0,351717,1.03958,0.518602,2.48311e-17,1.8565099999999999e-16,1.8565099999999999e-16,0.131641,0,1.95313e-05,1.963e-17,0.668738,0.648528,0.000625,0.000625,0.00124038
-1,0,351717,1.03958,0.519977,2.4856399999999997e-17,1.8564700000000002e-16,1.8564700000000002e-16,0.13203199999999998,0,1.95313e-05,1.96493e-17,0.674636,0.661357,0.000625,0.000625,0.00124031
-1,0,351717,1.03958,0.5255920000000001,2.48777e-17,1.8563400000000002e-16,1.8563400000000002e-16,0.132422,0,1.95313e-05,1.9666e-17,0.666955,0.651055,0.000625,0.000625,0.00124025
-1,0,364005,1.03958,0.569761,2.4899899999999998e-17,1.8736400000000002e-16,1.8736400000000002e-16,0.13281300000000001,0,1.95313e-05,1.9683299999999998e-17,0.655667,0.638428,0.000625,0.000625,0.00124018
-1,0,364005,1.03958,0.484309,2.4926900000000003e-17,1.8563700000000002e-16,1.8563700000000002e-16,0.133204,0,1.95313e-05,1.9703699999999998e-17,0.677715,0.663343,0.000625,0.000625,0.00124011
-1,0,364005,1.03958,0.5914149999999999,2.4947800000000002e-17,1.85631e-16,1.85631e-16,0.13359400000000002,0,1.95313e-05,1.9720199999999998e-17,0.652037,0.635365,0.000625,0.000625,0.00124005
-1,0,364005,1.03958,0.532116,2.4972500000000002e-17,1.85633e-16,1.85633e-16,0.133985,0,1.95313e-05,1.9739999999999998e-17,0.658682,0.644476,0.000625,0.000625,0.00123998
-1,0,364005,1.03958,0.510263,2.5000100000000003e-17,1.8563900000000003e-16,1.8563900000000003e-16,0.134376,0,1.95313e-05,1.9761800000000002e-17,0.664928,0.647189,0.000625,0.000625,0.00123992
-1,0,359909,1.03958,0.537359,2.5022899999999996e-17,1.8562900000000003e-16,1.8562900000000003e-16,0.134766,0,1.95313e-05,1.97792e-17,0.653583,0.63681,0.000625,0.000625,0.00123985
-1,0,364005,1.03958,0.49728199999999995,2.5046399999999996e-17,1.85632e-16,1.85632e-16,0.135157,0,1.95313e-05,1.9797599999999997e-17,0.659551,0.637653,0.000625,0.000625,0.00123978
-1,0,364005,1.03958,0.5053770000000001,2.5070199999999998e-17,1.8736099999999997e-16,1.8736099999999997e-16,0.135547,0,1.95313e-05,1.98144e-17,0.651591,0.6366229999999999,0.000625,0.000625,0.00123972
-1,0,351717,1.03958,0.5033449999999999,2.5095800000000002e-17,1.8564900000000003e-16,1.8564900000000003e-16,0.135938,0,1.95313e-05,1.98352e-17,0.654409,0.636127,0.000625,0.000625,0.00123965
-1,0,364005,1.03958,0.478991,2.5123499999999997e-17,1.8736400000000002e-16,1.8736400000000002e-16,0.136329,0,1.95313e-05,1.98567e-17,0.656346,0.63944,0.000625,0.000625,0.00123958
-1,0,351717,1.03958,0.636321,2.51396e-17,1.8565e-16,1.8565e-16,0.136719,0,1.95313e-05,1.98684e-17,0.620713,0.603217,0.000625,0.000625,0.00123952
-1,0,364005,1.03958,0.538925,2.5165300000000003e-17,1.8735599999999998e-16,1.8735599999999998e-16,0.13710999999999998,0,1.95313e-05,1.9888499999999997e-17,0.642491,0.624451,0.000625,0.000625,0.00123945
-1,0,364005,1.03958,0.517644,2.5190500000000005e-17,1.8735700000000002e-16,1.8735700000000002e-16,0.137501,0,1.95313e-05,1.99081e-17,0.642241,0.6259640000000001,0.000625,0.000625,0.00123939
-1,0,364005,1.03958,0.498986,2.52118e-17,1.8735599999999998e-16,1.8735599999999998e-16,0.137891,0,1.95313e-05,1.9925499999999998e-17,0.642387,0.627911,0.000625,0.000625,0.00123932
-1,0,351717,1.03958,0.46979899999999997,2.52373e-17,1.87388e-16,1.87388e-16,0.138282,0,1.95313e-05,1.9944e-17,0.652529,0.637197,0.000625,0.000625,0.00123925
-1,0,364005,1.03958,0.539896,2.52578e-17,1.8909e-16,1.8909e-16,0.138672,0,1.95313e-05,1.99599e-17,0.638796,0.623274,0.000625,0.000625,0.00123919
-1,0,364005,1.03958,0.47599600000000003,2.52822e-17,1.89088e-16,1.89088e-16,0.13906300000000002,0,1.95313e-05,1.99779e-17,0.647513,0.6264,0.000625,0.000625,0.00123912
-1,0,351717,1.03958,0.539425,2.53015e-17,1.8738400000000002e-16,1.8738400000000002e-16,0.139454,0,1.95313e-05,1.99922e-17,0.625891,0.6097090000000001,0.000625,0.000625,0.00123905
-1,0,359909,1.03958,0.498118,2.53263e-17,1.89108e-16,1.89108e-16,0.139844,0,1.95313e-05,2.0008699999999997e-17,0.634547,0.613045,0.000625,0.000625,0.00123899
-1,0,359909,1.03958,0.5404979999999999,2.5350100000000002e-17,1.89107e-16,1.89107e-16,0.140235,0,1.95313e-05,2.0027799999999998e-17,0.63141,0.6152850000000001,0.000625,0.000625,0.00123892
-1,0,359909,1.03958,0.534993,2.53722e-17,1.89103e-16,1.89103e-16,0.140626,0,1.95313e-05,2.00441e-17,0.620359,0.603275,0.000625,0.000625,0.00123885
-1,0,359909,1.03958,0.476714,2.5394899999999997e-17,1.89104e-16,1.89104e-16,0.141016,0,1.95313e-05,2.00602e-17,0.6350779999999999,0.618451,0.000625,0.000625,0.00123879
-1,0,359909,1.03958,0.520103,2.54153e-17,1.8910599999999999e-16,1.8910599999999999e-16,0.141407,0,1.95313e-05,2.0074400000000002e-17,0.621213,0.601666,0.000625,0.000625,0.00123872
-1,0,359909,1.03958,0.521096,2.5437900000000002e-17,1.89107e-16,1.89107e-16,0.141797,0,1.95313e-05,2.00932e-17,0.619679,0.604301,0.000625,0.000625,0.00123866
-1,0,359909,1.03958,0.514141,2.5458900000000002e-17,1.89108e-16,1.89108e-16,0.142188,0,1.95313e-05,2.0108699999999998e-17,0.617554,0.5983470000000001,0.000625,0.000625,0.00123859
-1,0,364005,1.03958,0.600434,2.54813e-17,1.8738299999999998e-16,1.8738299999999998e-16,0.14257899999999998,0,1.95313e-05,2.01262e-17,0.606332,0.590087,0.000625,0.000625,0.00123852
-1,0,364005,1.03958,0.5697989999999999,2.55021e-17,1.8740000000000002e-16,1.8740000000000002e-16,0.142969,0,1.95313e-05,2.01416e-17,0.598558,0.578766,0.000625,0.000625,0.00123846
-1,0,364005,1.03958,0.466657,2.5525399999999998e-17,1.87391e-16,1.87391e-16,0.14336,0,1.95313e-05,2.01592e-17,0.626228,0.607667,0.000625,0.000625,0.00123839
-1,0,355813,1.03958,0.539959,2.55459e-17,1.8739299999999998e-16,1.8739299999999998e-16,0.143751,0,1.95313e-05,2.01738e-17,0.605997,0.587221,0.000625,0.000625,0.00123832
-1,0,355813,1.03958,0.512718,2.5568200000000002e-17,1.87391e-16,1.87391e-16,0.14414100000000002,0,1.95313e-05,2.01908e-17,0.61306,0.5951770000000001,0.000625,0.000625,0.00123826
-1,0,355813,1.03958,0.533572,2.55902e-17,1.87405e-16,1.87405e-16,0.144532,0,1.95313e-05,2.02077e-17,0.600412,0.577706,0.000625,0.000625,0.00123819
-1,0,355813,1.03958,0.49184300000000003,2.56131e-17,1.8741400000000002e-16,1.8741400000000002e-16,0.144922,0,1.95313e-05,2.02248e-17,0.607202,0.585815,0.000625,0.000625,0.00123813
-1,0,355813,1.03958,0.5349619999999999,2.56345e-17,1.8740400000000002e-16,1.8740400000000002e-16,0.145313,0,1.95313e-05,2.02409e-17,0.5992109999999999,0.579693,0.000625,0.000625,0.00123806
-1,0,355813,1.03958,0.506674,2.56587e-17,1.87412e-16,1.87412e-16,0.145704,0,1.95313e-05,2.0258800000000002e-17,0.601625,0.586088,0.000625,0.000625,0.00123799
-1,0,355813,1.03958,0.541867,2.5679099999999998e-17,1.8740900000000003e-16,1.8740900000000003e-16,0.146094,0,1.95313e-05,2.0274000000000002e-17,0.583839,0.563483,0.000625,0.000625,0.00123793
-1,0,355813,1.03958,0.47845299999999996,2.5702800000000005e-17,1.87405e-16,1.87405e-16,0.146485,0,1.95313e-05,2.02917e-17,0.60492,0.588307,0.000625,0.000625,0.00123786
-1,0,355813,1.03958,0.45902299999999996,2.57285e-17,1.8740000000000002e-16,1.8740000000000002e-16,0.146876,0,1.95313e-05,2.03102e-17,0.614635,0.5954520000000001,0.000625,0.000625,0.00123779
-1,0,355813,1.03958,0.446808,2.5753100000000002e-17,1.8740000000000002e-16,1.8740000000000002e-16,0.147266,0,1.95313e-05,2.0327999999999998e-17,0.607544,0.58903,0.000625,0.000625,0.00123773
-1,0,355813,1.03958,0.587205,2.5768400000000002e-17,1.8739700000000002e-16,1.8739700000000002e-16,0.14765699999999998,0,1.95313e-05,2.03394e-17,0.563867,0.543011,0.000625,0.000625,0.00123766
-1,0,355813,1.03958,0.512893,2.57932e-17,1.87388e-16,1.87388e-16,0.148047,0,1.95313e-05,2.0357e-17,0.583345,0.5605859999999999,0.000625,0.000625,0.00123759
-1,0,355813,1.03958,0.48868,2.58115e-17,1.8738400000000002e-16,1.8738400000000002e-16,0.14843800000000001,0,1.95313e-05,2.0369899999999998e-17,0.590098,0.5737869999999999,0.000625,0.000625,0.00123753
-1,0,355813,1.03958,0.44978500000000005,2.58361e-17,1.87385e-16,1.87385e-16,0.148829,0,1.95313e-05,2.03876e-17,0.600477,0.5780609999999999,0.000625,0.000625,0.00123746
-1,0,355813,1.03958,0.5174850000000001,2.5855900000000004e-17,1.8738400000000002e-16,1.8738400000000002e-16,0.14921900000000002,0,1.95313e-05,2.0401800000000002e-17,0.5837680000000001,0.5648270000000001,0.000625,0.000625,0.0012374
-1,0,355813,1.03958,0.555824,2.5872899999999997e-17,1.87388e-16,1.87388e-16,0.14961,0,1.95313e-05,2.04131e-17,0.564484,0.5428850000000001,0.000625,0.000625,0.00123733
-1,0,355813,1.03958,0.43684700000000004,2.5895300000000004e-17,1.8738400000000002e-16,1.8738400000000002e-16,0.150001,0,1.95313e-05,2.04263e-17,0.60153,0.5834560000000001,0.000625,0.000625,0.00123726


==> figures/Trinh1982SiliconoilWater-lent.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
0.0,0,-1,1.03958,1,0,0,0,0.00156251,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000515674
0.0,0,-1,1.03958,1,0,0,0,0.00312501,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.000531414
0.0,0,-1,1.03958,1,0,0,0,0.00468752,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00054688
1.32549e-16,0,-1,1.03958,1,0,0,0,0.00625003,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0005624919999999999
7.95293e-16,0,-1,1.03958,1,0,0,0,0.00781253,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.000578075
0.0,0,-1,1.03958,1,0,0,0,0.00937504,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000593799
2.65098e-16,0,-1,1.03958,1,0,0,0,0.0109375,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00060954
0.0,0,-1,1.03958,1,0,0,0,0.0125001,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.000625005
1.32549e-16,0,-1,1.03958,1,0,0,0,0.0140626,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000640617
2.65098e-16,0,-1,1.03958,1,0,0,0,0.0156251,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0006562
1.32549e-16,0,-1,1.03958,1,0,0,0,0.017187599999999997,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000671925
5.301949999999999e-16,0,-1,1.03958,1,0,0,0,0.0187501,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.000687665
0.0,0,-1,1.03958,1,0,0,0,0.020312599999999997,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00070313
2.65098e-16,0,-1,1.03958,1,0,0,0,0.021875099999999998,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000718743
0.0,0,-1,1.03958,1,0,0,0,0.023437599999999996,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0007343260000000001
0.0,0,-1,1.03958,1,0,0,0,0.025000099999999997,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00075005
1.32549e-16,0,-1,1.03958,1,0,0,0,0.0265626,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00076579
1.32549e-16,0,-1,1.03958,1,0,0,0,0.028125099999999997,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.000781256
0.0,0,-1,1.03958,1,0,0,0,0.029687599999999998,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0007968680000000001
1.32549e-16,0,-1,1.03958,1,0,0,0,0.031250099999999996,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0008124510000000001
2.65098e-16,0,-1,1.03958,1,0,0,0,0.0328126,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000828175
1.32549e-16,0,-1,1.03958,1,0,0,0,0.0343751,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.0008439160000000001
1.32549e-16,0,-1,1.03958,1,0,0,0,0.0359376,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.0008593810000000001
2.65098e-16,0,-1,1.03958,1,0,0,0,0.0375002,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000874993
0.0,0,-1,1.03958,1,0,0,0,0.03906269999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.000890576
1.32549e-16,0,-1,1.03958,1,0,0,0,0.04062519999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0009063010000000001
0.0,0,-1,1.03958,1,0,0,0,0.042187699999999995,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.0009220410000000001
2.65098e-16,0,-1,1.03958,1,0,0,0,0.043750199999999996,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.0009375060000000001
6.627439999999999e-16,0,-1,1.03958,1,0,0,0,0.0453127,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000953119
3.97646e-16,0,-1,1.03958,1,0,0,0,0.04687519999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.000968702
3.97646e-16,0,-1,1.03958,1,0,0,0,0.04843769999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000984426
1.32549e-16,0,-1,1.03958,1,0,0,0,0.050000199999999995,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00100017
0.0,0,-1,1.03958,1,0,0,0,0.051562699999999996,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00101563
0.0,0,-1,1.03958,1,0,0,0,0.0531252,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00103124
1.32549e-16,0,-1,1.03958,1,0,0,0,0.05468769999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00104683
5.301949999999999e-16,0,-1,1.03958,1,0,0,0,0.05625019999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00106255
1.32549e-16,0,-1,1.03958,1,0,0,0,0.057812699999999995,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00107829
6.627439999999999e-16,0,-1,1.03958,1,0,0,0,0.059375199999999996,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00109376
1.32549e-16,0,-1,1.03958,1,0,0,0,0.0609377,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00110937
7.95293e-16,0,-1,1.03958,1,0,0,0,0.06250019999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00112495
2.65098e-16,0,-1,1.03958,1,0,0,0,0.0640628,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00114068
3.97646e-16,0,-1,1.03958,1,0,0,0,0.0656253,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00115642
3.97646e-16,0,-1,1.03958,1,0,0,0,0.0671878,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00117188
5.301949999999999e-16,0,-1,1.03958,1,0,0,0,0.0687503,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00118749
0.0,0,-1,1.03958,1,0,0,0,0.07031280000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00120308
1.32549e-16,0,-1,1.03958,1,0,0,0,0.0718753,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0012188
7.95293e-16,0,-1,1.03958,1,0,0,0,0.0734378,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00123454
1.32549e-16,0,-1,1.03958,1,0,0,0,0.0750003,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00125001
5.301949999999999e-16,0,-1,1.03958,1,0,0,0,0.0765628,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00126562
9.278410000000001e-16,0,-1,1.03958,1,0,0,0,0.07812530000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0012812000000000001
7.95293e-16,0,-1,1.03958,1,0,0,0,0.0796878,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00129693
1.32549e-16,0,-1,1.03958,1,0,0,0,0.0812503,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00131267
0.0,0,-1,1.03958,1,0,0,0,0.0828128,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00132813
3.97646e-16,0,-1,1.03958,1,0,0,0,0.0843753,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00134375
5.301949999999999e-16,0,-1,1.03958,1,0,0,0,0.08593780000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00135933
0.0,0,-1,1.03958,1,0,0,0,0.0875003,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00137505
7.95293e-16,0,-1,1.03958,1,0,0,0,0.08906289999999999,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00139079
0.0,0,-1,1.03958,1,0,0,0,0.0906254,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00140626
1.32549e-16,0,-1,1.03958,1,0,0,0,0.09218789999999999,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00142187
2.65098e-16,0,-1,1.03958,1,0,0,0,0.09375039999999998,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00143745
9.278410000000001e-16,0,-1,1.03958,1,0,0,0,0.09531289999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00145318
1.32549e-16,0,-1,1.03958,1,0,0,0,0.09687539999999999,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00146892
2.65098e-16,0,-1,1.03958,1,0,0,0,0.0984379,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00148438
5.301949999999999e-16,0,-1,1.03958,1,0,0,0,0.1,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0015
5.301949999999999e-16,0,-1,1.03958,1,0,0,0,0.101563,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00151558
1.32549e-16,0,-1,1.03958,1,0,0,0,0.103125,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0015313
1.32549e-16,0,-1,1.03958,1,0,0,0,0.10468800000000002,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00154704
1.32549e-16,0,-1,1.03958,1,0,0,0,0.10625,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00156251
5.301949999999999e-16,0,-1,1.03958,1,0,0,0,0.107813,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00157812
2.65098e-16,0,-1,1.03958,1,0,0,0,0.109375,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0015937000000000002
5.301949999999999e-16,0,-1,1.03958,1,0,0,0,0.11093800000000001,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00160943
2.65098e-16,0,-1,1.03958,1,0,0,0,0.1125,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00162517
1.32549e-16,0,-1,1.03958,1,0,0,0,0.11406300000000001,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00164063
5.301949999999999e-16,0,-1,1.03958,1,0,0,0,0.115625,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00165625
9.278410000000001e-16,0,-1,1.03958,1,0,0,0,0.11718800000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00167183
9.278410000000001e-16,0,-1,1.03958,1,0,0,0,0.11875,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00168755
6.627439999999999e-16,0,-1,1.03958,1,0,0,0,0.12031300000000002,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00170329
5.301949999999999e-16,0,-1,1.03958,1,0,0,0,0.121875,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00171876
1.32549e-16,0,-1,1.03958,1,0,0,0,0.123438,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00173437
2.65098e-16,0,-1,1.03958,1,0,0,0,0.125,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00174995
6.627439999999999e-16,0,-1,1.03958,1,0,0,0,0.126563,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00176568
0.0,0,-1,1.03958,1,0,0,0,0.128126,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00178142
1.32549e-16,0,-1,1.03958,1,0,0,0,0.129688,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00179688
0.0,0,-1,1.03958,1,0,0,0,0.131251,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0018125
0.0,0,-1,1.03958,1,0,0,0,0.13281300000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00182808
0.0,0,-1,1.03958,1,0,0,0,0.134376,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0018437999999999998
3.97646e-16,0,-1,1.03958,1,0,0,0,0.135938,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00185954
2.65098e-16,0,-1,1.03958,1,0,0,0,0.137501,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00187501
2.65098e-16,0,-1,1.03958,1,0,0,0,0.13906300000000002,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00189062
2.65098e-16,0,-1,1.03958,1,0,0,0,0.140626,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00190621
3.97646e-16,0,-1,1.03958,1,0,0,0,0.142188,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00192193
2.65098e-16,0,-1,1.03958,1,0,0,0,0.143751,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00193767
6.627439999999999e-16,0,-1,1.03958,1,0,0,0,0.145313,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00195314
2.65098e-16,0,-1,1.03958,1,0,0,0,0.146876,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00196875
0.0,0,-1,1.03958,1,0,0,0,0.14843800000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00198433
7.95293e-16,0,-1,1.03958,1,0,0,0,0.150001,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00200006
0.0,0,-1,1.03958,1,0,0,0,0.000781253,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000507877
0.0,0,-1,1.03958,1,0,0,0,0.00156251,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000515723
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.00234376,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000523516
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.00312501,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000531298
0.0,0,-1,1.03958,1,0,0,0,0.00390627,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0005391
3.95626e-16,0,-1,1.03958,1,0,0,0,0.00468752,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00054694
6.59376e-16,0,-1,1.03958,1,0,0,0,0.00546877,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000554785
1.31875e-16,0,-1,1.03958,1,0,0,0,0.00625003,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000562579
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.00703128,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00057036
3.95626e-16,0,-1,1.03958,1,0,0,0,0.00781253,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000578163
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.00859378,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000586002
0.0,0,-1,1.03958,1,0,0,0,0.00937504,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000593848
1.31875e-16,0,-1,1.03958,1,0,0,0,0.010156299999999998,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000601641
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.0109375,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000609423
1.31875e-16,0,-1,1.03958,1,0,0,0,0.011718799999999998,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000617225
1.31875e-16,0,-1,1.03958,1,0,0,0,0.0125001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000625065
3.95626e-16,0,-1,1.03958,1,0,0,0,0.0132813,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000632911
1.31875e-16,0,-1,1.03958,1,0,0,0,0.0140626,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000640704
1.31875e-16,0,-1,1.03958,1,0,0,0,0.014843799999999999,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000648486
1.31875e-16,0,-1,1.03958,1,0,0,0,0.0156251,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000656288
7.91252e-16,0,-1,1.03958,1,0,0,0,0.0164063,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000664128
1.31875e-16,0,-1,1.03958,1,0,0,0,0.017187599999999997,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0006719730000000001
0.0,0,-1,1.03958,1,0,0,0,0.0179688,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000679767
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.0187501,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0006875480000000001
5.27501e-16,0,-1,1.03958,1,0,0,0,0.019531299999999998,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0006953510000000001
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.020312599999999997,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00070319
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.0210938,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0007110360000000001
6.59376e-16,0,-1,1.03958,1,0,0,0,0.021875099999999998,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0007188289999999999
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.022656299999999997,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000726611
1.31875e-16,0,-1,1.03958,1,0,0,0,0.023437599999999996,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0007344130000000001
7.91252e-16,0,-1,1.03958,1,0,0,0,0.0242188,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000742253
5.27501e-16,0,-1,1.03958,1,0,0,0,0.025000099999999997,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000750099
3.95626e-16,0,-1,1.03958,1,0,0,0,0.025781400000000003,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0007578919999999999
7.91252e-16,0,-1,1.03958,1,0,0,0,0.0265626,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0007656739999999999
3.95626e-16,0,-1,1.03958,1,0,0,0,0.0273439,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000773476
3.95626e-16,0,-1,1.03958,1,0,0,0,0.028125099999999997,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000781315
5.27501e-16,0,-1,1.03958,1,0,0,0,0.028906400000000002,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000789161
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.029687599999999998,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000796955
3.95626e-16,0,-1,1.03958,1,0,0,0,0.030468900000000004,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000804736
7.91252e-16,0,-1,1.03958,1,0,0,0,0.031250099999999996,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0008125389999999999
3.95626e-16,0,-1,1.03958,1,0,0,0,0.0320314,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0008203780000000001
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.0328126,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0008282239999999999
6.59376e-16,0,-1,1.03958,1,0,0,0,0.0335939,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000836017
1.31875e-16,0,-1,1.03958,1,0,0,0,0.0343751,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0008437989999999999
9.23127e-16,0,-1,1.03958,1,0,0,0,0.035156400000000004,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000851601
1.31875e-16,0,-1,1.03958,1,0,0,0,0.0359376,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0008594410000000001
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.0367189,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000867287
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.037500099999999995,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00087508
1.31875e-16,0,-1,1.03958,1,0,0,0,0.0382814,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000882862
5.27501e-16,0,-1,1.03958,1,0,0,0,0.03906269999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000890664
1.31875e-16,0,-1,1.03958,1,0,0,0,0.0398439,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000898503
0.0,0,-1,1.03958,1,0,0,0,0.04062519999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000906349
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.0414064,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0009141430000000001
0.0,0,-1,1.03958,1,0,0,0,0.042187699999999995,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000921924
3.95626e-16,0,-1,1.03958,1,0,0,0,0.042968900000000004,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000929727
6.59376e-16,0,-1,1.03958,1,0,0,0,0.043750199999999996,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000937566
1.18688e-15,0,-1,1.03958,1,0,0,0,0.0445314,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000945412
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.0453127,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000953205
1.31875e-16,0,-1,1.03958,1,0,0,0,0.0460939,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000960987
1.31875e-16,0,-1,1.03958,1,0,0,0,0.04687519999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000968789
1.31875e-16,0,-1,1.03958,1,0,0,0,0.0476564,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000976629
1.31875e-16,0,-1,1.03958,1,0,0,0,0.04843769999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000984475
1.055e-15,0,-1,1.03958,1,0,0,0,0.0492189,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000992268
0.0,0,-1,1.03958,1,0,0,0,0.050000199999999995,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00100005
3.95626e-16,0,-1,1.03958,1,0,0,0,0.0507815,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00100785
1.31875e-16,0,-1,1.03958,1,0,0,0,0.051562699999999996,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00101569
5.27501e-16,0,-1,1.03958,1,0,0,0,0.05234400000000001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00102354
1.31875e-16,0,-1,1.03958,1,0,0,0,0.0531252,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00103133
3.95626e-16,0,-1,1.03958,1,0,0,0,0.0539065,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00103911
1.31875e-15,0,-1,1.03958,1,0,0,0,0.05468769999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00104691
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.055469000000000004,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00105475
0.0,0,-1,1.03958,1,0,0,0,0.05625019999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0010626
3.95626e-16,0,-1,1.03958,1,0,0,0,0.057031500000000006,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00107039
1.31875e-16,0,-1,1.03958,1,0,0,0,0.057812699999999995,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00107817
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.05859400000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00108598
1.4506299999999999e-15,0,-1,1.03958,1,0,0,0,0.059375199999999996,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00109382
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.06015650000000001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00110166
0.0,0,-1,1.03958,1,0,0,0,0.0609377,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00110946
3.95626e-16,0,-1,1.03958,1,0,0,0,0.061719,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00111724
3.95626e-16,0,-1,1.03958,1,0,0,0,0.06250019999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00112504
6.59376e-16,0,-1,1.03958,1,0,0,0,0.0632815,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00113288
1.5825e-15,0,-1,1.03958,1,0,0,0,0.0640628,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00114073
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.064844,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00114852
1.31875e-16,0,-1,1.03958,1,0,0,0,0.0656253,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0011562999999999999
1.31875e-16,0,-1,1.03958,1,0,0,0,0.06640650000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0011640999999999997
3.95626e-16,0,-1,1.03958,1,0,0,0,0.0671878,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00117194
1.31875e-16,0,-1,1.03958,1,0,0,0,0.067969,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00117979
9.23127e-16,0,-1,1.03958,1,0,0,0,0.0687503,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00118758
1.31875e-16,0,-1,1.03958,1,0,0,0,0.06953150000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00119536
1.31875e-16,0,-1,1.03958,1,0,0,0,0.07031280000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00120317
1.31875e-16,0,-1,1.03958,1,0,0,0,0.071094,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0012109999999999998
3.95626e-16,0,-1,1.03958,1,0,0,0,0.0718753,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00121885
1.31875e-16,0,-1,1.03958,1,0,0,0,0.0726565,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00122664
3.95626e-16,0,-1,1.03958,1,0,0,0,0.0734378,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00123443
1.5825e-15,0,-1,1.03958,1,0,0,0,0.07421900000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00124223
0.0,0,-1,1.03958,1,0,0,0,0.0750003,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00125007
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.0757816,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00125791
3.95626e-16,0,-1,1.03958,1,0,0,0,0.0765628,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00126571
0.0,0,-1,1.03958,1,0,0,0,0.0773441,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00127349
1.31875e-16,0,-1,1.03958,1,0,0,0,0.07812530000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00128129
1.5825e-15,0,-1,1.03958,1,0,0,0,0.07890660000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00128913
9.23127e-16,0,-1,1.03958,1,0,0,0,0.0796878,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00129698
1.31875e-16,0,-1,1.03958,1,0,0,0,0.0804691,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00130477
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.0812503,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00131255
3.95626e-16,0,-1,1.03958,1,0,0,0,0.0820316,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00132035
0.0,0,-1,1.03958,1,0,0,0,0.0828128,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00132819
1.5825e-15,0,-1,1.03958,1,0,0,0,0.0835941,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00133604
3.95626e-16,0,-1,1.03958,1,0,0,0,0.0843753,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00134383
1.31875e-16,0,-1,1.03958,1,0,0,0,0.0851566,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00135161
3.95626e-16,0,-1,1.03958,1,0,0,0,0.08593780000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00135942
1.31875e-16,0,-1,1.03958,1,0,0,0,0.08671910000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00136726
1.31875e-16,0,-1,1.03958,1,0,0,0,0.08750039999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0013751
1.31875e-15,0,-1,1.03958,1,0,0,0,0.0882816,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00138289
1.31875e-15,0,-1,1.03958,1,0,0,0,0.08906289999999999,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00139068
1.31875e-16,0,-1,1.03958,1,0,0,0,0.0898441,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00139848
1.31875e-16,0,-1,1.03958,1,0,0,0,0.0906254,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00140632
5.27501e-16,0,-1,1.03958,1,0,0,0,0.0914066,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00141416
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.09218789999999999,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00142196
5.27501e-16,0,-1,1.03958,1,0,0,0,0.0929691,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00142974
1.84625e-15,0,-1,1.03958,1,0,0,0,0.09375039999999998,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00143754
0.0,0,-1,1.03958,1,0,0,0,0.09453160000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00144538
1.5825e-15,0,-1,1.03958,1,0,0,0,0.09531289999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00145323
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.0960941,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00146102
1.31875e-16,0,-1,1.03958,1,0,0,0,0.09687539999999999,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0014688
0.0,0,-1,1.03958,1,0,0,0,0.0976566,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0014765999999999998
1.4506299999999999e-15,0,-1,1.03958,1,0,0,0,0.0984379,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00148444
1.31875e-15,0,-1,1.03958,1,0,0,0,0.0992191,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00149229
1.31875e-16,0,-1,1.03958,1,0,0,0,0.1,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00150008
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.10078200000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00150786
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.101563,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00151567
1.31875e-16,0,-1,1.03958,1,0,0,0,0.102344,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00152351
1.31875e-15,0,-1,1.03958,1,0,0,0,0.103125,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00153135
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.103907,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00153915
1.31875e-15,0,-1,1.03958,1,0,0,0,0.10468800000000002,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00154693
3.95626e-16,0,-1,1.03958,1,0,0,0,0.10546900000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00155473
1.31875e-16,0,-1,1.03958,1,0,0,0,0.10625,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00156257
1.31875e-16,0,-1,1.03958,1,0,0,0,0.10703199999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00157041
9.23127e-16,0,-1,1.03958,1,0,0,0,0.107813,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00157821
9.23127e-16,0,-1,1.03958,1,0,0,0,0.10859400000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00158599
0.0,0,-1,1.03958,1,0,0,0,0.109375,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00159379
1.5825e-15,0,-1,1.03958,1,0,0,0,0.11015699999999999,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00160163
3.95626e-16,0,-1,1.03958,1,0,0,0,0.11093800000000001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00160948
1.31875e-16,0,-1,1.03958,1,0,0,0,0.111719,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00161727
1.31875e-16,0,-1,1.03958,1,0,0,0,0.1125,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00162505
3.95626e-16,0,-1,1.03958,1,0,0,0,0.113282,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00163285
1.055e-15,0,-1,1.03958,1,0,0,0,0.11406300000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00164069
1.31875e-16,0,-1,1.03958,1,0,0,0,0.114844,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00164854
1.31875e-15,0,-1,1.03958,1,0,0,0,0.115625,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00165633
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.116407,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00166411
0.0,0,-1,1.03958,1,0,0,0,0.11718800000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00167192
0.0,0,-1,1.03958,1,0,0,0,0.117969,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00167976
5.27501e-16,0,-1,1.03958,1,0,0,0,0.11875,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0016875999999999998
5.27501e-16,0,-1,1.03958,1,0,0,0,0.119532,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0016954000000000001
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.12031300000000002,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00170318
9.23127e-16,0,-1,1.03958,1,0,0,0,0.12109400000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00171098
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.121875,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00171882
3.95626e-16,0,-1,1.03958,1,0,0,0,0.12265699999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00172667
1.31875e-15,0,-1,1.03958,1,0,0,0,0.123438,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00173446
1.31875e-16,0,-1,1.03958,1,0,0,0,0.12421900000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00174224
1.4506299999999999e-15,0,-1,1.03958,1,0,0,0,0.125001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00175004
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.125782,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00175788
1.31875e-16,0,-1,1.03958,1,0,0,0,0.126563,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00176573
1.31875e-16,0,-1,1.03958,1,0,0,0,0.127344,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00177352
1.055e-15,0,-1,1.03958,1,0,0,0,0.128126,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0017813
2.63751e-15,0,-1,1.03958,1,0,0,0,0.128907,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00178911
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.129688,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00179694
3.95626e-16,0,-1,1.03958,1,0,0,0,0.130469,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00180479
0.0,0,-1,1.03958,1,0,0,0,0.131251,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00181258
1.31875e-16,0,-1,1.03958,1,0,0,0,0.13203199999999998,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00182037
6.59376e-16,0,-1,1.03958,1,0,0,0,0.13281300000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00182817
1.31875e-16,0,-1,1.03958,1,0,0,0,0.13359400000000002,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00183601
1.97813e-15,0,-1,1.03958,1,0,0,0,0.134376,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00184385
0.0,0,-1,1.03958,1,0,0,0,0.135157,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00185165
1.31875e-16,0,-1,1.03958,1,0,0,0,0.135938,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00185943
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.136719,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00186723
3.95626e-16,0,-1,1.03958,1,0,0,0,0.137501,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00187507
1.4506299999999999e-15,0,-1,1.03958,1,0,0,0,0.138282,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00188292
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.13906300000000002,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00189071
1.31875e-15,0,-1,1.03958,1,0,0,0,0.139844,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00189849
3.95626e-16,0,-1,1.03958,1,0,0,0,0.140626,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00190629
7.91252e-16,0,-1,1.03958,1,0,0,0,0.141407,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00191413
5.27501e-16,0,-1,1.03958,1,0,0,0,0.142188,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00192198
1.31875e-16,0,-1,1.03958,1,0,0,0,0.142969,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00192977
1.055e-15,0,-1,1.03958,1,0,0,0,0.143751,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00193755
5.27501e-16,0,-1,1.03958,1,0,0,0,0.144532,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00194536
6.59376e-16,0,-1,1.03958,1,0,0,0,0.145313,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0019532
3.95626e-16,0,-1,1.03958,1,0,0,0,0.146094,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00196104
3.95626e-16,0,-1,1.03958,1,0,0,0,0.146876,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00196883
3.95626e-16,0,-1,1.03958,1,0,0,0,0.14765699999999998,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00197662
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.14843800000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00198442
3.95626e-16,0,-1,1.03958,1,0,0,0,0.14921900000000002,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00199226
2.6375099999999996e-16,0,-1,1.03958,1,0,0,0,0.150001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0020001
0.0,0,-1,1.03958,1,0,0,0,0.00039062699999999994,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000503977
0.0,0,-1,1.03958,1,0,0,0,0.000781253,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000507883
2.63409e-16,0,-1,1.03958,1,0,0,0,0.00117188,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000511788
1.31704e-16,0,-1,1.03958,1,0,0,0,0.00156251,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000515694
1.31704e-16,0,-1,1.03958,1,0,0,0,0.00195313,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000519602
5.26818e-16,0,-1,1.03958,1,0,0,0,0.00234376,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000523508
0.0,0,-1,1.03958,1,0,0,0,0.00273439,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000527415
1.31704e-16,0,-1,1.03958,1,0,0,0,0.00312501,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000531319
0.0,0,-1,1.03958,1,0,0,0,0.00351564,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000535225
0.0,0,-1,1.03958,1,0,0,0,0.00390627,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000539134
1.31704e-16,0,-1,1.03958,1,0,0,0,0.00429689,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000543039
1.31704e-16,0,-1,1.03958,1,0,0,0,0.00468752,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000546946
2.63409e-16,0,-1,1.03958,1,0,0,0,0.00507815,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00055085
1.31704e-16,0,-1,1.03958,1,0,0,0,0.00546877,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000554756
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.005859399999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000558665
2.63409e-16,0,-1,1.03958,1,0,0,0,0.00625003,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000562571
1.31704e-16,0,-1,1.03958,1,0,0,0,0.00664065,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000566477
1.31704e-16,0,-1,1.03958,1,0,0,0,0.00703128,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0005703819999999999
0.0,0,-1,1.03958,1,0,0,0,0.0074218999999999995,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0005742880000000001
2.63409e-16,0,-1,1.03958,1,0,0,0,0.00781253,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000578196
2.63409e-16,0,-1,1.03958,1,0,0,0,0.00820316,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0005821019999999999
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.00859378,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000586009
2.63409e-16,0,-1,1.03958,1,0,0,0,0.00898441,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0005899130000000001
5.26818e-16,0,-1,1.03958,1,0,0,0,0.00937504,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000593819
2.63409e-16,0,-1,1.03958,1,0,0,0,0.00976566,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0005977280000000001
2.63409e-16,0,-1,1.03958,1,0,0,0,0.010156299999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0006016330000000001
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0105469,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00060554
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.0109375,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000609444
2.63409e-16,0,-1,1.03958,1,0,0,0,0.011328200000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00061335
2.63409e-16,0,-1,1.03958,1,0,0,0,0.011718799999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000617259
1.31704e-16,0,-1,1.03958,1,0,0,0,0.0121094,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000621165
1.31704e-16,0,-1,1.03958,1,0,0,0,0.0125,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0006250709999999999
2.63409e-16,0,-1,1.03958,1,0,0,0,0.012890700000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000628976
1.31704e-16,0,-1,1.03958,1,0,0,0,0.0132813,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000632882
1.31704e-16,0,-1,1.03958,1,0,0,0,0.013671899999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00063679
1.31704e-16,0,-1,1.03958,1,0,0,0,0.0140626,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000640696
5.26818e-16,0,-1,1.03958,1,0,0,0,0.014453200000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000644603
1.31704e-16,0,-1,1.03958,1,0,0,0,0.014843799999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000648507
2.63409e-16,0,-1,1.03958,1,0,0,0,0.015234399999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000652413
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0156251,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0006563210000000001
1.31704e-16,0,-1,1.03958,1,0,0,0,0.0160157,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000660227
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.0164063,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0006641339999999999
0.0,0,-1,1.03958,1,0,0,0,0.016796900000000003,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000668038
2.63409e-16,0,-1,1.03958,1,0,0,0,0.017187599999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000671944
9.21931e-16,0,-1,1.03958,1,0,0,0,0.017578200000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000675853
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0179688,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0006797589999999999
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0183594,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000683665
5.26818e-16,0,-1,1.03958,1,0,0,0,0.0187501,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00068757
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0191407,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000691476
1.31704e-16,0,-1,1.03958,1,0,0,0,0.019531299999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000695384
5.26818e-16,0,-1,1.03958,1,0,0,0,0.019922,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00069929
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.020312599999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000703197
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0207032,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000707101
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0210938,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007110069999999999
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.0214845,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000714915
2.63409e-16,0,-1,1.03958,1,0,0,0,0.021875099999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000718821
0.0,0,-1,1.03958,1,0,0,0,0.0222657,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007227280000000001
0.0,0,-1,1.03958,1,0,0,0,0.022656299999999997,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000726632
9.21931e-16,0,-1,1.03958,1,0,0,0,0.023047,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000730538
2.63409e-16,0,-1,1.03958,1,0,0,0,0.023437599999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007344469999999999
1.31704e-16,0,-1,1.03958,1,0,0,0,0.0238282,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0007383530000000001
9.21931e-16,0,-1,1.03958,1,0,0,0,0.0242188,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007422589999999999
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.0246095,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000746163
1.31704e-16,0,-1,1.03958,1,0,0,0,0.025000099999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00075007
9.21931e-16,0,-1,1.03958,1,0,0,0,0.025390700000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000753978
5.26818e-16,0,-1,1.03958,1,0,0,0,0.025781400000000003,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0007578839999999999
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.026172000000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000761791
1.31704e-15,0,-1,1.03958,1,0,0,0,0.0265626,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000765695
1.31704e-16,0,-1,1.03958,1,0,0,0,0.026953199999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007696010000000001
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.0273439,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007735089999999999
5.26818e-16,0,-1,1.03958,1,0,0,0,0.027734500000000002,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000777415
7.90227e-16,0,-1,1.03958,1,0,0,0,0.028125099999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000781322
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.028515699999999998,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0007852260000000001
2.63409e-16,0,-1,1.03958,1,0,0,0,0.028906400000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000789132
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.029297000000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007930410000000001
7.90227e-16,0,-1,1.03958,1,0,0,0,0.029687599999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000796947
1.31704e-16,0,-1,1.03958,1,0,0,0,0.0300782,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000800853
1.31704e-16,0,-1,1.03958,1,0,0,0,0.030468900000000004,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000804757
0.0,0,-1,1.03958,1,0,0,0,0.0308595,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000808664
1.31704e-16,0,-1,1.03958,1,0,0,0,0.031250099999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000812572
1.31704e-16,0,-1,1.03958,1,0,0,0,0.031640800000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000816478
0.0,0,-1,1.03958,1,0,0,0,0.0320314,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000820385
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.032422,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000824289
1.31704e-16,0,-1,1.03958,1,0,0,0,0.0328126,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000828195
5.26818e-16,0,-1,1.03958,1,0,0,0,0.0332033,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000832103
1.31704e-16,0,-1,1.03958,1,0,0,0,0.0335939,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000836009
5.26818e-16,0,-1,1.03958,1,0,0,0,0.0339845,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000839916
0.0,0,-1,1.03958,1,0,0,0,0.0343751,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00084382
5.26818e-16,0,-1,1.03958,1,0,0,0,0.0347658,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000847726
7.90227e-16,0,-1,1.03958,1,0,0,0,0.035156400000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000851635
0.0,0,-1,1.03958,1,0,0,0,0.035547,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000855541
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.0359376,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0008594469999999999
5.26818e-16,0,-1,1.03958,1,0,0,0,0.0363283,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000863351
9.21931e-16,0,-1,1.03958,1,0,0,0,0.0367189,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000867258
2.63409e-16,0,-1,1.03958,1,0,0,0,0.037109500000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000871166
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0375002,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000875072
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0378908,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0008789789999999999
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0382814,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000882883
1.31704e-16,0,-1,1.03958,1,0,0,0,0.038672000000000005,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0008867889999999999
2.63409e-16,0,-1,1.03958,1,0,0,0,0.03906269999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000890697
0.0,0,-1,1.03958,1,0,0,0,0.039453300000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000894603
1.31704e-16,0,-1,1.03958,1,0,0,0,0.0398439,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00089851
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0402345,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009024139999999999
1.4487500000000001e-15,0,-1,1.03958,1,0,0,0,0.04062519999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00090632
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.0410158,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009102289999999999
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.0414064,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000914135
1.05364e-15,0,-1,1.03958,1,0,0,0,0.041797,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009180410000000001
7.90227e-16,0,-1,1.03958,1,0,0,0,0.042187699999999995,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000921945
1.18534e-15,0,-1,1.03958,1,0,0,0,0.0425783,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000925852
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.042968900000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00092976
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.0433595,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0009336660000000001
1.31704e-16,0,-1,1.03958,1,0,0,0,0.043750199999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000937573
0.0,0,-1,1.03958,1,0,0,0,0.0441408,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009414769999999999
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.0445314,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000945383
1.31704e-16,0,-1,1.03958,1,0,0,0,0.0449221,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009492910000000001
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.0453127,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0009531969999999999
1.31704e-16,0,-1,1.03958,1,0,0,0,0.0457033,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000957104
1.31704e-16,0,-1,1.03958,1,0,0,0,0.0460939,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009610080000000001
1.31704e-16,0,-1,1.03958,1,0,0,0,0.0464846,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000964914
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.04687519999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009688230000000001
1.4487500000000001e-15,0,-1,1.03958,1,0,0,0,0.047265800000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000972729
7.90227e-16,0,-1,1.03958,1,0,0,0,0.0476564,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000976635
1.58045e-15,0,-1,1.03958,1,0,0,0,0.0480471,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009805389999999999
1.31704e-15,0,-1,1.03958,1,0,0,0,0.04843769999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009844460000000001
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.0488283,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009883539999999999
5.26818e-16,0,-1,1.03958,1,0,0,0,0.0492189,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00099226
1.31704e-16,0,-1,1.03958,1,0,0,0,0.049609600000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000996167
2.63409e-16,0,-1,1.03958,1,0,0,0,0.050000199999999995,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00100007
1.31704e-16,0,-1,1.03958,1,0,0,0,0.0503908,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00100398
1.58045e-15,0,-1,1.03958,1,0,0,0,0.0507815,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00100789
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.0511721,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00101179
5.26818e-16,0,-1,1.03958,1,0,0,0,0.051562699999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0010157
0.0,0,-1,1.03958,1,0,0,0,0.0519533,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0010196
1.31704e-16,0,-1,1.03958,1,0,0,0,0.05234400000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00102351
1.31704e-15,0,-1,1.03958,1,0,0,0,0.0527346,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00102742
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0531252,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00103132
0.0,0,-1,1.03958,1,0,0,0,0.0535158,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00103523
2.63409e-15,0,-1,1.03958,1,0,0,0,0.0539065,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00103913
5.26818e-16,0,-1,1.03958,1,0,0,0,0.0542971,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00104304
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.05468769999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00104695
1.05364e-15,0,-1,1.03958,1,0,0,0,0.055078300000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00105085
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.055469000000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00105476
5.26818e-16,0,-1,1.03958,1,0,0,0,0.0558596,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00105866
2.63409e-16,0,-1,1.03958,1,0,0,0,0.05625019999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00106257
5.26818e-16,0,-1,1.03958,1,0,0,0,0.0566409,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00106648
0.0,0,-1,1.03958,1,0,0,0,0.057031500000000006,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00107039
1.31704e-16,0,-1,1.03958,1,0,0,0,0.057422100000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00107429
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.057812699999999995,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0010782
1.84386e-15,0,-1,1.03958,1,0,0,0,0.0582034,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0010821
7.90227e-16,0,-1,1.03958,1,0,0,0,0.05859400000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00108601
5.26818e-16,0,-1,1.03958,1,0,0,0,0.0589846,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00108992
2.7657900000000003e-15,0,-1,1.03958,1,0,0,0,0.059375199999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00109382
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.0597659,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00109773
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.06015650000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00110163
1.84386e-15,0,-1,1.03958,1,0,0,0,0.0605471,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00110554
9.21931e-16,0,-1,1.03958,1,0,0,0,0.0609377,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00110945
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.0613284,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00111335
2.63409e-16,0,-1,1.03958,1,0,0,0,0.061719,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00111726
5.26818e-16,0,-1,1.03958,1,0,0,0,0.0621096,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00112117
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.06250030000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00112507
1.31704e-15,0,-1,1.03958,1,0,0,0,0.0628909,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00112898
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.0632815,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00113289
1.31704e-15,0,-1,1.03958,1,0,0,0,0.0636721,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00113679
7.90227e-16,0,-1,1.03958,1,0,0,0,0.0640628,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0011407
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0644534,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0011446
2.23898e-15,0,-1,1.03958,1,0,0,0,0.064844,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00114851
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.0652346,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00115242
5.26818e-16,0,-1,1.03958,1,0,0,0,0.0656253,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00115632
1.84386e-15,0,-1,1.03958,1,0,0,0,0.0660159,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00116023
9.21931e-16,0,-1,1.03958,1,0,0,0,0.06640650000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00116414
9.21931e-16,0,-1,1.03958,1,0,0,0,0.0667971,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00116804
1.58045e-15,0,-1,1.03958,1,0,0,0,0.0671878,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00117195
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0675784,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00117585
7.90227e-16,0,-1,1.03958,1,0,0,0,0.067969,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00117976
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.0683596,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00118367
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0687503,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00118757
9.21931e-16,0,-1,1.03958,1,0,0,0,0.0691409,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00119148
2.63409e-16,0,-1,1.03958,1,0,0,0,0.06953150000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00119538
7.90227e-16,0,-1,1.03958,1,0,0,0,0.0699222,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00119929
1.84386e-15,0,-1,1.03958,1,0,0,0,0.07031280000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0012032
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.0707034,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0012071
7.90227e-16,0,-1,1.03958,1,0,0,0,0.071094,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00121101
2.10727e-15,0,-1,1.03958,1,0,0,0,0.0714847,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00121492
7.90227e-16,0,-1,1.03958,1,0,0,0,0.0718753,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00121882
1.31704e-16,0,-1,1.03958,1,0,0,0,0.0722659,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00122273
2.10727e-15,0,-1,1.03958,1,0,0,0,0.0726565,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00122664
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.07304719999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00123054
1.58045e-15,0,-1,1.03958,1,0,0,0,0.0734378,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00123445
1.58045e-15,0,-1,1.03958,1,0,0,0,0.0738284,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00123835
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.07421900000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00124226
9.21931e-16,0,-1,1.03958,1,0,0,0,0.0746097,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00124617
1.71216e-15,0,-1,1.03958,1,0,0,0,0.0750003,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00125007
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.0753909,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00125398
7.90227e-16,0,-1,1.03958,1,0,0,0,0.0757816,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00125788
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.0761722,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00126179
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.0765628,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0012657
2.10727e-15,0,-1,1.03958,1,0,0,0,0.0769534,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00126961
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.0773441,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00127351
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.0777347,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00127742
2.10727e-15,0,-1,1.03958,1,0,0,0,0.07812530000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00128132
1.05364e-15,0,-1,1.03958,1,0,0,0,0.0785159,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00128523
1.84386e-15,0,-1,1.03958,1,0,0,0,0.07890660000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00128914
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.0792972,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00129304
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.0796878,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00129695
1.84386e-15,0,-1,1.03958,1,0,0,0,0.0800784,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00130086
1.05364e-15,0,-1,1.03958,1,0,0,0,0.0804691,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00130476
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.08085969999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00130867
1.05364e-15,0,-1,1.03958,1,0,0,0,0.0812503,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00131257
1.71216e-15,0,-1,1.03958,1,0,0,0,0.08164099999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00131648
7.90227e-16,0,-1,1.03958,1,0,0,0,0.0820316,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00132039
1.71216e-15,0,-1,1.03958,1,0,0,0,0.0824222,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00132429
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.0828128,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0013282
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0832035,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0013321
1.31704e-16,0,-1,1.03958,1,0,0,0,0.0835941,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00133601
7.90227e-16,0,-1,1.03958,1,0,0,0,0.0839847,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00133992
1.9755700000000003e-15,0,-1,1.03958,1,0,0,0,0.0843753,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00134382
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.084766,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00134773
9.21931e-16,0,-1,1.03958,1,0,0,0,0.0851566,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00135163
2.10727e-15,0,-1,1.03958,1,0,0,0,0.0855472,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00135554
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.08593780000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00135945
7.90227e-16,0,-1,1.03958,1,0,0,0,0.0863285,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00136336
9.21931e-16,0,-1,1.03958,1,0,0,0,0.08671910000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00136726
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0871097,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00137117
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.0875003,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00137507
1.58045e-15,0,-1,1.03958,1,0,0,0,0.087891,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00137898
9.21931e-16,0,-1,1.03958,1,0,0,0,0.0882816,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00138289
1.71216e-15,0,-1,1.03958,1,0,0,0,0.08867219999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00138679
1.71216e-15,0,-1,1.03958,1,0,0,0,0.08906289999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0013907
1.71216e-15,0,-1,1.03958,1,0,0,0,0.08945349999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0013946
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0898441,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00139851
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.0902347,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00140242
5.26818e-16,0,-1,1.03958,1,0,0,0,0.0906254,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00140632
1.71216e-15,0,-1,1.03958,1,0,0,0,0.091016,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00141023
9.21931e-16,0,-1,1.03958,1,0,0,0,0.0914066,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00141413
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.0917972,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00141804
7.90227e-16,0,-1,1.03958,1,0,0,0,0.09218789999999999,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00142195
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0925785,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00142586
1.05364e-15,0,-1,1.03958,1,0,0,0,0.0929691,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00142976
1.18534e-15,0,-1,1.03958,1,0,0,0,0.0933597,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00143367
7.90227e-16,0,-1,1.03958,1,0,0,0,0.09375039999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00143757
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.094141,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00144148
2.10727e-15,0,-1,1.03958,1,0,0,0,0.09453160000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00144539
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.0949223,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00144929
1.9755700000000003e-15,0,-1,1.03958,1,0,0,0,0.09531289999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0014532
1.9755700000000003e-15,0,-1,1.03958,1,0,0,0,0.0957035,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00145711
1.9755700000000003e-15,0,-1,1.03958,1,0,0,0,0.0960941,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00146101
1.84386e-15,0,-1,1.03958,1,0,0,0,0.09648480000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00146492
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.09687539999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00146882
5.26818e-16,0,-1,1.03958,1,0,0,0,0.09726599999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00147273
1.84386e-15,0,-1,1.03958,1,0,0,0,0.0976566,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00147664
2.63409e-16,0,-1,1.03958,1,0,0,0,0.0980473,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00148054
5.26818e-16,0,-1,1.03958,1,0,0,0,0.0984379,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00148445
1.84386e-15,0,-1,1.03958,1,0,0,0,0.0988285,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00148835
1.71216e-15,0,-1,1.03958,1,0,0,0,0.0992191,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00149226
2.10727e-15,0,-1,1.03958,1,0,0,0,0.09960980000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00149617
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.1,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00150007
2.63409e-16,0,-1,1.03958,1,0,0,0,0.100391,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00150398
2.63409e-16,0,-1,1.03958,1,0,0,0,0.10078200000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00150789
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.101172,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00151179
7.90227e-16,0,-1,1.03958,1,0,0,0,0.101563,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0015157
1.84386e-15,0,-1,1.03958,1,0,0,0,0.101954,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00151961
1.71216e-15,0,-1,1.03958,1,0,0,0,0.102344,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00152351
7.90227e-16,0,-1,1.03958,1,0,0,0,0.10273499999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00152742
1.9755700000000003e-15,0,-1,1.03958,1,0,0,0,0.103125,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00153132
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.10351600000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00153523
1.84386e-15,0,-1,1.03958,1,0,0,0,0.103907,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00153914
2.63409e-16,0,-1,1.03958,1,0,0,0,0.104297,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00154304
2.63409e-16,0,-1,1.03958,1,0,0,0,0.10468800000000002,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00154695
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.10507899999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00155085
2.63409e-15,0,-1,1.03958,1,0,0,0,0.10546900000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00155476
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.10586,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00155867
1.31704e-16,0,-1,1.03958,1,0,0,0,0.10625,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00156258
1.84386e-15,0,-1,1.03958,1,0,0,0,0.10664100000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00156648
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.10703199999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00157039
9.21931e-16,0,-1,1.03958,1,0,0,0,0.107422,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00157429
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.107813,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0015782
1.18534e-15,0,-1,1.03958,1,0,0,0,0.108204,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00158211
1.05364e-15,0,-1,1.03958,1,0,0,0,0.10859400000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00158601
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.10898499999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00158992
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.109375,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00159383
2.10727e-15,0,-1,1.03958,1,0,0,0,0.109766,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00159773
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.11015699999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00160164
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.110547,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00160554
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.11093800000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00160945
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.111329,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00161336
1.18534e-15,0,-1,1.03958,1,0,0,0,0.111719,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00161726
2.50239e-15,0,-1,1.03958,1,0,0,0,0.11210999999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00162117
2.63409e-16,0,-1,1.03958,1,0,0,0,0.1125,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00162507
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.112891,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00162898
1.84386e-15,0,-1,1.03958,1,0,0,0,0.113282,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00163289
7.90227e-16,0,-1,1.03958,1,0,0,0,0.11367200000000001,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00163679
5.26818e-16,0,-1,1.03958,1,0,0,0,0.11406300000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0016407
1.71216e-15,0,-1,1.03958,1,0,0,0,0.114454,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0016445999999999998
2.10727e-15,0,-1,1.03958,1,0,0,0,0.114844,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00164851
5.26818e-16,0,-1,1.03958,1,0,0,0,0.11523499999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00165242
7.90227e-16,0,-1,1.03958,1,0,0,0,0.115625,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00165633
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.11601600000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00166023
1.71216e-15,0,-1,1.03958,1,0,0,0,0.116407,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00166414
2.37068e-15,0,-1,1.03958,1,0,0,0,0.116797,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00166804
2.63409e-16,0,-1,1.03958,1,0,0,0,0.11718800000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00167195
1.31704e-16,0,-1,1.03958,1,0,0,0,0.117579,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00167586
2.63409e-16,0,-1,1.03958,1,0,0,0,0.117969,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00167976
7.90227e-16,0,-1,1.03958,1,0,0,0,0.11835999999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00168367
2.10727e-15,0,-1,1.03958,1,0,0,0,0.11875,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00168757
1.84386e-15,0,-1,1.03958,1,0,0,0,0.11914100000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00169148
2.63409e-16,0,-1,1.03958,1,0,0,0,0.119532,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00169539
1.18534e-15,0,-1,1.03958,1,0,0,0,0.119922,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00169929
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.12031300000000002,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0017032
1.31704e-16,0,-1,1.03958,1,0,0,0,0.12070399999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0017070999999999998
1.31704e-16,0,-1,1.03958,1,0,0,0,0.12109400000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00171101
2.7657900000000003e-15,0,-1,1.03958,1,0,0,0,0.121485,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00171492
9.21931e-16,0,-1,1.03958,1,0,0,0,0.121875,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00171883
0.0,0,-1,1.03958,1,0,0,0,0.12226600000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00172273
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.12265699999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00172664
1.71216e-15,0,-1,1.03958,1,0,0,0,0.123047,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00173054
1.9755700000000003e-15,0,-1,1.03958,1,0,0,0,0.123438,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00173445
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.123829,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00173836
1.4487500000000001e-15,0,-1,1.03958,1,0,0,0,0.12421900000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00174226
7.90227e-16,0,-1,1.03958,1,0,0,0,0.12460999999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00174617
7.90227e-16,0,-1,1.03958,1,0,0,0,0.125,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00175008
2.63409e-16,0,-1,1.03958,1,0,0,0,0.125391,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00175398
1.4487500000000001e-15,0,-1,1.03958,1,0,0,0,0.125782,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00175789
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.126172,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00176179
1.4487500000000001e-15,0,-1,1.03958,1,0,0,0,0.126563,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0017657
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.12695399999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00176961
1.58045e-15,0,-1,1.03958,1,0,0,0,0.127344,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00177351
2.63409e-16,0,-1,1.03958,1,0,0,0,0.127735,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00177742
2.10727e-15,0,-1,1.03958,1,0,0,0,0.128126,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00178132
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.12851600000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00178523
9.21931e-16,0,-1,1.03958,1,0,0,0,0.128907,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00178914
9.21931e-16,0,-1,1.03958,1,0,0,0,0.129297,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00179304
2.7657900000000003e-15,0,-1,1.03958,1,0,0,0,0.129688,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00179695
2.8975000000000002e-15,0,-1,1.03958,1,0,0,0,0.130079,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00180086
1.05364e-15,0,-1,1.03958,1,0,0,0,0.130469,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00180476
5.26818e-16,0,-1,1.03958,1,0,0,0,0.13086,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00180867
5.26818e-16,0,-1,1.03958,1,0,0,0,0.131251,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00181258
9.21931e-16,0,-1,1.03958,1,0,0,0,0.131641,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00181648
1.18534e-15,0,-1,1.03958,1,0,0,0,0.13203199999999998,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00182039
2.8975000000000002e-15,0,-1,1.03958,1,0,0,0,0.132422,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00182429
1.31704e-16,0,-1,1.03958,1,0,0,0,0.13281300000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0018282
1.31704e-16,0,-1,1.03958,1,0,0,0,0.133204,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00183211
5.26818e-16,0,-1,1.03958,1,0,0,0,0.13359400000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00183601
2.10727e-15,0,-1,1.03958,1,0,0,0,0.133985,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00183992
2.10727e-15,0,-1,1.03958,1,0,0,0,0.134376,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00184382
1.05364e-15,0,-1,1.03958,1,0,0,0,0.134766,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00184773
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.135157,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00185164
7.90227e-16,0,-1,1.03958,1,0,0,0,0.135547,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00185555
7.90227e-16,0,-1,1.03958,1,0,0,0,0.135938,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00185945
1.05364e-15,0,-1,1.03958,1,0,0,0,0.136329,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00186336
7.90227e-16,0,-1,1.03958,1,0,0,0,0.136719,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00186726
9.21931e-16,0,-1,1.03958,1,0,0,0,0.13710999999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00187117
2.63409e-16,0,-1,1.03958,1,0,0,0,0.137501,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00187508
7.90227e-16,0,-1,1.03958,1,0,0,0,0.137891,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00187898
9.21931e-16,0,-1,1.03958,1,0,0,0,0.138282,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00188289
1.05364e-15,0,-1,1.03958,1,0,0,0,0.138672,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0018868
1.31704e-16,0,-1,1.03958,1,0,0,0,0.13906300000000002,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0018907
9.21931e-16,0,-1,1.03958,1,0,0,0,0.139454,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00189461
1.18534e-15,0,-1,1.03958,1,0,0,0,0.139844,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00189851
1.4487500000000001e-15,0,-1,1.03958,1,0,0,0,0.140235,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00190242
1.31704e-15,0,-1,1.03958,1,0,0,0,0.140626,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00190633
1.05364e-15,0,-1,1.03958,1,0,0,0,0.141016,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00191023
7.90227e-16,0,-1,1.03958,1,0,0,0,0.141407,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00191414
9.21931e-16,0,-1,1.03958,1,0,0,0,0.141797,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00191804
5.26818e-16,0,-1,1.03958,1,0,0,0,0.142188,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00192195
9.21931e-16,0,-1,1.03958,1,0,0,0,0.14257899999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00192586
1.18534e-15,0,-1,1.03958,1,0,0,0,0.142969,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00192976
2.10727e-15,0,-1,1.03958,1,0,0,0,0.14336,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00193367
7.90227e-16,0,-1,1.03958,1,0,0,0,0.143751,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00193757
5.26818e-16,0,-1,1.03958,1,0,0,0,0.14414100000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00194148
5.26818e-16,0,-1,1.03958,1,0,0,0,0.144532,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00194539
9.21931e-16,0,-1,1.03958,1,0,0,0,0.144922,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0019493
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.145313,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0019532
1.58045e-15,0,-1,1.03958,1,0,0,0,0.145704,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00195711
1.05364e-15,0,-1,1.03958,1,0,0,0,0.146094,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00196101
0.0,0,-1,1.03958,1,0,0,0,0.146485,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00196492
5.26818e-16,0,-1,1.03958,1,0,0,0,0.146876,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00196883
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.147266,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00197273
3.9511300000000003e-16,0,-1,1.03958,1,0,0,0,0.14765699999999998,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00197664
1.05364e-15,0,-1,1.03958,1,0,0,0,0.148047,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00198054
9.21931e-16,0,-1,1.03958,1,0,0,0,0.14843800000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00198445
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.148829,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00198836
7.90227e-16,0,-1,1.03958,1,0,0,0,0.14921900000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00199226
6.585219999999999e-16,0,-1,1.03958,1,0,0,0,0.14961,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00199617
1.58045e-15,0,-1,1.03958,1,0,0,0,0.150001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00200007


==> figures/mercuryAirDropletTranslation-interIso.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
-1,0,5612,11431.4,0.421621,1.73904e-15,1.65532e-14,4.964150000000001e-18,0.00156251,0,7.8125e-05,1.12622e-15,0.9757299999999999,0.897143,0.000625,0.000625,0.000516069
-1,0,1710,11431.4,0.280646,2.76606e-15,1.89262e-14,5.22211e-18,0.00312501,0,7.8125e-05,2.06352e-15,0.9046569999999999,0.785303,0.000625,0.000625,0.000531828
-1,0,1753,11431.4,27.8388,3.5093600000000003e-15,2.1352e-14,2.86193e-17,0.00468752,0,7.8125e-05,2.62359e-15,0.8683059999999999,0.735621,0.000625,0.000625,0.000547453
-1,0,1753,11431.4,28.0148,4.07363e-15,2.69073e-14,7.776020000000001e-17,0.00625003,0,7.8125e-05,3.04879e-15,0.707045,0.835182,0.000625,0.000625,0.0005630769999999999
-1,0,4927,11431.4,16.2149,4.64842e-15,2.57038e-14,1.0265200000000001e-16,0.00781253,0,7.8125e-05,3.51578e-15,0.5128689999999999,0.229884,0.000625,0.000625,0.000578824
-1,0,2237,11431.4,15.2801,5.10045e-15,2.5745599999999995e-14,1.0695600000000001e-16,0.00937504,0,7.8125e-05,3.87587e-15,0.63031,0.508115,0.000625,0.000625,0.0005946290000000001
-1,0,6771,11431.4,16.705,5.5756900000000005e-15,2.6889199999999998e-14,1.3133900000000001e-16,0.0109375,0,7.8125e-05,4.23904e-15,0.6115659999999999,0.186169,0.000625,0.000625,0.000610337
-1,0,4569,11431.4,138.327,5.96303e-15,2.63661e-14,2.0318400000000002e-16,0.0125001,0,7.8125e-05,4.57265e-15,0.133158,0.268512,0.000625,0.000625,0.00062593
-1,0,1866,11431.4,114.93799999999999,6.33549e-15,3.10495e-14,4.4391300000000005e-16,0.0140626,0,7.8125e-05,4.88155e-15,0.40339,2.22574,0.000625,0.000625,0.000641524
-1,0,7391,11431.4,99.7696,6.72109e-15,3.18306e-14,6.42944e-16,0.0156251,0,7.8125e-05,5.2117100000000004e-15,0.500645,1.03952,0.000625,0.000625,0.0006572489999999999
-1,0,7391,11431.4,83.7062,7.075320000000001e-15,3.29658e-14,6.19338e-16,0.017187599999999997,0,7.8125e-05,5.50349e-15,0.78757,0.7535109999999999,0.000625,0.000625,0.000673039
-1,0,1866,11431.4,72.47399999999999,7.323539999999999e-15,3.61496e-14,5.933320000000001e-16,0.0187501,0,7.8125e-05,5.7288600000000006e-15,0.631171,0.424833,0.000625,0.000625,0.000688736
-1,0,1148,11431.4,190.40200000000002,7.538840000000001e-15,3.6172399999999996e-14,6.825010000000001e-16,0.020312599999999997,0,7.8125e-05,5.94209e-15,0.286934,1.2954299999999999,0.000625,0.000625,0.000704322
-1,0,4779,11431.4,152.629,7.77093e-15,4.28042e-14,6.64127e-16,0.021875099999999998,0,7.8125e-05,6.13041e-15,0.48188800000000004,8.63027,0.000625,0.000625,0.0007199089999999999
-1,0,1148,11431.4,175.736,8.05108e-15,4.39412e-14,6.42056e-16,0.023437599999999996,0,7.8125e-05,6.3712899999999994e-15,0.44333100000000003,3.8202800000000003,0.000625,0.000625,0.000735628
-1,0,1148,11431.4,205.512,8.26932e-15,4.4531800000000005e-14,8.17558e-16,0.025000099999999997,0,7.8125e-05,6.5698300000000005e-15,1.55393,0.00404355,0.000625,0.000625,0.000751412
-1,0,1148,11431.4,191.669,8.47625e-15,4.0607099999999995e-14,1.1189e-15,0.0265626,0,7.8125e-05,6.76195e-15,0.216602,0.6650590000000001,0.000625,0.000625,0.000767105
-1,0,1148,11431.4,428.25800000000004,8.70512e-15,4.44901e-14,1.21299e-15,0.028125099999999997,0,7.8125e-05,6.973999999999999e-15,6.745369999999999,10.5504,0.000625,0.000625,0.0007826860000000001
-1,0,1148,11431.4,256.57599999999996,8.94427e-15,4.2856099999999995e-14,1.54138e-15,0.029687599999999998,0,7.8125e-05,7.20145e-15,5.39586,22.557,0.000625,0.000625,0.00079827
-1,0,1148,11431.4,185.445,9.15522e-15,3.93806e-14,1.2683199999999999e-15,0.031250099999999996,0,7.8125e-05,7.39235e-15,0.99167,2.50254,0.000625,0.000625,0.000813986
-1,0,4023,11431.4,232.64,9.355119999999999e-15,4.2699199999999996e-14,1.03919e-15,0.0328126,0,7.8125e-05,7.54226e-15,0.852233,1.07542,0.000625,0.000625,0.000829765
-1,0,3943,11431.4,215.533,9.53989e-15,4.7842199999999996e-14,1.01585e-15,0.0343751,0,7.8125e-05,7.69869e-15,1.21354,8.35246,0.000625,0.000625,0.000845455
-1,0,3943,11431.4,303.534,9.75298e-15,5.40474e-14,1.20012e-15,0.0359376,0,7.8125e-05,7.859869999999999e-15,0.206075,12.6234,0.000625,0.000625,0.0008610339999999999
-1,0,3943,11431.4,232.47099999999998,9.929269999999999e-15,6.31774e-14,1.2841799999999999e-15,0.0375002,0,7.8125e-05,8.021030000000001e-15,5.77219,8.13295,0.000625,0.000625,0.000876615
-1,0,3943,11431.4,230.09799999999998,1.00538e-14,6.60872e-14,1.62777e-15,0.03906269999999999,0,7.8125e-05,8.16528e-15,6.371230000000001,16.396,0.000625,0.000625,0.0008923269999999999
-1,0,3943,11431.4,350.67400000000004,1.02433e-14,7.502489999999999e-14,1.96015e-15,0.04062519999999999,0,7.8125e-05,8.33087e-15,8.7441,16.0778,0.000625,0.000625,0.0009081030000000001
-1,0,3943,11431.4,480.908,1.0437899999999999e-14,7.311580000000001e-14,2.32437e-15,0.042187699999999995,0,7.8125e-05,8.4904e-15,8.451360000000001,8.74721,0.000625,0.000625,0.00092379
-1,0,4199,11431.4,339.077,1.05493e-14,4.72013e-14,3.25702e-15,0.043750199999999996,0,7.8125e-05,8.61614e-15,15.3473,38.3273,0.000625,0.000625,0.0009393660000000001
-1,0,4199,11431.4,487.849,1.0702600000000002e-14,6.090059999999999e-14,4.07742e-15,0.0453127,0,7.8125e-05,8.71979e-15,10.1769,39.2922,0.000625,0.000625,0.000954945
-1,0,4199,11431.4,275.904,1.0829e-14,6.366469999999999e-14,4.26081e-15,0.04687519999999999,0,7.8125e-05,8.81858e-15,7.2256,24.6059,0.000625,0.000625,0.0009706539999999999
-1,0,1974,11431.4,223.61900000000003,1.09616e-14,6.08491e-14,3.90573e-15,0.04843769999999999,0,7.8125e-05,8.93891e-15,2.93451,17.9527,0.000625,0.000625,0.000986427
-1,0,1974,11431.4,417.469,1.10355e-14,5.983590000000001e-14,3.5259500000000004e-15,0.050000199999999995,0,7.8125e-05,9.03069e-15,3.4089699999999996,9.8134,0.000625,0.000625,0.00100211
-1,0,4471,11431.4,533.004,1.12147e-14,5.82479e-14,3.2894500000000002e-15,0.051562699999999996,0,7.8125e-05,9.14785e-15,6.48791,14.015,0.000625,0.000625,0.00101769
-1,0,4471,11431.4,746.408,1.1421600000000001e-14,8.81682e-14,3.2063299999999998e-15,0.0531252,0,7.8125e-05,9.27613e-15,17.1657,80.80199999999999,0.000625,0.000625,0.00103326
-1,0,4471,11431.4,600.207,1.1615899999999998e-14,9.473279999999999e-14,4.497870000000001e-15,0.05468769999999999,0,7.8125e-05,9.455029999999999e-15,17.0758,56.4042,0.000625,0.000625,0.00104897
-1,0,4455,11431.4,544.534,1.1811e-14,9.676269999999999e-14,5.57919e-15,0.05625019999999999,0,7.8125e-05,9.58065e-15,26.6785,66.7349,0.000625,0.000625,0.00106474
-1,0,4455,11431.4,468.556,1.1930200000000001e-14,1.1142799999999999e-13,6.6565899999999996e-15,0.057812699999999995,0,7.8125e-05,9.68077e-15,31.5901,84.7629,0.000625,0.000625,0.00108042
-1,0,4711,11431.4,647.245,1.19769e-14,8.30115e-14,5.47319e-15,0.059375199999999996,0,7.8125e-05,9.72581e-15,23.9459,71.115,0.000625,0.000625,0.0010960000000000002
-1,0,4711,11431.4,1140.28,1.21344e-14,1.0031e-13,5.2120300000000004e-15,0.0609377,0,7.8125e-05,9.8804e-15,17.0381,55.7863,0.000625,0.000625,0.00111157
-1,0,4711,11431.4,1058.59,1.22989e-14,1.04356e-13,6.64086e-15,0.06250019999999999,0,7.8125e-05,1.00029e-14,22.0654,33.6915,0.000625,0.000625,0.00112727
-1,0,4711,11431.4,1056.31,1.24945e-14,1.0561199999999998e-13,8.31573e-15,0.0640628,0,7.8125e-05,1.01483e-14,28.0851,34.8264,0.000625,0.000625,0.00114304
-1,0,4022,11431.4,975.552,1.26215e-14,9.08039e-14,9.48502e-15,0.0656253,0,7.8125e-05,1.02287e-14,28.9896,79.1269,0.000625,0.000625,0.00115873
-1,0,4278,11431.4,926.988,1.2715500000000001e-14,1.05426e-13,9.04389e-15,0.0671878,0,7.8125e-05,1.03151e-14,22.3505,104.90799999999999,0.000625,0.000625,0.0011743
-1,0,4278,11431.4,2933.58,1.2924500000000001e-14,1.22955e-13,1.1022799999999999e-14,0.0687503,0,7.8125e-05,1.04537e-14,37.8043,207.998,0.000625,0.000625,0.00118987
-1,0,4983,11431.4,1873.59,1.3096700000000002e-14,1.29899e-13,1.3666299999999999e-14,0.07031280000000001,0,7.8125e-05,1.0535700000000001e-14,29.2771,89.4887,0.000625,0.000625,0.00120557
-1,0,4983,11431.4,1974.85,1.32684e-14,1.36623e-13,1.8102099999999997e-14,0.0718753,0,7.8125e-05,1.0642200000000001e-14,28.7123,100.06200000000001,0.000625,0.000625,0.00122134
-1,0,4983,11431.4,1779.01,1.34733e-14,1.39484e-13,2.18923e-14,0.0734378,0,7.8125e-05,1.07339e-14,27.5014,103.81200000000001,0.000625,0.000625,0.00123702
-1,0,5239,11431.4,1877.85,1.3430500000000001e-14,1.5426e-13,2.2274900000000004e-14,0.0750003,0,7.8125e-05,1.0770000000000001e-14,35.8856,184.704,0.000625,0.000625,0.00125259
-1,0,5239,11431.4,3644.28,1.34999e-14,1.72566e-13,1.67723e-14,0.0765628,0,7.8125e-05,1.0846e-14,6.28809,119.992,0.000625,0.000625,0.00126816
-1,0,5239,11431.4,1467.57,1.36714e-14,1.70423e-13,1.5356100000000002e-14,0.07812530000000001,0,7.8125e-05,1.097e-14,27.5007,26.4213,0.000625,0.000625,0.00128386
-1,0,5239,11431.4,1727.3,1.38541e-14,1.6735799999999999e-13,1.3801499999999998e-14,0.0796878,0,7.8125e-05,1.1094e-14,41.6639,74.8732,0.000625,0.000625,0.00129962
-1,0,5239,11431.4,2555.26,1.4042600000000001e-14,1.49531e-13,1.25691e-14,0.0812503,0,7.8125e-05,1.1191799999999999e-14,12.2348,7.254980000000001,0.000625,0.000625,0.0013153
-1,0,5495,11431.4,2305.71,1.4020099999999999e-14,1.67317e-13,1.3762100000000002e-14,0.0828128,0,7.8125e-05,1.12054e-14,16.4363,26.8754,0.000625,0.000625,0.00133087
-1,0,5495,11431.4,2421.47,1.43178e-14,2.35262e-13,1.5683299999999998e-14,0.0843753,0,7.8125e-05,1.1304200000000001e-14,33.3308,129.371,0.000625,0.000625,0.00134644
-1,0,5495,11431.4,2674.12,1.4794899999999997e-14,3.00734e-13,1.78285e-14,0.08593780000000001,0,7.8125e-05,1.1457e-14,18.5308,29.275,0.000625,0.000625,0.00136213
-1,0,5495,11431.4,1190.41,1.51648e-14,3.04952e-13,2.2150599999999998e-14,0.0875003,0,7.8125e-05,1.16123e-14,4.15298,54.0902,0.000625,0.000625,0.0013779000000000003
-1,0,5495,11431.4,1388.49,1.5544799999999997e-14,3.08991e-13,2.52739e-14,0.08906289999999999,0,7.8125e-05,1.1765000000000001e-14,6.3945300000000005,69.9418,0.000625,0.000625,0.00139358
-1,0,5751,11431.4,3099.43,1.5131399999999998e-14,2.7331199999999997e-13,2.3994900000000002e-14,0.0906254,0,7.8125e-05,1.17161e-14,12.6741,43.3993,0.000625,0.000625,0.00140915
-1,0,5751,11431.4,4748.5,1.52388e-14,3.0629e-13,2.01981e-14,0.09218789999999999,0,7.8125e-05,1.17666e-14,14.3905,94.1727,0.000625,0.000625,0.00142471
-1,0,5751,11431.4,2468.04,1.54832e-14,2.94672e-13,2.30461e-14,0.09375039999999998,0,7.8125e-05,1.18834e-14,48.3276,189.61700000000002,0.000625,0.000625,0.00144041
-1,0,5751,11431.4,2845.64,1.59391e-14,2.78724e-13,2.6622100000000002e-14,0.09531289999999999,0,7.8125e-05,1.20109e-14,83.1972,241.266,0.000625,0.000625,0.00145617
-1,0,5767,11431.4,3287.11,1.65293e-14,2.87104e-13,2.87885e-14,0.09687539999999999,0,7.8125e-05,1.2159299999999999e-14,99.2468,231.769,0.000625,0.000625,0.00147185
-1,0,6007,11431.4,5764.45,1.6479e-14,3.49142e-13,2.66574e-14,0.0984379,0,7.8125e-05,1.2249e-14,77.3705,225.979,0.000625,0.000625,0.00148742
-1,0,6007,11431.4,8750.42,1.75794e-14,5.75851e-13,3.6437e-14,0.1,0,7.8125e-05,1.23895e-14,25.6877,111.838,0.000625,0.000625,0.00150298
-1,0,6007,11431.4,5574.63,1.88171e-14,6.16526e-13,4.2555400000000005e-14,0.101563,0,7.8125e-05,1.2585799999999999e-14,42.3939,219.011,0.000625,0.000625,0.00151867
-1,0,6007,11431.4,5624.04,1.9976400000000002e-14,6.35975e-13,5.2728099999999995e-14,0.103125,0,7.8125e-05,1.2752799999999998e-14,24.5151,122.946,0.000625,0.000625,0.00153444
-1,0,6007,11431.4,6931.68,2.11536e-14,6.45278e-13,6.11525e-14,0.10468800000000002,0,7.8125e-05,1.29851e-14,58.8969,74.9909,0.000625,0.000625,0.00155011
-1,0,6263,11431.4,9599.37,1.98583e-14,5.22383e-13,5.90588e-14,0.10625,0,7.8125e-05,1.30088e-14,40.9222,198.782,0.000625,0.000625,0.00156568
-1,0,6041,11431.4,13132.2,2.0882400000000002e-14,5.89501e-13,7.95597e-14,0.107813,0,7.8125e-05,1.3226499999999998e-14,20.5497,540.2819999999999,0.000625,0.000625,0.00158124
-1,0,6041,11431.4,8129.12,2.3356299999999998e-14,7.12187e-13,9.35013e-14,0.109375,0,7.8125e-05,1.3636700000000002e-14,212.732,361.038,0.000625,0.000625,0.00159693
-1,0,6041,11431.4,9439.34,2.57712e-14,6.52012e-13,9.211060000000002e-14,0.11093800000000001,0,7.8125e-05,1.4013e-14,315.6,343.711,0.000625,0.000625,0.00161269
-1,0,6279,11431.4,14441.0,2.85867e-14,7.694739999999999e-13,7.90984e-14,0.1125,0,7.8125e-05,1.4436e-14,375.978,437.356,0.000625,0.000625,0.00162837
-1,0,6297,11431.4,19118.9,2.85497e-14,7.62579e-13,1.32482e-13,0.11406300000000001,0,7.8125e-05,1.47416e-14,321.377,443.76800000000003,0.000625,0.000625,0.00164394
-1,0,6519,11431.4,23356.5,3.2299599999999995e-14,1.17179e-12,1.8323e-13,0.115625,0,7.8125e-05,1.5145400000000002e-14,262.455,201.675,0.000625,0.000625,0.0016595
-1,0,6297,11431.4,19776.7,3.6534100000000003e-14,1.36347e-12,2.1783899999999999e-13,0.11718800000000001,0,7.8125e-05,1.5688800000000002e-14,63.5513,272.24,0.000625,0.000625,0.00167519
-1,0,6519,11431.4,19125.9,4.05286e-14,1.34173e-12,2.2060700000000002e-13,0.11875,0,7.8125e-05,1.6377000000000002e-14,304.129,73.4615,0.000625,0.000625,0.00169095
-1,0,6519,11431.4,25331.7,4.43292e-14,1.36792e-12,1.66054e-13,0.12031300000000002,0,7.8125e-05,1.71423e-14,415.10900000000004,62.4653,0.000625,0.000625,0.00170663
-1,0,6553,11431.4,32444.5,4.37779e-14,1.41747e-12,2.55488e-13,0.121875,0,7.8125e-05,1.7447400000000002e-14,406.908,14.9628,0.000625,0.000625,0.0017222000000000001
-1,0,6553,11431.4,38532.8,5.0316699999999995e-14,2.19355e-12,3.5357399999999996e-13,0.123438,0,7.8125e-05,1.8205200000000002e-14,417.57599999999996,560.359,0.000625,0.000625,0.00173775
-1,0,6553,11431.4,27897.7,6.123070000000001e-14,2.68165e-12,4.21554e-13,0.125,0,7.8125e-05,1.9579e-14,972.559,1565.18,0.000625,0.000625,0.00175344
-1,0,6553,11431.4,27425.2,7.07914e-14,2.4561e-12,4.2693500000000004e-13,0.126563,0,7.8125e-05,2.11102e-14,1459.5,2054.21,0.000625,0.000625,0.0017692
-1,0,6791,11431.4,43584.5,8.110299999999999e-14,2.73119e-12,3.68148e-13,0.128126,0,7.8125e-05,2.30795e-14,1616.83,2026.14,0.000625,0.000625,0.00178488
-1,0,6809,11431.4,60733.6,8.17924e-14,2.3394e-12,5.16522e-13,0.129688,0,7.8125e-05,2.4124700000000002e-14,1522.92,2286.7,0.000625,0.000625,0.00180045
-1,0,6809,11431.4,70374.8,9.317960000000001e-14,3.69847e-12,7.21327e-13,0.131251,0,7.8125e-05,2.55093e-14,1299.44,2172.46,0.000625,0.000625,0.001816
-1,0,6809,11431.4,60023.9,1.09051e-13,4.94886e-12,8.64549e-13,0.13281300000000001,0,7.8125e-05,2.7223000000000002e-14,809.716,930.813,0.000625,0.000625,0.00183169
-1,0,6809,11431.4,62432.5,1.20369e-13,4.6812e-12,8.844149999999999e-13,0.134376,0,7.8125e-05,2.95259e-14,1417.66,1320.6,0.000625,0.000625,0.00184745
-1,0,6809,11431.4,84163.5,1.35124e-13,4.128930000000001e-12,7.63603e-13,0.135938,0,7.8125e-05,3.3248000000000004e-14,2640.34,2436.15,0.000625,0.000625,0.00186312
-1,0,7065,11431.4,115725.0,1.3791199999999998e-13,3.6223e-12,1.0071399999999999e-12,0.137501,0,7.8125e-05,3.49518e-14,2498.26,2265.65,0.000625,0.000625,0.00187869
-1,0,7065,11431.4,112143.0,1.61726e-13,6.3723099999999995e-12,1.4150799999999999e-12,0.13906300000000002,0,7.8125e-05,3.78851e-14,2467.21,4263.23,0.000625,0.000625,0.00189425
-1,0,7065,11431.4,111908.0,1.97118e-13,9.419989999999999e-12,1.7091599999999998e-12,0.140626,0,7.8125e-05,4.228219999999999e-14,3687.91,6527.02,0.000625,0.000625,0.00190993
-1,0,7065,11431.4,99442.2,2.2372199999999997e-13,9.149e-12,1.7563299999999998e-12,0.142188,0,7.8125e-05,4.7887300000000005e-14,5260.72,7892.47,0.000625,0.000625,0.00192569
-1,0,7065,11431.4,166470.0,2.58777e-13,8.202510000000001e-12,1.5425e-12,0.143751,0,7.8125e-05,5.5886300000000006e-14,6853.39,9917.66,0.000625,0.000625,0.00194137
-1,0,7065,11431.4,275491.0,2.72945e-13,7.085639999999999e-12,2.0044e-12,0.145313,0,7.8125e-05,6.029830000000001e-14,5137.92,8430.36,0.000625,0.000625,0.00195694
-1,0,7321,11431.4,251007.0,2.9508000000000004e-13,7.82253e-12,2.8195700000000003e-12,0.146876,0,7.8125e-05,6.420980000000001e-14,3886.69,3882.2,0.000625,0.000625,0.00197249
-1,0,7321,11431.4,221590.0,3.39219e-13,1.43696e-11,3.4252e-12,0.14843800000000001,0,7.8125e-05,6.875739999999999e-14,3122.95,4300.26,0.000625,0.000625,0.00198817
-1,0,7321,11431.4,209613.0,3.6726599999999997e-13,1.48204e-11,3.58461e-12,0.150001,0,7.8125e-05,7.46194e-14,5876.09,6600.46,0.000625,0.000625,0.00200393
-1,0,18734,11431.4,0.027714299999999997,2.09652e-15,1.6825099999999998e-14,5.21815e-18,0.000781253,0,3.90625e-05,1.4531700000000001e-15,0.9901040000000001,0.974831,0.000625,0.000625,0.000507928
-1,0,29322,11431.4,9.10331,2.94078e-15,2.04269e-14,1.5005299999999998e-17,0.00156251,0,3.90625e-05,2.22927e-15,0.85946,0.9487059999999999,0.000625,0.000625,0.00051577
-1,0,40131,11431.4,32.6298,3.60644e-15,2.46792e-14,7.05194e-17,0.00234376,0,3.90625e-05,2.72865e-15,0.750742,0.77674,0.000625,0.000625,0.0005235869999999999
-1,0,3218,11431.4,40.1871,4.16478e-15,2.7217900000000002e-14,1.19022e-16,0.00312501,0,3.90625e-05,3.13742e-15,0.59007,0.544956,0.000625,0.000625,0.000531393
-1,0,3218,11431.4,225.063,4.66257e-15,2.65028e-14,2.98244e-16,0.00390627,0,3.90625e-05,3.5216900000000002e-15,0.9178459999999999,0.924132,0.000625,0.000625,0.000539207
-1,0,60026,11431.4,104.91799999999999,5.134300000000001e-15,2.8598400000000003e-14,5.083469999999999e-16,0.00468752,0,3.90625e-05,3.89859e-15,0.6344390000000001,0.58429,0.000625,0.000625,0.000547044
-1,0,45753,11431.4,118.26299999999999,5.55315e-15,3.09754e-14,4.797139999999999e-16,0.00546877,0,3.90625e-05,4.2405e-15,0.7696770000000001,0.809239,0.000625,0.000625,0.00055488
-1,0,4765,11431.4,119.331,5.94235e-15,3.14875e-14,5.84211e-16,0.00625003,0,3.90625e-05,4.56762e-15,0.31878,0.45136800000000005,0.000625,0.000625,0.0005626930000000001
-1,0,37039,11431.4,116.43,6.30383e-15,3.3501999999999996e-14,5.78883e-16,0.00703128,0,3.90625e-05,4.87988e-15,0.23857199999999998,0.533864,0.000625,0.000625,0.000570495
-1,0,10349,11431.4,110.18700000000001,6.6323599999999996e-15,3.40365e-14,6.671310000000001e-16,0.00781253,0,3.90625e-05,5.16623e-15,1.23376,1.9093,0.000625,0.000625,0.000578306
-1,0,32729,11431.4,100.081,6.95968e-15,3.27961e-14,6.39681e-16,0.00859378,0,3.90625e-05,5.4568100000000004e-15,0.100133,0.400592,0.000625,0.000625,0.000586141
-1,0,35690,11431.4,115.103,7.24275e-15,3.38459e-14,5.65791e-16,0.00937504,0,3.90625e-05,5.72538e-15,0.512246,1.14799,0.000625,0.000625,0.000593975
-1,0,17100,11431.4,96.2317,7.53127e-15,3.53555e-14,6.10087e-16,0.010156299999999998,0,3.90625e-05,5.98117e-15,0.348414,0.200798,0.000625,0.000625,0.000601786
-1,0,35948,11431.4,117.255,7.80962e-15,4.04461e-14,6.18877e-16,0.0109375,0,3.90625e-05,6.22536e-15,0.244627,0.624139,0.000625,0.000625,0.000609587
-1,0,18160,11431.4,316.193,8.07163e-15,4.21221e-14,6.43409e-16,0.011718799999999998,0,3.90625e-05,6.4723e-15,1.70287,2.40085,0.000625,0.000625,0.000617397
-1,0,22832,11431.4,235.582,8.316750000000001e-15,4.5491500000000005e-14,7.70856e-16,0.0125001,0,3.90625e-05,6.69537e-15,0.395314,0.789801,0.000625,0.000625,0.000625231
-1,0,24081,11431.4,297.942,8.53954e-15,5.6582100000000004e-14,8.12405e-16,0.0132813,0,3.90625e-05,6.906059999999999e-15,1.7044400000000002,3.21247,0.000625,0.000625,0.000633064
-1,0,24081,11431.4,288.476,8.76029e-15,5.806569999999999e-14,1.0478300000000001e-15,0.0140626,0,3.90625e-05,7.1184e-15,2.56155,4.70566,0.000625,0.000625,0.000640874
-1,0,24081,11431.4,381.593,8.956449999999999e-15,6.309e-14,1.30303e-15,0.014843799999999999,0,3.90625e-05,7.284869999999999e-15,5.85649,9.60572,0.000625,0.000625,0.000648675
-1,0,25105,11431.4,392.42699999999996,9.15534e-15,5.79109e-14,1.51789e-15,0.0156251,0,3.90625e-05,7.46286e-15,5.10393,9.652330000000001,0.000625,0.000625,0.0006564839999999999
-1,0,25105,11431.4,314.10400000000004,9.37676e-15,6.4083e-14,1.46755e-15,0.0164063,0,3.90625e-05,7.66862e-15,3.08985,6.8273600000000005,0.000625,0.000625,0.000664317
-1,0,25105,11431.4,479.941,9.55061e-15,5.4199900000000004e-14,1.40763e-15,0.017187599999999997,0,3.90625e-05,7.835680000000001e-15,6.23056,10.5545,0.000625,0.000625,0.00067215
-1,0,31555,11431.4,433.70599999999996,9.735939999999999e-15,4.89945e-14,1.24047e-15,0.0179688,0,3.90625e-05,7.997029999999999e-15,1.2821200000000001,4.13704,0.000625,0.000625,0.00067996
-1,0,31555,11431.4,431.969,9.91657e-15,4.87e-14,1.74165e-15,0.0187501,0,3.90625e-05,8.16228e-15,1.61327,4.27886,0.000625,0.000625,0.00068776
-1,0,16010,11431.4,634.842,1.01032e-14,5.02606e-14,2.57102e-15,0.019531299999999998,0,3.90625e-05,8.319150000000001e-15,4.98729,8.969289999999999,0.000625,0.000625,0.000695568
-1,0,16010,11431.4,390.837,1.0276200000000001e-14,5.472230000000001e-14,3.3463900000000003e-15,0.020312599999999997,0,3.90625e-05,8.47011e-15,4.03837,6.70211,0.000625,0.000625,0.0007034010000000001
-1,0,20208,11431.4,523.268,1.04231e-14,5.550219999999999e-14,3.85495e-15,0.0210938,0,3.90625e-05,8.60728e-15,9.94537,14.3321,0.000625,0.000625,0.000711233
-1,0,26129,11431.4,752.5189999999999,1.05748e-14,6.04892e-14,4.12498e-15,0.021875099999999998,0,3.90625e-05,8.747159999999999e-15,10.1371,16.5989,0.000625,0.000625,0.000719043
-1,0,26129,11431.4,676.49,1.0729e-14,6.20182e-14,4.5466999999999995e-15,0.022656299999999997,0,3.90625e-05,8.88587e-15,13.3154,22.4252,0.000625,0.000625,0.000726843
-1,0,26060,11431.4,712.562,1.08929e-14,7.596430000000001e-14,4.53996e-15,0.023437599999999996,0,3.90625e-05,9.02931e-15,9.935789999999999,18.1533,0.000625,0.000625,0.000734651
-1,0,27153,11431.4,806.285,1.10303e-14,8.301569999999999e-14,4.7006100000000005e-15,0.0242188,0,3.90625e-05,9.140560000000001e-15,11.8322,23.0333,0.000625,0.000625,0.000742483
-1,0,26060,11431.4,886.053,1.1180200000000001e-14,9.153830000000001e-14,6.17697e-15,0.025000099999999997,0,3.90625e-05,9.26528e-15,22.7988,38.2727,0.000625,0.000625,0.0007503160000000001
-1,0,26060,11431.4,763.554,1.1312200000000001e-14,9.17155e-14,7.5405e-15,0.025781400000000003,0,3.90625e-05,9.37929e-15,21.6891,36.5734,0.000625,0.000625,0.000758126
-1,0,25967,11431.4,778.586,1.1448899999999999e-14,6.91434e-14,7.63187e-15,0.0265626,0,3.90625e-05,9.50143e-15,24.4424,41.7702,0.000625,0.000625,0.000765925
-1,0,25967,11431.4,1427.4,1.1583499999999999e-14,7.90585e-14,6.9409099999999994e-15,0.0273439,0,3.90625e-05,9.60754e-15,27.552,46.326,0.000625,0.000625,0.0007737330000000001
-1,0,25967,11431.4,1637.53,1.17389e-14,8.595950000000001e-14,1.04033e-14,0.028125099999999997,0,3.90625e-05,9.738979999999999e-15,23.3857,41.5362,0.000625,0.000625,0.000781565
-1,0,27084,11431.4,1534.95,1.18421e-14,8.55596e-14,1.48593e-14,0.028906400000000002,0,3.90625e-05,9.82623e-15,25.5558,38.8654,0.000625,0.000625,0.0007893980000000001
-1,0,27023,11431.4,1680.97,1.19682e-14,9.2663e-14,1.84797e-14,0.029687599999999998,0,3.90625e-05,9.92241e-15,30.1262,47.9843,0.000625,0.000625,0.000797207
-1,0,27084,11431.4,1650.92,1.2117e-14,1.00812e-13,1.96581e-14,0.030468900000000004,0,3.90625e-05,1.00386e-14,35.5196,57.821000000000005,0.000625,0.000625,0.000805006
-1,0,28172,11431.4,2682.11,1.2223399999999999e-14,1.0679100000000001e-13,1.5841299999999998e-14,0.031250099999999996,0,3.90625e-05,1.0127700000000001e-14,38.0345,63.4938,0.000625,0.000625,0.0008128139999999999
-1,0,28108,11431.4,3361.9,1.2380100000000001e-14,1.17278e-13,1.8253099999999998e-14,0.0320314,0,3.90625e-05,1.0256299999999999e-14,34.8391,61.9638,0.000625,0.000625,0.0008206460000000001
-1,0,28172,11431.4,3682.65,1.25298e-14,1.3773699999999999e-13,2.59913e-14,0.0328126,0,3.90625e-05,1.0365600000000001e-14,63.8286,103.295,0.000625,0.000625,0.000828478
-1,0,28172,11431.4,3199.95,1.26631e-14,1.51329e-13,3.1813200000000003e-14,0.0335939,0,3.90625e-05,1.0449299999999999e-14,57.0578,94.5658,0.000625,0.000625,0.000836288
-1,0,28108,11431.4,2734.4,1.27992e-14,1.84455e-13,3.4150199999999994e-14,0.0343751,0,3.90625e-05,1.05284e-14,61.5175,106.571,0.000625,0.000625,0.000844087
-1,0,29196,11431.4,4571.92,1.29489e-14,1.67598e-13,3.10575e-14,0.035156400000000004,0,3.90625e-05,1.0634299999999998e-14,80.9169,141.13,0.000625,0.000625,0.000851894
-1,0,29132,11431.4,6400.72,1.3103399999999999e-14,1.94329e-13,3.511369999999999e-14,0.0359376,0,3.90625e-05,1.07242e-14,63.8721,126.62100000000001,0.000625,0.000625,0.0008597260000000001
-1,0,29132,11431.4,6371.41,1.3299500000000001e-14,2.22638e-13,4.64837e-14,0.0367189,0,3.90625e-05,1.08314e-14,66.0371,124.385,0.000625,0.000625,0.000867559
-1,0,29196,11431.4,6563.41,1.34856e-14,2.2546300000000002e-13,5.85545e-14,0.037500099999999995,0,3.90625e-05,1.09339e-14,85.3211,155.649,0.000625,0.000625,0.0008753680000000001
-1,0,29132,11431.4,6201.54,1.37431e-14,2.95653e-13,6.34989e-14,0.0382814,0,3.90625e-05,1.10455e-14,90.8802,163.058,0.000625,0.000625,0.000883167
-1,0,29132,11431.4,6570.91,1.3996500000000001e-14,2.77445e-13,5.9113e-14,0.03906269999999999,0,3.90625e-05,1.11465e-14,108.631,194.832,0.000625,0.000625,0.0008909739999999999
-1,0,30157,11431.4,9220.01,1.43339e-14,2.9183899999999997e-13,6.28894e-14,0.0398439,0,3.90625e-05,1.1259000000000001e-14,85.5865,170.93200000000002,0.000625,0.000625,0.000898806
-1,0,30094,11431.4,11320.2,1.46949e-14,3.17077e-13,7.46499e-14,0.04062519999999999,0,3.90625e-05,1.1372399999999998e-14,101.964,201.02,0.000625,0.000625,0.000906638
-1,0,30094,11431.4,10161.0,1.50888e-14,4.45492e-13,8.73052e-14,0.0414064,0,3.90625e-05,1.14681e-14,58.5473,155.748,0.000625,0.000625,0.000914447
-1,0,30156,11431.4,9205.49,1.56054e-14,4.86671e-13,1.01092e-13,0.042187699999999995,0,3.90625e-05,1.15986e-14,61.6116,178.804,0.000625,0.000625,0.000922246
-1,0,30156,11431.4,14101.6,1.61357e-14,4.987890000000001e-13,1.05452e-13,0.042968900000000004,0,3.90625e-05,1.17186e-14,49.6616,159.491,0.000625,0.000625,0.000930053
-1,0,30124,11431.4,18611.1,1.67507e-14,5.10519e-13,1.3121400000000002e-13,0.043750199999999996,0,3.90625e-05,1.1864e-14,43.575,169.472,0.000625,0.000625,0.000937885
-1,0,31149,11431.4,19101.1,1.74255e-14,5.87001e-13,1.54858e-13,0.0445314,0,3.90625e-05,1.2023200000000002e-14,10.7344,68.6614,0.000625,0.000625,0.000945717
-1,0,31244,11431.4,17999.5,1.81048e-14,7.4603e-13,1.74234e-13,0.0453127,0,3.90625e-05,1.21857e-14,77.1146,12.8092,0.000625,0.000625,0.000953526
-1,0,32205,11431.4,18728.3,1.95043e-14,8.2431e-13,2.0188800000000002e-13,0.0460939,0,3.90625e-05,1.2379899999999999e-14,80.1965,14.7853,0.000625,0.000625,0.000961325
-1,0,32205,11431.4,27009.6,2.05516e-14,9.24591e-13,2.17242e-13,0.04687519999999999,0,3.90625e-05,1.25117e-14,22.5057,68.9227,0.000625,0.000625,0.0009691319999999999
-1,0,32205,11431.4,31315.9,2.21155e-14,1.0735600000000001e-12,2.52154e-13,0.0476564,0,3.90625e-05,1.2686399999999999e-14,29.5138,79.2057,0.000625,0.000625,0.000976963
-1,0,31148,11431.4,32252.2,2.37065e-14,9.75604e-13,2.93194e-13,0.04843769999999999,0,3.90625e-05,1.29142e-14,92.4245,3.23936,0.000625,0.000625,0.000984796
-1,0,32268,11431.4,30259.1,2.5484400000000002e-14,1.28636e-12,3.26699e-13,0.0492189,0,3.90625e-05,1.31606e-14,235.567,178.918,0.000625,0.000625,0.000992605
-1,0,33229,11431.4,34598.9,2.7814199999999998e-14,1.43396e-12,3.5554e-13,0.050000199999999995,0,3.90625e-05,1.3499000000000001e-14,268.111,230.128,0.000625,0.000625,0.0010004
-1,0,33229,11431.4,48950.3,2.95612e-14,1.4578e-12,3.91845e-13,0.0507815,0,3.90625e-05,1.37483e-14,142.83,66.8342,0.000625,0.000625,0.00100821
-1,0,33229,11431.4,49273.6,3.12343e-14,1.4838399999999999e-12,4.65669e-13,0.051562699999999996,0,3.90625e-05,1.3990299999999999e-14,193.106,89.4392,0.000625,0.000625,0.00101604
-1,0,33197,11431.4,48807.9,3.38418e-14,1.60222e-12,5.33024e-13,0.05234400000000001,0,3.90625e-05,1.4376e-14,287.635,181.351,0.000625,0.000625,0.00102387
-1,0,33292,11431.4,46977.9,3.69686e-14,2.09503e-12,5.48849e-13,0.0531252,0,3.90625e-05,1.47493e-14,420.534,333.314,0.000625,0.000625,0.00103168
-1,0,34253,11431.4,53040.8,4.26852e-14,2.48885e-12,5.86483e-13,0.0539065,0,3.90625e-05,1.53196e-14,352.491,321.305,0.000625,0.000625,0.00103948
-1,0,34253,11431.4,78849.3,4.5861699999999997e-14,2.59063e-12,6.25305e-13,0.05468769999999999,0,3.90625e-05,1.56718e-14,94.1444,18.1742,0.000625,0.000625,0.00104729
-1,0,34253,11431.4,79257.4,4.94362e-14,2.6191799999999998e-12,6.940560000000001e-13,0.055469000000000004,0,3.90625e-05,1.60632e-14,99.0264,36.2002,0.000625,0.000625,0.00105512
-1,0,34316,11431.4,69944.3,5.475369999999999e-14,2.83992e-12,7.80742e-13,0.05625019999999999,0,3.90625e-05,1.665e-14,4.61765,231.639,0.000625,0.000625,0.00106295
-1,0,34316,11431.4,60391.3,5.97158e-14,3.71902e-12,8.620780000000001e-13,0.057031500000000006,0,3.90625e-05,1.7228499999999998e-14,368.31199999999995,223.18099999999998,0.000625,0.000625,0.00107076
-1,0,34220,11431.4,70686.7,6.73969e-14,3.9891599999999995e-12,9.11991e-13,0.057812699999999995,0,3.90625e-05,1.80368e-14,402.88800000000003,210.52900000000002,0.000625,0.000625,0.00107856
-1,0,35245,11431.4,102099.0,7.14092e-14,3.27513e-12,8.78792e-13,0.05859400000000001,0,3.90625e-05,1.8629e-14,9.3355,290.23,0.000625,0.000625,0.00108636
-1,0,35244,11431.4,105854.0,7.467310000000001e-14,3.5249699999999997e-12,9.75113e-13,0.059375199999999996,0,3.90625e-05,1.90803e-14,126.464,377.465,0.000625,0.000625,0.0010942
-1,0,34188,11431.4,106682.0,8.182330000000001e-14,3.84525e-12,1.15437e-12,0.06015650000000001,0,3.90625e-05,1.9798400000000002e-14,54.1907,534.238,0.000625,0.000625,0.00110203
-1,0,35340,11431.4,108424.0,9.111530000000001e-14,6.01647e-12,1.4406e-12,0.0609377,0,3.90625e-05,2.06583e-14,90.6644,643.177,0.000625,0.000625,0.00110984
-1,0,35340,11431.4,110138.0,1.0397000000000001e-13,7.095130000000001e-12,1.52767e-12,0.061719,0,3.90625e-05,2.1850900000000002e-14,133.836,483.994,0.000625,0.000625,0.00111764
-1,0,35340,11431.4,178215.0,1.13485e-13,6.37007e-12,1.44686e-12,0.06250019999999999,0,3.90625e-05,2.3022799999999997e-14,857.585,1135.85,0.000625,0.000625,0.00112544
-1,0,36268,11431.4,204343.0,1.22042e-13,5.73133e-12,1.61649e-12,0.0632815,0,3.90625e-05,2.3993400000000004e-14,1033.74,1409.42,0.000625,0.000625,0.00113327
-1,0,37389,11431.4,201071.0,1.35199e-13,6.34031e-12,2.26239e-12,0.0640628,0,3.90625e-05,2.53016e-14,1411.91,2173.78,0.000625,0.000625,0.00114111
-1,0,36364,11431.4,190000.0,1.50079e-13,1.06284e-11,2.82393e-12,0.064844,0,3.90625e-05,2.67182e-14,1733.93,2852.06,0.000625,0.000625,0.00114891
-1,0,36364,11431.4,187087.0,1.7002999999999998e-13,1.2347999999999999e-11,3.01188e-12,0.0656253,0,3.90625e-05,2.87747e-14,2268.65,4014.62,0.000625,0.000625,0.00115671
-1,0,36364,11431.4,284952.0,1.83522e-13,1.10215e-11,2.80803e-12,0.06640650000000001,0,3.90625e-05,3.08871e-14,3784.25,5886.69,0.000625,0.000625,0.00116452
-1,0,36364,11431.4,307880.0,1.97561e-13,9.363139999999999e-12,2.7926900000000003e-12,0.0671878,0,3.90625e-05,3.2758499999999996e-14,4349.43,6700.16,0.000625,0.000625,0.00117235
-1,0,36236,11431.4,353501.0,2.21371e-13,1.17324e-11,3.89621e-12,0.067969,0,3.90625e-05,3.51668e-14,3563.92,6263.46,0.000625,0.000625,0.00118018
-1,0,37388,11431.4,376404.0,2.53224e-13,1.78664e-11,4.8614699999999995e-12,0.0687503,0,3.90625e-05,3.80685e-14,2414.82,5142.72,0.000625,0.000625,0.00118799
-1,0,37388,11431.4,366501.0,2.89073e-13,2.12035e-11,5.1818800000000005e-12,0.06953150000000001,0,3.90625e-05,4.18921e-14,2935.69,5451.79,0.000625,0.000625,0.00119579
-1,0,37388,11431.4,521234.0,3.1735100000000003e-13,1.91078e-11,4.91021e-12,0.07031280000000001,0,3.90625e-05,4.62282e-14,5531.18,8327.63,0.000625,0.000625,0.00120359
-1,0,37388,11431.4,588617.0,3.49422e-13,1.63255e-11,4.8956e-12,0.071094,0,3.90625e-05,5.0527499999999996e-14,6514.78,9582.99,0.000625,0.000625,0.00121143
-1,0,37260,11431.4,552340.0,3.95465e-13,2.19053e-11,6.789310000000001e-12,0.0718753,0,3.90625e-05,5.5095600000000003e-14,8512.1,13158.5,0.000625,0.000625,0.00121926
-1,0,39437,11431.4,490576.0,4.29105e-13,2.44766e-11,8.47055e-12,0.0726565,0,3.90625e-05,6.022919999999999e-14,7990.78,13502.6,0.000625,0.000625,0.00122707
-1,0,38412,11431.4,481639.0,4.809409999999999e-13,2.70971e-11,9.15721e-12,0.0734378,0,3.90625e-05,6.61466e-14,9329.31,16129.2,0.000625,0.000625,0.00123486
-1,0,38412,11431.4,832546.0,5.21407e-13,2.66141e-11,8.659439999999999e-12,0.07421900000000001,0,3.90625e-05,7.28489e-14,14305.6,21865.0,0.000625,0.000625,0.00124267
-1,0,39469,11431.4,955618.0,5.73975e-13,2.46929e-11,7.85061e-12,0.0750003,0,3.90625e-05,8.107439999999999e-14,19050.2,27983.2,0.000625,0.000625,0.0012505
-1,0,40461,11431.4,924673.0,6.459760000000001e-13,3.39051e-11,1.05645e-11,0.0757816,0,3.90625e-05,9.0411e-14,17660.9,28589.8,0.000625,0.000625,0.00125833
-1,0,40461,11431.4,823306.0,7.28205e-13,4.77548e-11,1.26506e-11,0.0765628,0,3.90625e-05,1.0026000000000001e-13,15643.0,27445.3,0.000625,0.000625,0.00126614
-1,0,40461,11431.4,658811.0,7.98323e-13,5.19812e-11,1.4046e-11,0.0773441,0,3.90625e-05,1.10576e-13,14939.9,26946.5,0.000625,0.000625,0.00127394
-1,0,40461,11431.4,990740.0,8.648639999999999e-13,4.95168e-11,1.37314e-11,0.07812530000000001,0,3.90625e-05,1.2147799999999998e-13,25489.7,41201.3,0.000625,0.000625,0.00128175
-1,0,41486,11431.4,1175770.0,9.65857e-13,4.11929e-11,1.30925e-11,0.07890660000000001,0,3.90625e-05,1.36479e-13,26969.7,40603.8,0.000625,0.000625,0.00128958
-1,0,39315,11431.4,1372720.0,1.11205e-12,5.94319e-11,1.34192e-11,0.0796878,0,3.90625e-05,1.5311199999999998e-13,29481.3,48478.5,0.000625,0.000625,0.00129741
-1,0,40370,11431.4,1261780.0,1.24258e-12,7.48222e-11,1.61454e-11,0.0804691,0,3.90625e-05,1.73361e-13,29431.6,49553.3,0.000625,0.000625,0.00130522
-1,0,40370,11431.4,1539830.0,1.40924e-12,7.85381e-11,1.75668e-11,0.0812503,0,3.90625e-05,1.96446e-13,29507.4,48620.0,0.000625,0.000625,0.00131302
-1,0,40371,11431.4,2418070.0,1.54975e-12,7.85163e-11,1.77669e-11,0.0820316,0,3.90625e-05,2.1414600000000001e-13,34627.7,56311.3,0.000625,0.000625,0.00132082
-1,0,40371,11431.4,2813620.0,1.70406e-12,8.76884e-11,1.99537e-11,0.0828128,0,3.90625e-05,2.35406e-13,37629.8,60207.7,0.000625,0.000625,0.00132865
-1,0,40339,11431.4,2731330.0,1.89706e-12,1.0331200000000001e-10,2.40375e-11,0.0835941,0,3.90625e-05,2.55697e-13,24332.3,47135.1,0.000625,0.000625,0.00133648
-1,0,42509,11431.4,2985180.0,2.07961e-12,1.1034899999999999e-10,3.04028e-11,0.0843753,0,3.90625e-05,2.8409e-13,26091.8,50243.9,0.000625,0.000625,0.00134429
-1,0,42509,11431.4,3005610.0,2.27955e-12,1.3535900000000003e-10,3.45081e-11,0.0851566,0,3.90625e-05,3.12774e-13,30075.0,52423.3,0.000625,0.000625,0.00135209
-1,0,41395,11431.4,2726560.0,2.46991e-12,1.41948e-10,3.52327e-11,0.08593780000000001,0,3.90625e-05,3.35256e-13,25647.0,39543.9,0.000625,0.000625,0.0013599
-1,0,41395,11431.4,2827240.0,2.71172e-12,1.60003e-10,3.3333e-11,0.08671910000000001,0,3.90625e-05,3.65514e-13,31074.6,46360.6,0.000625,0.000625,0.00136773
-1,0,41363,11431.4,3488700.0,3.04487e-12,1.57068e-10,3.62128e-11,0.08750039999999999,0,3.90625e-05,4.01241e-13,23211.9,31488.3,0.000625,0.000625,0.00137556
-1,0,43534,11431.4,4607010.0,3.37415e-12,1.4584799999999998e-10,3.66058e-11,0.0882816,0,3.90625e-05,4.50011e-13,49785.8,74305.1,0.000625,0.000625,0.00138337
-1,0,42381,11431.4,5295680.0,3.75856e-12,1.6817800000000002e-10,4.32709e-11,0.08906289999999999,0,3.90625e-05,5.05317e-13,42076.9,64852.2,0.000625,0.000625,0.00139117
-1,0,43599,11431.4,6870540.0,4.06788e-12,1.7195500000000003e-10,5.71185e-11,0.0898441,0,3.90625e-05,5.416520000000001e-13,24120.7,33594.5,0.000625,0.000625,0.00139897
-1,0,42419,11431.4,7136940.0,4.64522e-12,2.7924900000000004e-10,6.74005e-11,0.0906254,0,3.90625e-05,5.92605e-13,48007.2,54826.6,0.000625,0.000625,0.0014068
-1,0,44558,11431.4,8208960.0,5.29763e-12,3.2540600000000003e-10,7.29584e-11,0.0914066,0,3.90625e-05,6.61654e-13,32101.9,47156.9,0.000625,0.000625,0.00141463
-1,0,44558,11431.4,13298900.0,5.87177e-12,3.5455400000000007e-10,7.39381e-11,0.09218789999999999,0,3.90625e-05,7.440649999999999e-13,29957.9,35871.6,0.000625,0.000625,0.00142244
-1,0,44557,11431.4,13340100.0,6.68957e-12,4.0198000000000004e-10,9.03001e-11,0.0929691,0,3.90625e-05,8.49048e-13,36417.8,45390.9,0.000625,0.000625,0.00143024
-1,0,44557,11431.4,12307100.0,7.269710000000001e-12,4.66306e-10,1.18899e-10,0.09375039999999998,0,3.90625e-05,9.06548e-13,57361.4,103055.0,0.000625,0.000625,0.00143804
-1,0,45582,11431.4,11145700.0,7.8271e-12,4.80298e-10,1.3966299999999999e-10,0.09453160000000001,0,3.90625e-05,9.7591e-13,45247.3,83762.0,0.000625,0.000625,0.00144588
-1,0,45582,11431.4,9710310.0,8.41734e-12,4.696119999999999e-10,1.48865e-10,0.09531289999999999,0,3.90625e-05,1.05944e-12,63001.8,108853.0,0.000625,0.000625,0.00145371
-1,0,45582,11431.4,13776000.0,9.12747e-12,4.0019599999999994e-10,1.53172e-10,0.0960941,0,3.90625e-05,1.16471e-12,37764.0,90290.0,0.000625,0.000625,0.00146152
-1,0,44467,11431.4,16022000.0,1.04435e-11,5.510309999999999e-10,1.5128600000000002e-10,0.09687539999999999,0,3.90625e-05,1.33279e-12,17378.5,61598.7,0.000625,0.000625,0.00146931
-1,0,45490,11431.4,18121500.0,1.14899e-11,6.49866e-10,1.7757e-10,0.0976566,0,3.90625e-05,1.46553e-12,73834.8,128921.0,0.000625,0.000625,0.00147712
-1,0,46606,11431.4,18376200.0,1.25243e-11,7.536120000000001e-10,2.1144099999999998e-10,0.0984379,0,3.90625e-05,1.6011299999999999e-12,130172.0,244295.0,0.000625,0.000625,0.00148495
-1,0,46606,11431.4,16032400.0,1.36918e-11,8.41046e-10,2.2929e-10,0.0992191,0,3.90625e-05,1.76782e-12,71900.2,162240.0,0.000625,0.000625,0.00149278
-1,0,46606,11431.4,13568200.0,1.45896e-11,8.2683e-10,2.32861e-10,0.1,0,3.90625e-05,1.93794e-12,144147.0,292417.0,0.000625,0.000625,0.00150059
-1,0,45491,11431.4,15319000.0,1.60894e-11,1.01324e-09,2.3170799999999998e-10,0.10078200000000001,0,3.90625e-05,2.1511099999999997e-12,79635.6,185992.0,0.000625,0.000625,0.00150839
-1,0,46515,11431.4,16776500.0,1.71055e-11,7.81998e-10,2.33206e-10,0.101563,0,3.90625e-05,2.32207e-12,179565.0,314362.0,0.000625,0.000625,0.00151619
-1,0,45644,11431.4,17085600.0,1.87786e-11,8.86836e-10,2.7269099999999997e-10,0.102344,0,3.90625e-05,2.55249e-12,226080.0,366288.0,0.000625,0.000625,0.00152402
-1,0,45459,11431.4,19231000.0,2.14704e-11,1.21581e-09,2.9623e-10,0.103125,0,3.90625e-05,2.90074e-12,403869.0,636308.0,0.000625,0.000625,0.00153186
-1,0,46515,11431.4,31116700.0,2.30198e-11,9.95332e-10,3.0475400000000004e-10,0.103907,0,3.90625e-05,3.2201e-12,522538.0,822980.0,0.000625,0.000625,0.00153966
-1,0,46515,11431.4,30017100.0,2.55836e-11,1.3034100000000002e-09,3.0059500000000004e-10,0.10468800000000002,0,3.90625e-05,3.65456e-12,570681.0,925656.0,0.000625,0.000625,0.00154746
-1,0,47693,11431.4,26242200.0,2.76401e-11,1.28972e-09,2.86186e-10,0.10546900000000001,0,3.90625e-05,3.97046e-12,751077.0,1232460.0,0.000625,0.000625,0.00155527
-1,0,47693,11431.4,33044900.0,2.98792e-11,1.39744e-09,3.23527e-10,0.10625,0,3.90625e-05,4.24776e-12,592870.0,1002180.0,0.000625,0.000625,0.0015630999999999998
-1,0,46483,11431.4,30268000.0,3.29246e-11,1.70074e-09,3.478780000000001e-10,0.10703199999999999,0,3.90625e-05,4.67508e-12,394470.0,736284.0,0.000625,0.000625,0.00157093
-1,0,48654,11431.4,30574900.0,3.56122e-11,1.8345600000000001e-09,3.56709e-10,0.107813,0,3.90625e-05,5.18382e-12,801250.0,1312210.0,0.000625,0.000625,0.00157874
-1,0,48654,11431.4,42135100.0,3.94285e-11,1.94169e-09,3.87513e-10,0.10859400000000001,0,3.90625e-05,5.90353e-12,875464.0,1475230.0,0.000625,0.000625,0.00158654
-1,0,48717,11431.4,42889900.0,4.21303e-11,2.3740300000000003e-09,5.09835e-10,0.109375,0,3.90625e-05,6.38254e-12,1156460.0,1738760.0,0.000625,0.000625,0.00159434
-1,0,48717,11431.4,37983100.0,4.49092e-11,2.4780300000000004e-09,5.957790000000001e-10,0.11015699999999999,0,3.90625e-05,6.742660000000001e-12,1221530.0,2018520.0,0.000625,0.000625,0.00160217
-1,0,47507,11431.4,31669300.0,4.95894e-11,2.59909e-09,6.38643e-10,0.11093800000000001,0,3.90625e-05,7.506730000000001e-12,1176360.0,1870680.0,0.000625,0.000625,0.00161
-1,0,49741,11431.4,41171700.0,5.34811e-11,2.2589e-09,6.538300000000001e-10,0.111719,0,3.90625e-05,8.21045e-12,1196430.0,1936700.0,0.000625,0.000625,0.00161781
-1,0,48716,11431.4,46935900.0,6.00219e-11,3.05433e-09,6.39786e-10,0.1125,0,3.90625e-05,9.26305e-12,1336830.0,2032750.0,0.000625,0.000625,0.00162561
-1,0,49741,11431.4,51966800.0,6.467399999999999e-11,3.10817e-09,7.91837e-10,0.113282,0,3.90625e-05,1.00582e-11,1933920.0,2828790.0,0.000625,0.000625,0.00163341
-1,0,49741,11431.4,61243700.0,6.94085e-11,3.1703899999999994e-09,9.286840000000001e-10,0.11406300000000001,0,3.90625e-05,1.07014e-11,1693390.0,2447490.0,0.000625,0.000625,0.00164124
-1,0,48531,11431.4,68113300.0,7.90048e-11,4.888649999999999e-09,1.00412e-09,0.114844,0,3.90625e-05,1.20137e-11,1822190.0,2679270.0,0.000625,0.000625,0.00164908
-1,0,49740,11431.4,69847600.0,8.38473e-11,3.42748e-09,1.03132e-09,0.115625,0,3.90625e-05,1.29389e-11,1936750.0,3152800.0,0.000625,0.000625,0.00165688
-1,0,49740,11431.4,68967400.0,9.17842e-11,4.69211e-09,1.0154299999999999e-09,0.116407,0,3.90625e-05,1.4102000000000001e-11,2217300.0,3683110.0,0.000625,0.000625,0.00166468
-1,0,50765,11431.4,74789000.0,9.73375e-11,4.290810000000001e-09,1.0623099999999998e-09,0.11718800000000001,0,3.90625e-05,1.50621e-11,2171250.0,3452150.0,0.000625,0.000625,0.00167249
-1,0,50765,11431.4,84512100.0,1.04391e-10,4.89034e-09,1.1915899999999998e-09,0.117969,0,3.90625e-05,1.60856e-11,3239720.0,5033650.0,0.000625,0.000625,0.00168032
-1,0,49772,11431.4,119041000.0,1.1387999999999999e-10,6.383609999999999e-09,1.24072e-09,0.11875,0,3.90625e-05,1.76076e-11,2464890.0,4231230.0,0.000625,0.000625,0.00168815
-1,0,50796,11431.4,124531000.0,1.23777e-10,5.487410000000001e-09,1.26501e-09,0.119532,0,3.90625e-05,1.93143e-11,2303320.0,3769120.0,0.000625,0.000625,0.00169596
-1,0,50764,11431.4,130393000.0,1.35727e-10,6.1012600000000005e-09,1.2374300000000001e-09,0.12031300000000002,0,3.90625e-05,2.10023e-11,1932970.0,3385620.0,0.000625,0.000625,0.00170375
-1,0,51789,11431.4,126543000.0,1.44855e-10,6.136430000000001e-09,1.2668499999999998e-09,0.12109400000000001,0,3.90625e-05,2.229e-11,2142330.0,3365730.0,0.000625,0.000625,0.00171156
-1,0,50796,11431.4,144692000.0,1.5235200000000001e-10,6.58307e-09,1.61253e-09,0.121875,0,3.90625e-05,2.31004e-11,1528750.0,2205650.0,0.000625,0.000625,0.00171939
-1,0,50796,11431.4,199299000.0,1.66663e-10,9.86503e-09,1.83081e-09,0.12265699999999999,0,3.90625e-05,2.49716e-11,2212580.0,3570750.0,0.000625,0.000625,0.00172722
-1,0,51820,11431.4,226724000.0,1.81821e-10,7.73833e-09,1.88353e-09,0.123438,0,3.90625e-05,2.70892e-11,2252850.0,3850290.0,0.000625,0.000625,0.00173503
-1,0,51602,11431.4,273136000.0,2.05808e-10,9.425249999999999e-09,1.87855e-09,0.12421900000000001,0,3.90625e-05,3.01901e-11,1731010.0,3041880.0,0.000625,0.000625,0.00174283
-1,0,51820,11431.4,306723000.0,2.23581e-10,1.02217e-08,2.3116300000000002e-09,0.125001,0,3.90625e-05,3.24848e-11,1357080.0,2221340.0,0.000625,0.000625,0.00175063
-1,0,51820,11431.4,283054000.0,2.39977e-10,1.10992e-08,2.9546100000000004e-09,0.125782,0,3.90625e-05,3.4314999999999993e-11,1722240.0,2769160.0,0.000625,0.000625,0.00175846
-1,0,51820,11431.4,357495000.0,2.6260500000000005e-10,1.67616e-08,3.3063000000000005e-09,0.126563,0,3.90625e-05,3.70264e-11,892757.0,1268000.0,0.000625,0.000625,0.0017663
-1,0,52844,11431.4,304775000.0,2.84747e-10,1.29216e-08,3.3501799999999997e-09,0.127344,0,3.90625e-05,4.02294e-11,31466.9,201499.0,0.000625,0.000625,0.0017741
-1,0,52659,11431.4,347775000.0,3.1899900000000003e-10,1.82111e-08,3.53409e-09,0.128126,0,3.90625e-05,4.47677e-11,1249990.0,1580670.0,0.000625,0.000625,0.0017819000000000003
-1,0,52844,11431.4,415052000.0,3.45425e-10,1.6474e-08,3.36383e-09,0.128907,0,3.90625e-05,4.86568e-11,43105.6,591364.0,0.000625,0.000625,0.0017897000000000002
-1,0,52844,11431.4,496110000.0,3.69648e-10,1.8465e-08,3.75987e-09,0.129688,0,3.90625e-05,5.22774e-11,481358.0,964862.0,0.000625,0.000625,0.00179754
-1,0,52844,11431.4,474403000.0,4.0765800000000005e-10,2.9338599999999997e-08,4.38826e-09,0.130469,0,3.90625e-05,5.69029e-11,2393830.0,3661790.0,0.000625,0.000625,0.00180537
-1,0,53868,11431.4,434312000.0,4.3752699999999996e-10,2.3984200000000002e-08,5.51878e-09,0.131251,0,3.90625e-05,6.16599e-11,4844730.0,7393310.0,0.000625,0.000625,0.00181318
-1,0,53868,11431.4,398494000.0,4.790049999999999e-10,2.95879e-08,6.0211e-09,0.13203199999999998,0,3.90625e-05,6.72906e-11,5481550.0,8848540.0,0.000625,0.000625,0.00182097
-1,0,53868,11431.4,621910000.0,5.1589e-10,2.9344700000000003e-08,5.68717e-09,0.13281300000000001,0,3.90625e-05,7.26678e-11,6561090.0,10885900.0,0.000625,0.000625,0.00182878
-1,0,53868,11431.4,777194000.0,5.651619999999999e-10,2.93931e-08,5.367770000000001e-09,0.13359400000000002,0,3.90625e-05,7.90374e-11,9395350.0,15429600.0,0.000625,0.000625,0.00183661
-1,0,53868,11431.4,825525000.0,6.318890000000001e-10,4.39045e-08,6.9851800000000005e-09,0.134376,0,3.90625e-05,8.80808e-11,11474700.0,18267800.0,0.000625,0.000625,0.00184444
-1,0,54892,11431.4,789451000.0,6.860239999999999e-10,3.17948e-08,8.575709999999999e-09,0.135157,0,3.90625e-05,9.767399999999999e-11,15848700.0,23796900.0,0.000625,0.000625,0.00185225
-1,0,54892,11431.4,756101000.0,7.56375e-10,3.55401e-08,9.56276e-09,0.135938,0,3.90625e-05,1.0963299999999999e-10,14611900.0,21460300.0,0.000625,0.000625,0.00186005
-1,0,54892,11431.4,675787000.0,8.18425e-10,3.8977199999999996e-08,9.4866e-09,0.136719,0,3.90625e-05,1.1772599999999998e-10,17899400.0,26212700.0,0.000625,0.000625,0.00186785
-1,0,55885,11431.4,797288000.0,8.857610000000001e-10,4.40658e-08,9.486e-09,0.137501,0,3.90625e-05,1.25467e-10,14248900.0,21994300.0,0.000625,0.000625,0.00187568
-1,0,55885,11431.4,879252000.0,9.77985e-10,4.8086699999999996e-08,1.1091600000000001e-08,0.138282,0,3.90625e-05,1.38472e-10,19101500.0,32562700.0,0.000625,0.000625,0.00188351
-1,0,56909,11431.4,1023660000.0,1.0795299999999999e-09,4.625e-08,1.2142299999999998e-08,0.13906300000000002,0,3.90625e-05,1.55766e-10,34630600.0,51706800.0,0.000625,0.000625,0.00189132
-1,0,55884,11431.4,1277870000.0,1.24366e-09,6.8254e-08,1.22936e-08,0.139844,0,3.90625e-05,1.7949e-10,32999800.0,49009100.0,0.000625,0.000625,0.00189912
-1,0,56909,11431.4,1353250000.0,1.3367200000000001e-09,7.21217e-08,1.53777e-08,0.140626,0,3.90625e-05,1.91714e-10,37002200.0,56891100.0,0.000625,0.000625,0.00190692
-1,0,56909,11431.4,1261580000.0,1.4218900000000001e-09,7.56803e-08,1.86668e-08,0.141407,0,3.90625e-05,2.0166999999999999e-10,36008900.0,57825600.0,0.000625,0.000625,0.00191475
-1,0,53932,11431.4,1060100000.0,1.57907e-09,8.037510000000001e-08,2.0629599999999998e-08,0.142188,0,3.90625e-05,2.2529e-10,39566100.0,66629700.0,0.000625,0.000625,0.00192258
-1,0,56908,11431.4,1008320000.0,1.68086e-09,8.44265e-08,2.12517e-08,0.142969,0,3.90625e-05,2.4375099999999997e-10,40911100.0,68289100.0,0.000625,0.000625,0.00193039
-1,0,56908,11431.4,1607060000.0,1.88207e-09,1.23906e-07,2.16492e-08,0.143751,0,3.90625e-05,2.72291e-10,59988600.0,92696600.0,0.000625,0.000625,0.00193819
-1,0,57933,11431.4,1311780000.0,2.00562e-09,1.0461499999999999e-07,2.3193e-08,0.144532,0,3.90625e-05,2.93174e-10,67352500.0,101831000.0,0.000625,0.000625,0.00194599
-1,0,57933,11431.4,1874190000.0,2.1431399999999997e-09,1.0702e-07,2.77428e-08,0.145313,0,3.90625e-05,3.1217200000000004e-10,73060700.0,113708000.0,0.000625,0.000625,0.00195382
-1,0,56940,11431.4,2027730000.0,2.4391199999999997e-09,1.7270800000000001e-07,3.0001000000000005e-08,0.146094,0,3.90625e-05,3.5334400000000003e-10,66364000.0,107177000.0,0.000625,0.000625,0.00196166
-1,0,57964,11431.4,2392970000.0,2.60829e-09,1.33095e-07,3.07652e-08,0.146876,0,3.90625e-05,3.8091e-10,59846200.0,92887800.0,0.000625,0.000625,0.00196946
-1,0,57965,11431.4,2453130000.0,2.84107e-09,1.63063e-07,3.0144e-08,0.14765699999999998,0,3.90625e-05,4.1304199999999997e-10,57014400.0,88786200.0,0.000625,0.000625,0.00197726
-1,0,57964,11431.4,2428480000.0,3.0249699999999997e-09,1.5700100000000002e-07,3.03137e-08,0.14843800000000001,0,3.90625e-05,4.40212e-10,71506300.0,107924000.0,0.000625,0.000625,0.00198507
-1,0,57964,11431.4,2341870000.0,3.2348699999999996e-09,1.76054e-07,3.49975e-08,0.14921900000000002,0,3.90625e-05,4.6254699999999994e-10,73731700.0,114823000.0,0.000625,0.000625,0.0019929
-1,0,57964,11431.4,2428170000.0,3.5711e-09,2.60476e-07,4.0826199999999995e-08,0.150001,0,3.90625e-05,5.04356e-10,97955900.0,153077000.0,0.000625,0.000625,0.00200073
-1,0,58765,11431.4,0.237083,2.2906199999999997e-15,1.6559400000000002e-14,5.77496e-18,0.00039062699999999994,0,1.95313e-05,1.64894e-15,0.938316,0.801774,0.000625,0.000625,0.000503981
-1,0,379938,11431.4,47.0598,3.05308e-15,2.3539799999999998e-14,5.52859e-17,0.000781253,0,1.95313e-05,2.32736e-15,0.701745,0.7982640000000001,0.000625,0.000625,0.000507889
-1,0,300640,11431.4,74.4866,3.70536e-15,2.72067e-14,1.6709799999999998e-16,0.00117188,0,1.95313e-05,2.8046999999999996e-15,0.7319100000000001,0.755215,0.000625,0.000625,0.000511796
-1,0,202135,11431.4,177.419,4.27652e-15,2.94478e-14,2.80156e-16,0.00156251,0,1.95313e-05,3.22288e-15,0.41412899999999997,0.41888500000000006,0.000625,0.000625,0.000515704
-1,0,331344,11431.4,123.295,4.7906999999999995e-15,3.4022e-14,5.09114e-16,0.00195313,0,1.95313e-05,3.61588e-15,0.0686194,0.0490041,0.000625,0.000625,0.0005196119999999999
-1,0,331344,11431.4,141.487,5.24214e-15,3.46916e-14,5.31185e-16,0.00234376,0,1.95313e-05,3.98231e-15,0.152051,0.22321,0.000625,0.000625,0.00052352
-1,0,46563,11431.4,125.59,5.66908e-15,3.40245e-14,6.50021e-16,0.00273439,0,1.95313e-05,4.33812e-15,0.22996799999999998,0.343498,0.000625,0.000625,0.000527426
-1,0,56979,11431.4,183.794,6.04851e-15,3.46256e-14,6.915189999999999e-16,0.00312501,0,1.95313e-05,4.66327e-15,0.39526500000000003,0.5563130000000001,0.000625,0.000625,0.000531333
-1,0,100205,11431.4,237.707,6.39998e-15,3.92292e-14,5.86032e-16,0.00351564,0,1.95313e-05,4.97473e-15,0.12516300000000002,0.36235,0.000625,0.000625,0.00053524
-1,0,314275,11431.4,259.754,6.729300000000001e-15,4.17814e-14,7.079089999999999e-16,0.00390627,0,1.95313e-05,5.2704099999999996e-15,0.501479,0.763992,0.000625,0.000625,0.000539148
-1,0,459014,11431.4,368.45599999999996,7.03567e-15,4.37515e-14,1.25517e-15,0.00429689,0,1.95313e-05,5.5487e-15,0.296062,0.666625,0.000625,0.000625,0.000543055
-1,0,457893,11431.4,368.158,7.33048e-15,4.65964e-14,1.22151e-15,0.00468752,0,1.95313e-05,5.81712e-15,0.249217,0.0864635,0.000625,0.000625,0.000546962
-1,0,312375,11431.4,271.665,7.61016e-15,4.3193400000000003e-14,1.36438e-15,0.00507815,0,1.95313e-05,6.07586e-15,0.450136,0.13819700000000001,0.000625,0.000625,0.000550868
-1,0,312375,11431.4,387.189,7.87744e-15,4.3994800000000004e-14,1.4698100000000001e-15,0.00546877,0,1.95313e-05,6.32453e-15,0.307798,0.11053299999999999,0.000625,0.000625,0.000554775
-1,0,119968,11431.4,481.42900000000003,8.133320000000001e-15,4.92957e-14,1.33052e-15,0.005859399999999999,0,1.95313e-05,6.56118e-15,0.783176,0.6693359999999999,0.000625,0.000625,0.000558684
-1,0,119968,11431.4,517.279,8.3738e-15,4.7246300000000004e-14,1.80827e-15,0.00625003,0,1.95313e-05,6.7818e-15,0.9968370000000001,0.802246,0.000625,0.000625,0.00056259
-1,0,385812,11431.4,471.17400000000004,8.61401e-15,4.4275999999999996e-14,2.2746200000000003e-15,0.00664065,0,1.95313e-05,7.005750000000001e-15,0.6633720000000001,0.604586,0.000625,0.000625,0.000566497
-1,0,45630,11431.4,428.964,8.83761e-15,4.615580000000001e-14,2.1501799999999998e-15,0.00703128,0,1.95313e-05,7.21015e-15,0.40715999999999997,0.663723,0.000625,0.000625,0.000570403
-1,0,360352,11431.4,714.447,9.048059999999999e-15,4.85505e-14,2.34423e-15,0.0074218999999999995,0,1.95313e-05,7.401890000000001e-15,1.45872,2.26344,0.000625,0.000625,0.00057431
-1,0,178271,11431.4,552.248,9.24782e-15,5.0228e-14,2.05387e-15,0.00781253,0,1.95313e-05,7.58264e-15,0.023000200000000002,0.737535,0.000625,0.000625,0.000578218
-1,0,178205,11431.4,446.079,9.445430000000001e-15,5.27789e-14,1.8221699999999998e-15,0.00820316,0,1.95313e-05,7.76477e-15,0.374312,1.3355299999999999,0.000625,0.000625,0.000582125
-1,0,174298,11431.4,400.976,9.641899999999999e-15,5.12023e-14,1.9107299999999998e-15,0.00859378,0,1.95313e-05,7.94475e-15,0.0387982,0.67615,0.000625,0.000625,0.000586031
-1,0,174298,11431.4,465.399,9.82543e-15,5.64054e-14,1.98588e-15,0.00898441,0,1.95313e-05,8.112009999999999e-15,0.128329,0.816103,0.000625,0.000625,0.000589938
-1,0,119969,11431.4,731.203,9.9938e-15,5.78614e-14,2.2556899999999998e-15,0.00937504,0,1.95313e-05,8.26806e-15,0.543593,0.033589,0.000625,0.000625,0.0005938440000000001
-1,0,177885,11431.4,800.795,1.0158e-14,6.29273e-14,3.26107e-15,0.00976566,0,1.95313e-05,8.41699e-15,0.934256,0.725263,0.000625,0.000625,0.000597753
-1,0,177885,11431.4,803.122,1.0326999999999999e-14,7.209019999999999e-14,4.46702e-15,0.010156299999999998,0,1.95313e-05,8.56701e-15,0.22304200000000002,0.365061,0.000625,0.000625,0.000601659
-1,0,182431,11431.4,992.868,1.04849e-14,7.560069999999999e-14,5.51341e-15,0.0105469,0,1.95313e-05,8.70666e-15,0.265231,0.962564,0.000625,0.000625,0.000605566
-1,0,178394,11431.4,1823.57,1.06363e-14,7.7481e-14,6.5072400000000004e-15,0.0109375,0,1.95313e-05,8.84326e-15,0.0205457,0.999114,0.000625,0.000625,0.000609472
-1,0,182493,11431.4,1893.79,1.0779799999999999e-14,8.96878e-14,1.015e-14,0.011328200000000002,0,1.95313e-05,8.97311e-15,0.814631,0.8554299999999999,0.000625,0.000625,0.000613379
-1,0,182493,11431.4,2037.84,1.0920200000000001e-14,1.006e-13,1.3112799999999998e-14,0.011718799999999998,0,1.95313e-05,9.09809e-15,0.029938799999999998,0.0431804,0.000625,0.000625,0.000617287
-1,0,177819,11431.4,1486.15,1.10579e-14,8.12145e-14,1.54611e-14,0.0121094,0,1.95313e-05,9.21969e-15,0.332336,0.183858,0.000625,0.000625,0.000621193
-1,0,182490,11431.4,1489.93,1.1195399999999999e-14,1.0102899999999999e-13,1.3010399999999999e-14,0.0125,0,1.95313e-05,9.34045e-15,1.6740400000000002,2.65347,0.000625,0.000625,0.0006251000000000001
-1,0,182490,11431.4,1601.01,1.13363e-14,1.3360699999999998e-13,8.90115e-15,0.012890700000000001,0,1.95313e-05,9.45989e-15,4.60532,6.21203,0.000625,0.000625,0.000629006
-1,0,182490,11431.4,2518.66,1.14708e-14,1.34451e-13,9.91238e-15,0.0132813,0,1.95313e-05,9.57673e-15,3.86577,5.676159999999999,0.000625,0.000625,0.000632913
-1,0,182490,11431.4,3150.24,1.1601100000000001e-14,1.3721300000000002e-13,1.25596e-14,0.013671899999999999,0,1.95313e-05,9.68688e-15,0.9533219999999999,0.20559000000000002,0.000625,0.000625,0.000636821
-1,0,182565,11431.4,2447.99,1.1736e-14,1.3883900000000002e-13,1.63646e-14,0.0140626,0,1.95313e-05,9.80138e-15,0.59407,0.149221,0.000625,0.000625,0.000640727
-1,0,186586,11431.4,2969.19,1.1857700000000002e-14,1.44945e-13,2.07791e-14,0.014453200000000001,0,1.95313e-05,9.89998e-15,3.51861,4.31385,0.000625,0.000625,0.000644634
-1,0,186586,11431.4,3248.42,1.1982799999999999e-14,1.8336099999999998e-13,2.30458e-14,0.014843799999999999,0,1.95313e-05,1.00013e-14,5.44226,5.66144,0.000625,0.000625,0.00064854
-1,0,186586,11431.4,4537.54,1.20999e-14,1.85503e-13,2.46249e-14,0.015234399999999999,0,1.95313e-05,1.00957e-14,1.23929,1.34945,0.000625,0.000625,0.000652447
-1,0,186012,11431.4,5595.72,1.22265e-14,2.6219899999999996e-13,2.8716000000000004e-14,0.0156251,0,1.95313e-05,1.0192299999999998e-14,0.903848,3.29224,0.000625,0.000625,0.000656355
-1,0,186011,11431.4,5156.63,1.23501e-14,2.9130199999999997e-13,3.4887099999999995e-14,0.0160157,0,1.95313e-05,1.02855e-14,3.0003,3.18805,0.000625,0.000625,0.0006602610000000001
-1,0,186011,11431.4,5584.47,1.24663e-14,2.76246e-13,4.48394e-14,0.0164063,0,1.95313e-05,1.03742e-14,2.05508,2.6766900000000002,0.000625,0.000625,0.000664167
-1,0,190682,11431.4,6783.25,1.2600399999999999e-14,3.57134e-13,5.10824e-14,0.016796900000000003,0,1.95313e-05,1.04584e-14,0.28136300000000003,0.313661,0.000625,0.000625,0.000668074
-1,0,190682,11431.4,9259.68,1.2749e-14,4.2414099999999997e-13,4.44094e-14,0.017187599999999997,0,1.95313e-05,1.05513e-14,6.75523,9.25805,0.000625,0.000625,0.00067198
-1,0,190682,11431.4,10896.7,1.2905799999999999e-14,4.593939999999999e-13,5.22759e-14,0.017578200000000002,0,1.95313e-05,1.06458e-14,18.0601,23.1918,0.000625,0.000625,0.000675888
-1,0,190757,11431.4,10879.8,1.30488e-14,4.06111e-13,7.94448e-14,0.0179688,0,1.95313e-05,1.07389e-14,19.2856,24.715,0.000625,0.000625,0.000679795
-1,0,190757,11431.4,11979.1,1.32184e-14,5.171680000000001e-13,1.01502e-13,0.0183594,0,1.95313e-05,1.08278e-14,17.8964,20.3912,0.000625,0.000625,0.0006837010000000001
-1,0,190757,11431.4,12609.3,1.3428899999999999e-14,5.544630000000001e-13,1.13257e-13,0.0187501,0,1.95313e-05,1.09195e-14,29.7803,35.8722,0.000625,0.000625,0.000687608
-1,0,190810,11431.4,19214.6,1.3657499999999999e-14,5.6037e-13,1.0836500000000001e-13,0.0191407,0,1.95313e-05,1.1006000000000001e-14,38.9064,49.7377,0.000625,0.000625,0.000691514
-1,0,194204,11431.4,26911.4,1.3942500000000001e-14,7.6922e-13,1.27042e-13,0.019531299999999998,0,1.95313e-05,1.10969e-14,29.9526,37.2248,0.000625,0.000625,0.000695422
-1,0,194203,11431.4,26310.3,1.42078e-14,9.026379999999999e-13,1.55407e-13,0.019922,0,1.95313e-05,1.11902e-14,33.2245,42.0501,0.000625,0.000625,0.0006993289999999999
-1,0,194203,11431.4,24574.3,1.4577799999999998e-14,1.08975e-12,1.99803e-13,0.020312599999999997,0,1.95313e-05,1.1287799999999999e-14,57.2745,67.4306,0.000625,0.000625,0.000703235
-1,0,194853,11431.4,25574.0,1.50126e-14,1.24368e-12,2.2618000000000003e-13,0.0207032,0,1.95313e-05,1.13889e-14,66.3041,79.6813,0.000625,0.000625,0.0007071410000000001
-1,0,198874,11431.4,33976.3,1.5478299999999998e-14,1.16539e-12,1.9931600000000002e-13,0.0210938,0,1.95313e-05,1.14825e-14,117.296,145.045,0.000625,0.000625,0.000711048
-1,0,198949,11431.4,46869.3,1.6180600000000003e-14,1.35325e-12,2.34353e-13,0.0214845,0,1.95313e-05,1.15904e-14,121.854,146.901,0.000625,0.000625,0.0007149560000000001
-1,0,198949,11431.4,44729.1,1.68275e-14,1.41327e-12,3.46704e-13,0.021875099999999998,0,1.95313e-05,1.16961e-14,116.561,146.911,0.000625,0.000625,0.000718863
-1,0,198949,11431.4,44792.2,1.76662e-14,2.04416e-12,4.4905299999999995e-13,0.0222657,0,1.95313e-05,1.18124e-14,148.325,183.861,0.000625,0.000625,0.000722769
-1,0,198949,11431.4,47746.0,1.86403e-14,2.3470099999999997e-12,5.07908e-13,0.022656299999999997,0,1.95313e-05,1.1937200000000002e-14,188.179,229.423,0.000625,0.000625,0.000726675
-1,0,198949,11431.4,58943.1,1.9758099999999997e-14,2.11133e-12,4.8313e-13,0.023047,0,1.95313e-05,1.2068799999999999e-14,235.324,299.376,0.000625,0.000625,0.000730582
-1,0,199002,11431.4,81239.1,2.1214599999999997e-14,2.6678099999999997e-12,5.24707e-13,0.023437599999999996,0,1.95313e-05,1.22153e-14,235.855,288.346,0.000625,0.000625,0.00073449
-1,0,199002,11431.4,80973.7,2.25454e-14,2.5324900000000002e-12,6.34846e-13,0.0238282,0,1.95313e-05,1.23491e-14,260.247,338.00199999999995,0.000625,0.000625,0.0007383960000000001
-1,0,203045,11431.4,86319.8,2.4453400000000002e-14,3.55853e-12,8.26759e-13,0.0242188,0,1.95313e-05,1.25037e-14,369.939,462.62699999999995,0.000625,0.000625,0.000742302
-1,0,203045,11431.4,97755.4,2.69024e-14,4.79204e-12,9.34444e-13,0.0246095,0,1.95313e-05,1.26672e-14,348.17,436.519,0.000625,0.000625,0.000746209
-1,0,203045,11431.4,126099.0,2.9883e-14,4.54594e-12,8.886129999999999e-13,0.025000099999999997,0,1.95313e-05,1.2864600000000002e-14,455.8,571.3969999999999,0.000625,0.000625,0.000750115
-1,0,203098,11431.4,170219.0,3.41969e-14,5.33069e-12,1.0521299999999999e-12,0.025390700000000002,0,1.95313e-05,1.31131e-14,560.683,682.2330000000001,0.000625,0.000625,0.000754023
-1,0,203098,11431.4,173025.0,3.77673e-14,5.2966e-12,1.44051e-12,0.025781400000000003,0,1.95313e-05,1.3365399999999999e-14,575.05,738.655,0.000625,0.000625,0.00075793
-1,0,207141,11431.4,180675.0,4.1964e-14,7.26005e-12,1.89118e-12,0.026172000000000004,0,1.95313e-05,1.36338e-14,587.058,739.852,0.000625,0.000625,0.0007618360000000001
-1,0,207141,11431.4,193676.0,4.64827e-14,9.15118e-12,2.16724e-12,0.0265626,0,1.95313e-05,1.3915399999999999e-14,796.967,1005.56,0.000625,0.000625,0.0007657419999999999
-1,0,207141,11431.4,205300.0,5.1403499999999995e-14,8.5215e-12,2.09623e-12,0.026953199999999997,0,1.95313e-05,1.42221e-14,906.814,1138.69,0.000625,0.000625,0.000769649
-1,0,207142,11431.4,305183.0,5.82894e-14,8.474339999999999e-12,2.29594e-12,0.0273439,0,1.95313e-05,1.46274e-14,1164.85,1471.6,0.000625,0.000625,0.000773557
-1,0,207194,11431.4,312828.0,6.33501e-14,8.25722e-12,2.81409e-12,0.027734500000000002,0,1.95313e-05,1.49869e-14,1382.4,1762.65,0.000625,0.000625,0.000777464
-1,0,207193,11431.4,299967.0,6.99392e-14,9.35408e-12,3.6215400000000003e-12,0.028125099999999997,0,1.95313e-05,1.5434799999999998e-14,1650.34,2039.86,0.000625,0.000625,0.00078137
-1,0,211237,11431.4,309384.0,7.99309e-14,1.47038e-11,4.1929400000000005e-12,0.028515699999999998,0,1.95313e-05,1.5979e-14,1697.06,2144.44,0.000625,0.000625,0.000785276
-1,0,211237,11431.4,358732.0,9.011280000000001e-14,1.51968e-11,4.12337e-12,0.028906400000000002,0,1.95313e-05,1.65437e-14,2055.04,2568.95,0.000625,0.000625,0.000789183
-1,0,211238,11431.4,496084.0,1.02346e-13,1.59865e-11,4.45026e-12,0.029297000000000004,0,1.95313e-05,1.7242099999999998e-14,2665.07,3282.25,0.000625,0.000625,0.00079309
-1,0,211238,11431.4,512263.0,1.1200799999999999e-13,1.61607e-11,5.51784e-12,0.029687599999999998,0,1.95313e-05,1.79667e-14,3282.58,4182.35,0.000625,0.000625,0.0007969969999999999
-1,0,211289,11431.4,517918.0,1.24426e-13,1.68458e-11,6.857780000000001e-12,0.0300782,0,1.95313e-05,1.8831900000000002e-14,3804.03,4794.51,0.000625,0.000625,0.000800903
-1,0,211289,11431.4,478224.0,1.4063499999999999e-13,1.88233e-11,8.12872e-12,0.030468900000000004,0,1.95313e-05,1.98477e-14,3832.32,4901.32,0.000625,0.000625,0.000804809
-1,0,211353,11431.4,491914.0,1.57512e-13,2.03345e-11,8.46829e-12,0.0308595,0,1.95313e-05,2.0928099999999997e-14,4563.99,5766.07,0.000625,0.000625,0.000808716
-1,0,215334,11431.4,518883.0,1.78549e-13,2.62526e-11,7.76702e-12,0.031250099999999996,0,1.95313e-05,2.2246900000000003e-14,5927.98,7416.9,0.000625,0.000625,0.000812624
-1,0,215334,11431.4,540537.0,1.9641199999999999e-13,2.9478999999999996e-11,9.471569999999999e-12,0.031640800000000004,0,1.95313e-05,2.36043e-14,7175.47,9263.08,0.000625,0.000625,0.000816531
-1,0,219482,11431.4,729680.0,2.21537e-13,3.07402e-11,1.03888e-11,0.0320314,0,1.95313e-05,2.5136e-14,7142.63,9184.48,0.000625,0.000625,0.0008204369999999999
-1,0,215335,11431.4,895942.0,2.51314e-13,3.27208e-11,1.12116e-11,0.032422,0,1.95313e-05,2.69142e-14,7958.37,10199.3,0.000625,0.000625,0.0008243430000000001
-1,0,223461,11431.4,856654.0,2.7866e-13,3.16285e-11,1.22239e-11,0.0328126,0,1.95313e-05,2.8959199999999996e-14,9885.15,12735.5,0.000625,0.000625,0.00082825
-1,0,223525,11431.4,824841.0,3.1790900000000003e-13,4.23642e-11,1.37561e-11,0.0332033,0,1.95313e-05,3.15418e-14,11577.3,14670.4,0.000625,0.000625,0.000832158
-1,0,223525,11431.4,1041560.0,3.48597e-13,4.53211e-11,1.66157e-11,0.0335939,0,1.95313e-05,3.39226e-14,11400.2,14764.6,0.000625,0.000625,0.000836064
-1,0,223589,11431.4,1152230.0,3.87348e-13,5.0791e-11,1.77968e-11,0.0339845,0,1.95313e-05,3.64484e-14,13803.0,18008.9,0.000625,0.000625,0.00083997
-1,0,223589,11431.4,1457030.0,4.3967e-13,5.82664e-11,1.72661e-11,0.0343751,0,1.95313e-05,3.9720099999999995e-14,12728.9,16690.5,0.000625,0.000625,0.0008438769999999999
-1,0,223526,11431.4,1488840.0,4.83526e-13,5.5749e-11,1.72924e-11,0.0347658,0,1.95313e-05,4.3118800000000005e-14,15748.4,20715.5,0.000625,0.000625,0.0008477830000000001
-1,0,227621,11431.4,1517940.0,5.402e-13,7.30308e-11,2.02638e-11,0.035156400000000004,0,1.95313e-05,4.70828e-14,17812.9,22920.6,0.000625,0.000625,0.000851691
-1,0,223642,11431.4,1644350.0,5.99334e-13,7.70868e-11,2.32613e-11,0.035547,0,1.95313e-05,5.0773800000000005e-14,18761.8,25190.0,0.000625,0.000625,0.0008555980000000001
-1,0,227685,11431.4,1656790.0,6.52932e-13,8.35939e-11,2.47739e-11,0.0359376,0,1.95313e-05,5.484930000000001e-14,22085.1,29311.3,0.000625,0.000625,0.000859504
-1,0,227622,11431.4,1471120.0,7.34799e-13,1.16421e-10,2.43732e-11,0.0363283,0,1.95313e-05,5.985539999999999e-14,19636.4,27170.1,0.000625,0.000625,0.00086341
-1,0,227622,11431.4,1647670.0,8.051649999999999e-13,1.2534e-10,2.62823e-11,0.0367189,0,1.95313e-05,6.514690000000001e-14,19246.3,26607.6,0.000625,0.000625,0.0008673169999999999
-1,0,227686,11431.4,1924530.0,8.87485e-13,1.0943200000000001e-10,3.03746e-11,0.037109500000000004,0,1.95313e-05,7.13673e-14,25292.3,33365.7,0.000625,0.000625,0.000871225
-1,0,227686,11431.4,2327540.0,9.82151e-13,1.3981700000000001e-10,3.16304e-11,0.0375002,0,1.95313e-05,7.650950000000001e-14,23024.0,32032.8,0.000625,0.000625,0.000875131
-1,0,231718,11431.4,2701510.0,1.06851e-12,1.35952e-10,3.04859e-11,0.0378908,0,1.95313e-05,8.25484e-14,27585.4,37433.5,0.000625,0.000625,0.0008790369999999999
-1,0,231718,11431.4,2492110.0,1.18197e-12,1.8648500000000003e-10,3.21487e-11,0.0382814,0,1.95313e-05,9.03283e-14,29157.8,40997.9,0.000625,0.000625,0.000882944
-1,0,231718,11431.4,2620820.0,1.2979e-12,2.0153900000000003e-10,3.52345e-11,0.038672000000000005,0,1.95313e-05,9.849510000000001e-14,27681.5,39008.7,0.000625,0.000625,0.00088685
-1,0,231782,11431.4,3601560.0,1.43416e-12,1.8499599999999997e-10,3.92317e-11,0.03906269999999999,0,1.95313e-05,1.07846e-13,25587.5,36009.8,0.000625,0.000625,0.0008907580000000001
-1,0,231782,11431.4,4054130.0,1.5859999999999997e-12,2.2688900000000002e-10,4.0064000000000004e-11,0.039453300000000004,0,1.95313e-05,1.14223e-13,25993.1,37879.7,0.000625,0.000625,0.000894665
-1,0,231719,11431.4,5018260.0,1.75153e-12,2.52667e-10,3.87586e-11,0.0398439,0,1.95313e-05,1.23077e-13,27171.0,40818.7,0.000625,0.000625,0.000898571
-1,0,235814,11431.4,5313970.0,1.94383e-12,2.66549e-10,3.77694e-11,0.0402345,0,1.95313e-05,1.34348e-13,21890.7,35059.2,0.000625,0.000625,0.0009024769999999999
-1,0,235814,11431.4,5217780.0,2.14151e-12,2.89322e-10,4.14765e-11,0.04062519999999999,0,1.95313e-05,1.4633199999999999e-13,25775.7,39808.0,0.000625,0.000625,0.000906384
-1,0,235878,11431.4,7451050.0,2.40453e-12,3.2367e-10,4.21755e-11,0.0410158,0,1.95313e-05,1.6046400000000002e-13,21004.3,32182.3,0.000625,0.000625,0.0009102919999999999
-1,0,235878,11431.4,8292380.0,2.66777e-12,4.0856199999999995e-10,4.70027e-11,0.0414064,0,1.95313e-05,1.71132e-13,17139.1,27590.7,0.000625,0.000625,0.0009141980000000001
-1,0,235815,11431.4,8508570.0,2.9202799999999998e-12,3.7537599999999997e-10,6.37857e-11,0.041797,0,1.95313e-05,1.8435899999999999e-13,10828.1,22323.7,0.000625,0.000625,0.000918104
-1,0,239910,11431.4,8836010.0,3.2782e-12,4.39944e-10,8.16558e-11,0.042187699999999995,0,1.95313e-05,2.04341e-13,1225.88,11280.0,0.000625,0.000625,0.000922011
-1,0,235929,11431.4,10129800.0,3.70717e-12,4.84597e-10,9.06204e-11,0.0425783,0,1.95313e-05,2.2712800000000002e-13,5870.01,16603.8,0.000625,0.000625,0.000925917
-1,0,239974,11431.4,14375200.0,4.22087e-12,6.30556e-10,8.42343e-11,0.042968900000000004,0,1.95313e-05,2.54666e-13,10537.2,22371.9,0.000625,0.000625,0.000929825
-1,0,239974,11431.4,17114900.0,4.73387e-12,7.86574e-10,9.20909e-11,0.0433595,0,1.95313e-05,2.8208600000000003e-13,9830.19,20317.6,0.000625,0.000625,0.0009337319999999999
-1,0,239911,11431.4,18329300.0,5.2909e-12,6.71939e-10,1.24599e-10,0.043750199999999996,0,1.95313e-05,3.1393e-13,6641.05,16909.0,0.000625,0.000625,0.0009376380000000001
-1,0,244070,11431.4,18835300.0,5.93095e-12,7.97393e-10,1.5762499999999999e-10,0.0441408,0,1.95313e-05,3.53681e-13,5750.34,16915.6,0.000625,0.000625,0.0009415439999999999
-1,0,244070,11431.4,18017000.0,6.67427e-12,8.803839999999998e-10,1.79065e-10,0.0445314,0,1.95313e-05,3.94955e-13,4546.22,11216.9,0.000625,0.000625,0.000945451
-1,0,244070,11431.4,24415700.0,7.604489999999999e-12,1.1895699999999999e-09,1.72799e-10,0.0449221,0,1.95313e-05,4.472e-13,21927.4,32838.7,0.000625,0.000625,0.0009493580000000001
-1,0,244070,11431.4,32064700.0,8.49117e-12,1.3602899999999999e-09,1.8980599999999998e-10,0.0453127,0,1.95313e-05,5.10539e-13,16146.2,32426.0,0.000625,0.000625,0.000953265
-1,0,244007,11431.4,32432100.0,9.477960000000001e-12,1.2540999999999998e-09,2.5664599999999995e-10,0.0457033,0,1.95313e-05,5.77235e-13,1390.63,13865.7,0.000625,0.000625,0.000957171
-1,0,244071,11431.4,32778000.0,1.07031e-11,1.3286700000000001e-09,3.02073e-10,0.0460939,0,1.95313e-05,6.534590000000001e-13,31529.3,30235.4,0.000625,0.000625,0.000961077
-1,0,244071,11431.4,33686400.0,1.19579e-11,1.6643e-09,3.49027e-10,0.0464846,0,1.95313e-05,7.27921e-13,9343.86,8526.5,0.000625,0.000625,0.0009649839999999999
-1,0,244071,11431.4,35010400.0,1.3300999999999999e-11,1.8641300000000003e-09,3.48901e-10,0.04687519999999999,0,1.95313e-05,8.22535e-13,25953.9,37375.7,0.000625,0.000625,0.000968892
-1,0,248166,11431.4,42737900.0,1.46026e-11,1.7846199999999998e-09,3.63391e-10,0.047265800000000004,0,1.95313e-05,9.287629999999999e-13,31510.0,33097.4,0.000625,0.000625,0.000972798
-1,0,248167,11431.4,53107000.0,1.64965e-11,1.9126300000000002e-09,4.7148e-10,0.0476564,0,1.95313e-05,1.05166e-12,13660.0,34819.0,0.000625,0.000625,0.000976705
-1,0,248167,11431.4,55891700.0,1.89013e-11,2.2713000000000002e-09,5.379199999999999e-10,0.0480471,0,1.95313e-05,1.18933e-12,21597.7,43292.2,0.000625,0.000625,0.0009806110000000002
-1,0,248167,11431.4,70295100.0,2.09127e-11,2.6560100000000002e-09,5.62256e-10,0.04843769999999999,0,1.95313e-05,1.33203e-12,38107.9,69196.2,0.000625,0.000625,0.000984517
-1,0,248167,11431.4,71109400.0,2.30388e-11,2.6048000000000004e-09,5.954249999999999e-10,0.0488283,0,1.95313e-05,1.5079e-12,3789.11,24146.5,0.000625,0.000625,0.000988425
-1,0,252263,11431.4,70489500.0,2.55496e-11,2.50886e-09,6.635770000000001e-10,0.0492189,0,1.95313e-05,1.7027e-12,3918.82,21671.1,0.000625,0.000625,0.000992332
-1,0,256357,11431.4,67793500.0,2.83765e-11,3.0820799999999998e-09,8.07678e-10,0.049609600000000004,0,1.95313e-05,1.88361e-12,103498.0,101435.0,0.000625,0.000625,0.000996238
-1,0,256357,11431.4,85069200.0,3.24091e-11,3.68997e-09,8.768989999999998e-10,0.050000199999999995,0,1.95313e-05,2.10209e-12,112190.0,116268.0,0.000625,0.000625,0.00100014
-1,0,256294,11431.4,111193000.0,3.55436e-11,3.83936e-09,8.755060000000001e-10,0.0503908,0,1.95313e-05,2.33793e-12,78518.8,111997.0,0.000625,0.000625,0.00100405
-1,0,260390,11431.4,142333000.0,3.96021e-11,4.15811e-09,9.52515e-10,0.0507815,0,1.95313e-05,2.66722e-12,244990.0,319696.0,0.000625,0.000625,0.00100796
-1,0,260390,11431.4,159614000.0,4.33806e-11,4.53538e-09,9.994150000000001e-10,0.0511721,0,1.95313e-05,2.9291e-12,113990.0,176693.0,0.000625,0.000625,0.00101187
-1,0,260453,11431.4,139075000.0,4.78114e-11,6.35705e-09,1.2515499999999999e-09,0.051562699999999996,0,1.95313e-05,3.2251799999999998e-12,209590.0,293870.0,0.000625,0.000625,0.00101577
-1,0,260390,11431.4,116562000.0,5.30056e-11,6.71886e-09,1.5187799999999998e-09,0.0519533,0,1.95313e-05,3.50294e-12,179156.0,262589.0,0.000625,0.000625,0.00101968
-1,0,260390,11431.4,136998000.0,5.77825e-11,6.69623e-09,1.66831e-09,0.05234400000000001,0,1.95313e-05,3.85811e-12,39443.0,13923.7,0.000625,0.000625,0.00102358
-1,0,264486,11431.4,197967000.0,6.46855e-11,6.681090000000001e-09,1.69346e-09,0.0527346,0,1.95313e-05,4.3453300000000004e-12,105460.0,67201.6,0.000625,0.000625,0.00102749
-1,0,260454,11431.4,261877000.0,7.11396e-11,8.289559999999999e-09,1.53668e-09,0.0531252,0,1.95313e-05,4.69876e-12,239866.0,411653.0,0.000625,0.000625,0.0010314
-1,0,264549,11431.4,249602000.0,7.74745e-11,9.438850000000001e-09,2.0885599999999997e-09,0.0535158,0,1.95313e-05,5.16509e-12,242198.0,345086.0,0.000625,0.000625,0.0010353
-1,0,264486,11431.4,211331000.0,8.55261e-11,1.034e-08,2.55616e-09,0.0539065,0,1.95313e-05,5.68792e-12,30081.3,47040.1,0.000625,0.000625,0.00103921
-1,0,264486,11431.4,179725000.0,9.33667e-11,1.0930200000000002e-08,2.77633e-09,0.0542971,0,1.95313e-05,6.20703e-12,303059.0,405079.0,0.000625,0.000625,0.00104312
-1,0,264550,11431.4,278323000.0,1.0425e-10,1.3527799999999998e-08,2.74188e-09,0.05468769999999999,0,1.95313e-05,6.8417399999999995e-12,89412.0,128128.0,0.000625,0.000625,0.00104703
-1,0,264550,11431.4,337628000.0,1.1466900000000001e-10,1.7489299999999998e-08,2.46586e-09,0.055078300000000004,0,1.95313e-05,7.28716e-12,110303.0,139664.0,0.000625,0.000625,0.00105093
-1,0,268645,11431.4,362620000.0,1.24524e-10,1.49132e-08,2.70269e-09,0.055469000000000004,0,1.95313e-05,7.948639999999999e-12,54963.1,84035.1,0.000625,0.000625,0.00105484
-1,0,268582,11431.4,312687000.0,1.3726200000000002e-10,1.63809e-08,3.16328e-09,0.0558596,0,1.95313e-05,8.830389999999999e-12,447258.0,506501.0,0.000625,0.000625,0.00105874
-1,0,264614,11431.4,323658000.0,1.49987e-10,1.70885e-08,3.56526e-09,0.05625019999999999,0,1.95313e-05,9.70757e-12,1609000.0,2113900.0,0.000625,0.000625,0.00106265
-1,0,268646,11431.4,414434000.0,1.6750000000000002e-10,2.17083e-08,3.4000700000000002e-09,0.0566409,0,1.95313e-05,1.07298e-11,1860240.0,2368860.0,0.000625,0.000625,0.00106656
-1,0,268646,11431.4,519859000.0,1.8719e-10,2.7793099999999998e-08,4.403939999999999e-09,0.057031500000000006,0,1.95313e-05,1.17039e-11,1733280.0,2357950.0,0.000625,0.000625,0.00107047
-1,0,268771,11431.4,609551000.0,2.0740099999999999e-10,2.5288599999999997e-08,5.6725e-09,0.057422100000000004,0,1.95313e-05,1.29707e-11,1232410.0,1654520.0,0.000625,0.000625,0.00107437
-1,0,272742,11431.4,659593000.0,2.2974999999999998e-10,2.49417e-08,6.68474e-09,0.057812699999999995,0,1.95313e-05,1.45144e-11,1645430.0,2338030.0,0.000625,0.000625,0.00107828
-1,0,268710,11431.4,678479000.0,2.52808e-10,2.6697599999999997e-08,7.802640000000002e-09,0.0582034,0,1.95313e-05,1.60839e-11,1196730.0,1718910.0,0.000625,0.000625,0.00108218
-1,0,272742,11431.4,693292000.0,2.8464099999999997e-10,3.16045e-08,8.18371e-09,0.05859400000000001,0,1.95313e-05,1.81087e-11,1325080.0,1762600.0,0.000625,0.000625,0.00108609
-1,0,272867,11431.4,719969000.0,3.1528e-10,3.95631e-08,7.87944e-09,0.0589846,0,1.95313e-05,2.00407e-11,2084840.0,2721300.0,0.000625,0.000625,0.00109
-1,0,272867,11431.4,808175000.0,3.53535e-10,4.72278e-08,9.482350000000001e-09,0.059375199999999996,0,1.95313e-05,2.23259e-11,3214140.0,3985810.0,0.000625,0.000625,0.0010939
-1,0,272867,11431.4,901558000.0,3.9509e-10,4.27956e-08,1.02217e-08,0.0597659,0,1.95313e-05,2.52403e-11,2844270.0,3497480.0,0.000625,0.000625,0.00109781
-1,0,272806,11431.4,1211460000.0,4.41555e-10,5.198819999999999e-08,9.91384e-09,0.06015650000000001,0,1.95313e-05,2.80847e-11,3153630.0,4011800.0,0.000625,0.000625,0.00110172
-1,0,272931,11431.4,1542300000.0,4.89948e-10,5.14481e-08,1.2138599999999999e-08,0.0605471,0,1.95313e-05,3.10708e-11,3656500.0,4620860.0,0.000625,0.000625,0.00110563
-1,0,276963,11431.4,1659520000.0,5.50186e-10,7.54826e-08,1.6001000000000002e-08,0.0609377,0,1.95313e-05,3.51417e-11,4754310.0,6197860.0,0.000625,0.000625,0.00110953
-1,0,276963,11431.4,1763250000.0,6.246789999999999e-10,9.92521e-08,1.91972e-08,0.0613284,0,1.95313e-05,3.99335e-11,4048190.0,5249040.0,0.000625,0.000625,0.00111344
-1,0,276963,11431.4,2123790000.0,7.042799999999999e-10,9.45491e-08,1.9741099999999997e-08,0.061719,0,1.95313e-05,4.5103e-11,6107840.0,8124510.0,0.000625,0.000625,0.00111734
-1,0,276902,11431.4,2681320000.0,7.82949e-10,9.96386e-08,1.83655e-08,0.0621096,0,1.95313e-05,5.01492e-11,4410660.0,5931890.0,0.000625,0.000625,0.00112125
-1,0,285091,11431.4,3349540000.0,8.63158e-10,8.490830000000001e-08,2.57994e-08,0.06250030000000001,0,1.95313e-05,5.68725e-11,1703970.0,2864210.0,0.000625,0.000625,0.00112516
-1,0,285091,11431.4,3418870000.0,9.43518e-10,1.04165e-07,3.46722e-08,0.0628909,0,1.95313e-05,6.3929e-11,3144950.0,4738020.0,0.000625,0.000625,0.00112907
-1,0,285091,11431.4,2998640000.0,1.0425899999999998e-09,1.07555e-07,4.1787400000000004e-08,0.0632815,0,1.95313e-05,7.06586e-11,4031790.0,5138200.0,0.000625,0.000625,0.00113297
-1,0,285092,11431.4,3282840000.0,1.1741500000000001e-09,1.21571e-07,4.4255300000000005e-08,0.0636721,0,1.95313e-05,7.72325e-11,1208150.0,1304360.0,0.000625,0.000625,0.00113688
-1,0,285154,11431.4,4308280000.0,1.2970000000000002e-09,1.46639e-07,4.14875e-08,0.0640628,0,1.95313e-05,8.55243e-11,8162110.0,10267400.0,0.000625,0.000625,0.00114078
-1,0,289187,11431.4,5283880000.0,1.44965e-09,1.44055e-07,4.81309e-08,0.0644534,0,1.95313e-05,9.83269e-11,9118670.0,11516700.0,0.000625,0.000625,0.00114469
-1,0,289187,11431.4,5521920000.0,1.59715e-09,1.6403199999999997e-07,5.8949499999999995e-08,0.064844,0,1.95313e-05,1.09349e-10,9458040.0,12277500.0,0.000625,0.000625,0.0011485999999999998
-1,0,285156,11431.4,5286610000.0,1.7732699999999998e-09,1.91259e-07,6.95525e-08,0.0652346,0,1.95313e-05,1.2073100000000001e-10,3258230.0,4717280.0,0.000625,0.000625,0.0011525
-1,0,289188,11431.4,5051340000.0,1.947e-09,2.33849e-07,7.59363e-08,0.0656253,0,1.95313e-05,1.2933700000000002e-10,5356040.0,7269030.0,0.000625,0.000625,0.00115641
-1,0,289188,11431.4,5703030000.0,2.1018499999999997e-09,2.4872199999999997e-07,7.52129e-08,0.0660159,0,1.95313e-05,1.40178e-10,3539260.0,5307170.0,0.000625,0.000625,0.00116032
-1,0,289251,11431.4,5319830000.0,2.35203e-09,3.28634e-07,7.85423e-08,0.06640650000000001,0,1.95313e-05,1.59013e-10,7539360.0,10993600.0,0.000625,0.000625,0.00116423
-1,0,289252,11431.4,5211520000.0,2.54859e-09,3.00135e-07,8.591060000000001e-08,0.0667971,0,1.95313e-05,1.72183e-10,907401.0,1038450.0,0.000625,0.000625,0.00116813
-1,0,289252,11431.4,5312410000.0,2.79642e-09,4.83458e-07,9.375630000000001e-08,0.0671878,0,1.95313e-05,1.8912900000000004e-10,10136900.0,11938800.0,0.000625,0.000625,0.00117204
-1,0,293284,11431.4,5280990000.0,3.04429e-09,4.1923200000000003e-07,1.0029e-07,0.0675784,0,1.95313e-05,2.0436000000000003e-10,2681970.0,4974580.0,0.000625,0.000625,0.00117594
-1,0,293284,11431.4,6232590000.0,3.30538e-09,4.3423299999999997e-07,1.01057e-07,0.067969,0,1.95313e-05,2.21856e-10,5150560.0,4855110.0,0.000625,0.000625,0.00117985
-1,0,293347,11431.4,6833640000.0,3.6503400000000004e-09,5.49217e-07,9.60966e-08,0.0683596,0,1.95313e-05,2.4493400000000004e-10,4711300.0,9021180.0,0.000625,0.000625,0.00118376
-1,0,293348,11431.4,6658000000.0,3.90642e-09,5.176600000000001e-07,8.895649999999999e-08,0.0687503,0,1.95313e-05,2.56677e-10,12837200.0,17063900.0,0.000625,0.000625,0.00118767
-1,0,293348,11431.4,5809010000.0,4.20866e-09,6.84752e-07,8.933119999999999e-08,0.0691409,0,1.95313e-05,2.7506700000000004e-10,20438500.0,25628900.0,0.000625,0.000625,0.00119157
-1,0,297444,11431.4,6463470000.0,4.53958e-09,5.41371e-07,9.263639999999999e-08,0.06953150000000001,0,1.95313e-05,2.9739599999999994e-10,20877300.0,28879500.0,0.000625,0.000625,0.00119548
-1,0,297444,11431.4,9721720000.0,4.94147e-09,6.232630000000001e-07,9.21937e-08,0.0699222,0,1.95313e-05,3.19119e-10,6994670.0,8486470.0,0.000625,0.000625,0.00119938
-1,0,297443,11431.4,11540300000.0,5.46748e-09,7.024269999999999e-07,8.66165e-08,0.07031280000000001,0,1.95313e-05,3.5013e-10,23480100.0,27248800.0,0.000625,0.000625,0.00120329
-1,0,297444,11431.4,13336000000.0,5.9079599999999995e-09,7.27563e-07,9.2385e-08,0.0707034,0,1.95313e-05,3.68736e-10,29493100.0,35603700.0,0.000625,0.000625,0.0012072
-1,0,297444,11431.4,12541900000.0,6.437049999999999e-09,9.906999999999999e-07,1.15309e-07,0.071094,0,1.95313e-05,3.99046e-10,32092600.0,41950300.0,0.000625,0.000625,0.0012111
-1,0,301476,11431.4,12844200000.0,7.111659999999999e-09,8.42722e-07,1.2847e-07,0.0714847,0,1.95313e-05,4.43815e-10,27256600.0,37825600.0,0.000625,0.000625,0.00121501
-1,0,301540,11431.4,14629300000.0,7.8145e-09,9.84827e-07,1.40413e-07,0.0718753,0,1.95313e-05,4.824619999999999e-10,20119900.0,21996700.0,0.000625,0.000625,0.00121892
-1,0,301539,11431.4,24768600000.0,8.85588e-09,1.17347e-06,1.28876e-07,0.0722659,0,1.95313e-05,5.42235e-10,61203500.0,83025800.0,0.000625,0.000625,0.00122283
-1,0,301540,11431.4,32388300000.0,9.835440000000001e-09,1.3196e-06,1.7212e-07,0.0726565,0,1.95313e-05,5.97763e-10,80486700.0,103156000.0,0.000625,0.000625,0.00122673
-1,0,301540,11431.4,35829300000.0,1.07755e-08,1.74173e-06,2.5061900000000003e-07,0.07304719999999999,0,1.95313e-05,6.53911e-10,74628500.0,93522300.0,0.000625,0.000625,0.00123064
-1,0,305636,11431.4,36934500000.0,1.1835799999999998e-08,1.4177000000000002e-06,3.32215e-07,0.0734378,0,1.95313e-05,7.28316e-10,75262200.0,94606600.0,0.000625,0.000625,0.00123454
-1,0,301541,11431.4,38557600000.0,1.3091999999999999e-08,1.74486e-06,3.84095e-07,0.0738284,0,1.95313e-05,7.972380000000001e-10,131148000.0,165944000.0,0.000625,0.000625,0.00123845
-1,0,301541,11431.4,44399200000.0,1.50605e-08,1.94678e-06,3.80345e-07,0.07421900000000001,0,1.95313e-05,9.116189999999999e-10,184237000.0,223901000.0,0.000625,0.000625,0.00124236
-1,0,305636,11431.4,58650200000.0,1.70143e-08,2.1269900000000003e-06,4.4470300000000003e-07,0.0746097,0,1.95313e-05,1.0413800000000002e-09,225497000.0,288067000.0,0.000625,0.000625,0.00124626
-1,0,305636,11431.4,70401900000.0,1.9108e-08,2.82129e-06,5.62718e-07,0.0750003,0,1.95313e-05,1.17885e-09,307193000.0,389618000.0,0.000625,0.000625,0.00125017
-1,0,305637,11431.4,73046100000.0,2.15213e-08,2.44626e-06,7.23383e-07,0.0753909,0,1.95313e-05,1.35325e-09,299098000.0,369628000.0,0.000625,0.000625,0.00125408
-1,0,305637,11431.4,75698900000.0,2.3978700000000003e-08,2.97211e-06,8.60574e-07,0.0757816,0,1.95313e-05,1.5093599999999998e-09,247930000.0,321076000.0,0.000625,0.000625,0.00125798
-1,0,305637,11431.4,83880600000.0,2.6658e-08,3.4866900000000006e-06,9.15831e-07,0.0761722,0,1.95313e-05,1.67497e-09,185714000.0,233044000.0,0.000625,0.000625,0.00126189
-1,0,313763,11431.4,81231500000.0,2.9157700000000002e-08,3.51522e-06,9.75359e-07,0.0765628,0,1.95313e-05,1.87389e-09,301110000.0,403024000.0,0.000625,0.000625,0.0012657999999999999
-1,0,313763,11431.4,87770200000.0,3.3407400000000004e-08,4.27461e-06,1.07812e-06,0.0769534,0,1.95313e-05,2.14085e-09,312537000.0,397888000.0,0.000625,0.000625,0.0012697000000000001
-1,0,313764,11431.4,125526000000.0,3.85756e-08,4.58141e-06,1.11348e-06,0.0773441,0,1.95313e-05,2.45702e-09,538293000.0,666082000.0,0.000625,0.000625,0.00127361
-1,0,313764,11431.4,161139000000.0,4.35606e-08,5.25774e-06,1.19966e-06,0.0777347,0,1.95313e-05,2.7722800000000003e-09,537987000.0,674314000.0,0.000625,0.000625,0.00127752
-1,0,309733,11431.4,195866000000.0,4.85554e-08,6.23839e-06,1.4438e-06,0.07812530000000001,0,1.95313e-05,3.1455900000000005e-09,627855000.0,799397000.0,0.000625,0.000625,0.00128142
-1,0,317859,11431.4,227553000000.0,5.3663300000000005e-08,7.286189999999999e-06,1.86991e-06,0.0785159,0,1.95313e-05,3.5602099999999996e-09,762109000.0,1027350000.0,0.000625,0.000625,0.00128533
-1,0,317860,11431.4,218625000000.0,5.99935e-08,7.93825e-06,2.36195e-06,0.07890660000000001,0,1.95313e-05,3.94872e-09,636827000.0,861427000.0,0.000625,0.000625,0.00128924
-1,0,317860,11431.4,198360000000.0,6.68548e-08,1.07634e-05,2.6328700000000003e-06,0.0792972,0,1.95313e-05,4.27124e-09,528613000.0,759739000.0,0.000625,0.000625,0.00129314
-1,0,317860,11431.4,217561000000.0,7.26346e-08,1.11784e-05,2.6639e-06,0.0796878,0,1.95313e-05,4.60922e-09,631348000.0,857142000.0,0.000625,0.000625,0.00129705
-1,0,317923,11431.4,272982000000.0,8.26928e-08,1.66319e-05,2.7487e-06,0.0800784,0,1.95313e-05,5.32088e-09,983880000.0,1340040000.0,0.000625,0.000625,0.00130096
-1,0,322019,11431.4,328265000000.0,9.44411e-08,1.51297e-05,3.07438e-06,0.0804691,0,1.95313e-05,6.11336e-09,1159800000.0,1552190000.0,0.000625,0.000625,0.00130486
-1,0,322019,11431.4,315376000000.0,1.0595200000000001e-07,1.81608e-05,3.2570799999999996e-06,0.08085969999999999,0,1.95313e-05,6.797229999999999e-09,983668000.0,1380920000.0,0.000625,0.000625,0.00130877
-1,0,322019,11431.4,365209000000.0,1.17744e-07,2.11824e-05,3.7069e-06,0.0812503,0,1.95313e-05,7.3369499999999996e-09,290701000.0,555253000.0,0.000625,0.000625,0.00131268
-1,0,322019,11431.4,373798000000.0,1.2592499999999998e-07,2.20211e-05,4.02793e-06,0.08164099999999999,0,1.95313e-05,7.8941e-09,400350000.0,747784000.0,0.000625,0.000625,0.00131658
-1,0,322019,11431.4,358523000000.0,1.41401e-07,2.94482e-05,4.30662e-06,0.0820316,0,1.95313e-05,8.801190000000002e-09,230669000.0,132403000.0,0.000625,0.000625,0.00132049
-1,0,321957,11431.4,392835000000.0,1.57423e-07,2.5633800000000002e-05,4.47337e-06,0.0824222,0,1.95313e-05,9.62987e-09,100824000.0,264696000.0,0.000625,0.000625,0.0013244
-1,0,322020,11431.4,372184000000.0,1.71093e-07,3.35666e-05,4.38283e-06,0.0828128,0,1.95313e-05,1.03294e-08,352564000.0,553320000.0,0.000625,0.000625,0.0013283
-1,0,326115,11431.4,378919000000.0,1.88233e-07,3.46262e-05,4.92086e-06,0.0832035,0,1.95313e-05,1.1028799999999998e-08,478226000.0,753706000.0,0.000625,0.000625,0.00133221
-1,0,326115,11431.4,442819000000.0,2.0513500000000002e-07,3.57688e-05,5.30569e-06,0.0835941,0,1.95313e-05,1.20716e-08,1200030000.0,1748200000.0,0.000625,0.000625,0.00133612
-1,0,326115,11431.4,566883000000.0,2.30858e-07,4.57229e-05,5.31769e-06,0.0839847,0,1.95313e-05,1.34227e-08,576708000.0,1022960000.0,0.000625,0.000625,0.00134002
-1,0,326053,11431.4,633681000000.0,2.4802e-07,3.99642e-05,6.18933e-06,0.0843753,0,1.95313e-05,1.40835e-08,698873000.0,668564000.0,0.000625,0.000625,0.00134393
-1,0,326116,11431.4,636251000000.0,2.69487e-07,5.16042e-05,7.08503e-06,0.084766,0,1.95313e-05,1.49934e-08,557286000.0,261538000.0,0.000625,0.000625,0.00134784
-1,0,330211,11431.4,670785000000.0,2.9780000000000003e-07,5.20011e-05,7.62918e-06,0.0851566,0,1.95313e-05,1.62531e-08,818219000.0,766197000.0,0.000625,0.000625,0.00135174
-1,0,330211,11431.4,852369000000.0,3.39639e-07,5.8717799999999995e-05,7.71488e-06,0.0855472,0,1.95313e-05,1.7972099999999996e-08,2184180000.0,2593340000.0,0.000625,0.000625,0.00135565
-1,0,330211,11431.4,1205130000000.0,3.7952100000000003e-07,7.76971e-05,7.50025e-06,0.08593780000000001,0,1.95313e-05,1.9892400000000002e-08,3136720000.0,3409350000.0,0.000625,0.000625,0.00135956
-1,0,330211,11431.4,1389110000000.0,4.18191e-07,7.55033e-05,8.92123e-06,0.0863285,0,1.95313e-05,2.1441499999999997e-08,5127540000.0,5974750000.0,0.000625,0.000625,0.00136346
-1,0,330212,11431.4,1323100000000.0,4.6136099999999997e-07,8.70353e-05,1.18961e-05,0.08671910000000001,0,1.95313e-05,2.31013e-08,5019230000.0,5944880000.0,0.000625,0.000625,0.00136737
-1,0,334307,11431.4,1275550000000.0,5.1455e-07,8.37606e-05,1.40643e-05,0.0871097,0,1.95313e-05,2.548e-08,7109980000.0,8499580000.0,0.000625,0.000625,0.00137128
-1,0,334307,11431.4,1392870000000.0,5.8434e-07,9.516940000000001e-05,1.5083599999999999e-05,0.0875003,0,1.95313e-05,2.84077e-08,9363900000.0,10999600000.0,0.000625,0.000625,0.00137518
-1,0,334307,11431.4,2012740000000.0,6.697849999999999e-07,0.000117735,1.55029e-05,0.087891,0,1.95313e-05,3.2688900000000004e-08,12641000000.0,14799200000.0,0.000625,0.000625,0.00137909
-1,0,334307,11431.4,2355620000000.0,7.76203e-07,0.000143344,1.79119e-05,0.0882816,0,1.95313e-05,3.7604599999999996e-08,14223500000.0,17314000000.0,0.000625,0.000625,0.0013830000000000001
-1,0,334308,11431.4,2761150000000.0,8.551390000000001e-07,0.000142324,2.2463200000000002e-05,0.08867219999999999,0,1.95313e-05,4.18021e-08,15105700000.0,17984900000.0,0.000625,0.000625,0.0013869000000000002
-1,0,334308,11431.4,3143860000000.0,9.493179999999999e-07,0.000146386,2.6381399999999998e-05,0.08906289999999999,0,1.95313e-05,4.64468e-08,17310800000.0,21146300000.0,0.000625,0.000625,0.00139081
-1,0,334246,11431.4,3930040000000.0,1.07583e-06,0.000163189,3.00031e-05,0.08945349999999999,0,1.95313e-05,5.273969999999999e-08,19666200000.0,23760100000.0,0.000625,0.000625,0.00139472
-1,0,334309,11431.4,4415070000000.0,1.2497700000000001e-06,0.000191184,3.25847e-05,0.0898441,0,1.95313e-05,6.310380000000001e-08,26012400000.0,31338900000.0,0.000625,0.000625,0.00139862
-1,0,338403,11431.4,4643080000000.0,1.46428e-06,0.00024077,4.93354e-05,0.0902347,0,1.95313e-05,7.52706e-08,29270700000.0,35975700000.0,0.000625,0.000625,0.00140253
-1,0,338403,11431.4,5710570000000.0,1.65077e-06,0.000284434,6.442890000000001e-05,0.0906254,0,1.95313e-05,8.559569999999999e-08,28098000000.0,33438300000.0,0.000625,0.000625,0.00140644
-1,0,338404,11431.4,6125540000000.0,1.8882900000000001e-06,0.000275252,7.39302e-05,0.091016,0,1.95313e-05,9.71185e-08,33284900000.0,40549500000.0,0.000625,0.000625,0.00141034
-1,0,338342,11431.4,6842970000000.0,2.1395e-06,0.000311945,7.71512e-05,0.0914066,0,1.95313e-05,1.11678e-07,34744500000.0,42972500000.0,0.000625,0.000625,0.00141425
-1,0,346468,11431.4,8380650000000.0,2.3862200000000003e-06,0.000326203,8.511559999999999e-05,0.0917972,0,1.95313e-05,1.25894e-07,29102700000.0,35950200000.0,0.000625,0.000625,0.00141816
-1,0,346531,11431.4,8472420000000.0,2.63387e-06,0.000412369,0.000100616,0.09218789999999999,0,1.95313e-05,1.44669e-07,34166100000.0,44589100000.0,0.000625,0.000625,0.00142206
-1,0,346531,11431.4,9516300000000.0,2.9449e-06,0.0004478,0.000124259,0.0925785,0,1.95313e-05,1.65708e-07,41154100000.0,52063900000.0,0.000625,0.000625,0.00142597
-1,0,338406,11431.4,10151200000000.0,3.3830800000000006e-06,0.00041874400000000003,0.00013645,0.0929691,0,1.95313e-05,1.85406e-07,48494300000.0,62172700000.0,0.000625,0.000625,0.00142988
-1,0,342438,11431.4,10103600000000.0,3.7143599999999997e-06,0.000556983,0.000138182,0.0933597,0,1.95313e-05,2.0484999999999998e-07,47703500000.0,61316000000.0,0.000625,0.000625,0.00143378
-1,0,346595,11431.4,10604900000000.0,4.09941e-06,0.000622316,0.000148547,0.09375039999999998,0,1.95313e-05,2.32412e-07,52095100000.0,68521800000.0,0.000625,0.000625,0.00143769
-1,0,350627,11431.4,11549100000000.0,4.463080000000001e-06,0.000611663,0.000158391,0.094141,0,1.95313e-05,2.62597e-07,50512000000.0,68365400000.0,0.000625,0.000625,0.0014416
-1,0,346596,11431.4,11211100000000.0,4.96215e-06,0.000652784,0.00015593,0.09453160000000001,0,1.95313e-05,2.89815e-07,25689300000.0,37994400000.0,0.000625,0.000625,0.0014455
-1,0,342502,11431.4,11031600000000.0,5.482519999999999e-06,0.0007615339999999999,0.00018239799999999998,0.0949223,0,1.95313e-05,3.04797e-07,21175300000.0,33452200000.0,0.000625,0.000625,0.00144941
-1,0,350691,11431.4,10256600000000.0,5.81638e-06,0.000735746,0.00019506099999999998,0.09531289999999999,0,1.95313e-05,3.2832e-07,20266200000.0,33104200000.0,0.000625,0.000625,0.00145332
-1,0,350691,11431.4,14438000000000.0,6.3710000000000005e-06,0.0008963280000000001,0.000194903,0.0957035,0,1.95313e-05,3.69976e-07,11479000000.0,23187700000.0,0.000625,0.000625,0.00145722
-1,0,350629,11431.4,17161400000000.0,6.81411e-06,0.000885607,0.000186015,0.0960941,0,1.95313e-05,4.0883899999999997e-07,7450670000.0,950594000.0,0.000625,0.000625,0.00146113
-1,0,346598,11431.4,17615500000000.0,7.19069e-06,0.00084355,0.00017554599999999998,0.09648480000000001,0,1.95313e-05,4.29936e-07,23953400000.0,16856200000.0,0.000625,0.000625,0.00146504
-1,0,346598,11431.4,16929600000000.0,7.59288e-06,0.00104486,0.000188871,0.09687539999999999,0,1.95313e-05,4.29185e-07,37400000000.0,32128900000.0,0.000625,0.000625,0.00146894
-1,0,354724,11431.4,16875700000000.0,7.881619999999999e-06,0.000992585,0.00019392400000000002,0.09726599999999999,0,1.95313e-05,4.5451500000000004e-07,53610300000.0,57983100000.0,0.000625,0.000625,0.00147285
-1,0,354725,11431.4,15919600000000.0,8.32893e-06,0.00109961,0.000178498,0.0976566,0,1.95313e-05,4.90453e-07,60835800000.0,69903700000.0,0.000625,0.000625,0.00147676
-1,0,354714,11431.4,14228500000000.0,8.83426e-06,0.00100186,0.000188242,0.0980473,0,1.95313e-05,5.20364e-07,55100900000.0,68215200000.0,0.000625,0.000625,0.00148067
-1,0,358746,11431.4,14864400000000.0,9.165410000000001e-06,0.00108988,0.00021538700000000002,0.0984379,0,1.95313e-05,5.38204e-07,40514700000.0,45174900000.0,0.000625,0.000625,0.00148457
-1,0,358746,11431.4,16938800000000.0,9.61117e-06,0.00119949,0.00022351,0.0988285,0,1.95313e-05,5.53313e-07,85247600000.0,94637600000.0,0.000625,0.000624999,0.00148848
-1,0,358820,11431.4,16360800000000.0,1.00925e-05,0.00117095,0.000213752,0.0992191,0,1.95313e-05,5.83801e-07,92081700000.0,94747900000.0,0.000625,0.000624999,0.00149238
-1,0,358821,11431.4,17272300000000.0,1.07522e-05,0.00151758,0.00020835799999999999,0.09960980000000001,0,1.95313e-05,6.316e-07,148797000000.0,170840000000.0,0.000625,0.000624999,0.00149629
-1,0,358810,11431.4,21079400000000.0,1.13706e-05,0.00130174,0.000199907,0.1,0,1.95313e-05,6.68256e-07,156043000000.0,188982000000.0,0.000625,0.000624999,0.0015002000000000001
-1,0,362917,11431.4,20816900000000.0,1.1844e-05,0.00122029,0.00022799799999999998,0.100391,0,1.95313e-05,6.940100000000001e-07,97173500000.0,101943000000.0,0.000625,0.000624999,0.00150411
-1,0,362138,11431.4,21947200000000.0,1.2389100000000001e-05,0.00130575,0.000248292,0.10078200000000001,0,1.95313e-05,7.241880000000001e-07,126177000000.0,142728000000.0,0.000625,0.000624999,0.00150801
-1,0,362917,11431.4,22180600000000.0,1.2826500000000002e-05,0.00139883,0.000266392,0.101172,0,1.95313e-05,7.49404e-07,165618000000.0,194387000000.0,0.000625,0.000624999,0.00151192
-1,0,362917,11431.4,23564700000000.0,1.35549e-05,0.0016329,0.000263557,0.101563,0,1.95313e-05,8.02953e-07,183556000000.0,206563000000.0,0.000625,0.000624999,0.00151583
-1,0,362085,11431.4,22974700000000.0,1.42702e-05,0.00171831,0.000254424,0.101954,0,1.95313e-05,8.31776e-07,160254000000.0,189562000000.0,0.000625,0.000624999,0.00151973
-1,0,362085,11431.4,22304700000000.0,1.4581700000000001e-05,0.00167535,0.000301966,0.102344,0,1.95313e-05,8.742839999999999e-07,187742000000.0,217378000000.0,0.000625,0.000624999,0.00152364
-1,0,366234,11431.4,22896900000000.0,1.50933e-05,0.00167692,0.000326938,0.10273499999999999,0,1.95313e-05,9.017570000000001e-07,139015000000.0,153671000000.0,0.000625,0.000624999,0.00152754
-1,0,366234,11431.4,24953000000000.0,1.57815e-05,0.00179071,0.00034487300000000004,0.103125,0,1.95313e-05,9.47086e-07,149770000000.0,155186000000.0,0.000625,0.000624999,0.00153145
-1,0,366170,11431.4,28475700000000.0,1.68863e-05,0.00165349,0.00037016800000000004,0.10351600000000001,0,1.95313e-05,1.03596e-06,121904000000.0,127586000000.0,0.000625,0.000624999,0.00153536
-1,0,366181,11431.4,28001400000000.0,1.77866e-05,0.00219102,0.000366774,0.103907,0,1.95313e-05,1.09061e-06,58303100000.0,41253400000.0,0.000625,0.000624999,0.00153926
-1,0,366181,11431.4,29330900000000.0,1.8456099999999998e-05,0.00235901,0.000363575,0.104297,0,1.95313e-05,1.17072e-06,151018000000.0,152522000000.0,0.000625,0.000624999,0.00154317
-1,0,366182,11431.4,26333900000000.0,1.89948e-05,0.0018942999999999998,0.00039032199999999997,0.10468800000000002,0,1.95313e-05,1.20883e-06,138748000000.0,149294000000.0,0.000625,0.000624999,0.00154707
-1,0,366182,11431.4,27773000000000.0,1.97319e-05,0.00214078,0.000398409,0.10507899999999999,0,1.95313e-05,1.2723200000000002e-06,121153000000.0,133084000000.0,0.000625,0.000624999,0.00155098
-1,0,366182,11431.4,28353000000000.0,2.0682e-05,0.00213428,0.00043646,0.10546900000000001,0,1.95313e-05,1.3504099999999999e-06,153122000000.0,179482000000.0,0.000625,0.000625,0.00155489
-1,0,370329,11431.4,28739700000000.0,2.1125300000000003e-05,0.00248768,0.000440831,0.10586,0,1.95313e-05,1.37057e-06,122255000000.0,144353000000.0,0.000625,0.000625,0.00155879
-1,0,370277,11431.4,29812300000000.0,2.1699499999999998e-05,0.00264389,0.000431311,0.10625,0,1.95313e-05,1.4291999999999998e-06,87933700000.0,116906000000.0,0.000625,0.000625,0.0015627
-1,0,370278,11431.4,32325600000000.0,2.2238899999999998e-05,0.00252066,0.00045043599999999997,0.10664100000000001,0,1.95313e-05,1.4888800000000001e-06,76966900000.0,83286800000.0,0.000625,0.000625,0.0015665999999999998
-1,0,370278,11431.4,32200300000000.0,2.29627e-05,0.00302661,0.000440365,0.10703199999999999,0,1.95313e-05,1.52712e-06,53596000000.0,53266900000.0,0.000625,0.000625,0.00157051
-1,0,370278,11431.4,33951700000000.0,2.36454e-05,0.00287091,0.000413411,0.107422,0,1.95313e-05,1.58793e-06,43860400000.0,39251000000.0,0.000625,0.000625,0.00157441
-1,0,374425,11431.4,30903300000000.0,2.3763200000000003e-05,0.00263495,0.00039820400000000004,0.107813,0,1.95313e-05,1.6060399999999998e-06,135926000000.0,155680000000.0,0.000625,0.000625,0.00157832
-1,0,374425,11431.4,29124900000000.0,2.40362e-05,0.00262723,0.000419886,0.108204,0,1.95313e-05,1.6887400000000003e-06,77475100000.0,60670000000.0,0.000625,0.000625,0.00158222
-1,0,374374,11431.4,28847400000000.0,2.46868e-05,0.00256446,0.000416355,0.10859400000000001,0,1.95313e-05,1.7700900000000001e-06,167258000000.0,169501000000.0,0.000625,0.000625,0.00158613
-1,0,374374,11431.4,27425700000000.0,2.52989e-05,0.00307861,0.000394935,0.10898499999999998,0,1.95313e-05,1.8338e-06,196651000000.0,209566000000.0,0.000625,0.000625,0.00159003
-1,0,374374,11431.4,29066600000000.0,2.6231399999999998e-05,0.00321184,0.000366245,0.109375,0,1.95313e-05,1.89185e-06,213463000000.0,232909000000.0,0.000625,0.000625,0.00159394
-1,0,374439,11431.4,29040800000000.0,2.64843e-05,0.00315356,0.00036454,0.109766,0,1.95313e-05,1.93488e-06,187519000000.0,231440000000.0,0.000625,0.000625001,0.00159785
-1,0,378521,11431.4,31686700000000.0,2.6685e-05,0.00267106,0.00035791,0.11015699999999999,0,1.95313e-05,2.03778e-06,225774000000.0,269259000000.0,0.000625,0.000625001,0.00160175
-1,0,378470,11431.4,33389000000000.0,2.7310900000000003e-05,0.00289351,0.000357114,0.110547,0,1.95313e-05,2.10163e-06,226972000000.0,272282000000.0,0.000624999,0.000625001,0.00160566
-1,0,378470,11431.4,31290500000000.0,2.76689e-05,0.00327557,0.000342055,0.11093800000000001,0,1.95313e-05,2.1619e-06,191656000000.0,243674000000.0,0.000624999,0.000625001,0.00160956
-1,0,378470,11431.4,32377600000000.0,2.81608e-05,0.0035979999999999996,0.00035685199999999995,0.111329,0,1.95313e-05,2.20147e-06,235819000000.0,307723000000.0,0.000624999,0.000625001,0.00161347
-1,0,378470,11431.4,30710300000000.0,2.8344000000000002e-05,0.00344968,0.000392345,0.111719,0,1.95313e-05,2.24893e-06,119261000000.0,152451000000.0,0.000624999,0.000625001,0.00161737
-1,0,378535,11431.4,29961500000000.0,2.86359e-05,0.00290349,0.000391333,0.11210999999999999,0,1.95313e-05,2.35072e-06,97367300000.0,144725000000.0,0.000624999,0.000625001,0.00162127
-1,0,382566,11431.4,32671400000000.0,2.89801e-05,0.00267626,0.00036295800000000003,0.1125,0,1.95313e-05,2.4195e-06,39959000000.0,74659000000.0,0.000624999,0.0006250019999999999,0.00162518
-1,0,382553,11431.4,30424400000000.0,2.9263e-05,0.00286872,0.000372251,0.112891,0,1.95313e-05,2.46401e-06,16038800000.0,46650300000.0,0.000624999,0.0006250019999999999,0.00162908
-1,0,382553,11431.4,33014900000000.0,2.9377399999999998e-05,0.00291831,0.00039314,0.113282,0,1.95313e-05,2.4686e-06,22162000000.0,48605900000.0,0.000624999,0.0006250019999999999,0.00163299
-1,0,382616,11431.4,34641900000000.0,2.9383699999999998e-05,0.00300589,0.00040744699999999996,0.11367200000000001,0,1.95313e-05,2.4593900000000003e-06,50913900000.0,5586670000.0,0.000624999,0.0006250019999999999,0.00163689
-1,0,386649,11431.4,32335900000000.0,2.98086e-05,0.00258129,0.00040974,0.11406300000000001,0,1.95313e-05,2.55794e-06,55936500000.0,11672000000.0,0.000624999,0.0006250019999999999,0.0016408000000000002
-1,0,386649,11431.4,32756000000000.0,3.0305100000000002e-05,0.00279294,0.00038314,0.114454,0,1.95313e-05,2.62993e-06,106922000000.0,73121000000.0,0.000624999,0.0006250019999999999,0.0016447
-1,0,386649,11431.4,31713300000000.0,3.12005e-05,0.0032819000000000004,0.00039088800000000004,0.114844,0,1.95313e-05,2.69466e-06,138291000000.0,128012000000.0,0.000624999,0.0006250019999999999,0.00164861
-1,0,386649,11431.4,33271900000000.0,3.16914e-05,0.00343119,0.000385244,0.11523499999999999,0,1.95313e-05,2.72055e-06,208298000000.0,198571000000.0,0.000624999,0.0006250030000000001,0.00165251
-1,0,386649,11431.4,34128500000000.0,3.19056e-05,0.00332943,0.00039515199999999996,0.115625,0,1.95313e-05,2.71183e-06,167639000000.0,128371000000.0,0.000624999,0.0006250030000000001,0.00165642
-1,0,391589,11431.4,35038300000000.0,3.27929e-05,0.0027906,0.000407356,0.11601600000000001,0,1.95313e-05,2.79202e-06,350917000000.0,359908000000.0,0.000624999,0.0006250019999999999,0.00166032
-1,0,390745,11431.4,35984400000000.0,3.3401e-05,0.00283297,0.000413744,0.116407,0,1.95313e-05,2.8597199999999996e-06,155115000000.0,99974600000.0,0.000624999,0.0006250019999999999,0.00166422
-1,0,390745,11431.4,33106500000000.0,3.39849e-05,0.00290076,0.00041414,0.116797,0,1.95313e-05,2.90241e-06,242448000000.0,244291000000.0,0.000624999,0.0006250019999999999,0.00166813
-1,0,390745,11431.4,31328600000000.0,3.42453e-05,0.00288435,0.000443961,0.11718800000000001,0,1.95313e-05,2.914e-06,205413000000.0,192069000000.0,0.000624999,0.0006250019999999999,0.00167203
-1,0,395622,11431.4,30451000000000.0,3.42267e-05,0.0026917,0.000440579,0.117579,0,1.95313e-05,2.9187200000000002e-06,139844000000.0,130918000000.0,0.000624999,0.0006250019999999999,0.00167594
-1,0,395622,11431.4,32687900000000.0,3.48378e-05,0.00281062,0.000445725,0.117969,0,1.95313e-05,2.9916500000000004e-06,88702900000.0,92157200000.0,0.000624999,0.0006250019999999999,0.00167984
-1,0,391641,11431.4,31348400000000.0,3.5739e-05,0.00287294,0.000444877,0.11835999999999999,0,1.95313e-05,3.06774e-06,89397700000.0,38161400000.0,0.000624999,0.0006250019999999999,0.00168375
-1,0,391641,11431.4,33843800000000.0,3.60558e-05,0.00249623,0.00043986599999999997,0.11875,0,1.95313e-05,3.11746e-06,175024000000.0,136655000000.0,0.000624999,0.0006250019999999999,0.00168765
-1,0,395608,11431.4,30840200000000.0,3.62733e-05,0.00275612,0.000447256,0.11914100000000001,0,1.95313e-05,3.1313999999999998e-06,101709000000.0,32045200000.0,0.000624999,0.0006250019999999999,0.00169156
-1,0,403875,11431.4,32270600000000.0,3.6514099999999997e-05,0.00256117,0.00044023300000000005,0.119532,0,1.95313e-05,3.1522199999999998e-06,135083000000.0,79329100000.0,0.000624999,0.0006250019999999999,0.00169546
-1,0,399640,11431.4,35675000000000.0,3.67065e-05,0.00259736,0.000482829,0.119922,0,1.95313e-05,3.2164099999999997e-06,159718000000.0,127389000000.0,0.000624999,0.0006250019999999999,0.00169937
-1,0,395737,11431.4,34151500000000.0,3.68745e-05,0.00270111,0.000508073,0.12031300000000002,0,1.95313e-05,3.2137599999999998e-06,203066000000.0,108948000000.0,0.000624999,0.000625001,0.00170327
-1,0,403608,11431.4,31528100000000.0,3.71431e-05,0.00228038,0.000491931,0.12070399999999999,0,1.95313e-05,3.23904e-06,310750000000.0,321006000000.0,0.000624999,0.000625001,0.00170718
-1,0,403672,11431.4,30747500000000.0,3.74697e-05,0.00261641,0.000474831,0.12109400000000001,0,1.95313e-05,3.2708799999999998e-06,207578000000.0,208736000000.0,0.000624999,0.000625001,0.00171109
-1,0,403672,11431.4,33915700000000.0,3.76167e-05,0.00268116,0.000501293,0.121485,0,1.95313e-05,3.3218199999999994e-06,86536000000.0,26678200000.0,0.000624999,0.000625001,0.00171499
-1,0,407576,11431.4,34221500000000.0,3.7457e-05,0.00218438,0.000520645,0.121875,0,1.95313e-05,3.36707e-06,128465000000.0,134148000000.0,0.000624999,0.000625001,0.0017189
-1,0,407463,11431.4,35869800000000.0,3.7225300000000004e-05,0.00244448,0.000498647,0.12226600000000001,0,1.95313e-05,3.3386800000000006e-06,142994000000.0,163502000000.0,0.000624999,0.000625001,0.0017227999999999998
-1,0,403941,11431.4,38004200000000.0,3.76628e-05,0.00249793,0.000456709,0.12265699999999999,0,1.95313e-05,3.3248000000000003e-06,283969000000.0,291298000000.0,0.000624999,0.000625001,0.00172671
-1,0,403941,11431.4,35793700000000.0,3.82905e-05,0.00286365,0.000494914,0.123047,0,1.95313e-05,3.36778e-06,381451000000.0,489379000000.0,0.000624999,0.000625001,0.00173062
-1,0,407768,11431.4,32925100000000.0,3.84857e-05,0.00270266,0.000489036,0.123438,0,1.95313e-05,3.4355300000000004e-06,248321000000.0,281077000000.0,0.000624999,0.000625001,0.00173452
-1,0,407076,11431.4,33463300000000.0,3.84451e-05,0.0023252,0.00045866699999999995,0.123829,0,1.95313e-05,3.48899e-06,375560000000.0,422684000000.0,0.000624999,0.000625001,0.00173843
-1,0,411672,11431.4,36195700000000.0,3.85226e-05,0.00247434,0.000532375,0.12421900000000001,0,1.95313e-05,3.46444e-06,351669000000.0,396764000000.0,0.000625,0.000625001,0.00174233
-1,0,408037,11431.4,38810700000000.0,3.85959e-05,0.00306148,0.000578665,0.12460999999999998,0,1.95313e-05,3.42761e-06,100034000000.0,138814000000.0,0.000625,0.000625001,0.00174624
-1,0,412058,11431.4,36567300000000.0,3.87988e-05,0.00260774,0.000558076,0.125,0,1.95313e-05,3.4846199999999998e-06,7383040000.0,55127000000.0,0.000625,0.000625001,0.00175015
-1,0,404059,11431.4,34392900000000.0,3.89502e-05,0.00249131,0.000488472,0.125391,0,1.95313e-05,3.51717e-06,239314000.0,86268200000.0,0.000625,0.000625001,0.00175405
-1,0,411172,11431.4,35604100000000.0,3.92263e-05,0.00280174,0.000438888,0.125782,0,1.95313e-05,3.5731199999999994e-06,147981000000.0,242641000000.0,0.000625,0.000625001,0.00175796
-1,0,412133,11431.4,37741900000000.0,3.95995e-05,0.00267331,0.000440507,0.126172,0,1.95313e-05,3.6128699999999998e-06,157152000000.0,275669000000.0,0.000625,0.000625001,0.00176187
-1,0,412133,11431.4,34506700000000.0,3.9514499999999996e-05,0.00315194,0.000427116,0.126563,0,1.95313e-05,3.5787400000000004e-06,86986800000.0,188060000000.0,0.000625,0.000625001,0.00176578
-1,0,416154,11431.4,38128900000000.0,4.00084e-05,0.00278321,0.000400978,0.12695399999999998,0,1.95313e-05,3.6433999999999997e-06,36032000000.0,105617000000.0,0.000625,0.000625001,0.00176968
-1,0,415268,11431.4,39520100000000.0,4.0197399999999996e-05,0.00266326,0.000437055,0.127344,0,1.95313e-05,3.64772e-06,135580000000.0,258277000000.0,0.000625,0.000625001,0.00177359
-1,0,415268,11431.4,42418100000000.0,4.08557e-05,0.00293098,0.00045228099999999996,0.127735,0,1.95313e-05,3.7444599999999996e-06,79519700000.0,114538000000.0,0.000625,0.000625001,0.00177749
-1,0,415268,11431.4,42639200000000.0,4.14768e-05,0.00268756,0.000434761,0.128126,0,1.95313e-05,3.85484e-06,183024000000.0,253937000000.0,0.000625,0.000625001,0.0017814
-1,0,427744,11431.4,43499500000000.0,4.16229e-05,0.00243021,0.000438381,0.12851600000000002,0,1.95313e-05,3.88379e-06,52828500000.0,106339000000.0,0.000625,0.000625001,0.00178531
-1,0,419545,11431.4,44912700000000.0,4.21019e-05,0.00266849,0.000450537,0.128907,0,1.95313e-05,3.9196e-06,9374900000.0,53668500000.0,0.000625,0.000625001,0.00178922
-1,0,419481,11431.4,38770500000000.0,4.19382e-05,0.00252948,0.000427464,0.129297,0,1.95313e-05,3.93079e-06,98172000000.0,75508700000.0,0.000625,0.000625001,0.00179312
-1,0,431840,11431.4,39170500000000.0,4.24222e-05,0.00283529,0.000487701,0.129688,0,1.95313e-05,4.05533e-06,3131950000.0,22688800000.0,0.000625,0.000625001,0.00179703
-1,0,431840,11431.4,44122200000000.0,4.30285e-05,0.00308953,0.000485265,0.130079,0,1.95313e-05,4.14731e-06,37884100000.0,57050600000.0,0.000625,0.000625001,0.00180094
-1,0,431840,11431.4,41812300000000.0,4.30517e-05,0.00299104,0.000442465,0.130469,0,1.95313e-05,4.1434e-06,23073900000.0,33441700000.0,0.000625,0.000625001,0.00180485
-1,0,419495,11431.4,42838000000000.0,4.3306800000000004e-05,0.00285705,0.00042788900000000004,0.13086,0,1.95313e-05,4.14803e-06,235638000000.0,228162000000.0,0.000625,0.000625001,0.00180875
-1,0,423514,11431.4,45115800000000.0,4.32347e-05,0.00300056,0.000463972,0.131251,0,1.95313e-05,4.1548000000000004e-06,222906000000.0,211822000000.0,0.000625,0.000625001,0.00181266
-1,0,423514,11431.4,43922600000000.0,4.34433e-05,0.00290057,0.00046996699999999995,0.131641,0,1.95313e-05,4.30109e-06,425932000000.0,518283000000.0,0.000625,0.000625001,0.00181656
-1,0,428135,11431.4,40786400000000.0,4.36063e-05,0.00273961,0.00045015800000000004,0.13203199999999998,0,1.95313e-05,4.3467400000000005e-06,280409000000.0,319805000000.0,0.000625,0.000625001,0.00182047
-1,0,428135,11431.4,37316900000000.0,4.37392e-05,0.00266983,0.00041321099999999997,0.132422,0,1.95313e-05,4.32028e-06,303071000000.0,331614000000.0,0.000625,0.000625001,0.00182438
-1,0,423591,11431.4,40093300000000.0,4.3576800000000006e-05,0.00306258,0.00044887199999999995,0.13281300000000001,0,1.95313e-05,4.2883e-06,325904000000.0,380562000000.0,0.000625,0.000625001,0.00182829
-1,0,427610,11431.4,37291900000000.0,4.33826e-05,0.00303356,0.00045511099999999996,0.133204,0,1.95313e-05,4.29137e-06,295590000000.0,282500000000.0,0.000625,0.000625001,0.00183219
-1,0,427610,11431.4,41172800000000.0,4.34816e-05,0.00320985,0.00046215,0.13359400000000002,0,1.95313e-05,4.39944e-06,364104000000.0,366981000000.0,0.000625,0.000625001,0.00183609
-1,0,427610,11431.4,40804400000000.0,4.3837399999999995e-05,0.00315017,0.000397096,0.133985,0,1.95313e-05,4.4529900000000005e-06,402435000000.0,416851000000.0,0.000625,0.000625001,0.0018399999999999998
-1,0,427610,11431.4,37492000000000.0,4.3704799999999995e-05,0.00253746,0.000383884,0.134376,0,1.95313e-05,4.432569999999999e-06,432969000000.0,466363000000.0,0.000625,0.000625001,0.00184391
-1,0,431706,11431.4,35978900000000.0,4.36458e-05,0.00266389,0.000385782,0.134766,0,1.95313e-05,4.41075e-06,497887000000.0,528160000000.0,0.000625,0.000625001,0.00184781
-1,0,431706,11431.4,35364700000000.0,4.35491e-05,0.0031093,0.000407399,0.135157,0,1.95313e-05,4.39954e-06,473474000000.0,533899000000.0,0.000625,0.000625001,0.00185172
-1,0,431706,11431.4,35935800000000.0,4.34686e-05,0.00345893,0.00041742699999999995,0.135547,0,1.95313e-05,4.44709e-06,397400000000.0,441792000000.0,0.000625,0.000625001,0.00185562
-1,0,431706,11431.4,39749600000000.0,4.3491499999999995e-05,0.00339952,0.00044864,0.135938,0,1.95313e-05,4.53392e-06,135931000000.0,85779800000.0,0.000625,0.000625001,0.00185952
-1,0,431706,11431.4,37009900000000.0,4.3128500000000006e-05,0.00293335,0.00043738800000000003,0.136329,0,1.95313e-05,4.51798e-06,69301800000.0,60133300000.0,0.000625,0.000625001,0.00186343
-1,0,432613,11431.4,34990500000000.0,4.2920500000000004e-05,0.00250053,0.000434342,0.136719,0,1.95313e-05,4.46241e-06,117035000000.0,231585000000.0,0.000625,0.000625001,0.00186734
-1,0,435802,11431.4,35438100000000.0,4.2592799999999996e-05,0.00249903,0.000502183,0.13710999999999998,0,1.95313e-05,4.40804e-06,163125000000.0,213563000000.0,0.000625,0.000625001,0.00187124
-1,0,435802,11431.4,40484000000000.0,4.2583e-05,0.00261801,0.000526011,0.137501,0,1.95313e-05,4.38157e-06,182612000000.0,260560000000.0,0.000625,0.000625001,0.00187514
-1,0,435802,11431.4,38106000000000.0,4.29646e-05,0.00264578,0.000504242,0.137891,0,1.95313e-05,4.4398e-06,163021000000.0,182998000000.0,0.000625,0.000625001,0.00187905
-1,0,448732,11431.4,42076700000000.0,4.29996e-05,0.00266729,0.000450334,0.138282,0,1.95313e-05,4.43281e-06,432912000000.0,523195000000.0,0.000625,0.000625001,0.00188295
-1,0,431784,11431.4,38795500000000.0,4.2668100000000006e-05,0.0025377,0.00040744699999999996,0.138672,0,1.95313e-05,4.38479e-06,297687000000.0,367204000000.0,0.000625,0.000625001,0.00188686
-1,0,440614,11431.4,45873300000000.0,4.24115e-05,0.00225717,0.00042884,0.13906300000000002,0,1.95313e-05,4.32333e-06,332879000000.0,314487000000.0,0.000625,0.000625001,0.00189076
-1,0,440804,11431.4,39458100000000.0,4.3086499999999995e-05,0.00265597,0.000439408,0.139454,0,1.95313e-05,4.317900000000001e-06,493553000000.0,586479000000.0,0.000625,0.000625001,0.00189467
-1,0,440804,11431.4,39737700000000.0,4.34201e-05,0.00272238,0.00045240199999999997,0.139844,0,1.95313e-05,4.34672e-06,495718000000.0,581542000000.0,0.000625,0.000625001,0.00189857
-1,0,440679,11431.4,37629100000000.0,4.3526400000000004e-05,0.00267258,0.000413118,0.140235,0,1.95313e-05,4.34538e-06,584098000000.0,689845000000.0,0.000625,0.000625001,0.00190248
-1,0,440679,11431.4,40027200000000.0,4.37244e-05,0.0028777,0.000427599,0.140626,0,1.95313e-05,4.35891e-06,527696000000.0,602683000000.0,0.000625,0.000625001,0.00190639
-1,0,443939,11431.4,49315000000000.0,4.37327e-05,0.00258466,0.00042825199999999995,0.141016,0,1.95313e-05,4.34127e-06,591430000000.0,805011000000.0,0.000625,0.0006250019999999999,0.00191029
-1,0,448165,11431.4,36322700000000.0,4.44401e-05,0.00291513,0.000456165,0.141407,0,1.95313e-05,4.35958e-06,416708000000.0,546108000000.0,0.000625,0.0006250019999999999,0.0019142
-1,0,448165,11431.4,35302000000000.0,4.44883e-05,0.00300271,0.00043292,0.141797,0,1.95313e-05,4.35298e-06,424146000000.0,514610000000.0,0.000625,0.0006250019999999999,0.00191811
-1,0,444775,11431.4,35344000000000.0,4.41747e-05,0.00291276,0.000454514,0.142188,0,1.95313e-05,4.3478300000000005e-06,252901000000.0,263515000000.0,0.000625,0.0006250019999999999,0.00192201
-1,0,444775,11431.4,48462100000000.0,4.38776e-05,0.00334659,0.000479469,0.14257899999999998,0,1.95313e-05,4.36119e-06,300280000000.0,392126000000.0,0.000625,0.0006250019999999999,0.00192592
-1,0,444775,11431.4,43032200000000.0,4.36903e-05,0.00292461,0.000485184,0.142969,0,1.95313e-05,4.3862599999999996e-06,271590000000.0,343858000000.0,0.000625,0.0006250019999999999,0.00192983
-1,0,452261,11431.4,34163400000000.0,4.38487e-05,0.0027476999999999996,0.000486922,0.14336,0,1.95313e-05,4.4049e-06,345378000000.0,384682000000.0,0.000625,0.0006250019999999999,0.00193374
-1,0,452261,11431.4,34312200000000.0,4.3729899999999996e-05,0.00275087,0.000526357,0.143751,0,1.95313e-05,4.3327800000000006e-06,292216000000.0,286073000000.0,0.000625,0.0006250019999999999,0.00193764
-1,0,448871,11431.4,45523500000000.0,4.366060000000001e-05,0.00264679,0.000529093,0.14414100000000002,0,1.95313e-05,4.2852300000000005e-06,353795000000.0,463725000000.0,0.000625,0.0006250019999999999,0.00194155
-1,0,448871,11431.4,45100100000000.0,4.4047799999999995e-05,0.00286615,0.00045408199999999997,0.144532,0,1.95313e-05,4.313869999999999e-06,268920000000.0,299549000000.0,0.000625,0.0006250019999999999,0.00194546
-1,0,448871,11431.4,37284800000000.0,4.41189e-05,0.00277128,0.000458462,0.144922,0,1.95313e-05,4.37206e-06,291969000000.0,368497000000.0,0.000625,0.0006250019999999999,0.00194937
-1,0,456857,11431.4,39848400000000.0,4.4067200000000004e-05,0.0025496,0.000488687,0.145313,0,1.95313e-05,4.4034300000000005e-06,206601000000.0,305080000000.0,0.000625,0.0006250019999999999,0.00195328
-1,0,448038,11431.4,39715200000000.0,4.39909e-05,0.00294755,0.00047149599999999996,0.145704,0,1.95313e-05,4.358019999999999e-06,126496000000.0,100017000000.0,0.000625,0.0006250019999999999,0.00195719
-1,0,456357,11431.4,44635400000000.0,4.40696e-05,0.00258496,0.000465965,0.146094,0,1.95313e-05,4.342530000000001e-06,28658600000.0,47157000000.0,0.000625001,0.000625001,0.00196109
-1,0,460838,11431.4,37222700000000.0,4.41406e-05,0.00264904,0.000430792,0.146485,0,1.95313e-05,4.35777e-06,78180300000.0,132502000000.0,0.000625001,0.000625001,0.0019649999999999997
-1,0,457179,11431.4,43347500000000.0,4.38067e-05,0.00290974,0.000408416,0.146876,0,1.95313e-05,4.37081e-06,87127700000.0,142813000000.0,0.000625001,0.000625001,0.00196891
-1,0,457179,11431.4,43713000000000.0,4.3571999999999995e-05,0.0030410999999999997,0.00046535099999999997,0.147266,0,1.95313e-05,4.38161e-06,10445600000.0,57797500000.0,0.000625001,0.000625001,0.00197282
-1,0,460453,11431.4,40676000000000.0,4.32675e-05,0.0023374000000000003,0.000456504,0.14765699999999998,0,1.95313e-05,4.37239e-06,200968000000.0,309869000000.0,0.000625001,0.000625001,0.00197673
-1,0,456281,11431.4,44946400000000.0,4.34557e-05,0.00276082,0.000451778,0.148047,0,1.95313e-05,4.35278e-06,173097000000.0,201706000000.0,0.000625001,0.000625001,0.00198064
-1,0,456919,11431.4,42619800000000.0,4.35013e-05,0.00268748,0.000475015,0.14843800000000001,0,1.95313e-05,4.35167e-06,201301000000.0,266480000000.0,0.0006250019999999999,0.000625001,0.00198455
-1,0,461210,11431.4,37120700000000.0,4.33388e-05,0.00263399,0.000477925,0.148829,0,1.95313e-05,4.3453699999999995e-06,3096900000.0,14565100000.0,0.0006250019999999999,0.000625001,0.00198846
-1,0,460389,11431.4,35850900000000.0,4.34821e-05,0.00252187,0.0004960380000000001,0.14921900000000002,0,1.95313e-05,4.34552e-06,202270000000.0,239934000000.0,0.0006250019999999999,0.000625001,0.00199236
-1,0,460324,11431.4,37193700000000.0,4.31085e-05,0.00266607,0.00046358900000000004,0.14961,0,1.95313e-05,4.34853e-06,58126900000.0,19705500000.0,0.0006250019999999999,0.000625001,0.00199627
-1,0,460377,11431.4,43225800000000.0,4.28754e-05,0.0025549,0.000473681,0.150001,0,1.95313e-05,4.342509999999999e-06,56564000000.0,131766000000.0,0.0006250019999999999,0.000625001,0.00200019


==> figures/mercuryAirDropletTranslation-interIsoConsistent.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
-1,0,1657,11431.4,7.8936399999999995,1.7754599999999998e-18,6.98126e-18,5.26942e-18,0.00156251,0,7.8125e-05,1.43032e-18,1.19357,1.27434,0.000625,0.000625,0.00126176
-1,0,1879,11431.4,8.31739,2.8876099999999997e-18,8.84777e-18,8.788730000000001e-18,0.00312501,0,7.8125e-05,2.40519e-18,1.43886,1.55477,0.000625,0.000625,0.00126151
-1,0,5083,11431.4,9.02166,3.9349099999999995e-18,1.40426e-17,1.40426e-17,0.00468752,0,7.8125e-05,3.2670099999999994e-18,1.5135299999999998,1.62408,0.000625,0.000625,0.00126126
-1,0,2168,11431.4,8.2654,5.01192e-18,1.7550299999999998e-17,1.7483900000000003e-17,0.00625003,0,7.8125e-05,4.12625e-18,1.22406,1.3099,0.000625,0.000625,0.00126101
-1,0,5083,11431.4,7.8737699999999995,6.050960000000001e-18,2.26311e-17,2.26311e-17,0.00781253,0,7.8125e-05,4.94869e-18,1.02581,1.11238,0.000625,0.000625,0.00126076
-1,0,4820,11431.4,6.973839999999999,7.02452e-18,2.60416e-17,2.60416e-17,0.00937504,0,7.8125e-05,5.7241800000000005e-18,0.562051,0.650057,0.000625,0.000625,0.0012605000000000001
-1,0,4820,11431.4,6.60451,7.96094e-18,2.9525500000000005e-17,2.9525500000000005e-17,0.0109375,0,7.8125e-05,6.4805299999999995e-18,0.531302,0.6419020000000001,0.000625,0.000625,0.00126025
-1,0,4820,11431.4,5.5305599999999995,8.84818e-18,3.12554e-17,3.12554e-17,0.0125001,0,7.8125e-05,7.195189999999999e-18,0.239062,0.326567,0.000625,0.000625,0.00126
-1,0,7998,11431.4,6.930460000000001,9.665739999999998e-18,3.29764e-17,3.29764e-17,0.0140626,0,7.8125e-05,7.861389999999999e-18,0.39303,0.43123900000000004,0.000625,0.000625,0.00125975
-1,0,7998,11431.4,5.19125,1.04422e-17,3.64514e-17,3.64514e-17,0.0156251,0,7.8125e-05,8.50622e-18,0.0897664,0.0608418,0.000625,0.000625,0.0012595
-1,0,1598,11431.4,5.24035,1.1163900000000001e-17,3.8261799999999995e-17,3.8261799999999995e-17,0.017187599999999997,0,7.8125e-05,9.1016e-18,0.232873,0.19125899999999998,0.000625,0.000625,0.00125925
-1,0,7998,11431.4,4.68018,1.1886099999999999e-17,4.165819999999999e-17,4.165819999999999e-17,0.0187501,0,7.8125e-05,9.713719999999999e-18,0.258623,0.19125999999999999,0.000625,0.000625,0.001259
-1,0,1343,11431.4,4.58141,1.25382e-17,4.16955e-17,4.16955e-17,0.020312599999999997,0,7.8125e-05,1.02508e-17,0.357097,0.350313,0.000625,0.000625,0.00125875
-1,0,7998,11431.4,4.9801400000000005,1.3126400000000001e-17,4.5114199999999997e-17,4.5114199999999997e-17,0.021875099999999998,0,7.8125e-05,1.07522e-17,0.355402,0.321135,0.000625,0.000625,0.0012585
-1,0,7821,11431.4,3.70246,1.3666000000000001e-17,4.69301e-17,4.69301e-17,0.023437599999999996,0,7.8125e-05,1.1207e-17,0.664672,0.620397,0.000625,0.000625,0.00125824
-1,0,7998,11431.4,4.02153,1.4185500000000002e-17,4.85759e-17,4.85759e-17,0.025000099999999997,0,7.8125e-05,1.1649000000000002e-17,0.537848,0.528483,0.000625,0.000625,0.00125799
-1,0,7998,11431.4,3.54921,1.4666700000000002e-17,5.030979999999999e-17,5.030979999999999e-17,0.0265626,0,7.8125e-05,1.20664e-17,0.642442,0.606597,0.000625,0.000625,0.00125774
-1,0,7998,11431.4,3.3879599999999996,1.5123399999999998e-17,5.2043499999999996e-17,5.2043499999999996e-17,0.028125099999999997,0,7.8125e-05,1.2460200000000001e-17,0.747533,0.725242,0.000625,0.000625,0.00125749
-1,0,5665,11431.4,3.24811,1.55347e-17,5.21053e-17,5.21053e-17,0.029687599999999998,0,7.8125e-05,1.2808500000000001e-17,0.777191,0.788946,0.000625,0.000625,0.00125724
-1,0,5665,11431.4,3.6957699999999996,1.59338e-17,5.55667e-17,5.55667e-17,0.031250099999999996,0,7.8125e-05,1.3137200000000001e-17,0.852023,0.8392379999999999,0.000625,0.000625,0.00125699
-1,0,6658,11431.4,4.01002,1.6298699999999998e-17,5.56662e-17,5.56662e-17,0.0328126,0,7.8125e-05,1.34489e-17,0.685635,0.647986,0.000625,0.000625,0.00125674
-1,0,6658,11431.4,2.50655,1.66536e-17,5.73806e-17,5.73806e-17,0.0343751,0,7.8125e-05,1.3757e-17,0.929666,0.9652040000000001,0.000625,0.000625,0.00125649
-1,0,6658,11431.4,3.3936599999999997,1.69928e-17,5.91079e-17,5.91079e-17,0.0359376,0,7.8125e-05,1.40412e-17,0.9325950000000001,0.919377,0.000625,0.000625,0.00125624
-1,0,6658,11431.4,3.09843,1.73346e-17,6.25476e-17,6.25476e-17,0.0375002,0,7.8125e-05,1.43337e-17,0.8957379999999999,0.884251,0.000625,0.000625,0.00125599
-1,0,6658,11431.4,2.52294,1.7668800000000003e-17,6.43023e-17,6.43023e-17,0.03906269999999999,0,7.8125e-05,1.4610599999999998e-17,0.9818,0.960254,0.000625,0.000625,0.00125573
-1,0,6658,11431.4,3.14364,1.7974400000000002e-17,6.60141e-17,6.60141e-17,0.04062519999999999,0,7.8125e-05,1.48876e-17,0.9718459999999999,0.9632459999999999,0.000625,0.000625,0.00125548
-1,0,6658,11431.4,3.12647,1.8248900000000002e-17,6.77747e-17,6.77747e-17,0.042187699999999995,0,7.8125e-05,1.51203e-17,0.931825,0.954334,0.000625,0.000625,0.00125523
-1,0,6658,11431.4,2.4488,1.85047e-17,7.12522e-17,7.12522e-17,0.043750199999999996,0,7.8125e-05,1.53356e-17,0.942254,0.9678190000000001,0.000625,0.000625,0.00125498
-1,0,6914,11431.4,3.20782,1.87735e-17,7.6466e-17,7.6466e-17,0.0453127,0,7.8125e-05,1.55585e-17,0.962009,0.969216,0.000625,0.000625,0.00125473
-1,0,6914,11431.4,2.60573,1.89973e-17,7.64728e-17,7.64728e-17,0.04687519999999999,0,7.8125e-05,1.5761800000000002e-17,0.993115,0.985499,0.000625,0.000625,0.00125448
-1,0,6658,11431.4,2.67022,1.92259e-17,7.64814e-17,7.64814e-17,0.04843769999999999,0,7.8125e-05,1.59576e-17,0.876402,0.8903270000000001,0.000625,0.000625,0.00125423
-1,0,6658,11431.4,2.6933599999999998,1.94671e-17,7.65046e-17,7.65046e-17,0.050000199999999995,0,7.8125e-05,1.6164e-17,0.882027,0.900532,0.000625,0.000625,0.00125398
-1,0,6658,11431.4,2.6221400000000004,1.96693e-17,7.82339e-17,7.82339e-17,0.051562699999999996,0,7.8125e-05,1.63329e-17,0.887605,0.884741,0.000625,0.000625,0.00125373
-1,0,6658,11431.4,3.0772,1.99077e-17,7.99641e-17,7.99641e-17,0.0531252,0,7.8125e-05,1.6531e-17,0.880339,0.8622040000000001,0.000625,0.000625,0.00125348
-1,0,6658,11431.4,2.56238,2.0106300000000002e-17,7.996379999999999e-17,7.996379999999999e-17,0.05468769999999999,0,7.8125e-05,1.67006e-17,0.824666,0.8280850000000001,0.000625,0.000625,0.00125323
-1,0,6658,11431.4,2.89587,2.02932e-17,8.00036e-17,8.00036e-17,0.05625019999999999,0,7.8125e-05,1.68508e-17,0.925552,0.929376,0.000625,0.000625,0.00125297
-1,0,6658,11431.4,1.6591099999999999,2.04784e-17,7.99949e-17,7.99949e-17,0.057812699999999995,0,7.8125e-05,1.70148e-17,0.8084399999999999,0.8328700000000001,0.000625,0.000625,0.00125272
-1,0,6658,11431.4,2.97473,2.06794e-17,7.83041e-17,7.83041e-17,0.059375199999999996,0,7.8125e-05,1.71855e-17,0.8461059999999999,0.8049069999999999,0.000625,0.000625,0.00125247
-1,0,6914,11431.4,3.04786,2.0862399999999998e-17,8.1756e-17,8.1756e-17,0.0609377,0,7.8125e-05,1.73233e-17,0.802909,0.765525,0.000625,0.000625,0.00125222
-1,0,6914,11431.4,2.4462,2.10684e-17,8.17568e-17,8.17568e-17,0.06250019999999999,0,7.8125e-05,1.7491400000000002e-17,0.8659459999999999,0.850399,0.000625,0.000625,0.00125197
-1,0,6658,11431.4,2.47158,2.12736e-17,7.8351e-17,7.8351e-17,0.0640628,0,7.8125e-05,1.76674e-17,0.854698,0.8630399999999999,0.000625,0.000625,0.00125172
-1,0,6914,11431.4,2.23189,2.1468e-17,8.18569e-17,8.18569e-17,0.0656253,0,7.8125e-05,1.78438e-17,0.741897,0.759235,0.000625,0.000625,0.00125147
-1,0,7797,11431.4,1.8397599999999998,2.16569e-17,8.34606e-17,8.34606e-17,0.0671878,0,7.8125e-05,1.7988199999999998e-17,0.857299,0.867232,0.000625,0.000625,0.00125122
-1,0,7797,11431.4,2.75315,2.18315e-17,8.5198e-17,8.5198e-17,0.0687503,0,7.8125e-05,1.81329e-17,0.8445600000000001,0.811773,0.000625,0.000625,0.00125097
-1,0,7797,11431.4,1.9331900000000002,2.20099e-17,8.5186e-17,8.5186e-17,0.07031280000000001,0,7.8125e-05,1.8288099999999997e-17,0.731117,0.722671,0.000625,0.000625,0.00125072
-1,0,7797,11431.4,2.57133,2.2181399999999998e-17,8.69484e-17,8.69484e-17,0.0718753,0,7.8125e-05,1.8421500000000003e-17,0.767109,0.7753,0.000625,0.000625,0.00125047
-1,0,7797,11431.4,3.50598,2.2340500000000002e-17,8.866309999999999e-17,8.866309999999999e-17,0.0734378,0,7.8125e-05,1.8529500000000003e-17,0.80384,0.820967,0.000625,0.000625,0.00125021
-1,0,7797,11431.4,2.29101,2.24939e-17,9.04112e-17,9.04112e-17,0.0750003,0,7.8125e-05,1.8645499999999998e-17,0.732358,0.705685,0.000625,0.000625,0.00124997
-1,0,7797,11431.4,1.9716599999999997,2.2651300000000002e-17,8.86921e-17,8.86921e-17,0.0765628,0,7.8125e-05,1.8771600000000003e-17,0.709342,0.684666,0.000625,0.000625,0.00124972
-1,0,7797,11431.4,3.14565,2.27983e-17,8.69364e-17,8.69364e-17,0.07812530000000001,0,7.8125e-05,1.88707e-17,0.692535,0.6621279999999999,0.000625,0.000625,0.00124946
-1,0,7285,11431.4,1.8962700000000001,2.2944699999999998e-17,8.67599e-17,8.67599e-17,0.0796878,0,7.8125e-05,1.8996e-17,0.809401,0.7931239999999999,0.000625,0.000625,0.00124921
-1,0,7285,11431.4,2.342,2.30942e-17,8.8485e-17,8.8485e-17,0.0812503,0,7.8125e-05,1.91162e-17,0.710906,0.706539,0.000625,0.000625,0.00124896
-1,0,7797,11431.4,1.61351,2.32458e-17,9.03942e-17,9.03942e-17,0.0828128,0,7.8125e-05,1.9229e-17,0.8207549999999999,0.7892319999999999,0.000625,0.000625,0.00124871
-1,0,7797,11431.4,3.2235,2.3379899999999997e-17,9.03649e-17,9.03649e-17,0.0843753,0,7.8125e-05,1.93347e-17,0.734957,0.729276,0.000625,0.000625,0.00124846
-1,0,7703,11431.4,2.34701,2.3520100000000002e-17,9.04816e-17,9.04816e-17,0.08593780000000001,0,7.8125e-05,1.94519e-17,0.722037,0.706389,0.000625,0.000625,0.00124821
-1,0,7703,11431.4,2.95595,2.3681799999999997e-17,9.22376e-17,9.22376e-17,0.0875003,0,7.8125e-05,1.9576300000000003e-17,0.7576149999999999,0.749141,0.000625,0.000625,0.00124796
-1,0,7703,11431.4,2.17671,2.38465e-17,9.40039e-17,9.40039e-17,0.08906289999999999,0,7.8125e-05,1.97035e-17,0.757105,0.754536,0.000625,0.000625,0.00124771
-1,0,7703,11431.4,2.43181,2.39832e-17,9.403219999999998e-17,9.403219999999998e-17,0.0906254,0,7.8125e-05,1.98106e-17,0.682582,0.688846,0.000625,0.000625,0.00124746
-1,0,7541,11431.4,2.4172,2.4109499999999996e-17,9.543620000000001e-17,9.543620000000001e-17,0.09218789999999999,0,7.8125e-05,1.9902e-17,0.735232,0.745531,0.000625,0.000625,0.00124721
-1,0,7797,11431.4,3.15822,2.42391e-17,9.559559999999999e-17,9.559559999999999e-17,0.09375039999999998,0,7.8125e-05,2.00011e-17,0.6175,0.573745,0.000625,0.000625,0.00124696
-1,0,6765,11431.4,2.32733,2.43781e-17,9.722069999999999e-17,9.722069999999999e-17,0.09531289999999999,0,7.8125e-05,2.01141e-17,0.695257,0.6776939999999999,0.000625,0.000625,0.00124671
-1,0,7797,11431.4,2.97673,2.4525e-17,9.90408e-17,9.90408e-17,0.09687539999999999,0,7.8125e-05,2.0230200000000002e-17,0.687569,0.697711,0.000625,0.000625,0.00124645
-1,0,6765,11431.4,2.44461,2.46482e-17,1.0066999999999999e-16,1.0066999999999999e-16,0.0984379,0,7.8125e-05,2.0318500000000002e-17,0.640586,0.6609430000000001,0.000625,0.000625,0.0012462
-1,0,7797,11431.4,2.9338599999999997,2.4777299999999998e-17,1.0250299999999999e-16,1.0250299999999999e-16,0.1,0,7.8125e-05,2.04149e-17,0.724518,0.704178,0.000625,0.000625,0.00124596
-1,0,7797,11431.4,2.02915,2.4895100000000002e-17,1.0249900000000001e-16,1.0249900000000001e-16,0.101563,0,7.8125e-05,2.05053e-17,0.798887,0.767614,0.000625,0.000625,0.0012457
-1,0,7797,11431.4,2.14586,2.5024999999999997e-17,1.0248600000000001e-16,1.0248600000000001e-16,0.103125,0,7.8125e-05,2.06025e-17,0.7251890000000001,0.696261,0.000625,0.000625,0.00124545
-1,0,7797,11431.4,2.31053,2.5164799999999997e-17,1.02478e-16,1.02478e-16,0.10468800000000002,0,7.8125e-05,2.07096e-17,0.7050930000000001,0.683947,0.000625,0.000625,0.0012452
-1,0,7797,11431.4,2.39174,2.52919e-17,1.02464e-16,1.02464e-16,0.10625,0,7.8125e-05,2.0784499999999996e-17,0.742866,0.73653,0.000625,0.000625,0.00124495
-1,0,7797,11431.4,2.08849,2.5424999999999998e-17,1.02457e-16,1.02457e-16,0.107813,0,7.8125e-05,2.08848e-17,0.917701,0.914652,0.000625,0.000625,0.0012447
-1,0,7797,11431.4,1.7907799999999998,2.55758e-17,1.02467e-16,1.02467e-16,0.109375,0,7.8125e-05,2.0997299999999998e-17,0.9226719999999999,0.904919,0.000625,0.000625,0.00124445
-1,0,7797,11431.4,2.0847,2.57141e-17,1.02445e-16,1.02445e-16,0.11093800000000001,0,7.8125e-05,2.1099200000000002e-17,0.9904430000000001,0.9918,0.000625,0.000625,0.0012442
-1,0,7797,11431.4,2.49899,2.5850400000000002e-17,1.02451e-16,1.02451e-16,0.1125,0,7.8125e-05,2.1201500000000002e-17,0.8059970000000001,0.7953140000000001,0.000625,0.000625,0.00124395
-1,0,7797,11431.4,2.40342,2.59833e-17,1.02437e-16,1.02437e-16,0.11406300000000001,0,7.8125e-05,2.12952e-17,0.816476,0.83765,0.000625,0.000625,0.0012437000000000001
-1,0,7797,11431.4,2.82958,2.61154e-17,1.0243799999999998e-16,1.0243799999999998e-16,0.115625,0,7.8125e-05,2.13914e-17,0.678563,0.671517,0.000625,0.000625,0.00124345
-1,0,7797,11431.4,2.35108,2.62121e-17,1.0241e-16,1.0241e-16,0.11718800000000001,0,7.8125e-05,2.14718e-17,0.7792359999999999,0.7429819999999999,0.000625,0.000625,0.0012432
-1,0,7797,11431.4,2.87791,2.6349699999999998e-17,1.024e-16,1.024e-16,0.11875,0,7.8125e-05,2.15754e-17,0.621101,0.604162,0.000625,0.000625,0.00124295
-1,0,7797,11431.4,2.63751,2.6470900000000003e-17,1.0240499999999998e-16,1.0240499999999998e-16,0.12031300000000002,0,7.8125e-05,2.16675e-17,0.674401,0.630201,0.000625,0.000625,0.00124269
-1,0,7797,11431.4,3.22458,2.6581300000000002e-17,1.02404e-16,1.02404e-16,0.121875,0,7.8125e-05,2.17533e-17,0.6733560000000001,0.675995,0.000625,0.000625,0.00124245
-1,0,7797,11431.4,2.3298,2.66915e-17,1.0240899999999999e-16,1.0240899999999999e-16,0.123438,0,7.8125e-05,2.18466e-17,0.809392,0.794092,0.000625,0.000625,0.0012422000000000002
-1,0,7797,11431.4,2.08374,2.67957e-17,1.0239e-16,1.0239e-16,0.125,0,7.8125e-05,2.19187e-17,0.922808,0.918135,0.000625,0.000625,0.00124194
-1,0,7797,11431.4,2.67985,2.68951e-17,1.0239200000000002e-16,1.0239200000000002e-16,0.126563,0,7.8125e-05,2.1985500000000004e-17,0.689756,0.666519,0.000625,0.000625,0.00124169
-1,0,7797,11431.4,2.72117,2.70098e-17,1.0239100000000002e-16,1.0239100000000002e-16,0.128126,0,7.8125e-05,2.20651e-17,0.598329,0.565623,0.000625,0.000625,0.00124144
-1,0,7797,11431.4,2.32029,2.71196e-17,1.0238700000000001e-16,1.0238700000000001e-16,0.129688,0,7.8125e-05,2.21448e-17,0.952915,0.9350940000000001,0.000625,0.000625,0.00124119
-1,0,4232,11431.4,2.42827,2.72229e-17,1.02485e-16,1.02485e-16,0.131251,0,7.8125e-05,2.22119e-17,0.9322729999999999,0.88281,0.000625,0.000625,0.00124094
-1,0,7797,11431.4,2.22833,2.7302900000000003e-17,1.04103e-16,1.04103e-16,0.13281300000000001,0,7.8125e-05,2.22681e-17,0.934942,0.934577,0.000625,0.000625,0.00124069
-1,0,7797,11431.4,3.19944,2.7390500000000002e-17,1.0582899999999999e-16,1.0582899999999999e-16,0.134376,0,7.8125e-05,2.23198e-17,0.615092,0.5951390000000001,0.000625,0.000625,0.00124044
-1,0,7797,11431.4,2.1228599999999997,2.74793e-17,1.0757000000000002e-16,1.0757000000000002e-16,0.135938,0,7.8125e-05,2.23748e-17,0.9510770000000001,0.986037,0.000625,0.000625,0.00124019
-1,0,7797,11431.4,2.63076,2.75717e-17,1.0583599999999999e-16,1.0583599999999999e-16,0.137501,0,7.8125e-05,2.2449e-17,0.968348,0.972565,0.000625,0.000625,0.00123994
-1,0,7797,11431.4,2.26605,2.7655400000000002e-17,1.0756700000000001e-16,1.0756700000000001e-16,0.13906300000000002,0,7.8125e-05,2.25123e-17,0.843258,0.832269,0.000625,0.000625,0.00123969
-1,0,4488,11431.4,1.9159400000000002,2.7726499999999998e-17,1.07806e-16,1.07806e-16,0.140626,0,7.8125e-05,2.25588e-17,0.728826,0.72133,0.000625,0.000625,0.00123944
-1,0,7797,11431.4,2.2781700000000003,2.78133e-17,1.07561e-16,1.07561e-16,0.142188,0,7.8125e-05,2.2612e-17,0.8201579999999999,0.793309,0.000625,0.000625,0.00123919
-1,0,4488,11431.4,2.24457,2.78839e-17,1.07799e-16,1.07799e-16,0.143751,0,7.8125e-05,2.26724e-17,0.988719,0.9474100000000001,0.000625,0.000625,0.00123894
-1,0,7797,11431.4,1.99593,2.79762e-17,1.07569e-16,1.07569e-16,0.145313,0,7.8125e-05,2.27463e-17,0.911373,0.885192,0.000625,0.000625,0.00123869
-1,0,7797,11431.4,2.50599,2.80482e-17,1.07572e-16,1.07572e-16,0.146876,0,7.8125e-05,2.2798400000000003e-17,0.96852,0.958701,0.000625,0.000625,0.00123844
-1,0,7797,11431.4,2.32534,2.81283e-17,1.0584e-16,1.0584e-16,0.14843800000000001,0,7.8125e-05,2.2856399999999998e-17,0.77723,0.7719060000000001,0.000625,0.000625,0.00123819
-1,0,8053,11431.4,1.9898799999999999,2.82092e-17,1.0587500000000001e-16,1.0587500000000001e-16,0.150001,0,7.8125e-05,2.2913000000000004e-17,0.949116,0.951498,0.000625,0.000625,0.00123793
-1,0,47412,11431.4,14.9583,1.88283e-18,6.97043e-18,6.97043e-18,0.000781253,0,3.90625e-05,1.52204e-18,3.3722199999999996,3.56333,0.000625,0.000625,0.00126246
-1,0,23423,11431.4,15.5543,3.0352e-18,1.21634e-17,1.21634e-17,0.00156251,0,3.90625e-05,2.54832e-18,3.68992,3.88423,0.000625,0.000625,0.00126233
-1,0,12786,11431.4,18.0165,4.10281e-18,1.56557e-17,1.40001e-17,0.00234376,0,3.90625e-05,3.4238400000000003e-18,4.12028,4.32963,0.000625,0.000625,0.0012622
-1,0,35446,11431.4,16.0399,5.170900000000001e-18,1.9199800000000002e-17,1.9199800000000002e-17,0.00312501,0,3.90625e-05,4.26934e-18,3.5238400000000003,3.71864,0.000625,0.000625,0.00126206
-1,0,39627,11431.4,13.9968,6.21876e-18,2.43423e-17,2.43423e-17,0.00390627,0,3.90625e-05,5.1014300000000004e-18,2.9453400000000003,3.10565,0.000625,0.000625,0.00126193
-1,0,39627,11431.4,13.0069,7.212730000000001e-18,2.78544e-17,2.78544e-17,0.00468752,0,3.90625e-05,5.89398e-18,2.29113,2.42251,0.000625,0.000625,0.0012618
-1,0,25071,11431.4,11.9582,8.14772e-18,2.9554e-17,2.9554e-17,0.00546877,0,3.90625e-05,6.648760000000001e-18,2.12017,2.23799,0.000625,0.000625,0.00126167
-1,0,60137,11431.4,11.1672,9.0327e-18,3.2979400000000005e-17,3.2979400000000005e-17,0.00625003,0,3.90625e-05,7.371219999999999e-18,1.7562900000000001,1.8643900000000002,0.000625,0.000625,0.00126154
-1,0,30508,11431.4,10.2988,9.876289999999999e-18,3.47188e-17,3.47188e-17,0.00703128,0,3.90625e-05,8.062990000000001e-18,1.5391299999999999,1.65667,0.000625,0.000625,0.00126141
-1,0,44826,11431.4,8.98752,1.0663099999999998e-17,3.83483e-17,3.83483e-17,0.00781253,0,3.90625e-05,8.71595e-18,1.17026,1.25899,0.000625,0.000625,0.00126128
-1,0,60935,11431.4,7.8665,1.1396099999999999e-17,4.05789e-17,4.05789e-17,0.00859378,0,3.90625e-05,9.32755e-18,0.730384,0.8056760000000001,0.000625,0.000625,0.00126115
-1,0,64969,11431.4,7.27027,1.2080699999999999e-17,4.5167499999999996e-17,4.5167499999999996e-17,0.00937504,0,3.90625e-05,9.903669999999998e-18,0.561292,0.61758,0.000625,0.000625,0.00126101
-1,0,25071,11431.4,7.401839999999999,1.2720899999999998e-17,4.6962700000000004e-17,4.6962700000000004e-17,0.010156299999999998,0,3.90625e-05,1.04397e-17,0.578677,0.646263,0.000625,0.000625,0.00126088
-1,0,60935,11431.4,7.15336,1.3320399999999999e-17,4.92174e-17,4.92174e-17,0.0109375,0,3.90625e-05,1.0944300000000001e-17,0.379318,0.44256899999999993,0.000625,0.000625,0.00126075
-1,0,25071,11431.4,6.202380000000001,1.3889300000000002e-17,5.04193e-17,5.04193e-17,0.011718799999999998,0,3.90625e-05,1.14258e-17,0.140175,0.188576,0.000625,0.000625,0.00126062
-1,0,25071,11431.4,4.86986,1.44204e-17,5.388229999999999e-17,5.388229999999999e-17,0.0125001,0,3.90625e-05,1.1878699999999998e-17,0.203681,0.176358,0.000625,0.000625,0.00126049
-1,0,25071,11431.4,5.87245,1.49174e-17,5.38948e-17,5.38948e-17,0.0132813,0,3.90625e-05,1.2297800000000001e-17,0.031825400000000004,0.0820805,0.000625,0.000625,0.00126036
-1,0,62464,11431.4,5.1351,1.5388499999999998e-17,5.574020000000001e-17,5.574020000000001e-17,0.0140626,0,3.90625e-05,1.2701400000000001e-17,0.0630636,0.011053499999999999,0.000625,0.000625,0.00126023
-1,0,63488,11431.4,5.15791,1.5824e-17,5.73087e-17,5.73087e-17,0.014843799999999999,0,3.90625e-05,1.3081999999999999e-17,0.225791,0.201949,0.000625,0.000625,0.0012601
-1,0,62464,11431.4,5.28492,1.62349e-17,5.92391e-17,5.92391e-17,0.0156251,0,3.90625e-05,1.3438699999999998e-17,0.272984,0.24783400000000003,0.000625,0.000625,0.00125996
-1,0,50970,11431.4,3.5629,1.66369e-17,6.42129e-17,6.42129e-17,0.0164063,0,3.90625e-05,1.3792999999999999e-17,0.575986,0.574004,0.000625,0.000625,0.00125983
-1,0,50970,11431.4,4.42129,1.7015999999999996e-17,6.59452e-17,6.59452e-17,0.017187599999999997,0,3.90625e-05,1.4124e-17,0.639363,0.625624,0.000625,0.000625,0.0012597
-1,0,50970,11431.4,3.4011400000000003,1.73686e-17,6.76739e-17,6.76739e-17,0.0179688,0,3.90625e-05,1.44348e-17,0.803399,0.799462,0.000625,0.000625,0.00125957
-1,0,51994,11431.4,3.90217,1.77082e-17,7.11797e-17,7.11797e-17,0.0187501,0,3.90625e-05,1.4737800000000002e-17,0.6514310000000001,0.639405,0.000625,0.000625,0.00125944
-1,0,51994,11431.4,3.0463,1.8032599999999998e-17,7.46312e-17,7.46312e-17,0.019531299999999998,0,3.90625e-05,1.5021400000000002e-17,0.790139,0.779391,0.000625,0.000625,0.00125931
-1,0,51994,11431.4,3.3525199999999997,1.8336e-17,7.80885e-17,7.80885e-17,0.020312599999999997,0,3.90625e-05,1.52834e-17,0.860669,0.860762,0.000625,0.000625,0.00125918
-1,0,63488,11431.4,3.31538,1.86365e-17,7.832899999999999e-17,7.832899999999999e-17,0.0210938,0,3.90625e-05,1.55447e-17,0.998922,0.998373,0.000625,0.000625,0.00125905
-1,0,63488,11431.4,3.71121,1.89284e-17,8.0068e-17,8.0068e-17,0.021875099999999998,0,3.90625e-05,1.5800600000000002e-17,0.721717,0.705864,0.000625,0.000625,0.00125891
-1,0,63488,11431.4,2.0531099999999998,1.91976e-17,8.18648e-17,8.18648e-17,0.022656299999999997,0,3.90625e-05,1.60428e-17,0.6717529999999999,0.641734,0.000625,0.000625,0.00125878
-1,0,64512,11431.4,3.3592,1.94565e-17,8.508620000000001e-17,8.508620000000001e-17,0.023437599999999996,0,3.90625e-05,1.62704e-17,0.9517040000000001,0.94886,0.000625,0.000625,0.00125865
-1,0,64512,11431.4,2.42374,1.9704100000000003e-17,8.681459999999998e-17,8.681459999999998e-17,0.0242188,0,3.90625e-05,1.64882e-17,0.9609610000000001,0.954896,0.000625,0.000625,0.00125852
-1,0,64512,11431.4,2.68952,1.99583e-17,8.85864e-17,8.85864e-17,0.025000099999999997,0,3.90625e-05,1.67079e-17,0.9099309999999999,0.91402,0.000625,0.000625,0.00125839
-1,0,64512,11431.4,2.5019099999999996,2.0200799999999998e-17,9.03803e-17,9.03803e-17,0.025781400000000003,0,3.90625e-05,1.69223e-17,0.786594,0.7560899999999999,0.000625,0.000625,0.00125826
-1,0,64512,11431.4,2.3212,2.04302e-17,9.38655e-17,9.38655e-17,0.0265626,0,3.90625e-05,1.71215e-17,0.943524,0.928343,0.000625,0.000625,0.00125813
-1,0,64512,11431.4,2.1145400000000003,2.0654499999999997e-17,9.564819999999999e-17,9.564819999999999e-17,0.0273439,0,3.90625e-05,1.73198e-17,0.642079,0.629317,0.000625,0.000625,0.001258
-1,0,64512,11431.4,2.67595,2.0867800000000002e-17,9.91655e-17,9.91655e-17,0.028125099999999997,0,3.90625e-05,1.7505199999999998e-17,0.8968969999999999,0.9019659999999999,0.000625,0.000625,0.00125786
-1,0,64512,11431.4,2.2244900000000003,2.1085599999999998e-17,9.92017e-17,9.92017e-17,0.028906400000000002,0,3.90625e-05,1.76961e-17,0.767512,0.771458,0.000625,0.000625,0.00125773
-1,0,64512,11431.4,2.39551,2.12934e-17,9.92331e-17,9.92331e-17,0.029687599999999998,0,3.90625e-05,1.7875099999999998e-17,0.665295,0.6343340000000001,0.000625,0.000625,0.0012575999999999998
-1,0,64512,11431.4,2.99837,2.1500500000000004e-17,9.929600000000001e-17,9.929600000000001e-17,0.030468900000000004,0,3.90625e-05,1.80543e-17,0.6205609999999999,0.5836279999999999,0.000625,0.000625,0.00125747
-1,0,64512,11431.4,2.05062,2.17027e-17,9.932219999999999e-17,9.932219999999999e-17,0.031250099999999996,0,3.90625e-05,1.82232e-17,0.807515,0.8091229999999999,0.000625,0.000625,0.00125734
-1,0,64512,11431.4,2.44449,2.18971e-17,9.938959999999998e-17,9.938959999999998e-17,0.0320314,0,3.90625e-05,1.83908e-17,0.7666850000000001,0.764896,0.000625,0.000625,0.00125721
-1,0,64512,11431.4,2.13342,2.2083000000000002e-17,9.9455e-17,9.9455e-17,0.0328126,0,3.90625e-05,1.85502e-17,0.656985,0.647203,0.000625,0.000625,0.00125708
-1,0,64512,11431.4,2.19183,2.2272199999999998e-17,9.77794e-17,9.77794e-17,0.0335939,0,3.90625e-05,1.87161e-17,0.567001,0.559809,0.000625,0.000625,0.00125695
-1,0,64512,11431.4,2.93479,2.2460100000000003e-17,9.61326e-17,9.61326e-17,0.0343751,0,3.90625e-05,1.88728e-17,0.69181,0.668978,0.000625,0.000625,0.00125681
-1,0,49557,11431.4,1.6969900000000002,2.26465e-17,9.724959999999999e-17,9.724959999999999e-17,0.035156400000000004,0,3.90625e-05,1.90313e-17,0.725457,0.709141,0.000625,0.000625,0.00125668
-1,0,49557,11431.4,2.52287,2.2823299999999998e-17,9.899469999999999e-17,9.899469999999999e-17,0.0359376,0,3.90625e-05,1.91795e-17,0.514582,0.492892,0.000625,0.000625,0.00125655
-1,0,49557,11431.4,2.81874,2.3001399999999998e-17,1.0070299999999999e-16,1.0070299999999999e-16,0.0367189,0,3.90625e-05,1.93338e-17,0.59043,0.5698409999999999,0.000625,0.000625,0.00125642
-1,0,49557,11431.4,2.27062,2.31632e-17,1.0244799999999998e-16,1.0244799999999998e-16,0.037500099999999995,0,3.90625e-05,1.9470399999999998e-17,0.53017,0.5204810000000001,0.000625,0.000625,0.00125629
-1,0,49557,11431.4,2.47662,2.3334000000000002e-17,1.04193e-16,1.04193e-16,0.0382814,0,3.90625e-05,1.96137e-17,0.562882,0.5477479999999999,0.000625,0.000625,0.00125616
-1,0,49557,11431.4,2.33032,2.3497300000000002e-17,1.05938e-16,1.05938e-16,0.03906269999999999,0,3.90625e-05,1.97501e-17,0.510188,0.47248900000000005,0.000625,0.000625,0.00125603
-1,0,49557,11431.4,2.53402,2.3664299999999998e-17,1.0597000000000001e-16,1.0597000000000001e-16,0.0398439,0,3.90625e-05,1.98902e-17,0.45795699999999995,0.44041899999999995,0.000625,0.000625,0.0012559000000000001
-1,0,49557,11431.4,2.31153,2.3827300000000003e-17,1.0595099999999999e-16,1.0595099999999999e-16,0.04062519999999999,0,3.90625e-05,2.0026300000000003e-17,0.582078,0.555623,0.000625,0.000625,0.00125576
-1,0,49557,11431.4,2.27052,2.39766e-17,1.0594700000000001e-16,1.0594700000000001e-16,0.0414064,0,3.90625e-05,2.01471e-17,0.5918329999999999,0.57248,0.000625,0.000625,0.00125563
-1,0,49557,11431.4,2.95355,2.41222e-17,1.07697e-16,1.07697e-16,0.042187699999999995,0,3.90625e-05,2.0268e-17,0.362464,0.345489,0.000625,0.000625,0.0012554999999999999
-1,0,49557,11431.4,3.07907,2.4271799999999997e-17,1.0767200000000002e-16,1.0767200000000002e-16,0.042968900000000004,0,3.90625e-05,2.0392099999999998e-17,0.37306,0.344558,0.000625,0.000625,0.00125537
-1,0,50581,11431.4,2.91058,2.4418e-17,1.0943700000000001e-16,1.0943700000000001e-16,0.043750199999999996,0,3.90625e-05,2.0512800000000004e-17,0.502323,0.48545200000000005,0.000625,0.000625,0.00125524
-1,0,50581,11431.4,2.62186,2.4561599999999997e-17,1.0948200000000002e-16,1.0948200000000002e-16,0.0445314,0,3.90625e-05,2.06312e-17,0.489413,0.46278,0.000625,0.000625,0.00125511
-1,0,49557,11431.4,2.6335900000000003,2.47083e-17,1.12919e-16,1.12919e-16,0.0453127,0,3.90625e-05,2.07472e-17,0.48994399999999994,0.46463699999999997,0.000625,0.000625,0.00125498
-1,0,49557,11431.4,2.14676,2.48598e-17,1.16398e-16,1.16398e-16,0.0460939,0,3.90625e-05,2.08681e-17,0.615718,0.5965050000000001,0.000625,0.000625,0.00125485
-1,0,49557,11431.4,2.90731,2.5000700000000003e-17,1.18117e-16,1.18117e-16,0.04687519999999999,0,3.90625e-05,2.0984499999999998e-17,0.488912,0.47048599999999996,0.000625,0.000625,0.00125472
-1,0,49557,11431.4,2.12317,2.5143399999999998e-17,1.19865e-16,1.19865e-16,0.0476564,0,3.90625e-05,2.1094699999999996e-17,0.688521,0.662478,0.000625,0.000625,0.00125458
-1,0,49557,11431.4,2.6230900000000004,2.5279000000000002e-17,1.2155e-16,1.2155e-16,0.04843769999999999,0,3.90625e-05,2.12011e-17,0.525201,0.513749,0.000625,0.000625,0.00125445
-1,0,49557,11431.4,2.97762,2.5414599999999997e-17,1.2155499999999999e-16,1.2155499999999999e-16,0.0492189,0,3.90625e-05,2.1312800000000003e-17,0.484917,0.453108,0.000625,0.000625,0.00125432
-1,0,49557,11431.4,2.73821,2.5546999999999998e-17,1.21537e-16,1.21537e-16,0.050000199999999995,0,3.90625e-05,2.1419000000000003e-17,0.564866,0.554682,0.000625,0.000625,0.00125419
-1,0,49557,11431.4,2.3296799999999998,2.56842e-17,1.21547e-16,1.21547e-16,0.0507815,0,3.90625e-05,2.15219e-17,0.612584,0.58178,0.000625,0.000625,0.00125406
-1,0,49557,11431.4,2.46693,2.5810199999999998e-17,1.21536e-16,1.21536e-16,0.051562699999999996,0,3.90625e-05,2.16231e-17,0.5617800000000001,0.540043,0.000625,0.000625,0.00125393
-1,0,49557,11431.4,3.0070200000000002,2.5934800000000002e-17,1.21527e-16,1.21527e-16,0.05234400000000001,0,3.90625e-05,2.17198e-17,0.482227,0.465721,0.000625,0.000625,0.0012538
-1,0,49557,11431.4,3.5366400000000002,2.6056e-17,1.21515e-16,1.21515e-16,0.0531252,0,3.90625e-05,2.18124e-17,0.44700500000000004,0.42797700000000005,0.000625,0.000625,0.00125367
-1,0,49557,11431.4,3.05493,2.61683e-17,1.2150199999999999e-16,1.2150199999999999e-16,0.0539065,0,3.90625e-05,2.1893499999999998e-17,0.438154,0.407762,0.000625,0.000625,0.00125353
-1,0,49557,11431.4,3.2046900000000003,2.6289600000000002e-17,1.21499e-16,1.21499e-16,0.05468769999999999,0,3.90625e-05,2.1986599999999997e-17,0.446147,0.41585200000000005,0.000625,0.000625,0.0012534
-1,0,49557,11431.4,2.45812,2.6405100000000004e-17,1.21487e-16,1.21487e-16,0.055469000000000004,0,3.90625e-05,2.2068e-17,0.5484399999999999,0.532645,0.000625,0.000625,0.00125327
-1,0,49557,11431.4,2.4574599999999998,2.65192e-17,1.21478e-16,1.21478e-16,0.05625019999999999,0,3.90625e-05,2.2152e-17,0.559154,0.534954,0.000625,0.000625,0.00125314
-1,0,45259,11431.4,3.11367,2.66403e-17,1.21735e-16,1.21735e-16,0.057031500000000006,0,3.90625e-05,2.22461e-17,0.5003890000000001,0.462761,0.000625,0.000625,0.00125301
-1,0,45259,11431.4,2.99558,2.67588e-17,1.2523799999999998e-16,1.2523799999999998e-16,0.057812699999999995,0,3.90625e-05,2.2332699999999998e-17,0.591674,0.57676,0.000625,0.000625,0.00125288
-1,0,45259,11431.4,2.66608,2.6868800000000003e-17,1.2866500000000002e-16,1.2866500000000002e-16,0.05859400000000001,0,3.90625e-05,2.2420500000000002e-17,0.562865,0.5492819999999999,0.000625,0.000625,0.00125275
-1,0,45259,11431.4,3.06087,2.6972199999999996e-17,1.3037e-16,1.3037e-16,0.059375199999999996,0,3.90625e-05,2.25004e-17,0.564367,0.5424180000000001,0.000625,0.000625,0.00125262
-1,0,45259,11431.4,2.5199599999999998,2.7087e-17,1.32121e-16,1.32121e-16,0.06015650000000001,0,3.90625e-05,2.2586799999999998e-17,0.6935819999999999,0.662295,0.000625,0.000625,0.00125248
-1,0,45259,11431.4,3.16636,2.72027e-17,1.33843e-16,1.33843e-16,0.0609377,0,3.90625e-05,2.2673600000000002e-17,0.604862,0.59223,0.000625,0.000625,0.00125235
-1,0,45259,11431.4,2.40964,2.73063e-17,1.3731599999999999e-16,1.3731599999999999e-16,0.061719,0,3.90625e-05,2.27515e-17,0.6759350000000001,0.664303,0.000625,0.000625,0.00125222
-1,0,45259,11431.4,2.64107,2.7404299999999998e-17,1.4076799999999998e-16,1.4076799999999998e-16,0.06250019999999999,0,3.90625e-05,2.28213e-17,0.564915,0.538149,0.000625,0.000625,0.00125209
-1,0,45259,11431.4,3.5752300000000004,2.75138e-17,1.42504e-16,1.42504e-16,0.0632815,0,3.90625e-05,2.29082e-17,0.600445,0.588639,0.000625,0.000625,0.00125196
-1,0,45259,11431.4,2.18019,2.7622800000000004e-17,1.44234e-16,1.44234e-16,0.0640628,0,3.90625e-05,2.29843e-17,0.6804560000000001,0.6662560000000001,0.000625,0.000625,0.00125183
-1,0,45259,11431.4,3.03398,2.77204e-17,1.45948e-16,1.45948e-16,0.064844,0,3.90625e-05,2.30565e-17,0.592316,0.564678,0.000625,0.000625,0.0012517000000000001
-1,0,45259,11431.4,2.62847,2.7825700000000004e-17,1.47669e-16,1.47669e-16,0.0656253,0,3.90625e-05,2.31364e-17,0.704916,0.696044,0.000625,0.000625,0.00125157
-1,0,45259,11431.4,3.24727,2.79307e-17,1.47655e-16,1.47655e-16,0.06640650000000001,0,3.90625e-05,2.32121e-17,0.671599,0.653432,0.000625,0.000625,0.00125144
-1,0,45259,11431.4,2.6271400000000003,2.80346e-17,1.47633e-16,1.47633e-16,0.0671878,0,3.90625e-05,2.32936e-17,0.77508,0.755456,0.000625,0.000625,0.0012513
-1,0,46283,11431.4,2.70421,2.81353e-17,1.4769000000000001e-16,1.4769000000000001e-16,0.067969,0,3.90625e-05,2.3365300000000003e-17,0.704106,0.68011,0.000625,0.000625,0.00125117
-1,0,45259,11431.4,2.23906,2.82333e-17,1.4761799999999999e-16,1.4761799999999999e-16,0.0687503,0,3.90625e-05,2.3444e-17,0.7267899999999999,0.716245,0.000625,0.000625,0.00125104
-1,0,45259,11431.4,2.53844,2.8339e-17,1.47592e-16,1.47592e-16,0.06953150000000001,0,3.90625e-05,2.35211e-17,0.676765,0.643178,0.000625,0.000625,0.00125091
-1,0,45259,11431.4,3.3010099999999998,2.8440599999999996e-17,1.4758899999999998e-16,1.4758899999999998e-16,0.07031280000000001,0,3.90625e-05,2.3599499999999998e-17,0.754861,0.743102,0.000625,0.000625,0.00125078
-1,0,45259,11431.4,2.42888,2.8537099999999996e-17,1.4761e-16,1.4761e-16,0.071094,0,3.90625e-05,2.3668699999999998e-17,0.685527,0.673709,0.000625,0.000625,0.00125065
-1,0,45259,11431.4,2.88035,2.86309e-17,1.47562e-16,1.47562e-16,0.0718753,0,3.90625e-05,2.3739699999999997e-17,0.715507,0.717325,0.000625,0.000625,0.00125052
-1,0,45259,11431.4,3.42047,2.8723100000000004e-17,1.47572e-16,1.47572e-16,0.0726565,0,3.90625e-05,2.3808200000000002e-17,0.7039340000000001,0.6899810000000001,0.000625,0.000625,0.00125039
-1,0,45259,11431.4,2.94722,2.88164e-17,1.47562e-16,1.47562e-16,0.0734378,0,3.90625e-05,2.3878200000000003e-17,0.7873060000000001,0.7914399999999999,0.000625,0.000625,0.00125025
-1,0,45259,11431.4,2.43045,2.89126e-17,1.4755e-16,1.4755e-16,0.07421900000000001,0,3.90625e-05,2.39483e-17,0.752808,0.738871,0.000625,0.000625,0.00125012
-1,0,45259,11431.4,2.99791,2.9006500000000004e-17,1.47542e-16,1.47542e-16,0.0750003,0,3.90625e-05,2.4018699999999997e-17,0.7346630000000001,0.726597,0.000625,0.000625,0.00124999
-1,0,45259,11431.4,3.11362,2.91056e-17,1.47538e-16,1.47538e-16,0.0757816,0,3.90625e-05,2.40866e-17,0.732884,0.7290399999999999,0.000625,0.000625,0.00124986
-1,0,45259,11431.4,2.37367,2.9208299999999996e-17,1.47526e-16,1.47526e-16,0.0765628,0,3.90625e-05,2.4159099999999997e-17,0.809632,0.7935409999999999,0.000625,0.000625,0.00124973
-1,0,46283,11431.4,3.9395,2.9306700000000004e-17,1.45844e-16,1.45844e-16,0.0773441,0,3.90625e-05,2.42319e-17,0.7598689999999999,0.743329,0.000625,0.000625,0.0012495999999999998
-1,0,45259,11431.4,2.26873,2.94053e-17,1.4753100000000002e-16,1.4753100000000002e-16,0.07812530000000001,0,3.90625e-05,2.43006e-17,0.772259,0.766257,0.000625,0.000625,0.00124947
-1,0,45259,11431.4,3.63341,2.9498600000000004e-17,1.45805e-16,1.45805e-16,0.07890660000000001,0,3.90625e-05,2.43714e-17,0.8100930000000001,0.80052,0.000625,0.000625,0.00124934
-1,0,45259,11431.4,3.2374,2.9597600000000003e-17,1.47552e-16,1.47552e-16,0.0796878,0,3.90625e-05,2.4447e-17,0.839461,0.820124,0.000625,0.000625,0.0012492
-1,0,45259,11431.4,2.68969,2.96892e-17,1.47546e-16,1.47546e-16,0.0804691,0,3.90625e-05,2.45112e-17,0.790251,0.793131,0.000625,0.000625,0.00124907
-1,0,45259,11431.4,3.1623,2.9781399999999995e-17,1.47549e-16,1.47549e-16,0.0812503,0,3.90625e-05,2.45824e-17,0.849601,0.840987,0.000625,0.000625,0.00124894
-1,0,45259,11431.4,3.00391,2.98779e-17,1.47552e-16,1.47552e-16,0.0820316,0,3.90625e-05,2.46538e-17,0.826206,0.819168,0.000625,0.000625,0.00124881
-1,0,45259,11431.4,2.84302,2.99655e-17,1.47576e-16,1.47576e-16,0.0828128,0,3.90625e-05,2.47175e-17,0.789093,0.773153,0.000625,0.000625,0.00124868
-1,0,45259,11431.4,2.6918599999999997,3.0051400000000003e-17,1.47574e-16,1.47574e-16,0.0835941,0,3.90625e-05,2.47818e-17,0.697733,0.699512,0.000625,0.000625,0.00124855
-1,0,45259,11431.4,2.9090700000000003,3.01367e-17,1.4757e-16,1.4757e-16,0.0843753,0,3.90625e-05,2.48495e-17,0.76251,0.742258,0.000625,0.000625,0.00124842
-1,0,45259,11431.4,2.7871599999999996,3.02274e-17,1.4757499999999999e-16,1.4757499999999999e-16,0.0851566,0,3.90625e-05,2.49194e-17,0.799113,0.785609,0.000625,0.000625,0.00124829
-1,0,45259,11431.4,2.47491,3.0320799999999997e-17,1.4757499999999999e-16,1.4757499999999999e-16,0.08593780000000001,0,3.90625e-05,2.49839e-17,0.837268,0.829356,0.000625,0.000625,0.00124816
-1,0,45259,11431.4,2.27822,3.04171e-17,1.4929900000000001e-16,1.4929900000000001e-16,0.08671910000000001,0,3.90625e-05,2.5052499999999998e-17,0.827686,0.815391,0.000625,0.000625,0.00124802
-1,0,45259,11431.4,2.6998900000000003,3.05071e-17,1.47553e-16,1.47553e-16,0.08750039999999999,0,3.90625e-05,2.5115900000000004e-17,0.857721,0.8528870000000001,0.000625,0.000625,0.00124789
-1,0,45259,11431.4,2.46429,3.0593999999999996e-17,1.47574e-16,1.47574e-16,0.0882816,0,3.90625e-05,2.5175900000000002e-17,0.818986,0.8124979999999999,0.000625,0.000625,0.00124776
-1,0,45259,11431.4,2.91515,3.0686799999999996e-17,1.47567e-16,1.47567e-16,0.08906289999999999,0,3.90625e-05,2.5240499999999998e-17,0.842007,0.8396889999999999,0.000625,0.000625,0.00124763
-1,0,45259,11431.4,2.33356,3.07763e-17,1.47573e-16,1.47573e-16,0.0898441,0,3.90625e-05,2.5302399999999996e-17,0.8019729999999999,0.787355,0.000625,0.000625,0.0012475
-1,0,45259,11431.4,3.22485,3.08694e-17,1.49307e-16,1.49307e-16,0.0906254,0,3.90625e-05,2.5366899999999997e-17,0.863339,0.8627879999999999,0.000625,0.000625,0.00124737
-1,0,46283,11431.4,2.43908,3.09623e-17,1.47661e-16,1.47661e-16,0.0914066,0,3.90625e-05,2.5436199999999997e-17,0.8969360000000001,0.874315,0.000625,0.000625,0.00124724
-1,0,46283,11431.4,2.75813,3.10448e-17,1.45896e-16,1.45896e-16,0.09218789999999999,0,3.90625e-05,2.5494699999999997e-17,0.9840059999999999,0.988243,0.000625,0.000625,0.00124711
-1,0,45259,11431.4,2.3545,3.11327e-17,1.45865e-16,1.45865e-16,0.0929691,0,3.90625e-05,2.55602e-17,0.8765350000000001,0.877368,0.000625,0.000625,0.00124698
-1,0,45259,11431.4,2.68879,3.12212e-17,1.47602e-16,1.47602e-16,0.09375039999999998,0,3.90625e-05,2.5624000000000002e-17,0.943933,0.941583,0.000625,0.000625,0.00124684
-1,0,45259,11431.4,3.00865,3.1313800000000004e-17,1.47613e-16,1.47613e-16,0.09453160000000001,0,3.90625e-05,2.56959e-17,0.9972219999999999,0.992236,0.000625,0.000625,0.00124671
-1,0,46283,11431.4,2.71719,3.14081e-17,1.4763600000000002e-16,1.4763600000000002e-16,0.09531289999999999,0,3.90625e-05,2.5763400000000003e-17,0.98503,0.9674360000000001,0.000625,0.000625,0.00124658
-1,0,45259,11431.4,2.59495,3.14968e-17,1.47634e-16,1.47634e-16,0.0960941,0,3.90625e-05,2.58286e-17,0.888551,0.8875149999999999,0.000625,0.000625,0.00124645
-1,0,45259,11431.4,2.98493,3.15817e-17,1.49354e-16,1.49354e-16,0.09687539999999999,0,3.90625e-05,2.58911e-17,0.927063,0.92765,0.000625,0.000625,0.00124632
-1,0,45259,11431.4,2.62188,3.16641e-17,1.49348e-16,1.49348e-16,0.0976566,0,3.90625e-05,2.5949299999999998e-17,0.94676,0.9489049999999999,0.000625,0.000625,0.00124619
-1,0,45259,11431.4,2.70058,3.17474e-17,1.47604e-16,1.47604e-16,0.0984379,0,3.90625e-05,2.6003699999999997e-17,0.902215,0.8916270000000001,0.000625,0.000625,0.00124606
-1,0,45259,11431.4,3.07652,3.18268e-17,1.4934199999999999e-16,1.4934199999999999e-16,0.0992191,0,3.90625e-05,2.60608e-17,0.921249,0.9325370000000001,0.000625,0.000625,0.00124593
-1,0,45259,11431.4,2.9777299999999998,3.19187e-17,1.5107999999999998e-16,1.5107999999999998e-16,0.1,0,3.90625e-05,2.6123000000000002e-17,0.938578,0.9491700000000001,0.000625,0.000625,0.00124579
-1,0,45259,11431.4,2.86678,3.20043e-17,1.4937e-16,1.4937e-16,0.10078200000000001,0,3.90625e-05,2.6185599999999997e-17,0.891709,0.8856219999999999,0.000625,0.000625,0.00124566
-1,0,45259,11431.4,3.10601,3.20953e-17,1.47638e-16,1.47638e-16,0.101563,0,3.90625e-05,2.62523e-17,0.9297290000000001,0.926869,0.000625,0.000625,0.00124553
-1,0,45259,11431.4,2.34215,3.21793e-17,1.47631e-16,1.47631e-16,0.102344,0,3.90625e-05,2.63094e-17,0.9809700000000001,0.961374,0.000625,0.000625,0.0012454
-1,0,45259,11431.4,2.62515,3.22578e-17,1.47634e-16,1.47634e-16,0.103125,0,3.90625e-05,2.63679e-17,0.939581,0.940082,0.000625,0.000625,0.00124527
-1,0,49355,11431.4,3.5868599999999997,3.23325e-17,1.4599500000000002e-16,1.4599500000000002e-16,0.103907,0,3.90625e-05,2.6425100000000003e-17,0.733119,0.721154,0.000625,0.000625,0.00124514
-1,0,49355,11431.4,3.4708300000000003,3.24053e-17,1.4602299999999998e-16,1.4602299999999998e-16,0.10468800000000002,0,3.90625e-05,2.64772e-17,0.7900229999999999,0.784029,0.000625,0.000625,0.00124501
-1,0,45259,11431.4,3.2321,3.24861e-17,1.47635e-16,1.47635e-16,0.10546900000000001,0,3.90625e-05,2.6533600000000002e-17,0.762373,0.756332,0.000625,0.000625,0.00124488
-1,0,45259,11431.4,3.62851,3.25699e-17,1.49372e-16,1.49372e-16,0.10625,0,3.90625e-05,2.6593099999999998e-17,0.697498,0.688949,0.000625,0.000625,0.00124474
-1,0,64969,11431.4,2.92503,3.2649699999999997e-17,1.52685e-16,1.52685e-16,0.10703199999999999,0,3.90625e-05,2.66463e-17,0.803041,0.808055,0.000625,0.000625,0.00124461
-1,0,64969,11431.4,2.89301,3.27382e-17,1.52688e-16,1.52688e-16,0.107813,0,3.90625e-05,2.67092e-17,0.7599600000000001,0.754021,0.000625,0.000625,0.00124448
-1,0,64969,11431.4,2.4630099999999997,3.28157e-17,1.52696e-16,1.52696e-16,0.10859400000000001,0,3.90625e-05,2.6761999999999997e-17,0.9367209999999999,0.945425,0.000625,0.000625,0.00124435
-1,0,64969,11431.4,2.89908,3.28976e-17,1.5443100000000002e-16,1.5443100000000002e-16,0.109375,0,3.90625e-05,2.6819100000000002e-17,0.866582,0.858208,0.000625,0.000625,0.00124422
-1,0,64969,11431.4,3.14551,3.29768e-17,1.5616299999999998e-16,1.5616299999999998e-16,0.11015699999999999,0,3.90625e-05,2.6875900000000003e-17,0.681628,0.666575,0.000625,0.000625,0.00124409
-1,0,64969,11431.4,2.86618,3.30498e-17,1.57899e-16,1.57899e-16,0.11093800000000001,0,3.90625e-05,2.69258e-17,0.746447,0.7452489999999999,0.000625,0.000625,0.00124396
-1,0,64969,11431.4,2.43435,3.3122399999999996e-17,1.57899e-16,1.57899e-16,0.111719,0,3.90625e-05,2.6977699999999998e-17,0.791569,0.783623,0.000625,0.000625,0.00124383
-1,0,64969,11431.4,2.33734,3.32059e-17,1.57897e-16,1.57897e-16,0.1125,0,3.90625e-05,2.7036500000000002e-17,0.794806,0.7938029999999999,0.000625,0.000625,0.0012437000000000001
-1,0,64969,11431.4,3.02676,3.32851e-17,1.57899e-16,1.57899e-16,0.113282,0,3.90625e-05,2.7094e-17,0.677144,0.668637,0.000625,0.000625,0.00124356
-1,0,64969,11431.4,2.71024,3.336e-17,1.57897e-16,1.57897e-16,0.11406300000000001,0,3.90625e-05,2.7143e-17,0.7003659999999999,0.685014,0.000625,0.000625,0.00124343
-1,0,64969,11431.4,2.4636400000000003,3.34348e-17,1.57899e-16,1.57899e-16,0.114844,0,3.90625e-05,2.7195199999999998e-17,0.785496,0.7665350000000001,0.000625,0.000625,0.0012433
-1,0,64969,11431.4,3.02122,3.3523e-17,1.57902e-16,1.57902e-16,0.115625,0,3.90625e-05,2.7258899999999996e-17,0.638788,0.635289,0.000625,0.000625,0.00124317
-1,0,64969,11431.4,2.86423,3.36042e-17,1.57902e-16,1.57902e-16,0.116407,0,3.90625e-05,2.7317600000000003e-17,0.587462,0.558963,0.000625,0.000625,0.00124304
-1,0,64969,11431.4,2.8258799999999997,3.36797e-17,1.5790799999999998e-16,1.5790799999999998e-16,0.11718800000000001,0,3.90625e-05,2.7370100000000002e-17,0.629247,0.62961,0.000625,0.000625,0.00124291
-1,0,64969,11431.4,3.23278,3.37499e-17,1.57909e-16,1.57909e-16,0.117969,0,3.90625e-05,2.74225e-17,0.540671,0.52081,0.000625,0.000625,0.00124278
-1,0,64969,11431.4,2.76363,3.38249e-17,1.57918e-16,1.57918e-16,0.11875,0,3.90625e-05,2.7476799999999995e-17,0.693932,0.692787,0.000625,0.000625,0.00124265
-1,0,64969,11431.4,3.3199099999999997,3.38915e-17,1.57918e-16,1.57918e-16,0.119532,0,3.90625e-05,2.7527499999999998e-17,0.418904,0.39384600000000003,0.000625,0.000625,0.00124251
-1,0,64969,11431.4,2.34326,3.3973200000000003e-17,1.57924e-16,1.57924e-16,0.12031300000000002,0,3.90625e-05,2.7582299999999998e-17,0.6336930000000001,0.6279239999999999,0.000625,0.000625,0.00124238
-1,0,64969,11431.4,2.97818,3.40619e-17,1.57924e-16,1.57924e-16,0.12109400000000001,0,3.90625e-05,2.76474e-17,0.524967,0.526563,0.000625,0.000625,0.00124225
-1,0,64969,11431.4,2.85043,3.41341e-17,1.59666e-16,1.59666e-16,0.121875,0,3.90625e-05,2.76978e-17,0.540682,0.517261,0.000625,0.000625,0.00124212
-1,0,64969,11431.4,3.22135,3.42055e-17,1.57934e-16,1.57934e-16,0.12265699999999999,0,3.90625e-05,2.77505e-17,0.395529,0.376671,0.000625,0.000625,0.00124199
-1,0,64969,11431.4,2.55612,3.4279e-17,1.59673e-16,1.59673e-16,0.123438,0,3.90625e-05,2.78022e-17,0.6352270000000001,0.623901,0.000625,0.000625,0.00124186
-1,0,64969,11431.4,2.95974,3.43551e-17,1.5794900000000002e-16,1.5794900000000002e-16,0.12421900000000001,0,3.90625e-05,2.7853400000000003e-17,0.453633,0.430734,0.000625,0.000625,0.00124173
-1,0,64969,11431.4,2.27273,3.44333e-17,1.57951e-16,1.57951e-16,0.125001,0,3.90625e-05,2.79084e-17,0.730278,0.731503,0.000625,0.000625,0.0012415999999999998
-1,0,64969,11431.4,3.18899,3.45069e-17,1.5794900000000002e-16,1.5794900000000002e-16,0.125782,0,3.90625e-05,2.79611e-17,0.38158000000000003,0.362007,0.000625,0.000625,0.00124147
-1,0,64969,11431.4,2.5636099999999997,3.45796e-17,1.5795999999999998e-16,1.5795999999999998e-16,0.126563,0,3.90625e-05,2.8013000000000006e-17,0.747927,0.7208859999999999,0.000625,0.000625,0.00124133
-1,0,64969,11431.4,2.89761,3.46474e-17,1.5796299999999998e-16,1.5796299999999998e-16,0.127344,0,3.90625e-05,2.80558e-17,0.49189399999999994,0.49057700000000004,0.000625,0.000625,0.0012412
-1,0,64969,11431.4,2.87305,3.4718300000000004e-17,1.56213e-16,1.56213e-16,0.128126,0,3.90625e-05,2.81074e-17,0.46358,0.43946999999999997,0.000625,0.000625,0.00124107
-1,0,64969,11431.4,2.56858,3.47839e-17,1.57954e-16,1.57954e-16,0.128907,0,3.90625e-05,2.81497e-17,0.493421,0.47841999999999996,0.000625,0.000625,0.00124094
-1,0,64969,11431.4,2.9193700000000002,3.48493e-17,1.5795299999999999e-16,1.5795299999999999e-16,0.129688,0,3.90625e-05,2.81951e-17,0.434158,0.408436,0.000625,0.000625,0.00124081
-1,0,64969,11431.4,2.51283,3.49144e-17,1.57952e-16,1.57952e-16,0.130469,0,3.90625e-05,2.8238600000000003e-17,0.521007,0.515955,0.000625,0.000625,0.00124068
-1,0,64969,11431.4,2.8242,3.4986799999999993e-17,1.5794900000000002e-16,1.5794900000000002e-16,0.131251,0,3.90625e-05,2.82942e-17,0.47671899999999995,0.47304700000000005,0.000625,0.000625,0.00124055
-1,0,64969,11431.4,3.02639,3.5054000000000005e-17,1.5792999999999998e-16,1.5792999999999998e-16,0.13203199999999998,0,3.90625e-05,2.8342399999999995e-17,0.34131100000000003,0.316787,0.000625,0.000625,0.00124042
-1,0,64969,11431.4,2.2869900000000003,3.51224e-17,1.56195e-16,1.56195e-16,0.13281300000000001,0,3.90625e-05,2.83857e-17,0.584045,0.562262,0.000625,0.000625,0.00124028
-1,0,64969,11431.4,3.2764599999999997,3.51979e-17,1.56189e-16,1.56189e-16,0.13359400000000002,0,3.90625e-05,2.84378e-17,0.230477,0.191801,0.000625,0.000625,0.00124015
-1,0,64969,11431.4,2.79089,3.5272600000000004e-17,1.56184e-16,1.56184e-16,0.134376,0,3.90625e-05,2.8487699999999997e-17,0.431594,0.411872,0.000625,0.000625,0.00124002
-1,0,64969,11431.4,2.74663,3.5351500000000005e-17,1.56178e-16,1.56178e-16,0.135157,0,3.90625e-05,2.8547e-17,0.363385,0.350938,0.000625,0.000625,0.00123989
-1,0,64969,11431.4,3.2562900000000004,3.5418099999999995e-17,1.5617299999999998e-16,1.5617299999999998e-16,0.135938,0,3.90625e-05,2.85938e-17,0.22613200000000003,0.209429,0.000625,0.000625,0.00123976
-1,0,64969,11431.4,2.76146,3.54806e-17,1.56182e-16,1.56182e-16,0.136719,0,3.90625e-05,2.86326e-17,0.39503699999999997,0.379657,0.000625,0.000625,0.00123963
-1,0,64969,11431.4,2.75391,3.55425e-17,1.56185e-16,1.56185e-16,0.137501,0,3.90625e-05,2.86761e-17,0.419141,0.399895,0.000625,0.000625,0.0012395
-1,0,64969,11431.4,2.6684,3.56123e-17,1.56184e-16,1.56184e-16,0.138282,0,3.90625e-05,2.87242e-17,0.416596,0.392507,0.000625,0.000625,0.00123937
-1,0,64969,11431.4,3.15651,3.56799e-17,1.5791999999999999e-16,1.5791999999999999e-16,0.13906300000000002,0,3.90625e-05,2.8772199999999995e-17,0.26919899999999997,0.25152800000000003,0.000625,0.000625,0.00123923
-1,0,64969,11431.4,3.15398,3.5745300000000003e-17,1.57929e-16,1.57929e-16,0.139844,0,3.90625e-05,2.88174e-17,0.16755699999999998,0.140878,0.000625,0.000625,0.0012391
-1,0,64969,11431.4,3.26551,3.58077e-17,1.57935e-16,1.57935e-16,0.140626,0,3.90625e-05,2.88585e-17,0.248781,0.245815,0.000625,0.000625,0.00123897
-1,0,64969,11431.4,2.77242,3.5872800000000005e-17,1.57954e-16,1.57954e-16,0.141407,0,3.90625e-05,2.8899700000000003e-17,0.29492399999999996,0.281837,0.000625,0.000625,0.00123884
-1,0,64969,11431.4,3.3297,3.5933e-17,1.57954e-16,1.57954e-16,0.142188,0,3.90625e-05,2.8940500000000004e-17,0.100204,0.0749807,0.000625,0.000625,0.00123871
-1,0,64969,11431.4,2.32582,3.59979e-17,1.5798e-16,1.5798e-16,0.142969,0,3.90625e-05,2.8982600000000005e-17,0.458291,0.441126,0.000625,0.000625,0.00123858
-1,0,64969,11431.4,2.78708,3.6062100000000005e-17,1.5798e-16,1.5798e-16,0.143751,0,3.90625e-05,2.90254e-17,0.175832,0.155162,0.000625,0.000625,0.00123845
-1,0,64969,11431.4,2.6061799999999997,3.61249e-17,1.5801100000000002e-16,1.5801100000000002e-16,0.144532,0,3.90625e-05,2.9069699999999996e-17,0.335064,0.317712,0.000625,0.000625,0.00123832
-1,0,64969,11431.4,2.54419,3.6190900000000007e-17,1.5802e-16,1.5802e-16,0.145313,0,3.90625e-05,2.91111e-17,0.498779,0.47042799999999996,0.000625,0.000625,0.00123819
-1,0,64969,11431.4,2.74247,3.6252299999999996e-17,1.58048e-16,1.58048e-16,0.146094,0,3.90625e-05,2.91533e-17,0.266895,0.251542,0.000625,0.000625,0.00123805
-1,0,64969,11431.4,3.9660300000000004,3.63205e-17,1.58057e-16,1.58057e-16,0.146876,0,3.90625e-05,2.92004e-17,0.15617,0.19505699999999998,0.000625,0.000625,0.00123792
-1,0,64969,11431.4,2.3919900000000003,3.63815e-17,1.61555e-16,1.61555e-16,0.14765699999999998,0,3.90625e-05,2.923949999999999e-17,0.421763,0.403521,0.000625,0.000625,0.00123779
-1,0,64969,11431.4,2.3104400000000003,3.64479e-17,1.63297e-16,1.63297e-16,0.14843800000000001,0,3.90625e-05,2.92783e-17,0.514211,0.500061,0.000625,0.000625,0.00123766
-1,0,64969,11431.4,3.1364799999999997,3.65043e-17,1.63331e-16,1.63331e-16,0.14921900000000002,0,3.90625e-05,2.9318899999999996e-17,0.042761900000000005,0.011557099999999999,0.000625,0.000625,0.00123753
-1,0,64969,11431.4,3.08181,3.65744e-17,1.63361e-16,1.63361e-16,0.150001,0,3.90625e-05,2.93729e-17,0.147874,0.114883,0.000625,0.000625,0.0012374
-1,0,88281,11431.4,27.0928,1.9824e-18,7.008860000000001e-18,7.006600000000001e-18,0.00039062699999999994,0,1.95313e-05,1.62051e-18,7.2728,7.614339999999999,0.000625,0.000625,0.00126267
-1,0,124959,11431.4,32.0013,3.1360400000000002e-18,1.5648800000000003e-17,1.21808e-17,0.000781253,0,1.95313e-05,2.63587e-18,8.30963,8.6987,0.000625,0.000625,0.0012626
-1,0,116896,11431.4,33.9173,4.197709999999999e-18,1.90876e-17,1.7440899999999998e-17,0.00117188,0,1.95313e-05,3.5030900000000005e-18,8.97213,9.38762,0.000625,0.000625,0.00126253
-1,0,83935,11431.4,30.9333,5.25851e-18,2.42906e-17,2.2616900000000002e-17,0.00156251,0,1.95313e-05,4.3431e-18,7.82375,8.20561,0.000625,0.000625,0.00126247
-1,0,288469,11431.4,27.9667,6.29498e-18,2.61152e-17,2.61152e-17,0.00195313,0,1.95313e-05,5.16368e-18,7.01317,7.3391,0.000625,0.000625,0.0012624000000000001
-1,0,317897,11431.4,25.7614,7.283189999999999e-18,2.79532e-17,2.79532e-17,0.00234376,0,1.95313e-05,5.95419e-18,6.39317,6.690230000000001,0.000625,0.000625,0.00126233
-1,0,288469,11431.4,22.4268,8.228510000000002e-18,3.31409e-17,3.31409e-17,0.00273439,0,1.95313e-05,6.71852e-18,5.34077,5.6005,0.000625,0.000625,0.00126227
-1,0,288469,11431.4,21.1806,9.122139999999999e-18,3.66065e-17,3.66065e-17,0.00312501,0,1.95313e-05,7.44838e-18,4.90951,5.16902,0.000625,0.000625,0.0012622
-1,0,333031,11431.4,20.5961,9.95842e-18,4.1776899999999995e-17,4.1776899999999995e-17,0.00351564,0,1.95313e-05,8.13549e-18,4.66199,4.90026,0.000625,0.000625,0.00126214
-1,0,429689,11431.4,18.4966,1.0750899999999999e-17,4.51238e-17,4.51238e-17,0.00390627,0,1.95313e-05,8.79183e-18,4.0823,4.2823,0.000625,0.000625,0.00126207
-1,0,429689,11431.4,17.2502,1.1494899999999999e-17,4.85991e-17,4.85991e-17,0.00429689,0,1.95313e-05,9.41428e-18,3.5549800000000005,3.72925,0.000625,0.000625,0.0012619999999999999
-1,0,429689,11431.4,16.0147,1.2194300000000001e-17,5.0339999999999996e-17,5.0339999999999996e-17,0.00468752,0,1.95313e-05,1.00008e-17,3.2680000000000002,3.44253,0.000625,0.000625,0.00126194
-1,0,429689,11431.4,14.4447,1.2854200000000002e-17,5.20804e-17,5.20804e-17,0.00507815,0,1.95313e-05,1.05579e-17,2.77998,2.92755,0.000625,0.000625,0.00126187
-1,0,395688,11431.4,13.2237,1.3476099999999999e-17,5.3875299999999996e-17,5.3875299999999996e-17,0.00546877,0,1.95313e-05,1.10855e-17,2.46975,2.60792,0.000625,0.000625,0.0012618
-1,0,395688,11431.4,11.7871,1.4055200000000002e-17,5.56131e-17,5.56131e-17,0.005859399999999999,0,1.95313e-05,1.1579300000000001e-17,2.06542,2.18573,0.000625,0.000625,0.00126174
-1,0,395688,11431.4,12.2747,1.46015e-17,5.735779999999999e-17,5.735779999999999e-17,0.00625003,0,1.95313e-05,1.20477e-17,2.08157,2.1908,0.000625,0.000625,0.00126167
-1,0,395688,11431.4,10.4006,1.5118299999999998e-17,6.083069999999999e-17,6.083069999999999e-17,0.00664065,0,1.95313e-05,1.2491700000000001e-17,1.54092,1.63389,0.000625,0.000625,0.0012615999999999999
-1,0,375453,11431.4,10.4059,1.56077e-17,6.25567e-17,6.25567e-17,0.00703128,0,1.95313e-05,1.2914700000000001e-17,1.45459,1.53954,0.000625,0.000625,0.00126154
-1,0,169015,11431.4,9.580160000000001,1.60698e-17,6.45266e-17,6.45266e-17,0.0074218999999999995,0,1.95313e-05,1.3316700000000001e-17,1.36581,1.4459,0.000625,0.000625,0.00126147
-1,0,169015,11431.4,8.9049,1.6505400000000002e-17,6.62159e-17,6.62159e-17,0.00781253,0,1.95313e-05,1.3697999999999999e-17,1.02591,1.10415,0.000625,0.000625,0.00126141
-1,0,489284,11431.4,8.06477,1.69174e-17,7.12997e-17,7.12997e-17,0.00820316,0,1.95313e-05,1.4060599999999997e-17,0.841009,0.9089790000000001,0.000625,0.000625,0.00126134
-1,0,489284,11431.4,6.8925399999999994,1.73105e-17,7.133779999999999e-17,7.133779999999999e-17,0.00859378,0,1.95313e-05,1.4408299999999998e-17,0.548461,0.602582,0.000625,0.000625,0.00126127
-1,0,486984,11431.4,7.685219999999999,1.76858e-17,7.296390000000001e-17,7.296390000000001e-17,0.00898441,0,1.95313e-05,1.4739100000000002e-17,0.636134,0.693012,0.000625,0.000625,0.00126121
-1,0,486984,11431.4,6.23389,1.80432e-17,7.642609999999999e-17,7.642609999999999e-17,0.00937504,0,1.95313e-05,1.50561e-17,0.45638900000000004,0.5164989999999999,0.000625,0.000625,0.00126114
-1,0,486984,11431.4,6.3825199999999995,1.83834e-17,7.640890000000001e-17,7.640890000000001e-17,0.00976566,0,1.95313e-05,1.53587e-17,0.28867800000000005,0.329239,0.000625,0.000625,0.00126107
-1,0,278973,11431.4,5.7020599999999995,1.87096e-17,7.98051e-17,7.98051e-17,0.010156299999999998,0,1.95313e-05,1.5648000000000002e-17,0.258999,0.30254899999999996,0.000625,0.000625,0.00126101
-1,0,278973,11431.4,5.18291,1.9023499999999997e-17,8.15426e-17,8.15426e-17,0.0105469,0,1.95313e-05,1.59278e-17,0.0269791,0.06445830000000001,0.000625,0.000625,0.00126094
-1,0,483011,11431.4,4.84883,1.9320399999999998e-17,8.341549999999999e-17,8.341549999999999e-17,0.0109375,0,1.95313e-05,1.6192100000000002e-17,0.0600682,0.0214384,0.000625,0.000625,0.00126087
-1,0,267272,11431.4,4.443569999999999,1.9609300000000002e-17,8.676309999999999e-17,8.676309999999999e-17,0.011328200000000002,0,1.95313e-05,1.64496e-17,0.257522,0.24072800000000003,0.000625,0.000625,0.00126081
-1,0,267272,11431.4,4.29554,1.98874e-17,8.850069999999999e-17,8.850069999999999e-17,0.011718799999999998,0,1.95313e-05,1.66959e-17,0.195441,0.163787,0.000625,0.000625,0.00126074
-1,0,267272,11431.4,4.39072,2.01497e-17,9.02319e-17,9.02319e-17,0.0121094,0,1.95313e-05,1.69282e-17,0.281271,0.257056,0.000625,0.000625,0.00126068
-1,0,267272,11431.4,3.65945,2.04071e-17,9.196370000000001e-17,9.196370000000001e-17,0.0125,0,1.95313e-05,1.7155599999999998e-17,0.427968,0.405748,0.000625,0.000625,0.00126061
-1,0,267272,11431.4,2.5029,2.06528e-17,9.36983e-17,9.36983e-17,0.012890700000000001,0,1.95313e-05,1.73722e-17,0.556869,0.553251,0.000625,0.000625,0.00126054
-1,0,267272,11431.4,2.6848099999999997,2.0890100000000003e-17,9.54327e-17,9.54327e-17,0.0132813,0,1.95313e-05,1.7581e-17,0.769486,0.7760100000000001,0.000625,0.000625,0.00126048
-1,0,267272,11431.4,3.49315,2.11206e-17,9.717879999999999e-17,9.717879999999999e-17,0.013671899999999999,0,1.95313e-05,1.77833e-17,0.482311,0.47783100000000006,0.000625,0.000625,0.00126041
-1,0,222834,11431.4,2.2795099999999997,2.13489e-17,9.721069999999999e-17,9.721069999999999e-17,0.0140626,0,1.95313e-05,1.79842e-17,0.9060549999999999,0.9080540000000001,0.000625,0.000625,0.00126034
-1,0,222834,11431.4,2.99175,2.15683e-17,9.89345e-17,9.89345e-17,0.014453200000000001,0,1.95313e-05,1.81754e-17,0.7317020000000001,0.725581,0.000625,0.000625,0.00126028
-1,0,425797,11431.4,2.32072,2.178e-17,1.00641e-16,1.00641e-16,0.014843799999999999,0,1.95313e-05,1.83594e-17,0.8990309999999999,0.900941,0.000625,0.000625,0.00126021
-1,0,425797,11431.4,2.1562,2.19894e-17,1.0237e-16,1.0237e-16,0.015234399999999999,0,1.95313e-05,1.85418e-17,0.954576,0.965142,0.000625,0.000625,0.00126015
-1,0,425797,11431.4,2.19503,2.21931e-17,1.04113e-16,1.04113e-16,0.0156251,0,1.95313e-05,1.87182e-17,0.807393,0.80069,0.000625,0.000625,0.00126008
-1,0,425797,11431.4,2.08601,2.2392199999999997e-17,1.0584599999999999e-16,1.0584599999999999e-16,0.0160157,0,1.95313e-05,1.88891e-17,0.971774,0.965397,0.000625,0.000625,0.00126001
-1,0,425797,11431.4,2.37545,2.2589800000000003e-17,1.0583499999999999e-16,1.0583499999999999e-16,0.0164063,0,1.95313e-05,1.9058800000000002e-17,0.780208,0.77998,0.000625,0.000625,0.00125995
-1,0,425797,11431.4,2.31682,2.2778099999999997e-17,1.0584e-16,1.0584e-16,0.016796900000000003,0,1.95313e-05,1.92201e-17,0.970399,0.9675469999999999,0.000625,0.000625,0.00125988
-1,0,442181,11431.4,2.41751,2.29679e-17,1.0590700000000001e-16,1.0590700000000001e-16,0.017187599999999997,0,1.95313e-05,1.9381600000000002e-17,0.923082,0.9269350000000001,0.000625,0.000625,0.00125981
-1,0,438085,11431.4,2.4819400000000003,2.3149899999999997e-17,1.0759299999999998e-16,1.0759299999999998e-16,0.017578200000000002,0,1.95313e-05,1.95348e-17,0.958643,0.950674,0.000625,0.000625,0.00125975
-1,0,442181,11431.4,2.48014,2.3326799999999998e-17,1.0935900000000001e-16,1.0935900000000001e-16,0.0179688,0,1.95313e-05,1.9683e-17,0.861059,0.8524209999999999,0.000625,0.000625,0.00125968
-1,0,438085,11431.4,2.14085,2.3504200000000002e-17,1.0931500000000001e-16,1.0931500000000001e-16,0.0183594,0,1.95313e-05,1.98313e-17,0.99661,0.999074,0.000625,0.000625,0.00125961
-1,0,222834,11431.4,2.75889,2.3678299999999998e-17,1.1276200000000002e-16,1.1276200000000002e-16,0.0187501,0,1.95313e-05,1.99764e-17,0.8686299999999999,0.850398,0.000625,0.000625,0.00125955
-1,0,222834,11431.4,3.1185,2.38512e-17,1.1623000000000002e-16,1.1623000000000002e-16,0.0191407,0,1.95313e-05,2.01217e-17,0.869243,0.855131,0.000625,0.000625,0.00125948
-1,0,222834,11431.4,2.9466200000000002,2.40198e-17,1.19698e-16,1.19698e-16,0.019531299999999998,0,1.95313e-05,2.02629e-17,0.7228859999999999,0.704387,0.000625,0.000625,0.00125942
-1,0,222834,11431.4,3.3021,2.4185399999999998e-17,1.19697e-16,1.19697e-16,0.019922,0,1.95313e-05,2.04019e-17,0.740037,0.73112,0.000625,0.000625,0.00125935
-1,0,222834,11431.4,2.63111,2.43513e-17,1.19698e-16,1.19698e-16,0.020312599999999997,0,1.95313e-05,2.0539200000000002e-17,0.830284,0.8216469999999999,0.000625,0.000625,0.00125928
-1,0,222834,11431.4,3.3739800000000004,2.45081e-17,1.19699e-16,1.19699e-16,0.0207032,0,1.95313e-05,2.0670100000000002e-17,0.783022,0.766346,0.000625,0.000625,0.00125922
-1,0,222834,11431.4,2.65849,2.4666699999999998e-17,1.1970100000000002e-16,1.1970100000000002e-16,0.0210938,0,1.95313e-05,2.0799299999999997e-17,0.7621020000000001,0.755084,0.000625,0.000625,0.00125915
-1,0,222834,11431.4,3.17075,2.48223e-17,1.19698e-16,1.19698e-16,0.0214845,0,1.95313e-05,2.0926e-17,0.618009,0.598636,0.000625,0.000625,0.00125908
-1,0,222834,11431.4,3.42335,2.49761e-17,1.1971100000000002e-16,1.1971100000000002e-16,0.021875099999999998,0,1.95313e-05,2.1052e-17,0.6471819999999999,0.629796,0.000625,0.000625,0.00125902
-1,0,438085,11431.4,2.9765900000000003,2.51261e-17,1.21439e-16,1.21439e-16,0.0222657,0,1.95313e-05,2.1174e-17,0.6912520000000001,0.686178,0.000625,0.000625,0.00125895
-1,0,438085,11431.4,3.3728300000000004,2.5276799999999998e-17,1.23169e-16,1.23169e-16,0.022656299999999997,0,1.95313e-05,2.12964e-17,0.639828,0.622139,0.000625,0.000625,0.00125888
-1,0,176027,11431.4,2.38972,2.5426500000000003e-17,1.24906e-16,1.24906e-16,0.023047,0,1.95313e-05,2.1414699999999997e-17,0.864701,0.8550909999999999,0.000625,0.000625,0.00125882
-1,0,176027,11431.4,3.82151,2.55752e-17,1.28375e-16,1.28375e-16,0.023437599999999996,0,1.95313e-05,2.15358e-17,0.536277,0.510008,0.000625,0.000625,0.00125875
-1,0,176027,11431.4,3.4311199999999995,2.5722e-17,1.30115e-16,1.30115e-16,0.0238282,0,1.95313e-05,2.1653699999999997e-17,0.759671,0.755777,0.000625,0.000625,0.00125869
-1,0,176027,11431.4,4.67641,2.5866500000000003e-17,1.31864e-16,1.31864e-16,0.0242188,0,1.95313e-05,2.1770900000000002e-17,0.465893,0.44266700000000003,0.000625,0.000625,0.00125862
-1,0,176027,11431.4,3.62517,2.60096e-17,1.3360399999999999e-16,1.3360399999999999e-16,0.0246095,0,1.95313e-05,2.1884499999999998e-17,0.616608,0.5960529999999999,0.000625,0.000625,0.00125855
-1,0,176027,11431.4,3.0953,2.61508e-17,1.3361000000000002e-16,1.3361000000000002e-16,0.025000099999999997,0,1.95313e-05,2.1995300000000002e-17,0.751563,0.739826,0.000625,0.000625,0.00125849
-1,0,176027,11431.4,4.3145,2.62886e-17,1.3536e-16,1.3536e-16,0.025390700000000002,0,1.95313e-05,2.21051e-17,0.482443,0.474601,0.000625,0.000625,0.00125842
-1,0,176027,11431.4,4.0282,2.6425500000000002e-17,1.35385e-16,1.35385e-16,0.025781400000000003,0,1.95313e-05,2.2212100000000002e-17,0.57394,0.563176,0.000625,0.000625,0.00125835
-1,0,176027,11431.4,3.74084,2.65625e-17,1.37112e-16,1.37112e-16,0.026172000000000004,0,1.95313e-05,2.23188e-17,0.5639310000000001,0.534488,0.000625,0.000625,0.00125829
-1,0,176027,11431.4,3.56641,2.6700200000000002e-17,1.35392e-16,1.35392e-16,0.0265626,0,1.95313e-05,2.24259e-17,0.66599,0.657483,0.000625,0.000625,0.00125822
-1,0,176027,11431.4,3.8556800000000004,2.6836900000000002e-17,1.37133e-16,1.37133e-16,0.026953199999999997,0,1.95313e-05,2.2532299999999998e-17,0.624825,0.599916,0.000625,0.000625,0.00125816
-1,0,455231,11431.4,4.09277,2.69729e-17,1.3548299999999999e-16,1.3548299999999999e-16,0.0273439,0,1.95313e-05,2.2638000000000002e-17,0.49726400000000004,0.47730900000000004,0.000625,0.000625,0.00125809
-1,0,176027,11431.4,4.3187,2.7104699999999997e-17,1.37161e-16,1.37161e-16,0.027734500000000002,0,1.95313e-05,2.2741500000000002e-17,0.5319619999999999,0.503501,0.000625,0.000625,0.00125802
-1,0,176027,11431.4,4.42875,2.7238000000000003e-17,1.38907e-16,1.38907e-16,0.028125099999999997,0,1.95313e-05,2.2843400000000003e-17,0.598512,0.583688,0.000625,0.000625,0.00125796
-1,0,454469,11431.4,4.4795,2.73677e-17,1.38886e-16,1.38886e-16,0.028515699999999998,0,1.95313e-05,2.2941900000000003e-17,0.507326,0.49064399999999997,0.000625,0.000625,0.00125789
-1,0,454469,11431.4,3.4234199999999997,2.74971e-17,1.42346e-16,1.42346e-16,0.028906400000000002,0,1.95313e-05,2.3039299999999997e-17,0.811873,0.811905,0.000625,0.000625,0.00125782
-1,0,454469,11431.4,4.23325,2.76271e-17,1.44069e-16,1.44069e-16,0.029297000000000004,0,1.95313e-05,2.3139e-17,0.564852,0.541031,0.000625,0.000625,0.00125776
-1,0,454469,11431.4,4.36149,2.77575e-17,1.45794e-16,1.45794e-16,0.029687599999999998,0,1.95313e-05,2.32381e-17,0.584458,0.581538,0.000625,0.000625,0.00125769
-1,0,454469,11431.4,3.77011,2.78838e-17,1.47524e-16,1.47524e-16,0.0300782,0,1.95313e-05,2.3333400000000003e-17,0.644454,0.633255,0.000625,0.000625,0.00125762
-1,0,454469,11431.4,3.7761699999999996,2.80119e-17,1.49251e-16,1.49251e-16,0.030468900000000004,0,1.95313e-05,2.343e-17,0.730213,0.7273689999999999,0.000625,0.000625,0.00125756
-1,0,454469,11431.4,3.8381,2.8134899999999993e-17,1.50995e-16,1.50995e-16,0.0308595,0,1.95313e-05,2.35233e-17,0.636969,0.623084,0.000625,0.000625,0.00125749
-1,0,454469,11431.4,4.390219999999999,2.82595e-17,1.49274e-16,1.49274e-16,0.031250099999999996,0,1.95313e-05,2.3617299999999998e-17,0.5596810000000001,0.5392899999999999,0.000625,0.000625,0.00125743
-1,0,454469,11431.4,3.6873099999999996,2.83824e-17,1.51007e-16,1.51007e-16,0.031640800000000004,0,1.95313e-05,2.3709299999999998e-17,0.738428,0.736654,0.000625,0.000625,0.00125736
-1,0,454469,11431.4,4.88391,2.8504600000000005e-17,1.49271e-16,1.49271e-16,0.0320314,0,1.95313e-05,2.3802300000000002e-17,0.48747799999999997,0.46764799999999995,0.000625,0.000625,0.00125729
-1,0,454469,11431.4,4.350280000000001,2.86238e-17,1.49286e-16,1.49286e-16,0.032422,0,1.95313e-05,2.3891199999999998e-17,0.516446,0.499795,0.000625,0.000625,0.00125723
-1,0,454469,11431.4,3.6765199999999996,2.87475e-17,1.51023e-16,1.51023e-16,0.0328126,0,1.95313e-05,2.3984e-17,0.74649,0.730729,0.000625,0.000625,0.00125716
-1,0,454469,11431.4,4.40993,2.88683e-17,1.54514e-16,1.54514e-16,0.0332033,0,1.95313e-05,2.40722e-17,0.53392,0.5138229999999999,0.000625,0.000625,0.00125709
-1,0,454469,11431.4,5.131819999999999,2.8986300000000004e-17,1.52796e-16,1.52796e-16,0.0335939,0,1.95313e-05,2.41608e-17,0.5127109999999999,0.500847,0.000625,0.000625,0.00125703
-1,0,454469,11431.4,3.95765,2.91024e-17,1.56273e-16,1.56273e-16,0.0339845,0,1.95313e-05,2.4246399999999998e-17,0.631342,0.611614,0.000625,0.000625,0.00125696
-1,0,454469,11431.4,4.6308300000000004,2.92219e-17,1.54535e-16,1.54535e-16,0.0343751,0,1.95313e-05,2.4334e-17,0.491399,0.465454,0.000625,0.000625,0.0012569
-1,0,454469,11431.4,4.21819,2.93399e-17,1.5282e-16,1.5282e-16,0.0347658,0,1.95313e-05,2.442e-17,0.589639,0.5700109999999999,0.000625,0.000625,0.00125683
-1,0,454469,11431.4,3.8474800000000005,2.9456e-17,1.52835e-16,1.52835e-16,0.035156400000000004,0,1.95313e-05,2.45059e-17,0.6536310000000001,0.653552,0.000625,0.000625,0.00125676
-1,0,454469,11431.4,4.24212,2.95704e-17,1.56328e-16,1.56328e-16,0.035547,0,1.95313e-05,2.45903e-17,0.6612060000000001,0.659192,0.000625,0.000625,0.0012567
-1,0,454469,11431.4,5.13531,2.96846e-17,1.5459399999999998e-16,1.5459399999999998e-16,0.0359376,0,1.95313e-05,2.46748e-17,0.489994,0.47259399999999996,0.000625,0.000625,0.00125663
-1,0,454469,11431.4,4.55786,2.97997e-17,1.5288700000000003e-16,1.5288700000000003e-16,0.0363283,0,1.95313e-05,2.4759999999999998e-17,0.601446,0.589529,0.000625,0.000625,0.00125656
-1,0,454469,11431.4,4.04114,2.99145e-17,1.52919e-16,1.52919e-16,0.0367189,0,1.95313e-05,2.48447e-17,0.65766,0.650814,0.000625,0.000625,0.0012565
-1,0,454469,11431.4,3.68727,3.0028399999999997e-17,1.52921e-16,1.52921e-16,0.037109500000000004,0,1.95313e-05,2.49279e-17,0.754487,0.749817,0.000625,0.000625,0.00125643
-1,0,454469,11431.4,4.77912,3.01425e-17,1.51192e-16,1.51192e-16,0.0375002,0,1.95313e-05,2.50119e-17,0.522349,0.5134489999999999,0.000625,0.000625,0.00125636
-1,0,454469,11431.4,4.25482,3.0257099999999996e-17,1.4947700000000001e-16,1.4947700000000001e-16,0.0378908,0,1.95313e-05,2.5096000000000003e-17,0.66393,0.650004,0.000625,0.000625,0.0012563
-1,0,454469,11431.4,4.93393,3.0369400000000004e-17,1.49463e-16,1.49463e-16,0.0382814,0,1.95313e-05,2.5178400000000002e-17,0.569589,0.549208,0.000625,0.000625,0.00125623
-1,0,454469,11431.4,4.2038,3.0482199999999996e-17,1.5117e-16,1.5117e-16,0.038672000000000005,0,1.95313e-05,2.52619e-17,0.650502,0.631199,0.000625,0.000625,0.00125617
-1,0,454469,11431.4,3.90728,3.05928e-17,1.5119999999999997e-16,1.5119999999999997e-16,0.03906269999999999,0,1.95313e-05,2.5344499999999996e-17,0.717403,0.709434,0.000625,0.000625,0.0012561
-1,0,454469,11431.4,3.97646,3.0704599999999996e-17,1.54677e-16,1.54677e-16,0.039453300000000004,0,1.95313e-05,2.54278e-17,0.649937,0.633115,0.000625,0.000625,0.00125603
-1,0,454469,11431.4,4.60316,3.0814999999999995e-17,1.5293e-16,1.5293e-16,0.0398439,0,1.95313e-05,2.55108e-17,0.617025,0.6059720000000001,0.000625,0.000625,0.00125597
-1,0,454469,11431.4,3.6907400000000004,3.09246e-17,1.51216e-16,1.51216e-16,0.0402345,0,1.95313e-05,2.55911e-17,0.6694439999999999,0.6659010000000001,0.000625,0.000625,0.0012559000000000001
-1,0,454469,11431.4,4.52976,3.1033699999999995e-17,1.5464799999999997e-16,1.5464799999999997e-16,0.04062519999999999,0,1.95313e-05,2.56733e-17,0.614628,0.60005,0.000625,0.000625,0.00125583
-1,0,454469,11431.4,3.5091300000000003,3.1141799999999996e-17,1.52931e-16,1.52931e-16,0.0410158,0,1.95313e-05,2.57524e-17,0.775129,0.7617729999999999,0.000625,0.000625,0.00125577
-1,0,454469,11431.4,4.18309,3.12521e-17,1.5291700000000003e-16,1.5291700000000003e-16,0.0414064,0,1.95313e-05,2.5834400000000002e-17,0.630268,0.598346,0.000625,0.000625,0.0012557
-1,0,454469,11431.4,4.78336,3.13622e-17,1.51196e-16,1.51196e-16,0.041797,0,1.95313e-05,2.5916899999999998e-17,0.5705279999999999,0.55314,0.000625,0.000625,0.00125563
-1,0,454469,11431.4,4.26852,3.1471199999999996e-17,1.5464200000000002e-16,1.5464200000000002e-16,0.042187699999999995,0,1.95313e-05,2.59972e-17,0.645712,0.637034,0.000625,0.000625,0.00125557
-1,0,454469,11431.4,4.4724900000000005,3.15791e-17,1.52915e-16,1.52915e-16,0.0425783,0,1.95313e-05,2.60776e-17,0.606946,0.5896819999999999,0.000625,0.000625,0.0012554999999999999
-1,0,454469,11431.4,5.168819999999999,3.16844e-17,1.56336e-16,1.56336e-16,0.042968900000000004,0,1.95313e-05,2.6153699999999997e-17,0.673772,0.6703020000000001,0.000625,0.000625,0.00125544
-1,0,263794,11431.4,4.36413,3.17936e-17,1.5442100000000002e-16,1.5442100000000002e-16,0.0433595,0,1.95313e-05,2.6233299999999997e-17,0.6950390000000001,0.682817,0.000625,0.000625,0.00125537
-1,0,263794,11431.4,4.29354,3.19002e-17,1.56145e-16,1.56145e-16,0.043750199999999996,0,1.95313e-05,2.63108e-17,0.785093,0.779143,0.000625,0.000625,0.0012553
-1,0,263794,11431.4,4.1881900000000005,3.2004899999999995e-17,1.61342e-16,1.61342e-16,0.0441408,0,1.95313e-05,2.6385999999999998e-17,0.7387060000000001,0.7234010000000001,0.000625,0.000625,0.00125524
-1,0,263794,11431.4,3.9851,3.21124e-17,1.59611e-16,1.59611e-16,0.0445314,0,1.95313e-05,2.6464699999999998e-17,0.790352,0.775195,0.000625,0.000625,0.00125517
-1,0,263794,11431.4,3.3185300000000004,3.22166e-17,1.57871e-16,1.57871e-16,0.0449221,0,1.95313e-05,2.6540199999999997e-17,0.833586,0.836361,0.000625,0.000625,0.0012550999999999999
-1,0,263794,11431.4,4.42211,3.23188e-17,1.5613299999999999e-16,1.5613299999999999e-16,0.0453127,0,1.95313e-05,2.66144e-17,0.7224189999999999,0.715967,0.000625,0.000625,0.00125504
-1,0,263794,11431.4,5.09834,3.24207e-17,1.57871e-16,1.57871e-16,0.0457033,0,1.95313e-05,2.6689099999999998e-17,0.683309,0.666668,0.000625,0.000625,0.00125497
-1,0,263794,11431.4,4.3261,3.2522800000000004e-17,1.59605e-16,1.59605e-16,0.0460939,0,1.95313e-05,2.6764299999999996e-17,0.7266859999999999,0.713955,0.000625,0.000625,0.00125491
-1,0,263794,11431.4,4.2375300000000005,3.2624e-17,1.61337e-16,1.61337e-16,0.0464846,0,1.95313e-05,2.68389e-17,0.763491,0.752533,0.000625,0.000625,0.00125484
-1,0,479641,11431.4,4.609319999999999,3.27275e-17,1.63097e-16,1.63097e-16,0.04687519999999999,0,1.95313e-05,2.69152e-17,0.685875,0.67352,0.000625,0.000625,0.00125477
-1,0,479641,11431.4,4.30681,3.2827800000000003e-17,1.6135800000000001e-16,1.6135800000000001e-16,0.047265800000000004,0,1.95313e-05,2.69876e-17,0.8014439999999999,0.790291,0.000625,0.000625,0.00125471
-1,0,479641,11431.4,3.5051,3.29272e-17,1.5962000000000002e-16,1.5962000000000002e-16,0.0476564,0,1.95313e-05,2.7060600000000002e-17,0.841082,0.818463,0.000625,0.000625,0.00125464
-1,0,479641,11431.4,4.3762099999999995,3.30277e-17,1.5962700000000002e-16,1.5962700000000002e-16,0.0480471,0,1.95313e-05,2.7134000000000004e-17,0.7509279999999999,0.744931,0.000625,0.000625,0.00125457
-1,0,263794,11431.4,4.5895,3.31276e-17,1.61334e-16,1.61334e-16,0.04843769999999999,0,1.95313e-05,2.72057e-17,0.78071,0.773506,0.000625,0.000625,0.00125451
-1,0,263794,11431.4,5.05521,3.3229e-17,1.61333e-16,1.61333e-16,0.0488283,0,1.95313e-05,2.7281100000000002e-17,0.737295,0.723194,0.000625,0.000625,0.00125444
-1,0,263794,11431.4,4.275869999999999,3.3331300000000004e-17,1.61334e-16,1.61334e-16,0.0492189,0,1.95313e-05,2.7356199999999996e-17,0.874393,0.8635379999999999,0.000625,0.000625,0.00125437
-1,0,263794,11431.4,3.3138699999999996,3.34328e-17,1.61333e-16,1.61333e-16,0.049609600000000004,0,1.95313e-05,2.7431100000000002e-17,0.891279,0.877235,0.000625,0.000625,0.00125431
-1,0,263794,11431.4,4.98945,3.35327e-17,1.61334e-16,1.61334e-16,0.050000199999999995,0,1.95313e-05,2.75036e-17,0.691232,0.663633,0.000625,0.000625,0.00125424
-1,0,263794,11431.4,4.85423,3.3632099999999995e-17,1.6133500000000001e-16,1.6133500000000001e-16,0.0503908,0,1.95313e-05,2.7576000000000002e-17,0.762497,0.739629,0.000625,0.000625,0.00125418
-1,0,426725,11431.4,4.279,3.3730500000000004e-17,1.6159999999999998e-16,1.6159999999999998e-16,0.0507815,0,1.95313e-05,2.76472e-17,0.8135140000000001,0.803343,0.000625,0.000625,0.00125411
-1,0,426725,11431.4,4.70645,3.3826799999999996e-17,1.63321e-16,1.63321e-16,0.0511721,0,1.95313e-05,2.77169e-17,0.72911,0.71986,0.000625,0.000625,0.00125404
-1,0,426725,11431.4,4.38529,3.39252e-17,1.63297e-16,1.63297e-16,0.051562699999999996,0,1.95313e-05,2.7787099999999996e-17,0.795041,0.792557,0.000625,0.000625,0.00125398
-1,0,426725,11431.4,4.88943,3.40244e-17,1.63304e-16,1.63304e-16,0.0519533,0,1.95313e-05,2.78589e-17,0.791659,0.781081,0.000625,0.000625,0.00125391
-1,0,426725,11431.4,3.45486,3.41235e-17,1.63296e-16,1.63296e-16,0.05234400000000001,0,1.95313e-05,2.79307e-17,0.893539,0.8825280000000001,0.000625,0.000625,0.00125384
-1,0,263794,11431.4,4.41788,3.42208e-17,1.64804e-16,1.64804e-16,0.0527346,0,1.95313e-05,2.8001e-17,0.808663,0.7876890000000001,0.000625,0.000625,0.00125378
-1,0,263794,11431.4,4.40578,3.43164e-17,1.64803e-16,1.64803e-16,0.0531252,0,1.95313e-05,2.80705e-17,0.8251729999999999,0.804562,0.000625,0.000625,0.00125371
-1,0,263794,11431.4,4.30198,3.44159e-17,1.6653700000000001e-16,1.6653700000000001e-16,0.0535158,0,1.95313e-05,2.81428e-17,0.8626950000000001,0.860851,0.000625,0.000625,0.00125365
-1,0,263794,11431.4,4.532019999999999,3.45089e-17,1.6827400000000002e-16,1.6827400000000002e-16,0.0539065,0,1.95313e-05,2.82111e-17,0.7603260000000001,0.7418939999999999,0.000625,0.000625,0.00125358
-1,0,426725,11431.4,3.7537800000000003,3.46022e-17,1.6328000000000001e-16,1.6328000000000001e-16,0.0542971,0,1.95313e-05,2.8278999999999996e-17,0.846191,0.829432,0.000625,0.000625,0.00125351
-1,0,187553,11431.4,3.5265699999999995,3.46952e-17,1.6483299999999999e-16,1.6483299999999999e-16,0.05468769999999999,0,1.95313e-05,2.83465e-17,0.9234180000000001,0.909432,0.000625,0.000625,0.00125345
-1,0,187553,11431.4,4.8293099999999995,3.47891e-17,1.66566e-16,1.66566e-16,0.055078300000000004,0,1.95313e-05,2.84152e-17,0.8299,0.8149029999999999,0.000625,0.000625,0.00125338
-1,0,187553,11431.4,3.84986,3.4881100000000005e-17,1.64834e-16,1.64834e-16,0.055469000000000004,0,1.95313e-05,2.8481400000000003e-17,0.905135,0.9006860000000001,0.000625,0.000625,0.00125331
-1,0,490674,11431.4,4.4511,3.4971799999999994e-17,1.66583e-16,1.66583e-16,0.0558596,0,1.95313e-05,2.8549000000000004e-17,0.8208469999999999,0.807237,0.000625,0.000625,0.00125325
-1,0,490674,11431.4,4.39128,3.50648e-17,1.6831599999999997e-16,1.6831599999999997e-16,0.05625019999999999,0,1.95313e-05,2.8617800000000005e-17,0.791401,0.778638,0.000625,0.000625,0.00125318
-1,0,263794,11431.4,4.61643,3.5157899999999997e-17,1.7000400000000002e-16,1.7000400000000002e-16,0.0566409,0,1.95313e-05,2.86842e-17,0.786791,0.7757609999999999,0.000625,0.000625,0.00125311
-1,0,263794,11431.4,4.4528099999999995,3.52519e-17,1.70003e-16,1.70003e-16,0.057031500000000006,0,1.95313e-05,2.87526e-17,0.8582049999999999,0.843441,0.000625,0.000625,0.00125305
-1,0,490674,11431.4,4.32348,3.53428e-17,1.70059e-16,1.70059e-16,0.057422100000000004,0,1.95313e-05,2.881780000000001e-17,0.830324,0.821609,0.000625,0.000625,0.00125298
-1,0,490674,11431.4,4.07304,3.5435e-17,1.7178e-16,1.7178e-16,0.057812699999999995,0,1.95313e-05,2.8884199999999996e-17,0.893993,0.884128,0.000625,0.000625,0.00125292
-1,0,490674,11431.4,5.27822,3.5524e-17,1.70052e-16,1.70052e-16,0.0582034,0,1.95313e-05,2.89488e-17,0.790057,0.784438,0.000625,0.000625,0.00125285
-1,0,426725,11431.4,4.35511,3.5614400000000004e-17,1.7020400000000003e-16,1.7020400000000003e-16,0.05859400000000001,0,1.95313e-05,2.9013699999999995e-17,0.8634860000000001,0.8486319999999999,0.000625,0.000625,0.00125278
-1,0,511120,11431.4,4.03951,3.57063e-17,1.7190599999999997e-16,1.7190599999999997e-16,0.0589846,0,1.95313e-05,2.9079699999999995e-17,0.874972,0.8696200000000001,0.000625,0.000625,0.00125272
-1,0,179361,11431.4,3.33716,3.57969e-17,1.73472e-16,1.73472e-16,0.059375199999999996,0,1.95313e-05,2.9146300000000003e-17,0.9642639999999999,0.9587540000000001,0.000625,0.000625,0.00125265
-1,0,515216,11431.4,4.88704,3.58823e-17,1.75441e-16,1.75441e-16,0.0597659,0,1.95313e-05,2.9207e-17,0.883301,0.8756870000000001,0.000625,0.000625,0.00125258
-1,0,515216,11431.4,3.9741800000000005,3.59725e-17,1.8062900000000002e-16,1.8062900000000002e-16,0.06015650000000001,0,1.95313e-05,2.92715e-17,0.908323,0.9003709999999999,0.000625,0.000625,0.00125252
-1,0,515216,11431.4,4.052969999999999,3.6061e-17,1.7890400000000003e-16,1.7890400000000003e-16,0.0605471,0,1.95313e-05,2.9333899999999995e-17,0.8766010000000001,0.8645709999999999,0.000625,0.000625,0.00125245
-1,0,515216,11431.4,5.07644,3.61481e-17,1.8235599999999997e-16,1.8235599999999997e-16,0.0609377,0,1.95313e-05,2.9397e-17,0.847353,0.8367129999999999,0.000625,0.000625,0.00125238
-1,0,127038,11431.4,4.03245,3.6233500000000004e-17,1.82191e-16,1.82191e-16,0.0613284,0,1.95313e-05,2.94559e-17,0.934716,0.9168069999999999,0.000625,0.000625,0.00125232
-1,0,127038,11431.4,4.712,3.6319699999999996e-17,1.8046200000000001e-16,1.8046200000000001e-16,0.061719,0,1.95313e-05,2.9515799999999995e-17,0.940139,0.936328,0.000625,0.000625,0.00125225
-1,0,515216,11431.4,4.98326,3.64055e-17,1.8060200000000003e-16,1.8060200000000003e-16,0.0621096,0,1.95313e-05,2.95765e-17,0.945674,0.9337280000000001,0.000625,0.000625,0.00125219
-1,0,127038,11431.4,3.74917,3.6491299999999996e-17,1.8391900000000002e-16,1.8391900000000002e-16,0.06250030000000001,0,1.95313e-05,2.96367e-17,0.979356,0.971225,0.000625,0.000625,0.00125212
-1,0,127038,11431.4,4.4006300000000005,3.65755e-17,1.82191e-16,1.82191e-16,0.0628909,0,1.95313e-05,2.96958e-17,0.96304,0.962382,0.000625,0.000625,0.00125205
-1,0,127038,11431.4,3.90416,3.6662e-17,1.82191e-16,1.82191e-16,0.0632815,0,1.95313e-05,2.9757499999999996e-17,0.9989520000000001,0.99164,0.000625,0.000625,0.00125199
-1,0,515216,11431.4,4.5431099999999995,3.67476e-17,1.8220299999999998e-16,1.8220299999999998e-16,0.0636721,0,1.95313e-05,2.9818499999999996e-17,0.9807450000000001,0.97365,0.000625,0.000625,0.00125192
-1,0,182643,11431.4,4.54253,3.6833299999999996e-17,1.83918e-16,1.83918e-16,0.0640628,0,1.95313e-05,2.9880300000000006e-17,0.9617479999999999,0.9473739999999999,0.000625,0.000625,0.00125185
-1,0,523848,11431.4,4.40091,3.6916100000000003e-17,1.8564400000000001e-16,1.8564400000000001e-16,0.0644534,0,1.95313e-05,2.99376e-17,0.943415,0.933126,0.000625,0.000625,0.00125179
-1,0,523848,11431.4,4.1134699999999995,3.6999899999999997e-17,1.8737400000000002e-16,1.8737400000000002e-16,0.064844,0,1.95313e-05,2.99983e-17,0.979934,0.9822700000000001,0.000625,0.000625,0.00125172
-1,0,523848,11431.4,4.54587,3.7083499999999995e-17,1.8910900000000001e-16,1.8910900000000001e-16,0.0652346,0,1.95313e-05,3.00587e-17,0.993137,0.9795709999999999,0.000625,0.000625,0.00125166
-1,0,523848,11431.4,4.80534,3.7168e-17,1.8910900000000001e-16,1.8910900000000001e-16,0.0656253,0,1.95313e-05,3.01201e-17,0.966327,0.961424,0.000625,0.000625,0.00125159
-1,0,523848,11431.4,4.7199,3.7251e-17,1.89108e-16,1.89108e-16,0.0660159,0,1.95313e-05,3.01804e-17,0.996418,0.9998360000000001,0.000625,0.000625,0.00125152
-1,0,523848,11431.4,4.61831,3.7334400000000004e-17,1.8910599999999999e-16,1.8910599999999999e-16,0.06640650000000001,0,1.95313e-05,3.02403e-17,0.971033,0.9712569999999999,0.000625,0.000625,0.00125146
-1,0,523848,11431.4,5.18936,3.74208e-17,1.89108e-16,1.89108e-16,0.0667971,0,1.95313e-05,3.03035e-17,0.981985,0.977564,0.000625,0.000625,0.00125139
-1,0,523848,11431.4,5.25269,3.75052e-17,1.89108e-16,1.89108e-16,0.0671878,0,1.95313e-05,3.03629e-17,0.995835,0.990625,0.000625,0.000625,0.00125132
-1,0,523848,11431.4,4.36446,3.75874e-17,1.8911e-16,1.8911e-16,0.0675784,0,1.95313e-05,3.04238e-17,0.9383239999999999,0.94745,0.000625,0.000625,0.00125126
-1,0,523848,11431.4,4.48097,3.76687e-17,1.8910900000000001e-16,1.8910900000000001e-16,0.067969,0,1.95313e-05,3.0484e-17,0.965575,0.9661709999999999,0.000625,0.000625,0.00125119
-1,0,523848,11431.4,4.26542,3.7749299999999994e-17,1.8911500000000002e-16,1.8911500000000002e-16,0.0683596,0,1.95313e-05,3.05428e-17,0.935134,0.929385,0.000625,0.000625,0.00125112
-1,0,523848,11431.4,4.02479,3.78323e-17,1.8912099999999997e-16,1.8912099999999997e-16,0.0687503,0,1.95313e-05,3.06022e-17,0.908329,0.902059,0.000625,0.000625,0.00125106
-1,0,447205,11431.4,4.48949,3.79139e-17,1.8920700000000002e-16,1.8920700000000002e-16,0.0691409,0,1.95313e-05,3.06614e-17,0.8867889999999999,0.889064,0.000625,0.000625,0.00125099
-1,0,447205,11431.4,4.62146,3.7993699999999995e-17,1.8920799999999999e-16,1.8920799999999999e-16,0.06953150000000001,0,1.95313e-05,3.07209e-17,0.903457,0.90781,0.000625,0.000625,0.00125093
-1,0,447205,11431.4,5.24391,3.8074e-17,1.9096099999999997e-16,1.9096099999999997e-16,0.0699222,0,1.95313e-05,3.07793e-17,0.937423,0.943268,0.000625,0.000625,0.00125086
-1,0,451301,11431.4,4.94835,3.81563e-17,1.92603e-16,1.92603e-16,0.07031280000000001,0,1.95313e-05,3.08396e-17,0.9272459999999999,0.9261440000000001,0.000625,0.000625,0.00125079
-1,0,451301,11431.4,4.36011,3.82347e-17,1.92606e-16,1.92606e-16,0.0707034,0,1.95313e-05,3.08948e-17,0.9232239999999999,0.9322389999999999,0.000625,0.000625,0.00125073
-1,0,451301,11431.4,4.7127,3.83152e-17,1.9260900000000002e-16,1.9260900000000002e-16,0.071094,0,1.95313e-05,3.0953000000000005e-17,0.934215,0.940757,0.000625,0.000625,0.00125066
-1,0,451301,11431.4,4.2347,3.83931e-17,1.92623e-16,1.92623e-16,0.0714847,0,1.95313e-05,3.10079e-17,0.9048709999999999,0.9081819999999999,0.000625,0.000625,0.00125059
-1,0,447205,11431.4,4.81895,3.8468400000000004e-17,1.92779e-16,1.92779e-16,0.0718753,0,1.95313e-05,3.1061899999999996e-17,0.858266,0.8554370000000001,0.000625,0.000625,0.00125053
-1,0,447205,11431.4,4.59189,3.85473e-17,1.94498e-16,1.94498e-16,0.0722659,0,1.95313e-05,3.11209e-17,0.8760680000000001,0.8859739999999999,0.000625,0.000625,0.00125046
-1,0,447205,11431.4,5.76384,3.8627e-17,1.9620999999999999e-16,1.9620999999999999e-16,0.0726565,0,1.95313e-05,3.11804e-17,0.896466,0.8896360000000001,0.000625,0.000625,0.0012504
-1,0,447205,11431.4,4.81387,3.87038e-17,1.96206e-16,1.96206e-16,0.07304719999999999,0,1.95313e-05,3.12341e-17,0.8791540000000001,0.890064,0.000625,0.000625,0.00125033
-1,0,451301,11431.4,4.02168,3.87826e-17,1.9789400000000002e-16,1.9789400000000002e-16,0.0734378,0,1.95313e-05,3.12908e-17,0.887106,0.888474,0.000625,0.000625,0.00125026
-1,0,451301,11431.4,4.46274,3.88629e-17,1.99638e-16,1.99638e-16,0.0738284,0,1.95313e-05,3.13483e-17,0.842404,0.8471350000000001,0.000625,0.000625,0.0012502000000000001
-1,0,451301,11431.4,4.36655,3.89418e-17,2.0136599999999999e-16,2.0136599999999999e-16,0.07421900000000001,0,1.95313e-05,3.14042e-17,0.797977,0.7994060000000001,0.000625,0.000625,0.00125013
-1,0,451301,11431.4,5.4581,3.9016e-17,2.0310599999999997e-16,2.0310599999999997e-16,0.0746097,0,1.95313e-05,3.1459000000000005e-17,0.859836,0.8502209999999999,0.000625,0.000625,0.00125006
-1,0,451301,11431.4,5.4076699999999995,3.90932e-17,2.04841e-16,2.04841e-16,0.0750003,0,1.95313e-05,3.1515e-17,0.816774,0.8172689999999999,0.000625,0.000625,0.00125
-1,0,451301,11431.4,4.61803,3.9172299999999996e-17,2.03125e-16,2.03125e-16,0.0753909,0,1.95313e-05,3.15735e-17,0.831817,0.8307479999999999,0.000625,0.000625,0.00124993
-1,0,455397,11431.4,4.06332,3.9249e-17,2.0311499999999997e-16,2.0311499999999997e-16,0.0757816,0,1.95313e-05,3.1629000000000003e-17,0.8310790000000001,0.8260940000000001,0.000625,0.000625,0.00124986
-1,0,455397,11431.4,6.0149099999999995,3.93266e-17,2.03114e-16,2.03114e-16,0.0761722,0,1.95313e-05,3.16868e-17,0.819159,0.818241,0.000625,0.000625,0.0012498
-1,0,455397,11431.4,3.60161,3.94032e-17,2.01383e-16,2.01383e-16,0.0765628,0,1.95313e-05,3.17415e-17,0.789791,0.803347,0.000625,0.000625,0.00124973
-1,0,455397,11431.4,4.806430000000001,3.94796e-17,2.01397e-16,2.01397e-16,0.0769534,0,1.95313e-05,3.17986e-17,0.7360359999999999,0.7341979999999999,0.000625,0.000625,0.00124967
-1,0,455397,11431.4,4.883430000000001,3.95575e-17,2.0140700000000003e-16,2.0140700000000003e-16,0.0773441,0,1.95313e-05,3.18566e-17,0.71404,0.713403,0.000625,0.000625,0.0012495999999999998
-1,0,455397,11431.4,4.66415,3.96357e-17,2.0139800000000002e-16,2.0139800000000002e-16,0.0777347,0,1.95313e-05,3.19131e-17,0.7060029999999999,0.700803,0.000625,0.000625,0.00124953
-1,0,455397,11431.4,5.4720699999999995,3.9717e-17,2.01404e-16,2.01404e-16,0.07812530000000001,0,1.95313e-05,3.1972e-17,0.708109,0.70473,0.000625,0.000625,0.00124947
-1,0,455397,11431.4,4.37089,3.97906e-17,2.0141e-16,2.0141e-16,0.0785159,0,1.95313e-05,3.20249e-17,0.735402,0.730209,0.000625,0.000625,0.0012494000000000001
-1,0,451301,11431.4,5.03181,3.98677e-17,2.0135200000000002e-16,2.0135200000000002e-16,0.07890660000000001,0,1.95313e-05,3.20818e-17,0.723545,0.7041810000000001,0.000625,0.000625,0.00124933
-1,0,451301,11431.4,5.06836,3.99448e-17,2.0135999999999998e-16,2.0135999999999998e-16,0.0792972,0,1.95313e-05,3.21372e-17,0.756307,0.750868,0.000625,0.000625,0.00124927
-1,0,356230,11431.4,4.53785,4.00195e-17,2.03056e-16,2.03056e-16,0.0796878,0,1.95313e-05,3.2191999999999996e-17,0.723591,0.73069,0.000625,0.000625,0.0012492
-1,0,447205,11431.4,4.4134400000000005,4.00929e-17,2.03022e-16,2.03022e-16,0.0800784,0,1.95313e-05,3.22452e-17,0.726902,0.729542,0.000625,0.000625,0.00124913
-1,0,523848,11431.4,5.318919999999999,4.0168200000000005e-17,2.0298799999999999e-16,2.0298799999999999e-16,0.0804691,0,1.95313e-05,3.22991e-17,0.685242,0.679683,0.000625,0.000625,0.00124907
-1,0,356230,11431.4,4.884440000000001,4.02393e-17,2.03056e-16,2.03056e-16,0.08085969999999999,0,1.95313e-05,3.23512e-17,0.684581,0.683887,0.000625,0.000625,0.0012490000000000001
-1,0,356230,11431.4,4.4061699999999995,4.0312900000000004e-17,2.0478200000000003e-16,2.0478200000000003e-16,0.0812503,0,1.95313e-05,3.24036e-17,0.715054,0.7127680000000001,0.000625,0.000625,0.00124894
-1,0,356230,11431.4,4.84299,4.03886e-17,2.06521e-16,2.06521e-16,0.08164099999999999,0,1.95313e-05,3.2456399999999996e-17,0.687685,0.6895,0.000625,0.000625,0.00124887
-1,0,356230,11431.4,3.40705,4.0463499999999994e-17,2.06521e-16,2.06521e-16,0.0820316,0,1.95313e-05,3.25096e-17,0.747826,0.736988,0.000625,0.000625,0.0012488
-1,0,356230,11431.4,4.85398,4.05359e-17,2.06527e-16,2.06527e-16,0.0824222,0,1.95313e-05,3.25603e-17,0.667167,0.66582,0.000625,0.000625,0.00124874
-1,0,227894,11431.4,5.29879,4.06092e-17,2.06454e-16,2.06454e-16,0.0828128,0,1.95313e-05,3.26118e-17,0.666164,0.638387,0.000625,0.000625,0.00124867
-1,0,227894,11431.4,4.84225,4.0683200000000006e-17,2.08186e-16,2.08186e-16,0.0832035,0,1.95313e-05,3.2664699999999995e-17,0.633131,0.628256,0.000625,0.000625,0.0012485999999999999
-1,0,227894,11431.4,4.02556,4.0755e-17,2.08186e-16,2.08186e-16,0.0835941,0,1.95313e-05,3.27149e-17,0.6388689999999999,0.6269859999999999,0.000625,0.000625,0.00124854
-1,0,227894,11431.4,4.7058599999999995,4.08291e-17,2.08186e-16,2.08186e-16,0.0839847,0,1.95313e-05,3.27696e-17,0.620938,0.617732,0.000625,0.000625,0.00124847
-1,0,227894,11431.4,4.77703,4.0901700000000005e-17,2.0818699999999998e-16,2.0818699999999998e-16,0.0843753,0,1.95313e-05,3.28218e-17,0.629462,0.620451,0.000625,0.000625,0.00124841
-1,0,227894,11431.4,4.56565,4.09728e-17,2.09923e-16,2.09923e-16,0.084766,0,1.95313e-05,3.28733e-17,0.629694,0.615591,0.000625,0.000625,0.00124834
-1,0,227894,11431.4,4.66019,4.10412e-17,2.1165599999999998e-16,2.1165599999999998e-16,0.0851566,0,1.95313e-05,3.29212e-17,0.599895,0.599438,0.000625,0.000625,0.00124827
-1,0,227894,11431.4,4.40798,4.11137e-17,2.11652e-16,2.11652e-16,0.0855472,0,1.95313e-05,3.29738e-17,0.653609,0.6491520000000001,0.000625,0.000625,0.00124821
-1,0,227894,11431.4,5.6429599999999995,4.1183199999999995e-17,2.1164900000000003e-16,2.1164900000000003e-16,0.08593780000000001,0,1.95313e-05,3.30253e-17,0.604425,0.593877,0.000625,0.000625,0.00124814
-1,0,227894,11431.4,5.06445,4.1253199999999996e-17,2.1164999999999997e-16,2.1164999999999997e-16,0.0863285,0,1.95313e-05,3.30767e-17,0.596002,0.583013,0.000625,0.000625,0.00124807
-1,0,227894,11431.4,5.2104,4.13243e-17,2.1164999999999997e-16,2.1164999999999997e-16,0.08671910000000001,0,1.95313e-05,3.3127699999999997e-17,0.616355,0.610301,0.000625,0.000625,0.00124801
-1,0,227894,11431.4,4.8568,4.13954e-17,2.1165400000000002e-16,2.1165400000000002e-16,0.0871097,0,1.95313e-05,3.31787e-17,0.554873,0.531762,0.000625,0.000625,0.00124794
-1,0,236086,11431.4,4.7804199999999994,4.14637e-17,2.11666e-16,2.11666e-16,0.0875003,0,1.95313e-05,3.3225e-17,0.597216,0.587327,0.000625,0.000625,0.00124787
-1,0,236086,11431.4,5.40996,4.1536300000000006e-17,2.13394e-16,2.13394e-16,0.087891,0,1.95313e-05,3.3276600000000004e-17,0.54916,0.533517,0.000625,0.000625,0.00124781
-1,0,236086,11431.4,3.60649,4.1605e-17,2.15131e-16,2.15131e-16,0.0882816,0,1.95313e-05,3.33229e-17,0.621247,0.616829,0.000625,0.000625,0.00124774
-1,0,236086,11431.4,4.99675,4.16767e-17,2.16859e-16,2.16859e-16,0.08867219999999999,0,1.95313e-05,3.33744e-17,0.528091,0.522912,0.000625,0.000625,0.00124768
-1,0,515656,11431.4,5.2112,4.17467e-17,2.1861399999999999e-16,2.1861399999999999e-16,0.08906289999999999,0,1.95313e-05,3.3425e-17,0.509088,0.49431499999999995,0.000625,0.000625,0.00124761
-1,0,515656,11431.4,5.13261,4.1813500000000006e-17,2.2033900000000003e-16,2.2033900000000003e-16,0.08945349999999999,0,1.95313e-05,3.34728e-17,0.54369,0.530003,0.000625,0.000625,0.00124754
-1,0,515656,11431.4,3.80447,4.18783e-17,2.2034700000000002e-16,2.2034700000000002e-16,0.0898441,0,1.95313e-05,3.35185e-17,0.572371,0.5645359999999999,0.000625,0.000625,0.00124748
-1,0,515656,11431.4,5.5300400000000005,4.19429e-17,2.23813e-16,2.23813e-16,0.0902347,0,1.95313e-05,3.3565300000000004e-17,0.510269,0.49071000000000004,0.000625,0.000625,0.00124741
-1,0,515656,11431.4,4.89203,4.2010799999999995e-17,2.23817e-16,2.23817e-16,0.0906254,0,1.95313e-05,3.3614299999999995e-17,0.5244449999999999,0.509938,0.000625,0.000625,0.00124734
-1,0,515656,11431.4,5.23904,4.2078900000000005e-17,2.2382e-16,2.2382e-16,0.091016,0,1.95313e-05,3.36648e-17,0.587326,0.579551,0.000625,0.000625,0.00124728
-1,0,515656,11431.4,4.09541,4.2146899999999996e-17,2.2381900000000004e-16,2.2381900000000004e-16,0.0914066,0,1.95313e-05,3.37121e-17,0.5738880000000001,0.552874,0.000625,0.000625,0.00124721
-1,0,515656,11431.4,5.56845,4.22124e-17,2.23822e-16,2.23822e-16,0.0917972,0,1.95313e-05,3.3760300000000007e-17,0.450475,0.43383900000000003,0.000625,0.000625,0.00124715
-1,0,515656,11431.4,4.9543,4.22799e-17,2.2382e-16,2.2382e-16,0.09218789999999999,0,1.95313e-05,3.3810800000000005e-17,0.568503,0.5532100000000001,0.000625,0.000625,0.00124708
-1,0,515656,11431.4,4.5599099999999995,4.2347399999999994e-17,2.23817e-16,2.23817e-16,0.0925785,0,1.95313e-05,3.3859899999999997e-17,0.566391,0.535266,0.000625,0.000625,0.00124701
-1,0,515656,11431.4,5.42243,4.24155e-17,2.2555800000000003e-16,2.2555800000000003e-16,0.0929691,0,1.95313e-05,3.3910699999999996e-17,0.570893,0.5473819999999999,0.000625,0.000625,0.00124695
-1,0,515656,11431.4,4.29381,4.2486e-17,2.25542e-16,2.25542e-16,0.0933597,0,1.95313e-05,3.39609e-17,0.578172,0.573256,0.000625,0.000625,0.00124688
-1,0,515656,11431.4,6.30885,4.25545e-17,2.25547e-16,2.25547e-16,0.09375039999999998,0,1.95313e-05,3.40117e-17,0.453549,0.44056999999999996,0.000625,0.000625,0.00124681
-1,0,515656,11431.4,4.85238,4.26249e-17,2.29013e-16,2.29013e-16,0.094141,0,1.95313e-05,3.40636e-17,0.5243180000000001,0.512462,0.000625,0.000625,0.00124675
-1,0,515656,11431.4,5.5427599999999995,4.26907e-17,2.2728200000000005e-16,2.2728200000000005e-16,0.09453160000000001,0,1.95313e-05,3.41125e-17,0.44930200000000003,0.42744399999999994,0.000625,0.000625,0.00124668
-1,0,515656,11431.4,5.21049,4.2758100000000007e-17,2.2728200000000005e-16,2.2728200000000005e-16,0.0949223,0,1.95313e-05,3.41607e-17,0.438799,0.411918,0.000625,0.000625,0.00124661
-1,0,515656,11431.4,4.46544,4.28227e-17,2.27278e-16,2.27278e-16,0.09531289999999999,0,1.95313e-05,3.42072e-17,0.5706100000000001,0.561864,0.000625,0.000625,0.00124655
-1,0,515656,11431.4,5.535909999999999,4.2886899999999996e-17,2.27279e-16,2.27279e-16,0.0957035,0,1.95313e-05,3.42549e-17,0.387185,0.363669,0.000625,0.000625,0.00124648
-1,0,515656,11431.4,4.47321,4.2949799999999993e-17,2.27274e-16,2.27274e-16,0.0960941,0,1.95313e-05,3.42994e-17,0.515645,0.50641,0.000625,0.000625,0.00124642
-1,0,515656,11431.4,5.17099,4.30137e-17,2.27278e-16,2.27278e-16,0.09648480000000001,0,1.95313e-05,3.43463e-17,0.43417799999999995,0.418429,0.000625,0.000625,0.00124635
-1,0,515656,11431.4,4.68686,4.3076099999999995e-17,2.27276e-16,2.27276e-16,0.09687539999999999,0,1.95313e-05,3.43911e-17,0.446187,0.424187,0.000625,0.000625,0.00124628
-1,0,515656,11431.4,4.42554,4.31388e-17,2.2727200000000003e-16,2.2727200000000003e-16,0.09726599999999999,0,1.95313e-05,3.4436300000000005e-17,0.451592,0.438145,0.000625,0.000625,0.00124622
-1,0,515656,11431.4,4.82988,4.32016e-17,2.2726599999999997e-16,2.2726599999999997e-16,0.0976566,0,1.95313e-05,3.44808e-17,0.471253,0.46464399999999995,0.000625,0.000625,0.00124615
-1,0,523848,11431.4,5.24771,4.32674e-17,2.27296e-16,2.27296e-16,0.0980473,0,1.95313e-05,3.4527600000000004e-17,0.402406,0.38595799999999997,0.000625,0.000625,0.00124608
-1,0,523848,11431.4,5.3186599999999995,4.3331899999999997e-17,2.29026e-16,2.29026e-16,0.0984379,0,1.95313e-05,3.45752e-17,0.437738,0.417987,0.000625,0.000625,0.00124602
-1,0,523848,11431.4,5.72759,4.3394300000000003e-17,2.3075399999999997e-16,2.3075399999999997e-16,0.0988285,0,1.95313e-05,3.4621399999999997e-17,0.35534099999999996,0.32811599999999996,0.000625,0.000625,0.00124595
-1,0,523848,11431.4,4.37889,4.34597e-17,2.32495e-16,2.32495e-16,0.0992191,0,1.95313e-05,3.46696e-17,0.45956800000000003,0.43466099999999996,0.000625,0.000625,0.00124589
-1,0,523848,11431.4,4.0679,4.3521800000000005e-17,2.3422499999999998e-16,2.3422499999999998e-16,0.09960980000000001,0,1.95313e-05,3.47145e-17,0.456525,0.436575,0.000625,0.000625,0.00124582
-1,0,523848,11431.4,4.67631,4.3585799999999995e-17,2.37687e-16,2.37687e-16,0.1,0,1.95313e-05,3.47631e-17,0.402706,0.38603699999999996,0.000625,0.000625,0.00124575
-1,0,523848,11431.4,4.84544,4.36489e-17,2.39417e-16,2.39417e-16,0.100391,0,1.95313e-05,3.48085e-17,0.37931,0.36406,0.000625,0.000625,0.00124569
-1,0,523848,11431.4,5.35001,4.3714e-17,2.4115900000000004e-16,2.4115900000000004e-16,0.10078200000000001,0,1.95313e-05,3.4855199999999996e-17,0.341066,0.313551,0.000625,0.000625,0.00124562
-1,0,523848,11431.4,5.76965,4.37784e-17,2.42889e-16,2.42889e-16,0.101172,0,1.95313e-05,3.49042e-17,0.301224,0.285308,0.000625,0.000625,0.00124555
-1,0,523848,11431.4,5.40273,4.38413e-17,2.42889e-16,2.42889e-16,0.101563,0,1.95313e-05,3.4950599999999996e-17,0.424231,0.409929,0.000625,0.000625,0.00124549
-1,0,523848,11431.4,5.55567,4.3903100000000005e-17,2.4462e-16,2.4462e-16,0.101954,0,1.95313e-05,3.49935e-17,0.320893,0.298585,0.000625,0.000625,0.00124542
-1,0,523848,11431.4,4.4168,4.39668e-17,2.42889e-16,2.42889e-16,0.102344,0,1.95313e-05,3.5041100000000004e-17,0.42698,0.41217600000000004,0.000625,0.000625,0.00124535
-1,0,523848,11431.4,4.27946,4.40281e-17,2.44622e-16,2.44622e-16,0.10273499999999999,0,1.95313e-05,3.5085900000000005e-17,0.49222299999999997,0.4765,0.000625,0.000625,0.00124529
-1,0,523848,11431.4,5.295730000000001,4.4092700000000006e-17,2.4289e-16,2.4289e-16,0.103125,0,1.95313e-05,3.51325e-17,0.341808,0.320198,0.000625,0.000625,0.00124522
-1,0,523848,11431.4,5.53226,4.41574e-17,2.4289099999999996e-16,2.4289099999999996e-16,0.10351600000000001,0,1.95313e-05,3.5181000000000004e-17,0.336307,0.31666700000000003,0.000625,0.000625,0.00124516
-1,0,523848,11431.4,4.89383,4.4221099999999993e-17,2.42894e-16,2.42894e-16,0.103907,0,1.95313e-05,3.5227399999999995e-17,0.38001799999999997,0.350627,0.000625,0.000625,0.00124509
-1,0,523848,11431.4,4.37856,4.4281800000000004e-17,2.44622e-16,2.44622e-16,0.104297,0,1.95313e-05,3.52716e-17,0.418625,0.41759700000000005,0.000625,0.000625,0.00124502
-1,0,523848,11431.4,5.2933699999999995,4.43425e-17,2.4635599999999995e-16,2.4635599999999995e-16,0.10468800000000002,0,1.95313e-05,3.53154e-17,0.3266,0.301973,0.000625,0.000625,0.00124496
-1,0,523848,11431.4,4.4547,4.4404499999999995e-17,2.4635500000000004e-16,2.4635500000000004e-16,0.10507899999999999,0,1.95313e-05,3.53598e-17,0.410908,0.392987,0.000625,0.000625,0.00124489
-1,0,523848,11431.4,4.9121,4.44654e-17,2.4635e-16,2.4635e-16,0.10546900000000001,0,1.95313e-05,3.5404e-17,0.360739,0.33205999999999997,0.000625,0.000625,0.00124482
-1,0,523848,11431.4,5.54373,4.4527100000000004e-17,2.4635e-16,2.4635e-16,0.10586,0,1.95313e-05,3.54495e-17,0.233289,0.21578200000000003,0.000625,0.000625,0.00124476
-1,0,523848,11431.4,5.5393300000000005,4.4586599999999997e-17,2.4634900000000003e-16,2.4634900000000003e-16,0.10625,0,1.95313e-05,3.5492199999999997e-17,0.28429099999999996,0.26059499999999997,0.000625,0.000625,0.00124469
-1,0,523848,11431.4,5.01452,4.46465e-17,2.4634900000000003e-16,2.4634900000000003e-16,0.10664100000000001,0,1.95313e-05,3.5536100000000006e-17,0.323272,0.29991100000000004,0.000625,0.000625,0.00124462
-1,0,523848,11431.4,4.88141,4.4706899999999994e-17,2.46346e-16,2.46346e-16,0.10703199999999999,0,1.95313e-05,3.55804e-17,0.342306,0.327352,0.000625,0.000625,0.00124456
-1,0,523848,11431.4,5.13702,4.47665e-17,2.46346e-16,2.46346e-16,0.107422,0,1.95313e-05,3.5624299999999996e-17,0.158942,0.124714,0.000625,0.000625,0.00124449
-1,0,523848,11431.4,4.0719,4.48276e-17,2.4634099999999994e-16,2.4634099999999994e-16,0.107813,0,1.95313e-05,3.56681e-17,0.45938500000000004,0.44763100000000006,0.000625,0.000625,0.00124443
-1,0,523848,11431.4,4.988230000000001,4.4888500000000006e-17,2.46343e-16,2.46343e-16,0.108204,0,1.95313e-05,3.5713e-17,0.26282300000000003,0.240419,0.000625,0.000625,0.00124436
-1,0,523848,11431.4,4.17096,4.4947900000000004e-17,2.46342e-16,2.46342e-16,0.10859400000000001,0,1.95313e-05,3.57563e-17,0.407618,0.389751,0.000625,0.000625,0.00124429
-1,0,523848,11431.4,5.310309999999999,4.5006e-17,2.46342e-16,2.46342e-16,0.10898499999999998,0,1.95313e-05,3.57994e-17,0.138468,0.109251,0.000625,0.000625,0.00124423
-1,0,523848,11431.4,4.63671,4.5062099999999997e-17,2.46343e-16,2.46343e-16,0.109375,0,1.95313e-05,3.58393e-17,0.31599,0.304097,0.000625,0.000625,0.00124416
-1,0,523848,11431.4,5.69763,4.5118e-17,2.4634400000000004e-16,2.4634400000000004e-16,0.109766,0,1.95313e-05,3.58796e-17,0.167831,0.129487,0.000625,0.000625,0.00124409
-1,0,523848,11431.4,4.6691400000000005,4.51745e-17,2.4634000000000003e-16,2.4634000000000003e-16,0.11015699999999999,0,1.95313e-05,3.59205e-17,0.232512,0.21275,0.000625,0.000625,0.00124403
-1,0,523848,11431.4,4.68192,4.5231400000000004e-17,2.46347e-16,2.46347e-16,0.110547,0,1.95313e-05,3.59622e-17,0.301182,0.28533000000000003,0.000625,0.000625,0.00124396
-1,0,523848,11431.4,4.51445,4.5289700000000003e-17,2.46346e-16,2.46346e-16,0.11093800000000001,0,1.95313e-05,3.60046e-17,0.32164699999999996,0.299599,0.000625,0.000625,0.0012439
-1,0,523848,11431.4,5.32558,4.53477e-17,2.4635e-16,2.4635e-16,0.111329,0,1.95313e-05,3.60476e-17,0.190605,0.167485,0.000625,0.000625,0.00124383
-1,0,389670,11431.4,4.51604,4.54063e-17,2.4641099999999996e-16,2.4641099999999996e-16,0.111719,0,1.95313e-05,3.6089e-17,0.27139,0.243191,0.000625,0.000625,0.00124376
-1,0,389670,11431.4,5.681109999999999,4.5463599999999996e-17,2.4814e-16,2.4814e-16,0.11210999999999999,0,1.95313e-05,3.61321e-17,0.0872627,0.0583655,0.000625,0.000625,0.0012437000000000001
-1,0,389670,11431.4,4.792680000000001,4.55189e-17,2.49894e-16,2.49894e-16,0.1125,0,1.95313e-05,3.6170799999999996e-17,0.22817800000000002,0.21066700000000002,0.000625,0.000625,0.00124363
-1,0,389670,11431.4,5.3479,4.55743e-17,2.49894e-16,2.49894e-16,0.112891,0,1.95313e-05,3.62101e-17,0.15195699999999998,0.122405,0.000625,0.000625,0.00124356
-1,0,389670,11431.4,4.61725,4.56302e-17,2.51623e-16,2.51623e-16,0.113282,0,1.95313e-05,3.6249499999999995e-17,0.166033,0.132634,0.000625,0.000625,0.0012435
-1,0,389670,11431.4,5.14224,4.5688e-17,2.51639e-16,2.51639e-16,0.11367200000000001,0,1.95313e-05,3.62902e-17,0.118625,0.08410980000000001,0.000625,0.000625,0.00124343
-1,0,389670,11431.4,5.46289,4.57429e-17,2.5165e-16,2.5165e-16,0.11406300000000001,0,1.95313e-05,3.63294e-17,0.12468900000000001,0.100613,0.000625,0.000625,0.00124336
-1,0,389670,11431.4,4.71594,4.58012e-17,2.53391e-16,2.53391e-16,0.114454,0,1.95313e-05,3.6372600000000006e-17,0.20504499999999998,0.183754,0.000625,0.000625,0.0012433
-1,0,389670,11431.4,4.66729,4.58609e-17,2.53397e-16,2.53397e-16,0.114844,0,1.95313e-05,3.6413e-17,0.143125,0.112247,0.000625,0.000625,0.00124323
-1,0,393766,11431.4,5.2176800000000005,4.59165e-17,2.55111e-16,2.55111e-16,0.11523499999999999,0,1.95313e-05,3.64533e-17,0.15196199999999999,0.118278,0.000625,0.000625,0.00124317
-1,0,389670,11431.4,4.23485,4.59741e-17,2.53405e-16,2.53405e-16,0.115625,0,1.95313e-05,3.64945e-17,0.14676,0.11486400000000001,0.000625,0.000625,0.0012431
-1,0,389670,11431.4,4.8572,4.60311e-17,2.55146e-16,2.55146e-16,0.11601600000000001,0,1.95313e-05,3.6535100000000005e-17,0.140123,0.109089,0.000625,0.000625,0.00124303
-1,0,389670,11431.4,5.01928,4.6086499999999996e-17,2.5514999999999997e-16,2.5514999999999997e-16,0.116407,0,1.95313e-05,3.65749e-17,0.105012,0.0757152,0.000625,0.000625,0.00124297
-1,0,389670,11431.4,5.36134,4.6143e-17,2.55152e-16,2.55152e-16,0.116797,0,1.95313e-05,3.6617e-17,0.0177792,0.0527169,0.000625,0.000625,0.0012429000000000001
-1,0,389670,11431.4,4.2411,4.6199399999999995e-17,2.5515400000000003e-16,2.5515400000000003e-16,0.11718800000000001,0,1.95313e-05,3.66578e-17,0.21981399999999998,0.202683,0.000625,0.000625,0.00124283
-1,0,389670,11431.4,5.07253,4.62559e-17,2.55147e-16,2.55147e-16,0.117579,0,1.95313e-05,3.66991e-17,0.00336311,0.0329534,0.000625,0.000625,0.00124277
-1,0,389670,11431.4,4.8592699999999995,4.631e-17,2.5514099999999996e-16,2.5514099999999996e-16,0.117969,0,1.95313e-05,3.67378e-17,0.0718804,0.040219599999999994,0.000625,0.000625,0.0012427
-1,0,393766,11431.4,4.1029800000000005,4.6367e-17,2.55208e-16,2.55208e-16,0.11835999999999999,0,1.95313e-05,3.67792e-17,0.14374,0.118052,0.000625,0.000625,0.00124264
-1,0,389670,11431.4,5.8468800000000005,4.6420699999999995e-17,2.55113e-16,2.55113e-16,0.11875,0,1.95313e-05,3.6817300000000005e-17,0.0507559,0.0785264,0.000625,0.000625,0.00124257
-1,0,393766,11431.4,4.61114,4.64742e-17,2.5520400000000005e-16,2.5520400000000005e-16,0.11914100000000001,0,1.95313e-05,3.68558e-17,0.0533876,0.0209914,0.000625,0.000625,0.0012425000000000001
-1,0,389670,11431.4,5.0233099999999995,4.65295e-17,2.55091e-16,2.55091e-16,0.119532,0,1.95313e-05,3.68953e-17,0.09781160000000001,0.0737977,0.000625,0.000625,0.00124244
-1,0,389670,11431.4,5.1631599999999995,4.65837e-17,2.55072e-16,2.55072e-16,0.119922,0,1.95313e-05,3.6935500000000005e-17,0.012080500000000001,0.0344481,0.000625,0.000625,0.00124237
-1,0,389670,11431.4,5.40879,4.6635699999999996e-17,2.5506599999999995e-16,2.5506599999999995e-16,0.12031300000000002,0,1.95313e-05,3.69734e-17,0.012783599999999999,0.019748500000000002,0.000625,0.000625,0.0012423
-1,0,393766,11431.4,5.88563,4.66907e-17,2.5516900000000004e-16,2.5516900000000004e-16,0.12070399999999999,0,1.95313e-05,3.7013899999999997e-17,0.18728,0.228975,0.000625,0.000625,0.00124224
-1,0,248986,11431.4,4.58972,4.6744300000000005e-17,2.5681700000000005e-16,2.5681700000000005e-16,0.12109400000000001,0,1.95313e-05,3.70521e-17,0.07307480000000001,0.0481396,0.000625,0.000625,0.00124217
-1,0,248986,11431.4,4.76652,4.68026e-17,2.58545e-16,2.58545e-16,0.121485,0,1.95313e-05,3.70933e-17,0.00734255,0.0383733,0.000625,0.000625,0.0012420999999999999
-1,0,248986,11431.4,4.67278,4.6856000000000004e-17,2.58536e-16,2.58536e-16,0.121875,0,1.95313e-05,3.71309e-17,0.0542018,0.0169417,0.000625,0.000625,0.00124204
-1,0,248986,11431.4,4.70488,4.691010000000001e-17,2.58533e-16,2.58533e-16,0.12226600000000001,0,1.95313e-05,3.71695e-17,0.0851495,0.0541453,0.000625,0.000625,0.00124197
-1,0,248986,11431.4,3.66729,4.69666e-17,2.58536e-16,2.58536e-16,0.12265699999999999,0,1.95313e-05,3.72103e-17,0.265281,0.235184,0.000625,0.000625,0.00124191
-1,0,248986,11431.4,6.416,4.70206e-17,2.58526e-16,2.58526e-16,0.123047,0,1.95313e-05,3.72508e-17,0.134443,0.174192,0.000625,0.000625,0.00124184
-1,0,248986,11431.4,4.75951,4.7075200000000007e-17,2.58522e-16,2.58522e-16,0.123438,0,1.95313e-05,3.72883e-17,0.05651619999999999,0.021718900000000003,0.000625,0.000625,0.00124177
-1,0,248986,11431.4,5.33047,4.712770000000001e-17,2.5852400000000003e-16,2.5852400000000003e-16,0.123829,0,1.95313e-05,3.7325e-17,0.09864529999999999,0.141297,0.000625,0.000625,0.00124171
-1,0,248986,11431.4,5.11064,4.71792e-17,2.5853000000000003e-16,2.5853000000000003e-16,0.12421900000000001,0,1.95313e-05,3.7361899999999995e-17,0.0641166,0.022124099999999997,0.000625,0.000625,0.00124164
-1,0,248986,11431.4,4.59463,4.723229999999999e-17,2.58529e-16,2.58529e-16,0.12460999999999998,0,1.95313e-05,3.73991e-17,0.103835,0.07650130000000001,0.000625,0.000625,0.00124157
-1,0,248986,11431.4,5.07534,4.7284199999999997e-17,2.60263e-16,2.60263e-16,0.125,0,1.95313e-05,3.74363e-17,0.0329492,0.06241030000000001,0.000625,0.000625,0.00124151
-1,0,248986,11431.4,4.89484,4.7337399999999996e-17,2.60265e-16,2.60265e-16,0.125391,0,1.95313e-05,3.74754e-17,0.0109887,0.041112800000000005,0.000625,0.000625,0.00124144
-1,0,248986,11431.4,5.62255,4.7387799999999994e-17,2.6026700000000003e-16,2.6026700000000003e-16,0.125782,0,1.95313e-05,3.75116e-17,0.168652,0.21108600000000002,0.000625,0.000625,0.00124137
-1,0,248986,11431.4,5.1729400000000005,4.74397e-17,2.6027499999999997e-16,2.6027499999999997e-16,0.126172,0,1.95313e-05,3.75498e-17,0.0247607,0.05971459999999999,0.000625,0.000625,0.00124131
-1,0,248986,11431.4,4.65749,4.74914e-17,2.60288e-16,2.60288e-16,0.126563,0,1.95313e-05,3.75871e-17,0.0393245,0.018833799999999998,0.000625,0.000625,0.00124124
-1,0,248986,11431.4,5.5085,4.7541899999999995e-17,2.60285e-16,2.60285e-16,0.12695399999999998,0,1.95313e-05,3.76224e-17,0.0341912,0.0718916,0.000625,0.000625,0.00124118
-1,0,248986,11431.4,4.712219999999999,4.75942e-17,2.60297e-16,2.60297e-16,0.127344,0,1.95313e-05,3.76617e-17,0.0092656,0.0233471,0.000625,0.000625,0.00124111
-1,0,248986,11431.4,4.57262,4.7645600000000005e-17,2.60312e-16,2.60312e-16,0.127735,0,1.95313e-05,3.76976e-17,0.040568099999999996,0.0015827999999999999,0.000625,0.000625,0.00124104
-1,0,248986,11431.4,4.64032,4.7696300000000004e-17,2.6031e-16,2.6031e-16,0.128126,0,1.95313e-05,3.77349e-17,0.0193896,0.0117779,0.000625,0.000625,0.00124098
-1,0,248986,11431.4,6.3872599999999995,4.77461e-17,2.60334e-16,2.60334e-16,0.12851600000000002,0,1.95313e-05,3.77716e-17,0.283989,0.327148,0.000625,0.000625,0.00124091
-1,0,248986,11431.4,5.44514,4.779640000000001e-17,2.6033300000000003e-16,2.6033300000000003e-16,0.128907,0,1.95313e-05,3.7808e-17,0.142649,0.170194,0.000625,0.000625,0.00124084
-1,0,248986,11431.4,4.9895,4.78449e-17,2.6035300000000003e-16,2.6035300000000003e-16,0.129297,0,1.95313e-05,3.78419e-17,0.100354,0.1433,0.000625,0.000625,0.00124078
-1,0,248986,11431.4,5.14735,4.7892399999999993e-17,2.6038099999999997e-16,2.6038099999999997e-16,0.129688,0,1.95313e-05,3.78744e-17,0.153894,0.189184,0.000625,0.000625,0.00124071
-1,0,248986,11431.4,6.05543,4.7943500000000007e-17,2.6036399999999997e-16,2.6036399999999997e-16,0.130079,0,1.95313e-05,3.79126e-17,0.22916599999999998,0.275613,0.000625,0.000625,0.00124065
-1,0,248986,11431.4,4.8971800000000005,4.79942e-17,2.60379e-16,2.60379e-16,0.130469,0,1.95313e-05,3.7949099999999995e-17,0.102523,0.144821,0.000625,0.000625,0.00124058
-1,0,248986,11431.4,5.5277199999999995,4.80426e-17,2.60354e-16,2.60354e-16,0.13086,0,1.95313e-05,3.79826e-17,0.057085500000000004,0.10326099999999999,0.000625,0.000625,0.00124051
-1,0,406054,11431.4,5.15057,4.80944e-17,2.61987e-16,2.61987e-16,0.131251,0,1.95313e-05,3.80201e-17,0.0328526,0.0782241,0.000625,0.000625,0.00124045
-1,0,406054,11431.4,5.61455,4.81447e-17,2.61992e-16,2.61992e-16,0.131641,0,1.95313e-05,3.80548e-17,0.17086500000000002,0.214342,0.000625,0.000625,0.00124038
-1,0,406054,11431.4,5.2878300000000005,4.819739999999999e-17,2.63715e-16,2.63715e-16,0.13203199999999998,0,1.95313e-05,3.80947e-17,0.226333,0.263409,0.000625,0.000625,0.00124031
-1,0,406054,11431.4,5.823869999999999,4.8248999999999996e-17,2.6546e-16,2.6546e-16,0.132422,0,1.95313e-05,3.81316e-17,0.217838,0.266909,0.000625,0.000625,0.00124025
-1,0,406054,11431.4,5.31543,4.83034e-17,2.67183e-16,2.67183e-16,0.13281300000000001,0,1.95313e-05,3.81698e-17,0.16389700000000001,0.20932800000000001,0.000625,0.000625,0.00124018
-1,0,406054,11431.4,4.84963,4.8356000000000004e-17,2.67183e-16,2.67183e-16,0.133204,0,1.95313e-05,3.8206999999999994e-17,0.103679,0.147028,0.000625,0.000625,0.00124011
-1,0,406054,11431.4,5.29584,4.8405399999999997e-17,2.68918e-16,2.68918e-16,0.13359400000000002,0,1.95313e-05,3.8242100000000004e-17,0.20508800000000002,0.253321,0.000625,0.000625,0.00124005
-1,0,406054,11431.4,4.91918,4.84535e-17,2.6718199999999997e-16,2.6718199999999997e-16,0.133985,0,1.95313e-05,3.82769e-17,0.154947,0.205893,0.000625,0.000625,0.00123998
-1,0,406054,11431.4,5.1066,4.85042e-17,2.68918e-16,2.68918e-16,0.134376,0,1.95313e-05,3.8313200000000003e-17,0.26555700000000004,0.31951,0.000625,0.000625,0.00123992
-1,0,410150,11431.4,4.90346,4.85523e-17,2.67187e-16,2.67187e-16,0.134766,0,1.95313e-05,3.8346099999999997e-17,0.230091,0.28557,0.000625,0.000625,0.00123985
-1,0,410150,11431.4,4.586,4.8600699999999994e-17,2.6718799999999997e-16,2.6718799999999997e-16,0.135157,0,1.95313e-05,3.8379099999999996e-17,0.11105999999999999,0.163596,0.000625,0.000625,0.00123978
-1,0,410150,11431.4,4.83495,4.865e-17,2.6718799999999997e-16,2.6718799999999997e-16,0.135547,0,1.95313e-05,3.8414e-17,0.15060199999999999,0.18141,0.000625,0.000625,0.00123972
-1,0,410150,11431.4,5.11099,4.86988e-17,2.67186e-16,2.67186e-16,0.135938,0,1.95313e-05,3.845e-17,0.156174,0.201572,0.000625,0.000625,0.00123965
-1,0,410150,11431.4,5.28838,4.87518e-17,2.67184e-16,2.67184e-16,0.136329,0,1.95313e-05,3.8489e-17,0.2012,0.251382,0.000625,0.000625,0.00123958
-1,0,410150,11431.4,4.59699,4.8804e-17,2.67186e-16,2.67186e-16,0.136719,0,1.95313e-05,3.85262e-17,0.0932441,0.133682,0.000625,0.000625,0.00123952
-1,0,410150,11431.4,5.66173,4.8855e-17,2.67191e-16,2.67191e-16,0.13710999999999998,0,1.95313e-05,3.85649e-17,0.30354000000000003,0.344949,0.000625,0.000625,0.00123945
-1,0,364422,11431.4,4.49682,4.8906700000000005e-17,2.6551200000000003e-16,2.6551200000000003e-16,0.137501,0,1.95313e-05,3.86011e-17,0.0898769,0.131807,0.000625,0.000625,0.00123939
-1,0,364422,11431.4,5.67853,4.89604e-17,2.67257e-16,2.67257e-16,0.137891,0,1.95313e-05,3.86415e-17,0.268337,0.313365,0.000625,0.000625,0.00123932
-1,0,364422,11431.4,5.97083,4.9007799999999996e-17,2.68984e-16,2.68984e-16,0.138282,0,1.95313e-05,3.8675700000000004e-17,0.48816800000000005,0.541267,0.000625,0.000625,0.00123925
-1,0,364422,11431.4,4.3033,4.9053800000000003e-17,2.70709e-16,2.70709e-16,0.138672,0,1.95313e-05,3.87089e-17,0.12776500000000002,0.167193,0.000625,0.000625,0.00123919
-1,0,364422,11431.4,5.06723,4.91045e-17,2.72443e-16,2.72443e-16,0.13906300000000002,0,1.95313e-05,3.8744200000000004e-17,0.29078899999999996,0.32563800000000004,0.000625,0.000625,0.00123912
-1,0,364422,11431.4,5.248130000000001,4.91525e-17,2.74176e-16,2.74176e-16,0.139454,0,1.95313e-05,3.87795e-17,0.341142,0.38455,0.000625,0.000625,0.00123905
-1,0,364422,11431.4,5.62376,4.92022e-17,2.74169e-16,2.74169e-16,0.139844,0,1.95313e-05,3.88156e-17,0.38050700000000004,0.438446,0.000625,0.000625,0.00123899
-1,0,364422,11431.4,5.12855,4.9250900000000003e-17,2.74164e-16,2.74164e-16,0.140235,0,1.95313e-05,3.8849499999999997e-17,0.307115,0.36501500000000003,0.000625,0.000625,0.00123892
-1,0,364422,11431.4,4.932230000000001,4.93007e-17,2.7416e-16,2.7416e-16,0.140626,0,1.95313e-05,3.8884999999999996e-17,0.352532,0.401839,0.000625,0.000625,0.00123885
-1,0,364422,11431.4,5.26663,4.9347600000000004e-17,2.7416099999999997e-16,2.7416099999999997e-16,0.141016,0,1.95313e-05,3.89178e-17,0.406609,0.46150699999999995,0.000625,0.000625,0.00123879
-1,0,364422,11431.4,4.10233,4.93965e-17,2.74155e-16,2.74155e-16,0.141407,0,1.95313e-05,3.8952199999999995e-17,0.016284,0.0535014,0.000625,0.000625,0.00123872
-1,0,364422,11431.4,5.12789,4.94401e-17,2.74149e-16,2.74149e-16,0.141797,0,1.95313e-05,3.89833e-17,0.355528,0.40317800000000004,0.000625,0.000625,0.00123866
-1,0,364422,11431.4,4.74367,4.94866e-17,2.7589000000000003e-16,2.7589000000000003e-16,0.142188,0,1.95313e-05,3.90164e-17,0.188663,0.23711100000000002,0.000625,0.000625,0.00123859
-1,0,364422,11431.4,5.4581599999999995,4.9533599999999993e-17,2.77615e-16,2.77615e-16,0.14257899999999998,0,1.95313e-05,3.9050600000000004e-17,0.360234,0.40098,0.000625,0.000625,0.00123852
-1,0,364422,11431.4,4.51863,4.95826e-17,2.7760599999999997e-16,2.7760599999999997e-16,0.142969,0,1.95313e-05,3.90864e-17,0.25004899999999997,0.305654,0.000625,0.000625,0.00123846
-1,0,364422,11431.4,5.08306,4.9630100000000005e-17,2.7760700000000004e-16,2.7760700000000004e-16,0.14336,0,1.95313e-05,3.9121e-17,0.419128,0.471562,0.000625,0.000625,0.00123839
-1,0,364422,11431.4,4.75154,4.9677299999999994e-17,2.77604e-16,2.77604e-16,0.143751,0,1.95313e-05,3.91539e-17,0.192718,0.228671,0.000625,0.000625,0.00123832
-1,0,364422,11431.4,5.2816,4.9725699999999994e-17,2.7760700000000004e-16,2.7760700000000004e-16,0.14414100000000002,0,1.95313e-05,3.91879e-17,0.475196,0.541121,0.000625,0.000625,0.00123826
-1,0,364422,11431.4,4.70076,4.97743e-17,2.75873e-16,2.75873e-16,0.144532,0,1.95313e-05,3.92228e-17,0.264515,0.31249499999999997,0.000625,0.000625,0.00123819
-1,0,364422,11431.4,5.992000000000001,4.9821499999999996e-17,2.7587000000000003e-16,2.7587000000000003e-16,0.144922,0,1.95313e-05,3.9258000000000005e-17,0.7337640000000001,0.8020109999999999,0.000625,0.000625,0.00123813
-1,0,364422,11431.4,5.1222,4.9868e-17,2.77602e-16,2.77602e-16,0.145313,0,1.95313e-05,3.9291799999999996e-17,0.43121800000000005,0.48105299999999995,0.000625,0.000625,0.00123806
-1,0,364422,11431.4,4.81494,4.9917899999999995e-17,2.77602e-16,2.77602e-16,0.145704,0,1.95313e-05,3.93269e-17,0.408883,0.450603,0.000625,0.000625,0.00123799
-1,0,364422,11431.4,5.23675,4.99645e-17,2.77602e-16,2.77602e-16,0.146094,0,1.95313e-05,3.93606e-17,0.41290200000000005,0.46763599999999994,0.000625,0.000625,0.00123793
-1,0,364422,11431.4,4.98971,5.00108e-17,2.77603e-16,2.77603e-16,0.146485,0,1.95313e-05,3.9393800000000004e-17,0.404914,0.449246,0.000625,0.000625,0.00123786
-1,0,364422,11431.4,5.07302,5.0057399999999994e-17,2.7759800000000003e-16,2.7759800000000003e-16,0.146876,0,1.95313e-05,3.94285e-17,0.368398,0.421388,0.000625,0.000625,0.00123779
-1,0,364422,11431.4,5.64222,5.0103e-17,2.7759800000000003e-16,2.7759800000000003e-16,0.147266,0,1.95313e-05,3.94616e-17,0.729092,0.78208,0.000625,0.000625,0.00123773
-1,0,364422,11431.4,5.42697,5.01498e-17,2.77596e-16,2.77596e-16,0.14765699999999998,0,1.95313e-05,3.94955e-17,0.549376,0.606542,0.000625,0.000625,0.00123766
-1,0,364422,11431.4,4.54831,5.019630000000001e-17,2.77599e-16,2.77599e-16,0.148047,0,1.95313e-05,3.95297e-17,0.35267,0.396758,0.000625,0.000625,0.00123759
-1,0,364422,11431.4,4.54213,5.0245799999999995e-17,2.75871e-16,2.75871e-16,0.14843800000000001,0,1.95313e-05,3.9564699999999994e-17,0.319701,0.369603,0.000625,0.000625,0.00123753
-1,0,364422,11431.4,5.58703,5.029239999999999e-17,2.75863e-16,2.75863e-16,0.148829,0,1.95313e-05,3.96e-17,0.401215,0.457319,0.000625,0.000625,0.00123746
-1,0,364422,11431.4,5.46972,5.03397e-17,2.77593e-16,2.77593e-16,0.14921900000000002,0,1.95313e-05,3.9634200000000004e-17,0.617466,0.672331,0.000625,0.000625,0.0012374
-1,0,364422,11431.4,5.0591099999999996,5.03858e-17,2.77583e-16,2.77583e-16,0.14961,0,1.95313e-05,3.96674e-17,0.506854,0.555547,0.000625,0.000625,0.00123733
-1,0,364422,11431.4,5.1432199999999995,5.0431499999999995e-17,2.77581e-16,2.77581e-16,0.150001,0,1.95313e-05,3.9699e-17,0.384743,0.42808500000000005,0.000625,0.000625,0.00123726


==> figures/mercuryAirDropletTranslation-lent.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
0.0,0,-1,11431.4,1,0,0,0,0.00156251,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000515674
0.0,0,-1,11431.4,1,0,0,0,0.00312501,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.000531414
0.0,0,-1,11431.4,1,0,0,0,0.00468752,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00054688
1.32549e-16,0,-1,11431.4,1,0,0,0,0.00625003,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0005624919999999999
7.95293e-16,0,-1,11431.4,1,0,0,0,0.00781253,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.000578075
0.0,0,-1,11431.4,1,0,0,0,0.00937504,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000593799
2.65098e-16,0,-1,11431.4,1,0,0,0,0.0109375,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00060954
0.0,0,-1,11431.4,1,0,0,0,0.0125001,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.000625005
1.32549e-16,0,-1,11431.4,1,0,0,0,0.0140626,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000640617
2.65098e-16,0,-1,11431.4,1,0,0,0,0.0156251,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0006562
1.32549e-16,0,-1,11431.4,1,0,0,0,0.017187599999999997,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000671925
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.0187501,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.000687665
0.0,0,-1,11431.4,1,0,0,0,0.020312599999999997,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00070313
2.65098e-16,0,-1,11431.4,1,0,0,0,0.021875099999999998,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000718743
0.0,0,-1,11431.4,1,0,0,0,0.023437599999999996,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0007343260000000001
0.0,0,-1,11431.4,1,0,0,0,0.025000099999999997,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00075005
1.32549e-16,0,-1,11431.4,1,0,0,0,0.0265626,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00076579
1.32549e-16,0,-1,11431.4,1,0,0,0,0.028125099999999997,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.000781256
0.0,0,-1,11431.4,1,0,0,0,0.029687599999999998,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0007968680000000001
1.32549e-16,0,-1,11431.4,1,0,0,0,0.031250099999999996,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0008124510000000001
2.65098e-16,0,-1,11431.4,1,0,0,0,0.0328126,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000828175
1.32549e-16,0,-1,11431.4,1,0,0,0,0.0343751,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.0008439160000000001
1.32549e-16,0,-1,11431.4,1,0,0,0,0.0359376,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.0008593810000000001
2.65098e-16,0,-1,11431.4,1,0,0,0,0.0375002,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000874993
0.0,0,-1,11431.4,1,0,0,0,0.03906269999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.000890576
1.32549e-16,0,-1,11431.4,1,0,0,0,0.04062519999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0009063010000000001
0.0,0,-1,11431.4,1,0,0,0,0.042187699999999995,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.0009220410000000001
2.65098e-16,0,-1,11431.4,1,0,0,0,0.043750199999999996,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.0009375060000000001
6.627439999999999e-16,0,-1,11431.4,1,0,0,0,0.0453127,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000953119
3.97646e-16,0,-1,11431.4,1,0,0,0,0.04687519999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.000968702
3.97646e-16,0,-1,11431.4,1,0,0,0,0.04843769999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000984426
1.32549e-16,0,-1,11431.4,1,0,0,0,0.050000199999999995,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00100017
0.0,0,-1,11431.4,1,0,0,0,0.051562699999999996,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00101563
0.0,0,-1,11431.4,1,0,0,0,0.0531252,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00103124
1.32549e-16,0,-1,11431.4,1,0,0,0,0.05468769999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00104683
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.05625019999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00106255
1.32549e-16,0,-1,11431.4,1,0,0,0,0.057812699999999995,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00107829
6.627439999999999e-16,0,-1,11431.4,1,0,0,0,0.059375199999999996,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00109376
1.32549e-16,0,-1,11431.4,1,0,0,0,0.0609377,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00110937
7.95293e-16,0,-1,11431.4,1,0,0,0,0.06250019999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00112495
2.65098e-16,0,-1,11431.4,1,0,0,0,0.0640628,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00114068
3.97646e-16,0,-1,11431.4,1,0,0,0,0.0656253,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00115642
3.97646e-16,0,-1,11431.4,1,0,0,0,0.0671878,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00117188
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.0687503,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00118749
0.0,0,-1,11431.4,1,0,0,0,0.07031280000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00120308
1.32549e-16,0,-1,11431.4,1,0,0,0,0.0718753,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0012188
7.95293e-16,0,-1,11431.4,1,0,0,0,0.0734378,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00123454
1.32549e-16,0,-1,11431.4,1,0,0,0,0.0750003,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00125001
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.0765628,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00126562
9.278410000000001e-16,0,-1,11431.4,1,0,0,0,0.07812530000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0012812000000000001
7.95293e-16,0,-1,11431.4,1,0,0,0,0.0796878,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00129693
1.32549e-16,0,-1,11431.4,1,0,0,0,0.0812503,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00131267
0.0,0,-1,11431.4,1,0,0,0,0.0828128,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00132813
3.97646e-16,0,-1,11431.4,1,0,0,0,0.0843753,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00134375
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.08593780000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00135933
0.0,0,-1,11431.4,1,0,0,0,0.0875003,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00137505
7.95293e-16,0,-1,11431.4,1,0,0,0,0.08906289999999999,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00139079
0.0,0,-1,11431.4,1,0,0,0,0.0906254,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00140626
1.32549e-16,0,-1,11431.4,1,0,0,0,0.09218789999999999,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00142187
2.65098e-16,0,-1,11431.4,1,0,0,0,0.09375039999999998,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00143745
9.278410000000001e-16,0,-1,11431.4,1,0,0,0,0.09531289999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00145318
1.32549e-16,0,-1,11431.4,1,0,0,0,0.09687539999999999,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00146892
2.65098e-16,0,-1,11431.4,1,0,0,0,0.0984379,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00148438
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.1,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0015
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.101563,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00151558
1.32549e-16,0,-1,11431.4,1,0,0,0,0.103125,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0015313
1.32549e-16,0,-1,11431.4,1,0,0,0,0.10468800000000002,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00154704
1.32549e-16,0,-1,11431.4,1,0,0,0,0.10625,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00156251
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.107813,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00157812
2.65098e-16,0,-1,11431.4,1,0,0,0,0.109375,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0015937000000000002
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.11093800000000001,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00160943
2.65098e-16,0,-1,11431.4,1,0,0,0,0.1125,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00162517
1.32549e-16,0,-1,11431.4,1,0,0,0,0.11406300000000001,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00164063
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.115625,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00165625
9.278410000000001e-16,0,-1,11431.4,1,0,0,0,0.11718800000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00167183
9.278410000000001e-16,0,-1,11431.4,1,0,0,0,0.11875,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00168755
6.627439999999999e-16,0,-1,11431.4,1,0,0,0,0.12031300000000002,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00170329
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.121875,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00171876
1.32549e-16,0,-1,11431.4,1,0,0,0,0.123438,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00173437
2.65098e-16,0,-1,11431.4,1,0,0,0,0.125,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00174995
6.627439999999999e-16,0,-1,11431.4,1,0,0,0,0.126563,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00176568
0.0,0,-1,11431.4,1,0,0,0,0.128126,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00178142
1.32549e-16,0,-1,11431.4,1,0,0,0,0.129688,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00179688
0.0,0,-1,11431.4,1,0,0,0,0.131251,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0018125
0.0,0,-1,11431.4,1,0,0,0,0.13281300000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00182808
0.0,0,-1,11431.4,1,0,0,0,0.134376,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0018437999999999998
3.97646e-16,0,-1,11431.4,1,0,0,0,0.135938,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00185954
2.65098e-16,0,-1,11431.4,1,0,0,0,0.137501,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00187501
2.65098e-16,0,-1,11431.4,1,0,0,0,0.13906300000000002,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00189062
2.65098e-16,0,-1,11431.4,1,0,0,0,0.140626,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00190621
3.97646e-16,0,-1,11431.4,1,0,0,0,0.142188,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00192193
2.65098e-16,0,-1,11431.4,1,0,0,0,0.143751,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00193767
6.627439999999999e-16,0,-1,11431.4,1,0,0,0,0.145313,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00195314
2.65098e-16,0,-1,11431.4,1,0,0,0,0.146876,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00196875
0.0,0,-1,11431.4,1,0,0,0,0.14843800000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00198433
7.95293e-16,0,-1,11431.4,1,0,0,0,0.150001,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00200006
0.0,0,-1,11431.4,1,0,0,0,0.000781253,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000507877
0.0,0,-1,11431.4,1,0,0,0,0.00156251,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000515723
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.00234376,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000523516
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.00312501,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000531298
0.0,0,-1,11431.4,1,0,0,0,0.00390627,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0005391
3.95626e-16,0,-1,11431.4,1,0,0,0,0.00468752,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00054694
6.59376e-16,0,-1,11431.4,1,0,0,0,0.00546877,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000554785
1.31875e-16,0,-1,11431.4,1,0,0,0,0.00625003,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000562579
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.00703128,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00057036
3.95626e-16,0,-1,11431.4,1,0,0,0,0.00781253,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000578163
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.00859378,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000586002
0.0,0,-1,11431.4,1,0,0,0,0.00937504,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000593848
1.31875e-16,0,-1,11431.4,1,0,0,0,0.010156299999999998,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000601641
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0109375,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000609423
1.31875e-16,0,-1,11431.4,1,0,0,0,0.011718799999999998,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000617225
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0125001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000625065
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0132813,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000632911
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0140626,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000640704
1.31875e-16,0,-1,11431.4,1,0,0,0,0.014843799999999999,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000648486
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0156251,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000656288
7.91252e-16,0,-1,11431.4,1,0,0,0,0.0164063,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000664128
1.31875e-16,0,-1,11431.4,1,0,0,0,0.017187599999999997,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0006719730000000001
0.0,0,-1,11431.4,1,0,0,0,0.0179688,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000679767
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0187501,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0006875480000000001
5.27501e-16,0,-1,11431.4,1,0,0,0,0.019531299999999998,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0006953510000000001
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.020312599999999997,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00070319
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0210938,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0007110360000000001
6.59376e-16,0,-1,11431.4,1,0,0,0,0.021875099999999998,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0007188289999999999
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.022656299999999997,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000726611
1.31875e-16,0,-1,11431.4,1,0,0,0,0.023437599999999996,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0007344130000000001
7.91252e-16,0,-1,11431.4,1,0,0,0,0.0242188,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000742253
5.27501e-16,0,-1,11431.4,1,0,0,0,0.025000099999999997,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000750099
3.95626e-16,0,-1,11431.4,1,0,0,0,0.025781400000000003,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0007578919999999999
7.91252e-16,0,-1,11431.4,1,0,0,0,0.0265626,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0007656739999999999
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0273439,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000773476
3.95626e-16,0,-1,11431.4,1,0,0,0,0.028125099999999997,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000781315
5.27501e-16,0,-1,11431.4,1,0,0,0,0.028906400000000002,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000789161
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.029687599999999998,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000796955
3.95626e-16,0,-1,11431.4,1,0,0,0,0.030468900000000004,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000804736
7.91252e-16,0,-1,11431.4,1,0,0,0,0.031250099999999996,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0008125389999999999
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0320314,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0008203780000000001
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0328126,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0008282239999999999
6.59376e-16,0,-1,11431.4,1,0,0,0,0.0335939,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000836017
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0343751,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0008437989999999999
9.23127e-16,0,-1,11431.4,1,0,0,0,0.035156400000000004,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000851601
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0359376,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0008594410000000001
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0367189,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000867287
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.037500099999999995,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00087508
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0382814,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000882862
5.27501e-16,0,-1,11431.4,1,0,0,0,0.03906269999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000890664
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0398439,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000898503
0.0,0,-1,11431.4,1,0,0,0,0.04062519999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000906349
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0414064,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0009141430000000001
0.0,0,-1,11431.4,1,0,0,0,0.042187699999999995,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000921924
3.95626e-16,0,-1,11431.4,1,0,0,0,0.042968900000000004,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000929727
6.59376e-16,0,-1,11431.4,1,0,0,0,0.043750199999999996,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000937566
1.18688e-15,0,-1,11431.4,1,0,0,0,0.0445314,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000945412
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0453127,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000953205
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0460939,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000960987
1.31875e-16,0,-1,11431.4,1,0,0,0,0.04687519999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000968789
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0476564,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000976629
1.31875e-16,0,-1,11431.4,1,0,0,0,0.04843769999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000984475
1.055e-15,0,-1,11431.4,1,0,0,0,0.0492189,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000992268
0.0,0,-1,11431.4,1,0,0,0,0.050000199999999995,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00100005
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0507815,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00100785
1.31875e-16,0,-1,11431.4,1,0,0,0,0.051562699999999996,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00101569
5.27501e-16,0,-1,11431.4,1,0,0,0,0.05234400000000001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00102354
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0531252,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00103133
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0539065,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00103911
1.31875e-15,0,-1,11431.4,1,0,0,0,0.05468769999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00104691
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.055469000000000004,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00105475
0.0,0,-1,11431.4,1,0,0,0,0.05625019999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0010626
3.95626e-16,0,-1,11431.4,1,0,0,0,0.057031500000000006,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00107039
1.31875e-16,0,-1,11431.4,1,0,0,0,0.057812699999999995,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00107817
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.05859400000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00108598
1.4506299999999999e-15,0,-1,11431.4,1,0,0,0,0.059375199999999996,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00109382
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.06015650000000001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00110166
0.0,0,-1,11431.4,1,0,0,0,0.0609377,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00110946
3.95626e-16,0,-1,11431.4,1,0,0,0,0.061719,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00111724
3.95626e-16,0,-1,11431.4,1,0,0,0,0.06250019999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00112504
6.59376e-16,0,-1,11431.4,1,0,0,0,0.0632815,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00113288
1.5825e-15,0,-1,11431.4,1,0,0,0,0.0640628,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00114073
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.064844,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00114852
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0656253,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0011562999999999999
1.31875e-16,0,-1,11431.4,1,0,0,0,0.06640650000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0011640999999999997
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0671878,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00117194
1.31875e-16,0,-1,11431.4,1,0,0,0,0.067969,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00117979
9.23127e-16,0,-1,11431.4,1,0,0,0,0.0687503,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00118758
1.31875e-16,0,-1,11431.4,1,0,0,0,0.06953150000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00119536
1.31875e-16,0,-1,11431.4,1,0,0,0,0.07031280000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00120317
1.31875e-16,0,-1,11431.4,1,0,0,0,0.071094,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0012109999999999998
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0718753,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00121885
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0726565,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00122664
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0734378,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00123443
1.5825e-15,0,-1,11431.4,1,0,0,0,0.07421900000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00124223
0.0,0,-1,11431.4,1,0,0,0,0.0750003,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00125007
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0757816,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00125791
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0765628,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00126571
0.0,0,-1,11431.4,1,0,0,0,0.0773441,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00127349
1.31875e-16,0,-1,11431.4,1,0,0,0,0.07812530000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00128129
1.5825e-15,0,-1,11431.4,1,0,0,0,0.07890660000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00128913
9.23127e-16,0,-1,11431.4,1,0,0,0,0.0796878,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00129698
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0804691,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00130477
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0812503,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00131255
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0820316,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00132035
0.0,0,-1,11431.4,1,0,0,0,0.0828128,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00132819
1.5825e-15,0,-1,11431.4,1,0,0,0,0.0835941,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00133604
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0843753,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00134383
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0851566,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00135161
3.95626e-16,0,-1,11431.4,1,0,0,0,0.08593780000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00135942
1.31875e-16,0,-1,11431.4,1,0,0,0,0.08671910000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00136726
1.31875e-16,0,-1,11431.4,1,0,0,0,0.08750039999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0013751
1.31875e-15,0,-1,11431.4,1,0,0,0,0.0882816,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00138289
1.31875e-15,0,-1,11431.4,1,0,0,0,0.08906289999999999,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00139068
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0898441,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00139848
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0906254,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00140632
5.27501e-16,0,-1,11431.4,1,0,0,0,0.0914066,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00141416
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.09218789999999999,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00142196
5.27501e-16,0,-1,11431.4,1,0,0,0,0.0929691,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00142974
1.84625e-15,0,-1,11431.4,1,0,0,0,0.09375039999999998,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00143754
0.0,0,-1,11431.4,1,0,0,0,0.09453160000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00144538
1.5825e-15,0,-1,11431.4,1,0,0,0,0.09531289999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00145323
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0960941,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00146102
1.31875e-16,0,-1,11431.4,1,0,0,0,0.09687539999999999,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0014688
0.0,0,-1,11431.4,1,0,0,0,0.0976566,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0014765999999999998
1.4506299999999999e-15,0,-1,11431.4,1,0,0,0,0.0984379,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00148444
1.31875e-15,0,-1,11431.4,1,0,0,0,0.0992191,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00149229
1.31875e-16,0,-1,11431.4,1,0,0,0,0.1,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00150008
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.10078200000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00150786
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.101563,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00151567
1.31875e-16,0,-1,11431.4,1,0,0,0,0.102344,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00152351
1.31875e-15,0,-1,11431.4,1,0,0,0,0.103125,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00153135
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.103907,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00153915
1.31875e-15,0,-1,11431.4,1,0,0,0,0.10468800000000002,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00154693
3.95626e-16,0,-1,11431.4,1,0,0,0,0.10546900000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00155473
1.31875e-16,0,-1,11431.4,1,0,0,0,0.10625,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00156257
1.31875e-16,0,-1,11431.4,1,0,0,0,0.10703199999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00157041
9.23127e-16,0,-1,11431.4,1,0,0,0,0.107813,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00157821
9.23127e-16,0,-1,11431.4,1,0,0,0,0.10859400000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00158599
0.0,0,-1,11431.4,1,0,0,0,0.109375,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00159379
1.5825e-15,0,-1,11431.4,1,0,0,0,0.11015699999999999,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00160163
3.95626e-16,0,-1,11431.4,1,0,0,0,0.11093800000000001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00160948
1.31875e-16,0,-1,11431.4,1,0,0,0,0.111719,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00161727
1.31875e-16,0,-1,11431.4,1,0,0,0,0.1125,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00162505
3.95626e-16,0,-1,11431.4,1,0,0,0,0.113282,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00163285
1.055e-15,0,-1,11431.4,1,0,0,0,0.11406300000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00164069
1.31875e-16,0,-1,11431.4,1,0,0,0,0.114844,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00164854
1.31875e-15,0,-1,11431.4,1,0,0,0,0.115625,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00165633
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.116407,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00166411
0.0,0,-1,11431.4,1,0,0,0,0.11718800000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00167192
0.0,0,-1,11431.4,1,0,0,0,0.117969,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00167976
5.27501e-16,0,-1,11431.4,1,0,0,0,0.11875,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0016875999999999998
5.27501e-16,0,-1,11431.4,1,0,0,0,0.119532,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0016954000000000001
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.12031300000000002,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00170318
9.23127e-16,0,-1,11431.4,1,0,0,0,0.12109400000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00171098
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.121875,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00171882
3.95626e-16,0,-1,11431.4,1,0,0,0,0.12265699999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00172667
1.31875e-15,0,-1,11431.4,1,0,0,0,0.123438,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00173446
1.31875e-16,0,-1,11431.4,1,0,0,0,0.12421900000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00174224
1.4506299999999999e-15,0,-1,11431.4,1,0,0,0,0.125001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00175004
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.125782,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00175788
1.31875e-16,0,-1,11431.4,1,0,0,0,0.126563,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00176573
1.31875e-16,0,-1,11431.4,1,0,0,0,0.127344,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00177352
1.055e-15,0,-1,11431.4,1,0,0,0,0.128126,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0017813
2.63751e-15,0,-1,11431.4,1,0,0,0,0.128907,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00178911
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.129688,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00179694
3.95626e-16,0,-1,11431.4,1,0,0,0,0.130469,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00180479
0.0,0,-1,11431.4,1,0,0,0,0.131251,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00181258
1.31875e-16,0,-1,11431.4,1,0,0,0,0.13203199999999998,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00182037
6.59376e-16,0,-1,11431.4,1,0,0,0,0.13281300000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00182817
1.31875e-16,0,-1,11431.4,1,0,0,0,0.13359400000000002,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00183601
1.97813e-15,0,-1,11431.4,1,0,0,0,0.134376,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00184385
0.0,0,-1,11431.4,1,0,0,0,0.135157,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00185165
1.31875e-16,0,-1,11431.4,1,0,0,0,0.135938,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00185943
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.136719,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00186723
3.95626e-16,0,-1,11431.4,1,0,0,0,0.137501,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00187507
1.4506299999999999e-15,0,-1,11431.4,1,0,0,0,0.138282,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00188292
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.13906300000000002,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00189071
1.31875e-15,0,-1,11431.4,1,0,0,0,0.139844,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00189849
3.95626e-16,0,-1,11431.4,1,0,0,0,0.140626,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00190629
7.91252e-16,0,-1,11431.4,1,0,0,0,0.141407,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00191413
5.27501e-16,0,-1,11431.4,1,0,0,0,0.142188,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00192198
1.31875e-16,0,-1,11431.4,1,0,0,0,0.142969,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00192977
1.055e-15,0,-1,11431.4,1,0,0,0,0.143751,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00193755
5.27501e-16,0,-1,11431.4,1,0,0,0,0.144532,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00194536
6.59376e-16,0,-1,11431.4,1,0,0,0,0.145313,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0019532
3.95626e-16,0,-1,11431.4,1,0,0,0,0.146094,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00196104
3.95626e-16,0,-1,11431.4,1,0,0,0,0.146876,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00196883
3.95626e-16,0,-1,11431.4,1,0,0,0,0.14765699999999998,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00197662
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.14843800000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00198442
3.95626e-16,0,-1,11431.4,1,0,0,0,0.14921900000000002,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00199226
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.150001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0020001
0.0,0,-1,11431.4,1,0,0,0,0.00039062699999999994,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000503977
0.0,0,-1,11431.4,1,0,0,0,0.000781253,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000507883
2.63409e-16,0,-1,11431.4,1,0,0,0,0.00117188,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000511788
1.31704e-16,0,-1,11431.4,1,0,0,0,0.00156251,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000515694
1.31704e-16,0,-1,11431.4,1,0,0,0,0.00195313,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000519602
5.26818e-16,0,-1,11431.4,1,0,0,0,0.00234376,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000523508
0.0,0,-1,11431.4,1,0,0,0,0.00273439,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000527415
1.31704e-16,0,-1,11431.4,1,0,0,0,0.00312501,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000531319
0.0,0,-1,11431.4,1,0,0,0,0.00351564,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000535225
0.0,0,-1,11431.4,1,0,0,0,0.00390627,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000539134
1.31704e-16,0,-1,11431.4,1,0,0,0,0.00429689,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000543039
1.31704e-16,0,-1,11431.4,1,0,0,0,0.00468752,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000546946
2.63409e-16,0,-1,11431.4,1,0,0,0,0.00507815,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00055085
1.31704e-16,0,-1,11431.4,1,0,0,0,0.00546877,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000554756
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.005859399999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000558665
2.63409e-16,0,-1,11431.4,1,0,0,0,0.00625003,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000562571
1.31704e-16,0,-1,11431.4,1,0,0,0,0.00664065,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000566477
1.31704e-16,0,-1,11431.4,1,0,0,0,0.00703128,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0005703819999999999
0.0,0,-1,11431.4,1,0,0,0,0.0074218999999999995,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0005742880000000001
2.63409e-16,0,-1,11431.4,1,0,0,0,0.00781253,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000578196
2.63409e-16,0,-1,11431.4,1,0,0,0,0.00820316,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0005821019999999999
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.00859378,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000586009
2.63409e-16,0,-1,11431.4,1,0,0,0,0.00898441,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0005899130000000001
5.26818e-16,0,-1,11431.4,1,0,0,0,0.00937504,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000593819
2.63409e-16,0,-1,11431.4,1,0,0,0,0.00976566,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0005977280000000001
2.63409e-16,0,-1,11431.4,1,0,0,0,0.010156299999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0006016330000000001
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0105469,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00060554
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0109375,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000609444
2.63409e-16,0,-1,11431.4,1,0,0,0,0.011328200000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00061335
2.63409e-16,0,-1,11431.4,1,0,0,0,0.011718799999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000617259
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0121094,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000621165
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0125,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0006250709999999999
2.63409e-16,0,-1,11431.4,1,0,0,0,0.012890700000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000628976
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0132813,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000632882
1.31704e-16,0,-1,11431.4,1,0,0,0,0.013671899999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00063679
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0140626,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000640696
5.26818e-16,0,-1,11431.4,1,0,0,0,0.014453200000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000644603
1.31704e-16,0,-1,11431.4,1,0,0,0,0.014843799999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000648507
2.63409e-16,0,-1,11431.4,1,0,0,0,0.015234399999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000652413
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0156251,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0006563210000000001
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0160157,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000660227
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0164063,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0006641339999999999
0.0,0,-1,11431.4,1,0,0,0,0.016796900000000003,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000668038
2.63409e-16,0,-1,11431.4,1,0,0,0,0.017187599999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000671944
9.21931e-16,0,-1,11431.4,1,0,0,0,0.017578200000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000675853
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0179688,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0006797589999999999
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0183594,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000683665
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0187501,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00068757
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0191407,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000691476
1.31704e-16,0,-1,11431.4,1,0,0,0,0.019531299999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000695384
5.26818e-16,0,-1,11431.4,1,0,0,0,0.019922,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00069929
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.020312599999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000703197
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0207032,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000707101
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0210938,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007110069999999999
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0214845,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000714915
2.63409e-16,0,-1,11431.4,1,0,0,0,0.021875099999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000718821
0.0,0,-1,11431.4,1,0,0,0,0.0222657,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007227280000000001
0.0,0,-1,11431.4,1,0,0,0,0.022656299999999997,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000726632
9.21931e-16,0,-1,11431.4,1,0,0,0,0.023047,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000730538
2.63409e-16,0,-1,11431.4,1,0,0,0,0.023437599999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007344469999999999
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0238282,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0007383530000000001
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0242188,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007422589999999999
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0246095,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000746163
1.31704e-16,0,-1,11431.4,1,0,0,0,0.025000099999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00075007
9.21931e-16,0,-1,11431.4,1,0,0,0,0.025390700000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000753978
5.26818e-16,0,-1,11431.4,1,0,0,0,0.025781400000000003,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0007578839999999999
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.026172000000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000761791
1.31704e-15,0,-1,11431.4,1,0,0,0,0.0265626,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000765695
1.31704e-16,0,-1,11431.4,1,0,0,0,0.026953199999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007696010000000001
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0273439,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007735089999999999
5.26818e-16,0,-1,11431.4,1,0,0,0,0.027734500000000002,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000777415
7.90227e-16,0,-1,11431.4,1,0,0,0,0.028125099999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000781322
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.028515699999999998,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0007852260000000001
2.63409e-16,0,-1,11431.4,1,0,0,0,0.028906400000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000789132
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.029297000000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007930410000000001
7.90227e-16,0,-1,11431.4,1,0,0,0,0.029687599999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000796947
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0300782,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000800853
1.31704e-16,0,-1,11431.4,1,0,0,0,0.030468900000000004,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000804757
0.0,0,-1,11431.4,1,0,0,0,0.0308595,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000808664
1.31704e-16,0,-1,11431.4,1,0,0,0,0.031250099999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000812572
1.31704e-16,0,-1,11431.4,1,0,0,0,0.031640800000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000816478
0.0,0,-1,11431.4,1,0,0,0,0.0320314,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000820385
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.032422,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000824289
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0328126,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000828195
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0332033,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000832103
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0335939,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000836009
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0339845,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000839916
0.0,0,-1,11431.4,1,0,0,0,0.0343751,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00084382
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0347658,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000847726
7.90227e-16,0,-1,11431.4,1,0,0,0,0.035156400000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000851635
0.0,0,-1,11431.4,1,0,0,0,0.035547,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000855541
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0359376,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0008594469999999999
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0363283,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000863351
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0367189,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000867258
2.63409e-16,0,-1,11431.4,1,0,0,0,0.037109500000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000871166
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0375002,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000875072
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0378908,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0008789789999999999
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0382814,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000882883
1.31704e-16,0,-1,11431.4,1,0,0,0,0.038672000000000005,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0008867889999999999
2.63409e-16,0,-1,11431.4,1,0,0,0,0.03906269999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000890697
0.0,0,-1,11431.4,1,0,0,0,0.039453300000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000894603
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0398439,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00089851
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0402345,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009024139999999999
1.4487500000000001e-15,0,-1,11431.4,1,0,0,0,0.04062519999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00090632
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0410158,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009102289999999999
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0414064,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000914135
1.05364e-15,0,-1,11431.4,1,0,0,0,0.041797,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009180410000000001
7.90227e-16,0,-1,11431.4,1,0,0,0,0.042187699999999995,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000921945
1.18534e-15,0,-1,11431.4,1,0,0,0,0.0425783,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000925852
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.042968900000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00092976
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0433595,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0009336660000000001
1.31704e-16,0,-1,11431.4,1,0,0,0,0.043750199999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000937573
0.0,0,-1,11431.4,1,0,0,0,0.0441408,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009414769999999999
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0445314,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000945383
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0449221,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009492910000000001
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0453127,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0009531969999999999
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0457033,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000957104
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0460939,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009610080000000001
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0464846,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000964914
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.04687519999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009688230000000001
1.4487500000000001e-15,0,-1,11431.4,1,0,0,0,0.047265800000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000972729
7.90227e-16,0,-1,11431.4,1,0,0,0,0.0476564,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000976635
1.58045e-15,0,-1,11431.4,1,0,0,0,0.0480471,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009805389999999999
1.31704e-15,0,-1,11431.4,1,0,0,0,0.04843769999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009844460000000001
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0488283,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009883539999999999
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0492189,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00099226
1.31704e-16,0,-1,11431.4,1,0,0,0,0.049609600000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000996167
2.63409e-16,0,-1,11431.4,1,0,0,0,0.050000199999999995,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00100007
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0503908,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00100398
1.58045e-15,0,-1,11431.4,1,0,0,0,0.0507815,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00100789
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0511721,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00101179
5.26818e-16,0,-1,11431.4,1,0,0,0,0.051562699999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0010157
0.0,0,-1,11431.4,1,0,0,0,0.0519533,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0010196
1.31704e-16,0,-1,11431.4,1,0,0,0,0.05234400000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00102351
1.31704e-15,0,-1,11431.4,1,0,0,0,0.0527346,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00102742
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0531252,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00103132
0.0,0,-1,11431.4,1,0,0,0,0.0535158,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00103523
2.63409e-15,0,-1,11431.4,1,0,0,0,0.0539065,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00103913
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0542971,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00104304
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.05468769999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00104695
1.05364e-15,0,-1,11431.4,1,0,0,0,0.055078300000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00105085
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.055469000000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00105476
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0558596,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00105866
2.63409e-16,0,-1,11431.4,1,0,0,0,0.05625019999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00106257
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0566409,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00106648
0.0,0,-1,11431.4,1,0,0,0,0.057031500000000006,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00107039
1.31704e-16,0,-1,11431.4,1,0,0,0,0.057422100000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00107429
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.057812699999999995,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0010782
1.84386e-15,0,-1,11431.4,1,0,0,0,0.0582034,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0010821
7.90227e-16,0,-1,11431.4,1,0,0,0,0.05859400000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00108601
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0589846,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00108992
2.7657900000000003e-15,0,-1,11431.4,1,0,0,0,0.059375199999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00109382
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0597659,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00109773
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.06015650000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00110163
1.84386e-15,0,-1,11431.4,1,0,0,0,0.0605471,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00110554
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0609377,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00110945
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0613284,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00111335
2.63409e-16,0,-1,11431.4,1,0,0,0,0.061719,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00111726
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0621096,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00112117
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.06250030000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00112507
1.31704e-15,0,-1,11431.4,1,0,0,0,0.0628909,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00112898
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0632815,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00113289
1.31704e-15,0,-1,11431.4,1,0,0,0,0.0636721,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00113679
7.90227e-16,0,-1,11431.4,1,0,0,0,0.0640628,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0011407
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0644534,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0011446
2.23898e-15,0,-1,11431.4,1,0,0,0,0.064844,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00114851
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0652346,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00115242
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0656253,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00115632
1.84386e-15,0,-1,11431.4,1,0,0,0,0.0660159,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00116023
9.21931e-16,0,-1,11431.4,1,0,0,0,0.06640650000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00116414
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0667971,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00116804
1.58045e-15,0,-1,11431.4,1,0,0,0,0.0671878,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00117195
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0675784,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00117585
7.90227e-16,0,-1,11431.4,1,0,0,0,0.067969,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00117976
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0683596,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00118367
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0687503,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00118757
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0691409,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00119148
2.63409e-16,0,-1,11431.4,1,0,0,0,0.06953150000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00119538
7.90227e-16,0,-1,11431.4,1,0,0,0,0.0699222,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00119929
1.84386e-15,0,-1,11431.4,1,0,0,0,0.07031280000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0012032
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0707034,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0012071
7.90227e-16,0,-1,11431.4,1,0,0,0,0.071094,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00121101
2.10727e-15,0,-1,11431.4,1,0,0,0,0.0714847,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00121492
7.90227e-16,0,-1,11431.4,1,0,0,0,0.0718753,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00121882
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0722659,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00122273
2.10727e-15,0,-1,11431.4,1,0,0,0,0.0726565,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00122664
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.07304719999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00123054
1.58045e-15,0,-1,11431.4,1,0,0,0,0.0734378,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00123445
1.58045e-15,0,-1,11431.4,1,0,0,0,0.0738284,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00123835
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.07421900000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00124226
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0746097,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00124617
1.71216e-15,0,-1,11431.4,1,0,0,0,0.0750003,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00125007
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0753909,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00125398
7.90227e-16,0,-1,11431.4,1,0,0,0,0.0757816,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00125788
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0761722,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00126179
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0765628,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0012657
2.10727e-15,0,-1,11431.4,1,0,0,0,0.0769534,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00126961
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0773441,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00127351
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0777347,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00127742
2.10727e-15,0,-1,11431.4,1,0,0,0,0.07812530000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00128132
1.05364e-15,0,-1,11431.4,1,0,0,0,0.0785159,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00128523
1.84386e-15,0,-1,11431.4,1,0,0,0,0.07890660000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00128914
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0792972,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00129304
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0796878,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00129695
1.84386e-15,0,-1,11431.4,1,0,0,0,0.0800784,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00130086
1.05364e-15,0,-1,11431.4,1,0,0,0,0.0804691,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00130476
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.08085969999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00130867
1.05364e-15,0,-1,11431.4,1,0,0,0,0.0812503,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00131257
1.71216e-15,0,-1,11431.4,1,0,0,0,0.08164099999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00131648
7.90227e-16,0,-1,11431.4,1,0,0,0,0.0820316,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00132039
1.71216e-15,0,-1,11431.4,1,0,0,0,0.0824222,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00132429
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0828128,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0013282
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0832035,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0013321
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0835941,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00133601
7.90227e-16,0,-1,11431.4,1,0,0,0,0.0839847,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00133992
1.9755700000000003e-15,0,-1,11431.4,1,0,0,0,0.0843753,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00134382
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.084766,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00134773
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0851566,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00135163
2.10727e-15,0,-1,11431.4,1,0,0,0,0.0855472,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00135554
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.08593780000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00135945
7.90227e-16,0,-1,11431.4,1,0,0,0,0.0863285,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00136336
9.21931e-16,0,-1,11431.4,1,0,0,0,0.08671910000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00136726
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0871097,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00137117
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0875003,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00137507
1.58045e-15,0,-1,11431.4,1,0,0,0,0.087891,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00137898
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0882816,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00138289
1.71216e-15,0,-1,11431.4,1,0,0,0,0.08867219999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00138679
1.71216e-15,0,-1,11431.4,1,0,0,0,0.08906289999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0013907
1.71216e-15,0,-1,11431.4,1,0,0,0,0.08945349999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0013946
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0898441,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00139851
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0902347,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00140242
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0906254,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00140632
1.71216e-15,0,-1,11431.4,1,0,0,0,0.091016,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00141023
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0914066,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00141413
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0917972,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00141804
7.90227e-16,0,-1,11431.4,1,0,0,0,0.09218789999999999,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00142195
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0925785,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00142586
1.05364e-15,0,-1,11431.4,1,0,0,0,0.0929691,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00142976
1.18534e-15,0,-1,11431.4,1,0,0,0,0.0933597,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00143367
7.90227e-16,0,-1,11431.4,1,0,0,0,0.09375039999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00143757
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.094141,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00144148
2.10727e-15,0,-1,11431.4,1,0,0,0,0.09453160000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00144539
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0949223,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00144929
1.9755700000000003e-15,0,-1,11431.4,1,0,0,0,0.09531289999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0014532
1.9755700000000003e-15,0,-1,11431.4,1,0,0,0,0.0957035,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00145711
1.9755700000000003e-15,0,-1,11431.4,1,0,0,0,0.0960941,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00146101
1.84386e-15,0,-1,11431.4,1,0,0,0,0.09648480000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00146492
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.09687539999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00146882
5.26818e-16,0,-1,11431.4,1,0,0,0,0.09726599999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00147273
1.84386e-15,0,-1,11431.4,1,0,0,0,0.0976566,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00147664
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0980473,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00148054
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0984379,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00148445
1.84386e-15,0,-1,11431.4,1,0,0,0,0.0988285,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00148835
1.71216e-15,0,-1,11431.4,1,0,0,0,0.0992191,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00149226
2.10727e-15,0,-1,11431.4,1,0,0,0,0.09960980000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00149617
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.1,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00150007
2.63409e-16,0,-1,11431.4,1,0,0,0,0.100391,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00150398
2.63409e-16,0,-1,11431.4,1,0,0,0,0.10078200000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00150789
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.101172,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00151179
7.90227e-16,0,-1,11431.4,1,0,0,0,0.101563,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0015157
1.84386e-15,0,-1,11431.4,1,0,0,0,0.101954,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00151961
1.71216e-15,0,-1,11431.4,1,0,0,0,0.102344,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00152351
7.90227e-16,0,-1,11431.4,1,0,0,0,0.10273499999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00152742
1.9755700000000003e-15,0,-1,11431.4,1,0,0,0,0.103125,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00153132
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.10351600000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00153523
1.84386e-15,0,-1,11431.4,1,0,0,0,0.103907,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00153914
2.63409e-16,0,-1,11431.4,1,0,0,0,0.104297,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00154304
2.63409e-16,0,-1,11431.4,1,0,0,0,0.10468800000000002,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00154695
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.10507899999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00155085
2.63409e-15,0,-1,11431.4,1,0,0,0,0.10546900000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00155476
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.10586,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00155867
1.31704e-16,0,-1,11431.4,1,0,0,0,0.10625,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00156258
1.84386e-15,0,-1,11431.4,1,0,0,0,0.10664100000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00156648
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.10703199999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00157039
9.21931e-16,0,-1,11431.4,1,0,0,0,0.107422,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00157429
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.107813,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0015782
1.18534e-15,0,-1,11431.4,1,0,0,0,0.108204,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00158211
1.05364e-15,0,-1,11431.4,1,0,0,0,0.10859400000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00158601
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.10898499999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00158992
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.109375,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00159383
2.10727e-15,0,-1,11431.4,1,0,0,0,0.109766,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00159773
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.11015699999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00160164
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.110547,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00160554
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.11093800000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00160945
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.111329,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00161336
1.18534e-15,0,-1,11431.4,1,0,0,0,0.111719,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00161726
2.50239e-15,0,-1,11431.4,1,0,0,0,0.11210999999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00162117
2.63409e-16,0,-1,11431.4,1,0,0,0,0.1125,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00162507
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.112891,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00162898
1.84386e-15,0,-1,11431.4,1,0,0,0,0.113282,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00163289
7.90227e-16,0,-1,11431.4,1,0,0,0,0.11367200000000001,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00163679
5.26818e-16,0,-1,11431.4,1,0,0,0,0.11406300000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0016407
1.71216e-15,0,-1,11431.4,1,0,0,0,0.114454,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0016445999999999998
2.10727e-15,0,-1,11431.4,1,0,0,0,0.114844,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00164851
5.26818e-16,0,-1,11431.4,1,0,0,0,0.11523499999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00165242
7.90227e-16,0,-1,11431.4,1,0,0,0,0.115625,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00165633
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.11601600000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00166023
1.71216e-15,0,-1,11431.4,1,0,0,0,0.116407,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00166414
2.37068e-15,0,-1,11431.4,1,0,0,0,0.116797,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00166804
2.63409e-16,0,-1,11431.4,1,0,0,0,0.11718800000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00167195
1.31704e-16,0,-1,11431.4,1,0,0,0,0.117579,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00167586
2.63409e-16,0,-1,11431.4,1,0,0,0,0.117969,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00167976
7.90227e-16,0,-1,11431.4,1,0,0,0,0.11835999999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00168367
2.10727e-15,0,-1,11431.4,1,0,0,0,0.11875,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00168757
1.84386e-15,0,-1,11431.4,1,0,0,0,0.11914100000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00169148
2.63409e-16,0,-1,11431.4,1,0,0,0,0.119532,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00169539
1.18534e-15,0,-1,11431.4,1,0,0,0,0.119922,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00169929
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.12031300000000002,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0017032
1.31704e-16,0,-1,11431.4,1,0,0,0,0.12070399999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0017070999999999998
1.31704e-16,0,-1,11431.4,1,0,0,0,0.12109400000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00171101
2.7657900000000003e-15,0,-1,11431.4,1,0,0,0,0.121485,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00171492
9.21931e-16,0,-1,11431.4,1,0,0,0,0.121875,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00171883
0.0,0,-1,11431.4,1,0,0,0,0.12226600000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00172273
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.12265699999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00172664
1.71216e-15,0,-1,11431.4,1,0,0,0,0.123047,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00173054
1.9755700000000003e-15,0,-1,11431.4,1,0,0,0,0.123438,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00173445
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.123829,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00173836
1.4487500000000001e-15,0,-1,11431.4,1,0,0,0,0.12421900000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00174226
7.90227e-16,0,-1,11431.4,1,0,0,0,0.12460999999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00174617
7.90227e-16,0,-1,11431.4,1,0,0,0,0.125,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00175008
2.63409e-16,0,-1,11431.4,1,0,0,0,0.125391,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00175398
1.4487500000000001e-15,0,-1,11431.4,1,0,0,0,0.125782,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00175789
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.126172,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00176179
1.4487500000000001e-15,0,-1,11431.4,1,0,0,0,0.126563,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0017657
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.12695399999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00176961
1.58045e-15,0,-1,11431.4,1,0,0,0,0.127344,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00177351
2.63409e-16,0,-1,11431.4,1,0,0,0,0.127735,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00177742
2.10727e-15,0,-1,11431.4,1,0,0,0,0.128126,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00178132
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.12851600000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00178523
9.21931e-16,0,-1,11431.4,1,0,0,0,0.128907,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00178914
9.21931e-16,0,-1,11431.4,1,0,0,0,0.129297,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00179304
2.7657900000000003e-15,0,-1,11431.4,1,0,0,0,0.129688,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00179695
2.8975000000000002e-15,0,-1,11431.4,1,0,0,0,0.130079,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00180086
1.05364e-15,0,-1,11431.4,1,0,0,0,0.130469,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00180476
5.26818e-16,0,-1,11431.4,1,0,0,0,0.13086,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00180867
5.26818e-16,0,-1,11431.4,1,0,0,0,0.131251,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00181258
9.21931e-16,0,-1,11431.4,1,0,0,0,0.131641,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00181648
1.18534e-15,0,-1,11431.4,1,0,0,0,0.13203199999999998,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00182039
2.8975000000000002e-15,0,-1,11431.4,1,0,0,0,0.132422,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00182429
1.31704e-16,0,-1,11431.4,1,0,0,0,0.13281300000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0018282
1.31704e-16,0,-1,11431.4,1,0,0,0,0.133204,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00183211
5.26818e-16,0,-1,11431.4,1,0,0,0,0.13359400000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00183601
2.10727e-15,0,-1,11431.4,1,0,0,0,0.133985,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00183992
2.10727e-15,0,-1,11431.4,1,0,0,0,0.134376,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00184382
1.05364e-15,0,-1,11431.4,1,0,0,0,0.134766,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00184773
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.135157,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00185164
7.90227e-16,0,-1,11431.4,1,0,0,0,0.135547,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00185555
7.90227e-16,0,-1,11431.4,1,0,0,0,0.135938,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00185945
1.05364e-15,0,-1,11431.4,1,0,0,0,0.136329,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00186336
7.90227e-16,0,-1,11431.4,1,0,0,0,0.136719,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00186726
9.21931e-16,0,-1,11431.4,1,0,0,0,0.13710999999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00187117
2.63409e-16,0,-1,11431.4,1,0,0,0,0.137501,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00187508
7.90227e-16,0,-1,11431.4,1,0,0,0,0.137891,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00187898
9.21931e-16,0,-1,11431.4,1,0,0,0,0.138282,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00188289
1.05364e-15,0,-1,11431.4,1,0,0,0,0.138672,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0018868
1.31704e-16,0,-1,11431.4,1,0,0,0,0.13906300000000002,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0018907
9.21931e-16,0,-1,11431.4,1,0,0,0,0.139454,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00189461
1.18534e-15,0,-1,11431.4,1,0,0,0,0.139844,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00189851
1.4487500000000001e-15,0,-1,11431.4,1,0,0,0,0.140235,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00190242
1.31704e-15,0,-1,11431.4,1,0,0,0,0.140626,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00190633
1.05364e-15,0,-1,11431.4,1,0,0,0,0.141016,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00191023
7.90227e-16,0,-1,11431.4,1,0,0,0,0.141407,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00191414
9.21931e-16,0,-1,11431.4,1,0,0,0,0.141797,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00191804
5.26818e-16,0,-1,11431.4,1,0,0,0,0.142188,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00192195
9.21931e-16,0,-1,11431.4,1,0,0,0,0.14257899999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00192586
1.18534e-15,0,-1,11431.4,1,0,0,0,0.142969,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00192976
2.10727e-15,0,-1,11431.4,1,0,0,0,0.14336,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00193367
7.90227e-16,0,-1,11431.4,1,0,0,0,0.143751,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00193757
5.26818e-16,0,-1,11431.4,1,0,0,0,0.14414100000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00194148
5.26818e-16,0,-1,11431.4,1,0,0,0,0.144532,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00194539
9.21931e-16,0,-1,11431.4,1,0,0,0,0.144922,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0019493
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.145313,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0019532
1.58045e-15,0,-1,11431.4,1,0,0,0,0.145704,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00195711
1.05364e-15,0,-1,11431.4,1,0,0,0,0.146094,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00196101
0.0,0,-1,11431.4,1,0,0,0,0.146485,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00196492
5.26818e-16,0,-1,11431.4,1,0,0,0,0.146876,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00196883
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.147266,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00197273
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.14765699999999998,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00197664
1.05364e-15,0,-1,11431.4,1,0,0,0,0.148047,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00198054
9.21931e-16,0,-1,11431.4,1,0,0,0,0.14843800000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00198445
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.148829,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00198836
7.90227e-16,0,-1,11431.4,1,0,0,0,0.14921900000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00199226
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.14961,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00199617
1.58045e-15,0,-1,11431.4,1,0,0,0,0.150001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00200007


==> figures/siliconoilAirDropletTranslation-interIso.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
-1,0,5612,788.918,0.9699260000000001,1.18001e-16,9.43725e-16,4.77798e-18,0.00156251,0,7.8125e-05,7.857189999999999e-17,0.9987530000000001,0.9993790000000001,0.000625,0.000625,0.000516069
-1,0,5165,788.918,0.9338280000000001,1.81955e-16,9.50699e-16,5.20484e-18,0.00312501,0,7.8125e-05,1.36464e-16,0.9939389999999999,0.9897040000000001,0.000625,0.000625,0.000531828
-1,0,5165,788.918,0.6934899999999999,2.30966e-16,1.26137e-15,5.2258e-18,0.00468752,0,7.8125e-05,1.7267700000000002e-16,0.992015,0.9899020000000001,0.000625,0.000625,0.000547453
-1,0,1109,788.918,0.692288,2.68637e-16,1.37675e-15,1.27225e-17,0.00625003,0,7.8125e-05,2.0167200000000004e-16,0.998613,0.9992700000000001,0.000625,0.000625,0.0005630769999999999
-1,0,1109,788.918,0.712386,3.03875e-16,1.55127e-15,1.8943e-17,0.00781253,0,7.8125e-05,2.27156e-16,0.9951190000000001,0.9912620000000001,0.000625,0.000625,0.000578824
-1,0,1109,788.918,0.685916,3.3431099999999997e-16,1.66968e-15,3.12222e-17,0.00937504,0,7.8125e-05,2.51598e-16,0.998658,0.998893,0.000625,0.000625,0.0005946290000000001
-1,0,5494,788.918,0.78355,3.5784800000000005e-16,1.5989499999999999e-15,3.11507e-17,0.0109375,0,7.8125e-05,2.70668e-16,0.995201,0.9995629999999999,0.000625,0.000625,0.000610337
-1,0,5365,788.918,0.628261,3.79923e-16,1.6379599999999999e-15,2.8615100000000004e-17,0.0125001,0,7.8125e-05,2.89951e-16,0.9929100000000001,0.9893280000000001,0.000625,0.000625,0.00062593
-1,0,5038,788.918,0.46496000000000004,4.0529400000000004e-16,1.87461e-15,2.89765e-17,0.0140626,0,7.8125e-05,3.1156799999999997e-16,0.987986,0.9824959999999999,0.000625,0.000625,0.000641524
-1,0,1153,788.918,0.659606,4.21317e-16,1.98634e-15,2.64419e-17,0.0156251,0,7.8125e-05,3.25839e-16,0.9919020000000001,0.984467,0.000625,0.000625,0.0006572489999999999
-1,0,1153,788.918,0.7811600000000001,4.40161e-16,2.1232500000000003e-15,2.4302499999999998e-17,0.017187599999999997,0,7.8125e-05,3.42262e-16,0.9960469999999999,0.997508,0.000625,0.000625,0.000673039
-1,0,1109,788.918,0.7453069999999999,4.60096e-16,2.2178000000000003e-15,2.15169e-17,0.0187501,0,7.8125e-05,3.6023300000000004e-16,0.995818,0.991398,0.000625,0.000625,0.000688736
-1,0,1109,788.918,0.706488,4.807169999999999e-16,2.28811e-15,2.0435899999999998e-17,0.020312599999999997,0,7.8125e-05,3.79865e-16,0.992772,0.9872620000000001,0.000625,0.000625,0.000704322
-1,0,2742,788.918,0.607101,5.0158e-16,2.74699e-15,2.18977e-17,0.021875099999999998,0,7.8125e-05,3.97707e-16,0.9869549999999999,0.968578,0.000625,0.000625,0.0007199089999999999
-1,0,2742,788.918,0.662307,5.15142e-16,2.6856100000000003e-15,2.53778e-17,0.023437599999999996,0,7.8125e-05,4.11395e-16,0.990793,0.973152,0.000625,0.000625,0.000735628
-1,0,6845,788.918,0.620067,5.28414e-16,2.72754e-15,3.67535e-17,0.025000099999999997,0,7.8125e-05,4.25988e-16,0.995533,0.9821340000000001,0.000625,0.000625,0.000751412
-1,0,6845,788.918,0.608734,5.44696e-16,2.95715e-15,3.95379e-17,0.0265626,0,7.8125e-05,4.40437e-16,0.987458,0.9647870000000001,0.000625,0.000625,0.000767105
-1,0,6845,788.918,0.42344,5.59137e-16,2.67781e-15,4.17256e-17,0.028125099999999997,0,7.8125e-05,4.53268e-16,0.997525,0.9843799999999999,0.000625,0.000625,0.0007826860000000001
-1,0,6845,788.918,0.225874,5.687180000000001e-16,2.50381e-15,4.63485e-17,0.029687599999999998,0,7.8125e-05,4.61848e-16,0.988663,0.998539,0.000625,0.000625,0.00079827
-1,0,7101,788.918,0.551929,5.80962e-16,2.68799e-15,5.600960000000001e-17,0.031250099999999996,0,7.8125e-05,4.73339e-16,0.9968229999999999,0.999078,0.000625,0.000625,0.000813986
-1,0,6845,788.918,0.759891,5.903590000000001e-16,2.81051e-15,5.04483e-17,0.0328126,0,7.8125e-05,4.82349e-16,0.999819,0.990841,0.000625,0.000625,0.000829765
-1,0,7101,788.918,0.611216,5.99348e-16,2.6008000000000004e-15,4.2420600000000004e-17,0.0343751,0,7.8125e-05,4.91678e-16,0.9961180000000001,0.9964360000000001,0.000625,0.000625,0.000845455
-1,0,7101,788.918,0.532772,6.09034e-16,2.74373e-15,3.81497e-17,0.0359376,0,7.8125e-05,5.01105e-16,0.973476,0.9567690000000001,0.000625,0.000625,0.0008610339999999999
-1,0,5348,788.918,0.00893533,6.18043e-16,3.18097e-15,6.12657e-17,0.0375002,0,7.8125e-05,5.08978e-16,0.995966,0.936025,0.000625,0.000625,0.000876615
-1,0,5348,788.918,0.20561,6.29322e-16,3.20205e-15,8.07474e-17,0.03906269999999999,0,7.8125e-05,5.18363e-16,0.994527,0.975834,0.000625,0.000625,0.0008923269999999999
-1,0,5348,788.918,0.176951,6.40652e-16,3.05231e-15,9.33964e-17,0.04062519999999999,0,7.8125e-05,5.27771e-16,0.988967,0.9980469999999999,0.000625,0.000625,0.0009081030000000001
-1,0,5348,788.918,0.5310060000000001,6.48925e-16,3.0920300000000003e-15,8.582040000000001e-17,0.042187699999999995,0,7.8125e-05,5.33562e-16,0.998575,0.984167,0.000625,0.000625,0.00092379
-1,0,7357,788.918,0.053602699999999996,6.57661e-16,3.1414100000000003e-15,8.56908e-17,0.043750199999999996,0,7.8125e-05,5.42136e-16,0.9716469999999999,0.933508,0.000625,0.000625,0.0009393660000000001
-1,0,7357,788.918,0.197382,6.65795e-16,2.9394600000000002e-15,1.0328399999999999e-16,0.0453127,0,7.8125e-05,5.49899e-16,0.9913049999999999,0.902099,0.000625,0.000625,0.000954945
-1,0,4278,788.918,0.0951482,6.765969999999999e-16,3.1255299999999997e-15,1.29858e-16,0.04687519999999999,0,7.8125e-05,5.590009999999999e-16,0.9950829999999999,0.9875780000000001,0.000625,0.000625,0.0009706539999999999
-1,0,7357,788.918,0.38667199999999996,6.86643e-16,2.9911999999999998e-15,1.54908e-16,0.04843769999999999,0,7.8125e-05,5.67131e-16,0.983742,0.939634,0.000625,0.000625,0.000986427
-1,0,4534,788.918,0.282547,6.9475300000000005e-16,3.061e-15,1.7691700000000002e-16,0.050000199999999995,0,7.8125e-05,5.73624e-16,0.9800770000000001,0.931808,0.000625,0.000625,0.00100211
-1,0,4534,788.918,0.734646,7.033210000000001e-16,3.28427e-15,1.9217400000000002e-16,0.051562699999999996,0,7.8125e-05,5.80245e-16,0.962785,0.9125459999999999,0.000625,0.000625,0.00101769
-1,0,4534,788.918,1.2870700000000002,7.08858e-16,3.4576900000000004e-15,2.33391e-16,0.0531252,0,7.8125e-05,5.850799999999999e-16,0.958518,0.7894100000000001,0.000625,0.000625,0.00103326
-1,0,4534,788.918,0.860749,7.159410000000001e-16,3.2387300000000005e-15,2.22502e-16,0.05468769999999999,0,7.8125e-05,5.90608e-16,0.9658110000000001,0.843245,0.000625,0.000625,0.00104897
-1,0,4534,788.918,0.536958,7.243170000000001e-16,3.1698799999999998e-15,2.78289e-16,0.05625019999999999,0,7.8125e-05,5.97023e-16,0.9703370000000001,0.866778,0.000625,0.000625,0.00106474
-1,0,4475,788.918,0.43740200000000007,7.31075e-16,3.25698e-15,3.31857e-16,0.057812699999999995,0,7.8125e-05,6.02286e-16,0.955458,0.771684,0.000625,0.000625,0.00108042
-1,0,2363,788.918,1.48566,7.400010000000001e-16,3.39653e-15,3.55559e-16,0.059375199999999996,0,7.8125e-05,6.09627e-16,0.9746100000000001,0.782857,0.000625,0.000625,0.0010960000000000002
-1,0,2363,788.918,1.15314,7.49317e-16,3.45897e-15,3.1143299999999997e-16,0.0609377,0,7.8125e-05,6.1763e-16,0.950103,0.706421,0.000625,0.000625,0.00111157
-1,0,2363,788.918,1.28874,7.60794e-16,3.4137900000000002e-15,2.86502e-16,0.06250019999999999,0,7.8125e-05,6.26737e-16,0.992136,0.9508479999999999,0.000625,0.000625,0.00112727
-1,0,2715,788.918,1.37772,7.695330000000001e-16,3.35777e-15,3.6155e-16,0.0640628,0,7.8125e-05,6.33786e-16,0.996099,0.9660780000000001,0.000625,0.000625,0.00114304
-1,0,3127,788.918,1.49289,7.766769999999999e-16,3.78711e-15,4.2389900000000003e-16,0.0656253,0,7.8125e-05,6.38659e-16,0.996825,0.91665,0.000625,0.000625,0.00115873
-1,0,3127,788.918,2.45391,7.8292e-16,3.71212e-15,4.54847e-16,0.0671878,0,7.8125e-05,6.4312e-16,0.935084,0.829609,0.000625,0.000625,0.0011743
-1,0,4983,788.918,3.9107300000000005,7.87873e-16,4.24662e-15,4.20031e-16,0.0687503,0,7.8125e-05,6.47971e-16,0.885286,0.490195,0.000625,0.000625,0.00118987
-1,0,4983,788.918,2.5024599999999997,7.97756e-16,5.62007e-15,5.34448e-16,0.07031280000000001,0,7.8125e-05,6.558889999999999e-16,0.9514520000000001,0.758026,0.000625,0.000625,0.00120557
-1,0,4983,788.918,1.88968,8.09885e-16,6.42684e-15,6.76643e-16,0.0718753,0,7.8125e-05,6.6478e-16,0.976491,0.880437,0.000625,0.000625,0.00122134
-1,0,4983,788.918,1.2038200000000001,8.187250000000001e-16,6.9899600000000005e-15,7.79643e-16,0.0734378,0,7.8125e-05,6.71873e-16,0.9782350000000001,0.714659,0.000625,0.000625,0.00123702
-1,0,5239,788.918,3.69456,8.20159e-16,5.68066e-15,7.625310000000001e-16,0.0750003,0,7.8125e-05,6.729739999999999e-16,0.9544590000000001,0.695654,0.000625,0.000625,0.00125259
-1,0,5239,788.918,3.04231,8.26722e-16,6.3098e-15,6.59649e-16,0.0765628,0,7.8125e-05,6.768910000000001e-16,0.9140950000000001,0.609116,0.000625,0.000625,0.00126816
-1,0,5239,788.918,2.43395,8.315780000000001e-16,6.09666e-15,6.53101e-16,0.07812530000000001,0,7.8125e-05,6.807560000000001e-16,0.9036200000000001,0.777343,0.000625,0.000625,0.00128386
-1,0,5239,788.918,1.9207,8.32784e-16,5.25282e-15,7.58827e-16,0.0796878,0,7.8125e-05,6.823039999999999e-16,0.993894,0.9733219999999999,0.000625,0.000625,0.00129962
-1,0,5239,788.918,1.8667099999999999,8.399289999999999e-16,4.3466299999999994e-15,8.421979999999999e-16,0.0812503,0,7.8125e-05,6.87298e-16,0.970131,0.818121,0.000625,0.000625,0.0013153
-1,0,5495,788.918,4.38055,8.428839999999999e-16,4.31492e-15,8.64087e-16,0.0828128,0,7.8125e-05,6.89167e-16,0.981625,0.8589479999999999,0.000625,0.000625,0.00133087
-1,0,5495,788.918,8.46839,8.495749999999999e-16,6.54423e-15,8.65307e-16,0.0843753,0,7.8125e-05,6.93818e-16,0.8528899999999999,0.306765,0.000625,0.000625,0.00134644
-1,0,5495,788.918,4.57721,8.63884e-16,9.09952e-15,9.779289999999999e-16,0.08593780000000001,0,7.8125e-05,7.01624e-16,0.861216,0.476181,0.000625,0.000625,0.00136213
-1,0,5495,788.918,3.53785,8.703200000000001e-16,1.06901e-14,1.24177e-15,0.0875003,0,7.8125e-05,7.049819999999999e-16,0.871194,0.518502,0.000625,0.000625,0.0013779000000000003
-1,0,5495,788.918,3.7021,8.811460000000001e-16,1.18454e-14,1.44912e-15,0.08906289999999999,0,7.8125e-05,7.11102e-16,0.8997850000000001,0.206458,0.000625,0.000625,0.00139358
-1,0,5751,788.918,7.261189999999999,8.73494e-16,9.11326e-15,1.41686e-15,0.0906254,0,7.8125e-05,7.09052e-16,0.859123,0.09192239999999999,0.000625,0.000625,0.00140915
-1,0,5751,788.918,5.41289,8.802189999999999e-16,9.74551e-15,1.13394e-15,0.09218789999999999,0,7.8125e-05,7.161919999999999e-16,0.9218290000000001,0.28325700000000004,0.000625,0.000625,0.00142471
-1,0,5751,788.918,3.06765,8.847619999999999e-16,8.70156e-15,1.23412e-15,0.09375039999999998,0,7.8125e-05,7.197439999999999e-16,0.995576,0.956849,0.000625,0.000625,0.00144041
-1,0,5751,788.918,3.71737,8.91638e-16,7.08355e-15,1.53538e-15,0.09531289999999999,0,7.8125e-05,7.268289999999999e-16,0.9207700000000001,0.9811629999999999,0.000625,0.000625,0.00145617
-1,0,5767,788.918,5.38593,8.947110000000001e-16,5.09851e-15,1.78341e-15,0.09687539999999999,0,7.8125e-05,7.30475e-16,0.901798,0.753544,0.000625,0.000625,0.00147185
-1,0,5751,788.918,8.6697,9.0628e-16,6.21802e-15,1.77397e-15,0.0984379,0,7.8125e-05,7.40158e-16,0.815192,0.368921,0.000625,0.000625,0.00148742
-1,0,6023,788.918,17.5261,9.13724e-16,9.73028e-15,1.62133e-15,0.1,0,7.8125e-05,7.42081e-16,0.699133,0.39187,0.000625,0.000625,0.00150298
-1,0,6007,788.918,12.743,9.29147e-16,1.2391799999999999e-14,1.97386e-15,0.101563,0,7.8125e-05,7.475689999999999e-16,0.656935,0.126631,0.000625,0.000625,0.00151867
-1,0,6007,788.918,11.8389,9.42986e-16,1.41436e-14,2.56597e-15,0.103125,0,7.8125e-05,7.54063e-16,0.663351,0.05015530000000001,0.000625,0.000625,0.00153444
-1,0,6007,788.918,10.7278,9.59043e-16,1.55516e-14,3.07456e-15,0.10468800000000002,0,7.8125e-05,7.60471e-16,0.7123550000000001,0.301149,0.000625,0.000625,0.00155011
-1,0,6279,788.918,12.7186,9.4838e-16,9.89485e-15,3.1461e-15,0.10625,0,7.8125e-05,7.619419999999999e-16,0.744175,0.586924,0.000625,0.000625,0.00156568
-1,0,6279,788.918,10.1388,9.49754e-16,1.10289e-14,2.56976e-15,0.107813,0,7.8125e-05,7.63968e-16,0.7988729999999999,0.196177,0.000625,0.000625,0.00158124
-1,0,6279,788.918,7.813560000000001,9.5282e-16,9.94859e-15,2.58355e-15,0.109375,0,7.8125e-05,7.65668e-16,0.761062,0.0851971,0.000625,0.000625,0.00159693
-1,0,6279,788.918,5.3949,9.62993e-16,8.31289e-15,2.88534e-15,0.11093800000000001,0,7.8125e-05,7.75775e-16,0.740538,0.366718,0.000625,0.000625,0.00161269
-1,0,6278,788.918,7.5509,9.66518e-16,7.0168899999999995e-15,3.32356e-15,0.1125,0,7.8125e-05,7.798949999999999e-16,0.797551,0.37135999999999997,0.000625,0.000625,0.00162837
-1,0,6263,788.918,13.3219,9.78957e-16,9.1521e-15,3.39059e-15,0.11406300000000001,0,7.8125e-05,7.88416e-16,0.67055,0.399302,0.000625,0.000625,0.00164394
-1,0,6535,788.918,26.6804,9.974520000000001e-16,1.36252e-14,2.92117e-15,0.115625,0,7.8125e-05,7.95338e-16,0.594638,0.236366,0.000625,0.000625,0.0016595
-1,0,6535,788.918,19.659000000000002,1.01793e-15,1.76565e-14,3.5203699999999997e-15,0.11718800000000001,0,7.8125e-05,8.020899999999999e-16,0.552137,0.199578,0.000625,0.000625,0.00167519
-1,0,6535,788.918,16.2705,1.0438700000000001e-15,2.08706e-14,3.99044e-15,0.11875,0,7.8125e-05,8.10647e-16,0.571545,0.153152,0.000625,0.000625,0.00169095
-1,0,6535,788.918,11.7612,1.06548e-15,2.28835e-14,4.823e-15,0.12031300000000002,0,7.8125e-05,8.140980000000001e-16,0.39177199999999995,0.6971510000000001,0.000625,0.000625,0.00170663
-1,0,6791,788.918,19.1043,1.05679e-15,1.70352e-14,5.09125e-15,0.121875,0,7.8125e-05,8.202400000000001e-16,0.520746,0.43449499999999996,0.000625,0.000625,0.0017222000000000001
-1,0,6791,788.918,12.8522,1.06283e-15,1.7584700000000002e-14,4.3953999999999996e-15,0.123438,0,7.8125e-05,8.26103e-16,0.5328649999999999,0.499119,0.000625,0.000625,0.00173775
-1,0,6791,788.918,13.5523,1.06289e-15,1.46036e-14,4.26378e-15,0.125,0,7.8125e-05,8.273530000000001e-16,0.713544,0.0351724,0.000625,0.000625,0.00175344
-1,0,6790,788.918,12.9548,1.06501e-15,1.2320200000000002e-14,4.38861e-15,0.126563,0,7.8125e-05,8.3028e-16,0.618799,0.5713630000000001,0.000625,0.000625,0.0017692
-1,0,6790,788.918,9.30176,1.07456e-15,1.3978399999999999e-14,4.7654e-15,0.128126,0,7.8125e-05,8.36999e-16,0.7871279999999999,0.813554,0.000625,0.000625,0.00178488
-1,0,6790,788.918,15.2944,1.0877700000000001e-15,1.3682599999999999e-14,4.9799e-15,0.129688,0,7.8125e-05,8.419139999999999e-16,0.847483,0.375925,0.000625,0.000625,0.00180045
-1,0,7047,788.918,40.3482,1.12162e-15,2.0803799999999998e-14,4.3944400000000005e-15,0.131251,0,7.8125e-05,8.479050000000001e-16,0.9192819999999999,0.5411159999999999,0.000625,0.000625,0.001816
-1,0,7047,788.918,30.3269,1.17149e-15,2.9848e-14,5.1723999999999994e-15,0.13281300000000001,0,7.8125e-05,8.51365e-16,0.9933569999999999,0.614055,0.000625,0.000625,0.00183169
-1,0,7047,788.918,26.7381,1.2390999999999998e-15,3.73046e-14,5.5335700000000005e-15,0.134376,0,7.8125e-05,8.59698e-16,0.877719,0.7719659999999999,0.000625,0.000625,0.00184745
-1,0,7047,788.918,22.2048,1.31334e-15,4.229880000000001e-14,6.05275e-15,0.135938,0,7.8125e-05,8.646879999999999e-16,0.931009,0.522915,0.000625,0.000625,0.00186312
-1,0,7303,788.918,32.5025,1.24814e-15,2.6242400000000004e-14,6.396479999999999e-15,0.137501,0,7.8125e-05,8.653210000000001e-16,0.777204,0.0191525,0.000625,0.000625,0.00187869
-1,0,7287,788.918,14.993,1.22587e-15,2.4702400000000002e-14,5.6548e-15,0.13906300000000002,0,7.8125e-05,8.69143e-16,0.755778,0.46604399999999996,0.000625,0.000625,0.00189425
-1,0,7287,788.918,26.5862,1.22011e-15,2.2438099999999998e-14,5.82273e-15,0.140626,0,7.8125e-05,8.74719e-16,0.3754,0.0913883,0.000625,0.000625,0.00190993
-1,0,7302,788.918,28.0815,1.23538e-15,2.1255799999999998e-14,6.02272e-15,0.142188,0,7.8125e-05,8.79472e-16,0.080782,0.299086,0.000625,0.000625,0.00192569
-1,0,7304,788.918,26.5088,1.27027e-15,2.3835e-14,6.0425800000000005e-15,0.143751,0,7.8125e-05,8.85145e-16,0.280987,0.82681,0.000625,0.000625,0.00194137
-1,0,7302,788.918,37.2387,1.26175e-15,2.16517e-14,6.82648e-15,0.145313,0,7.8125e-05,8.88566e-16,0.803276,0.8626370000000001,0.000625,0.000625,0.00195694
-1,0,7543,788.918,61.7739,1.26642e-15,2.34144e-14,7.34753e-15,0.146876,0,7.8125e-05,8.92812e-16,0.463949,0.107921,0.000625,0.000625,0.00197249
-1,0,7543,788.918,49.6655,1.3037699999999999e-15,3.05721e-14,7.85699e-15,0.14843800000000001,0,7.8125e-05,9.02032e-16,0.6231760000000001,0.6241270000000001,0.000625,0.000625,0.00198817
-1,0,7543,788.918,46.9862,1.36281e-15,3.54905e-14,8.537700000000001e-15,0.150001,0,7.8125e-05,9.12384e-16,0.519904,0.43023199999999995,0.000625,0.000625,0.00200393
-1,0,3169,788.918,0.9388709999999999,1.13809e-16,9.472610000000001e-16,5.234529999999999e-18,0.000781253,0,3.90625e-05,7.457699999999999e-17,0.9967600000000001,0.992857,0.000625,0.000625,0.000507928
-1,0,64424,788.918,0.771059,1.8376400000000002e-16,1.4903499999999999e-15,8.24224e-18,0.00156251,0,3.90625e-05,1.3780399999999999e-16,0.988675,0.9916020000000001,0.000625,0.000625,0.00051577
-1,0,7132,788.918,0.7715029999999999,2.3402e-16,1.64299e-15,1.69834e-17,0.00234376,0,3.90625e-05,1.74551e-16,0.9872040000000001,0.9882690000000001,0.000625,0.000625,0.0005235869999999999
-1,0,1912,788.918,0.677367,2.75317e-16,1.82591e-15,2.4898499999999997e-17,0.00312501,0,3.90625e-05,2.0510200000000003e-16,0.9834040000000001,0.983931,0.000625,0.000625,0.000531393
-1,0,58172,788.918,0.481757,3.1048e-16,2.34745e-15,3.02271e-17,0.00390627,0,3.90625e-05,2.32224e-16,0.981036,0.979233,0.000625,0.000625,0.000539207
-1,0,58172,788.918,0.568936,3.39768e-16,2.29066e-15,3.0118e-17,0.00468752,0,3.90625e-05,2.5567900000000003e-16,0.981016,0.977583,0.000625,0.000625,0.000547044
-1,0,47407,788.918,0.5322399999999999,3.6629199999999997e-16,1.9900400000000003e-15,2.72878e-17,0.00546877,0,3.90625e-05,2.7789e-16,0.982833,0.98046,0.000625,0.000625,0.00055488
-1,0,46332,788.918,0.357896,3.91111e-16,2.6044399999999998e-15,2.9560399999999996e-17,0.00625003,0,3.90625e-05,2.9931000000000003e-16,0.986916,0.9892,0.000625,0.000625,0.0005626930000000001
-1,0,53134,788.918,0.579228,4.1247e-16,2.43594e-15,3.5294000000000003e-17,0.00703128,0,3.90625e-05,3.1771500000000003e-16,0.98316,0.9811639999999999,0.000625,0.000625,0.000570495
-1,0,53134,788.918,0.429443,4.33132e-16,2.6511800000000002e-15,4.493e-17,0.00781253,0,3.90625e-05,3.3631199999999997e-16,0.9817459999999999,0.9757790000000001,0.000625,0.000625,0.000578306
-1,0,53134,788.918,0.0509222,4.52437e-16,2.86499e-15,4.49166e-17,0.00859378,0,3.90625e-05,3.53596e-16,0.9868879999999999,0.9863280000000001,0.000625,0.000625,0.000586141
-1,0,53134,788.918,0.49153199999999997,4.708149999999999e-16,2.79612e-15,5.44913e-17,0.00937504,0,3.90625e-05,3.71758e-16,0.9888389999999999,0.983771,0.000625,0.000625,0.000593975
-1,0,16790,788.918,0.0707951,4.88394e-16,2.9438300000000003e-15,7.47205e-17,0.010156299999999998,0,3.90625e-05,3.8773800000000003e-16,0.9884,0.9844200000000001,0.000625,0.000625,0.000601786
-1,0,16790,788.918,0.374663,5.053169999999999e-16,3.18366e-15,9.39242e-17,0.0109375,0,3.90625e-05,4.0337199999999997e-16,0.978599,0.967141,0.000625,0.000625,0.000609587
-1,0,16790,788.918,0.965096,5.21093e-16,3.02589e-15,8.361370000000002e-17,0.011718799999999998,0,3.90625e-05,4.18558e-16,0.979216,0.967935,0.000625,0.000625,0.000617397
-1,0,16790,788.918,0.0923804,5.37191e-16,2.9264600000000002e-15,8.328979999999999e-17,0.0125001,0,3.90625e-05,4.32949e-16,0.9862110000000001,0.97998,0.000625,0.000625,0.000625231
-1,0,16790,788.918,0.47015,5.51656e-16,3.06769e-15,9.31007e-17,0.0132813,0,3.90625e-05,4.46843e-16,0.9816440000000001,0.9652040000000001,0.000625,0.000625,0.000633064
-1,0,13929,788.918,0.251474,5.65515e-16,3.10832e-15,9.23949e-17,0.0140626,0,3.90625e-05,4.5946999999999995e-16,0.995556,0.9900540000000001,0.000625,0.000625,0.000640874
-1,0,37545,788.918,0.07248310000000001,5.77085e-16,2.88839e-15,9.542290000000001e-17,0.014843799999999999,0,3.90625e-05,4.702600000000001e-16,0.994509,0.9913379999999999,0.000625,0.000625,0.000648675
-1,0,63832,788.918,1.21275,5.89734e-16,3.10076e-15,1.1043e-16,0.0156251,0,3.90625e-05,4.81818e-16,0.982308,0.981093,0.000625,0.000625,0.0006564839999999999
-1,0,38041,788.918,0.24218800000000001,6.0069e-16,2.9280000000000002e-15,1.12927e-16,0.0164063,0,3.90625e-05,4.92362e-16,0.992668,0.995324,0.000625,0.000625,0.000664317
-1,0,38069,788.918,0.0535366,6.13026e-16,3.0171299999999998e-15,1.16791e-16,0.017187599999999997,0,3.90625e-05,5.03252e-16,0.988187,0.980899,0.000625,0.000625,0.00067215
-1,0,14953,788.918,0.607382,6.24783e-16,2.87695e-15,1.26588e-16,0.0179688,0,3.90625e-05,5.144689999999999e-16,0.9885959999999999,0.9823290000000001,0.000625,0.000625,0.00067996
-1,0,39065,788.918,0.360921,6.35644e-16,3.12288e-15,1.25446e-16,0.0187501,0,3.90625e-05,5.240859999999999e-16,0.9945209999999999,0.987808,0.000625,0.000625,0.00068776
-1,0,39065,788.918,0.6918810000000001,6.469299999999999e-16,3.2180300000000003e-15,1.3797700000000002e-16,0.019531299999999998,0,3.90625e-05,5.34864e-16,0.987416,0.991243,0.000625,0.000625,0.000695568
-1,0,39065,788.918,1.0920299999999998,6.586299999999999e-16,3.39032e-15,1.55683e-16,0.020312599999999997,0,3.90625e-05,5.455040000000001e-16,0.9727,0.964249,0.000625,0.000625,0.0007034010000000001
-1,0,15977,788.918,1.7004099999999998,6.67163e-16,3.62227e-15,1.89592e-16,0.0210938,0,3.90625e-05,5.53052e-16,0.957781,0.9442149999999999,0.000625,0.000625,0.000711233
-1,0,57489,788.918,2.95472,6.75505e-16,3.39872e-15,2.1844200000000002e-16,0.021875099999999998,0,3.90625e-05,5.611489999999999e-16,0.9712649999999999,0.958234,0.000625,0.000625,0.000719043
-1,0,56465,788.918,2.16427,6.852280000000001e-16,3.39867e-15,3.07609e-16,0.022656299999999997,0,3.90625e-05,5.687000000000001e-16,0.983778,0.9737530000000001,0.000625,0.000625,0.000726843
-1,0,26191,788.918,1.48109,6.941439999999999e-16,3.99379e-15,3.8856e-16,0.023437599999999996,0,3.90625e-05,5.7595e-16,0.988035,0.9879979999999999,0.000625,0.000625,0.000734651
-1,0,27118,788.918,2.92882,7.02026e-16,3.82647e-15,4.51029e-16,0.0242188,0,3.90625e-05,5.834209999999999e-16,0.9987790000000001,0.993041,0.000625,0.000625,0.000742483
-1,0,27118,788.918,2.03467,7.11429e-16,4.86704e-15,3.64557e-16,0.025000099999999997,0,3.90625e-05,5.914619999999999e-16,0.998835,0.9955350000000001,0.000625,0.000625,0.0007503160000000001
-1,0,27118,788.918,2.23725,7.187880000000001e-16,5.28461e-15,3.81103e-16,0.025781400000000003,0,3.90625e-05,5.97966e-16,0.981237,0.9726,0.000625,0.000625,0.000758126
-1,0,27118,788.918,1.21666,7.2585e-16,5.61324e-15,4.07142e-16,0.0265626,0,3.90625e-05,6.047190000000001e-16,0.999915,0.9912,0.000625,0.000625,0.000765925
-1,0,28142,788.918,1.62257,7.33825e-16,4.459279999999999e-15,4.31228e-16,0.0273439,0,3.90625e-05,6.11621e-16,0.9592930000000001,0.955152,0.000625,0.000625,0.0007737330000000001
-1,0,28142,788.918,4.17351,7.417989999999999e-16,5.08539e-15,4.713599999999999e-16,0.028125099999999997,0,3.90625e-05,6.18269e-16,0.990957,0.988865,0.000625,0.000625,0.000781565
-1,0,28142,788.918,4.9227099999999995,7.49925e-16,5.0025399999999994e-15,5.28395e-16,0.028906400000000002,0,3.90625e-05,6.25255e-16,0.9832629999999999,0.9774809999999999,0.000625,0.000625,0.0007893980000000001
-1,0,28112,788.918,7.19462,7.592719999999999e-16,5.36111e-15,6.32381e-16,0.029687599999999998,0,3.90625e-05,6.32518e-16,0.99797,0.9954540000000001,0.000625,0.000625,0.000797207
-1,0,28112,788.918,6.3163,7.6714e-16,5.6537399999999995e-15,7.910439999999999e-16,0.030468900000000004,0,3.90625e-05,6.39218e-16,0.9853940000000001,0.970463,0.000625,0.000625,0.000805006
-1,0,28239,788.918,5.17347,7.749130000000001e-16,5.61452e-15,9.99596e-16,0.031250099999999996,0,3.90625e-05,6.46015e-16,0.9905510000000001,0.965949,0.000625,0.000625,0.0008128139999999999
-1,0,29136,788.918,9.51518,7.816819999999999e-16,6.02238e-15,1.17491e-15,0.0320314,0,3.90625e-05,6.51418e-16,0.934366,0.895964,0.000625,0.000625,0.0008206460000000001
-1,0,29201,788.918,8.14022,7.872180000000001e-16,6.70531e-15,1.17654e-15,0.0328126,0,3.90625e-05,6.554630000000001e-16,0.912442,0.871708,0.000625,0.000625,0.000828478
-1,0,29201,788.918,6.34813,7.944169999999999e-16,7.17892e-15,1.12837e-15,0.0335939,0,3.90625e-05,6.60968e-16,0.8855930000000001,0.8343799999999999,0.000625,0.000625,0.000836288
-1,0,29201,788.918,5.8567,8.01544e-16,7.48737e-15,1.33366e-15,0.0343751,0,3.90625e-05,6.660899999999999e-16,0.853303,0.758436,0.000625,0.000625,0.000844087
-1,0,29104,788.918,10.1662,8.09183e-16,7.17493e-15,1.4639900000000001e-15,0.035156400000000004,0,3.90625e-05,6.72297e-16,0.836807,0.709627,0.000625,0.000625,0.000851894
-1,0,29104,788.918,13.3882,8.13223e-16,6.6708699999999995e-15,1.33586e-15,0.0359376,0,3.90625e-05,6.756230000000001e-16,0.810714,0.6777380000000001,0.000625,0.000625,0.0008597260000000001
-1,0,30190,788.918,12.6134,8.19474e-16,6.669459999999999e-15,1.41212e-15,0.0367189,0,3.90625e-05,6.807010000000001e-16,0.828466,0.7402989999999999,0.000625,0.000625,0.000867559
-1,0,30160,788.918,9.09164,8.252180000000001e-16,7.83425e-15,1.47071e-15,0.037500099999999995,0,3.90625e-05,6.85057e-16,0.8418979999999999,0.744757,0.000625,0.000625,0.0008753680000000001
-1,0,30160,788.918,8.89202,8.32245e-16,8.456969999999999e-15,1.68257e-15,0.0382814,0,3.90625e-05,6.902810000000001e-16,0.832134,0.7180529999999999,0.000625,0.000625,0.000883167
-1,0,30319,788.918,11.3991,8.38926e-16,7.72834e-15,1.8244e-15,0.03906269999999999,0,3.90625e-05,6.953189999999999e-16,0.8578049999999999,0.744448,0.000625,0.000625,0.0008909739999999999
-1,0,31249,788.918,18.0163,8.489269999999999e-16,8.597e-15,1.53126e-15,0.0398439,0,3.90625e-05,7.02096e-16,0.76947,0.626583,0.000625,0.000625,0.000898806
-1,0,31249,788.918,16.5867,8.58897e-16,1.23561e-14,1.88858e-15,0.04062519999999999,0,3.90625e-05,7.08767e-16,0.712392,0.581494,0.000625,0.000625,0.000906638
-1,0,31249,788.918,15.3734,8.679489999999999e-16,1.42447e-14,2.32579e-15,0.0414064,0,3.90625e-05,7.13241e-16,0.651143,0.46403599999999995,0.000625,0.000625,0.000914447
-1,0,31249,788.918,13.1999,8.75201e-16,1.55622e-14,2.8628799999999997e-15,0.042187699999999995,0,3.90625e-05,7.16349e-16,0.588372,0.339696,0.000625,0.000625,0.000922246
-1,0,31152,788.918,13.1794,8.827450000000001e-16,1.1787399999999999e-14,3.17979e-15,0.042968900000000004,0,3.90625e-05,7.2253e-16,0.578911,0.250125,0.000625,0.000625,0.000930053
-1,0,31152,788.918,21.735,8.89936e-16,1.33615e-14,2.98496e-15,0.043750199999999996,0,3.90625e-05,7.27335e-16,0.476966,0.0879072,0.000625,0.000625,0.000937885
-1,0,32270,788.918,25.1275,8.96199e-16,1.3395400000000001e-14,3.2931399999999997e-15,0.0445314,0,3.90625e-05,7.321069999999999e-16,0.43695500000000004,0.034723500000000004,0.000625,0.000625,0.000945717
-1,0,32270,788.918,21.1774,9.0319e-16,1.44597e-14,3.16585e-15,0.0453127,0,3.90625e-05,7.36404e-16,0.46642100000000003,0.028336,0.000625,0.000625,0.000953526
-1,0,32269,788.918,19.2965,9.1153e-16,1.71181e-14,3.77784e-15,0.0460939,0,3.90625e-05,7.412560000000001e-16,0.402567,0.0995175,0.000625,0.000625,0.000961325
-1,0,32269,788.918,19.352999999999998,9.20703e-16,1.7396900000000003e-14,4.35648e-15,0.04687519999999999,0,3.90625e-05,7.45761e-16,0.43671400000000005,0.08605139999999999,0.000625,0.000625,0.0009691319999999999
-1,0,32367,788.918,42.1455,9.344979999999999e-16,1.53876e-14,4.23754e-15,0.0476564,0,3.90625e-05,7.527460000000001e-16,0.24934,0.4455,0.000625,0.000625,0.000976963
-1,0,32367,788.918,38.5195,9.529580000000002e-16,2.14832e-14,4.52525e-15,0.04843769999999999,0,3.90625e-05,7.588639999999999e-16,0.373648,0.2273,0.000625,0.000625,0.000984796
-1,0,33297,788.918,36.4182,9.71798e-16,2.5572099999999996e-14,4.23251e-15,0.0492189,0,3.90625e-05,7.64111e-16,0.270227,0.42865200000000003,0.000625,0.000625,0.000992605
-1,0,33297,788.918,35.0581,9.923310000000001e-16,2.82505e-14,5.16852e-15,0.050000199999999995,0,3.90625e-05,7.70982e-16,0.277562,0.41690699999999997,0.000625,0.000625,0.0010004
-1,0,33326,788.918,29.5458,1.00388e-15,2.51148e-14,6.01376e-15,0.0507815,0,3.90625e-05,7.76673e-16,0.213306,0.577759,0.000625,0.000625,0.00100821
-1,0,33391,788.918,37.6186,1.0109e-15,2.2777000000000002e-14,7.1934e-15,0.051562699999999996,0,3.90625e-05,7.81198e-16,0.269883,0.481962,0.000625,0.000625,0.00101604
-1,0,33391,788.918,33.3268,1.02244e-15,2.55602e-14,7.38811e-15,0.05234400000000001,0,3.90625e-05,7.87021e-16,0.151588,0.8742280000000001,0.000625,0.000625,0.00102387
-1,0,34318,788.918,39.5891,1.03771e-15,2.82965e-14,6.495999999999999e-15,0.0531252,0,3.90625e-05,7.941360000000001e-16,0.06898480000000001,0.9185559999999999,0.000625,0.000625,0.00103168
-1,0,34317,788.918,33.0576,1.05237e-15,3.31876e-14,6.71892e-15,0.0539065,0,3.90625e-05,8.004539999999999e-16,0.198711,0.811973,0.000625,0.000625,0.00103948
-1,0,34317,788.918,32.2417,1.0703699999999999e-15,3.48842e-14,7.51817e-15,0.05468769999999999,0,3.90625e-05,8.056610000000001e-16,0.348544,0.7909970000000001,0.000625,0.000625,0.00104729
-1,0,34317,788.918,84.6032,1.09032e-15,3.1694599999999994e-14,8.62713e-15,0.055469000000000004,0,3.90625e-05,8.112569999999999e-16,0.5121479999999999,0.450745,0.000625,0.000625,0.00105512
-1,0,35376,788.918,77.686,1.12882e-15,3.53418e-14,9.10185e-15,0.05625019999999999,0,3.90625e-05,8.192539999999999e-16,0.260932,0.957031,0.000625,0.000625,0.00106295
-1,0,35376,788.918,60.1198,1.17483e-15,4.43084e-14,8.49335e-15,0.057031500000000006,0,3.90625e-05,8.277480000000001e-16,0.287197,1.04769,0.000625,0.000625,0.00107076
-1,0,35374,788.918,68.7546,1.21678e-15,4.9856300000000005e-14,9.44796e-15,0.057812699999999995,0,3.90625e-05,8.34962e-16,0.24658899999999997,1.15224,0.000625,0.000625,0.00107856
-1,0,35374,788.918,63.0702,1.2283099999999998e-15,5.142130000000001e-14,1.05583e-14,0.05859400000000001,0,3.90625e-05,8.39902e-16,0.540367,0.546937,0.000625,0.000625,0.00108636
-1,0,35341,788.918,83.0139,1.23926e-15,4.1083699999999997e-14,9.45466e-15,0.059375199999999996,0,3.90625e-05,8.449860000000001e-16,0.8053239999999999,0.349436,0.000625,0.000625,0.0010942
-1,0,36334,788.918,80.7965,1.2620100000000002e-15,4.50528e-14,9.499630000000001e-15,0.06015650000000001,0,3.90625e-05,8.492749999999999e-16,0.761282,0.41856400000000005,0.000625,0.000625,0.00110203
-1,0,36334,788.918,90.6496,1.2974999999999999e-15,5.1333100000000004e-14,1.0290899999999998e-14,0.0609377,0,3.90625e-05,8.55035e-16,0.955456,0.15571600000000002,0.000625,0.000625,0.00110984
-1,0,36334,788.918,78.5444,1.33773e-15,5.738790000000001e-14,1.17368e-14,0.061719,0,3.90625e-05,8.627520000000001e-16,0.7909999999999999,0.5529569999999999,0.000625,0.000625,0.00111764
-1,0,36365,788.918,76.2876,1.36417e-15,5.5255099999999995e-14,1.38761e-14,0.06250019999999999,0,3.90625e-05,8.694079999999999e-16,0.301111,0.46712,0.000625,0.000625,0.00112544
-1,0,36365,788.918,71.9051,1.40505e-15,5.96517e-14,1.42389e-14,0.0632815,0,3.90625e-05,8.77215e-16,0.129501,0.0643681,0.000625,0.000625,0.00113327
-1,0,37358,788.918,135.886,1.46435e-15,5.99634e-14,1.51797e-14,0.0640628,0,3.90625e-05,8.85398e-16,0.774083,0.8337469999999999,0.000625,0.000625,0.00114111
-1,0,37422,788.918,109.294,1.55284e-15,7.01554e-14,1.62404e-14,0.064844,0,3.90625e-05,8.95644e-16,1.3541100000000001,1.6985700000000001,0.000625,0.000625,0.00114891
-1,0,37422,788.918,90.7001,1.63935e-15,8.78903e-14,1.69269e-14,0.0656253,0,3.90625e-05,9.06147e-16,1.4436799999999999,1.97197,0.000625,0.000625,0.00115671
-1,0,37422,788.918,110.568,1.6796800000000001e-15,9.41572e-14,1.8021400000000002e-14,0.06640650000000001,0,3.90625e-05,9.15201e-16,1.56165,3.2295700000000003,0.000625,0.000625,0.00116452
-1,0,38382,788.918,141.735,1.6932000000000002e-15,7.99043e-14,2.05099e-14,0.0671878,0,3.90625e-05,9.22568e-16,1.62266,3.37016,0.000625,0.000625,0.00117235
-1,0,38382,788.918,123.094,1.75679e-15,1.04003e-13,2.16852e-14,0.067969,0,3.90625e-05,9.318999999999998e-16,1.9207299999999998,3.7999699999999996,0.000625,0.000625,0.00118018
-1,0,38382,788.918,147.964,1.8504200000000002e-15,1.17899e-13,2.2725400000000003e-14,0.0687503,0,3.90625e-05,9.45441e-16,2.77251,5.153,0.000625,0.000625,0.00118799
-1,0,38382,788.918,157.70600000000002,1.9956900000000003e-15,1.27836e-13,2.35287e-14,0.06953150000000001,0,3.90625e-05,9.660169999999998e-16,3.0756099999999997,5.96445,0.000625,0.000625,0.00119579
-1,0,39406,788.918,188.623,2.06595e-15,9.518510000000001e-14,2.48846e-14,0.07031280000000001,0,3.90625e-05,9.80449e-16,3.6157,6.41971,0.000625,0.000625,0.00120359
-1,0,39406,788.918,199.02700000000002,2.1610700000000002e-15,1.1333599999999999e-13,2.97555e-14,0.071094,0,3.90625e-05,9.96367e-16,3.71711,6.763039999999999,0.000625,0.000625,0.00121143
-1,0,39406,788.918,192.635,2.31652e-15,1.26031e-13,3.0961000000000004e-14,0.0718753,0,3.90625e-05,1.01792e-15,5.16638,9.28777,0.000625,0.000625,0.00121926
-1,0,39406,788.918,230.787,2.4831299999999998e-15,1.2476099999999999e-13,3.2292e-14,0.0726565,0,3.90625e-05,1.04097e-15,5.581169999999999,10.4555,0.000625,0.000625,0.00122707
-1,0,39438,788.918,224.585,2.6855599999999998e-15,1.22784e-13,3.8189599999999996e-14,0.0734378,0,3.90625e-05,1.07001e-15,6.2222800000000005,11.5802,0.000625,0.000625,0.00123486
-1,0,39406,788.918,233.47099999999998,2.79379e-15,1.1399400000000001e-13,4.14064e-14,0.07421900000000001,0,3.90625e-05,1.09564e-15,7.34656,13.6722,0.000625,0.000625,0.00124267
-1,0,40430,788.918,334.37,2.94804e-15,1.6727e-13,4.70843e-14,0.0750003,0,3.90625e-05,1.12328e-15,7.48678,14.5776,0.000625,0.000625,0.0012505
-1,0,40430,788.918,277.962,3.18395e-15,2.32695e-13,5.04896e-14,0.0757816,0,3.90625e-05,1.16072e-15,8.33339,16.3083,0.000625,0.000625,0.00125833
-1,0,40430,788.918,234.293,3.3920200000000002e-15,2.5323899999999997e-13,4.7929699999999995e-14,0.0765628,0,3.90625e-05,1.19503e-15,7.733039999999999,15.699000000000002,0.000625,0.000625,0.00126614
-1,0,40430,788.918,189.653,3.63202e-15,2.64975e-13,5.4144e-14,0.0773441,0,3.90625e-05,1.22988e-15,6.89554,15.5894,0.000625,0.000625,0.00127394
-1,0,40430,788.918,171.674,3.72799e-15,1.9050299999999999e-13,5.699630000000001e-14,0.07812530000000001,0,3.90625e-05,1.25732e-15,6.394769999999999,14.7656,0.000625,0.000625,0.00128175
-1,0,41454,788.918,260.184,3.86768e-15,2.0488e-13,5.56476e-14,0.07890660000000001,0,3.90625e-05,1.28347e-15,5.02505,14.0254,0.000625,0.000625,0.00128958
-1,0,41454,788.918,213.363,4.09644e-15,2.02015e-13,5.16919e-14,0.0796878,0,3.90625e-05,1.3186299999999999e-15,5.13065,14.1684,0.000625,0.000625,0.00129741
-1,0,41453,788.918,213.923,4.33298e-15,1.86875e-13,4.85883e-14,0.0804691,0,3.90625e-05,1.36195e-15,6.3836699999999995,15.9095,0.000625,0.000625,0.00130522
-1,0,41453,788.918,214.955,4.5122e-15,2.10225e-13,5.01106e-14,0.0812503,0,3.90625e-05,1.3977e-15,6.2533,15.2593,0.000625,0.000625,0.00131302
-1,0,41453,788.918,188.674,4.69697e-15,2.07912e-13,5.0778199999999995e-14,0.0820316,0,3.90625e-05,1.42975e-15,4.88237,12.5437,0.000625,0.000625,0.00132082
-1,0,41453,788.918,555.924,4.91257e-15,2.23881e-13,5.1175400000000004e-14,0.0828128,0,3.90625e-05,1.45426e-15,1.70498,7.43462,0.000625,0.000625,0.00132865
-1,0,42478,788.918,546.935,5.20639e-15,3.5175e-13,5.70262e-14,0.0835941,0,3.90625e-05,1.4884e-15,1.36969,8.49037,0.000625,0.000625,0.00133648
-1,0,42478,788.918,470.603,5.5408700000000004e-15,4.15942e-13,6.7511e-14,0.0843753,0,3.90625e-05,1.52979e-15,0.7807069999999999,2.13001,0.000625,0.000625,0.00134429
-1,0,42478,788.918,372.564,5.87112e-15,4.61828e-13,8.18927e-14,0.0851566,0,3.90625e-05,1.5645899999999999e-15,0.793497,1.6033899999999999,0.000625,0.000625,0.00135209
-1,0,42478,788.918,346.56699999999995,6.01622e-15,3.71663e-13,8.93068e-14,0.08593780000000001,0,3.90625e-05,1.59936e-15,0.564763,1.4381,0.000625,0.000625,0.0013599
-1,0,42477,788.918,481.916,6.1689700000000005e-15,3.2456900000000003e-13,7.676960000000001e-14,0.08671910000000001,0,3.90625e-05,1.6285699999999998e-15,0.0797491,0.30793400000000004,0.000625,0.000625,0.00136773
-1,0,43501,788.918,435.25199999999995,6.32262e-15,2.56928e-13,8.20517e-14,0.08750039999999999,0,3.90625e-05,1.6589000000000002e-15,2.88226,2.9325799999999997,0.000625,0.000625,0.00137556
-1,0,43501,788.918,485.885,6.630289999999999e-15,2.80804e-13,8.193730000000001e-14,0.0882816,0,3.90625e-05,1.70505e-15,2.49633,0.331282,0.000625,0.000625,0.00138337
-1,0,43501,788.918,453.749,6.8820999999999996e-15,2.94709e-13,9.64169e-14,0.08906289999999999,0,3.90625e-05,1.7377300000000001e-15,5.78766,7.82345,0.000625,0.000625,0.00139117
-1,0,43501,788.918,452.401,7.14663e-15,2.7828800000000003e-13,1.0977000000000001e-13,0.0898441,0,3.90625e-05,1.76633e-15,6.33333,10.6344,0.000625,0.000625,0.00139897
-1,0,44527,788.918,410.976,7.439029999999999e-15,2.97975e-13,1.06345e-13,0.0906254,0,3.90625e-05,1.8022099999999998e-15,3.6448699999999996,6.14431,0.000625,0.000625,0.0014068
-1,0,43501,788.918,528.198,7.86033e-15,3.0664299999999996e-13,1.0617699999999999e-13,0.0914066,0,3.90625e-05,1.85357e-15,7.34352,10.3964,0.000625,0.000625,0.00141463
-1,0,43500,788.918,727.7539999999999,8.44621e-15,3.0135500000000003e-13,9.71871e-14,0.09218789999999999,0,3.90625e-05,1.9194099999999998e-15,13.6375,21.6952,0.000625,0.000625,0.00142244
-1,0,44525,788.918,744.4019999999999,9.13607e-15,3.41205e-13,1.01282e-13,0.0929691,0,3.90625e-05,2.0031300000000003e-15,20.7743,29.7099,0.000625,0.000625,0.00143024
-1,0,44525,788.918,778.5110000000001,9.79696e-15,3.9361199999999997e-13,1.3726199999999998e-13,0.09375039999999998,0,3.90625e-05,2.08219e-15,20.0952,31.6079,0.000625,0.000625,0.00143804
-1,0,44525,788.918,643.455,1.04036e-14,5.05656e-13,1.6618599999999998e-13,0.09453160000000001,0,3.90625e-05,2.16881e-15,22.6919,37.0797,0.000625,0.000625,0.00144588
-1,0,44525,788.918,725.4780000000001,1.1046700000000002e-14,4.66423e-13,1.69777e-13,0.09531289999999999,0,3.90625e-05,2.27798e-15,26.6132,47.5987,0.000625,0.000625,0.00145371
-1,0,45581,788.918,760.327,1.17179e-14,4.0260100000000004e-13,1.4777699999999999e-13,0.0960941,0,3.90625e-05,2.39937e-15,27.8921,54.2972,0.000625,0.000625,0.00146152
-1,0,45581,788.918,670.4580000000001,1.26363e-14,4.34204e-13,1.5630499999999998e-13,0.09687539999999999,0,3.90625e-05,2.57378e-15,28.8715,57.3558,0.000625,0.000625,0.00146931
-1,0,43562,788.918,786.347,1.3466999999999999e-14,4.57956e-13,1.8185e-13,0.0976566,0,3.90625e-05,2.72115e-15,31.1049,60.0542,0.000625,0.000625,0.00147712
-1,0,43562,788.918,871.808,1.44118e-14,5.05247e-13,2.21664e-13,0.0984379,0,3.90625e-05,2.88895e-15,35.8329,69.9899,0.000625,0.000625,0.00148495
-1,0,43562,788.918,903.6410000000001,1.55417e-14,5.5607e-13,2.38257e-13,0.0992191,0,3.90625e-05,3.09935e-15,40.9921,80.2996,0.000625,0.000625,0.00149278
-1,0,42389,788.918,825.216,1.6755799999999998e-14,5.92124e-13,2.2794200000000003e-13,0.1,0,3.90625e-05,3.33491e-15,35.47,70.2737,0.000625,0.000625,0.00150059
-1,0,46605,788.918,729.747,1.77826e-14,6.05684e-13,2.0449200000000001e-13,0.10078200000000001,0,3.90625e-05,3.5369599999999998e-15,34.6315,77.0605,0.000625,0.000625,0.00150839
-1,0,46605,788.918,798.7660000000001,1.85609e-14,6.08966e-13,2.135e-13,0.101563,0,3.90625e-05,3.71191e-15,33.0412,72.6258,0.000625,0.000625,0.00151619
-1,0,43561,788.918,925.35,1.95155e-14,6.03342e-13,2.1266100000000002e-13,0.102344,0,3.90625e-05,3.86402e-15,31.6675,77.6273,0.000625,0.000625,0.00152402
-1,0,46604,788.918,1168.4,2.0793000000000002e-14,6.99902e-13,2.01099e-13,0.103125,0,3.90625e-05,4.09197e-15,32.4059,78.436,0.000625,0.000625,0.00153186
-1,0,47629,788.918,1339.97,2.2299799999999998e-14,7.51676e-13,1.9799100000000002e-13,0.103907,0,3.90625e-05,4.3855e-15,36.3893,79.3808,0.000625,0.000625,0.00153966
-1,0,47629,788.918,1337.29,2.33225e-14,8.00342e-13,2.15446e-13,0.10468800000000002,0,3.90625e-05,4.5973500000000004e-15,40.9207,93.4179,0.000625,0.000625,0.00154746
-1,0,43593,788.918,1081.99,2.45428e-14,9.22785e-13,2.36449e-13,0.10546900000000001,0,3.90625e-05,4.82641e-15,33.479,72.5616,0.000625,0.000625,0.00155527
-1,0,43593,788.918,1195.48,2.5196e-14,9.67119e-13,2.41642e-13,0.10625,0,3.90625e-05,4.91425e-15,16.8937,48.5456,0.000625,0.000625,0.0015630999999999998
-1,0,47628,788.918,968.801,2.6221800000000002e-14,9.19253e-13,2.3099299999999997e-13,0.10703199999999999,0,3.90625e-05,5.06306e-15,6.53794,36.513000000000005,0.000625,0.000625,0.00157093
-1,0,47660,788.918,799.182,2.7600200000000002e-14,1.10346e-12,2.49273e-13,0.107813,0,3.90625e-05,5.29465e-15,8.66818,33.7539,0.000625,0.000625,0.00157874
-1,0,44617,788.918,824.893,2.8459699999999997e-14,1.0173e-12,2.5544e-13,0.10859400000000001,0,3.90625e-05,5.44457e-15,18.1029,55.5982,0.000625,0.000625,0.00158654
-1,0,44617,788.918,915.459,2.93491e-14,1.1838e-12,2.44822e-13,0.109375,0,3.90625e-05,5.60455e-15,11.0508,37.9358,0.000625,0.000625,0.00159434
-1,0,44617,788.918,1105.15,2.9861e-14,1.2606700000000001e-12,2.3711599999999997e-13,0.11015699999999999,0,3.90625e-05,5.68592e-15,15.2763,42.4484,0.000625,0.000625,0.00160217
-1,0,44617,788.918,1896.09,3.08504e-14,1.26275e-12,2.0557600000000003e-13,0.11093800000000001,0,3.90625e-05,5.82473e-15,18.4198,12.3119,0.000625,0.000625,0.00161
-1,0,48652,788.918,1964.45,3.23492e-14,1.24296e-12,2.01341e-13,0.111719,0,3.90625e-05,6.03778e-15,30.4507,31.1144,0.000625,0.000625,0.00161781
-1,0,44617,788.918,1611.41,3.3508199999999997e-14,1.19528e-12,1.97057e-13,0.1125,0,3.90625e-05,6.1422699999999995e-15,46.9736,58.3029,0.000625,0.000625,0.00162561
-1,0,49676,788.918,1453.02,3.48408e-14,1.19494e-12,1.9015e-13,0.113282,0,3.90625e-05,6.2703299999999995e-15,39.4943,58.1844,0.000625,0.000625,0.00163341
-1,0,49676,788.918,1491.28,3.61136e-14,1.2079e-12,2.05525e-13,0.11406300000000001,0,3.90625e-05,6.418170000000001e-15,14.3916,26.8452,0.000625,0.000625,0.00164124
-1,0,49676,788.918,1577.08,3.80417e-14,1.40569e-12,2.11465e-13,0.114844,0,3.90625e-05,6.64885e-15,36.5879,60.0068,0.000625,0.000625,0.00164908
-1,0,49708,788.918,2500.75,4.06659e-14,1.46761e-12,2.3170100000000003e-13,0.115625,0,3.90625e-05,6.969199999999999e-15,66.5025,104.81700000000001,0.000625,0.000625,0.00165688
-1,0,49740,788.918,2675.27,4.3596e-14,1.45018e-12,2.56007e-13,0.116407,0,3.90625e-05,7.37583e-15,92.59100000000001,142.539,0.000625,0.000625,0.00166468
-1,0,49740,788.918,2458.82,4.62075e-14,1.6838099999999999e-12,3.43378e-13,0.11718800000000001,0,3.90625e-05,7.69942e-15,112.8,179.834,0.000625,0.000625,0.00167249
-1,0,48532,788.918,2759.02,4.859419999999999e-14,1.44356e-12,4.1306499999999997e-13,0.117969,0,3.90625e-05,8.02923e-15,110.458,200.50900000000001,0.000625,0.000625,0.00168032
-1,0,49555,788.918,2106.54,5.1637199999999994e-14,1.6997299999999999e-12,4.2386800000000005e-13,0.11875,0,3.90625e-05,8.47489e-15,115.13,215.951,0.000625,0.000625,0.00168815
-1,0,49555,788.918,2650.34,5.53487e-14,1.83861e-12,4.37872e-13,0.119532,0,3.90625e-05,9.10595e-15,134.715,249.68599999999998,0.000625,0.000625,0.00169596
-1,0,50764,788.918,2748.32,5.990880000000001e-14,1.78695e-12,4.94738e-13,0.12031300000000002,0,3.90625e-05,9.969079999999999e-15,147.345,276.964,0.000625,0.000625,0.00170375
-1,0,50764,788.918,3462.07,6.443709999999999e-14,2.0033599999999997e-12,5.71378e-13,0.12109400000000001,0,3.90625e-05,1.0711700000000001e-14,161.475,302.316,0.000625,0.000625,0.00171156
-1,0,49706,788.918,3756.89,6.932919999999999e-14,2.1447099999999997e-12,7.11301e-13,0.121875,0,3.90625e-05,1.15257e-14,186.428,351.699,0.000625,0.000625,0.00171939
-1,0,48533,788.918,3306.28,7.51679e-14,2.39768e-12,7.70811e-13,0.12265699999999999,0,3.90625e-05,1.2614299999999998e-14,208.949,386.996,0.000625,0.000625,0.00172722
-1,0,48533,788.918,2897.47,8.157260000000001e-14,2.74095e-12,7.778189999999999e-13,0.123438,0,3.90625e-05,1.39564e-14,208.36,389.825,0.000625,0.000625,0.00173503
-1,0,49738,788.918,2980.13,8.707260000000001e-14,2.8552400000000003e-12,8.033e-13,0.12421900000000001,0,3.90625e-05,1.51092e-14,214.588,433.95099999999996,0.000625,0.000625,0.00174283
-1,0,49705,788.918,3504.38,9.20793e-14,2.68329e-12,8.35297e-13,0.125001,0,3.90625e-05,1.6186000000000002e-14,229.025,460.24800000000005,0.000625,0.000625,0.00175063
-1,0,52658,788.918,4214.37,9.74868e-14,2.94222e-12,8.325319999999999e-13,0.125782,0,3.90625e-05,1.71139e-14,217.04,433.664,0.000625,0.000625,0.00175846
-1,0,49557,788.918,5248.01,1.0425e-13,3.28578e-12,8.09533e-13,0.126563,0,3.90625e-05,1.83623e-14,231.62900000000002,469.814,0.000625,0.000625,0.0017663
-1,0,49557,788.918,4050.43,1.11979e-13,3.5191199999999997e-12,7.84248e-13,0.127344,0,3.90625e-05,1.9989300000000002e-14,222.72299999999998,465.848,0.000625,0.000625,0.0017741
-1,0,50762,788.918,3946.56,1.16737e-13,3.710930000000001e-12,9.026190000000001e-13,0.128126,0,3.90625e-05,2.10725e-14,216.17700000000002,466.369,0.000625,0.000625,0.0017819000000000003
-1,0,52659,788.918,3753.45,1.22551e-13,3.90259e-12,9.29611e-13,0.128907,0,3.90625e-05,2.2326599999999998e-14,219.465,483.236,0.000625,0.000625,0.0017897000000000002
-1,0,49737,788.918,6059.06,1.26766e-13,3.96017e-12,8.76052e-13,0.129688,0,3.90625e-05,2.29711e-14,167.25599999999997,402.848,0.000625,0.000625,0.00179754
-1,0,53677,788.918,5538.35,1.30637e-13,4.23654e-12,9.016979999999999e-13,0.130469,0,3.90625e-05,2.36601e-14,115.052,348.625,0.000625,0.000625,0.00180537
-1,0,50633,788.918,5079.55,1.36295e-13,4.73835e-12,1.0166799999999999e-12,0.131251,0,3.90625e-05,2.4854400000000002e-14,117.148,360.038,0.000625,0.000625,0.00181318
-1,0,50633,788.918,4538.77,1.40215e-13,5.0930699999999994e-12,1.08194e-12,0.13203199999999998,0,3.90625e-05,2.5563e-14,108.009,336.05699999999996,0.000625,0.000625,0.00182097
-1,0,50633,788.918,4817.86,1.45645e-13,5.08866e-12,1.07666e-12,0.13281300000000001,0,3.90625e-05,2.64355e-14,74.5652,249.063,0.000625,0.000625,0.00182878
-1,0,54701,788.918,4281.53,1.49085e-13,5.4651300000000006e-12,1.03514e-12,0.13359400000000002,0,3.90625e-05,2.68017e-14,33.9657,178.386,0.000625,0.000625,0.00183661
-1,0,54701,788.918,4697.82,1.53124e-13,5.74478e-12,9.35917e-13,0.134376,0,3.90625e-05,2.73149e-14,74.1006,9.20514,0.000625,0.000625,0.00184444
-1,0,54828,788.918,5326.56,1.59784e-13,5.13681e-12,9.67002e-13,0.135157,0,3.90625e-05,2.83313e-14,114.12100000000001,65.0127,0.000625,0.000625,0.00185225
-1,0,54700,788.918,6412.6,1.65045e-13,5.06616e-12,9.28028e-13,0.135938,0,3.90625e-05,2.88627e-14,201.546,243.667,0.000625,0.000625,0.00186005
-1,0,54860,788.918,6714.78,1.72446e-13,5.7668400000000005e-12,8.58975e-13,0.136719,0,3.90625e-05,2.95781e-14,196.14,293.659,0.000625,0.000625,0.00186785
-1,0,55725,788.918,5463.86,1.78907e-13,5.46593e-12,7.89171e-13,0.137501,0,3.90625e-05,3.0252800000000004e-14,135.036,207.882,0.000625,0.000625,0.00187568
-1,0,54675,788.918,6601.79,1.8722699999999999e-13,6.72273e-12,9.067600000000001e-13,0.138282,0,3.90625e-05,3.0992099999999997e-14,230.24900000000002,385.1,0.000625,0.000625,0.00188351
-1,0,54675,788.918,8372.42,1.98549e-13,6.90092e-12,9.379489999999999e-13,0.13906300000000002,0,3.90625e-05,3.22638e-14,308.99,493.61400000000003,0.000625,0.000625,0.00189132
-1,0,55724,788.918,9300.4,2.10945e-13,6.7197199999999996e-12,1.1543e-12,0.139844,0,3.90625e-05,3.38634e-14,480.60400000000004,779.7180000000001,0.000625,0.000625,0.00189912
-1,0,55884,788.918,9098.11,2.2582e-13,8.15789e-12,1.29447e-12,0.140626,0,3.90625e-05,3.53594e-14,543.888,927.426,0.000625,0.000625,0.00190692
-1,0,54676,788.918,12533.9,2.3846e-13,7.256919999999999e-12,1.4239399999999999e-12,0.141407,0,3.90625e-05,3.70405e-14,580.784,1022.09,0.000625,0.000625,0.00191475
-1,0,55699,788.918,11275.0,2.53477e-13,8.331139999999999e-12,1.6833900000000002e-12,0.142188,0,3.90625e-05,3.9067099999999996e-14,648.9119999999999,1202.66,0.000625,0.000625,0.00192258
-1,0,55699,788.918,10283.2,2.72381e-13,9.02812e-12,2.12904e-12,0.142969,0,3.90625e-05,4.19588e-14,552.313,1067.34,0.000625,0.000625,0.00193039
-1,0,56748,788.918,11168.4,2.95551e-13,8.74948e-12,2.40903e-12,0.143751,0,3.90625e-05,4.57714e-14,653.4590000000001,1303.77,0.000625,0.000625,0.00193819
-1,0,56908,788.918,12837.0,3.1751700000000003e-13,1.00278e-11,2.45887e-12,0.144532,0,3.90625e-05,4.91222e-14,825.373,1523.69,0.000625,0.000625,0.00194599
-1,0,55850,788.918,14835.6,3.40255e-13,1.08208e-11,2.3712400000000003e-12,0.145313,0,3.90625e-05,5.264349999999999e-14,861.7239999999999,1706.37,0.000625,0.000625,0.00195382
-1,0,54677,788.918,15491.8,3.63043e-13,1.20244e-11,2.83371e-12,0.146094,0,3.90625e-05,5.6468899999999994e-14,737.0110000000001,1530.21,0.000625,0.000625,0.00196166
-1,0,54677,788.918,14651.5,3.8956e-13,1.30341e-11,2.97349e-12,0.146876,0,3.90625e-05,6.145280000000001e-14,772.043,1612.81,0.000625,0.000625,0.00196946
-1,0,55882,788.918,12037.3,4.11505e-13,1.2669000000000001e-11,2.84567e-12,0.14765699999999998,0,3.90625e-05,6.555269999999999e-14,820.174,1801.04,0.000625,0.000625,0.00197726
-1,0,55849,788.918,10350.7,4.34187e-13,1.30395e-11,3.16096e-12,0.14843800000000001,0,3.90625e-05,6.994650000000001e-14,720.102,1613.24,0.000625,0.000625,0.00198507
-1,0,55849,788.918,10299.2,4.57172e-13,1.39637e-11,3.2298e-12,0.14921900000000002,0,3.90625e-05,7.34543e-14,694.7139999999999,1626.43,0.000625,0.000625,0.0019929
-1,0,55701,788.918,17848.6,4.87159e-13,1.55346e-11,3.2057e-12,0.150001,0,3.90625e-05,7.84043e-14,738.7560000000001,1722.91,0.000625,0.000625,0.00200073
-1,0,114655,788.918,0.9220959999999999,1.20631e-16,1.041e-15,5.27121e-18,0.00039062699999999994,0,1.95313e-05,8.04786e-17,0.999876,0.9989370000000001,0.000625,0.000625,0.000503981
-1,0,323126,788.918,0.691336,1.8757999999999998e-16,1.60654e-15,6.946149999999999e-18,0.000781253,0,1.95313e-05,1.40626e-16,0.975142,0.975025,0.000625,0.000625,0.000507889
-1,0,123068,788.918,0.5881770000000001,2.36994e-16,1.83371e-15,1.62215e-17,0.00117188,0,1.95313e-05,1.77024e-16,0.975274,0.977554,0.000625,0.000625,0.000511796
-1,0,116678,788.918,0.39626500000000003,2.77539e-16,2.03353e-15,2.6065300000000003e-17,0.00156251,0,1.95313e-05,2.0700300000000001e-16,0.973232,0.9707030000000001,0.000625,0.000625,0.000515704
-1,0,54619,788.918,0.24215799999999998,3.1174599999999997e-16,2.23485e-15,2.9608e-17,0.00195313,0,1.95313e-05,2.33413e-16,0.974617,0.976033,0.000625,0.000625,0.0005196119999999999
-1,0,462365,788.918,0.141181,3.4250500000000003e-16,2.39451e-15,3.82042e-17,0.00234376,0,1.95313e-05,2.57944e-16,0.975145,0.973988,0.000625,0.000625,0.00052352
-1,0,462365,788.918,0.23307399999999998,3.6991699999999995e-16,2.4821e-15,3.61829e-17,0.00273439,0,1.95313e-05,2.80944e-16,0.9756020000000001,0.978073,0.000625,0.000625,0.000527426
-1,0,213690,788.918,0.41595600000000005,3.94291e-16,2.58358e-15,3.85415e-17,0.00312501,0,1.95313e-05,3.01967e-16,0.976266,0.973305,0.000625,0.000625,0.000531333
-1,0,343618,788.918,0.166104,4.1772199999999995e-16,2.6085300000000002e-15,4.2025e-17,0.00351564,0,1.95313e-05,3.2300900000000003e-16,0.978102,0.981174,0.000625,0.000625,0.00053524
-1,0,408121,788.918,0.047094300000000006,4.38906e-16,2.8781999999999997e-15,4.7867900000000004e-17,0.00390627,0,1.95313e-05,3.42354e-16,0.97685,0.974952,0.000625,0.000625,0.000539148
-1,0,513558,788.918,0.18435,4.581869999999999e-16,2.87638e-15,6.0604e-17,0.00429689,0,1.95313e-05,3.6011e-16,0.978241,0.979764,0.000625,0.000625,0.000543055
-1,0,66123,788.918,0.131355,4.76757e-16,3.27421e-15,6.73981e-17,0.00468752,0,1.95313e-05,3.77685e-16,0.978044,0.9829129999999999,0.000625,0.000625,0.000546962
-1,0,133983,788.918,0.152454,4.9464e-16,3.03985e-15,7.367630000000001e-17,0.00507815,0,1.95313e-05,3.9436e-16,0.977809,0.977052,0.000625,0.000625,0.000550868
-1,0,111119,788.918,0.24810500000000002,5.11596e-16,3.2686900000000003e-15,9.36986e-17,0.00546877,0,1.95313e-05,4.1042699999999994e-16,0.9833879999999999,0.9877239999999999,0.000625,0.000625,0.000554775
-1,0,61734,788.918,0.382874,5.27508e-16,3.07315e-15,1.1326799999999998e-16,0.005859399999999999,0,1.95313e-05,4.2527800000000004e-16,0.97859,0.9772770000000001,0.000625,0.000625,0.000558684
-1,0,169006,788.918,0.633111,5.4315e-16,3.04997e-15,1.0331e-16,0.00625003,0,1.95313e-05,4.4012900000000005e-16,0.97906,0.9771700000000001,0.000625,0.000625,0.00056259
-1,0,57308,788.918,0.416886,5.569269999999999e-16,3.3577300000000002e-15,1.0647200000000002e-16,0.00664065,0,1.95313e-05,4.532e-16,0.979942,0.978791,0.000625,0.000625,0.000566497
-1,0,57308,788.918,0.7005520000000001,5.705e-16,3.23741e-15,1.00787e-16,0.00703128,0,1.95313e-05,4.659680000000001e-16,0.979743,0.978259,0.000625,0.000625,0.000570403
-1,0,201468,788.918,1.54223,5.836559999999999e-16,3.13614e-15,1.27909e-16,0.0074218999999999995,0,1.95313e-05,4.78432e-16,0.9823,0.9798620000000001,0.000625,0.000625,0.00057431
-1,0,259214,788.918,0.9626549999999999,5.96699e-16,3.50192e-15,1.43416e-16,0.00781253,0,1.95313e-05,4.906069999999999e-16,0.981771,0.980669,0.000625,0.000625,0.000578218
-1,0,259214,788.918,1.20821,6.08529e-16,3.1855899999999998e-15,1.53344e-16,0.00820316,0,1.95313e-05,5.01607e-16,0.983482,0.9813120000000001,0.000625,0.000625,0.000582125
-1,0,70961,788.918,0.587657,6.20288e-16,3.29957e-15,1.77236e-16,0.00859378,0,1.95313e-05,5.1264e-16,0.982941,0.9816229999999999,0.000625,0.000625,0.000586031
-1,0,70961,788.918,1.37313,6.31708e-16,3.7706600000000004e-15,1.63126e-16,0.00898441,0,1.95313e-05,5.232369999999999e-16,0.9887469999999999,0.990024,0.000625,0.000625,0.000589938
-1,0,70961,788.918,2.50763,6.4279e-16,3.68385e-15,2.0783099999999996e-16,0.00937504,0,1.95313e-05,5.33303e-16,0.985815,0.9810989999999999,0.000625,0.000625,0.0005938440000000001
-1,0,18975,788.918,3.79242,6.53076e-16,3.56782e-15,2.34789e-16,0.00976566,0,1.95313e-05,5.42715e-16,0.9927219999999999,0.9903,0.000625,0.000625,0.000597753
-1,0,181571,788.918,2.37748,6.634819999999999e-16,3.58027e-15,2.68932e-16,0.010156299999999998,0,1.95313e-05,5.522649999999999e-16,0.9958870000000001,0.993116,0.000625,0.000625,0.000601659
-1,0,181571,788.918,2.2368200000000003,6.730460000000001e-16,3.86877e-15,3.5906599999999997e-16,0.0105469,0,1.95313e-05,5.6107500000000005e-16,0.9945219999999999,0.9949879999999999,0.000625,0.000625,0.000605566
-1,0,181571,788.918,1.70123,6.827250000000001e-16,3.94032e-15,4.2847999999999996e-16,0.0109375,0,1.95313e-05,5.69747e-16,0.999822,0.9951200000000001,0.000625,0.000625,0.000609472
-1,0,215200,788.918,1.9659900000000001,6.92427e-16,3.86854e-15,4.681799999999999e-16,0.011328200000000002,0,1.95313e-05,5.78366e-16,0.9981209999999999,0.9991610000000001,0.000625,0.000625,0.000613379
-1,0,24170,788.918,1.89963,7.01789e-16,3.69486e-15,3.29721e-16,0.011718799999999998,0,1.95313e-05,5.86544e-16,0.9952559999999999,0.9973290000000001,0.000625,0.000625,0.000617287
-1,0,24170,788.918,2.07133,7.11348e-16,3.88786e-15,3.4191800000000006e-16,0.0121094,0,1.95313e-05,5.950440000000001e-16,0.997475,0.997393,0.000625,0.000625,0.000621193
-1,0,24170,788.918,1.81707,7.19627e-16,4.0272399999999995e-15,3.9052e-16,0.0125,0,1.95313e-05,6.022999999999999e-16,0.994294,0.999431,0.000625,0.000625,0.0006251000000000001
-1,0,24170,788.918,2.85168,7.280769999999999e-16,4.22228e-15,4.2412400000000005e-16,0.012890700000000001,0,1.95313e-05,6.09856e-16,0.998394,0.9972709999999999,0.000625,0.000625,0.000629006
-1,0,148640,788.918,2.86299,7.36316e-16,4.3057499999999994e-15,4.55781e-16,0.0132813,0,1.95313e-05,6.170899999999999e-16,0.990711,0.9931,0.000625,0.000625,0.000632913
-1,0,28266,788.918,3.4861,7.43531e-16,4.38617e-15,5.09569e-16,0.013671899999999999,0,1.95313e-05,6.23284e-16,0.9794879999999999,0.977491,0.000625,0.000625,0.000636821
-1,0,28266,788.918,4.22133,7.5094e-16,4.7238e-15,5.43018e-16,0.0140626,0,1.95313e-05,6.29519e-16,0.9771549999999999,0.974775,0.000625,0.000625,0.000640727
-1,0,182040,788.918,4.57744,7.58235e-16,4.87271e-15,6.374609999999999e-16,0.014453200000000001,0,1.95313e-05,6.35779e-16,0.971642,0.968613,0.000625,0.000625,0.000644634
-1,0,182040,788.918,4.53505,7.65155e-16,5.23397e-15,7.19252e-16,0.014843799999999999,0,1.95313e-05,6.41812e-16,0.978251,0.974716,0.000625,0.000625,0.00064854
-1,0,182040,788.918,6.18884,7.72677e-16,5.23765e-15,7.99184e-16,0.015234399999999999,0,1.95313e-05,6.48278e-16,0.971453,0.966669,0.000625,0.000625,0.000652447
-1,0,182040,788.918,6.5424,7.79945e-16,5.12472e-15,8.099910000000001e-16,0.0156251,0,1.95313e-05,6.545319999999999e-16,0.969584,0.9624860000000001,0.000625,0.000625,0.000656355
-1,0,182040,788.918,6.22831,7.865410000000001e-16,5.655699999999999e-15,9.874880000000002e-16,0.0160157,0,1.95313e-05,6.60043e-16,0.9532079999999999,0.935644,0.000625,0.000625,0.0006602610000000001
-1,0,186136,788.918,5.5065,7.931660000000001e-16,5.55718e-15,1.16076e-15,0.0164063,0,1.95313e-05,6.656619999999999e-16,0.952888,0.937767,0.000625,0.000625,0.000664167
-1,0,186136,788.918,8.8425,7.996080000000001e-16,5.5945e-15,1.22112e-15,0.016796900000000003,0,1.95313e-05,6.711119999999999e-16,0.9455870000000001,0.9233379999999999,0.000625,0.000625,0.000668074
-1,0,194272,788.918,9.05068,8.06484e-16,6.81113e-15,1.10488e-15,0.017187599999999997,0,1.95313e-05,6.765619999999999e-16,0.9376040000000001,0.919808,0.000625,0.000625,0.00067198
-1,0,194272,788.918,9.58624,8.12601e-16,7.79118e-15,1.18994e-15,0.017578200000000002,0,1.95313e-05,6.81757e-16,0.89974,0.8654139999999999,0.000625,0.000625,0.000675888
-1,0,194272,788.918,10.414000000000001,8.190469999999999e-16,7.90369e-15,1.56814e-15,0.0179688,0,1.95313e-05,6.87012e-16,0.8756010000000001,0.832851,0.000625,0.000625,0.000679795
-1,0,190297,788.918,10.3697,8.253080000000001e-16,7.57816e-15,1.9152999999999998e-15,0.0183594,0,1.95313e-05,6.921530000000001e-16,0.855842,0.809425,0.000625,0.000625,0.0006837010000000001
-1,0,190297,788.918,10.2491,8.313369999999999e-16,7.57922e-15,2.0233e-15,0.0187501,0,1.95313e-05,6.97022e-16,0.8322299999999999,0.768921,0.000625,0.000625,0.000687608
-1,0,194330,788.918,13.0578,8.370799999999999e-16,8.66828e-15,2.17941e-15,0.0191407,0,1.95313e-05,7.01552e-16,0.847434,0.7811130000000001,0.000625,0.000625,0.000691514
-1,0,194330,788.918,13.7109,8.430339999999999e-16,8.61976e-15,2.15725e-15,0.019531299999999998,0,1.95313e-05,7.061939999999999e-16,0.830666,0.7684310000000001,0.000625,0.000625,0.000695422
-1,0,194393,788.918,15.5453,8.4875e-16,9.17389e-15,2.5388300000000003e-15,0.019922,0,1.95313e-05,7.1077e-16,0.799665,0.727529,0.000625,0.000625,0.0006993289999999999
-1,0,194393,788.918,15.4701,8.544410000000001e-16,1.16982e-14,3.15829e-15,0.020312599999999997,0,1.95313e-05,7.151269999999999e-16,0.783455,0.7024779999999999,0.000625,0.000625,0.000703235
-1,0,194393,788.918,17.8291,8.607089999999999e-16,1.14535e-14,3.4071100000000003e-15,0.0207032,0,1.95313e-05,7.199639999999999e-16,0.730169,0.625121,0.000625,0.000625,0.0007071410000000001
-1,0,198426,788.918,21.0614,8.6621e-16,9.93874e-15,3.4271099999999998e-15,0.0210938,0,1.95313e-05,7.24192e-16,0.735394,0.634273,0.000625,0.000625,0.000711048
-1,0,198426,788.918,22.1715,8.723139999999999e-16,9.60736e-15,3.56411e-15,0.0214845,0,1.95313e-05,7.28737e-16,0.699922,0.593742,0.000625,0.000625,0.0007149560000000001
-1,0,202460,788.918,21.5885,8.77824e-16,1.0995200000000002e-14,3.954419999999999e-15,0.021875099999999998,0,1.95313e-05,7.32799e-16,0.70023,0.57399,0.000625,0.000625,0.000718863
-1,0,198489,788.918,19.9094,8.835930000000001e-16,1.47126e-14,4.9329999999999995e-15,0.0222657,0,1.95313e-05,7.36621e-16,0.7026060000000001,0.584033,0.000625,0.000625,0.000722769
-1,0,198489,788.918,20.2606,8.90049e-16,1.6903599999999998e-14,5.30538e-15,0.022656299999999997,0,1.95313e-05,7.41107e-16,0.649138,0.504939,0.000625,0.000625,0.000726675
-1,0,198489,788.918,32.5287,8.96445e-16,1.52599e-14,4.91805e-15,0.023047,0,1.95313e-05,7.4553e-16,0.633454,0.468738,0.000625,0.000625,0.000730582
-1,0,202649,788.918,33.0911,9.022780000000001e-16,1.60124e-14,5.07255e-15,0.023437599999999996,0,1.95313e-05,7.494210000000001e-16,0.6143109999999999,0.45048599999999994,0.000625,0.000625,0.00073449
-1,0,206556,788.918,32.4881,9.087189999999999e-16,1.67326e-14,6.47136e-15,0.0238282,0,1.95313e-05,7.53808e-16,0.652413,0.473008,0.000625,0.000625,0.0007383960000000001
-1,0,206556,788.918,27.2016,9.1507e-16,1.88917e-14,7.53887e-15,0.0242188,0,1.95313e-05,7.57645e-16,0.6737890000000001,0.482519,0.000625,0.000625,0.000742302
-1,0,202585,788.918,31.4379,9.213760000000001e-16,2.2431299999999998e-14,8.13565e-15,0.0246095,0,1.95313e-05,7.6101199999999995e-16,0.786728,0.620051,0.000625,0.000625,0.000746209
-1,0,206745,788.918,45.1416,9.279769999999999e-16,2.1069599999999998e-14,7.55776e-15,0.025000099999999997,0,1.95313e-05,7.649260000000001e-16,0.798601,0.640985,0.000625,0.000625,0.000750115
-1,0,206745,788.918,50.6468,9.35191e-16,2.6610900000000005e-14,7.68673e-15,0.025390700000000002,0,1.95313e-05,7.687980000000001e-16,0.6480630000000001,0.431821,0.000625,0.000625,0.000754023
-1,0,206745,788.918,41.9227,9.43552e-16,2.6032799999999998e-14,9.70695e-15,0.025781400000000003,0,1.95313e-05,7.72528e-16,0.64789,0.43252399999999996,0.000625,0.000625,0.00075793
-1,0,210841,788.918,45.6576,9.50887e-16,2.47643e-14,1.08437e-14,0.026172000000000004,0,1.95313e-05,7.75916e-16,0.632152,0.39222199999999996,0.000625,0.000625,0.0007618360000000001
-1,0,210841,788.918,49.736000000000004,9.5977e-16,2.7242000000000002e-14,1.14164e-14,0.0265626,0,1.95313e-05,7.80244e-16,0.754422,0.548088,0.000625,0.000625,0.0007657419999999999
-1,0,210841,788.918,42.7806,9.682160000000001e-16,2.9250200000000003e-14,1.12565e-14,0.026953199999999997,0,1.95313e-05,7.840169999999999e-16,0.827101,0.619792,0.000625,0.000625,0.000769649
-1,0,210841,788.918,49.0282,9.76477e-16,3.5381999999999996e-14,1.01701e-14,0.0273439,0,1.95313e-05,7.87637e-16,0.8718540000000001,0.682247,0.000625,0.000625,0.000773557
-1,0,210841,788.918,59.9804,9.871039999999999e-16,3.49415e-14,1.03495e-14,0.027734500000000002,0,1.95313e-05,7.9146600000000005e-16,0.9370649999999999,0.745314,0.000625,0.000625,0.000777464
-1,0,210713,788.918,51.9207,9.979230000000001e-16,3.427e-14,1.18111e-14,0.028125099999999997,0,1.95313e-05,7.95133e-16,0.9662209999999999,0.852534,0.000625,0.000625,0.00078137
-1,0,214937,788.918,56.4835,1.01064e-15,3.6098199999999995e-14,1.22243e-14,0.028515699999999998,0,1.95313e-05,7.988589999999999e-16,0.760595,0.8876370000000001,0.000625,0.000625,0.000785276
-1,0,214937,788.918,55.7876,1.0246800000000001e-15,3.89704e-14,1.17943e-14,0.028906400000000002,0,1.95313e-05,8.030950000000001e-16,0.715532,0.8718319999999999,0.000625,0.000625,0.000789183
-1,0,214937,788.918,64.11399999999999,1.0404799999999999e-15,4.91903e-14,1.10171e-14,0.029297000000000004,0,1.95313e-05,8.07076e-16,0.543361,0.557114,0.000625,0.000625,0.00079309
-1,0,214937,788.918,87.3637,1.05703e-15,4.84614e-14,1.1582700000000001e-14,0.029687599999999998,0,1.95313e-05,8.10972e-16,0.37645,0.337212,0.000625,0.000625,0.0007969969999999999
-1,0,215387,788.918,79.1681,1.07164e-15,4.3830199999999997e-14,1.17542e-14,0.0300782,0,1.95313e-05,8.14667e-16,0.22669,0.131717,0.000625,0.000625,0.000800903
-1,0,210459,788.918,93.1286,1.09193e-15,4.57616e-14,1.1717100000000001e-14,0.030468900000000004,0,1.95313e-05,8.197280000000001e-16,0.14214300000000002,0.00378418,0.000625,0.000625,0.000804809
-1,0,214745,788.918,95.7918,1.1136200000000001e-15,5.138819999999999e-14,1.26274e-14,0.0308595,0,1.95313e-05,8.24526e-16,0.00798098,0.131573,0.000625,0.000625,0.000808716
-1,0,219033,788.918,110.381,1.1370100000000001e-15,5.591609999999999e-14,1.43591e-14,0.031250099999999996,0,1.95313e-05,8.29012e-16,0.131232,0.32976,0.000625,0.000625,0.000812624
-1,0,219033,788.918,158.076,1.16646e-15,5.75193e-14,1.6762599999999998e-14,0.031640800000000004,0,1.95313e-05,8.34642e-16,0.21909499999999998,0.44923900000000005,0.000625,0.000625,0.000816531
-1,0,214744,788.918,143.13299999999998,1.1959000000000002e-15,5.96153e-14,1.80673e-14,0.0320314,0,1.95313e-05,8.38677e-16,0.34991,0.695719,0.000625,0.000625,0.0008204369999999999
-1,0,222939,788.918,114.398,1.2344099999999999e-15,6.21389e-14,1.8473e-14,0.032422,0,1.95313e-05,8.4475e-16,0.674466,1.07856,0.000625,0.000625,0.0008243430000000001
-1,0,222939,788.918,109.666,1.27726e-15,6.46675e-14,1.99611e-14,0.0328126,0,1.95313e-05,8.500739999999999e-16,1.08566,1.6369200000000002,0.000625,0.000625,0.00082825
-1,0,214680,788.918,142.128,1.3224e-15,7.71235e-14,2.07041e-14,0.0332033,0,1.95313e-05,8.563560000000001e-16,1.0484,1.55559,0.000625,0.000625,0.000832158
-1,0,219546,788.918,167.769,1.37343e-15,7.61779e-14,2.21578e-14,0.0335939,0,1.95313e-05,8.62985e-16,1.11085,1.7395900000000002,0.000625,0.000625,0.000836064
-1,0,218840,788.918,165.072,1.4207e-15,8.707260000000001e-14,2.42475e-14,0.0339845,0,1.95313e-05,8.69003e-16,1.2554100000000001,1.99848,0.000625,0.000625,0.00083997
-1,0,218840,788.918,147.86700000000002,1.47538e-15,9.1192e-14,2.82807e-14,0.0343751,0,1.95313e-05,8.753639999999999e-16,1.507,2.31007,0.000625,0.000625,0.0008438769999999999
-1,0,218776,788.918,132.944,1.53995e-15,9.7366e-14,2.97548e-14,0.0347658,0,1.95313e-05,8.81904e-16,1.8393400000000002,2.84262,0.000625,0.000625,0.0008477830000000001
-1,0,218776,788.918,183.232,1.60391e-15,1.19403e-13,2.78769e-14,0.035156400000000004,0,1.95313e-05,8.896089999999999e-16,1.92203,2.9491099999999997,0.000625,0.000625,0.000851691
-1,0,227034,788.918,199.31599999999997,1.68158e-15,1.13195e-13,3.27048e-14,0.035547,0,1.95313e-05,8.97929e-16,2.44116,3.8315900000000003,0.000625,0.000625,0.0008555980000000001
-1,0,227034,788.918,214.519,1.7635200000000001e-15,1.12649e-13,3.68131e-14,0.0359376,0,1.95313e-05,9.06565e-16,1.8398599999999998,2.98413,0.000625,0.000625,0.000859504
-1,0,226970,788.918,198.672,1.85814e-15,1.29796e-13,3.9746300000000005e-14,0.0363283,0,1.95313e-05,9.16188e-16,1.94365,3.21698,0.000625,0.000625,0.00086341
-1,0,235292,788.918,201.597,1.96442e-15,1.35028e-13,4.2659699999999995e-14,0.0367189,0,1.95313e-05,9.26544e-16,2.1192,3.5771,0.000625,0.000625,0.0008673169999999999
-1,0,235292,788.918,207.54,2.06179e-15,1.5702e-13,4.1413099999999994e-14,0.037109500000000004,0,1.95313e-05,9.36419e-16,2.11892,3.59714,0.000625,0.000625,0.000871225
-1,0,231771,788.918,262.748,2.1770800000000003e-15,1.7240499999999999e-13,4.0292900000000006e-14,0.0375002,0,1.95313e-05,9.46767e-16,2.25659,3.87249,0.000625,0.000625,0.000875131
-1,0,231771,788.918,280.453,2.27754e-15,1.6017799999999999e-13,4.3624199999999996e-14,0.0378908,0,1.95313e-05,9.55875e-16,2.13764,3.8206300000000004,0.000625,0.000625,0.0008790369999999999
-1,0,231066,788.918,296.449,2.40274e-15,1.84604e-13,4.35833e-14,0.0382814,0,1.95313e-05,9.67031e-16,1.89782,3.3913599999999997,0.000625,0.000625,0.000882944
-1,0,231129,788.918,288.71299999999997,2.55309e-15,2.11736e-13,4.53091e-14,0.038672000000000005,0,1.95313e-05,9.79659e-16,1.51375,2.9422099999999998,0.000625,0.000625,0.00088685
-1,0,239388,788.918,292.209,2.67584e-15,2.22458e-13,5.22693e-14,0.03906269999999999,0,1.95313e-05,9.918510000000001e-16,1.47458,3.07892,0.000625,0.000625,0.0008907580000000001
-1,0,239388,788.918,388.48699999999997,2.8614e-15,2.32642e-13,6.22754e-14,0.039453300000000004,0,1.95313e-05,1.00528e-15,1.3182399999999999,2.68241,0.000625,0.000625,0.000894665
-1,0,239388,788.918,396.908,3.01751e-15,2.1844699999999998e-13,6.4616e-14,0.0398439,0,1.95313e-05,1.01804e-15,0.6420140000000001,2.51021,0.000625,0.000625,0.000898571
-1,0,235931,788.918,447.827,3.2269100000000002e-15,2.3400100000000003e-13,6.12361e-14,0.0402345,0,1.95313e-05,1.03589e-15,0.784353,2.4277599999999997,0.000625,0.000625,0.0009024769999999999
-1,0,235931,788.918,503.56,3.44668e-15,2.93799e-13,7.33159e-14,0.04062519999999999,0,1.95313e-05,1.05327e-15,0.0402654,1.35281,0.000625,0.000625,0.000906384
-1,0,243484,788.918,482.194,3.67199e-15,2.88663e-13,8.530789999999999e-14,0.0410158,0,1.95313e-05,1.07128e-15,0.54009,0.781529,0.000625,0.000625,0.0009102919999999999
-1,0,235930,788.918,479.978,3.92451e-15,3.62649e-13,9.86425e-14,0.0414064,0,1.95313e-05,1.08814e-15,0.45233599999999996,0.44873900000000005,0.000625,0.000625,0.0009141980000000001
-1,0,235930,788.918,433.17800000000005,4.1301099999999996e-15,3.15414e-13,1.01547e-13,0.041797,0,1.95313e-05,1.10533e-15,0.0379434,0.751703,0.000625,0.000625,0.000918104
-1,0,240027,788.918,479.80199999999996,4.4244100000000004e-15,3.4776700000000003e-13,9.97191e-14,0.042187699999999995,0,1.95313e-05,1.1286300000000002e-15,0.609283,0.291952,0.000625,0.000625,0.000922011
-1,0,240027,788.918,650.312,4.69376e-15,4.08428e-13,1.1325599999999999e-13,0.0425783,0,1.95313e-05,1.14841e-15,2.93031,2.60155,0.000625,0.000625,0.000925917
-1,0,235034,788.918,630.943,4.99362e-15,4.17785e-13,1.16688e-13,0.042968900000000004,0,1.95313e-05,1.17061e-15,3.8200800000000004,3.51715,0.000625,0.000625,0.000929825
-1,0,239257,788.918,587.149,5.34291e-15,5.123520000000001e-13,1.1180599999999999e-13,0.0433595,0,1.95313e-05,1.19579e-15,4.53786,4.74213,0.000625,0.000625,0.0009337319999999999
-1,0,239257,788.918,602.956,5.6952199999999995e-15,5.28149e-13,1.18149e-13,0.043750199999999996,0,1.95313e-05,1.22452e-15,6.7089300000000005,7.50143,0.000625,0.000625,0.0009376380000000001
-1,0,247515,788.918,680.05,6.13491e-15,5.07259e-13,1.34308e-13,0.0441408,0,1.95313e-05,1.25736e-15,5.56196,6.14329,0.000625,0.000625,0.0009415439999999999
-1,0,239193,788.918,906.931,6.60467e-15,6.355689999999999e-13,1.46366e-13,0.0445314,0,1.95313e-05,1.2917400000000002e-15,6.18509,6.882999999999999,0.000625,0.000625,0.000945451
-1,0,247451,788.918,839.003,7.0712e-15,6.0587e-13,1.44209e-13,0.0449221,0,1.95313e-05,1.32672e-15,5.843319999999999,6.567539999999999,0.000625,0.000625,0.0009493580000000001
-1,0,247451,788.918,803.508,7.57485e-15,6.88162e-13,1.5628e-13,0.0453127,0,1.95313e-05,1.36854e-15,7.90227,9.75272,0.000625,0.000625,0.000953265
-1,0,243416,788.918,911.378,8.07594e-15,7.19661e-13,1.6528499999999999e-13,0.0457033,0,1.95313e-05,1.40947e-15,10.1371,12.5015,0.000625,0.000625,0.000957171
-1,0,244187,788.918,905.7189999999999,8.70879e-15,7.26156e-13,1.60172e-13,0.0460939,0,1.95313e-05,1.45413e-15,11.1507,14.0592,0.000625,0.000625,0.000961077
-1,0,247387,788.918,1259.71,9.388540000000001e-15,8.54509e-13,1.71305e-13,0.0464846,0,1.95313e-05,1.5069e-15,16.0449,20.1893,0.000625,0.000625,0.0009649839999999999
-1,0,244186,788.918,1339.33,1.0087799999999998e-14,1.02776e-12,1.86894e-13,0.04687519999999999,0,1.95313e-05,1.56492e-15,14.0591,18.4242,0.000625,0.000625,0.000968892
-1,0,251610,788.918,1329.92,1.09446e-14,9.525049999999999e-13,1.98725e-13,0.047265800000000004,0,1.95313e-05,1.6373300000000001e-15,17.5587,22.9525,0.000625,0.000625,0.000972798
-1,0,251546,788.918,1347.56,1.17355e-14,9.47148e-13,2.0482800000000003e-13,0.0476564,0,1.95313e-05,1.70299e-15,19.5024,25.2941,0.000625,0.000625,0.000976705
-1,0,251546,788.918,1299.82,1.2610299999999999e-14,1.23002e-12,2.1391399999999998e-13,0.0480471,0,1.95313e-05,1.77127e-15,18.3765,24.6584,0.000625,0.000625,0.0009806110000000002
-1,0,251546,788.918,1795.09,1.35451e-14,1.2445399999999999e-12,2.3503800000000003e-13,0.04843769999999999,0,1.95313e-05,1.8514600000000003e-15,16.6011,23.2259,0.000625,0.000625,0.000984517
-1,0,248282,788.918,1904.01,1.44564e-14,1.41126e-12,2.4989899999999995e-13,0.0488283,0,1.95313e-05,1.93578e-15,19.3381,27.58,0.000625,0.000625,0.000988425
-1,0,251482,788.918,1877.78,1.5607499999999998e-14,1.41872e-12,2.8893800000000004e-13,0.0492189,0,1.95313e-05,2.0238399999999998e-15,19.5974,29.0987,0.000625,0.000625,0.000992332
-1,0,248281,788.918,2271.54,1.6671799999999998e-14,1.41672e-12,3.21389e-13,0.049609600000000004,0,1.95313e-05,2.10809e-15,27.7275,37.9556,0.000625,0.000625,0.000996238
-1,0,248281,788.918,2355.84,1.7821799999999998e-14,1.75788e-12,3.24097e-13,0.050000199999999995,0,1.95313e-05,2.20671e-15,24.3123,34.637,0.000625,0.000625,0.00100014
-1,0,255642,788.918,2547.47,1.9355799999999998e-14,1.71012e-12,3.8725599999999997e-13,0.0503908,0,1.95313e-05,2.3384399999999998e-15,27.1086,39.1142,0.000625,0.000625,0.00100405
-1,0,252378,788.918,2795.69,2.07313e-14,1.79864e-12,4.2855500000000004e-13,0.0507815,0,1.95313e-05,2.45003e-15,19.1167,27.9616,0.000625,0.000625,0.00100796
-1,0,255578,788.918,3264.18,2.23662e-14,2.1833e-12,4.44725e-13,0.0511721,0,1.95313e-05,2.56436e-15,17.9058,27.1811,0.000625,0.000625,0.00101187
-1,0,252377,788.918,3427.67,2.3719e-14,2.03598e-12,4.78613e-13,0.051562699999999996,0,1.95313e-05,2.66547e-15,21.3556,32.1532,0.000625,0.000625,0.00101577
-1,0,252377,788.918,3385.29,2.53537e-14,2.40571e-12,5.46649e-13,0.0519533,0,1.95313e-05,2.80185e-15,13.7042,23.984,0.000625,0.000625,0.00101968
-1,0,260507,788.918,3187.29,2.7096699999999997e-14,2.66824e-12,6.12832e-13,0.05234400000000001,0,1.95313e-05,2.93199e-15,14.5285,26.237,0.000625,0.000625,0.00102358
-1,0,259674,788.918,2888.52,2.87091e-14,2.3594299999999998e-12,6.396060000000001e-13,0.0527346,0,1.95313e-05,3.06345e-15,25.4575,42.2042,0.000625,0.000625,0.00102749
-1,0,260506,788.918,3586.97,3.09014e-14,3.20849e-12,6.30116e-13,0.0531252,0,1.95313e-05,3.1995999999999998e-15,17.845,32.7779,0.000625,0.000625,0.0010314
-1,0,259674,788.918,3570.5,3.25208e-14,2.83353e-12,6.10817e-13,0.0535158,0,1.95313e-05,3.31732e-15,7.037669999999999,18.8966,0.000625,0.000625,0.0010353
-1,0,248409,788.918,3430.34,3.4729900000000006e-14,3.00877e-12,7.02339e-13,0.0539065,0,1.95313e-05,3.49953e-15,8.232569999999999,23.2949,0.000625,0.000625,0.00103921
-1,0,264603,788.918,3876.45,3.72898e-14,3.50723e-12,7.43621e-13,0.0542971,0,1.95313e-05,3.68474e-15,3.2871300000000003,6.96287,0.000625,0.000625,0.00104312
-1,0,259610,788.918,4324.49,3.99101e-14,3.67984e-12,7.39575e-13,0.05468769999999999,0,1.95313e-05,3.8605699999999995e-15,14.1319,2.1080200000000002,0.000625,0.000625,0.00104703
-1,0,264602,788.918,4795.95,4.27717e-14,4.45705e-12,7.14512e-13,0.055078300000000004,0,1.95313e-05,4.03838e-15,22.949,18.7721,0.000625,0.000625,0.00105093
-1,0,264602,788.918,4852.64,4.5526800000000004e-14,4.09047e-12,7.34384e-13,0.055469000000000004,0,1.95313e-05,4.2280900000000004e-15,26.9049,23.3877,0.000625,0.000625,0.00105484
-1,0,259609,788.918,5404.75,4.9132e-14,4.4033400000000005e-12,8.45665e-13,0.0558596,0,1.95313e-05,4.50475e-15,37.5455,41.2831,0.000625,0.000625,0.00105874
-1,0,263769,788.918,5873.03,5.27237e-14,5.42596e-12,9.245790000000001e-13,0.05625019999999999,0,1.95313e-05,4.76014e-15,34.8803,31.785999999999998,0.000625,0.000625,0.00106265
-1,0,263706,788.918,4917.54,5.615980000000001e-14,5.48119e-12,9.56443e-13,0.0566409,0,1.95313e-05,4.99168e-15,48.6827,49.0784,0.000625,0.000625,0.00106656
-1,0,268698,788.918,4566.06,5.97667e-14,5.8797e-12,1.1223e-12,0.057031500000000006,0,1.95313e-05,5.2723999999999995e-15,57.0533,63.2741,0.000625,0.000625,0.00107047
-1,0,263705,788.918,5798.96,6.34036e-14,5.66719e-12,1.20703e-12,0.057422100000000004,0,1.95313e-05,5.54787e-15,83.3352,95.7257,0.000625,0.000625,0.00107437
-1,0,263705,788.918,6569.3,6.891410000000001e-14,6.8697899999999995e-12,1.20606e-12,0.057812699999999995,0,1.95313e-05,5.91634e-15,80.9694,96.67299999999999,0.000625,0.000625,0.00107828
-1,0,268762,788.918,7286.76,7.447739999999999e-14,7.22458e-12,1.33853e-12,0.0582034,0,1.95313e-05,6.30583e-15,86.5176,101.581,0.000625,0.000625,0.00108218
-1,0,268762,788.918,7717.57,7.91586e-14,8.88939e-12,1.48688e-12,0.05859400000000001,0,1.95313e-05,6.683280000000001e-15,115.221,135.816,0.000625,0.000625,0.00108609
-1,0,272794,788.918,8516.1,8.50965e-14,7.93512e-12,1.5235e-12,0.0589846,0,1.95313e-05,7.21459e-15,141.674,177.208,0.000625,0.000625,0.00109
-1,0,267801,788.918,8775.58,9.109639999999999e-14,8.35122e-12,1.4975899999999999e-12,0.059375199999999996,0,1.95313e-05,7.70192e-15,123.95299999999999,156.055,0.000625,0.000625,0.0010939
-1,0,267801,788.918,8197.05,9.76037e-14,9.82646e-12,1.8397e-12,0.0597659,0,1.95313e-05,8.159e-15,146.732,193.203,0.000625,0.000625,0.00109781
-1,0,272793,788.918,10241.6,1.0430899999999999e-13,1.06138e-11,2.04883e-12,0.06015650000000001,0,1.95313e-05,8.74017e-15,142.02100000000002,195.593,0.000625,0.000625,0.00110172
-1,0,272858,788.918,11079.2,1.10747e-13,1.27216e-11,2.10024e-12,0.0605471,0,1.95313e-05,9.36904e-15,139.359,191.66099999999997,0.000625,0.000625,0.00110563
-1,0,276058,788.918,12081.2,1.2028e-13,1.17478e-11,2.0972200000000002e-12,0.0609377,0,1.95313e-05,1.0146600000000001e-14,190.696,269.177,0.000625,0.000625,0.00110953
-1,0,272857,788.918,13088.3,1.28456e-13,1.20719e-11,2.05134e-12,0.0613284,0,1.95313e-05,1.07916e-14,179.351,244.412,0.000625,0.000625,0.00111344
-1,0,272857,788.918,13384.4,1.3747e-13,1.49384e-11,2.37442e-12,0.061719,0,1.95313e-05,1.15309e-14,175.327,247.722,0.000625,0.000625,0.00111734
-1,0,272922,788.918,15056.4,1.48151e-13,1.44149e-11,2.5282900000000003e-12,0.0621096,0,1.95313e-05,1.24924e-14,181.515,247.942,0.000625,0.000625,0.00112125
-1,0,276954,788.918,14971.2,1.57751e-13,1.58709e-11,2.55685e-12,0.06250030000000001,0,1.95313e-05,1.3328999999999999e-14,170.80700000000002,233.146,0.000625,0.000625,0.00112516
-1,0,280154,788.918,17359.6,1.6996700000000002e-13,1.69152e-11,2.6756799999999998e-12,0.0628909,0,1.95313e-05,1.4236000000000002e-14,175.06799999999998,249.896,0.000625,0.000625,0.00112907
-1,0,272921,788.918,18879.6,1.79461e-13,1.76993e-11,2.90614e-12,0.0632815,0,1.95313e-05,1.4959799999999998e-14,183.753,275.725,0.000625,0.000625,0.00113297
-1,0,276953,788.918,19505.6,1.90585e-13,2.01925e-11,3.15995e-12,0.0636721,0,1.95313e-05,1.59537e-14,127.383,196.82299999999998,0.000625,0.000625,0.00113688
-1,0,277018,788.918,20420.1,2.0292e-13,1.95846e-11,3.6062e-12,0.0640628,0,1.95313e-05,1.6914e-14,166.113,250.968,0.000625,0.000625,0.00114078
-1,0,277017,788.918,26767.7,2.14235e-13,1.84284e-11,3.8446e-12,0.0644534,0,1.95313e-05,1.7887900000000003e-14,184.66099999999997,297.502,0.000625,0.000625,0.00114469
-1,0,284250,788.918,27790.5,2.30341e-13,2.3072e-11,3.91926e-12,0.064844,0,1.95313e-05,1.88765e-14,150.335,256.124,0.000625,0.000625,0.0011485999999999998
-1,0,277017,788.918,30288.6,2.44534e-13,2.49163e-11,4.34628e-12,0.0652346,0,1.95313e-05,1.97479e-14,130.484,217.673,0.000625,0.000625,0.0011525
-1,0,281049,788.918,31036.7,2.6140700000000003e-13,2.65279e-11,5.1967099999999996e-12,0.0656253,0,1.95313e-05,2.11389e-14,110.025,202.045,0.000625,0.000625,0.00115641
-1,0,281114,788.918,35658.8,2.80523e-13,2.63912e-11,5.69431e-12,0.0660159,0,1.95313e-05,2.2574400000000002e-14,7.0369600000000005,64.4,0.000625,0.000625,0.00116032
-1,0,284186,788.918,42163.0,3.00249e-13,2.98571e-11,5.8201099999999995e-12,0.06640650000000001,0,1.95313e-05,2.39312e-14,12.2373,40.3852,0.000625,0.000625,0.00116423
-1,0,289178,788.918,41013.1,3.20832e-13,3.4882e-11,6.415430000000001e-12,0.0667971,0,1.95313e-05,2.48704e-14,136.286,126.181,0.000625,0.000625,0.00116813
-1,0,281113,788.918,38258.4,3.38158e-13,3.13692e-11,7.14292e-12,0.0671878,0,1.95313e-05,2.59005e-14,124.00399999999999,90.4227,0.000625,0.000625,0.00117204
-1,0,277081,788.918,34628.1,3.6200000000000007e-13,3.90177e-11,7.356769999999999e-12,0.0675784,0,1.95313e-05,2.78046e-14,97.6838,55.7731,0.000625,0.000625,0.00117594
-1,0,289177,788.918,44155.1,3.90705e-13,4.23516e-11,7.44226e-12,0.067969,0,1.95313e-05,2.9824500000000003e-14,117.48200000000001,91.6895,0.000625,0.000625,0.00117985
-1,0,288282,788.918,43626.8,4.16424e-13,4.57097e-11,7.20682e-12,0.0683596,0,1.95313e-05,3.16044e-14,238.62400000000002,240.792,0.000625,0.000625,0.00118376
-1,0,293274,788.918,51068.3,4.4245200000000004e-13,4.188399999999999e-11,7.51795e-12,0.0687503,0,1.95313e-05,3.34151e-14,311.7,326.765,0.000625,0.000625,0.00118767
-1,0,288281,788.918,48478.6,4.667270000000001e-13,4.42916e-11,8.36774e-12,0.0691409,0,1.95313e-05,3.5221100000000004e-14,422.04900000000004,489.339,0.000625,0.000625,0.00119157
-1,0,288281,788.918,51572.5,5.02652e-13,5.35351e-11,8.62501e-12,0.06953150000000001,0,1.95313e-05,3.7891e-14,498.421,603.722,0.000625,0.000625,0.00119548
-1,0,292441,788.918,53684.1,5.41868e-13,5.66322e-11,9.191339999999999e-12,0.0699222,0,1.95313e-05,4.07039e-14,597.117,713.904,0.000625,0.000625,0.00119938
-1,0,293338,788.918,50599.9,5.78791e-13,6.01445e-11,1.10851e-11,0.07031280000000001,0,1.95313e-05,4.36334e-14,712.053,904.576,0.000625,0.000625,0.00120329
-1,0,292377,788.918,52176.1,6.21937e-13,6.29453e-11,1.2415999999999999e-11,0.0707034,0,1.95313e-05,4.7581099999999995e-14,856.62,1103.59,0.000625,0.000625,0.0012072
-1,0,292377,788.918,51250.7,6.614890000000001e-13,7.00226e-11,1.24866e-11,0.071094,0,1.95313e-05,5.1063699999999996e-14,768.462,991.328,0.000625,0.000625,0.0012111
-1,0,292377,788.918,57548.8,7.11385e-13,8.28945e-11,1.25274e-11,0.0714847,0,1.95313e-05,5.4496900000000004e-14,843.7639999999999,1098.76,0.000625,0.000625,0.00121501
-1,0,297434,788.918,64907.3,7.5676e-13,7.35923e-11,1.45261e-11,0.0718753,0,1.95313e-05,5.85275e-14,867.173,1177.18,0.000625,0.000625,0.00121892
-1,0,297434,788.918,69144.4,8.01336e-13,8.51611e-11,1.56102e-11,0.0722659,0,1.95313e-05,6.30996e-14,1167.96,1541.13,0.000625,0.000625,0.00122283
-1,0,296473,788.918,84628.5,8.741979999999999e-13,8.19961e-11,1.53918e-11,0.0726565,0,1.95313e-05,6.907860000000001e-14,1286.96,1784.23,0.000625,0.000625,0.00122673
-1,0,296473,788.918,94947.4,9.33522e-13,8.89875e-11,1.50327e-11,0.07304719999999999,0,1.95313e-05,7.37546e-14,1161.02,1560.08,0.000625,0.000625,0.00123064
-1,0,297433,788.918,105265.0,9.992399999999999e-13,1.0594e-10,1.76088e-11,0.0734378,0,1.95313e-05,7.86575e-14,1342.39,1830.03,0.000625,0.000625,0.00123454
-1,0,297498,788.918,107941.0,1.07033e-12,9.85452e-11,1.87092e-11,0.0738284,0,1.95313e-05,8.503710000000001e-14,1305.05,1773.84,0.000625,0.000625,0.00123845
-1,0,301530,788.918,105226.0,1.1412899999999999e-12,1.15204e-10,1.86489e-11,0.07421900000000001,0,1.95313e-05,9.14195e-14,1406.68,1951.4,0.000625,0.000625,0.00124236
-1,0,304730,788.918,113160.0,1.22745e-12,1.2546099999999998e-10,2.1379999999999998e-11,0.0746097,0,1.95313e-05,9.77727e-14,1357.29,1852.97,0.000625,0.000625,0.00124626
-1,0,297497,788.918,110615.0,1.29963e-12,1.21926e-10,2.25627e-11,0.0750003,0,1.95313e-05,1.02769e-13,1279.17,1849.84,0.000625,0.000625,0.00125017
-1,0,301529,788.918,144896.0,1.37997e-12,1.45479e-10,2.16895e-11,0.0753909,0,1.95313e-05,1.09628e-13,1268.49,1863.93,0.000625,0.000625,0.00125408
-1,0,304729,788.918,160118.0,1.4866e-12,1.4206500000000002e-10,2.61172e-11,0.0757816,0,1.95313e-05,1.1799600000000002e-13,1299.18,2001.66,0.000625,0.000625,0.00125798
-1,0,308826,788.918,181186.0,1.59088e-12,1.38332e-10,2.85849e-11,0.0761722,0,1.95313e-05,1.2672899999999998e-13,1469.24,2195.27,0.000625,0.000625,0.00126189
-1,0,308826,788.918,170770.0,1.7209999999999998e-12,1.74261e-10,3.11985e-11,0.0765628,0,1.95313e-05,1.35126e-13,1277.57,1968.74,0.000625,0.000625,0.0012657999999999999
-1,0,301593,788.918,188080.0,1.83033e-12,1.76315e-10,3.18358e-11,0.0769534,0,1.95313e-05,1.42237e-13,1229.62,1893.26,0.000625,0.000625,0.0012697000000000001
-1,0,305625,788.918,214310.0,1.95803e-12,1.90787e-10,3.47958e-11,0.0773441,0,1.95313e-05,1.52557e-13,785.832,1333.47,0.000625,0.000625,0.00127361
-1,0,308825,788.918,222708.0,2.09933e-12,2.18708e-10,3.8074e-11,0.0777347,0,1.95313e-05,1.6232699999999999e-13,284.178,27.8331,0.000625,0.000625,0.00127752
-1,0,308762,788.918,249492.0,2.22854e-12,2.29798e-10,3.89724e-11,0.07812530000000001,0,1.95313e-05,1.72359e-13,158.685,631.741,0.000625,0.000625,0.00128142
-1,0,313754,788.918,259746.0,2.37132e-12,2.3851e-10,3.85509e-11,0.0785159,0,1.95313e-05,1.79975e-13,289.70799999999997,90.3682,0.000625,0.000625,0.00128533
-1,0,301657,788.918,220850.0,2.49184e-12,2.36246e-10,4.18419e-11,0.07890660000000001,0,1.95313e-05,1.86774e-13,538.668,193.018,0.000625,0.000625,0.00128924
-1,0,301657,788.918,226316.0,2.64218e-12,2.79557e-10,4.45604e-11,0.0792972,0,1.95313e-05,1.9983299999999998e-13,668.3330000000001,433.051,0.000625,0.000625,0.00129314
-1,0,312921,788.918,312708.0,2.83138e-12,3.17966e-10,4.79551e-11,0.0796878,0,1.95313e-05,2.1407899999999999e-13,1002.46,842.7560000000001,0.000625,0.000625,0.00129705
-1,0,312858,788.918,318757.0,3.0241799999999997e-12,3.2210799999999997e-10,4.64011e-11,0.0800784,0,1.95313e-05,2.26454e-13,2264.83,2326.54,0.000625,0.000625,0.00130096
-1,0,317850,788.918,383822.0,3.22469e-12,2.847e-10,4.99195e-11,0.0804691,0,1.95313e-05,2.39351e-13,2307.66,2774.43,0.000625,0.000625,0.00130486
-1,0,312857,788.918,424732.0,3.41381e-12,3.0917e-10,5.7855e-11,0.08085969999999999,0,1.95313e-05,2.5263600000000004e-13,3347.82,3965.16,0.000625,0.000625,0.00130877
-1,0,312857,788.918,493171.0,3.69467e-12,3.65979e-10,6.24962e-11,0.0812503,0,1.95313e-05,2.73332e-13,3725.73,4618.87,0.000625,0.000625,0.00131268
-1,0,317017,788.918,501604.0,3.97736e-12,4.34721e-10,6.36719e-11,0.08164099999999999,0,1.95313e-05,2.92875e-13,4329.77,5345.31,0.000625,0.000625,0.00131658
-1,0,316954,788.918,441413.0,4.2393699999999995e-12,4.23794e-10,7.04548e-11,0.0820316,0,1.95313e-05,3.11471e-13,5110.34,6372.16,0.000625,0.000625,0.00132049
-1,0,316953,788.918,449689.0,4.52052e-12,4.21189e-10,7.98191e-11,0.0824222,0,1.95313e-05,3.36818e-13,6294.93,8200.35,0.000625,0.000625,0.0013244
-1,0,316953,788.918,403584.0,4.79707e-12,4.75884e-10,8.22733e-11,0.0828128,0,1.95313e-05,3.59192e-13,5468.7,6974.97,0.000625,0.000625,0.0013283
-1,0,316953,788.918,478374.0,5.1337e-12,5.78641e-10,8.54325e-11,0.0832035,0,1.95313e-05,3.8300900000000003e-13,6172.46,8370.5,0.000625,0.000625,0.00133221
-1,0,321945,788.918,481265.0,5.44041e-12,4.89728e-10,1.0186300000000001e-10,0.0835941,0,1.95313e-05,4.09904e-13,7866.43,10310.3,0.000625,0.000625,0.00133612
-1,0,322010,788.918,606177.0,5.76617e-12,5.695760000000001e-10,1.11193e-10,0.0839847,0,1.95313e-05,4.40837e-13,8000.4,10466.5,0.000625,0.000625,0.00134002
-1,0,321049,788.918,702993.0,6.23534e-12,5.8266e-10,1.1104700000000001e-10,0.0843753,0,1.95313e-05,4.80448e-13,8618.49,11472.9,0.000625,0.000625,0.00134393
-1,0,321112,788.918,614862.0,6.6675899999999995e-12,6.46693e-10,1.16067e-10,0.084766,0,1.95313e-05,5.14692e-13,9075.86,11747.6,0.000625,0.000625,0.00134784
-1,0,321112,788.918,585034.0,7.13389e-12,7.60358e-10,1.3344299999999998e-10,0.0851566,0,1.95313e-05,5.500729999999999e-13,9697.41,13338.1,0.000625,0.000625,0.00135174
-1,0,322074,788.918,643359.0,7.62778e-12,6.79373e-10,1.4222699999999998e-10,0.0855472,0,1.95313e-05,5.94297e-13,9960.66,13795.4,0.000625,0.000625,0.00135565
-1,0,326106,788.918,638033.0,8.16484e-12,7.693460000000001e-10,1.41685e-10,0.08593780000000001,0,1.95313e-05,6.43428e-13,9883.76,13922.1,0.000625,0.000625,0.00135956
-1,0,329306,788.918,798432.0,8.80047e-12,9.226469999999999e-10,1.38993e-10,0.0863285,0,1.95313e-05,6.89545e-13,10439.7,15005.8,0.000625,0.000625,0.00136346
-1,0,322073,788.918,874975.0,9.29482e-12,8.37933e-10,1.6557999999999999e-10,0.08671910000000001,0,1.95313e-05,7.225729999999999e-13,9401.53,13506.2,0.000625,0.000625,0.00136737
-1,0,326105,788.918,876920.0,9.90936e-12,1.00911e-09,1.8218900000000004e-10,0.0871097,0,1.95313e-05,7.75329e-13,11809.0,17696.4,0.000625,0.000625,0.00137128
-1,0,329305,788.918,1026960.0,1.06253e-11,1.0014499999999999e-09,1.94568e-10,0.0875003,0,1.95313e-05,8.36458e-13,11276.4,16923.4,0.000625,0.000625,0.00137518
-1,0,325144,788.918,1056430.0,1.13691e-11,9.9655e-10,1.91661e-10,0.087891,0,1.95313e-05,8.997809999999999e-13,11521.0,17299.6,0.000625,0.000625,0.00137909
-1,0,333465,788.918,1097370.0,1.23028e-11,1.20765e-09,1.86645e-10,0.0882816,0,1.95313e-05,9.60616e-13,10436.5,16347.3,0.000625,0.000625,0.0013830000000000001
-1,0,326169,788.918,1271470.0,1.30313e-11,1.17923e-09,2.01976e-10,0.08867219999999999,0,1.95313e-05,1.00842e-12,8397.72,13672.0,0.000625,0.000625,0.0013869000000000002
-1,0,321110,788.918,1495250.0,1.38619e-11,1.21759e-09,2.24107e-10,0.08906289999999999,0,1.95313e-05,1.07764e-12,4440.55,8786.38,0.000625,0.000625,0.00139081
-1,0,333401,788.918,1466100.0,1.4774e-11,1.58359e-09,2.4628400000000004e-10,0.08945349999999999,0,1.95313e-05,1.1422200000000002e-12,1808.91,6076.26,0.000625,0.000625,0.00139472
-1,0,333338,788.918,1527430.0,1.56202e-11,1.48279e-09,2.5618000000000004e-10,0.0898441,0,1.95313e-05,1.20791e-12,896.442,5480.96,0.000625,0.000625,0.00139862
-1,0,338330,788.918,1532700.0,1.65206e-11,1.5514900000000002e-09,2.6014799999999996e-10,0.0902347,0,1.95313e-05,1.25035e-12,1994.96,1376.07,0.000625,0.000625,0.00140253
-1,0,337497,788.918,1742530.0,1.73232e-11,1.62737e-09,2.50701e-10,0.0906254,0,1.95313e-05,1.29368e-12,1833.92,2970.45,0.000625,0.000625,0.00140644
-1,0,337497,788.918,1694900.0,1.84951e-11,1.7760599999999998e-09,2.8518999999999997e-10,0.091016,0,1.95313e-05,1.38864e-12,741.398,3062.53,0.000625,0.000625,0.00141034
-1,0,337497,788.918,2038010.0,1.98292e-11,2.2579000000000002e-09,3.06882e-10,0.0914066,0,1.95313e-05,1.48855e-12,4290.77,1763.74,0.000625,0.000625,0.00141425
-1,0,337434,788.918,2208870.0,2.1333000000000002e-11,2.25634e-09,3.1394400000000004e-10,0.0917972,0,1.95313e-05,1.58666e-12,10011.5,8286.84,0.000625,0.000625,0.00141816
-1,0,341593,788.918,2549280.0,2.27607e-11,1.99201e-09,3.1445399999999997e-10,0.09218789999999999,0,1.95313e-05,1.6761900000000002e-12,11079.2,11091.6,0.000625,0.000625,0.00142206
-1,0,341593,788.918,2570400.0,2.42648e-11,2.18125e-09,3.6699199999999996e-10,0.0925785,0,1.95313e-05,1.7739799999999999e-12,24989.6,28178.4,0.000625,0.000625,0.00142597
-1,0,337433,788.918,3266670.0,2.62252e-11,2.67106e-09,3.9803899999999994e-10,0.0929691,0,1.95313e-05,1.92e-12,24458.3,28213.1,0.000625,0.000625,0.00142988
-1,0,341593,788.918,3485080.0,2.82184e-11,3.01588e-09,4.26039e-10,0.0933597,0,1.95313e-05,2.05786e-12,33191.7,40508.3,0.000625,0.000625,0.00143378
-1,0,341530,788.918,3138750.0,3.00716e-11,2.89958e-09,4.934689999999999e-10,0.09375039999999998,0,1.95313e-05,2.19233e-12,36330.9,45928.2,0.000625,0.000625,0.00143769
-1,0,341529,788.918,2635600.0,3.20745e-11,2.9732600000000005e-09,5.77942e-10,0.094141,0,1.95313e-05,2.37158e-12,40425.4,51691.7,0.000625,0.000625,0.0014416
-1,0,341529,788.918,2928920.0,3.38441e-11,3.3368700000000003e-09,6.14294e-10,0.09453160000000001,0,1.95313e-05,2.52576e-12,42972.8,53456.4,0.000625,0.000625,0.0014455
-1,0,341529,788.918,3525660.0,3.62285e-11,4.02543e-09,6.01951e-10,0.0949223,0,1.95313e-05,2.69847e-12,43931.6,57209.5,0.000625,0.000625,0.00144941
-1,0,341466,788.918,3679310.0,3.8345e-11,3.3707600000000005e-09,7.249010000000001e-10,0.09531289999999999,0,1.95313e-05,2.88833e-12,61611.8,80122.6,0.000625,0.000625,0.00145332
-1,0,345752,788.918,4012880.0,4.0762e-11,3.79134e-09,7.98739e-10,0.0957035,0,1.95313e-05,3.11084e-12,63450.3,85774.5,0.000625,0.000625,0.00145722
-1,0,345625,788.918,4155200.0,4.40743e-11,4.17825e-09,8.146310000000001e-10,0.0960941,0,1.95313e-05,3.3995199999999996e-12,71575.6,96558.2,0.000625,0.000625,0.00146113
-1,0,345625,788.918,3752070.0,4.70054e-11,4.60539e-09,8.155470000000001e-10,0.09648480000000001,0,1.95313e-05,3.65115e-12,70182.2,93191.6,0.000625,0.000625,0.00146504
-1,0,345625,788.918,3991140.0,5.02214e-11,5.31101e-09,8.449789999999999e-10,0.09687539999999999,0,1.95313e-05,3.90261e-12,73796.7,100386.0,0.000625,0.000625,0.00146894
-1,0,345562,788.918,4300460.0,5.36193e-11,4.8173999999999995e-09,1.00092e-09,0.09726599999999999,0,1.95313e-05,4.217030000000001e-12,77432.5,108614.0,0.000625,0.000625,0.00147285
-1,0,345624,788.918,4179900.0,5.73755e-11,5.161750000000001e-09,1.0540499999999999e-09,0.0976566,0,1.95313e-05,4.5725e-12,73313.2,102295.0,0.000625,0.000625,0.00147676
-1,0,353882,788.918,5726880.0,6.18342e-11,6.314029999999999e-09,1.07585e-09,0.0980473,0,1.95313e-05,4.92195e-12,83628.4,120567.0,0.000625,0.000625,0.00148066
-1,0,353882,788.918,5725800.0,6.53259e-11,5.818100000000001e-09,1.1288699999999998e-09,0.0984379,0,1.95313e-05,5.17731e-12,78275.5,113759.0,0.000625,0.000625,0.00148457
-1,0,350681,788.918,6498830.0,6.93111e-11,6.53196e-09,1.2307500000000001e-09,0.0988285,0,1.95313e-05,5.50954e-12,74661.8,111624.0,0.000625,0.000625,0.00148847
-1,0,353881,788.918,6649370.0,7.45245e-11,6.4705e-09,1.2939100000000001e-09,0.0992191,0,1.95313e-05,5.9372099999999995e-12,86913.3,130183.0,0.000625,0.000625,0.00149238
-1,0,353818,788.918,6636300.0,8.00296e-11,7.81188e-09,1.3162499999999999e-09,0.09960980000000001,0,1.95313e-05,6.38173e-12,81417.2,124655.0,0.000625,0.000625,0.00149629
-1,0,358041,788.918,6988960.0,8.63153e-11,8.384309999999999e-09,1.34824e-09,0.1,0,1.95313e-05,6.775089999999999e-12,75121.8,118679.0,0.000625,0.000625,0.0015002000000000001
-1,0,345560,788.918,7554080.0,9.10375e-11,7.73783e-09,1.45939e-09,0.100391,0,1.95313e-05,7.06672e-12,52157.8,84071.2,0.000625,0.000625,0.0015040999999999998
-1,0,345686,788.918,8846710.0,9.711200000000002e-11,8.901950000000002e-09,1.5559700000000002e-09,0.10078200000000001,0,1.95313e-05,7.55327e-12,34225.2,65182.9,0.000625,0.000625,0.00150801
-1,0,357977,788.918,9648400.0,1.0350599999999999e-10,1.077e-08,1.57972e-09,0.101172,0,1.95313e-05,8.011139999999999e-12,21111.7,52587.8,0.000625,0.000625,0.00151191
-1,0,357914,788.918,9680010.0,1.09748e-10,1.0496299999999998e-08,1.57166e-09,0.101563,0,1.95313e-05,8.465669999999999e-12,22713.8,61055.1,0.000625,0.000625,0.00151582
-1,0,362074,788.918,11128500.0,1.1659299999999998e-10,1.07755e-08,1.59764e-09,0.101954,0,1.95313e-05,8.801999999999999e-12,5928.48,36189.6,0.000625,0.000625,0.00151973
-1,0,357913,788.918,11477000.0,1.21949e-10,1.0621200000000002e-08,1.81488e-09,0.102344,0,1.95313e-05,9.10562e-12,29096.4,68982.3,0.000625,0.000625,0.00152363
-1,0,357913,788.918,10946300.0,1.30049e-10,1.2785600000000001e-08,2.0005499999999997e-09,0.10273499999999999,0,1.95313e-05,9.745589999999999e-12,4506.08,36091.2,0.000625,0.000625,0.00152754
-1,0,362073,788.918,13781700.0,1.39071e-10,1.4307399999999999e-08,2.04941e-09,0.103125,0,1.95313e-05,1.04199e-11,53068.6,30817.3,0.000625,0.000625,0.00153145
-1,0,362010,788.918,15086000.0,1.48321e-10,1.48125e-08,2.01803e-09,0.10351600000000001,0,1.95313e-05,1.10134e-11,80884.4,67713.6,0.000625,0.000625,0.00153536
-1,0,362009,788.918,17558600.0,1.58249e-10,1.3362e-08,2.0463000000000003e-09,0.103907,0,1.95313e-05,1.15788e-11,102050.0,101651.0,0.000625,0.000625,0.00153926
-1,0,362009,788.918,17779200.0,1.6791099999999997e-10,1.46459e-08,2.39309e-09,0.104297,0,1.95313e-05,1.21989e-11,142453.0,135444.0,0.000625,0.000625,0.00154317
-1,0,362009,788.918,21213100.0,1.8165999999999997e-10,1.7257700000000002e-08,2.55369e-09,0.10468800000000002,0,1.95313e-05,1.32008e-11,163848.0,180773.0,0.000625,0.000625,0.00154707
-1,0,366169,788.918,22680500.0,1.9525099999999995e-10,2.00025e-08,2.6620100000000004e-09,0.10507899999999999,0,1.95313e-05,1.41394e-11,193123.0,222749.0,0.000625,0.000625,0.00155098
-1,0,366232,788.918,21575800.0,2.0692500000000004e-10,1.97878e-08,3.1478099999999997e-09,0.10546900000000001,0,1.95313e-05,1.49845e-11,249957.0,291208.0,0.000625,0.000625,0.00155489
-1,0,366105,788.918,17576000.0,2.20574e-10,2.0010599999999998e-08,3.68754e-09,0.10586,0,1.95313e-05,1.61196e-11,279139.0,343285.0,0.000625,0.000625,0.00155879
-1,0,366105,788.918,20152800.0,2.3223899999999998e-10,2.2507099999999996e-08,3.93891e-09,0.10625,0,1.95313e-05,1.70858e-11,266217.0,320314.0,0.000625,0.000625,0.0015627
-1,0,366105,788.918,20970800.0,2.47973e-10,2.55518e-08,3.9444800000000004e-09,0.10664100000000001,0,1.95313e-05,1.82314e-11,325220.0,404159.0,0.000625,0.000625,0.00156661
-1,0,366042,788.918,22273700.0,2.63759e-10,2.3698e-08,4.63794e-09,0.10703199999999999,0,1.95313e-05,1.95738e-11,386374.0,487295.0,0.000625,0.000625,0.00157051
-1,0,370328,788.918,26304000.0,2.80371e-10,2.74452e-08,5.08065e-09,0.107422,0,1.95313e-05,2.10716e-11,442588.0,572586.0,0.000625,0.000625,0.00157442
-1,0,366041,788.918,26754800.0,3.01428e-10,2.69585e-08,5.07881e-09,0.107813,0,1.95313e-05,2.28311e-11,473692.0,624040.0,0.000625,0.000625,0.00157833
-1,0,366041,788.918,25744400.0,3.20952e-10,3.02486e-08,5.44971e-09,0.108204,0,1.95313e-05,2.44744e-11,490966.0,644541.0,0.000625,0.000625,0.00158223
-1,0,370264,788.918,24987100.0,3.4260000000000004e-10,3.485630000000001e-08,5.71912e-09,0.10859400000000001,0,1.95313e-05,2.61475e-11,476967.0,630934.0,0.000625,0.000625,0.00158614
-1,0,370138,788.918,29589100.0,3.66766e-10,3.19302e-08,6.60187e-09,0.10898499999999998,0,1.95313e-05,2.83638e-11,533910.0,711894.0,0.000625,0.000625,0.00159005
-1,0,370200,788.918,28102300.0,3.9148299999999995e-10,3.26482e-08,6.976280000000001e-09,0.109375,0,1.95313e-05,3.06907e-11,577425.0,783078.0,0.000625,0.000625,0.00159395
-1,0,378458,788.918,32446100.0,4.23038e-10,4.0526800000000005e-08,7.05112e-09,0.109766,0,1.95313e-05,3.29531e-11,593711.0,833895.0,0.000625,0.000625,0.00159786
-1,0,365977,788.918,33649400.0,4.480069999999999e-10,3.72151e-08,7.46764e-09,0.11015699999999999,0,1.95313e-05,3.4871e-11,650790.0,906314.0,0.000625,0.000625,0.00160177
-1,0,365977,788.918,40288400.0,4.768719999999999e-10,4.349719999999999e-08,8.461760000000001e-09,0.110547,0,1.95313e-05,3.71943e-11,545954.0,799456.0,0.000625,0.000625,0.00160567
-1,0,374423,788.918,42208500.0,5.1378e-10,4.462269999999999e-08,8.85396e-09,0.11093800000000001,0,1.95313e-05,4.02356e-11,651309.0,950814.0,0.000625,0.000625,0.00160958
-1,0,378394,788.918,48469600.0,5.50706e-10,5.0647500000000004e-08,8.79149e-09,0.111329,0,1.95313e-05,4.32676e-11,561566.0,829615.0,0.000625,0.000625,0.00161349
-1,0,382617,788.918,53416300.0,5.917859999999999e-10,5.7439099999999995e-08,8.73532e-09,0.111719,0,1.95313e-05,4.59759e-11,632778.0,945749.0,0.000625,0.000625,0.00161739
-1,0,382554,788.918,56598800.0,6.217619999999999e-10,5.0046599999999996e-08,1.01973e-08,0.11210999999999999,0,1.95313e-05,4.77888e-11,463653.0,715062.0,0.000625,0.000625,0.0016213
-1,0,370262,788.918,58088900.0,6.59442e-10,5.551740000000001e-08,1.0945899999999999e-08,0.1125,0,1.95313e-05,5.08153e-11,392184.0,625146.0,0.000625,0.000625,0.00162521
-1,0,382553,788.918,60197500.0,7.01071e-10,7.08498e-08,1.1190599999999999e-08,0.112891,0,1.95313e-05,5.37932e-11,263162.0,475873.0,0.000625,0.000625,0.00162911
-1,0,382490,788.918,61086900.0,7.418120000000001e-10,6.884589999999999e-08,1.10405e-08,0.113282,0,1.95313e-05,5.66741e-11,66566.0,282438.0,0.000625,0.000625,0.00163302
-1,0,386650,788.918,84727200.0,7.926010000000001e-10,7.15994e-08,1.12114e-08,0.11367200000000001,0,1.95313e-05,5.92955e-11,158396.0,388725.0,0.000625,0.000625,0.00163693
-1,0,382489,788.918,79164800.0,8.288769999999999e-10,6.758480000000001e-08,1.36463e-08,0.11406300000000001,0,1.95313e-05,6.12724e-11,205809.0,518389.0,0.000625,0.000625,0.00164083
-1,0,382489,788.918,76956500.0,8.84609e-10,8.10328e-08,1.49168e-08,0.114454,0,1.95313e-05,6.56167e-11,239775.0,61596.3,0.000625,0.000625,0.00164474
-1,0,386649,788.918,92946200.0,9.3763e-10,9.51598e-08,1.56775e-08,0.114844,0,1.95313e-05,6.98088e-11,197927.0,3428.4,0.000625,0.000625,0.00164865
-1,0,386586,788.918,103519000.0,1.00121e-09,9.751719999999998e-08,1.51169e-08,0.11523499999999999,0,1.95313e-05,7.38468e-11,633031.0,545389.0,0.000625,0.000625,0.00165255
-1,0,390809,788.918,114310000.0,1.06855e-09,9.38996e-08,1.4065e-08,0.115625,0,1.95313e-05,7.76743e-11,750809.0,746550.0,0.000625,0.000625,0.00165646
-1,0,386585,788.918,115814000.0,1.13026e-09,9.818799999999999e-08,1.6292e-08,0.11601600000000001,0,1.95313e-05,8.16357e-11,961978.0,973768.0,0.000625,0.000625,0.00166037
-1,0,386585,788.918,144273000.0,1.2206e-09,1.15366e-07,1.75225e-08,0.116407,0,1.95313e-05,8.82748e-11,1272690.0,1404700.0,0.000625,0.000625,0.00166427
-1,0,390745,788.918,156676000.0,1.31557e-09,1.3330600000000002e-07,1.88528e-08,0.116797,0,1.95313e-05,9.460099999999998e-11,1519220.0,1774490.0,0.000625,0.000625,0.00166818
-1,0,390808,788.918,149971000.0,1.4007500000000002e-09,1.35188e-07,2.28182e-08,0.11718800000000001,0,1.95313e-05,1.00619e-10,1771010.0,2044950.0,0.000625,0.000625,0.00167209
-1,0,390681,788.918,126999000.0,1.49198e-09,1.3122e-07,2.6727500000000002e-08,0.117579,0,1.95313e-05,1.0826499999999999e-10,1776120.0,2186140.0,0.000625,0.000625,0.00167599
-1,0,390681,788.918,146466000.0,1.5773099999999998e-09,1.46557e-07,2.8562799999999998e-08,0.117969,0,1.95313e-05,1.1486700000000001e-10,1849580.0,2166410.0,0.000625,0.000625,0.0016799
-1,0,390681,788.918,154621000.0,1.69076e-09,1.7708e-07,2.90224e-08,0.11835999999999999,0,1.95313e-05,1.22928e-10,2361910.0,2908730.0,0.000625,0.000625,0.0016838
-1,0,394904,788.918,173300000.0,1.81162e-09,1.59721e-07,3.51629e-08,0.11875,0,1.95313e-05,1.3247899999999998e-10,2570960.0,3222580.0,0.000625,0.000625,0.00168771
-1,0,394904,788.918,168690000.0,1.92659e-09,1.92696e-07,3.91604e-08,0.11914100000000001,0,1.95313e-05,1.42335e-10,2777930.0,3504520.0,0.000625,0.000625,0.00169162
-1,0,394777,788.918,192044000.0,2.08187e-09,1.85424e-07,3.97892e-08,0.119532,0,1.95313e-05,1.55033e-10,3425240.0,4545240.0,0.000625,0.000625,0.00169553
-1,0,394840,788.918,187048000.0,2.22064e-09,2.04624e-07,4.0471199999999996e-08,0.119922,0,1.95313e-05,1.6616099999999998e-10,3729130.0,4859610.0,0.000625,0.000625,0.00169943
-1,0,394840,788.918,179104000.0,2.3746999999999997e-09,2.43359e-07,4.2926699999999995e-08,0.12031300000000002,0,1.95313e-05,1.7770400000000003e-10,3694440.0,4961760.0,0.000625,0.000625,0.00170334
-1,0,403035,788.918,194277000.0,2.55481e-09,2.21766e-07,4.89868e-08,0.12070399999999999,0,1.95313e-05,1.93042e-10,3791590.0,5094400.0,0.000625,0.000625,0.00170724
-1,0,394776,788.918,190867000.0,2.72582e-09,2.27854e-07,5.05262e-08,0.12109400000000001,0,1.95313e-05,2.08597e-10,4126200.0,5576820.0,0.000625,0.000625,0.00171115
-1,0,403034,788.918,228574000.0,2.9490700000000004e-09,2.94932e-07,5.0707199999999996e-08,0.121485,0,1.95313e-05,2.24009e-10,4031680.0,5595180.0,0.000625,0.000625,0.00171506
-1,0,394839,788.918,253637000.0,3.1152600000000003e-09,2.65628e-07,5.511430000000001e-08,0.121875,0,1.95313e-05,2.3623700000000003e-10,4221880.0,5930800.0,0.000625,0.000625,0.00171896
-1,0,398999,788.918,297345000.0,3.3017099999999998e-09,2.92504e-07,6.10653e-08,0.12226600000000001,0,1.95313e-05,2.52046e-10,4513640.0,6437980.0,0.000625,0.000625,0.00172287
-1,0,398999,788.918,290263000.0,3.5178899999999997e-09,3.18554e-07,6.27891e-08,0.12265699999999999,0,1.95313e-05,2.69856e-10,3671270.0,5513640.0,0.000625,0.000625,0.00172678
-1,0,402970,788.918,315858000.0,3.76471e-09,3.33995e-07,6.25141e-08,0.123047,0,1.95313e-05,2.90125e-10,4012370.0,6025290.0,0.000625,0.000625,0.00173069
-1,0,407193,788.918,356307000.0,4.051030000000001e-09,4.02851e-07,6.30252e-08,0.123438,0,1.95313e-05,3.08563e-10,4281610.0,6360810.0,0.000625,0.000625,0.00173459
-1,0,407130,788.918,381165000.0,4.2779200000000005e-09,3.55793e-07,6.448559999999999e-08,0.123829,0,1.95313e-05,3.23134e-10,4414080.0,6441770.0,0.000625,0.000625,0.0017385000000000002
-1,0,394838,788.918,435839000.0,4.54706e-09,4.35697e-07,7.056130000000001e-08,0.12421900000000001,0,1.95313e-05,3.4608300000000003e-10,3617600.0,5336990.0,0.000625,0.000625,0.0017423999999999999
-1,0,407129,788.918,494317000.0,4.8416e-09,5.1287e-07,7.4048e-08,0.12460999999999998,0,1.95313e-05,3.6683699999999997e-10,2536680.0,4362530.0,0.000625,0.000625,0.00174631
-1,0,407066,788.918,499068000.0,5.11456e-09,4.92161e-07,7.554160000000001e-08,0.125,0,1.95313e-05,3.8814999999999995e-10,1168290.0,3016760.0,0.000625,0.000625,0.00175022
-1,0,411226,788.918,602009000.0,5.423180000000001e-09,5.18686e-07,8.59473e-08,0.125391,0,1.95313e-05,4.04048e-10,1530020.0,3464590.0,0.000625,0.000625,0.00175412
-1,0,411225,788.918,578264000.0,5.651010000000001e-09,4.95436e-07,9.27331e-08,0.125782,0,1.95313e-05,4.17192e-10,716083.0,2813880.0,0.000625,0.000625,0.00175803
-1,0,407065,788.918,591270000.0,5.9860100000000005e-09,5.6677e-07,1.00189e-07,0.126172,0,1.95313e-05,4.44169e-10,620134.0,947364.0,0.000625,0.000625,0.00176194
-1,0,411225,788.918,636891000.0,6.41047e-09,7.13711e-07,1.03418e-07,0.126563,0,1.95313e-05,4.744020000000001e-10,3338350.0,2412620.0,0.000625,0.000625,0.00176584
-1,0,411162,788.918,763212000.0,6.81471e-09,6.67812e-07,1.0097200000000001e-07,0.12695399999999998,0,1.95313e-05,5.015980000000001e-10,2944650.0,1686370.0,0.000625,0.000625,0.00176975
-1,0,415385,788.918,838535000.0,7.302270000000001e-09,6.60682e-07,1.0671799999999999e-07,0.127344,0,1.95313e-05,5.293139999999999e-10,4913480.0,4394050.0,0.000625,0.000625,0.00177366
-1,0,411161,788.918,836306000.0,7.74111e-09,6.79466e-07,1.2504200000000002e-07,0.127735,0,1.95313e-05,5.56225e-10,8162530.0,8342530.0,0.000625,0.000625,0.00177756
-1,0,411161,788.918,1066790000.0,8.32999e-09,8.01311e-07,1.3706400000000002e-07,0.128126,0,1.95313e-05,6.00108e-10,9923040.0,10847600.0,0.000625,0.000625,0.00178147
-1,0,415321,788.918,1223820000.0,8.9391e-09,9.37755e-07,1.4338599999999998e-07,0.12851600000000002,0,1.95313e-05,6.416190000000001e-10,12229900.0,13764000.0,0.000625,0.000625,0.00178538
-1,0,415384,788.918,1209560000.0,9.5485e-09,9.82072e-07,1.67599e-07,0.128907,0,1.95313e-05,6.86626e-10,12300100.0,13822900.0,0.000625,0.000625,0.00178928
-1,0,415257,788.918,1071200000.0,1.02377e-08,8.85478e-07,1.98701e-07,0.129297,0,1.95313e-05,7.43168e-10,16272300.0,19984900.0,0.000625,0.000625,0.00179319
-1,0,411097,788.918,1089780000.0,1.08379e-08,9.91496e-07,2.134e-07,0.129688,0,1.95313e-05,7.912849999999999e-10,16931200.0,20388400.0,0.000625,0.000625,0.0017971
-1,0,415257,788.918,1118610000.0,1.16143e-08,1.17005e-06,2.1624600000000002e-07,0.130079,0,1.95313e-05,8.44053e-10,16764700.0,21170900.0,0.000625,0.000625,0.001801
-1,0,415194,788.918,1357140000.0,1.2379e-08,1.16676e-06,2.60313e-07,0.130469,0,1.95313e-05,9.07192e-10,20842600.0,27031400.0,0.000625,0.000625,0.00180491
-1,0,419480,788.918,1423600000.0,1.3175700000000002e-08,1.3183000000000002e-06,2.88877e-07,0.13086,0,1.95313e-05,9.77714e-10,23363700.0,30600300.0,0.000625,0.000625,0.00180882
-1,0,415256,788.918,1503380000.0,1.43167e-08,1.3108600000000002e-06,2.91367e-07,0.131251,0,1.95313e-05,1.0675699999999999e-09,25515300.0,34724200.0,0.000625,0.000625,0.00181272
-1,0,415256,788.918,1653530000.0,1.52862e-08,1.3625299999999999e-06,3.19663e-07,0.131641,0,1.95313e-05,1.14897e-09,32295100.0,42381800.0,0.000625,0.000625,0.00181663
-1,0,419416,788.918,1663830000.0,1.63527e-08,1.5909899999999998e-06,3.67065e-07,0.13203199999999998,0,1.95313e-05,1.2331900000000002e-09,32667200.0,43859900.0,0.000625,0.000625,0.00182054
-1,0,419290,788.918,1622130000.0,1.7609099999999998e-08,1.55011e-06,4.0008600000000003e-07,0.132422,0,1.95313e-05,1.34296e-09,30770500.0,42117100.0,0.000625,0.000625,0.00182444
-1,0,427610,788.918,1706720000.0,1.87962e-08,1.61617e-06,4.24782e-07,0.13281300000000001,0,1.95313e-05,1.4577400000000002e-09,34582000.0,47806700.0,0.000625,0.000625,0.00182835
-1,0,427610,788.918,1980000000.0,2.0299800000000002e-08,2.178e-06,4.2570500000000004e-07,0.133204,0,1.95313e-05,1.5662200000000002e-09,37850900.0,52879900.0,0.000625,0.000625,0.00183226
-1,0,427610,788.918,2041830000.0,2.1413099999999997e-08,1.8633900000000002e-06,5.02593e-07,0.13359400000000002,0,1.95313e-05,1.6500899999999998e-09,37163800.0,53123400.0,0.000625,0.000625,0.00183616
-1,0,431770,788.918,2450770000.0,2.2672900000000002e-08,2.07676e-06,5.46183e-07,0.133985,0,1.95313e-05,1.75456e-09,36496700.0,53690300.0,0.000625,0.000625,0.00184007
-1,0,431833,788.918,2618380000.0,2.43423e-08,2.3870500000000003e-06,5.639199999999999e-07,0.134376,0,1.95313e-05,1.89056e-09,37931600.0,56642600.0,0.000625,0.000625,0.00184397
-1,0,431706,788.918,2641430000.0,2.5978e-08,2.38049e-06,5.858679999999999e-07,0.134766,0,1.95313e-05,2.03623e-09,36824300.0,55820000.0,0.000625,0.000625,0.00184788
-1,0,431769,788.918,2863090000.0,2.8111900000000002e-08,3.19904e-06,5.91928e-07,0.135157,0,1.95313e-05,2.1731799999999997e-09,38132100.0,58650500.0,0.000625,0.000625,0.00185179
-1,0,431769,788.918,3218030000.0,2.97134e-08,2.79945e-06,6.58488e-07,0.135547,0,1.95313e-05,2.2882e-09,42886200.0,64871400.0,0.000625,0.000625,0.00185569
-1,0,431705,788.918,4009150000.0,3.15894e-08,2.82632e-06,7.27483e-07,0.135938,0,1.95313e-05,2.45062e-09,32840700.0,52395200.0,0.000625,0.000625,0.0018596
-1,0,431705,788.918,4505150000.0,3.37351e-08,4.00825e-06,7.63085e-07,0.136329,0,1.95313e-05,2.59884e-09,26137800.0,47093000.0,0.000625,0.000625,0.00186351
-1,0,431642,788.918,5166380000.0,3.56573e-08,3.61911e-06,7.72316e-07,0.136719,0,1.95313e-05,2.7481100000000003e-09,15850900.0,35390000.0,0.000625,0.000625,0.00186742
-1,0,435865,788.918,5060970000.0,3.7895199999999994e-08,4.52881e-06,8.710760000000001e-07,0.13710999999999998,0,1.95313e-05,2.86272e-09,10164100.0,29199000.0,0.000625,0.000625,0.00187132
-1,0,435865,788.918,4910290000.0,3.96799e-08,4.35898e-06,9.49593e-07,0.137501,0,1.95313e-05,2.9521300000000002e-09,2425350.0,16132000.0,0.000625,0.000625,0.00187523
-1,0,431641,788.918,5202000000.0,4.2043300000000004e-08,4.48724e-06,9.79241e-07,0.137891,0,1.95313e-05,3.1372400000000002e-09,17151700.0,4514790.0,0.000625,0.000625,0.00187913
-1,0,435801,788.918,5575130000.0,4.4805599999999996e-08,5.518500000000001e-06,9.68467e-07,0.138282,0,1.95313e-05,3.3476300000000004e-09,23932500.0,14075300.0,0.000625,0.000625,0.00188304
-1,0,435864,788.918,6920940000.0,4.81651e-08,5.07405e-06,8.91893e-07,0.138672,0,1.95313e-05,3.55911e-09,28760100.0,16860900.0,0.000625,0.000625,0.00188695
-1,0,439961,788.918,7404400000.0,5.15755e-08,5.5736e-06,9.272580000000001e-07,0.13906300000000002,0,1.95313e-05,3.75473e-09,55632200.0,54356300.0,0.000625,0.000625,0.00189085
-1,0,439961,788.918,9033670000.0,5.489e-08,5.94569e-06,1.07786e-06,0.139454,0,1.95313e-05,3.9630700000000005e-09,76665600.0,78703200.0,0.000625,0.000625,0.00189476
-1,0,435737,788.918,11217400000.0,5.94378e-08,6.49186e-06,1.2152500000000001e-06,0.139844,0,1.95313e-05,4.28095e-09,103480000.0,116879000.0,0.000625,0.000625,0.00189867
-1,0,439897,788.918,13222100000.0,6.369669999999999e-08,6.73837e-06,1.5332900000000001e-06,0.140235,0,1.95313e-05,4.5688e-09,125217000.0,145742000.0,0.000625,0.000625,0.00190257
-1,0,439960,788.918,13018300000.0,6.82833e-08,7.1025999999999996e-06,1.7493000000000001e-06,0.140626,0,1.95313e-05,4.89134e-09,139191000.0,164204000.0,0.000625,0.000625,0.00190648
-1,0,439833,788.918,11367300000.0,7.35267e-08,6.632410000000001e-06,2.00548e-06,0.141016,0,1.95313e-05,5.30011e-09,159445000.0,198329000.0,0.000625,0.000625,0.00191039
-1,0,439833,788.918,10862600000.0,7.82867e-08,7.2309000000000005e-06,2.15345e-06,0.141407,0,1.95313e-05,5.69681e-09,196596000.0,243348000.0,0.000625,0.000625,0.00191429
-1,0,439833,788.918,12739100000.0,8.4702e-08,8.31752e-06,2.23179e-06,0.141797,0,1.95313e-05,6.15851e-09,206966000.0,263527000.0,0.000625,0.000625,0.0019182000000000001
-1,0,448091,788.918,14016100000.0,9.068160000000001e-08,9.33578e-06,2.62843e-06,0.142188,0,1.95313e-05,6.64054e-09,225460000.0,294742000.0,0.000625,0.000625,0.00192211
-1,0,444056,788.918,14233900000.0,9.69316e-08,9.24577e-06,2.8855500000000003e-06,0.14257899999999998,0,1.95313e-05,7.1901800000000005e-09,247956000.0,329073000.0,0.000625,0.000625,0.00192601
-1,0,448090,788.918,16899800000.0,1.0595100000000001e-07,1.00002e-05,3.0667200000000003e-06,0.142969,0,1.95313e-05,7.90251e-09,279464000.0,377175000.0,0.000625,0.000625,0.00192992
-1,0,452250,788.918,19089800000.0,1.13492e-07,1.09216e-05,3.6323000000000004e-06,0.14336,0,1.95313e-05,8.515209999999998e-09,310373000.0,415056000.0,0.000625,0.000625,0.00193383
-1,0,452250,788.918,17697100000.0,1.21574e-07,1.3748399999999999e-05,4.1215499999999995e-06,0.143751,0,1.95313e-05,9.19708e-09,339110000.0,459975000.0,0.000625,0.000625,0.00193773
-1,0,452250,788.918,18083400000.0,1.3126e-07,1.36102e-05,4.493e-06,0.14414100000000002,0,1.95313e-05,1.0019200000000001e-08,340559000.0,466454000.0,0.000625,0.000625,0.00194164
-1,0,452186,788.918,19562900000.0,1.40917e-07,1.4394000000000001e-05,4.6946e-06,0.144532,0,1.95313e-05,1.09453e-08,372109000.0,517764000.0,0.000625,0.000625,0.00194555
-1,0,452186,788.918,21088400000.0,1.53766e-07,2.02354e-05,4.64654e-06,0.144922,0,1.95313e-05,1.19067e-08,389191000.0,560137000.0,0.000625,0.000625,0.00194945
-1,0,452186,788.918,22757100000.0,1.6389e-07,1.78781e-05,5.27746e-06,0.145313,0,1.95313e-05,1.2709600000000001e-08,382815000.0,552945000.0,0.000625,0.000625,0.00195336
-1,0,456346,788.918,23719100000.0,1.74643e-07,2.05014e-05,5.72547e-06,0.145704,0,1.95313e-05,1.3661299999999999e-08,354915000.0,530245000.0,0.000625,0.000625,0.00195727
-1,0,456409,788.918,24159000000.0,1.8839600000000001e-07,2.3018400000000003e-05,5.8563e-06,0.146094,0,1.95313e-05,1.47184e-08,359766000.0,541291000.0,0.000625,0.000625,0.00196117
-1,0,456345,788.918,25829000000.0,2.01112e-07,2.34937e-05,6.10465e-06,0.146485,0,1.95313e-05,1.59263e-08,370068000.0,554612000.0,0.000625,0.000625,0.00196508
-1,0,456345,788.918,27808100000.0,2.182e-07,3.22174e-05,6.08559e-06,0.146876,0,1.95313e-05,1.70618e-08,344126000.0,540998000.0,0.000625,0.000625,0.00196899
-1,0,456345,788.918,32362600000.0,2.31433e-07,2.95686e-05,6.24818e-06,0.147266,0,1.95313e-05,1.7997599999999998e-08,341951000.0,539346000.0,0.000625,0.000625,0.00197289
-1,0,460441,788.918,36348500000.0,2.46705e-07,2.73248e-05,6.723910000000001e-06,0.14765699999999998,0,1.95313e-05,1.93208e-08,274425000.0,464998000.0,0.000625,0.000625,0.0019768
-1,0,460505,788.918,39822100000.0,2.65481e-07,3.44708e-05,6.87939e-06,0.148047,0,1.95313e-05,2.0597500000000003e-08,214556000.0,403246000.0,0.000625,0.000625,0.0019807
-1,0,460441,788.918,46320200000.0,2.82989e-07,3.40333e-05,6.901289999999999e-06,0.14843800000000001,0,1.95313e-05,2.1723599999999998e-08,64168100.0,229109000.0,0.000625,0.000625,0.00198461
-1,0,460441,788.918,47650000000.0,3.02451e-07,4.57278e-05,8.51687e-06,0.148829,0,1.95313e-05,2.25615e-08,30880600.0,124516000.0,0.000625,0.000625,0.00198852
-1,0,460441,788.918,48235600000.0,3.18147e-07,4.48994e-05,9.56437e-06,0.14921900000000002,0,1.95313e-05,2.3243099999999997e-08,184654000.0,61100500.0,0.000625,0.000625,0.00199242
-1,0,464601,788.918,50978700000.0,3.3985300000000005e-07,3.6011e-05,9.95018e-06,0.14961,0,1.95313e-05,2.48289e-08,229595000.0,123079000.0,0.000625,0.000625,0.00199633
-1,0,464601,788.918,59898500000.0,3.63799e-07,4.4303e-05,9.843880000000001e-06,0.150001,0,1.95313e-05,2.63307e-08,386208000.0,323782000.0,0.000625,0.000625,0.00200024


==> figures/siliconoilAirDropletTranslation-interIsoConsistent.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
-1,0,67,788.918,0.670523,1.43355e-18,5.28112e-18,5.28112e-18,0.00156251,0,7.8125e-05,1.09585e-18,0.909874,0.9059870000000001,0.000625,0.000625,0.00126176
-1,0,7432,788.918,0.679143,2.24095e-18,8.72136e-18,8.72136e-18,0.00312501,0,7.8125e-05,1.8328099999999997e-18,0.939999,0.9366770000000001,0.000625,0.000625,0.00126151
-1,0,426,788.918,0.712435,2.846e-18,1.04433e-17,1.04433e-17,0.00468752,0,7.8125e-05,2.3275e-18,0.9444610000000001,0.941147,0.000625,0.000625,0.00126126
-1,0,426,788.918,0.7241989999999999,3.36561e-18,1.39076e-17,1.39076e-17,0.00625003,0,7.8125e-05,2.72774e-18,0.9634959999999999,0.9636379999999999,0.000625,0.000625,0.00126101
-1,0,5849,788.918,0.736059,3.790209999999999e-18,1.73789e-17,1.73789e-17,0.00781253,0,7.8125e-05,3.03156e-18,0.95954,0.958412,0.000625,0.000625,0.00126076
-1,0,5849,788.918,0.753413,4.21126e-18,1.91003e-17,1.91003e-17,0.00937504,0,7.8125e-05,3.3260600000000002e-18,0.962974,0.9603200000000001,0.000625,0.000625,0.0012605000000000001
-1,0,5051,788.918,0.748154,4.57331e-18,2.25597e-17,2.25597e-17,0.0109375,0,7.8125e-05,3.57523e-18,0.970291,0.9685950000000001,0.000625,0.000625,0.00126025
-1,0,5517,788.918,0.741796,4.89546e-18,2.6105e-17,2.6105e-17,0.0125001,0,7.8125e-05,3.79731e-18,0.969248,0.967528,0.000625,0.000625,0.00126
-1,0,5114,788.918,0.755642,5.21247e-18,2.95037e-17,2.95037e-17,0.0140626,0,7.8125e-05,4.0221800000000006e-18,0.985243,0.9834709999999999,0.000625,0.000625,0.00125975
-1,0,5114,788.918,0.822902,5.49264e-18,3.12496e-17,3.12496e-17,0.0156251,0,7.8125e-05,4.22064e-18,0.9975940000000001,0.9986809999999999,0.000625,0.000625,0.0012595
-1,0,5114,788.918,0.8530530000000001,5.73201e-18,3.47337e-17,3.47337e-17,0.017187599999999997,0,7.8125e-05,4.39714e-18,0.999445,0.9988969999999999,0.000625,0.000625,0.00125925
-1,0,5114,788.918,0.7842899999999999,5.9481199999999994e-18,3.47175e-17,3.47175e-17,0.0187501,0,7.8125e-05,4.55531e-18,0.9938,0.9923569999999999,0.000625,0.000625,0.001259
-1,0,5114,788.918,0.822857,6.19552e-18,3.47199e-17,3.47199e-17,0.020312599999999997,0,7.8125e-05,4.72813e-18,0.9990690000000001,0.999602,0.000625,0.000625,0.00125875
-1,0,1598,788.918,0.766117,6.376380000000001e-18,3.47277e-17,3.47277e-17,0.021875099999999998,0,7.8125e-05,4.8618699999999995e-18,0.983527,0.983548,0.000625,0.000625,0.0012585
-1,0,5849,788.918,0.7954,6.5609e-18,3.64328e-17,3.64328e-17,0.023437599999999996,0,7.8125e-05,4.99934e-18,0.994281,0.9935940000000001,0.000625,0.000625,0.00125824
-1,0,5849,788.918,0.8719299999999999,6.732389999999999e-18,3.81679e-17,3.81679e-17,0.025000099999999997,0,7.8125e-05,5.1283300000000014e-18,0.996866,0.9962120000000001,0.000625,0.000625,0.00125799
-1,0,5849,788.918,0.83496,6.90906e-18,3.99017e-17,3.99017e-17,0.0265626,0,7.8125e-05,5.25697e-18,0.9933379999999999,0.992087,0.000625,0.000625,0.00125774
-1,0,5849,788.918,0.8613379999999999,7.082410000000001e-18,4.1634e-17,4.1634e-17,0.028125099999999997,0,7.8125e-05,5.387719999999999e-18,0.9971530000000001,0.997817,0.000625,0.000625,0.00125749
-1,0,5849,788.918,0.79848,7.20936e-18,4.3369200000000005e-17,4.3369200000000005e-17,0.029687599999999998,0,7.8125e-05,5.48119e-18,0.9886809999999999,0.987605,0.000625,0.000625,0.00125724
-1,0,5849,788.918,0.818747,7.391689999999999e-18,4.68398e-17,4.68398e-17,0.031250099999999996,0,7.8125e-05,5.622319999999999e-18,0.9959120000000001,0.994643,0.000625,0.000625,0.00125699
-1,0,5849,788.918,0.84452,7.53737e-18,4.85803e-17,4.85803e-17,0.0328126,0,7.8125e-05,5.72235e-18,0.999286,0.999185,0.000625,0.000625,0.00125674
-1,0,5849,788.918,0.845651,7.669730000000001e-18,5.20467e-17,5.20467e-17,0.0343751,0,7.8125e-05,5.816019999999999e-18,0.996201,0.9941989999999999,0.000625,0.000625,0.00125649
-1,0,5849,788.918,0.8068420000000001,7.79921e-18,5.3782399999999995e-17,5.3782399999999995e-17,0.0359376,0,7.8125e-05,5.9111e-18,0.9948819999999999,0.9944879999999999,0.000625,0.000625,0.00125624
-1,0,5849,788.918,0.8518180000000001,7.94275e-18,5.551380000000001e-17,5.551380000000001e-17,0.0375002,0,7.8125e-05,6.02831e-18,0.996208,0.995384,0.000625,0.000625,0.00125599
-1,0,6105,788.918,0.790866,8.03212e-18,5.38011e-17,5.38011e-17,0.03906269999999999,0,7.8125e-05,6.0957900000000006e-18,0.997149,0.997452,0.000625,0.000625,0.00125573
-1,0,6105,788.918,0.817503,8.15596e-18,5.38021e-17,5.38021e-17,0.04062519999999999,0,7.8125e-05,6.195980000000001e-18,0.997128,0.99567,0.000625,0.000625,0.00125548
-1,0,6105,788.918,0.737563,8.2366e-18,5.37995e-17,5.37995e-17,0.042187699999999995,0,7.8125e-05,6.26293e-18,0.991959,0.989891,0.000625,0.000625,0.00125523
-1,0,6105,788.918,0.780354,8.32844e-18,5.381199999999999e-17,5.381199999999999e-17,0.043750199999999996,0,7.8125e-05,6.3421e-18,0.9848809999999999,0.985502,0.000625,0.000625,0.00125498
-1,0,6105,788.918,0.830419,8.43973e-18,5.3795800000000005e-17,5.3795800000000005e-17,0.0453127,0,7.8125e-05,6.4346600000000004e-18,0.9987450000000001,0.997081,0.000625,0.000625,0.00125473
-1,0,6105,788.918,0.829361,8.53978e-18,5.3791800000000004e-17,5.3791800000000004e-17,0.04687519999999999,0,7.8125e-05,6.52016e-18,0.998075,0.996821,0.000625,0.000625,0.00125448
-1,0,6105,788.918,0.853266,8.65971e-18,5.3791599999999997e-17,5.3791599999999997e-17,0.04843769999999999,0,7.8125e-05,6.604019999999999e-18,0.9988969999999999,0.998606,0.000625,0.000625,0.00125423
-1,0,6105,788.918,0.796089,8.770999999999999e-18,5.37972e-17,5.37972e-17,0.050000199999999995,0,7.8125e-05,6.698989999999999e-18,0.9953799999999999,0.9953360000000001,0.000625,0.000625,0.00125398
-1,0,6361,788.918,0.8018109999999999,8.887889999999999e-18,5.38249e-17,5.38249e-17,0.051562699999999996,0,7.8125e-05,6.771419999999999e-18,0.9975069999999999,0.998008,0.000625,0.000625,0.00125373
-1,0,6361,788.918,0.820417,8.97419e-18,5.208689999999999e-17,5.208689999999999e-17,0.0531252,0,7.8125e-05,6.84328e-18,0.995308,0.996296,0.000625,0.000625,0.00125348
-1,0,6617,788.918,0.792093,9.05734e-18,5.3810800000000003e-17,5.3810800000000003e-17,0.05468769999999999,0,7.8125e-05,6.9199300000000004e-18,0.9968379999999999,0.995346,0.000625,0.000625,0.00125323
-1,0,6361,788.918,0.7753760000000001,9.12532e-18,5.2064999999999995e-17,5.2064999999999995e-17,0.05625019999999999,0,7.8125e-05,6.96745e-18,0.9912059999999999,0.990339,0.000625,0.000625,0.00125297
-1,0,6361,788.918,0.800771,9.211339999999999e-18,5.379689999999999e-17,5.379689999999999e-17,0.057812699999999995,0,7.8125e-05,7.035e-18,0.996052,0.997393,0.000625,0.000625,0.00125272
-1,0,6331,788.918,0.76161,9.28526e-18,5.2151000000000005e-17,5.2151000000000005e-17,0.059375199999999996,0,7.8125e-05,7.0925e-18,0.9944209999999999,0.995291,0.000625,0.000625,0.00125247
-1,0,6617,788.918,0.816539,9.36374e-18,5.20672e-17,5.20672e-17,0.0609377,0,7.8125e-05,7.15189e-18,0.9992629999999999,0.9982610000000001,0.000625,0.000625,0.00125222
-1,0,6361,788.918,0.8635780000000001,9.449480000000001e-18,5.378569999999999e-17,5.378569999999999e-17,0.06250019999999999,0,7.8125e-05,7.213569999999999e-18,0.9908819999999999,0.990574,0.000625,0.000625,0.00125197
-1,0,6361,788.918,0.8256379999999999,9.547150000000001e-18,5.37817e-17,5.37817e-17,0.0640628,0,7.8125e-05,7.298110000000001e-18,0.994974,0.9952139999999999,0.000625,0.000625,0.00125172
-1,0,6361,788.918,0.753698,9.6226e-18,5.37854e-17,5.37854e-17,0.0656253,0,7.8125e-05,7.35241e-18,0.998768,0.9985809999999999,0.000625,0.000625,0.00125147
-1,0,7129,788.918,0.790366,9.6969e-18,5.2088400000000004e-17,5.2088400000000004e-17,0.0671878,0,7.8125e-05,7.41252e-18,0.9963360000000001,0.9968819999999999,0.000625,0.000625,0.00125122
-1,0,7129,788.918,0.803742,9.80061e-18,5.3800800000000004e-17,5.3800800000000004e-17,0.0687503,0,7.8125e-05,7.49068e-18,0.998341,0.99815,0.000625,0.000625,0.00125097
-1,0,7129,788.918,0.792104,9.905180000000001e-18,5.55362e-17,5.55362e-17,0.07031280000000001,0,7.8125e-05,7.567710000000001e-18,0.9904379999999999,0.9907090000000001,0.000625,0.000625,0.00125072
-1,0,7129,788.918,0.817974,9.97777e-18,5.379390000000001e-17,5.379390000000001e-17,0.0718753,0,7.8125e-05,7.62557e-18,0.986231,0.9870530000000001,0.000625,0.000625,0.00125047
-1,0,7129,788.918,0.781354,1.00698e-17,5.37938e-17,5.37938e-17,0.0734378,0,7.8125e-05,7.6949e-18,0.990195,0.990042,0.000625,0.000625,0.00125021
-1,0,7129,788.918,0.8267700000000001,1.0170800000000001e-17,5.37825e-17,5.37825e-17,0.0750003,0,7.8125e-05,7.77336e-18,0.98421,0.9851610000000001,0.000625,0.000625,0.00124997
-1,0,6105,788.918,0.843158,1.02717e-17,5.3814499999999997e-17,5.3814499999999997e-17,0.0765628,0,7.8125e-05,7.85097e-18,0.992345,0.992642,0.000625,0.000625,0.00124972
-1,0,6105,788.918,0.8554649999999999,1.0355e-17,5.381670000000001e-17,5.381670000000001e-17,0.07812530000000001,0,7.8125e-05,7.9069e-18,0.988067,0.9869459999999999,0.000625,0.000625,0.00124946
-1,0,6105,788.918,0.820483,1.0447200000000001e-17,5.3827199999999997e-17,5.3827199999999997e-17,0.0796878,0,7.8125e-05,7.97749e-18,0.992875,0.993351,0.000625,0.000625,0.00124921
-1,0,6105,788.918,0.7734340000000001,1.0529300000000001e-17,5.3848300000000006e-17,5.3848300000000006e-17,0.0812503,0,7.8125e-05,8.0459e-18,0.9905959999999999,0.9915149999999999,0.000625,0.000625,0.00124896
-1,0,6105,788.918,0.805575,1.06279e-17,5.38574e-17,5.38574e-17,0.0828128,0,7.8125e-05,8.11778e-18,0.986086,0.9857360000000001,0.000625,0.000625,0.00124871
-1,0,6105,788.918,0.7722289999999999,1.07024e-17,5.3857900000000004e-17,5.3857900000000004e-17,0.0843753,0,7.8125e-05,8.183279999999999e-18,0.985074,0.9848129999999999,0.000625,0.000625,0.00124846
-1,0,6105,788.918,0.818112,1.0775599999999998e-17,5.38674e-17,5.38674e-17,0.08593780000000001,0,7.8125e-05,8.24684e-18,0.987648,0.9869620000000001,0.000625,0.000625,0.00124821
-1,0,7641,788.918,0.861368,1.08404e-17,5.39833e-17,5.39833e-17,0.0875003,0,7.8125e-05,8.296139999999999e-18,0.995944,0.9969030000000001,0.000625,0.000625,0.00124796
-1,0,7641,788.918,0.808072,1.09046e-17,5.3940299999999996e-17,5.3940299999999996e-17,0.08906289999999999,0,7.8125e-05,8.33833e-18,0.985768,0.986655,0.000625,0.000625,0.00124771
-1,0,7641,788.918,0.7400359999999999,1.09936e-17,5.567640000000001e-17,5.567640000000001e-17,0.0906254,0,7.8125e-05,8.41541e-18,0.993442,0.993087,0.000625,0.000625,0.00124746
-1,0,7897,788.918,0.842563,1.1080199999999999e-17,5.73855e-17,5.73855e-17,0.09218789999999999,0,7.8125e-05,8.47659e-18,0.987346,0.9862200000000001,0.000625,0.000625,0.00124721
-1,0,7897,788.918,0.8444219999999999,1.11623e-17,5.91006e-17,5.91006e-17,0.09375039999999998,0,7.8125e-05,8.54795e-18,0.990976,0.990952,0.000625,0.000625,0.00124696
-1,0,7897,788.918,0.781303,1.1211600000000001e-17,5.7375e-17,5.7375e-17,0.09531289999999999,0,7.8125e-05,8.5849e-18,0.986034,0.9876159999999999,0.000625,0.000625,0.00124671
-1,0,7897,788.918,0.803652,1.12908e-17,5.564689999999999e-17,5.564689999999999e-17,0.09687539999999999,0,7.8125e-05,8.65785e-18,0.9892770000000001,0.9900450000000001,0.000625,0.000625,0.00124645
-1,0,7129,788.918,0.797467,1.1353900000000001e-17,5.3781299999999996e-17,5.3781299999999996e-17,0.0984379,0,7.8125e-05,8.71556e-18,0.9826520000000001,0.984094,0.000625,0.000625,0.0012462
-1,0,7129,788.918,0.8165600000000001,1.13811e-17,5.37786e-17,5.37786e-17,0.1,0,7.8125e-05,8.74312e-18,0.987941,0.986116,0.000625,0.000625,0.00124596
-1,0,7129,788.918,0.8167800000000001,1.1461199999999999e-17,5.3779999999999996e-17,5.3779999999999996e-17,0.101563,0,7.8125e-05,8.80431e-18,0.9854200000000001,0.983844,0.000625,0.000625,0.0012457
-1,0,7641,788.918,0.766425,1.15112e-17,5.38918e-17,5.38918e-17,0.103125,0,7.8125e-05,8.836960000000001e-18,0.986816,0.98626,0.000625,0.000625,0.00124545
-1,0,7355,788.918,0.823779,1.15593e-17,5.55142e-17,5.55142e-17,0.10468800000000002,0,7.8125e-05,8.87265e-18,0.9866969999999999,0.9858020000000001,0.000625,0.000625,0.0012452
-1,0,7641,788.918,0.7872640000000001,1.1616400000000001e-17,5.55771e-17,5.55771e-17,0.10625,0,7.8125e-05,8.9238e-18,0.9799399999999999,0.9783120000000001,0.000625,0.000625,0.00124495
-1,0,7641,788.918,0.746406,1.1649200000000001e-17,5.72892e-17,5.72892e-17,0.107813,0,7.8125e-05,8.955369999999999e-18,0.9704790000000001,0.970441,0.000625,0.000625,0.0012447
-1,0,7641,788.918,0.8558950000000001,1.16821e-17,5.90101e-17,5.90101e-17,0.109375,0,7.8125e-05,8.97766e-18,0.986834,0.9856520000000001,0.000625,0.000625,0.00124445
-1,0,7641,788.918,0.7880550000000001,1.1733900000000002e-17,6.07492e-17,6.07492e-17,0.11093800000000001,0,7.8125e-05,9.026319999999999e-18,0.9791780000000001,0.9789200000000001,0.000625,0.000625,0.0012442
-1,0,7897,788.918,0.8689049999999999,1.17999e-17,5.908e-17,5.908e-17,0.1125,0,7.8125e-05,9.07682e-18,0.9935790000000001,0.994567,0.000625,0.000625,0.00124395
-1,0,7897,788.918,0.8429979999999999,1.1851e-17,5.90755e-17,5.90755e-17,0.11406300000000001,0,7.8125e-05,9.120069999999999e-18,0.993575,0.992384,0.000625,0.000625,0.0012437000000000001
-1,0,7897,788.918,0.805257,1.1900799999999999e-17,5.90665e-17,5.90665e-17,0.115625,0,7.8125e-05,9.160750000000001e-18,0.986684,0.9872360000000001,0.000625,0.000625,0.00124345
-1,0,7897,788.918,0.8321790000000001,1.1955999999999999e-17,5.90765e-17,5.90765e-17,0.11718800000000001,0,7.8125e-05,9.195750000000001e-18,0.989994,0.9884139999999999,0.000625,0.000625,0.0012432
-1,0,7897,788.918,0.741502,1.1993499999999999e-17,5.90672e-17,5.90672e-17,0.11875,0,7.8125e-05,9.234260000000001e-18,0.9725290000000001,0.970621,0.000625,0.000625,0.00124295
-1,0,7897,788.918,0.8191229999999999,1.20405e-17,5.90795e-17,5.90795e-17,0.12031300000000002,0,7.8125e-05,9.28715e-18,0.983009,0.9804579999999999,0.000625,0.000625,0.00124269
-1,0,6843,788.918,0.8250069999999999,1.2075799999999999e-17,6.07514e-17,6.07514e-17,0.121875,0,7.8125e-05,9.31251e-18,0.980735,0.9788549999999999,0.000625,0.000625,0.00124245
-1,0,7897,788.918,0.777642,1.21126e-17,5.90558e-17,5.90558e-17,0.123438,0,7.8125e-05,9.345139999999999e-18,0.987867,0.986669,0.000625,0.000625,0.0012422000000000002
-1,0,7897,788.918,0.8359850000000001,1.21453e-17,5.90531e-17,5.90531e-17,0.125,0,7.8125e-05,9.379069999999999e-18,0.9889459999999999,0.98908,0.000625,0.000625,0.00124194
-1,0,7099,788.918,0.819664,1.22001e-17,6.07398e-17,6.07398e-17,0.126563,0,7.8125e-05,9.41622e-18,0.9848399999999999,0.984491,0.000625,0.000625,0.00124169
-1,0,7355,788.918,0.82205,1.22592e-17,6.07435e-17,6.07435e-17,0.128126,0,7.8125e-05,9.46911e-18,0.992448,0.992469,0.000625,0.000625,0.00124144
-1,0,7897,788.918,0.819428,1.2306199999999999e-17,6.076010000000001e-17,6.076010000000001e-17,0.129688,0,7.8125e-05,9.50168e-18,0.981283,0.980052,0.000625,0.000625,0.00124119
-1,0,7099,788.918,0.8428459999999999,1.23574e-17,6.24728e-17,6.24728e-17,0.131251,0,7.8125e-05,9.547439999999998e-18,0.9931260000000001,0.992712,0.000625,0.000625,0.00124094
-1,0,7355,788.918,0.841449,1.24037e-17,6.249710000000001e-17,6.249710000000001e-17,0.13281300000000001,0,7.8125e-05,9.585060000000001e-18,0.9964930000000001,0.997677,0.000625,0.000625,0.00124069
-1,0,7355,788.918,0.829634,1.2448800000000001e-17,6.2492e-17,6.2492e-17,0.134376,0,7.8125e-05,9.61814e-18,0.9956299999999999,0.9951709999999999,0.000625,0.000625,0.00124044
-1,0,7355,788.918,0.747858,1.24883e-17,6.248520000000001e-17,6.248520000000001e-17,0.135938,0,7.8125e-05,9.66177e-18,0.9673350000000001,0.967683,0.000625,0.000625,0.00124019
-1,0,7355,788.918,0.848137,1.2550899999999998e-17,6.24747e-17,6.24747e-17,0.137501,0,7.8125e-05,9.715549999999999e-18,0.9997659999999999,0.999975,0.000625,0.000625,0.00123994
-1,0,7355,788.918,0.778606,1.2584800000000001e-17,6.42094e-17,6.42094e-17,0.13906300000000002,0,7.8125e-05,9.73616e-18,0.976284,0.975366,0.000625,0.000625,0.00123969
-1,0,7355,788.918,0.801752,1.2640899999999999e-17,6.419729999999999e-17,6.419729999999999e-17,0.140626,0,7.8125e-05,9.76664e-18,0.9862489999999999,0.985819,0.000625,0.000625,0.00123944
-1,0,7355,788.918,0.842621,1.2695399999999998e-17,6.419709999999999e-17,6.419709999999999e-17,0.142188,0,7.8125e-05,9.815820000000001e-18,0.9879600000000001,0.9869899999999999,0.000625,0.000625,0.00123919
-1,0,7355,788.918,0.797927,1.2739300000000001e-17,6.419209999999999e-17,6.419209999999999e-17,0.143751,0,7.8125e-05,9.85302e-18,0.994677,0.9941040000000001,0.000625,0.000625,0.00123894
-1,0,7355,788.918,0.8402040000000001,1.2805899999999997e-17,6.419189999999999e-17,6.419189999999999e-17,0.145313,0,7.8125e-05,9.90337e-18,0.999663,0.999656,0.000625,0.000625,0.00123869
-1,0,7355,788.918,0.833058,1.2879000000000002e-17,6.41908e-17,6.41908e-17,0.146876,0,7.8125e-05,9.95728e-18,0.9934879999999999,0.992244,0.000625,0.000625,0.00123844
-1,0,7355,788.918,0.804086,1.2924000000000001e-17,6.41876e-17,6.41876e-17,0.14843800000000001,0,7.8125e-05,9.98686e-18,0.980979,0.9801040000000001,0.000625,0.000625,0.00123819
-1,0,7355,788.918,0.813956,1.29717e-17,6.245159999999999e-17,6.245159999999999e-17,0.150001,0,7.8125e-05,1.00361e-17,0.991122,0.9889020000000001,0.000625,0.000625,0.00123793
-1,0,13617,788.918,0.34830500000000003,1.4581299999999998e-18,6.946739999999999e-18,5.838980000000001e-18,0.000781253,0,3.90625e-05,1.11382e-18,0.8219569999999999,0.814671,0.000625,0.000625,0.00126246
-1,0,40716,788.918,0.530191,2.2280399999999997e-18,8.752869999999998e-18,8.752869999999998e-18,0.00156251,0,3.90625e-05,1.82393e-18,0.890503,0.8862180000000001,0.000625,0.000625,0.00126233
-1,0,64,788.918,0.595225,2.83539e-18,1.21886e-17,1.21886e-17,0.00234376,0,3.90625e-05,2.3254900000000003e-18,0.926416,0.924335,0.000625,0.000625,0.0012622
-1,0,52313,788.918,0.578954,3.3244199999999993e-18,1.3993699999999997e-17,1.3993699999999997e-17,0.00312501,0,3.90625e-05,2.69886e-18,0.913017,0.9099229999999999,0.000625,0.000625,0.00126206
-1,0,52313,788.918,0.621625,3.75097e-18,1.73816e-17,1.73816e-17,0.00390627,0,3.90625e-05,3.01336e-18,0.931997,0.9287920000000001,0.000625,0.000625,0.00126193
-1,0,19373,788.918,0.6673140000000001,4.13717e-18,2.25546e-17,2.25546e-17,0.00468752,0,3.90625e-05,3.29007e-18,0.953319,0.9518040000000001,0.000625,0.000625,0.0012618
-1,0,19373,788.918,0.727171,4.49939e-18,2.2558400000000002e-17,2.2558400000000002e-17,0.00546877,0,3.90625e-05,3.54976e-18,0.945948,0.944101,0.000625,0.000625,0.00126167
-1,0,19373,788.918,0.755417,4.83349e-18,2.6050999999999995e-17,2.6050999999999995e-17,0.00625003,0,3.90625e-05,3.786309999999999e-18,0.967966,0.96767,0.000625,0.000625,0.00126154
-1,0,19373,788.918,0.708747,5.14121e-18,2.77889e-17,2.77889e-17,0.00703128,0,3.90625e-05,4.00685e-18,0.9694219999999999,0.9680139999999999,0.000625,0.000625,0.00126141
-1,0,6903,788.918,0.7443930000000001,5.42556e-18,2.78341e-17,2.78341e-17,0.00781253,0,3.90625e-05,4.2146e-18,0.9687600000000001,0.966311,0.000625,0.000625,0.00126128
-1,0,6903,788.918,0.768532,5.68432e-18,3.1306200000000004e-17,3.1306200000000004e-17,0.00859378,0,3.90625e-05,4.40094e-18,0.981844,0.9806459999999999,0.000625,0.000625,0.00126115
-1,0,9398,788.918,0.716889,5.92523e-18,3.64734e-17,3.64734e-17,0.00937504,0,3.90625e-05,4.577580000000001e-18,0.9735729999999999,0.973152,0.000625,0.000625,0.00126101
-1,0,9398,788.918,0.808763,6.1591e-18,3.64716e-17,3.64716e-17,0.010156299999999998,0,3.90625e-05,4.751309999999999e-18,0.983442,0.9823209999999999,0.000625,0.000625,0.00126088
-1,0,9398,788.918,0.8523879999999999,6.3811699999999996e-18,3.65015e-17,3.65015e-17,0.0109375,0,3.90625e-05,4.91449e-18,0.996994,0.997267,0.000625,0.000625,0.00126075
-1,0,52313,788.918,0.744374,6.58505e-18,3.99115e-17,3.99115e-17,0.011718799999999998,0,3.90625e-05,5.06911e-18,0.9793700000000001,0.9785370000000001,0.000625,0.000625,0.00126062
-1,0,57428,788.918,0.818444,6.7651500000000006e-18,3.9943899999999996e-17,3.9943899999999996e-17,0.0125001,0,3.90625e-05,5.2048e-18,0.987369,0.986186,0.000625,0.000625,0.00126049
-1,0,5253,788.918,0.787263,6.946099999999999e-18,4.3402200000000005e-17,4.3402200000000005e-17,0.0132813,0,3.90625e-05,5.3439099999999995e-18,0.980877,0.9802700000000001,0.000625,0.000625,0.00126036
-1,0,5253,788.918,0.793072,7.12804e-18,4.6862600000000005e-17,4.6862600000000005e-17,0.0140626,0,3.90625e-05,5.47992e-18,0.987757,0.9870620000000001,0.000625,0.000625,0.00126023
-1,0,5253,788.918,0.8380639999999999,7.30026e-18,5.0343500000000006e-17,5.0343500000000006e-17,0.014843799999999999,0,3.90625e-05,5.6087499999999995e-18,0.991518,0.9906,0.000625,0.000625,0.0012601
-1,0,5253,788.918,0.785714,7.4682e-18,5.2054e-17,5.2054e-17,0.0156251,0,3.90625e-05,5.73987e-18,0.9871639999999999,0.98614,0.000625,0.000625,0.00125996
-1,0,5253,788.918,0.8434440000000001,7.625010000000002e-18,5.37921e-17,5.37921e-17,0.0164063,0,3.90625e-05,5.858769999999999e-18,0.997337,0.998086,0.000625,0.000625,0.00125983
-1,0,5253,788.918,0.804854,7.7699e-18,5.3793599999999994e-17,5.3793599999999994e-17,0.017187599999999997,0,3.90625e-05,5.96914e-18,0.9988,0.9977459999999999,0.000625,0.000625,0.0012597
-1,0,6277,788.918,0.856806,7.911019999999998e-18,5.3861499999999996e-17,5.3861499999999996e-17,0.0179688,0,3.90625e-05,6.08496e-18,0.9969299999999999,0.996172,0.000625,0.000625,0.00125957
-1,0,6277,788.918,0.7818069999999999,8.0564e-18,5.385569999999999e-17,5.385569999999999e-17,0.0187501,0,3.90625e-05,6.19543e-18,0.989825,0.990242,0.000625,0.000625,0.00125944
-1,0,6277,788.918,0.8433459999999999,8.19709e-18,5.383399999999999e-17,5.383399999999999e-17,0.019531299999999998,0,3.90625e-05,6.303009999999999e-18,0.995257,0.994455,0.000625,0.000625,0.00125931
-1,0,6277,788.918,0.8381200000000001,8.32678e-18,5.3842900000000005e-17,5.3842900000000005e-17,0.020312599999999997,0,3.90625e-05,6.404940000000001e-18,0.9978790000000001,0.997408,0.000625,0.000625,0.00125918
-1,0,6277,788.918,0.739837,8.457760000000001e-18,5.38524e-17,5.38524e-17,0.0210938,0,3.90625e-05,6.510539999999999e-18,0.986799,0.985841,0.000625,0.000625,0.00125905
-1,0,5253,788.918,0.8205399999999999,8.58722e-18,5.55858e-17,5.55858e-17,0.021875099999999998,0,3.90625e-05,6.61255e-18,0.994974,0.9946389999999999,0.000625,0.000625,0.00125891
-1,0,5253,788.918,0.7742680000000001,8.71209e-18,5.73071e-17,5.73071e-17,0.022656299999999997,0,3.90625e-05,6.71065e-18,0.9895809999999999,0.9885709999999999,0.000625,0.000625,0.00125878
-1,0,8325,788.918,0.8092090000000001,8.83498e-18,6.07218e-17,6.07218e-17,0.023437599999999996,0,3.90625e-05,6.805900000000001e-18,0.985439,0.9848469999999999,0.000625,0.000625,0.00125865
-1,0,8325,788.918,0.804074,8.95745e-18,6.072270000000001e-17,6.072270000000001e-17,0.0242188,0,3.90625e-05,6.90336e-18,0.9939209999999999,0.995348,0.000625,0.000625,0.00125852
-1,0,5253,788.918,0.8172010000000001,9.07296e-18,6.07518e-17,6.07518e-17,0.025000099999999997,0,3.90625e-05,6.99457e-18,0.996401,0.9951530000000001,0.000625,0.000625,0.00125839
-1,0,8325,788.918,0.8463200000000001,9.18359e-18,6.24649e-17,6.24649e-17,0.025781400000000003,0,3.90625e-05,7.08034e-18,0.9965219999999999,0.995691,0.000625,0.000625,0.00125826
-1,0,8325,788.918,0.772949,9.29933e-18,6.41957e-17,6.41957e-17,0.0265626,0,3.90625e-05,7.173330000000001e-18,0.9734,0.97196,0.000625,0.000625,0.00125813
-1,0,5253,788.918,0.8255290000000001,9.40969e-18,6.42157e-17,6.42157e-17,0.0273439,0,3.90625e-05,7.26056e-18,0.994296,0.994001,0.000625,0.000625,0.001258
-1,0,35649,788.918,0.8440780000000001,9.51679e-18,6.59247e-17,6.59247e-17,0.028125099999999997,0,3.90625e-05,7.347530000000001e-18,0.9807100000000001,0.9796959999999999,0.000625,0.000625,0.00125786
-1,0,35649,788.918,0.8298530000000001,9.622939999999999e-18,6.592670000000001e-17,6.592670000000001e-17,0.028906400000000002,0,3.90625e-05,7.43593e-18,0.993237,0.9929549999999999,0.000625,0.000625,0.00125773
-1,0,35649,788.918,0.7726810000000001,9.726239999999999e-18,6.592670000000001e-17,6.592670000000001e-17,0.029687599999999998,0,3.90625e-05,7.520689999999999e-18,0.9913270000000001,0.9915309999999999,0.000625,0.000625,0.0012575999999999998
-1,0,8325,788.918,0.841051,9.82852e-18,6.76603e-17,6.76603e-17,0.030468900000000004,0,3.90625e-05,7.601089999999999e-18,0.999125,0.998682,0.000625,0.000625,0.00125747
-1,0,8325,788.918,0.8261430000000001,9.923e-18,6.76587e-17,6.76587e-17,0.031250099999999996,0,3.90625e-05,7.67774e-18,0.990505,0.989591,0.000625,0.000625,0.00125734
-1,0,8325,788.918,0.833427,1.00183e-17,6.93924e-17,6.93924e-17,0.0320314,0,3.90625e-05,7.75535e-18,0.9931450000000001,0.9926200000000001,0.000625,0.000625,0.00125721
-1,0,8325,788.918,0.846433,1.01149e-17,6.93921e-17,6.93921e-17,0.0328126,0,3.90625e-05,7.83118e-18,0.990999,0.989992,0.000625,0.000625,0.00125708
-1,0,8325,788.918,0.807624,1.0205299999999999e-17,7.28609e-17,7.28609e-17,0.0335939,0,3.90625e-05,7.90343e-18,0.997909,0.997949,0.000625,0.000625,0.00125695
-1,0,8325,788.918,0.82886,1.03044e-17,7.45941e-17,7.45941e-17,0.0343751,0,3.90625e-05,7.9801e-18,0.994807,0.993856,0.000625,0.000625,0.00125681
-1,0,8325,788.918,0.813945,1.03881e-17,7.45949e-17,7.45949e-17,0.035156400000000004,0,3.90625e-05,8.048700000000001e-18,0.9966290000000001,0.9968239999999999,0.000625,0.000625,0.00125668
-1,0,8325,788.918,0.846981,1.04849e-17,7.45942e-17,7.45942e-17,0.0359376,0,3.90625e-05,8.13056e-18,0.990981,0.989566,0.000625,0.000625,0.00125655
-1,0,8325,788.918,0.774111,1.0576700000000002e-17,7.45982e-17,7.45982e-17,0.0367189,0,3.90625e-05,8.2071e-18,0.992108,0.990614,0.000625,0.000625,0.00125642
-1,0,8325,788.918,0.8043560000000001,1.0668299999999999e-17,7.45955e-17,7.45955e-17,0.037500099999999995,0,3.90625e-05,8.27938e-18,0.993029,0.9917940000000001,0.000625,0.000625,0.00125629
-1,0,8325,788.918,0.836435,1.07538e-17,7.45947e-17,7.45947e-17,0.0382814,0,3.90625e-05,8.347169999999999e-18,0.998455,0.9989129999999999,0.000625,0.000625,0.00125616
-1,0,8325,788.918,0.785297,1.0840899999999999e-17,7.459600000000001e-17,7.459600000000001e-17,0.03906269999999999,0,3.90625e-05,8.42071e-18,0.998001,0.998024,0.000625,0.000625,0.00125603
-1,0,8325,788.918,0.8559180000000001,1.0921700000000001e-17,7.45948e-17,7.45948e-17,0.0398439,0,3.90625e-05,8.4829e-18,0.9979389999999999,0.996872,0.000625,0.000625,0.0012559000000000001
-1,0,8325,788.918,0.80076,1.1007500000000001e-17,7.459789999999999e-17,7.459789999999999e-17,0.04062519999999999,0,3.90625e-05,8.55423e-18,0.9870059999999999,0.985886,0.000625,0.000625,0.00125576
-1,0,8325,788.918,0.770011,1.1093099999999998e-17,7.45961e-17,7.45961e-17,0.0414064,0,3.90625e-05,8.62041e-18,0.9925709999999999,0.9912059999999999,0.000625,0.000625,0.00125563
-1,0,8325,788.918,0.8418200000000001,1.1177999999999999e-17,7.45989e-17,7.45989e-17,0.042187699999999995,0,3.90625e-05,8.6882e-18,0.9927030000000001,0.992017,0.000625,0.000625,0.0012554999999999999
-1,0,8325,788.918,0.823734,1.12578e-17,7.46025e-17,7.46025e-17,0.042968900000000004,0,3.90625e-05,8.749069999999998e-18,0.9955219999999999,0.995065,0.000625,0.000625,0.00125537
-1,0,8325,788.918,0.830374,1.1344700000000001e-17,7.63405e-17,7.63405e-17,0.043750199999999996,0,3.90625e-05,8.81797e-18,0.9974959999999999,0.997231,0.000625,0.000625,0.00125524
-1,0,8325,788.918,0.798967,1.1423900000000001e-17,7.80831e-17,7.80831e-17,0.0445314,0,3.90625e-05,8.883619999999999e-18,0.996607,0.996484,0.000625,0.000625,0.00125511
-1,0,8325,788.918,0.839133,1.1502000000000001e-17,7.982100000000001e-17,7.982100000000001e-17,0.0453127,0,3.90625e-05,8.944169999999998e-18,0.9997360000000001,0.999764,0.000625,0.000625,0.00125498
-1,0,8325,788.918,0.851418,1.1581099999999998e-17,7.982719999999999e-17,7.982719999999999e-17,0.0460939,0,3.90625e-05,9.00733e-18,0.995866,0.99584,0.000625,0.000625,0.00125485
-1,0,8325,788.918,0.778998,1.1652300000000001e-17,7.98332e-17,7.98332e-17,0.04687519999999999,0,3.90625e-05,9.06643e-18,0.990017,0.989505,0.000625,0.000625,0.00125472
-1,0,8325,788.918,0.8387690000000001,1.17229e-17,7.81049e-17,7.81049e-17,0.0476564,0,3.90625e-05,9.12308e-18,0.9968389999999999,0.996447,0.000625,0.000625,0.00125458
-1,0,8325,788.918,0.828008,1.18053e-17,7.80902e-17,7.80902e-17,0.04843769999999999,0,3.90625e-05,9.18708e-18,0.9970959999999999,0.9964780000000001,0.000625,0.000625,0.00125445
-1,0,8325,788.918,0.843089,1.18801e-17,7.98318e-17,7.98318e-17,0.0492189,0,3.90625e-05,9.24849e-18,0.997458,0.99665,0.000625,0.000625,0.00125432
-1,0,8325,788.918,0.809721,1.19523e-17,7.98231e-17,7.98231e-17,0.050000199999999995,0,3.90625e-05,9.30624e-18,0.9962489999999999,0.995818,0.000625,0.000625,0.00125419
-1,0,8325,788.918,0.8474200000000001,1.20301e-17,7.98319e-17,7.98319e-17,0.0507815,0,3.90625e-05,9.36544e-18,0.996085,0.995799,0.000625,0.000625,0.00125406
-1,0,9349,788.918,0.816788,1.20996e-17,7.808669999999999e-17,7.808669999999999e-17,0.051562699999999996,0,3.90625e-05,9.419810000000001e-18,0.9939049999999999,0.9951059999999999,0.000625,0.000625,0.00125393
-1,0,8325,788.918,0.812227,1.2171700000000001e-17,7.809010000000001e-17,7.809010000000001e-17,0.05234400000000001,0,3.90625e-05,9.47889e-18,0.994343,0.9948299999999999,0.000625,0.000625,0.0012538
-1,0,9349,788.918,0.8610479999999999,1.2236500000000001e-17,7.80769e-17,7.80769e-17,0.0531252,0,3.90625e-05,9.52685e-18,0.9990969999999999,0.999698,0.000625,0.000625,0.00125367
-1,0,9349,788.918,0.770587,1.2306400000000001e-17,7.80773e-17,7.80773e-17,0.0539065,0,3.90625e-05,9.5859e-18,0.989791,0.9890260000000001,0.000625,0.000625,0.00125353
-1,0,13703,788.918,0.873934,1.2364000000000001e-17,7.80709e-17,7.80709e-17,0.05468769999999999,0,3.90625e-05,9.62937e-18,0.9969290000000001,0.997136,0.000625,0.000625,0.0012534
-1,0,13703,788.918,0.75153,1.2428699999999999e-17,7.98026e-17,7.98026e-17,0.055469000000000004,0,3.90625e-05,9.681319999999999e-18,0.988922,0.9894649999999999,0.000625,0.000625,0.00125327
-1,0,13703,788.918,0.8349409999999999,1.2493199999999999e-17,7.98078e-17,7.98078e-17,0.05625019999999999,0,3.90625e-05,9.73499e-18,0.991691,0.992196,0.000625,0.000625,0.00125314
-1,0,13703,788.918,0.8620129999999999,1.2559e-17,7.98076e-17,7.98076e-17,0.057031500000000006,0,3.90625e-05,9.78736e-18,0.9956459999999999,0.9970030000000001,0.000625,0.000625,0.00125301
-1,0,13703,788.918,0.8329489999999999,1.26297e-17,7.9807e-17,7.9807e-17,0.057812699999999995,0,3.90625e-05,9.84126e-18,0.9962780000000001,0.996134,0.000625,0.000625,0.00125288
-1,0,13703,788.918,0.8142659999999999,1.27026e-17,7.98055e-17,7.98055e-17,0.05859400000000001,0,3.90625e-05,9.89787e-18,0.994195,0.9951530000000001,0.000625,0.000625,0.00125275
-1,0,13703,788.918,0.8247,1.27745e-17,7.980619999999999e-17,7.980619999999999e-17,0.059375199999999996,0,3.90625e-05,9.954789999999999e-18,0.9946219999999999,0.99469,0.000625,0.000625,0.00125262
-1,0,13703,788.918,0.811431,1.28392e-17,7.98092e-17,7.98092e-17,0.06015650000000001,0,3.90625e-05,1.0011e-17,0.992728,0.992957,0.000625,0.000625,0.00125248
-1,0,13703,788.918,0.814915,1.2901700000000003e-17,7.98158e-17,7.98158e-17,0.0609377,0,3.90625e-05,1.0061299999999999e-17,0.993826,0.994367,0.000625,0.000625,0.00125235
-1,0,13703,788.918,0.833686,1.2965399999999999e-17,7.98081e-17,7.98081e-17,0.061719,0,3.90625e-05,1.01148e-17,0.9888020000000001,0.987683,0.000625,0.000625,0.00125222
-1,0,13703,788.918,0.801967,1.3034600000000002e-17,7.98247e-17,7.98247e-17,0.06250019999999999,0,3.90625e-05,1.01698e-17,0.9961909999999999,0.9965790000000001,0.000625,0.000625,0.00125209
-1,0,13703,788.918,0.803774,1.3098499999999999e-17,7.981020000000001e-17,7.981020000000001e-17,0.0632815,0,3.90625e-05,1.02186e-17,0.9904540000000001,0.9911059999999999,0.000625,0.000625,0.00125196
-1,0,13703,788.918,0.8143020000000001,1.31604e-17,7.98167e-17,7.98167e-17,0.0640628,0,3.90625e-05,1.02701e-17,0.994273,0.9947520000000001,0.000625,0.000625,0.00125183
-1,0,13703,788.918,0.7959510000000001,1.3222400000000001e-17,7.98208e-17,7.98208e-17,0.064844,0,3.90625e-05,1.0318599999999998e-17,0.987624,0.9878,0.000625,0.000625,0.0012517000000000001
-1,0,13703,788.918,0.803966,1.3281899999999999e-17,7.98177e-17,7.98177e-17,0.0656253,0,3.90625e-05,1.0368499999999998e-17,0.992381,0.992821,0.000625,0.000625,0.00125157
-1,0,13703,788.918,0.8160029999999999,1.33438e-17,7.80873e-17,7.80873e-17,0.06640650000000001,0,3.90625e-05,1.04175e-17,0.9929530000000001,0.9924440000000001,0.000625,0.000625,0.00125144
-1,0,13703,788.918,0.834316,1.34049e-17,7.80802e-17,7.80802e-17,0.0671878,0,3.90625e-05,1.0465799999999999e-17,0.992367,0.992373,0.000625,0.000625,0.0012513
-1,0,13703,788.918,0.795613,1.3464500000000001e-17,7.98124e-17,7.98124e-17,0.067969,0,3.90625e-05,1.05124e-17,0.9951200000000001,0.995606,0.000625,0.000625,0.00125117
-1,0,13703,788.918,0.790568,1.3519500000000001e-17,7.982439999999999e-17,7.982439999999999e-17,0.0687503,0,3.90625e-05,1.05562e-17,0.989456,0.9892059999999999,0.000625,0.000625,0.00125104
-1,0,13703,788.918,0.820892,1.35736e-17,7.98163e-17,7.98163e-17,0.06953150000000001,0,3.90625e-05,1.06003e-17,0.9948889999999999,0.995158,0.000625,0.000625,0.00125091
-1,0,13703,788.918,0.788537,1.36268e-17,7.98153e-17,7.98153e-17,0.07031280000000001,0,3.90625e-05,1.06404e-17,0.991308,0.991459,0.000625,0.000625,0.00125078
-1,0,13703,788.918,0.849651,1.36855e-17,7.98148e-17,7.98148e-17,0.071094,0,3.90625e-05,1.0688299999999999e-17,0.9896719999999999,0.9890690000000001,0.000625,0.000625,0.00125065
-1,0,13703,788.918,0.7812,1.3739400000000001e-17,7.9823e-17,7.9823e-17,0.0718753,0,3.90625e-05,1.0728800000000001e-17,0.994057,0.9936719999999999,0.000625,0.000625,0.00125052
-1,0,13703,788.918,0.846548,1.38004e-17,7.981679999999999e-17,7.981679999999999e-17,0.0726565,0,3.90625e-05,1.0780799999999999e-17,0.9966149999999999,0.994755,0.000625,0.000625,0.00125039
-1,0,13703,788.918,0.8458969999999999,1.38604e-17,7.98197e-17,7.98197e-17,0.0734378,0,3.90625e-05,1.08288e-17,0.99798,0.9970690000000001,0.000625,0.000625,0.00125025
-1,0,13703,788.918,0.83095,1.39066e-17,7.98164e-17,7.98164e-17,0.07421900000000001,0,3.90625e-05,1.0865899999999999e-17,0.9958799999999999,0.9951610000000001,0.000625,0.000625,0.00125012
-1,0,13703,788.918,0.789944,1.3963299999999997e-17,8.15417e-17,8.15417e-17,0.0750003,0,3.90625e-05,1.09089e-17,0.9988870000000001,0.9996280000000001,0.000625,0.000625,0.00124999
-1,0,13703,788.918,0.844469,1.40107e-17,8.328260000000001e-17,8.328260000000001e-17,0.0757816,0,3.90625e-05,1.09421e-17,0.996717,0.99624,0.000625,0.000625,0.00124986
-1,0,13703,788.918,0.821517,1.4061600000000002e-17,8.50164e-17,8.50164e-17,0.0765628,0,3.90625e-05,1.09851e-17,0.996469,0.997135,0.000625,0.000625,0.00124973
-1,0,13703,788.918,0.822894,1.41118e-17,8.6751e-17,8.6751e-17,0.0773441,0,3.90625e-05,1.1023499999999998e-17,0.996648,0.995978,0.000625,0.000625,0.0012495999999999998
-1,0,13703,788.918,0.7635810000000001,1.41671e-17,8.674739999999999e-17,8.674739999999999e-17,0.07812530000000001,0,3.90625e-05,1.1069800000000001e-17,0.995344,0.9958790000000001,0.000625,0.000625,0.00124947
-1,0,13703,788.918,0.8252719999999999,1.42161e-17,8.328139999999999e-17,8.328139999999999e-17,0.07890660000000001,0,3.90625e-05,1.1108900000000001e-17,0.99467,0.9945799999999999,0.000625,0.000625,0.00124934
-1,0,13703,788.918,0.800509,1.42619e-17,8.50183e-17,8.50183e-17,0.0796878,0,3.90625e-05,1.11457e-17,0.999907,0.9996520000000001,0.000625,0.000625,0.0012492
-1,0,13703,788.918,0.815263,1.43104e-17,8.155909999999999e-17,8.155909999999999e-17,0.0804691,0,3.90625e-05,1.1185899999999998e-17,0.9967290000000001,0.9975860000000001,0.000625,0.000625,0.00124907
-1,0,13703,788.918,0.831576,1.4367099999999998e-17,8.15429e-17,8.15429e-17,0.0812503,0,3.90625e-05,1.12331e-17,0.999707,0.9997010000000001,0.000625,0.000625,0.00124894
-1,0,13703,788.918,0.790036,1.44178e-17,7.98301e-17,7.98301e-17,0.0820316,0,3.90625e-05,1.12744e-17,0.996547,0.9963790000000001,0.000625,0.000625,0.00124881
-1,0,13703,788.918,0.829083,1.4467e-17,7.80876e-17,7.80876e-17,0.0828128,0,3.90625e-05,1.1316400000000001e-17,0.996257,0.997449,0.000625,0.000625,0.00124868
-1,0,13703,788.918,0.782871,1.4519300000000003e-17,7.63579e-17,7.63579e-17,0.0835941,0,3.90625e-05,1.13567e-17,0.997986,0.9981909999999999,0.000625,0.000625,0.00124855
-1,0,11397,788.918,0.8326319999999999,1.4568100000000002e-17,7.636159999999999e-17,7.636159999999999e-17,0.0843753,0,3.90625e-05,1.13925e-17,0.9984040000000001,0.999519,0.000625,0.000625,0.00124842
-1,0,17799,788.918,0.833742,1.4612600000000002e-17,7.80663e-17,7.80663e-17,0.0851566,0,3.90625e-05,1.14283e-17,0.999732,0.999467,0.000625,0.000625,0.00124829
-1,0,17799,788.918,0.803351,1.46598e-17,7.80664e-17,7.80664e-17,0.08593780000000001,0,3.90625e-05,1.14658e-17,0.997077,0.997172,0.000625,0.000625,0.00124816
-1,0,17799,788.918,0.804804,1.47086e-17,7.97977e-17,7.97977e-17,0.08671910000000001,0,3.90625e-05,1.15005e-17,0.9955290000000001,0.994288,0.000625,0.000625,0.00124802
-1,0,17799,788.918,0.801669,1.4762999999999998e-17,7.97976e-17,7.97976e-17,0.08750039999999999,0,3.90625e-05,1.1544300000000001e-17,0.9994200000000001,0.998957,0.000625,0.000625,0.00124789
-1,0,8325,788.918,0.767067,1.4815e-17,7.98056e-17,7.98056e-17,0.0882816,0,3.90625e-05,1.15859e-17,0.998756,0.998183,0.000625,0.000625,0.00124776
-1,0,8325,788.918,0.8129310000000001,1.48726e-17,8.15376e-17,8.15376e-17,0.08906289999999999,0,3.90625e-05,1.16323e-17,0.9999170000000001,0.999346,0.000625,0.000625,0.00124763
-1,0,18823,788.918,0.8291870000000001,1.49197e-17,7.98054e-17,7.98054e-17,0.0898441,0,3.90625e-05,1.16705e-17,0.999503,0.9996379999999999,0.000625,0.000625,0.0012475
-1,0,8325,788.918,0.79338,1.49661e-17,8.15398e-17,8.15398e-17,0.0906254,0,3.90625e-05,1.1706199999999999e-17,0.995274,0.994489,0.000625,0.000625,0.00124737
-1,0,18823,788.918,0.8273299999999999,1.50171e-17,7.9807e-17,7.9807e-17,0.0914066,0,3.90625e-05,1.17454e-17,0.999848,0.997884,0.000625,0.000625,0.00124724
-1,0,8325,788.918,0.729074,1.50667e-17,8.15349e-17,8.15349e-17,0.09218789999999999,0,3.90625e-05,1.17844e-17,0.997343,0.9968870000000001,0.000625,0.000625,0.00124711
-1,0,8325,788.918,0.782352,1.5112200000000002e-17,7.98003e-17,7.98003e-17,0.0929691,0,3.90625e-05,1.1817799999999999e-17,0.9891399999999999,0.988266,0.000625,0.000625,0.00124698
-1,0,8325,788.918,0.79592,1.51564e-17,8.15402e-17,8.15402e-17,0.09375039999999998,0,3.90625e-05,1.1852e-17,0.9977739999999999,0.9971540000000001,0.000625,0.000625,0.00124684
-1,0,8325,788.918,0.80001,1.52002e-17,8.153949999999999e-17,8.153949999999999e-17,0.09453160000000001,0,3.90625e-05,1.18851e-17,0.996287,0.996391,0.000625,0.000625,0.00124671
-1,0,8325,788.918,0.759119,1.52437e-17,8.15407e-17,8.15407e-17,0.09531289999999999,0,3.90625e-05,1.19174e-17,0.991618,0.991943,0.000625,0.000625,0.00124658
-1,0,8325,788.918,0.778985,1.52944e-17,8.15386e-17,8.15386e-17,0.0960941,0,3.90625e-05,1.19577e-17,0.997009,0.996501,0.000625,0.000625,0.00124645
-1,0,8325,788.918,0.774103,1.5348000000000002e-17,8.327700000000002e-17,8.327700000000002e-17,0.09687539999999999,0,3.90625e-05,1.1999100000000001e-17,0.994934,0.9944940000000001,0.000625,0.000625,0.00124632
-1,0,8325,788.918,0.79266,1.5389e-17,8.50147e-17,8.50147e-17,0.0976566,0,3.90625e-05,1.20302e-17,0.994835,0.994288,0.000625,0.000625,0.00124619
-1,0,8325,788.918,0.804279,1.54411e-17,8.675290000000001e-17,8.675290000000001e-17,0.0984379,0,3.90625e-05,1.2071400000000002e-17,0.9994200000000001,0.9994770000000001,0.000625,0.000625,0.00124606
-1,0,8325,788.918,0.8302450000000001,1.5487200000000002e-17,8.848370000000001e-17,8.848370000000001e-17,0.0992191,0,3.90625e-05,1.2103399999999998e-17,0.999964,0.999706,0.000625,0.000625,0.00124593
-1,0,8325,788.918,0.797077,1.55321e-17,9.195040000000001e-17,9.195040000000001e-17,0.1,0,3.90625e-05,1.21374e-17,0.999224,0.9990020000000001,0.000625,0.000625,0.00124579
-1,0,8325,788.918,0.840166,1.55737e-17,9.36811e-17,9.36811e-17,0.10078200000000001,0,3.90625e-05,1.21699e-17,0.9949389999999999,0.994848,0.000625,0.000625,0.00124566
-1,0,8325,788.918,0.754199,1.5616300000000002e-17,9.194139999999999e-17,9.194139999999999e-17,0.101563,0,3.90625e-05,1.2206900000000001e-17,0.992699,0.992231,0.000625,0.000625,0.00124553
-1,0,8325,788.918,0.792285,1.56697e-17,9.36752e-17,9.36752e-17,0.102344,0,3.90625e-05,1.22473e-17,0.9986870000000001,0.999267,0.000625,0.000625,0.0012454
-1,0,8325,788.918,0.855909,1.57195e-17,9.194069999999999e-17,9.194069999999999e-17,0.103125,0,3.90625e-05,1.2289000000000001e-17,0.9984209999999999,0.9990969999999999,0.000625,0.000625,0.00124527
-1,0,8325,788.918,0.746162,1.57683e-17,9.020799999999999e-17,9.020799999999999e-17,0.103907,0,3.90625e-05,1.23293e-17,0.995308,0.9948309999999999,0.000625,0.000625,0.00124514
-1,0,8325,788.918,0.842291,1.58091e-17,9.19416e-17,9.19416e-17,0.10468800000000002,0,3.90625e-05,1.2365099999999999e-17,0.9998530000000001,0.9993850000000001,0.000625,0.000625,0.00124501
-1,0,8325,788.918,0.77961,1.5846199999999998e-17,9.194370000000001e-17,9.194370000000001e-17,0.10546900000000001,0,3.90625e-05,1.2388599999999999e-17,0.99451,0.994293,0.000625,0.000625,0.00124488
-1,0,8325,788.918,0.769835,1.5895599999999997e-17,9.02127e-17,9.02127e-17,0.10625,0,3.90625e-05,1.24294e-17,0.998611,0.998297,0.000625,0.000625,0.00124474
-1,0,8325,788.918,0.7773329999999999,1.5939e-17,9.021389999999999e-17,9.021389999999999e-17,0.10703199999999999,0,3.90625e-05,1.2466400000000002e-17,0.9991969999999999,0.999818,0.000625,0.000625,0.00124461
-1,0,9349,788.918,0.798018,1.59914e-17,9.19418e-17,9.19418e-17,0.107813,0,3.90625e-05,1.25054e-17,0.9976299999999999,0.998034,0.000625,0.000625,0.00124448
-1,0,9349,788.918,0.797888,1.60303e-17,9.368049999999998e-17,9.368049999999998e-17,0.10859400000000001,0,3.90625e-05,1.25355e-17,0.99985,0.999344,0.000625,0.000625,0.00124435
-1,0,9349,788.918,0.7810199999999999,1.6081600000000002e-17,9.367850000000001e-17,9.367850000000001e-17,0.109375,0,3.90625e-05,1.2574100000000002e-17,0.995958,0.994849,0.000625,0.000625,0.00124422
-1,0,9349,788.918,0.774301,1.61188e-17,9.195120000000001e-17,9.195120000000001e-17,0.11015699999999999,0,3.90625e-05,1.2604599999999998e-17,0.9907379999999999,0.988966,0.000625,0.000625,0.00124409
-1,0,9349,788.918,0.817028,1.61607e-17,9.021010000000001e-17,9.021010000000001e-17,0.11093800000000001,0,3.90625e-05,1.2642899999999999e-17,0.9981049999999999,0.997361,0.000625,0.000625,0.00124396
-1,0,8325,788.918,0.81833,1.62099e-17,8.84879e-17,8.84879e-17,0.111719,0,3.90625e-05,1.2679200000000001e-17,0.9977,0.9978790000000001,0.000625,0.000625,0.00124383
-1,0,8325,788.918,0.798875,1.62545e-17,8.849e-17,8.849e-17,0.1125,0,3.90625e-05,1.27171e-17,0.997187,0.9970389999999999,0.000625,0.000625,0.0012437000000000001
-1,0,8325,788.918,0.7510100000000001,1.62942e-17,8.84991e-17,8.84991e-17,0.113282,0,3.90625e-05,1.27471e-17,0.994816,0.9947020000000001,0.000625,0.000625,0.00124356
-1,0,11397,788.918,0.8086180000000001,1.63324e-17,8.85149e-17,8.85149e-17,0.11406300000000001,0,3.90625e-05,1.27778e-17,0.998185,0.9984190000000001,0.000625,0.000625,0.00124343
-1,0,11397,788.918,0.8164140000000001,1.6367999999999998e-17,8.851450000000001e-17,8.851450000000001e-17,0.114844,0,3.90625e-05,1.2804000000000002e-17,0.9987799999999999,0.9985,0.000625,0.000625,0.0012433
-1,0,11397,788.918,0.783887,1.64099e-17,8.85089e-17,8.85089e-17,0.115625,0,3.90625e-05,1.2838700000000001e-17,0.997711,0.997554,0.000625,0.000625,0.00124317
-1,0,8325,788.918,0.7748649999999999,1.64513e-17,9.19635e-17,9.19635e-17,0.116407,0,3.90625e-05,1.28695e-17,0.984482,0.9839379999999999,0.000625,0.000625,0.00124304
-1,0,8325,788.918,0.822557,1.6493e-17,9.37027e-17,9.37027e-17,0.11718800000000001,0,3.90625e-05,1.29025e-17,0.9985879999999999,0.998771,0.000625,0.000625,0.00124291
-1,0,8325,788.918,0.799886,1.6529100000000002e-17,9.36966e-17,9.36966e-17,0.117969,0,3.90625e-05,1.2930999999999998e-17,0.9905639999999999,0.9906469999999999,0.000625,0.000625,0.00124278
-1,0,8325,788.918,0.84462,1.6572200000000002e-17,9.37032e-17,9.37032e-17,0.11875,0,3.90625e-05,1.29687e-17,0.993977,0.9932989999999999,0.000625,0.000625,0.00124265
-1,0,8325,788.918,0.8130310000000001,1.6610899999999998e-17,9.36909e-17,9.36909e-17,0.119532,0,3.90625e-05,1.2995799999999998e-17,0.997567,0.9970479999999999,0.000625,0.000625,0.00124251
-1,0,8325,788.918,0.785305,1.6655799999999997e-17,9.542370000000002e-17,9.542370000000002e-17,0.12031300000000002,0,3.90625e-05,1.30305e-17,0.992416,0.991268,0.000625,0.000625,0.00124238
-1,0,8325,788.918,0.762224,1.66951e-17,9.715450000000001e-17,9.715450000000001e-17,0.12109400000000001,0,3.90625e-05,1.30633e-17,0.986041,0.984202,0.000625,0.000625,0.00124225
-1,0,8325,788.918,0.843834,1.67376e-17,9.88859e-17,9.88859e-17,0.121875,0,3.90625e-05,1.3090999999999999e-17,0.999403,0.9999600000000001,0.000625,0.000625,0.00124212
-1,0,8325,788.918,0.844131,1.6778800000000002e-17,1.0061899999999999e-16,1.0061899999999999e-16,0.12265699999999999,0,3.90625e-05,1.31206e-17,0.991792,0.99167,0.000625,0.000625,0.00124199
-1,0,8325,788.918,0.786077,1.68238e-17,9.88827e-17,9.88827e-17,0.123438,0,3.90625e-05,1.3153599999999999e-17,0.986785,0.9854799999999999,0.000625,0.000625,0.00124186
-1,0,8325,788.918,0.796098,1.68677e-17,9.541410000000001e-17,9.541410000000001e-17,0.12421900000000001,0,3.90625e-05,1.3189000000000001e-17,0.985917,0.984974,0.000625,0.000625,0.00124173
-1,0,8325,788.918,0.8176829999999999,1.6913e-17,9.715350000000001e-17,9.715350000000001e-17,0.125001,0,3.90625e-05,1.32244e-17,0.9983489999999999,0.997966,0.000625,0.000625,0.0012415999999999998
-1,0,8325,788.918,0.8091079999999999,1.69568e-17,9.541709999999999e-17,9.541709999999999e-17,0.125782,0,3.90625e-05,1.3259699999999999e-17,0.9981260000000001,0.997475,0.000625,0.000625,0.00124147
-1,0,8325,788.918,0.8566459999999999,1.6988e-17,9.71579e-17,9.71579e-17,0.126563,0,3.90625e-05,1.32827e-17,0.9921120000000001,0.9913770000000001,0.000625,0.000625,0.00124133
-1,0,8325,788.918,0.824416,1.7028e-17,9.542069999999999e-17,9.542069999999999e-17,0.127344,0,3.90625e-05,1.3313500000000001e-17,0.9941180000000001,0.9946510000000001,0.000625,0.000625,0.0012412
-1,0,8325,788.918,0.814945,1.70716e-17,9.542370000000002e-17,9.542370000000002e-17,0.128126,0,3.90625e-05,1.3347200000000001e-17,0.9866590000000001,0.986247,0.000625,0.000625,0.00124107
-1,0,8325,788.918,0.804331,1.7113499999999998e-17,9.54255e-17,9.54255e-17,0.128907,0,3.90625e-05,1.3378099999999998e-17,0.991776,0.9917540000000001,0.000625,0.000625,0.00124094
-1,0,8325,788.918,0.780406,1.71602e-17,9.542379999999999e-17,9.542379999999999e-17,0.129688,0,3.90625e-05,1.3411199999999998e-17,0.9784930000000001,0.978891,0.000625,0.000625,0.00124081
-1,0,8325,788.918,0.776424,1.71955e-17,9.54235e-17,9.54235e-17,0.130469,0,3.90625e-05,1.34383e-17,0.997864,0.998064,0.000625,0.000625,0.00124068
-1,0,8325,788.918,0.846877,1.72298e-17,9.54298e-17,9.54298e-17,0.131251,0,3.90625e-05,1.3461900000000002e-17,0.9944790000000001,0.994785,0.000625,0.000625,0.00124055
-1,0,8325,788.918,0.765567,1.7272100000000002e-17,9.542430000000001e-17,9.542430000000001e-17,0.13203199999999998,0,3.90625e-05,1.3491800000000001e-17,0.992542,0.992925,0.000625,0.000625,0.00124042
-1,0,8325,788.918,0.8330870000000001,1.7311400000000002e-17,9.5434e-17,9.5434e-17,0.13281300000000001,0,3.90625e-05,1.35209e-17,0.985132,0.984509,0.000625,0.000625,0.00124028
-1,0,8325,788.918,0.802999,1.7348199999999998e-17,9.5426e-17,9.5426e-17,0.13359400000000002,0,3.90625e-05,1.35463e-17,0.990784,0.9905579999999999,0.000625,0.000625,0.00124015
-1,0,8325,788.918,0.822843,1.73853e-17,9.543129999999999e-17,9.543129999999999e-17,0.134376,0,3.90625e-05,1.3577300000000001e-17,0.9891190000000001,0.989339,0.000625,0.000625,0.00124002
-1,0,8325,788.918,0.732256,1.74147e-17,9.36976e-17,9.36976e-17,0.135157,0,3.90625e-05,1.3602999999999999e-17,0.983548,0.983324,0.000625,0.000625,0.00123989
-1,0,8325,788.918,0.795884,1.74474e-17,9.36941e-17,9.36941e-17,0.135938,0,3.90625e-05,1.36299e-17,0.975454,0.975417,0.000625,0.000625,0.00123976
-1,0,11397,788.918,0.7754800000000001,1.74902e-17,9.19761e-17,9.19761e-17,0.136719,0,3.90625e-05,1.3663800000000001e-17,0.973007,0.971305,0.000625,0.000625,0.00123963
-1,0,11397,788.918,0.833225,1.75283e-17,9.198190000000001e-17,9.198190000000001e-17,0.137501,0,3.90625e-05,1.3694400000000002e-17,0.9864639999999999,0.9862540000000001,0.000625,0.000625,0.0012395
-1,0,11397,788.918,0.749645,1.7565899999999997e-17,9.024180000000001e-17,9.024180000000001e-17,0.138282,0,3.90625e-05,1.3724800000000001e-17,0.9776219999999999,0.976593,0.000625,0.000625,0.00123937
-1,0,8325,788.918,0.840175,1.76026e-17,9.19606e-17,9.19606e-17,0.13906300000000002,0,3.90625e-05,1.3753499999999998e-17,0.986558,0.986469,0.000625,0.000625,0.00123923
-1,0,8325,788.918,0.812807,1.76446e-17,9.023909999999999e-17,9.023909999999999e-17,0.139844,0,3.90625e-05,1.37871e-17,0.987664,0.9866959999999999,0.000625,0.000625,0.0012391
-1,0,8325,788.918,0.851375,1.76846e-17,9.19667e-17,9.19667e-17,0.140626,0,3.90625e-05,1.3817100000000002e-17,0.9853540000000001,0.9844569999999999,0.000625,0.000625,0.00123897
-1,0,8325,788.918,0.7761359999999999,1.77257e-17,9.196999999999999e-17,9.196999999999999e-17,0.141407,0,3.90625e-05,1.38459e-17,0.97173,0.9714360000000001,0.000625,0.000625,0.00123884
-1,0,14469,788.918,0.796183,1.77703e-17,9.194319999999999e-17,9.194319999999999e-17,0.142188,0,3.90625e-05,1.38758e-17,0.983447,0.9827309999999999,0.000625,0.000625,0.00123871
-1,0,14469,788.918,0.8103779999999999,1.78036e-17,9.368180000000001e-17,9.368180000000001e-17,0.142969,0,3.90625e-05,1.39019e-17,0.979153,0.977576,0.000625,0.000625,0.00123858
-1,0,14469,788.918,0.793701,1.78393e-17,9.36788e-17,9.36788e-17,0.143751,0,3.90625e-05,1.3931500000000003e-17,0.967717,0.964944,0.000625,0.000625,0.00123845
-1,0,8325,788.918,0.790139,1.7877599999999998e-17,9.37329e-17,9.37329e-17,0.144532,0,3.90625e-05,1.39594e-17,0.988085,0.9865659999999999,0.000625,0.000625,0.00123832
-1,0,8325,788.918,0.802914,1.7918e-17,9.37277e-17,9.37277e-17,0.145313,0,3.90625e-05,1.39922e-17,0.978691,0.9770969999999999,0.000625,0.000625,0.00123819
-1,0,8325,788.918,0.7863100000000001,1.79557e-17,9.37527e-17,9.37527e-17,0.146094,0,3.90625e-05,1.40235e-17,0.9755780000000001,0.974474,0.000625,0.000625,0.00123805
-1,0,14469,788.918,0.757087,1.79937e-17,9.368280000000001e-17,9.368280000000001e-17,0.146876,0,3.90625e-05,1.40529e-17,0.959766,0.9576889999999999,0.000625,0.000625,0.00123792
-1,0,14469,788.918,0.78486,1.8027e-17,9.36851e-17,9.36851e-17,0.14765699999999998,0,3.90625e-05,1.40763e-17,0.9671639999999999,0.9657190000000001,0.000625,0.000625,0.00123779
-1,0,14469,788.918,0.80237,1.8066600000000002e-17,9.368200000000001e-17,9.368200000000001e-17,0.14843800000000001,0,3.90625e-05,1.4108800000000003e-17,0.990424,0.989001,0.000625,0.000625,0.00123766
-1,0,14469,788.918,0.7982090000000001,1.81039e-17,9.368280000000001e-17,9.368280000000001e-17,0.14921900000000002,0,3.90625e-05,1.4135200000000002e-17,0.9957239999999999,0.993849,0.000625,0.000625,0.00123753
-1,0,14469,788.918,0.8061520000000001,1.81388e-17,9.36881e-17,9.36881e-17,0.150001,0,3.90625e-05,1.41568e-17,0.976273,0.974723,0.000625,0.000625,0.0012374
-1,0,129174,788.918,0.263094,1.44481e-18,6.955080000000001e-18,6.433510000000001e-18,0.00039062699999999994,0,1.95313e-05,1.1106599999999999e-18,0.780274,0.770768,0.000625,0.000625,0.00126267
-1,0,71719,788.918,0.5728,2.21638e-18,1.21859e-17,1.04546e-17,0.000781253,0,1.95313e-05,1.81002e-18,0.9065030000000001,0.9026270000000001,0.000625,0.000625,0.0012626
-1,0,145186,788.918,0.559074,2.7966000000000002e-18,1.40349e-17,1.39696e-17,0.00117188,0,1.95313e-05,2.27965e-18,0.9033129999999999,0.8987959999999999,0.000625,0.000625,0.00126253
-1,0,283761,788.918,0.568547,3.2848500000000003e-18,1.5685399999999998e-17,1.5685399999999998e-17,0.00156251,0,1.95313e-05,2.65199e-18,0.8952760000000001,0.891394,0.000625,0.000625,0.00126247
-1,0,283761,788.918,0.571967,3.72108e-18,1.91809e-17,1.91809e-17,0.00195313,0,1.95313e-05,2.97105e-18,0.9196840000000001,0.916818,0.000625,0.000625,0.0012624000000000001
-1,0,271607,788.918,0.651987,4.1139e-18,2.26481e-17,2.26481e-17,0.00234376,0,1.95313e-05,3.2557999999999997e-18,0.9337799999999999,0.931766,0.000625,0.000625,0.00126233
-1,0,146032,788.918,0.673963,4.4689800000000004e-18,2.6108899999999995e-17,2.6108899999999995e-17,0.00273439,0,1.95313e-05,3.51155e-18,0.942132,0.939942,0.000625,0.000625,0.00126227
-1,0,146032,788.918,0.714961,4.79348e-18,2.7833600000000006e-17,2.7833600000000006e-17,0.00312501,0,1.95313e-05,3.74554e-18,0.952274,0.950714,0.000625,0.000625,0.0012622
-1,0,490846,788.918,0.7718550000000001,5.0920899999999995e-18,3.12254e-17,3.12254e-17,0.00351564,0,1.95313e-05,3.96195e-18,0.9874639999999999,0.987642,0.000625,0.000625,0.00126214
-1,0,403717,788.918,0.774771,5.3685e-18,3.29711e-17,3.29711e-17,0.00390627,0,1.95313e-05,4.1650900000000005e-18,0.965814,0.96396,0.000625,0.000625,0.00126207
-1,0,403717,788.918,0.79903,5.6285099999999995e-18,3.47031e-17,3.47031e-17,0.00429689,0,1.95313e-05,4.35578e-18,0.982893,0.9823059999999999,0.000625,0.000625,0.0012619999999999999
-1,0,403717,788.918,0.784403,5.8705999999999994e-18,3.64505e-17,3.64505e-17,0.00468752,0,1.95313e-05,4.53587e-18,0.987917,0.9873569999999999,0.000625,0.000625,0.00126194
-1,0,403717,788.918,0.8218,6.09769e-18,3.99069e-17,3.99069e-17,0.00507815,0,1.95313e-05,4.7043699999999994e-18,0.979457,0.9787049999999999,0.000625,0.000625,0.00126187
-1,0,403717,788.918,0.806726,6.3144100000000006e-18,3.99283e-17,3.99283e-17,0.00546877,0,1.95313e-05,4.868590000000001e-18,0.9991459999999999,0.998502,0.000625,0.000625,0.0012618
-1,0,403717,788.918,0.805055,6.5181199999999995e-18,3.9942499999999995e-17,3.9942499999999995e-17,0.005859399999999999,0,1.95313e-05,5.02302e-18,0.984575,0.9838469999999999,0.000625,0.000625,0.00126174
-1,0,138439,788.918,0.8043819999999999,6.71257e-18,4.0012800000000003e-17,4.0012800000000003e-17,0.00625003,0,1.95313e-05,5.171669999999999e-18,0.9880760000000001,0.9872700000000001,0.000625,0.000625,0.00126167
-1,0,516534,788.918,0.77789,6.8997e-18,4.16967e-17,4.16967e-17,0.00664065,0,1.95313e-05,5.31436e-18,0.9991540000000001,0.999416,0.000625,0.000625,0.0012615999999999999
-1,0,494942,788.918,0.8042590000000001,7.07971e-18,4.1651800000000005e-17,4.1651800000000005e-17,0.00703128,0,1.95313e-05,5.4526099999999995e-18,0.9888530000000001,0.988893,0.000625,0.000625,0.00126154
-1,0,271607,788.918,0.835441,7.253039999999999e-18,4.5109300000000004e-17,4.5109300000000004e-17,0.0074218999999999995,0,1.95313e-05,5.5871e-18,0.9988879999999999,0.9995809999999999,0.000625,0.000625,0.00126147
-1,0,270210,788.918,0.781852,7.418510000000002e-18,4.6858500000000004e-17,4.6858500000000004e-17,0.00781253,0,1.95313e-05,5.71596e-18,0.9975379999999999,0.997516,0.000625,0.000625,0.00126141
-1,0,270210,788.918,0.842569,7.579010000000001e-18,5.0326099999999996e-17,5.0326099999999996e-17,0.00820316,0,1.95313e-05,5.8403099999999994e-18,0.990725,0.9899959999999999,0.000625,0.000625,0.00126134
-1,0,270210,788.918,0.802411,7.73451e-18,5.20501e-17,5.20501e-17,0.00859378,0,1.95313e-05,5.962130000000001e-18,0.992883,0.992403,0.000625,0.000625,0.00126127
-1,0,270210,788.918,0.744153,7.885069999999999e-18,5.3787e-17,5.3787e-17,0.00898441,0,1.95313e-05,6.079930000000001e-18,0.992058,0.991402,0.000625,0.000625,0.00126121
-1,0,270210,788.918,0.723349,8.02993e-18,5.552510000000001e-17,5.552510000000001e-17,0.00937504,0,1.95313e-05,6.193840000000001e-18,0.979666,0.9791979999999999,0.000625,0.000625,0.00126114
-1,0,270210,788.918,0.7777970000000001,8.171260000000002e-18,5.725759999999999e-17,5.725759999999999e-17,0.00976566,0,1.95313e-05,6.30636e-18,0.9814860000000001,0.9813370000000001,0.000625,0.000625,0.00126107
-1,0,270210,788.918,0.8253780000000001,8.310060000000001e-18,6.072069999999999e-17,6.072069999999999e-17,0.010156299999999998,0,1.95313e-05,6.416269999999999e-18,0.996865,0.9970120000000001,0.000625,0.000625,0.00126101
-1,0,270210,788.918,0.828575,8.445909999999999e-18,6.41957e-17,6.41957e-17,0.0105469,0,1.95313e-05,6.52388e-18,0.994075,0.994273,0.000625,0.000625,0.00126094
-1,0,270210,788.918,0.795679,8.57917e-18,6.59324e-17,6.59324e-17,0.0109375,0,1.95313e-05,6.629589999999999e-18,0.9931110000000001,0.99349,0.000625,0.000625,0.00126087
-1,0,270210,788.918,0.785808,8.708099999999999e-18,6.59253e-17,6.59253e-17,0.011328200000000002,0,1.95313e-05,6.73301e-18,0.988099,0.9871989999999999,0.000625,0.000625,0.00126081
-1,0,270210,788.918,0.797402,8.83325e-18,6.592390000000001e-17,6.592390000000001e-17,0.011718799999999998,0,1.95313e-05,6.83406e-18,0.999469,0.9994540000000001,0.000625,0.000625,0.00126074
-1,0,274306,788.918,0.780035,8.95665e-18,6.59285e-17,6.59285e-17,0.0121094,0,1.95313e-05,6.93401e-18,0.988632,0.9877229999999999,0.000625,0.000625,0.00126068
-1,0,270210,788.918,0.785039,9.07839e-18,6.59262e-17,6.59262e-17,0.0125,0,1.95313e-05,7.031030000000001e-18,0.990467,0.9901909999999999,0.000625,0.000625,0.00126061
-1,0,274306,788.918,0.8042630000000001,9.19962e-18,6.59255e-17,6.59255e-17,0.012890700000000001,0,1.95313e-05,7.128650000000001e-18,0.996049,0.996135,0.000625,0.000625,0.00126054
-1,0,270210,788.918,0.8046800000000001,9.31623e-18,6.59275e-17,6.59275e-17,0.0132813,0,1.95313e-05,7.2233e-18,0.9957530000000001,0.9963569999999999,0.000625,0.000625,0.00126048
-1,0,274306,788.918,0.8066479999999999,9.4293e-18,6.59385e-17,6.59385e-17,0.013671899999999999,0,1.95313e-05,7.31441e-18,0.995748,0.995603,0.000625,0.000625,0.00126041
-1,0,274306,788.918,0.8275100000000001,9.53946e-18,6.766260000000001e-17,6.766260000000001e-17,0.0140626,0,1.95313e-05,7.40404e-18,0.998064,0.9986139999999999,0.000625,0.000625,0.00126034
-1,0,274306,788.918,0.823941,9.64871e-18,6.76714e-17,6.76714e-17,0.014453200000000001,0,1.95313e-05,7.49171e-18,0.98714,0.986708,0.000625,0.000625,0.00126028
-1,0,274306,788.918,0.766208,9.756110000000001e-18,6.76582e-17,6.76582e-17,0.014843799999999999,0,1.95313e-05,7.5773e-18,0.9947440000000001,0.994208,0.000625,0.000625,0.00126021
-1,0,274306,788.918,0.789728,9.865060000000001e-18,6.7668e-17,6.7668e-17,0.015234399999999999,0,1.95313e-05,7.664999999999999e-18,0.999266,0.999999,0.000625,0.000625,0.00126015
-1,0,282498,788.918,0.786004,9.969799999999999e-18,6.7693e-17,6.7693e-17,0.0156251,0,1.95313e-05,7.75129e-18,0.99434,0.9943799999999999,0.000625,0.000625,0.00126008
-1,0,274306,788.918,0.816106,1.0076000000000001e-17,6.76659e-17,6.76659e-17,0.0160157,0,1.95313e-05,7.83797e-18,0.9950129999999999,0.9941760000000001,0.000625,0.000625,0.00126001
-1,0,274306,788.918,0.786749,1.01756e-17,6.76634e-17,6.76634e-17,0.0164063,0,1.95313e-05,7.918880000000001e-18,0.98156,0.9812420000000001,0.000625,0.000625,0.00125995
-1,0,274306,788.918,0.783871,1.02769e-17,6.76625e-17,6.76625e-17,0.016796900000000003,0,1.95313e-05,8.00289e-18,0.996417,0.995925,0.000625,0.000625,0.00125988
-1,0,274306,788.918,0.7465109999999999,1.03723e-17,6.766330000000001e-17,6.766330000000001e-17,0.017187599999999997,0,1.95313e-05,8.08158e-18,0.98982,0.989498,0.000625,0.000625,0.00125981
-1,0,282498,788.918,0.814449,1.0469699999999999e-17,6.59945e-17,6.59945e-17,0.017578200000000002,0,1.95313e-05,8.160339999999999e-18,0.993584,0.9933860000000001,0.000625,0.000625,0.00125975
-1,0,282498,788.918,0.8119649999999999,1.0563e-17,6.6028e-17,6.6028e-17,0.0179688,0,1.95313e-05,8.236130000000001e-18,0.988511,0.9879530000000001,0.000625,0.000625,0.00125968
-1,0,282498,788.918,0.824189,1.0655799999999998e-17,6.60056e-17,6.60056e-17,0.0183594,0,1.95313e-05,8.312260000000001e-18,0.991891,0.9912,0.000625,0.000625,0.00125961
-1,0,282498,788.918,0.810875,1.0745999999999998e-17,6.60041e-17,6.60041e-17,0.0187501,0,1.95313e-05,8.38554e-18,0.9878469999999999,0.9873540000000001,0.000625,0.000625,0.00125955
-1,0,274306,788.918,0.810369,1.0834000000000001e-17,6.767260000000001e-17,6.767260000000001e-17,0.0191407,0,1.95313e-05,8.45722e-18,0.999708,0.9991530000000001,0.000625,0.000625,0.00125948
-1,0,148084,788.918,0.802132,1.09245e-17,6.95021e-17,6.95021e-17,0.019531299999999998,0,1.95313e-05,8.530030000000001e-18,0.9918530000000001,0.9915299999999999,0.000625,0.000625,0.00125942
-1,0,148084,788.918,0.764713,1.10129e-17,7.12307e-17,7.12307e-17,0.019922,0,1.95313e-05,8.60407e-18,0.9899969999999999,0.988933,0.000625,0.000625,0.00125935
-1,0,148084,788.918,0.821845,1.1101e-17,6.94921e-17,6.94921e-17,0.020312599999999997,0,1.95313e-05,8.67548e-18,0.990871,0.990202,0.000625,0.000625,0.00125928
-1,0,148084,788.918,0.76957,1.1188599999999999e-17,7.1225e-17,7.1225e-17,0.0207032,0,1.95313e-05,8.74693e-18,0.990692,0.990456,0.000625,0.000625,0.00125922
-1,0,148084,788.918,0.8051020000000001,1.1273299999999998e-17,7.29532e-17,7.29532e-17,0.0210938,0,1.95313e-05,8.8163e-18,0.994128,0.994383,0.000625,0.000625,0.00125915
-1,0,148084,788.918,0.827276,1.13594e-17,7.12117e-17,7.12117e-17,0.0214845,0,1.95313e-05,8.88659e-18,0.9826530000000001,0.982266,0.000625,0.000625,0.00125908
-1,0,148084,788.918,0.838282,1.14432e-17,7.29361e-17,7.29361e-17,0.021875099999999998,0,1.95313e-05,8.955089999999998e-18,0.995383,0.994397,0.000625,0.000625,0.00125902
-1,0,148084,788.918,0.7619859999999999,1.1527899999999999e-17,7.119039999999999e-17,7.119039999999999e-17,0.0222657,0,1.95313e-05,9.02406e-18,0.999635,0.9999959999999999,0.000625,0.000625,0.00125895
-1,0,148084,788.918,0.803523,1.1608800000000001e-17,6.94597e-17,6.94597e-17,0.022656299999999997,0,1.95313e-05,9.090039999999999e-18,0.998967,0.9988549999999999,0.000625,0.000625,0.00125888
-1,0,100037,788.918,0.8088390000000001,1.16902e-17,6.940609999999999e-17,6.940609999999999e-17,0.023047,0,1.95313e-05,9.15721e-18,0.978547,0.977434,0.000625,0.000625,0.00125882
-1,0,100037,788.918,0.7705609999999999,1.1768800000000002e-17,6.940149999999999e-17,6.940149999999999e-17,0.023437599999999996,0,1.95313e-05,9.22284e-18,0.995967,0.996149,0.000625,0.000625,0.00125875
-1,0,100037,788.918,0.751944,1.18475e-17,6.94068e-17,6.94068e-17,0.0238282,0,1.95313e-05,9.28701e-18,0.9967370000000001,0.9966700000000001,0.000625,0.000625,0.00125869
-1,0,100037,788.918,0.817284,1.1925899999999999e-17,6.940069999999999e-17,6.940069999999999e-17,0.0242188,0,1.95313e-05,9.35169e-18,0.9785790000000001,0.977189,0.000625,0.000625,0.00125862
-1,0,100037,788.918,0.763987,1.20031e-17,6.9409e-17,6.9409e-17,0.0246095,0,1.95313e-05,9.41535e-18,0.994084,0.992784,0.000625,0.000625,0.00125855
-1,0,100037,788.918,0.779559,1.20804e-17,6.94041e-17,6.94041e-17,0.025000099999999997,0,1.95313e-05,9.47853e-18,0.995609,0.9951709999999999,0.000625,0.000625,0.00125849
-1,0,100037,788.918,0.79167,1.21571e-17,6.94059e-17,6.94059e-17,0.025390700000000002,0,1.95313e-05,9.540449999999999e-18,0.994619,0.9936590000000001,0.000625,0.000625,0.00125842
-1,0,100037,788.918,0.8290870000000001,1.2233e-17,7.11351e-17,7.11351e-17,0.025781400000000003,0,1.95313e-05,9.60232e-18,0.9869450000000001,0.9861969999999999,0.000625,0.000625,0.00125835
-1,0,100037,788.918,0.752266,1.23081e-17,7.11297e-17,7.11297e-17,0.026172000000000004,0,1.95313e-05,9.66282e-18,0.9960540000000001,0.996043,0.000625,0.000625,0.00125829
-1,0,104133,788.918,0.836464,1.2380999999999999e-17,7.28665e-17,7.28665e-17,0.0265626,0,1.95313e-05,9.72275e-18,0.984439,0.983793,0.000625,0.000625,0.00125822
-1,0,104133,788.918,0.811474,1.2456400000000001e-17,7.46012e-17,7.46012e-17,0.026953199999999997,0,1.95313e-05,9.78451e-18,0.9875360000000001,0.9871530000000001,0.000625,0.000625,0.00125816
-1,0,104133,788.918,0.799153,1.2531800000000001e-17,7.63342e-17,7.63342e-17,0.0273439,0,1.95313e-05,9.846110000000002e-18,0.9849110000000001,0.984093,0.000625,0.000625,0.00125809
-1,0,104133,788.918,0.793145,1.2603e-17,7.80642e-17,7.80642e-17,0.027734500000000002,0,1.95313e-05,9.90441e-18,0.9967030000000001,0.9964200000000001,0.000625,0.000625,0.00125802
-1,0,104133,788.918,0.774343,1.26745e-17,7.979850000000001e-17,7.979850000000001e-17,0.028125099999999997,0,1.95313e-05,9.96371e-18,0.999101,0.999549,0.000625,0.000625,0.00125796
-1,0,104133,788.918,0.780543,1.2747e-17,7.80652e-17,7.80652e-17,0.028515699999999998,0,1.95313e-05,1.00235e-17,0.9909979999999999,0.9903049999999999,0.000625,0.000625,0.00125789
-1,0,108229,788.918,0.78672,1.2820000000000001e-17,7.809189999999999e-17,7.809189999999999e-17,0.028906400000000002,0,1.95313e-05,1.00828e-17,0.993923,0.993525,0.000625,0.000625,0.00125782
-1,0,108229,788.918,0.791651,1.28913e-17,7.80991e-17,7.80991e-17,0.029297000000000004,0,1.95313e-05,1.0140700000000002e-17,0.984994,0.9843629999999999,0.000625,0.000625,0.00125776
-1,0,108229,788.918,0.8240709999999999,1.29607e-17,7.80889e-17,7.80889e-17,0.029687599999999998,0,1.95313e-05,1.01977e-17,0.993375,0.992761,0.000625,0.000625,0.00125769
-1,0,112325,788.918,0.7691479999999999,1.30328e-17,7.98215e-17,7.98215e-17,0.0300782,0,1.95313e-05,1.02553e-17,0.99949,0.9999239999999999,0.000625,0.000625,0.00125762
-1,0,112325,788.918,0.818425,1.3101799999999999e-17,7.98193e-17,7.98193e-17,0.030468900000000004,0,1.95313e-05,1.03119e-17,0.9940700000000001,0.9936729999999999,0.000625,0.000625,0.00125756
-1,0,112325,788.918,0.779483,1.3170399999999999e-17,7.80792e-17,7.80792e-17,0.0308595,0,1.95313e-05,1.03689e-17,0.986883,0.9856290000000001,0.000625,0.000625,0.00125749
-1,0,112325,788.918,0.782474,1.32404e-17,7.6342e-17,7.6342e-17,0.031250099999999996,0,1.95313e-05,1.0426300000000001e-17,0.988174,0.987189,0.000625,0.000625,0.00125743
-1,0,516909,788.918,0.8419110000000001,1.33105e-17,7.469819999999999e-17,7.469819999999999e-17,0.031640800000000004,0,1.95313e-05,1.0485599999999999e-17,0.9836469999999999,0.982584,0.000625,0.000625,0.00125736
-1,0,119169,788.918,0.8135640000000001,1.3378299999999999e-17,7.64028e-17,7.64028e-17,0.0320314,0,1.95313e-05,1.0540799999999999e-17,0.9925790000000001,0.9925799999999999,0.000625,0.000625,0.00125729
-1,0,119169,788.918,0.796556,1.34472e-17,7.98633e-17,7.98633e-17,0.032422,0,1.95313e-05,1.05972e-17,0.9964879999999999,0.996785,0.000625,0.000625,0.00125723
-1,0,119169,788.918,0.8371649999999999,1.3514899999999999e-17,8.16329e-17,8.16329e-17,0.0328126,0,1.95313e-05,1.06521e-17,0.9895079999999999,0.988785,0.000625,0.000625,0.00125716
-1,0,119169,788.918,0.8025180000000001,1.3580999999999999e-17,8.33331e-17,8.33331e-17,0.0332033,0,1.95313e-05,1.0707699999999999e-17,0.9912989999999999,0.991078,0.000625,0.000625,0.00125709
-1,0,119169,788.918,0.7884770000000001,1.36457e-17,8.682040000000001e-17,8.682040000000001e-17,0.0335939,0,1.95313e-05,1.07598e-17,0.999602,0.9998940000000001,0.000625,0.000625,0.00125703
-1,0,119169,788.918,0.832176,1.3711600000000002e-17,8.68243e-17,8.68243e-17,0.0339845,0,1.95313e-05,1.08147e-17,0.9873350000000001,0.987331,0.000625,0.000625,0.00125696
-1,0,119169,788.918,0.821933,1.3777899999999998e-17,8.683860000000001e-17,8.683860000000001e-17,0.0343751,0,1.95313e-05,1.0869900000000001e-17,0.9856969999999999,0.9847440000000001,0.000625,0.000625,0.0012569
-1,0,119169,788.918,0.8275600000000001,1.3840999999999997e-17,8.68539e-17,8.68539e-17,0.0347658,0,1.95313e-05,1.0920699999999999e-17,0.990207,0.98926,0.000625,0.000625,0.00125683
-1,0,119169,788.918,0.807126,1.3906e-17,8.68908e-17,8.68908e-17,0.035156400000000004,0,1.95313e-05,1.09743e-17,0.983757,0.9824649999999999,0.000625,0.000625,0.00125676
-1,0,119169,788.918,0.798765,1.3967999999999998e-17,8.688829999999999e-17,8.688829999999999e-17,0.035547,0,1.95313e-05,1.1025300000000001e-17,0.9986510000000001,0.9989870000000001,0.000625,0.000625,0.0012567
-1,0,175953,788.918,0.81884,1.4033e-17,8.84829e-17,8.84829e-17,0.0359376,0,1.95313e-05,1.1079100000000001e-17,0.9947530000000001,0.9946229999999999,0.000625,0.000625,0.00125663
-1,0,119169,788.918,0.8230649999999999,1.4097100000000002e-17,8.86335e-17,8.86335e-17,0.0363283,0,1.95313e-05,1.11318e-17,0.986716,0.9854379999999999,0.000625,0.000625,0.00125656
-1,0,119169,788.918,0.8254030000000001,1.41577e-17,9.03631e-17,9.03631e-17,0.0367189,0,1.95313e-05,1.1181700000000001e-17,0.994014,0.9934950000000001,0.000625,0.000625,0.0012565
-1,0,175953,788.918,0.772943,1.4221700000000002e-17,9.36774e-17,9.36774e-17,0.037109500000000004,0,1.95313e-05,1.1236199999999999e-17,0.987454,0.9862270000000001,0.000625,0.000625,0.00125643
-1,0,175953,788.918,0.8309780000000001,1.42819e-17,9.36759e-17,9.36759e-17,0.0375002,0,1.95313e-05,1.1285099999999999e-17,0.9906229999999999,0.989369,0.000625,0.000625,0.00125636
-1,0,175953,788.918,0.828017,1.43422e-17,9.36769e-17,9.36769e-17,0.0378908,0,1.95313e-05,1.1335099999999999e-17,0.994426,0.994818,0.000625,0.000625,0.0012563
-1,0,175953,788.918,0.765325,1.4402400000000003e-17,9.36759e-17,9.36759e-17,0.0382814,0,1.95313e-05,1.1384e-17,0.987567,0.986577,0.000625,0.000625,0.00125623
-1,0,175953,788.918,0.775153,1.44627e-17,9.36792e-17,9.36792e-17,0.038672000000000005,0,1.95313e-05,1.1433099999999998e-17,0.991799,0.9907870000000001,0.000625,0.000625,0.00125617
-1,0,175953,788.918,0.838672,1.4521e-17,9.367860000000001e-17,9.367860000000001e-17,0.03906269999999999,0,1.95313e-05,1.14813e-17,0.989311,0.98834,0.000625,0.000625,0.0012561
-1,0,175953,788.918,0.7796310000000001,1.45791e-17,9.367620000000001e-17,9.367620000000001e-17,0.039453300000000004,0,1.95313e-05,1.1529000000000001e-17,0.9884639999999999,0.9877809999999999,0.000625,0.000625,0.00125603
-1,0,184145,788.918,0.811581,1.46375e-17,9.371570000000001e-17,9.371570000000001e-17,0.0398439,0,1.95313e-05,1.1576700000000001e-17,0.9899129999999999,0.98908,0.000625,0.000625,0.00125597
-1,0,175953,788.918,0.805208,1.46955e-17,9.36764e-17,9.36764e-17,0.0402345,0,1.95313e-05,1.16245e-17,0.9844709999999999,0.983801,0.000625,0.000625,0.0012559000000000001
-1,0,175953,788.918,0.823182,1.47545e-17,9.367559999999999e-17,9.367559999999999e-17,0.04062519999999999,0,1.95313e-05,1.16744e-17,0.991124,0.990874,0.000625,0.000625,0.00125583
-1,0,175953,788.918,0.81634,1.48116e-17,9.36751e-17,9.36751e-17,0.0410158,0,1.95313e-05,1.17207e-17,0.9880329999999999,0.9879530000000001,0.000625,0.000625,0.00125577
-1,0,175953,788.918,0.799921,1.48678e-17,9.36751e-17,9.36751e-17,0.0414064,0,1.95313e-05,1.1766800000000001e-17,0.987772,0.986928,0.000625,0.000625,0.0012557
-1,0,175953,788.918,0.8265049999999999,1.49239e-17,9.36751e-17,9.36751e-17,0.041797,0,1.95313e-05,1.18124e-17,0.983094,0.981716,0.000625,0.000625,0.00125563
-1,0,175953,788.918,0.8207639999999999,1.49813e-17,9.36754e-17,9.36754e-17,0.042187699999999995,0,1.95313e-05,1.1859200000000001e-17,0.991287,0.990626,0.000625,0.000625,0.00125557
-1,0,175953,788.918,0.798999,1.50369e-17,9.3676e-17,9.3676e-17,0.0425783,0,1.95313e-05,1.19049e-17,0.9895860000000001,0.988566,0.000625,0.000625,0.0012554999999999999
-1,0,175953,788.918,0.807847,1.5093399999999997e-17,9.367559999999999e-17,9.367559999999999e-17,0.042968900000000004,0,1.95313e-05,1.19508e-17,0.987891,0.987448,0.000625,0.000625,0.00125544
-1,0,175953,788.918,0.810701,1.51508e-17,9.367750000000001e-17,9.367750000000001e-17,0.0433595,0,1.95313e-05,1.1996900000000001e-17,0.990461,0.9902190000000001,0.000625,0.000625,0.00125537
-1,0,175953,788.918,0.809355,1.52073e-17,9.36783e-17,9.36783e-17,0.043750199999999996,0,1.95313e-05,1.20427e-17,0.9977239999999999,0.997798,0.000625,0.000625,0.0012553
-1,0,175953,788.918,0.804547,1.5260099999999998e-17,9.367790000000001e-17,9.367790000000001e-17,0.0441408,0,1.95313e-05,1.2084600000000001e-17,0.9857959999999999,0.985908,0.000625,0.000625,0.00125524
-1,0,175953,788.918,0.7886529999999999,1.5315999999999998e-17,9.36819e-17,9.36819e-17,0.0445314,0,1.95313e-05,1.2130199999999999e-17,0.990592,0.9891139999999999,0.000625,0.000625,0.00125517
-1,0,175953,788.918,0.804603,1.53686e-17,9.368350000000001e-17,9.368350000000001e-17,0.0449221,0,1.95313e-05,1.2172199999999999e-17,0.986133,0.985283,0.000625,0.000625,0.0012550999999999999
-1,0,175953,788.918,0.800601,1.54221e-17,9.368209999999999e-17,9.368209999999999e-17,0.0453127,0,1.95313e-05,1.22148e-17,0.987237,0.9865290000000001,0.000625,0.000625,0.00125504
-1,0,175953,788.918,0.785389,1.5471799999999998e-17,9.36851e-17,9.36851e-17,0.0457033,0,1.95313e-05,1.22537e-17,0.984569,0.984176,0.000625,0.000625,0.00125497
-1,0,270210,788.918,0.821361,1.55229e-17,9.368549999999998e-17,9.368549999999998e-17,0.0460939,0,1.95313e-05,1.22958e-17,0.992075,0.9919040000000001,0.000625,0.000625,0.00125491
-1,0,270210,788.918,0.805782,1.55762e-17,9.36816e-17,9.36816e-17,0.0464846,0,1.95313e-05,1.23393e-17,0.989633,0.989624,0.000625,0.000625,0.00125484
-1,0,175953,788.918,0.803465,1.5628499999999997e-17,9.36846e-17,9.36846e-17,0.04687519999999999,0,1.95313e-05,1.23822e-17,0.9873129999999999,0.9857030000000001,0.000625,0.000625,0.00125477
-1,0,175953,788.918,0.8122010000000001,1.56775e-17,9.368350000000001e-17,9.368350000000001e-17,0.047265800000000004,0,1.95313e-05,1.24225e-17,0.9870909999999999,0.98649,0.000625,0.000625,0.00125471
-1,0,270210,788.918,0.794716,1.5729899999999998e-17,9.368559999999999e-17,9.368559999999999e-17,0.0476564,0,1.95313e-05,1.24635e-17,0.9917159999999999,0.991374,0.000625,0.000625,0.00125464
-1,0,175953,788.918,0.834313,1.5781099999999997e-17,9.368680000000001e-17,9.368680000000001e-17,0.0480471,0,1.95313e-05,1.25058e-17,0.990717,0.990167,0.000625,0.000625,0.00125457
-1,0,175953,788.918,0.812825,1.58302e-17,9.36839e-17,9.36839e-17,0.04843769999999999,0,1.95313e-05,1.2545e-17,0.99103,0.9911190000000001,0.000625,0.000625,0.00125451
-1,0,175953,788.918,0.787187,1.58827e-17,9.36867e-17,9.36867e-17,0.0488283,0,1.95313e-05,1.2587799999999999e-17,0.9881989999999999,0.9883069999999999,0.000625,0.000625,0.00125444
-1,0,175953,788.918,0.825728,1.59329e-17,9.3686e-17,9.3686e-17,0.0492189,0,1.95313e-05,1.26271e-17,0.9880110000000001,0.9881690000000001,0.000625,0.000625,0.00125437
-1,0,175953,788.918,0.792411,1.5984400000000003e-17,9.36867e-17,9.36867e-17,0.049609600000000004,0,1.95313e-05,1.2670499999999999e-17,0.988563,0.987964,0.000625,0.000625,0.00125431
-1,0,270210,788.918,0.837982,1.60343e-17,9.36934e-17,9.36934e-17,0.050000199999999995,0,1.95313e-05,1.27103e-17,0.989342,0.989089,0.000625,0.000625,0.00125424
-1,0,175953,788.918,0.843057,1.6081700000000003e-17,9.36893e-17,9.36893e-17,0.0503908,0,1.95313e-05,1.2748800000000001e-17,0.991067,0.991085,0.000625,0.000625,0.00125418
-1,0,175953,788.918,0.79947,1.6131900000000003e-17,9.36934e-17,9.36934e-17,0.0507815,0,1.95313e-05,1.27884e-17,0.989712,0.990276,0.000625,0.000625,0.00125411
-1,0,175953,788.918,0.797983,1.6181300000000002e-17,9.36914e-17,9.36914e-17,0.0511721,0,1.95313e-05,1.2828599999999998e-17,0.9851790000000001,0.985477,0.000625,0.000625,0.00125404
-1,0,148084,788.918,0.766087,1.62307e-17,9.541959999999999e-17,9.541959999999999e-17,0.051562699999999996,0,1.95313e-05,1.28687e-17,0.9824370000000001,0.982635,0.000625,0.000625,0.00125398
-1,0,175953,788.918,0.818702,1.62803e-17,9.36957e-17,9.36957e-17,0.0519533,0,1.95313e-05,1.29092e-17,0.9867739999999999,0.986627,0.000625,0.000625,0.00125391
-1,0,175953,788.918,0.807791,1.63306e-17,9.3695e-17,9.3695e-17,0.05234400000000001,0,1.95313e-05,1.29494e-17,0.991137,0.990933,0.000625,0.000625,0.00125384
-1,0,175953,788.918,0.770521,1.6381199999999997e-17,9.369469999999999e-17,9.369469999999999e-17,0.0527346,0,1.95313e-05,1.29912e-17,0.988001,0.987762,0.000625,0.000625,0.00125378
-1,0,175953,788.918,0.830625,1.6430500000000002e-17,9.370129999999999e-17,9.370129999999999e-17,0.0531252,0,1.95313e-05,1.30305e-17,0.9881340000000001,0.98813,0.000625,0.000625,0.00125371
-1,0,175953,788.918,0.780906,1.64797e-17,9.370280000000001e-17,9.370280000000001e-17,0.0535158,0,1.95313e-05,1.3070499999999998e-17,0.9887239999999999,0.98787,0.000625,0.000625,0.00125365
-1,0,175953,788.918,0.8305680000000001,1.65303e-17,9.37066e-17,9.37066e-17,0.0539065,0,1.95313e-05,1.31108e-17,0.9921479999999999,0.9928450000000001,0.000625,0.000625,0.00125358
-1,0,175953,788.918,0.807855,1.65786e-17,9.36945e-17,9.36945e-17,0.0542971,0,1.95313e-05,1.31486e-17,0.984099,0.983516,0.000625,0.000625,0.00125351
-1,0,175953,788.918,0.784606,1.66279e-17,9.369790000000001e-17,9.369790000000001e-17,0.05468769999999999,0,1.95313e-05,1.31874e-17,0.983441,0.9825309999999999,0.000625,0.000625,0.00125345
-1,0,175953,788.918,0.713381,1.6675699999999998e-17,9.369370000000001e-17,9.369370000000001e-17,0.055078300000000004,0,1.95313e-05,1.32273e-17,0.9822879999999999,0.9822790000000001,0.000625,0.000625,0.00125338
-1,0,175953,788.918,0.8328639999999999,1.67242e-17,9.36934e-17,9.36934e-17,0.055469000000000004,0,1.95313e-05,1.32649e-17,0.9900059999999999,0.990276,0.000625,0.000625,0.00125331
-1,0,175953,788.918,0.823315,1.6772e-17,9.36852e-17,9.36852e-17,0.0558596,0,1.95313e-05,1.3302800000000001e-17,0.984557,0.984298,0.000625,0.000625,0.00125325
-1,0,143988,788.918,0.823635,1.68203e-17,9.374379999999999e-17,9.374379999999999e-17,0.05625019999999999,0,1.95313e-05,1.33413e-17,0.991944,0.9920120000000001,0.000625,0.000625,0.00125318
-1,0,143988,788.918,0.744158,1.68679e-17,9.375190000000001e-17,9.375190000000001e-17,0.0566409,0,1.95313e-05,1.3378900000000002e-17,0.9835079999999999,0.9829899999999999,0.000625,0.000625,0.00125311
-1,0,143988,788.918,0.808526,1.6915e-17,9.373799999999999e-17,9.373799999999999e-17,0.057031500000000006,0,1.95313e-05,1.34159e-17,0.991334,0.991584,0.000625,0.000625,0.00125305
-1,0,270210,788.918,0.776332,1.69652e-17,9.369370000000001e-17,9.369370000000001e-17,0.057422100000000004,0,1.95313e-05,1.34552e-17,0.983067,0.9828,0.000625,0.000625,0.00125298
-1,0,270210,788.918,0.802661,1.70149e-17,9.36931e-17,9.36931e-17,0.057812699999999995,0,1.95313e-05,1.3494900000000002e-17,0.9865510000000001,0.986784,0.000625,0.000625,0.00125292
-1,0,270210,788.918,0.784066,1.7064e-17,9.36984e-17,9.36984e-17,0.0582034,0,1.95313e-05,1.3533800000000001e-17,0.9887819999999999,0.9892110000000001,0.000625,0.000625,0.00125285
-1,0,270210,788.918,0.823155,1.7114400000000002e-17,9.36998e-17,9.36998e-17,0.05859400000000001,0,1.95313e-05,1.35732e-17,0.9845940000000001,0.984848,0.000625,0.000625,0.00125278
-1,0,270210,788.918,0.7708010000000001,1.71598e-17,9.370200000000001e-17,9.370200000000001e-17,0.0589846,0,1.95313e-05,1.3608499999999998e-17,0.983298,0.9831799999999999,0.000625,0.000625,0.00125272
-1,0,270210,788.918,0.821197,1.72055e-17,9.37017e-17,9.37017e-17,0.059375199999999996,0,1.95313e-05,1.3644400000000001e-17,0.9841260000000001,0.9838,0.000625,0.000625,0.00125265
-1,0,437825,788.918,0.80811,1.7249100000000002e-17,9.37176e-17,9.37176e-17,0.0597659,0,1.95313e-05,1.3678900000000002e-17,0.9861340000000001,0.986146,0.000625,0.000625,0.00125258
-1,0,437825,788.918,0.800611,1.7297899999999998e-17,9.37322e-17,9.37322e-17,0.06015650000000001,0,1.95313e-05,1.3717999999999999e-17,0.98874,0.9889680000000001,0.000625,0.000625,0.00125252
-1,0,437825,788.918,0.802366,1.7347200000000003e-17,9.54695e-17,9.54695e-17,0.0605471,0,1.95313e-05,1.3755999999999998e-17,0.987617,0.987776,0.000625,0.000625,0.00125245
-1,0,437825,788.918,0.766219,1.7393e-17,9.54714e-17,9.54714e-17,0.0609377,0,1.95313e-05,1.3791199999999998e-17,0.988675,0.988132,0.000625,0.000625,0.00125238
-1,0,437825,788.918,0.805053,1.74411e-17,9.548909999999999e-17,9.548909999999999e-17,0.0613284,0,1.95313e-05,1.3829e-17,0.983382,0.9838309999999999,0.000625,0.000625,0.00125232
-1,0,437825,788.918,0.755265,1.74881e-17,9.7254e-17,9.7254e-17,0.061719,0,1.95313e-05,1.3867699999999999e-17,0.985294,0.984661,0.000625,0.000625,0.00125225
-1,0,437825,788.918,0.8271540000000001,1.7536199999999998e-17,9.72565e-17,9.72565e-17,0.0621096,0,1.95313e-05,1.39038e-17,0.9900450000000001,0.9901909999999999,0.000625,0.000625,0.00125219
-1,0,437825,788.918,0.801972,1.7585e-17,9.72759e-17,9.72759e-17,0.06250030000000001,0,1.95313e-05,1.39417e-17,0.987073,0.9869879999999999,0.000625,0.000625,0.00125212
-1,0,437825,788.918,0.7973859999999999,1.76333e-17,9.726209999999999e-17,9.726209999999999e-17,0.0628909,0,1.95313e-05,1.3980399999999997e-17,0.984685,0.984468,0.000625,0.000625,0.00125205
-1,0,202318,788.918,0.794379,1.76818e-17,9.88799e-17,9.88799e-17,0.0632815,0,1.95313e-05,1.40184e-17,0.9894200000000001,0.9888049999999999,0.000625,0.000625,0.00125199
-1,0,202318,788.918,0.792041,1.77279e-17,1.00614e-16,1.00614e-16,0.0636721,0,1.95313e-05,1.40541e-17,0.9876950000000001,0.9876510000000001,0.000625,0.000625,0.00125192
-1,0,202318,788.918,0.8300290000000001,1.77763e-17,1.0061700000000001e-16,1.0061700000000001e-16,0.0640628,0,1.95313e-05,1.4090899999999996e-17,0.994793,0.994884,0.000625,0.000625,0.00125185
-1,0,202318,788.918,0.8039930000000001,1.7822299999999998e-17,1.0061899999999999e-16,1.0061899999999999e-16,0.0644534,0,1.95313e-05,1.41282e-17,0.9910389999999999,0.9911,0.000625,0.000625,0.00125179
-1,0,202318,788.918,0.830842,1.78679e-17,1.0062e-16,1.0062e-16,0.064844,0,1.95313e-05,1.41634e-17,0.993604,0.993614,0.000625,0.000625,0.00125172
-1,0,202318,788.918,0.756644,1.7915300000000002e-17,1.0061799999999999e-16,1.0061799999999999e-16,0.0652346,0,1.95313e-05,1.4199400000000002e-17,0.9866469999999999,0.98634,0.000625,0.000625,0.00125166
-1,0,202318,788.918,0.7433810000000001,1.79602e-17,1.0062500000000001e-16,1.0062500000000001e-16,0.0656253,0,1.95313e-05,1.42348e-17,0.9903059999999999,0.990798,0.000625,0.000625,0.00125159
-1,0,202318,788.918,0.814826,1.80048e-17,1.00624e-16,1.00624e-16,0.0660159,0,1.95313e-05,1.4269400000000002e-17,0.990714,0.990603,0.000625,0.000625,0.00125152
-1,0,202318,788.918,0.789345,1.80489e-17,1.00634e-16,1.00634e-16,0.06640650000000001,0,1.95313e-05,1.43035e-17,0.9895440000000001,0.9895879999999999,0.000625,0.000625,0.00125146
-1,0,202318,788.918,0.779485,1.8094100000000003e-17,1.00633e-16,1.00633e-16,0.0667971,0,1.95313e-05,1.43398e-17,0.990117,0.990173,0.000625,0.000625,0.00125139
-1,0,446017,788.918,0.784101,1.81388e-17,1.00705e-16,1.00705e-16,0.0671878,0,1.95313e-05,1.4375299999999998e-17,0.9875,0.987459,0.000625,0.000625,0.00125132
-1,0,446017,788.918,0.771463,1.81838e-17,1.0070799999999999e-16,1.0070799999999999e-16,0.0675784,0,1.95313e-05,1.4410899999999998e-17,0.988369,0.9889030000000001,0.000625,0.000625,0.00125126
-1,0,446017,788.918,0.7496010000000001,1.8226800000000002e-17,1.0241499999999998e-16,1.0241499999999998e-16,0.067969,0,1.95313e-05,1.4444599999999998e-17,0.9895870000000001,0.989598,0.000625,0.000625,0.00125119
-1,0,446017,788.918,0.787462,1.8271800000000002e-17,1.04162e-16,1.04162e-16,0.0683596,0,1.95313e-05,1.44796e-17,0.9853709999999999,0.985339,0.000625,0.000625,0.00125112
-1,0,446017,788.918,0.8063170000000001,1.83172e-17,1.0588e-16,1.0588e-16,0.0687503,0,1.95313e-05,1.45162e-17,0.9854709999999999,0.985712,0.000625,0.000625,0.00125106
-1,0,446017,788.918,0.8225790000000001,1.83615e-17,1.0415299999999998e-16,1.0415299999999998e-16,0.0691409,0,1.95313e-05,1.4550199999999998e-17,0.988555,0.9885959999999999,0.000625,0.000625,0.00125099
-1,0,446017,788.918,0.722643,1.84045e-17,1.0590000000000002e-16,1.0590000000000002e-16,0.06953150000000001,0,1.95313e-05,1.45837e-17,0.9895889999999999,0.989368,0.000625,0.000625,0.00125093
-1,0,446017,788.918,0.7514350000000001,1.84486e-17,1.04169e-16,1.04169e-16,0.0699222,0,1.95313e-05,1.46171e-17,0.985043,0.985188,0.000625,0.000625,0.00125086
-1,0,446017,788.918,0.807048,1.84906e-17,1.0588500000000001e-16,1.0588500000000001e-16,0.07031280000000001,0,1.95313e-05,1.4649700000000003e-17,0.9905440000000001,0.9904059999999999,0.000625,0.000625,0.00125079
-1,0,245585,788.918,0.7268,1.85334e-17,1.0759000000000001e-16,1.0759000000000001e-16,0.0707034,0,1.95313e-05,1.46824e-17,0.989088,0.9890969999999999,0.000625,0.000625,0.00125073
-1,0,245585,788.918,0.816396,1.85754e-17,1.09332e-16,1.09332e-16,0.071094,0,1.95313e-05,1.47169e-17,0.991519,0.991458,0.000625,0.000625,0.00125066
-1,0,245585,788.918,0.782941,1.86172e-17,1.1106400000000002e-16,1.1106400000000002e-16,0.0714847,0,1.95313e-05,1.47502e-17,0.995,0.995381,0.000625,0.000625,0.00125059
-1,0,245585,788.918,0.759667,1.8658e-17,1.0932800000000001e-16,1.0932800000000001e-16,0.0718753,0,1.95313e-05,1.4782e-17,0.9959680000000001,0.996531,0.000625,0.000625,0.00125053
-1,0,245585,788.918,0.742681,1.87026e-17,1.11047e-16,1.11047e-16,0.0722659,0,1.95313e-05,1.48164e-17,0.9970110000000001,0.997827,0.000625,0.000625,0.00125046
-1,0,245585,788.918,0.8154279999999999,1.87443e-17,1.1277700000000003e-16,1.1277700000000003e-16,0.0726565,0,1.95313e-05,1.4849000000000002e-17,0.9984149999999999,0.998257,0.000625,0.000625,0.0012504
-1,0,245585,788.918,0.735031,1.87855e-17,1.11049e-16,1.11049e-16,0.07304719999999999,0,1.95313e-05,1.48812e-17,0.992273,0.992603,0.000625,0.000625,0.00125033
-1,0,245585,788.918,0.745934,1.8828499999999998e-17,1.14521e-16,1.14521e-16,0.0734378,0,1.95313e-05,1.49158e-17,0.9934620000000001,0.9938040000000001,0.000625,0.000625,0.00125026
-1,0,245585,788.918,0.8027880000000001,1.8870000000000002e-17,1.11059e-16,1.11059e-16,0.0738284,0,1.95313e-05,1.4949500000000002e-17,0.9922989999999999,0.9926440000000001,0.000625,0.000625,0.0012502000000000001
-1,0,245585,788.918,0.714587,1.89129e-17,1.09322e-16,1.09322e-16,0.07421900000000001,0,1.95313e-05,1.49828e-17,0.992559,0.992251,0.000625,0.000625,0.00125013
-1,0,245585,788.918,0.780127,1.8954000000000003e-17,1.0932699999999999e-16,1.0932699999999999e-16,0.0746097,0,1.95313e-05,1.5015999999999998e-17,0.9899389999999999,0.9905280000000001,0.000625,0.000625,0.00125006
-1,0,245585,788.918,0.813991,1.89951e-17,1.1107499999999999e-16,1.1107499999999999e-16,0.0750003,0,1.95313e-05,1.50477e-17,0.9916959999999999,0.9918969999999999,0.000625,0.000625,0.00125
-1,0,245585,788.918,0.798886,1.9033699999999998e-17,1.1453799999999997e-16,1.1453799999999997e-16,0.0753909,0,1.95313e-05,1.50784e-17,0.991117,0.990894,0.000625,0.000625,0.00124993
-1,0,249681,788.918,0.735306,1.90739e-17,1.1451799999999998e-16,1.1451799999999998e-16,0.0757816,0,1.95313e-05,1.51091e-17,0.991281,0.991663,0.000625,0.000625,0.00124986
-1,0,249681,788.918,0.793512,1.91145e-17,1.1452299999999999e-16,1.1452299999999999e-16,0.0761722,0,1.95313e-05,1.5142e-17,0.98993,0.990324,0.000625,0.000625,0.0012498
-1,0,249681,788.918,0.815142,1.91557e-17,1.1451200000000002e-16,1.1451200000000002e-16,0.0765628,0,1.95313e-05,1.51742e-17,0.9929969999999999,0.993767,0.000625,0.000625,0.00124973
-1,0,249681,788.918,0.78766,1.91956e-17,1.1452200000000002e-16,1.1452200000000002e-16,0.0769534,0,1.95313e-05,1.52059e-17,0.991477,0.9921459999999999,0.000625,0.000625,0.00124967
-1,0,249681,788.918,0.7759119999999999,1.92363e-17,1.14524e-16,1.14524e-16,0.0773441,0,1.95313e-05,1.5238e-17,0.995226,0.995827,0.000625,0.000625,0.0012495999999999998
-1,0,249681,788.918,0.716551,1.92768e-17,1.14521e-16,1.14521e-16,0.0777347,0,1.95313e-05,1.52695e-17,0.994236,0.9941770000000001,0.000625,0.000625,0.00124953
-1,0,249681,788.918,0.795927,1.93145e-17,1.14527e-16,1.14527e-16,0.07812530000000001,0,1.95313e-05,1.52984e-17,0.994302,0.994908,0.000625,0.000625,0.00124947
-1,0,249681,788.918,0.770979,1.93565e-17,1.14516e-16,1.14516e-16,0.0785159,0,1.95313e-05,1.53311e-17,0.9968889999999999,0.997634,0.000625,0.000625,0.0012494000000000001
-1,0,249681,788.918,0.7430939999999999,1.9398800000000002e-17,1.14506e-16,1.14506e-16,0.07890660000000001,0,1.95313e-05,1.5364500000000002e-17,0.995345,0.9962,0.000625,0.000625,0.00124933
-1,0,253777,788.918,0.777997,1.9438699999999998e-17,1.14513e-16,1.14513e-16,0.0792972,0,1.95313e-05,1.53954e-17,0.996035,0.996347,0.000625,0.000625,0.00124927
-1,0,253777,788.918,0.804288,1.9476099999999998e-17,1.1450799999999998e-16,1.1450799999999998e-16,0.0796878,0,1.95313e-05,1.54239e-17,0.998524,0.9991469999999999,0.000625,0.000625,0.0012492
-1,0,257873,788.918,0.817086,1.95211e-17,1.16235e-16,1.16235e-16,0.0800784,0,1.95313e-05,1.54606e-17,0.997245,0.9980559999999999,0.000625,0.000625,0.00124913
-1,0,257873,788.918,0.792914,1.95594e-17,1.16236e-16,1.16236e-16,0.0804691,0,1.95313e-05,1.54905e-17,0.9978530000000001,0.998498,0.000625,0.000625,0.00124907
-1,0,257873,788.918,0.754102,1.95991e-17,1.14499e-16,1.14499e-16,0.08085969999999999,0,1.95313e-05,1.55217e-17,0.998352,0.999276,0.000625,0.000625,0.0012490000000000001
-1,0,257873,788.918,0.773941,1.96393e-17,1.1449799999999998e-16,1.1449799999999998e-16,0.0812503,0,1.95313e-05,1.5554000000000002e-17,0.999431,0.9996459999999999,0.000625,0.000625,0.00124894
-1,0,135691,788.918,0.804982,1.96792e-17,1.12776e-16,1.12776e-16,0.08164099999999999,0,1.95313e-05,1.55847e-17,0.9982549999999999,0.9985959999999999,0.000625,0.000625,0.00124887
-1,0,249681,788.918,0.811549,1.97182e-17,1.11048e-16,1.11048e-16,0.0820316,0,1.95313e-05,1.5613599999999998e-17,0.9960040000000001,0.996826,0.000625,0.000625,0.0012488
-1,0,249681,788.918,0.7874359999999999,1.97542e-17,1.12785e-16,1.12785e-16,0.0824222,0,1.95313e-05,1.5639800000000002e-17,0.9992989999999999,0.998589,0.000625,0.000625,0.00124874
-1,0,249681,788.918,0.804527,1.97915e-17,1.1278700000000003e-16,1.1278700000000003e-16,0.0828128,0,1.95313e-05,1.56675e-17,0.9990479999999999,0.999613,0.000625,0.000625,0.00124867
-1,0,253777,788.918,0.7215010000000001,1.9830699999999997e-17,1.1450200000000002e-16,1.1450200000000002e-16,0.0832035,0,1.95313e-05,1.56972e-17,0.997365,0.997909,0.000625,0.000625,0.0012485999999999999
-1,0,253777,788.918,0.758951,1.98693e-17,1.14511e-16,1.14511e-16,0.0835941,0,1.95313e-05,1.57257e-17,0.9999549999999999,0.999034,0.000625,0.000625,0.00124854
-1,0,253777,788.918,0.813076,1.9908299999999998e-17,1.14504e-16,1.14504e-16,0.0839847,0,1.95313e-05,1.57556e-17,0.9979319999999999,0.997923,0.000625,0.000625,0.00124847
-1,0,135691,788.918,0.7969069999999999,1.99476e-17,1.1279700000000003e-16,1.1279700000000003e-16,0.0843753,0,1.95313e-05,1.57844e-17,0.9988870000000001,0.9987969999999999,0.000625,0.000625,0.00124841
-1,0,143883,788.918,0.757109,1.99841e-17,1.12778e-16,1.12778e-16,0.084766,0,1.95313e-05,1.5814e-17,0.999444,0.999613,0.000625,0.000625,0.00124834
-1,0,143883,788.918,0.734471,2.00222e-17,1.11052e-16,1.11052e-16,0.0851566,0,1.95313e-05,1.58423e-17,0.9995299999999999,0.998858,0.000625,0.000625,0.00124827
-1,0,147979,788.918,0.796664,2.006e-17,1.11073e-16,1.11073e-16,0.0855472,0,1.95313e-05,1.5871500000000004e-17,0.99845,0.997817,0.000625,0.000625,0.00124821
-1,0,524099,788.918,0.698228,2.0098499999999998e-17,1.1278299999999998e-16,1.1278299999999998e-16,0.08593780000000001,0,1.95313e-05,1.59024e-17,0.993432,0.993549,0.000625,0.000625,0.00124814
-1,0,524099,788.918,0.738109,2.01389e-17,1.14521e-16,1.14521e-16,0.0863285,0,1.95313e-05,1.59344e-17,0.996721,0.9967370000000001,0.000625,0.000625,0.00124807
-1,0,524099,788.918,0.7589130000000001,2.01783e-17,1.14521e-16,1.14521e-16,0.08671910000000001,0,1.95313e-05,1.59641e-17,0.9947959999999999,0.994108,0.000625,0.000625,0.00124801
-1,0,524099,788.918,0.755689,2.02157e-17,1.14529e-16,1.14529e-16,0.0871097,0,1.95313e-05,1.5995000000000002e-17,0.9948809999999999,0.9942620000000001,0.000625,0.000625,0.00124794
-1,0,261441,788.918,0.794166,2.02537e-17,1.1453200000000002e-16,1.1453200000000002e-16,0.0875003,0,1.95313e-05,1.6023800000000003e-17,0.998542,0.9991549999999999,0.000625,0.000625,0.00124787
-1,0,261441,788.918,0.818747,2.02896e-17,1.1799899999999998e-16,1.1799899999999998e-16,0.087891,0,1.95313e-05,1.60525e-17,0.9996219999999999,0.9993790000000001,0.000625,0.000625,0.00124781
-1,0,261441,788.918,0.805089,2.03273e-17,1.19739e-16,1.19739e-16,0.0882816,0,1.95313e-05,1.60804e-17,0.9991479999999999,0.9986360000000001,0.000625,0.000625,0.00124774
-1,0,261441,788.918,0.627845,2.0365899999999997e-17,1.21471e-16,1.21471e-16,0.08867219999999999,0,1.95313e-05,1.61109e-17,0.9912139999999999,0.9909959999999999,0.000625,0.000625,0.00124768
-1,0,261441,788.918,0.823356,2.0402400000000002e-17,1.23187e-16,1.23187e-16,0.08906289999999999,0,1.95313e-05,1.61383e-17,0.9996379999999999,0.999992,0.000625,0.000625,0.00124761
-1,0,261441,788.918,0.693397,2.04417e-17,1.2665899999999998e-16,1.2665899999999998e-16,0.08945349999999999,0,1.95313e-05,1.6170299999999998e-17,0.9955959999999999,0.9954379999999999,0.000625,0.000625,0.00124754
-1,0,261441,788.918,0.803768,2.0479e-17,1.2666100000000001e-16,1.2666100000000001e-16,0.0898441,0,1.95313e-05,1.6199e-17,0.9974219999999999,0.9978889999999999,0.000625,0.000625,0.00124748
-1,0,261441,788.918,0.801277,2.05154e-17,1.26664e-16,1.26664e-16,0.0902347,0,1.95313e-05,1.62268e-17,0.999777,0.9998239999999999,0.000625,0.000625,0.00124741
-1,0,261441,788.918,0.769087,2.05543e-17,1.26665e-16,1.26665e-16,0.0906254,0,1.95313e-05,1.62558e-17,0.999044,0.9996940000000001,0.000625,0.000625,0.00124734
-1,0,261441,788.918,0.7608699999999999,2.0590799999999997e-17,1.2664899999999998e-16,1.2664899999999998e-16,0.091016,0,1.95313e-05,1.62853e-17,0.998468,0.997976,0.000625,0.000625,0.00124728
-1,0,261441,788.918,0.819536,2.0629699999999997e-17,1.26657e-16,1.26657e-16,0.0914066,0,1.95313e-05,1.63145e-17,0.999337,0.9999709999999999,0.000625,0.000625,0.00124721
-1,0,261441,788.918,0.742624,2.06673e-17,1.26642e-16,1.26642e-16,0.0917972,0,1.95313e-05,1.63435e-17,0.9990969999999999,0.998233,0.000625,0.000625,0.00124715
-1,0,261441,788.918,0.7729,2.07038e-17,1.26653e-16,1.26653e-16,0.09218789999999999,0,1.95313e-05,1.63717e-17,0.994959,0.9941629999999999,0.000625,0.000625,0.00124708
-1,0,261441,788.918,0.7752720000000001,2.074e-17,1.2665799999999999e-16,1.2665799999999999e-16,0.0925785,0,1.95313e-05,1.63991e-17,0.995648,0.9948739999999999,0.000625,0.000625,0.00124701
-1,0,261441,788.918,0.801531,2.0779099999999998e-17,1.2665799999999999e-16,1.2665799999999999e-16,0.0929691,0,1.95313e-05,1.64286e-17,0.99493,0.994966,0.000625,0.000625,0.00124695
-1,0,261441,788.918,0.802268,2.08137e-17,1.2666899999999998e-16,1.2666899999999998e-16,0.0933597,0,1.95313e-05,1.64544e-17,0.9989100000000001,0.998705,0.000625,0.000625,0.00124688
-1,0,261441,788.918,0.767442,2.08518e-17,1.26653e-16,1.26653e-16,0.09375039999999998,0,1.95313e-05,1.64844e-17,0.998273,0.998085,0.000625,0.000625,0.00124681
-1,0,261441,788.918,0.77361,2.08881e-17,1.26665e-16,1.26665e-16,0.094141,0,1.95313e-05,1.65115e-17,0.9972690000000001,0.996757,0.000625,0.000625,0.00124675
-1,0,261441,788.918,0.755321,2.0925100000000003e-17,1.26653e-16,1.26653e-16,0.09453160000000001,0,1.95313e-05,1.65402e-17,0.9972110000000001,0.996833,0.000625,0.000625,0.00124668
-1,0,261441,788.918,0.78576,2.096e-17,1.26676e-16,1.26676e-16,0.0949223,0,1.95313e-05,1.65663e-17,0.9983540000000001,0.9984379999999999,0.000625,0.000625,0.00124661
-1,0,261441,788.918,0.774528,2.09971e-17,1.2666e-16,1.2666e-16,0.09531289999999999,0,1.95313e-05,1.65937e-17,0.9988229999999999,0.9986229999999999,0.000625,0.000625,0.00124655
-1,0,261441,788.918,0.788504,2.10309e-17,1.2665899999999998e-16,1.2665899999999998e-16,0.0957035,0,1.95313e-05,1.6619300000000002e-17,0.9983219999999999,0.997632,0.000625,0.000625,0.00124648
-1,0,261441,788.918,0.7708659999999999,2.10671e-17,1.26663e-16,1.26663e-16,0.0960941,0,1.95313e-05,1.6647e-17,0.993084,0.992708,0.000625,0.000625,0.00124642
-1,0,261441,788.918,0.759282,2.1104499999999997e-17,1.2666e-16,1.2666e-16,0.09648480000000001,0,1.95313e-05,1.66751e-17,0.996403,0.9963790000000001,0.000625,0.000625,0.00124635
-1,0,261441,788.918,0.799926,2.11432e-17,1.26675e-16,1.26675e-16,0.09687539999999999,0,1.95313e-05,1.6703900000000002e-17,0.996108,0.996511,0.000625,0.000625,0.00124628
-1,0,261441,788.918,0.809697,2.11794e-17,1.2665899999999998e-16,1.2665899999999998e-16,0.09726599999999999,0,1.95313e-05,1.67312e-17,0.9987020000000001,0.99815,0.000625,0.000625,0.00124622
-1,0,261441,788.918,0.805345,2.12153e-17,1.26663e-16,1.26663e-16,0.0976566,0,1.95313e-05,1.67594e-17,0.9988090000000001,0.997972,0.000625,0.000625,0.00124615
-1,0,261441,788.918,0.780293,2.12528e-17,1.2666100000000001e-16,1.2666100000000001e-16,0.0980473,0,1.95313e-05,1.67873e-17,0.9948790000000001,0.9944149999999999,0.000625,0.000625,0.00124608
-1,0,261441,788.918,0.750313,2.1291100000000002e-17,1.26665e-16,1.26665e-16,0.0984379,0,1.95313e-05,1.6817100000000003e-17,0.991909,0.990057,0.000625,0.000625,0.00124602
-1,0,261441,788.918,0.819843,2.13272e-17,1.2666e-16,1.2666e-16,0.0988285,0,1.95313e-05,1.68449e-17,0.9974190000000001,0.9968809999999999,0.000625,0.000625,0.00124595
-1,0,261441,788.918,0.761921,2.1362399999999997e-17,1.26657e-16,1.26657e-16,0.0992191,0,1.95313e-05,1.6872e-17,0.991877,0.991152,0.000625,0.000625,0.00124589
-1,0,261441,788.918,0.721114,2.13983e-17,1.26657e-16,1.26657e-16,0.09960980000000001,0,1.95313e-05,1.69013e-17,0.987176,0.9861719999999999,0.000625,0.000625,0.00124582
-1,0,261441,788.918,0.7480720000000001,2.1433400000000002e-17,1.26653e-16,1.26653e-16,0.1,0,1.95313e-05,1.69283e-17,0.9898790000000001,0.989092,0.000625,0.000625,0.00124575
-1,0,261441,788.918,0.718137,2.1466e-17,1.26647e-16,1.26647e-16,0.100391,0,1.95313e-05,1.6954e-17,0.991453,0.9908549999999999,0.000625,0.000625,0.00124569
-1,0,261441,788.918,0.796602,2.15014e-17,1.2491000000000002e-16,1.2491000000000002e-16,0.10078200000000001,0,1.95313e-05,1.69809e-17,0.9984959999999999,0.9981190000000001,0.000625,0.000625,0.00124562
-1,0,261441,788.918,0.753999,2.1537199999999997e-17,1.24918e-16,1.24918e-16,0.101172,0,1.95313e-05,1.70078e-17,0.996611,0.995836,0.000625,0.000625,0.00124555
-1,0,261441,788.918,0.784885,2.1571799999999998e-17,1.21446e-16,1.21446e-16,0.101563,0,1.95313e-05,1.7034e-17,0.99539,0.995173,0.000625,0.000625,0.00124549
-1,0,261441,788.918,0.790658,2.1606900000000002e-17,1.1971e-16,1.1971e-16,0.101954,0,1.95313e-05,1.7061800000000003e-17,0.9937030000000001,0.993165,0.000625,0.000625,0.00124542
-1,0,261441,788.918,0.767137,2.16433e-17,1.21448e-16,1.21448e-16,0.102344,0,1.95313e-05,1.70894e-17,0.991864,0.9906290000000001,0.000625,0.000625,0.00124535
-1,0,261441,788.918,0.7488229999999999,2.16781e-17,1.2145200000000002e-16,1.2145200000000002e-16,0.10273499999999999,0,1.95313e-05,1.71151e-17,0.985244,0.9838709999999999,0.000625,0.000625,0.00124529
-1,0,290113,788.918,0.729475,2.17173e-17,1.21475e-16,1.21475e-16,0.103125,0,1.95313e-05,1.71462e-17,0.9894799999999999,0.9885360000000001,0.000625,0.000625,0.00124522
-1,0,290113,788.918,0.786563,2.1753499999999998e-17,1.21464e-16,1.21464e-16,0.10351600000000001,0,1.95313e-05,1.7172e-17,0.9944940000000001,0.9936780000000001,0.000625,0.000625,0.00124516
-1,0,290113,788.918,0.7407189999999999,2.17908e-17,1.2148e-16,1.2148e-16,0.103907,0,1.95313e-05,1.7199999999999998e-17,0.989591,0.9887870000000001,0.000625,0.000625,0.00124509
-1,0,290113,788.918,0.7500640000000001,2.18265e-17,1.21467e-16,1.21467e-16,0.104297,0,1.95313e-05,1.72281e-17,0.9878620000000001,0.986252,0.000625,0.000625,0.00124502
-1,0,290113,788.918,0.762824,2.1863400000000003e-17,1.21475e-16,1.21475e-16,0.10468800000000002,0,1.95313e-05,1.72543e-17,0.994771,0.993359,0.000625,0.000625,0.00124496
-1,0,290113,788.918,0.7957380000000001,2.18982e-17,1.23199e-16,1.23199e-16,0.10507899999999999,0,1.95313e-05,1.72816e-17,0.9906520000000001,0.988727,0.000625,0.000625,0.00124489
-1,0,290113,788.918,0.724821,2.19334e-17,1.23195e-16,1.23195e-16,0.10546900000000001,0,1.95313e-05,1.73092e-17,0.980618,0.978707,0.000625,0.000625,0.00124482
-1,0,294209,788.918,0.738121,2.1966599999999998e-17,1.2321799999999997e-16,1.2321799999999997e-16,0.10586,0,1.95313e-05,1.73353e-17,0.984568,0.983024,0.000625,0.000625,0.00124476
-1,0,290113,788.918,0.752687,2.19998e-17,1.2320299999999999e-16,1.2320299999999999e-16,0.10625,0,1.95313e-05,1.7360799999999998e-17,0.989196,0.9865200000000001,0.000625,0.000625,0.00124469
-1,0,290113,788.918,0.815017,2.2033400000000002e-17,1.23195e-16,1.23195e-16,0.10664100000000001,0,1.95313e-05,1.73863e-17,0.9931,0.991592,0.000625,0.000625,0.00124462
-1,0,294209,788.918,0.759405,2.20665e-17,1.2320200000000002e-16,1.2320200000000002e-16,0.10703199999999999,0,1.95313e-05,1.74119e-17,0.987417,0.986014,0.000625,0.000625,0.00124456
-1,0,290113,788.918,0.756441,2.21004e-17,1.24936e-16,1.24936e-16,0.107422,0,1.95313e-05,1.74389e-17,0.989468,0.9879709999999999,0.000625,0.000625,0.00124449
-1,0,290113,788.918,0.692952,2.21363e-17,1.26664e-16,1.26664e-16,0.107813,0,1.95313e-05,1.74678e-17,0.9786889999999999,0.9769979999999999,0.000625,0.000625,0.00124443
-1,0,290113,788.918,0.7618560000000001,2.21689e-17,1.2841100000000002e-16,1.2841100000000002e-16,0.108204,0,1.95313e-05,1.7493599999999998e-17,0.983576,0.982073,0.000625,0.000625,0.00124436
-1,0,290113,788.918,0.750312,2.2203100000000002e-17,1.26666e-16,1.26666e-16,0.10859400000000001,0,1.95313e-05,1.75188e-17,0.9837819999999999,0.981809,0.000625,0.000625,0.00124429
-1,0,290113,788.918,0.7465189999999999,2.2234e-17,1.28404e-16,1.28404e-16,0.10898499999999998,0,1.95313e-05,1.7541999999999998e-17,0.984352,0.9827549999999999,0.000625,0.000625,0.00124423
-1,0,290113,788.918,0.818871,2.22664e-17,1.26672e-16,1.26672e-16,0.109375,0,1.95313e-05,1.75673e-17,0.9915450000000001,0.9908819999999999,0.000625,0.000625,0.00124416
-1,0,290113,788.918,0.725336,2.23016e-17,1.28407e-16,1.28407e-16,0.109766,0,1.95313e-05,1.75937e-17,0.98108,0.979244,0.000625,0.000625,0.00124409
-1,0,298305,788.918,0.7906310000000001,2.23346e-17,1.26672e-16,1.26672e-16,0.11015699999999999,0,1.95313e-05,1.76181e-17,0.983577,0.9816389999999999,0.000625,0.000625,0.00124403
-1,0,290113,788.918,0.7385229999999999,2.23677e-17,1.28398e-16,1.28398e-16,0.110547,0,1.95313e-05,1.7643200000000002e-17,0.9750459999999999,0.973175,0.000625,0.000625,0.00124396
-1,0,290113,788.918,0.794821,2.2396799999999998e-17,1.28383e-16,1.28383e-16,0.11093800000000001,0,1.95313e-05,1.76631e-17,0.986692,0.984664,0.000625,0.000625,0.0012439
-1,0,290113,788.918,0.671614,2.24289e-17,1.2839100000000002e-16,1.2839100000000002e-16,0.111329,0,1.95313e-05,1.7686999999999998e-17,0.976002,0.974159,0.000625,0.000625,0.00124383
-1,0,290113,788.918,0.792838,2.2462600000000002e-17,1.28386e-16,1.28386e-16,0.111719,0,1.95313e-05,1.77126e-17,0.987384,0.9860770000000001,0.000625,0.000625,0.00124376
-1,0,290113,788.918,0.777076,2.24964e-17,1.28394e-16,1.28394e-16,0.11210999999999999,0,1.95313e-05,1.7738e-17,0.980092,0.977951,0.000625,0.000625,0.0012437000000000001
-1,0,294209,788.918,0.732962,2.2528600000000002e-17,1.28393e-16,1.28393e-16,0.1125,0,1.95313e-05,1.7762e-17,0.9796860000000001,0.977686,0.000625,0.000625,0.00124363
-1,0,261441,788.918,0.796251,2.25573e-17,1.26664e-16,1.26664e-16,0.112891,0,1.95313e-05,1.77831e-17,0.9870909999999999,0.985326,0.000625,0.000625,0.00124356
-1,0,261441,788.918,0.723238,2.2588699999999998e-17,1.26662e-16,1.26662e-16,0.113282,0,1.95313e-05,1.78065e-17,0.980981,0.9793569999999999,0.000625,0.000625,0.0012435
-1,0,290113,788.918,0.758471,2.2621100000000004e-17,1.28383e-16,1.28383e-16,0.11367200000000001,0,1.95313e-05,1.7829500000000002e-17,0.97844,0.976676,0.000625,0.000625,0.00124343
-1,0,294209,788.918,0.77495,2.2652399999999998e-17,1.2839100000000002e-16,1.2839100000000002e-16,0.11406300000000001,0,1.95313e-05,1.7852899999999998e-17,0.982116,0.9794780000000001,0.000625,0.000625,0.00124336
-1,0,294209,788.918,0.7501260000000001,2.2687600000000002e-17,1.28393e-16,1.28393e-16,0.114454,0,1.95313e-05,1.78796e-17,0.977527,0.9756229999999999,0.000625,0.000625,0.0012433
-1,0,261441,788.918,0.791994,2.27208e-17,1.26671e-16,1.26671e-16,0.114844,0,1.95313e-05,1.79034e-17,0.9813059999999999,0.9800989999999999,0.000625,0.000625,0.00124323
-1,0,261441,788.918,0.750555,2.27531e-17,1.2668e-16,1.2668e-16,0.11523499999999999,0,1.95313e-05,1.79285e-17,0.985577,0.984381,0.000625,0.000625,0.00124317
-1,0,261441,788.918,0.7473609999999999,2.2784599999999998e-17,1.2668099999999999e-16,1.2668099999999999e-16,0.115625,0,1.95313e-05,1.79509e-17,0.9755590000000001,0.9736969999999999,0.000625,0.000625,0.0012431
-1,0,290113,788.918,0.7816390000000001,2.2812800000000002e-17,1.28377e-16,1.28377e-16,0.11601600000000001,0,1.95313e-05,1.7971900000000002e-17,0.9814209999999999,0.979574,0.000625,0.000625,0.00124303
-1,0,294209,788.918,0.715142,2.2841300000000002e-17,1.28382e-16,1.28382e-16,0.116407,0,1.95313e-05,1.7994100000000002e-17,0.969058,0.9671540000000001,0.000625,0.000625,0.00124297
-1,0,261441,788.918,0.772787,2.2872899999999998e-17,1.26686e-16,1.26686e-16,0.116797,0,1.95313e-05,1.8015599999999998e-17,0.976367,0.9741920000000001,0.000625,0.000625,0.0012429000000000001
-1,0,261441,788.918,0.707755,2.2901799999999996e-17,1.26683e-16,1.26683e-16,0.11718800000000001,0,1.95313e-05,1.80378e-17,0.9748209999999999,0.9730610000000001,0.000625,0.000625,0.00124283
-1,0,261441,788.918,0.786265,2.29329e-17,1.2668099999999999e-16,1.2668099999999999e-16,0.117579,0,1.95313e-05,1.80613e-17,0.982701,0.981302,0.000625,0.000625,0.00124277
-1,0,261441,788.918,0.7840159999999999,2.29626e-17,1.26686e-16,1.26686e-16,0.117969,0,1.95313e-05,1.80821e-17,0.975454,0.9731040000000001,0.000625,0.000625,0.0012427
-1,0,261441,788.918,0.782351,2.2994899999999998e-17,1.26695e-16,1.26695e-16,0.11835999999999999,0,1.95313e-05,1.8107599999999998e-17,0.9801139999999999,0.978825,0.000625,0.000625,0.00124264
-1,0,261441,788.918,0.762007,2.3026300000000002e-17,1.26704e-16,1.26704e-16,0.11875,0,1.95313e-05,1.8131e-17,0.9746040000000001,0.972469,0.000625,0.000625,0.00124257
-1,0,261441,788.918,0.751169,2.3056100000000002e-17,1.26705e-16,1.26705e-16,0.11914100000000001,0,1.95313e-05,1.81533e-17,0.9802489999999999,0.9781209999999999,0.000625,0.000625,0.0012425000000000001
-1,0,261441,788.918,0.7733800000000001,2.3086399999999998e-17,1.26713e-16,1.26713e-16,0.119532,0,1.95313e-05,1.81768e-17,0.9755729999999999,0.973353,0.000625,0.000625,0.00124244
-1,0,261441,788.918,0.6818310000000001,2.31158e-17,1.2670700000000001e-16,1.2670700000000001e-16,0.119922,0,1.95313e-05,1.8198499999999998e-17,0.9649989999999999,0.9624010000000001,0.000625,0.000625,0.00124237
-1,0,322881,788.918,0.779699,2.3147399999999997e-17,1.2838e-16,1.2838e-16,0.12031300000000002,0,1.95313e-05,1.82212e-17,0.979042,0.976793,0.000625,0.000625,0.0012423
-1,0,322881,788.918,0.748595,2.31792e-17,1.28379e-16,1.28379e-16,0.12070399999999999,0,1.95313e-05,1.82453e-17,0.9681120000000001,0.965993,0.000625,0.000625,0.00124224
-1,0,322881,788.918,0.736319,2.3209499999999997e-17,1.28376e-16,1.28376e-16,0.12109400000000001,0,1.95313e-05,1.82674e-17,0.965208,0.962993,0.000625,0.000625,0.00124217
-1,0,322881,788.918,0.740786,2.3239699999999998e-17,1.28373e-16,1.28373e-16,0.121485,0,1.95313e-05,1.829e-17,0.964557,0.962918,0.000625,0.000625,0.0012420999999999999
-1,0,322881,788.918,0.707613,2.3271e-17,1.28374e-16,1.28374e-16,0.121875,0,1.95313e-05,1.8312700000000003e-17,0.9717540000000001,0.969183,0.000625,0.000625,0.00124204
-1,0,335169,788.918,0.7700359999999999,2.3301599999999996e-17,1.28409e-16,1.28409e-16,0.12226600000000001,0,1.95313e-05,1.83344e-17,0.970736,0.968225,0.000625,0.000625,0.00124197
-1,0,335169,788.918,0.746793,2.3331199999999998e-17,1.3013999999999998e-16,1.3013999999999998e-16,0.12265699999999999,0,1.95313e-05,1.83559e-17,0.969515,0.9674879999999999,0.000625,0.000625,0.00124191
-1,0,335169,788.918,0.767516,2.3362399999999998e-17,1.31875e-16,1.31875e-16,0.123047,0,1.95313e-05,1.83786e-17,0.967627,0.9662059999999999,0.000625,0.000625,0.00124184
-1,0,335169,788.918,0.699751,2.3392800000000004e-17,1.33609e-16,1.33609e-16,0.123438,0,1.95313e-05,1.84014e-17,0.960585,0.958933,0.000625,0.000625,0.00124177
-1,0,339265,788.918,0.734384,2.34254e-17,1.35343e-16,1.35343e-16,0.123829,0,1.95313e-05,1.84253e-17,0.963966,0.962355,0.000625,0.000625,0.00124171
-1,0,335169,788.918,0.762307,2.3453800000000004e-17,1.38808e-16,1.38808e-16,0.12421900000000001,0,1.95313e-05,1.8446e-17,0.9696389999999999,0.9675020000000001,0.000625,0.000625,0.00124164
-1,0,335169,788.918,0.794315,2.34838e-17,1.40544e-16,1.40544e-16,0.12460999999999998,0,1.95313e-05,1.8465599999999998e-17,0.973634,0.971082,0.000625,0.000625,0.00124157
-1,0,335169,788.918,0.761426,2.35144e-17,1.4053999999999999e-16,1.4053999999999999e-16,0.125,0,1.95313e-05,1.8488800000000003e-17,0.968168,0.9667100000000001,0.000625,0.000625,0.00124151
-1,0,335169,788.918,0.774502,2.35458e-17,1.40544e-16,1.40544e-16,0.125391,0,1.95313e-05,1.85126e-17,0.9701709999999999,0.968082,0.000625,0.000625,0.00124144
-1,0,335169,788.918,0.709072,2.3576700000000002e-17,1.4055200000000002e-16,1.4055200000000002e-16,0.125782,0,1.95313e-05,1.85349e-17,0.952852,0.95047,0.000625,0.000625,0.00124137
-1,0,335169,788.918,0.785698,2.3608000000000003e-17,1.40557e-16,1.40557e-16,0.126172,0,1.95313e-05,1.8557699999999998e-17,0.976093,0.9738680000000001,0.000625,0.000625,0.00124131
-1,0,335169,788.918,0.705426,2.36368e-17,1.40564e-16,1.40564e-16,0.126563,0,1.95313e-05,1.85776e-17,0.9600629999999999,0.957571,0.000625,0.000625,0.00124124
-1,0,335169,788.918,0.7939039999999999,2.36666e-17,1.40563e-16,1.40563e-16,0.12695399999999998,0,1.95313e-05,1.86002e-17,0.970208,0.967591,0.000625,0.000625,0.00124118
-1,0,335169,788.918,0.755441,2.3700100000000002e-17,1.40557e-16,1.40557e-16,0.127344,0,1.95313e-05,1.8623599999999997e-17,0.9587549999999999,0.9565110000000001,0.000625,0.000625,0.00124111
-1,0,335169,788.918,0.739516,2.3732199999999998e-17,1.4057200000000002e-16,1.4057200000000002e-16,0.127735,0,1.95313e-05,1.86475e-17,0.9592870000000001,0.9571430000000001,0.000625,0.000625,0.00124104
-1,0,335169,788.918,0.784475,2.3759699999999998e-17,1.40557e-16,1.40557e-16,0.128126,0,1.95313e-05,1.8668800000000003e-17,0.9678059999999999,0.966117,0.000625,0.000625,0.00124098
-1,0,335169,788.918,0.688615,2.37932e-17,1.4055200000000002e-16,1.4055200000000002e-16,0.12851600000000002,0,1.95313e-05,1.86942e-17,0.95221,0.9495370000000001,0.000625,0.000625,0.00124091
-1,0,335169,788.918,0.737813,2.38229e-17,1.4055799999999998e-16,1.4055799999999998e-16,0.128907,0,1.95313e-05,1.87156e-17,0.955111,0.9517540000000001,0.000625,0.000625,0.00124084
-1,0,335169,788.918,0.749451,2.38515e-17,1.40555e-16,1.40555e-16,0.129297,0,1.95313e-05,1.8737100000000002e-17,0.961623,0.958938,0.000625,0.000625,0.00124078
-1,0,335169,788.918,0.793524,2.3882500000000002e-17,1.4054999999999999e-16,1.4054999999999999e-16,0.129688,0,1.95313e-05,1.87608e-17,0.97567,0.974093,0.000625,0.000625,0.00124071
-1,0,335169,788.918,0.744097,2.39144e-17,1.40563e-16,1.40563e-16,0.130079,0,1.95313e-05,1.87845e-17,0.968356,0.9663010000000001,0.000625,0.000625,0.00124065
-1,0,335169,788.918,0.771671,2.3946e-17,1.4055200000000002e-16,1.4055200000000002e-16,0.130469,0,1.95313e-05,1.88079e-17,0.9609479999999999,0.9586100000000001,0.000625,0.000625,0.00124058
-1,0,335169,788.918,0.730518,2.3976500000000002e-17,1.4055999999999999e-16,1.4055999999999999e-16,0.13086,0,1.95313e-05,1.88289e-17,0.952242,0.9494739999999999,0.000625,0.000625,0.00124051
-1,0,335169,788.918,0.716291,2.4009e-17,1.4054799999999998e-16,1.4054799999999998e-16,0.131251,0,1.95313e-05,1.88533e-17,0.957145,0.9549629999999999,0.000625,0.000625,0.00124045
-1,0,335169,788.918,0.774221,2.4039299999999998e-17,1.40559e-16,1.40559e-16,0.131641,0,1.95313e-05,1.88768e-17,0.964306,0.961527,0.000625,0.000625,0.00124038
-1,0,335169,788.918,0.787551,2.4070999999999998e-17,1.40564e-16,1.40564e-16,0.13203199999999998,0,1.95313e-05,1.88991e-17,0.971267,0.9689690000000001,0.000625,0.000625,0.00124031
-1,0,335169,788.918,0.695491,2.4102600000000003e-17,1.40565e-16,1.40565e-16,0.132422,0,1.95313e-05,1.89222e-17,0.9574950000000001,0.955153,0.000625,0.000625,0.00124025
-1,0,335169,788.918,0.792168,2.4131e-17,1.40563e-16,1.40563e-16,0.13281300000000001,0,1.95313e-05,1.89422e-17,0.9678129999999999,0.965756,0.000625,0.000625,0.00124018
-1,0,335169,788.918,0.751322,2.4163099999999997e-17,1.42299e-16,1.42299e-16,0.133204,0,1.95313e-05,1.89669e-17,0.953657,0.950958,0.000625,0.000625,0.00124011
-1,0,335169,788.918,0.758799,2.4193200000000002e-17,1.42305e-16,1.42305e-16,0.13359400000000002,0,1.95313e-05,1.89897e-17,0.9566370000000001,0.95468,0.000625,0.000625,0.00124005
-1,0,335169,788.918,0.768601,2.4224e-17,1.4229000000000002e-16,1.4229000000000002e-16,0.133985,0,1.95313e-05,1.90121e-17,0.9589030000000001,0.956404,0.000625,0.000625,0.00123998
-1,0,335169,788.918,0.755354,2.42549e-17,1.42305e-16,1.42305e-16,0.134376,0,1.95313e-05,1.90348e-17,0.959967,0.9581780000000001,0.000625,0.000625,0.00123992
-1,0,335169,788.918,0.694705,2.42844e-17,1.4229700000000001e-16,1.4229700000000001e-16,0.134766,0,1.95313e-05,1.9056800000000002e-17,0.9450040000000001,0.942925,0.000625,0.000625,0.00123985
-1,0,335169,788.918,0.774354,2.43135e-17,1.4229700000000001e-16,1.4229700000000001e-16,0.135157,0,1.95313e-05,1.90772e-17,0.9608959999999999,0.9596299999999999,0.000625,0.000625,0.00123978
-1,0,335169,788.918,0.755405,2.4344399999999998e-17,1.4230799999999998e-16,1.4230799999999998e-16,0.135547,0,1.95313e-05,1.9100000000000002e-17,0.954111,0.9517209999999999,0.000625,0.000625,0.00123972
-1,0,335169,788.918,0.759207,2.4374899999999998e-17,1.42292e-16,1.42292e-16,0.135938,0,1.95313e-05,1.91217e-17,0.9603229999999999,0.958793,0.000625,0.000625,0.00123965
-1,0,335169,788.918,0.753625,2.44071e-17,1.42301e-16,1.42301e-16,0.136329,0,1.95313e-05,1.9145699999999998e-17,0.9553729999999999,0.953304,0.000625,0.000625,0.00123958
-1,0,335169,788.918,0.748107,2.44356e-17,1.4230399999999998e-16,1.4230399999999998e-16,0.136719,0,1.95313e-05,1.91656e-17,0.951016,0.948636,0.000625,0.000625,0.00123952
-1,0,335169,788.918,0.718526,2.44694e-17,1.42305e-16,1.42305e-16,0.13710999999999998,0,1.95313e-05,1.9190799999999998e-17,0.9419930000000001,0.939307,0.000625,0.000625,0.00123945
-1,0,335169,788.918,0.692489,2.44998e-17,1.42299e-16,1.42299e-16,0.137501,0,1.95313e-05,1.92135e-17,0.925687,0.922536,0.000625,0.000625,0.00123939
-1,0,335169,788.918,0.746451,2.4532399999999997e-17,1.42301e-16,1.42301e-16,0.137891,0,1.95313e-05,1.92372e-17,0.9495950000000001,0.9469770000000001,0.000625,0.000625,0.00123932
-1,0,363841,788.918,0.73585,2.45613e-17,1.4230200000000002e-16,1.4230200000000002e-16,0.138282,0,1.95313e-05,1.9257599999999998e-17,0.9405049999999999,0.937839,0.000625,0.000625,0.00123925
-1,0,363841,788.918,0.71518,2.4591799999999996e-17,1.44033e-16,1.44033e-16,0.138672,0,1.95313e-05,1.928e-17,0.932594,0.928997,0.000625,0.000625,0.00123919
-1,0,363841,788.918,0.754062,2.4622800000000004e-17,1.47501e-16,1.47501e-16,0.13906300000000002,0,1.95313e-05,1.9303199999999998e-17,0.9485879999999999,0.946477,0.000625,0.000625,0.00123912
-1,0,335169,788.918,0.772176,2.4656700000000002e-17,1.49216e-16,1.49216e-16,0.139454,0,1.95313e-05,1.93284e-17,0.9620799999999999,0.959772,0.000625,0.000625,0.00123905
-1,0,335169,788.918,0.738123,2.4686100000000003e-17,1.49211e-16,1.49211e-16,0.139844,0,1.95313e-05,1.93501e-17,0.9489549999999999,0.946894,0.000625,0.000625,0.00123899
-1,0,335169,788.918,0.7125560000000001,2.47221e-17,1.49204e-16,1.49204e-16,0.140235,0,1.95313e-05,1.9375599999999997e-17,0.9389040000000001,0.93637,0.000625,0.000625,0.00123892
-1,0,363841,788.918,0.733012,2.47509e-17,1.49244e-16,1.49244e-16,0.140626,0,1.95313e-05,1.9396300000000002e-17,0.95186,0.9488,0.000625,0.000625,0.00123885
-1,0,335169,788.918,0.750506,2.4782199999999997e-17,1.5093700000000002e-16,1.5093700000000002e-16,0.141016,0,1.95313e-05,1.94192e-17,0.951865,0.9496110000000001,0.000625,0.000625,0.00123879
-1,0,335169,788.918,0.7365520000000001,2.4813600000000002e-17,1.52672e-16,1.52672e-16,0.141407,0,1.95313e-05,1.94417e-17,0.9400540000000001,0.937788,0.000625,0.000625,0.00123872
-1,0,335169,788.918,0.7418359999999999,2.48427e-17,1.52675e-16,1.52675e-16,0.141797,0,1.95313e-05,1.9465e-17,0.957041,0.9547479999999999,0.000625,0.000625,0.00123866
-1,0,335169,788.918,0.791226,2.4872199999999996e-17,1.5093299999999997e-16,1.5093299999999997e-16,0.142188,0,1.95313e-05,1.9486199999999997e-17,0.966501,0.9649200000000001,0.000625,0.000625,0.00123859
-1,0,335169,788.918,0.75616,2.49011e-17,1.52671e-16,1.52671e-16,0.14257899999999998,0,1.95313e-05,1.95066e-17,0.9532719999999999,0.950967,0.000625,0.000625,0.00123852
-1,0,335169,788.918,0.770898,2.4931399999999997e-17,1.52675e-16,1.52675e-16,0.142969,0,1.95313e-05,1.9528199999999998e-17,0.954433,0.9524219999999999,0.000625,0.000625,0.00123846
-1,0,335169,788.918,0.70258,2.49628e-17,1.54413e-16,1.54413e-16,0.14336,0,1.95313e-05,1.9551400000000002e-17,0.927897,0.924482,0.000625,0.000625,0.00123839
-1,0,335169,788.918,0.743272,2.49922e-17,1.54407e-16,1.54407e-16,0.143751,0,1.95313e-05,1.95741e-17,0.946355,0.943024,0.000625,0.000625,0.00123832
-1,0,335169,788.918,0.786082,2.5021100000000003e-17,1.5093700000000002e-16,1.5093700000000002e-16,0.14414100000000002,0,1.95313e-05,1.95953e-17,0.9681219999999999,0.965767,0.000625,0.000625,0.00123826
-1,0,335169,788.918,0.702331,2.5051100000000004e-17,1.50945e-16,1.50945e-16,0.144532,0,1.95313e-05,1.9616800000000002e-17,0.942376,0.939492,0.000625,0.000625,0.00123819
-1,0,335169,788.918,0.677832,2.50793e-17,1.50936e-16,1.50936e-16,0.144922,0,1.95313e-05,1.9636199999999997e-17,0.9226540000000001,0.919209,0.000625,0.000625,0.00123813
-1,0,335169,788.918,0.707221,2.51092e-17,1.5093700000000002e-16,1.5093700000000002e-16,0.145313,0,1.95313e-05,1.9659400000000002e-17,0.9360569999999999,0.931989,0.000625,0.000625,0.00123806
-1,0,335169,788.918,0.724696,2.5137100000000002e-17,1.50934e-16,1.50934e-16,0.145704,0,1.95313e-05,1.9680799999999998e-17,0.9328129999999999,0.9300719999999999,0.000625,0.000625,0.00123799
-1,0,335169,788.918,0.772126,2.5166500000000002e-17,1.49203e-16,1.49203e-16,0.146094,0,1.95313e-05,1.9702e-17,0.9605739999999999,0.9582709999999999,0.000625,0.000625,0.00123793
-1,0,335169,788.918,0.759637,2.5197399999999998e-17,1.49203e-16,1.49203e-16,0.146485,0,1.95313e-05,1.97255e-17,0.9496610000000001,0.9464090000000001,0.000625,0.000625,0.00123786
-1,0,363841,788.918,0.75063,2.5227e-17,1.49271e-16,1.49271e-16,0.146876,0,1.95313e-05,1.97467e-17,0.943836,0.9397989999999999,0.000625,0.000625,0.00123779
-1,0,367937,788.918,0.727096,2.52542e-17,1.49345e-16,1.49345e-16,0.147266,0,1.95313e-05,1.97664e-17,0.935271,0.9310229999999999,0.000625,0.000625,0.00123773
-1,0,367937,788.918,0.729017,2.5282300000000003e-17,1.5105999999999998e-16,1.5105999999999998e-16,0.14765699999999998,0,1.95313e-05,1.97864e-17,0.937974,0.934292,0.000625,0.000625,0.00123766
-1,0,363841,788.918,0.768878,2.53105e-17,1.50963e-16,1.50963e-16,0.148047,0,1.95313e-05,1.98075e-17,0.947053,0.944276,0.000625,0.000625,0.00123759
-1,0,367937,788.918,0.7453380000000001,2.53413e-17,1.4933e-16,1.4933e-16,0.14843800000000001,0,1.95313e-05,1.9828800000000003e-17,0.945205,0.941739,0.000625,0.000625,0.00123753
-1,0,335169,788.918,0.731931,2.5367399999999996e-17,1.50939e-16,1.50939e-16,0.148829,0,1.95313e-05,1.9846900000000002e-17,0.9388120000000001,0.9352530000000001,0.000625,0.000625,0.00123746
-1,0,335169,788.918,0.717888,2.53959e-17,1.5267700000000002e-16,1.5267700000000002e-16,0.14921900000000002,0,1.95313e-05,1.98684e-17,0.928535,0.9248649999999999,0.000625,0.000625,0.0012374
-1,0,335169,788.918,0.691659,2.5424400000000002e-17,1.54408e-16,1.54408e-16,0.14961,0,1.95313e-05,1.98903e-17,0.915394,0.9117870000000001,0.000625,0.000625,0.00123733
-1,0,335169,788.918,0.722904,2.54535e-17,1.5266800000000001e-16,1.5266800000000001e-16,0.150001,0,1.95313e-05,1.9910899999999998e-17,0.9278559999999999,0.923731,0.000625,0.000625,0.00123726


==> figures/siliconoilAirDropletTranslation-lent.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
0.0,0,-1,788.918,1,0,0,0,0.00156251,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000515674
0.0,0,-1,788.918,1,0,0,0,0.00312501,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.000531414
0.0,0,-1,788.918,1,0,0,0,0.00468752,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00054688
1.32549e-16,0,-1,788.918,1,0,0,0,0.00625003,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0005624919999999999
7.95293e-16,0,-1,788.918,1,0,0,0,0.00781253,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.000578075
0.0,0,-1,788.918,1,0,0,0,0.00937504,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000593799
2.65098e-16,0,-1,788.918,1,0,0,0,0.0109375,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00060954
0.0,0,-1,788.918,1,0,0,0,0.0125001,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.000625005
1.32549e-16,0,-1,788.918,1,0,0,0,0.0140626,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000640617
2.65098e-16,0,-1,788.918,1,0,0,0,0.0156251,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0006562
1.32549e-16,0,-1,788.918,1,0,0,0,0.017187599999999997,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000671925
5.301949999999999e-16,0,-1,788.918,1,0,0,0,0.0187501,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.000687665
0.0,0,-1,788.918,1,0,0,0,0.020312599999999997,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00070313
2.65098e-16,0,-1,788.918,1,0,0,0,0.021875099999999998,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000718743
0.0,0,-1,788.918,1,0,0,0,0.023437599999999996,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0007343260000000001
0.0,0,-1,788.918,1,0,0,0,0.025000099999999997,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00075005
1.32549e-16,0,-1,788.918,1,0,0,0,0.0265626,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00076579
1.32549e-16,0,-1,788.918,1,0,0,0,0.028125099999999997,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.000781256
0.0,0,-1,788.918,1,0,0,0,0.029687599999999998,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0007968680000000001
1.32549e-16,0,-1,788.918,1,0,0,0,0.031250099999999996,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0008124510000000001
2.65098e-16,0,-1,788.918,1,0,0,0,0.0328126,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000828175
1.32549e-16,0,-1,788.918,1,0,0,0,0.0343751,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.0008439160000000001
1.32549e-16,0,-1,788.918,1,0,0,0,0.0359376,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.0008593810000000001
2.65098e-16,0,-1,788.918,1,0,0,0,0.0375002,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000874993
0.0,0,-1,788.918,1,0,0,0,0.03906269999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.000890576
1.32549e-16,0,-1,788.918,1,0,0,0,0.04062519999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0009063010000000001
0.0,0,-1,788.918,1,0,0,0,0.042187699999999995,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.0009220410000000001
2.65098e-16,0,-1,788.918,1,0,0,0,0.043750199999999996,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.0009375060000000001
6.627439999999999e-16,0,-1,788.918,1,0,0,0,0.0453127,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000953119
3.97646e-16,0,-1,788.918,1,0,0,0,0.04687519999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.000968702
3.97646e-16,0,-1,788.918,1,0,0,0,0.04843769999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000984426
1.32549e-16,0,-1,788.918,1,0,0,0,0.050000199999999995,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00100017
0.0,0,-1,788.918,1,0,0,0,0.051562699999999996,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00101563
0.0,0,-1,788.918,1,0,0,0,0.0531252,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00103124
1.32549e-16,0,-1,788.918,1,0,0,0,0.05468769999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00104683
5.301949999999999e-16,0,-1,788.918,1,0,0,0,0.05625019999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00106255
1.32549e-16,0,-1,788.918,1,0,0,0,0.057812699999999995,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00107829
6.627439999999999e-16,0,-1,788.918,1,0,0,0,0.059375199999999996,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00109376
1.32549e-16,0,-1,788.918,1,0,0,0,0.0609377,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00110937
7.95293e-16,0,-1,788.918,1,0,0,0,0.06250019999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00112495
2.65098e-16,0,-1,788.918,1,0,0,0,0.0640628,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00114068
3.97646e-16,0,-1,788.918,1,0,0,0,0.0656253,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00115642
3.97646e-16,0,-1,788.918,1,0,0,0,0.0671878,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00117188
5.301949999999999e-16,0,-1,788.918,1,0,0,0,0.0687503,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00118749
0.0,0,-1,788.918,1,0,0,0,0.07031280000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00120308
1.32549e-16,0,-1,788.918,1,0,0,0,0.0718753,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0012188
7.95293e-16,0,-1,788.918,1,0,0,0,0.0734378,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00123454
1.32549e-16,0,-1,788.918,1,0,0,0,0.0750003,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00125001
5.301949999999999e-16,0,-1,788.918,1,0,0,0,0.0765628,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00126562
9.278410000000001e-16,0,-1,788.918,1,0,0,0,0.07812530000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0012812000000000001
7.95293e-16,0,-1,788.918,1,0,0,0,0.0796878,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00129693
1.32549e-16,0,-1,788.918,1,0,0,0,0.0812503,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00131267
0.0,0,-1,788.918,1,0,0,0,0.0828128,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00132813
3.97646e-16,0,-1,788.918,1,0,0,0,0.0843753,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00134375
5.301949999999999e-16,0,-1,788.918,1,0,0,0,0.08593780000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00135933
0.0,0,-1,788.918,1,0,0,0,0.0875003,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00137505
7.95293e-16,0,-1,788.918,1,0,0,0,0.08906289999999999,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00139079
0.0,0,-1,788.918,1,0,0,0,0.0906254,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00140626
1.32549e-16,0,-1,788.918,1,0,0,0,0.09218789999999999,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00142187
2.65098e-16,0,-1,788.918,1,0,0,0,0.09375039999999998,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00143745
9.278410000000001e-16,0,-1,788.918,1,0,0,0,0.09531289999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00145318
1.32549e-16,0,-1,788.918,1,0,0,0,0.09687539999999999,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00146892
2.65098e-16,0,-1,788.918,1,0,0,0,0.0984379,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00148438
5.301949999999999e-16,0,-1,788.918,1,0,0,0,0.1,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0015
5.301949999999999e-16,0,-1,788.918,1,0,0,0,0.101563,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00151558
1.32549e-16,0,-1,788.918,1,0,0,0,0.103125,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0015313
1.32549e-16,0,-1,788.918,1,0,0,0,0.10468800000000002,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00154704
1.32549e-16,0,-1,788.918,1,0,0,0,0.10625,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00156251
5.301949999999999e-16,0,-1,788.918,1,0,0,0,0.107813,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00157812
2.65098e-16,0,-1,788.918,1,0,0,0,0.109375,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0015937000000000002
5.301949999999999e-16,0,-1,788.918,1,0,0,0,0.11093800000000001,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00160943
2.65098e-16,0,-1,788.918,1,0,0,0,0.1125,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00162517
1.32549e-16,0,-1,788.918,1,0,0,0,0.11406300000000001,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00164063
5.301949999999999e-16,0,-1,788.918,1,0,0,0,0.115625,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00165625
9.278410000000001e-16,0,-1,788.918,1,0,0,0,0.11718800000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00167183
9.278410000000001e-16,0,-1,788.918,1,0,0,0,0.11875,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00168755
6.627439999999999e-16,0,-1,788.918,1,0,0,0,0.12031300000000002,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00170329
5.301949999999999e-16,0,-1,788.918,1,0,0,0,0.121875,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00171876
1.32549e-16,0,-1,788.918,1,0,0,0,0.123438,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00173437
2.65098e-16,0,-1,788.918,1,0,0,0,0.125,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00174995
6.627439999999999e-16,0,-1,788.918,1,0,0,0,0.126563,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00176568
0.0,0,-1,788.918,1,0,0,0,0.128126,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00178142
1.32549e-16,0,-1,788.918,1,0,0,0,0.129688,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00179688
0.0,0,-1,788.918,1,0,0,0,0.131251,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0018125
0.0,0,-1,788.918,1,0,0,0,0.13281300000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00182808
0.0,0,-1,788.918,1,0,0,0,0.134376,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0018437999999999998
3.97646e-16,0,-1,788.918,1,0,0,0,0.135938,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00185954
2.65098e-16,0,-1,788.918,1,0,0,0,0.137501,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00187501
2.65098e-16,0,-1,788.918,1,0,0,0,0.13906300000000002,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00189062
2.65098e-16,0,-1,788.918,1,0,0,0,0.140626,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00190621
3.97646e-16,0,-1,788.918,1,0,0,0,0.142188,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00192193
2.65098e-16,0,-1,788.918,1,0,0,0,0.143751,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00193767
6.627439999999999e-16,0,-1,788.918,1,0,0,0,0.145313,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00195314
2.65098e-16,0,-1,788.918,1,0,0,0,0.146876,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00196875
0.0,0,-1,788.918,1,0,0,0,0.14843800000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00198433
7.95293e-16,0,-1,788.918,1,0,0,0,0.150001,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00200006
0.0,0,-1,788.918,1,0,0,0,0.000781253,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000507877
0.0,0,-1,788.918,1,0,0,0,0.00156251,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000515723
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.00234376,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000523516
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.00312501,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000531298
0.0,0,-1,788.918,1,0,0,0,0.00390627,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0005391
3.95626e-16,0,-1,788.918,1,0,0,0,0.00468752,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00054694
6.59376e-16,0,-1,788.918,1,0,0,0,0.00546877,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000554785
1.31875e-16,0,-1,788.918,1,0,0,0,0.00625003,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000562579
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.00703128,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00057036
3.95626e-16,0,-1,788.918,1,0,0,0,0.00781253,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000578163
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.00859378,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000586002
0.0,0,-1,788.918,1,0,0,0,0.00937504,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000593848
1.31875e-16,0,-1,788.918,1,0,0,0,0.010156299999999998,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000601641
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.0109375,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000609423
1.31875e-16,0,-1,788.918,1,0,0,0,0.011718799999999998,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000617225
1.31875e-16,0,-1,788.918,1,0,0,0,0.0125001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000625065
3.95626e-16,0,-1,788.918,1,0,0,0,0.0132813,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000632911
1.31875e-16,0,-1,788.918,1,0,0,0,0.0140626,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000640704
1.31875e-16,0,-1,788.918,1,0,0,0,0.014843799999999999,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000648486
1.31875e-16,0,-1,788.918,1,0,0,0,0.0156251,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000656288
7.91252e-16,0,-1,788.918,1,0,0,0,0.0164063,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000664128
1.31875e-16,0,-1,788.918,1,0,0,0,0.017187599999999997,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0006719730000000001
0.0,0,-1,788.918,1,0,0,0,0.0179688,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000679767
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.0187501,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0006875480000000001
5.27501e-16,0,-1,788.918,1,0,0,0,0.019531299999999998,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0006953510000000001
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.020312599999999997,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00070319
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.0210938,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0007110360000000001
6.59376e-16,0,-1,788.918,1,0,0,0,0.021875099999999998,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0007188289999999999
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.022656299999999997,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000726611
1.31875e-16,0,-1,788.918,1,0,0,0,0.023437599999999996,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0007344130000000001
7.91252e-16,0,-1,788.918,1,0,0,0,0.0242188,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000742253
5.27501e-16,0,-1,788.918,1,0,0,0,0.025000099999999997,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000750099
3.95626e-16,0,-1,788.918,1,0,0,0,0.025781400000000003,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0007578919999999999
7.91252e-16,0,-1,788.918,1,0,0,0,0.0265626,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0007656739999999999
3.95626e-16,0,-1,788.918,1,0,0,0,0.0273439,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000773476
3.95626e-16,0,-1,788.918,1,0,0,0,0.028125099999999997,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000781315
5.27501e-16,0,-1,788.918,1,0,0,0,0.028906400000000002,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000789161
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.029687599999999998,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000796955
3.95626e-16,0,-1,788.918,1,0,0,0,0.030468900000000004,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000804736
7.91252e-16,0,-1,788.918,1,0,0,0,0.031250099999999996,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0008125389999999999
3.95626e-16,0,-1,788.918,1,0,0,0,0.0320314,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0008203780000000001
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.0328126,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0008282239999999999
6.59376e-16,0,-1,788.918,1,0,0,0,0.0335939,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000836017
1.31875e-16,0,-1,788.918,1,0,0,0,0.0343751,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0008437989999999999
9.23127e-16,0,-1,788.918,1,0,0,0,0.035156400000000004,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000851601
1.31875e-16,0,-1,788.918,1,0,0,0,0.0359376,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0008594410000000001
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.0367189,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000867287
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.037500099999999995,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00087508
1.31875e-16,0,-1,788.918,1,0,0,0,0.0382814,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000882862
5.27501e-16,0,-1,788.918,1,0,0,0,0.03906269999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000890664
1.31875e-16,0,-1,788.918,1,0,0,0,0.0398439,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000898503
0.0,0,-1,788.918,1,0,0,0,0.04062519999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000906349
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.0414064,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0009141430000000001
0.0,0,-1,788.918,1,0,0,0,0.042187699999999995,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000921924
3.95626e-16,0,-1,788.918,1,0,0,0,0.042968900000000004,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000929727
6.59376e-16,0,-1,788.918,1,0,0,0,0.043750199999999996,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000937566
1.18688e-15,0,-1,788.918,1,0,0,0,0.0445314,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000945412
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.0453127,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000953205
1.31875e-16,0,-1,788.918,1,0,0,0,0.0460939,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000960987
1.31875e-16,0,-1,788.918,1,0,0,0,0.04687519999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000968789
1.31875e-16,0,-1,788.918,1,0,0,0,0.0476564,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000976629
1.31875e-16,0,-1,788.918,1,0,0,0,0.04843769999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000984475
1.055e-15,0,-1,788.918,1,0,0,0,0.0492189,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000992268
0.0,0,-1,788.918,1,0,0,0,0.050000199999999995,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00100005
3.95626e-16,0,-1,788.918,1,0,0,0,0.0507815,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00100785
1.31875e-16,0,-1,788.918,1,0,0,0,0.051562699999999996,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00101569
5.27501e-16,0,-1,788.918,1,0,0,0,0.05234400000000001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00102354
1.31875e-16,0,-1,788.918,1,0,0,0,0.0531252,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00103133
3.95626e-16,0,-1,788.918,1,0,0,0,0.0539065,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00103911
1.31875e-15,0,-1,788.918,1,0,0,0,0.05468769999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00104691
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.055469000000000004,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00105475
0.0,0,-1,788.918,1,0,0,0,0.05625019999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0010626
3.95626e-16,0,-1,788.918,1,0,0,0,0.057031500000000006,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00107039
1.31875e-16,0,-1,788.918,1,0,0,0,0.057812699999999995,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00107817
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.05859400000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00108598
1.4506299999999999e-15,0,-1,788.918,1,0,0,0,0.059375199999999996,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00109382
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.06015650000000001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00110166
0.0,0,-1,788.918,1,0,0,0,0.0609377,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00110946
3.95626e-16,0,-1,788.918,1,0,0,0,0.061719,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00111724
3.95626e-16,0,-1,788.918,1,0,0,0,0.06250019999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00112504
6.59376e-16,0,-1,788.918,1,0,0,0,0.0632815,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00113288
1.5825e-15,0,-1,788.918,1,0,0,0,0.0640628,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00114073
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.064844,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00114852
1.31875e-16,0,-1,788.918,1,0,0,0,0.0656253,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0011562999999999999
1.31875e-16,0,-1,788.918,1,0,0,0,0.06640650000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0011640999999999997
3.95626e-16,0,-1,788.918,1,0,0,0,0.0671878,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00117194
1.31875e-16,0,-1,788.918,1,0,0,0,0.067969,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00117979
9.23127e-16,0,-1,788.918,1,0,0,0,0.0687503,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00118758
1.31875e-16,0,-1,788.918,1,0,0,0,0.06953150000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00119536
1.31875e-16,0,-1,788.918,1,0,0,0,0.07031280000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00120317
1.31875e-16,0,-1,788.918,1,0,0,0,0.071094,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0012109999999999998
3.95626e-16,0,-1,788.918,1,0,0,0,0.0718753,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00121885
1.31875e-16,0,-1,788.918,1,0,0,0,0.0726565,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00122664
3.95626e-16,0,-1,788.918,1,0,0,0,0.0734378,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00123443
1.5825e-15,0,-1,788.918,1,0,0,0,0.07421900000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00124223
0.0,0,-1,788.918,1,0,0,0,0.0750003,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00125007
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.0757816,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00125791
3.95626e-16,0,-1,788.918,1,0,0,0,0.0765628,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00126571
0.0,0,-1,788.918,1,0,0,0,0.0773441,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00127349
1.31875e-16,0,-1,788.918,1,0,0,0,0.07812530000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00128129
1.5825e-15,0,-1,788.918,1,0,0,0,0.07890660000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00128913
9.23127e-16,0,-1,788.918,1,0,0,0,0.0796878,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00129698
1.31875e-16,0,-1,788.918,1,0,0,0,0.0804691,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00130477
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.0812503,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00131255
3.95626e-16,0,-1,788.918,1,0,0,0,0.0820316,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00132035
0.0,0,-1,788.918,1,0,0,0,0.0828128,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00132819
1.5825e-15,0,-1,788.918,1,0,0,0,0.0835941,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00133604
3.95626e-16,0,-1,788.918,1,0,0,0,0.0843753,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00134383
1.31875e-16,0,-1,788.918,1,0,0,0,0.0851566,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00135161
3.95626e-16,0,-1,788.918,1,0,0,0,0.08593780000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00135942
1.31875e-16,0,-1,788.918,1,0,0,0,0.08671910000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00136726
1.31875e-16,0,-1,788.918,1,0,0,0,0.08750039999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0013751
1.31875e-15,0,-1,788.918,1,0,0,0,0.0882816,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00138289
1.31875e-15,0,-1,788.918,1,0,0,0,0.08906289999999999,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00139068
1.31875e-16,0,-1,788.918,1,0,0,0,0.0898441,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00139848
1.31875e-16,0,-1,788.918,1,0,0,0,0.0906254,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00140632
5.27501e-16,0,-1,788.918,1,0,0,0,0.0914066,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00141416
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.09218789999999999,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00142196
5.27501e-16,0,-1,788.918,1,0,0,0,0.0929691,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00142974
1.84625e-15,0,-1,788.918,1,0,0,0,0.09375039999999998,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00143754
0.0,0,-1,788.918,1,0,0,0,0.09453160000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00144538
1.5825e-15,0,-1,788.918,1,0,0,0,0.09531289999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00145323
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.0960941,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00146102
1.31875e-16,0,-1,788.918,1,0,0,0,0.09687539999999999,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0014688
0.0,0,-1,788.918,1,0,0,0,0.0976566,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0014765999999999998
1.4506299999999999e-15,0,-1,788.918,1,0,0,0,0.0984379,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00148444
1.31875e-15,0,-1,788.918,1,0,0,0,0.0992191,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00149229
1.31875e-16,0,-1,788.918,1,0,0,0,0.1,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00150008
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.10078200000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00150786
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.101563,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00151567
1.31875e-16,0,-1,788.918,1,0,0,0,0.102344,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00152351
1.31875e-15,0,-1,788.918,1,0,0,0,0.103125,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00153135
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.103907,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00153915
1.31875e-15,0,-1,788.918,1,0,0,0,0.10468800000000002,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00154693
3.95626e-16,0,-1,788.918,1,0,0,0,0.10546900000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00155473
1.31875e-16,0,-1,788.918,1,0,0,0,0.10625,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00156257
1.31875e-16,0,-1,788.918,1,0,0,0,0.10703199999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00157041
9.23127e-16,0,-1,788.918,1,0,0,0,0.107813,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00157821
9.23127e-16,0,-1,788.918,1,0,0,0,0.10859400000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00158599
0.0,0,-1,788.918,1,0,0,0,0.109375,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00159379
1.5825e-15,0,-1,788.918,1,0,0,0,0.11015699999999999,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00160163
3.95626e-16,0,-1,788.918,1,0,0,0,0.11093800000000001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00160948
1.31875e-16,0,-1,788.918,1,0,0,0,0.111719,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00161727
1.31875e-16,0,-1,788.918,1,0,0,0,0.1125,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00162505
3.95626e-16,0,-1,788.918,1,0,0,0,0.113282,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00163285
1.055e-15,0,-1,788.918,1,0,0,0,0.11406300000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00164069
1.31875e-16,0,-1,788.918,1,0,0,0,0.114844,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00164854
1.31875e-15,0,-1,788.918,1,0,0,0,0.115625,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00165633
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.116407,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00166411
0.0,0,-1,788.918,1,0,0,0,0.11718800000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00167192
0.0,0,-1,788.918,1,0,0,0,0.117969,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00167976
5.27501e-16,0,-1,788.918,1,0,0,0,0.11875,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0016875999999999998
5.27501e-16,0,-1,788.918,1,0,0,0,0.119532,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0016954000000000001
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.12031300000000002,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00170318
9.23127e-16,0,-1,788.918,1,0,0,0,0.12109400000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00171098
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.121875,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00171882
3.95626e-16,0,-1,788.918,1,0,0,0,0.12265699999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00172667
1.31875e-15,0,-1,788.918,1,0,0,0,0.123438,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00173446
1.31875e-16,0,-1,788.918,1,0,0,0,0.12421900000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00174224
1.4506299999999999e-15,0,-1,788.918,1,0,0,0,0.125001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00175004
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.125782,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00175788
1.31875e-16,0,-1,788.918,1,0,0,0,0.126563,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00176573
1.31875e-16,0,-1,788.918,1,0,0,0,0.127344,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00177352
1.055e-15,0,-1,788.918,1,0,0,0,0.128126,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0017813
2.63751e-15,0,-1,788.918,1,0,0,0,0.128907,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00178911
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.129688,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00179694
3.95626e-16,0,-1,788.918,1,0,0,0,0.130469,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00180479
0.0,0,-1,788.918,1,0,0,0,0.131251,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00181258
1.31875e-16,0,-1,788.918,1,0,0,0,0.13203199999999998,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00182037
6.59376e-16,0,-1,788.918,1,0,0,0,0.13281300000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00182817
1.31875e-16,0,-1,788.918,1,0,0,0,0.13359400000000002,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00183601
1.97813e-15,0,-1,788.918,1,0,0,0,0.134376,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00184385
0.0,0,-1,788.918,1,0,0,0,0.135157,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00185165
1.31875e-16,0,-1,788.918,1,0,0,0,0.135938,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00185943
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.136719,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00186723
3.95626e-16,0,-1,788.918,1,0,0,0,0.137501,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00187507
1.4506299999999999e-15,0,-1,788.918,1,0,0,0,0.138282,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00188292
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.13906300000000002,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00189071
1.31875e-15,0,-1,788.918,1,0,0,0,0.139844,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00189849
3.95626e-16,0,-1,788.918,1,0,0,0,0.140626,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00190629
7.91252e-16,0,-1,788.918,1,0,0,0,0.141407,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00191413
5.27501e-16,0,-1,788.918,1,0,0,0,0.142188,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00192198
1.31875e-16,0,-1,788.918,1,0,0,0,0.142969,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00192977
1.055e-15,0,-1,788.918,1,0,0,0,0.143751,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00193755
5.27501e-16,0,-1,788.918,1,0,0,0,0.144532,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00194536
6.59376e-16,0,-1,788.918,1,0,0,0,0.145313,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0019532
3.95626e-16,0,-1,788.918,1,0,0,0,0.146094,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00196104
3.95626e-16,0,-1,788.918,1,0,0,0,0.146876,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00196883
3.95626e-16,0,-1,788.918,1,0,0,0,0.14765699999999998,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00197662
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.14843800000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00198442
3.95626e-16,0,-1,788.918,1,0,0,0,0.14921900000000002,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00199226
2.6375099999999996e-16,0,-1,788.918,1,0,0,0,0.150001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0020001
0.0,0,-1,788.918,1,0,0,0,0.00039062699999999994,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000503977
0.0,0,-1,788.918,1,0,0,0,0.000781253,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000507883
2.63409e-16,0,-1,788.918,1,0,0,0,0.00117188,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000511788
1.31704e-16,0,-1,788.918,1,0,0,0,0.00156251,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000515694
1.31704e-16,0,-1,788.918,1,0,0,0,0.00195313,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000519602
5.26818e-16,0,-1,788.918,1,0,0,0,0.00234376,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000523508
0.0,0,-1,788.918,1,0,0,0,0.00273439,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000527415
1.31704e-16,0,-1,788.918,1,0,0,0,0.00312501,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000531319
0.0,0,-1,788.918,1,0,0,0,0.00351564,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000535225
0.0,0,-1,788.918,1,0,0,0,0.00390627,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000539134
1.31704e-16,0,-1,788.918,1,0,0,0,0.00429689,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000543039
1.31704e-16,0,-1,788.918,1,0,0,0,0.00468752,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000546946
2.63409e-16,0,-1,788.918,1,0,0,0,0.00507815,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00055085
1.31704e-16,0,-1,788.918,1,0,0,0,0.00546877,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000554756
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.005859399999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000558665
2.63409e-16,0,-1,788.918,1,0,0,0,0.00625003,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000562571
1.31704e-16,0,-1,788.918,1,0,0,0,0.00664065,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000566477
1.31704e-16,0,-1,788.918,1,0,0,0,0.00703128,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0005703819999999999
0.0,0,-1,788.918,1,0,0,0,0.0074218999999999995,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0005742880000000001
2.63409e-16,0,-1,788.918,1,0,0,0,0.00781253,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000578196
2.63409e-16,0,-1,788.918,1,0,0,0,0.00820316,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0005821019999999999
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.00859378,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000586009
2.63409e-16,0,-1,788.918,1,0,0,0,0.00898441,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0005899130000000001
5.26818e-16,0,-1,788.918,1,0,0,0,0.00937504,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000593819
2.63409e-16,0,-1,788.918,1,0,0,0,0.00976566,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0005977280000000001
2.63409e-16,0,-1,788.918,1,0,0,0,0.010156299999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0006016330000000001
2.63409e-16,0,-1,788.918,1,0,0,0,0.0105469,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00060554
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.0109375,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000609444
2.63409e-16,0,-1,788.918,1,0,0,0,0.011328200000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00061335
2.63409e-16,0,-1,788.918,1,0,0,0,0.011718799999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000617259
1.31704e-16,0,-1,788.918,1,0,0,0,0.0121094,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000621165
1.31704e-16,0,-1,788.918,1,0,0,0,0.0125,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0006250709999999999
2.63409e-16,0,-1,788.918,1,0,0,0,0.012890700000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000628976
1.31704e-16,0,-1,788.918,1,0,0,0,0.0132813,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000632882
1.31704e-16,0,-1,788.918,1,0,0,0,0.013671899999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00063679
1.31704e-16,0,-1,788.918,1,0,0,0,0.0140626,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000640696
5.26818e-16,0,-1,788.918,1,0,0,0,0.014453200000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000644603
1.31704e-16,0,-1,788.918,1,0,0,0,0.014843799999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000648507
2.63409e-16,0,-1,788.918,1,0,0,0,0.015234399999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000652413
2.63409e-16,0,-1,788.918,1,0,0,0,0.0156251,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0006563210000000001
1.31704e-16,0,-1,788.918,1,0,0,0,0.0160157,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000660227
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.0164063,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0006641339999999999
0.0,0,-1,788.918,1,0,0,0,0.016796900000000003,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000668038
2.63409e-16,0,-1,788.918,1,0,0,0,0.017187599999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000671944
9.21931e-16,0,-1,788.918,1,0,0,0,0.017578200000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000675853
2.63409e-16,0,-1,788.918,1,0,0,0,0.0179688,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0006797589999999999
2.63409e-16,0,-1,788.918,1,0,0,0,0.0183594,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000683665
5.26818e-16,0,-1,788.918,1,0,0,0,0.0187501,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00068757
2.63409e-16,0,-1,788.918,1,0,0,0,0.0191407,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000691476
1.31704e-16,0,-1,788.918,1,0,0,0,0.019531299999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000695384
5.26818e-16,0,-1,788.918,1,0,0,0,0.019922,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00069929
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.020312599999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000703197
2.63409e-16,0,-1,788.918,1,0,0,0,0.0207032,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000707101
2.63409e-16,0,-1,788.918,1,0,0,0,0.0210938,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007110069999999999
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.0214845,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000714915
2.63409e-16,0,-1,788.918,1,0,0,0,0.021875099999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000718821
0.0,0,-1,788.918,1,0,0,0,0.0222657,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007227280000000001
0.0,0,-1,788.918,1,0,0,0,0.022656299999999997,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000726632
9.21931e-16,0,-1,788.918,1,0,0,0,0.023047,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000730538
2.63409e-16,0,-1,788.918,1,0,0,0,0.023437599999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007344469999999999
1.31704e-16,0,-1,788.918,1,0,0,0,0.0238282,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0007383530000000001
9.21931e-16,0,-1,788.918,1,0,0,0,0.0242188,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007422589999999999
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.0246095,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000746163
1.31704e-16,0,-1,788.918,1,0,0,0,0.025000099999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00075007
9.21931e-16,0,-1,788.918,1,0,0,0,0.025390700000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000753978
5.26818e-16,0,-1,788.918,1,0,0,0,0.025781400000000003,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0007578839999999999
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.026172000000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000761791
1.31704e-15,0,-1,788.918,1,0,0,0,0.0265626,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000765695
1.31704e-16,0,-1,788.918,1,0,0,0,0.026953199999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007696010000000001
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.0273439,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007735089999999999
5.26818e-16,0,-1,788.918,1,0,0,0,0.027734500000000002,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000777415
7.90227e-16,0,-1,788.918,1,0,0,0,0.028125099999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000781322
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.028515699999999998,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0007852260000000001
2.63409e-16,0,-1,788.918,1,0,0,0,0.028906400000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000789132
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.029297000000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007930410000000001
7.90227e-16,0,-1,788.918,1,0,0,0,0.029687599999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000796947
1.31704e-16,0,-1,788.918,1,0,0,0,0.0300782,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000800853
1.31704e-16,0,-1,788.918,1,0,0,0,0.030468900000000004,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000804757
0.0,0,-1,788.918,1,0,0,0,0.0308595,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000808664
1.31704e-16,0,-1,788.918,1,0,0,0,0.031250099999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000812572
1.31704e-16,0,-1,788.918,1,0,0,0,0.031640800000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000816478
0.0,0,-1,788.918,1,0,0,0,0.0320314,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000820385
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.032422,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000824289
1.31704e-16,0,-1,788.918,1,0,0,0,0.0328126,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000828195
5.26818e-16,0,-1,788.918,1,0,0,0,0.0332033,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000832103
1.31704e-16,0,-1,788.918,1,0,0,0,0.0335939,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000836009
5.26818e-16,0,-1,788.918,1,0,0,0,0.0339845,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000839916
0.0,0,-1,788.918,1,0,0,0,0.0343751,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00084382
5.26818e-16,0,-1,788.918,1,0,0,0,0.0347658,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000847726
7.90227e-16,0,-1,788.918,1,0,0,0,0.035156400000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000851635
0.0,0,-1,788.918,1,0,0,0,0.035547,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000855541
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.0359376,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0008594469999999999
5.26818e-16,0,-1,788.918,1,0,0,0,0.0363283,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000863351
9.21931e-16,0,-1,788.918,1,0,0,0,0.0367189,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000867258
2.63409e-16,0,-1,788.918,1,0,0,0,0.037109500000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000871166
2.63409e-16,0,-1,788.918,1,0,0,0,0.0375002,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000875072
2.63409e-16,0,-1,788.918,1,0,0,0,0.0378908,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0008789789999999999
2.63409e-16,0,-1,788.918,1,0,0,0,0.0382814,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000882883
1.31704e-16,0,-1,788.918,1,0,0,0,0.038672000000000005,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0008867889999999999
2.63409e-16,0,-1,788.918,1,0,0,0,0.03906269999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000890697
0.0,0,-1,788.918,1,0,0,0,0.039453300000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000894603
1.31704e-16,0,-1,788.918,1,0,0,0,0.0398439,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00089851
2.63409e-16,0,-1,788.918,1,0,0,0,0.0402345,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009024139999999999
1.4487500000000001e-15,0,-1,788.918,1,0,0,0,0.04062519999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00090632
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.0410158,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009102289999999999
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.0414064,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000914135
1.05364e-15,0,-1,788.918,1,0,0,0,0.041797,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009180410000000001
7.90227e-16,0,-1,788.918,1,0,0,0,0.042187699999999995,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000921945
1.18534e-15,0,-1,788.918,1,0,0,0,0.0425783,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000925852
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.042968900000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00092976
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.0433595,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0009336660000000001
1.31704e-16,0,-1,788.918,1,0,0,0,0.043750199999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000937573
0.0,0,-1,788.918,1,0,0,0,0.0441408,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009414769999999999
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.0445314,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000945383
1.31704e-16,0,-1,788.918,1,0,0,0,0.0449221,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009492910000000001
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.0453127,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0009531969999999999
1.31704e-16,0,-1,788.918,1,0,0,0,0.0457033,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000957104
1.31704e-16,0,-1,788.918,1,0,0,0,0.0460939,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009610080000000001
1.31704e-16,0,-1,788.918,1,0,0,0,0.0464846,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000964914
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.04687519999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009688230000000001
1.4487500000000001e-15,0,-1,788.918,1,0,0,0,0.047265800000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000972729
7.90227e-16,0,-1,788.918,1,0,0,0,0.0476564,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000976635
1.58045e-15,0,-1,788.918,1,0,0,0,0.0480471,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009805389999999999
1.31704e-15,0,-1,788.918,1,0,0,0,0.04843769999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009844460000000001
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.0488283,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009883539999999999
5.26818e-16,0,-1,788.918,1,0,0,0,0.0492189,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00099226
1.31704e-16,0,-1,788.918,1,0,0,0,0.049609600000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000996167
2.63409e-16,0,-1,788.918,1,0,0,0,0.050000199999999995,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00100007
1.31704e-16,0,-1,788.918,1,0,0,0,0.0503908,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00100398
1.58045e-15,0,-1,788.918,1,0,0,0,0.0507815,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00100789
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.0511721,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00101179
5.26818e-16,0,-1,788.918,1,0,0,0,0.051562699999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0010157
0.0,0,-1,788.918,1,0,0,0,0.0519533,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0010196
1.31704e-16,0,-1,788.918,1,0,0,0,0.05234400000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00102351
1.31704e-15,0,-1,788.918,1,0,0,0,0.0527346,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00102742
2.63409e-16,0,-1,788.918,1,0,0,0,0.0531252,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00103132
0.0,0,-1,788.918,1,0,0,0,0.0535158,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00103523
2.63409e-15,0,-1,788.918,1,0,0,0,0.0539065,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00103913
5.26818e-16,0,-1,788.918,1,0,0,0,0.0542971,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00104304
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.05468769999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00104695
1.05364e-15,0,-1,788.918,1,0,0,0,0.055078300000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00105085
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.055469000000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00105476
5.26818e-16,0,-1,788.918,1,0,0,0,0.0558596,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00105866
2.63409e-16,0,-1,788.918,1,0,0,0,0.05625019999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00106257
5.26818e-16,0,-1,788.918,1,0,0,0,0.0566409,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00106648
0.0,0,-1,788.918,1,0,0,0,0.057031500000000006,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00107039
1.31704e-16,0,-1,788.918,1,0,0,0,0.057422100000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00107429
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.057812699999999995,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0010782
1.84386e-15,0,-1,788.918,1,0,0,0,0.0582034,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0010821
7.90227e-16,0,-1,788.918,1,0,0,0,0.05859400000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00108601
5.26818e-16,0,-1,788.918,1,0,0,0,0.0589846,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00108992
2.7657900000000003e-15,0,-1,788.918,1,0,0,0,0.059375199999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00109382
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.0597659,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00109773
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.06015650000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00110163
1.84386e-15,0,-1,788.918,1,0,0,0,0.0605471,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00110554
9.21931e-16,0,-1,788.918,1,0,0,0,0.0609377,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00110945
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.0613284,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00111335
2.63409e-16,0,-1,788.918,1,0,0,0,0.061719,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00111726
5.26818e-16,0,-1,788.918,1,0,0,0,0.0621096,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00112117
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.06250030000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00112507
1.31704e-15,0,-1,788.918,1,0,0,0,0.0628909,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00112898
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.0632815,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00113289
1.31704e-15,0,-1,788.918,1,0,0,0,0.0636721,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00113679
7.90227e-16,0,-1,788.918,1,0,0,0,0.0640628,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0011407
2.63409e-16,0,-1,788.918,1,0,0,0,0.0644534,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0011446
2.23898e-15,0,-1,788.918,1,0,0,0,0.064844,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00114851
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.0652346,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00115242
5.26818e-16,0,-1,788.918,1,0,0,0,0.0656253,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00115632
1.84386e-15,0,-1,788.918,1,0,0,0,0.0660159,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00116023
9.21931e-16,0,-1,788.918,1,0,0,0,0.06640650000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00116414
9.21931e-16,0,-1,788.918,1,0,0,0,0.0667971,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00116804
1.58045e-15,0,-1,788.918,1,0,0,0,0.0671878,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00117195
2.63409e-16,0,-1,788.918,1,0,0,0,0.0675784,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00117585
7.90227e-16,0,-1,788.918,1,0,0,0,0.067969,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00117976
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.0683596,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00118367
2.63409e-16,0,-1,788.918,1,0,0,0,0.0687503,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00118757
9.21931e-16,0,-1,788.918,1,0,0,0,0.0691409,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00119148
2.63409e-16,0,-1,788.918,1,0,0,0,0.06953150000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00119538
7.90227e-16,0,-1,788.918,1,0,0,0,0.0699222,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00119929
1.84386e-15,0,-1,788.918,1,0,0,0,0.07031280000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0012032
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.0707034,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0012071
7.90227e-16,0,-1,788.918,1,0,0,0,0.071094,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00121101
2.10727e-15,0,-1,788.918,1,0,0,0,0.0714847,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00121492
7.90227e-16,0,-1,788.918,1,0,0,0,0.0718753,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00121882
1.31704e-16,0,-1,788.918,1,0,0,0,0.0722659,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00122273
2.10727e-15,0,-1,788.918,1,0,0,0,0.0726565,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00122664
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.07304719999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00123054
1.58045e-15,0,-1,788.918,1,0,0,0,0.0734378,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00123445
1.58045e-15,0,-1,788.918,1,0,0,0,0.0738284,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00123835
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.07421900000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00124226
9.21931e-16,0,-1,788.918,1,0,0,0,0.0746097,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00124617
1.71216e-15,0,-1,788.918,1,0,0,0,0.0750003,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00125007
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.0753909,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00125398
7.90227e-16,0,-1,788.918,1,0,0,0,0.0757816,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00125788
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.0761722,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00126179
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.0765628,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0012657
2.10727e-15,0,-1,788.918,1,0,0,0,0.0769534,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00126961
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.0773441,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00127351
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.0777347,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00127742
2.10727e-15,0,-1,788.918,1,0,0,0,0.07812530000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00128132
1.05364e-15,0,-1,788.918,1,0,0,0,0.0785159,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00128523
1.84386e-15,0,-1,788.918,1,0,0,0,0.07890660000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00128914
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.0792972,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00129304
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.0796878,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00129695
1.84386e-15,0,-1,788.918,1,0,0,0,0.0800784,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00130086
1.05364e-15,0,-1,788.918,1,0,0,0,0.0804691,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00130476
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.08085969999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00130867
1.05364e-15,0,-1,788.918,1,0,0,0,0.0812503,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00131257
1.71216e-15,0,-1,788.918,1,0,0,0,0.08164099999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00131648
7.90227e-16,0,-1,788.918,1,0,0,0,0.0820316,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00132039
1.71216e-15,0,-1,788.918,1,0,0,0,0.0824222,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00132429
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.0828128,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0013282
2.63409e-16,0,-1,788.918,1,0,0,0,0.0832035,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0013321
1.31704e-16,0,-1,788.918,1,0,0,0,0.0835941,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00133601
7.90227e-16,0,-1,788.918,1,0,0,0,0.0839847,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00133992
1.9755700000000003e-15,0,-1,788.918,1,0,0,0,0.0843753,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00134382
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.084766,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00134773
9.21931e-16,0,-1,788.918,1,0,0,0,0.0851566,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00135163
2.10727e-15,0,-1,788.918,1,0,0,0,0.0855472,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00135554
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.08593780000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00135945
7.90227e-16,0,-1,788.918,1,0,0,0,0.0863285,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00136336
9.21931e-16,0,-1,788.918,1,0,0,0,0.08671910000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00136726
2.63409e-16,0,-1,788.918,1,0,0,0,0.0871097,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00137117
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.0875003,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00137507
1.58045e-15,0,-1,788.918,1,0,0,0,0.087891,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00137898
9.21931e-16,0,-1,788.918,1,0,0,0,0.0882816,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00138289
1.71216e-15,0,-1,788.918,1,0,0,0,0.08867219999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00138679
1.71216e-15,0,-1,788.918,1,0,0,0,0.08906289999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0013907
1.71216e-15,0,-1,788.918,1,0,0,0,0.08945349999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0013946
2.63409e-16,0,-1,788.918,1,0,0,0,0.0898441,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00139851
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.0902347,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00140242
5.26818e-16,0,-1,788.918,1,0,0,0,0.0906254,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00140632
1.71216e-15,0,-1,788.918,1,0,0,0,0.091016,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00141023
9.21931e-16,0,-1,788.918,1,0,0,0,0.0914066,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00141413
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.0917972,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00141804
7.90227e-16,0,-1,788.918,1,0,0,0,0.09218789999999999,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00142195
2.63409e-16,0,-1,788.918,1,0,0,0,0.0925785,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00142586
1.05364e-15,0,-1,788.918,1,0,0,0,0.0929691,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00142976
1.18534e-15,0,-1,788.918,1,0,0,0,0.0933597,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00143367
7.90227e-16,0,-1,788.918,1,0,0,0,0.09375039999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00143757
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.094141,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00144148
2.10727e-15,0,-1,788.918,1,0,0,0,0.09453160000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00144539
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.0949223,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00144929
1.9755700000000003e-15,0,-1,788.918,1,0,0,0,0.09531289999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0014532
1.9755700000000003e-15,0,-1,788.918,1,0,0,0,0.0957035,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00145711
1.9755700000000003e-15,0,-1,788.918,1,0,0,0,0.0960941,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00146101
1.84386e-15,0,-1,788.918,1,0,0,0,0.09648480000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00146492
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.09687539999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00146882
5.26818e-16,0,-1,788.918,1,0,0,0,0.09726599999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00147273
1.84386e-15,0,-1,788.918,1,0,0,0,0.0976566,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00147664
2.63409e-16,0,-1,788.918,1,0,0,0,0.0980473,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00148054
5.26818e-16,0,-1,788.918,1,0,0,0,0.0984379,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00148445
1.84386e-15,0,-1,788.918,1,0,0,0,0.0988285,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00148835
1.71216e-15,0,-1,788.918,1,0,0,0,0.0992191,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00149226
2.10727e-15,0,-1,788.918,1,0,0,0,0.09960980000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00149617
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.1,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00150007
2.63409e-16,0,-1,788.918,1,0,0,0,0.100391,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00150398
2.63409e-16,0,-1,788.918,1,0,0,0,0.10078200000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00150789
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.101172,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00151179
7.90227e-16,0,-1,788.918,1,0,0,0,0.101563,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0015157
1.84386e-15,0,-1,788.918,1,0,0,0,0.101954,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00151961
1.71216e-15,0,-1,788.918,1,0,0,0,0.102344,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00152351
7.90227e-16,0,-1,788.918,1,0,0,0,0.10273499999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00152742
1.9755700000000003e-15,0,-1,788.918,1,0,0,0,0.103125,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00153132
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.10351600000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00153523
1.84386e-15,0,-1,788.918,1,0,0,0,0.103907,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00153914
2.63409e-16,0,-1,788.918,1,0,0,0,0.104297,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00154304
2.63409e-16,0,-1,788.918,1,0,0,0,0.10468800000000002,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00154695
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.10507899999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00155085
2.63409e-15,0,-1,788.918,1,0,0,0,0.10546900000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00155476
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.10586,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00155867
1.31704e-16,0,-1,788.918,1,0,0,0,0.10625,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00156258
1.84386e-15,0,-1,788.918,1,0,0,0,0.10664100000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00156648
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.10703199999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00157039
9.21931e-16,0,-1,788.918,1,0,0,0,0.107422,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00157429
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.107813,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0015782
1.18534e-15,0,-1,788.918,1,0,0,0,0.108204,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00158211
1.05364e-15,0,-1,788.918,1,0,0,0,0.10859400000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00158601
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.10898499999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00158992
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.109375,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00159383
2.10727e-15,0,-1,788.918,1,0,0,0,0.109766,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00159773
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.11015699999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00160164
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.110547,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00160554
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.11093800000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00160945
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.111329,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00161336
1.18534e-15,0,-1,788.918,1,0,0,0,0.111719,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00161726
2.50239e-15,0,-1,788.918,1,0,0,0,0.11210999999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00162117
2.63409e-16,0,-1,788.918,1,0,0,0,0.1125,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00162507
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.112891,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00162898
1.84386e-15,0,-1,788.918,1,0,0,0,0.113282,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00163289
7.90227e-16,0,-1,788.918,1,0,0,0,0.11367200000000001,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00163679
5.26818e-16,0,-1,788.918,1,0,0,0,0.11406300000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0016407
1.71216e-15,0,-1,788.918,1,0,0,0,0.114454,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0016445999999999998
2.10727e-15,0,-1,788.918,1,0,0,0,0.114844,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00164851
5.26818e-16,0,-1,788.918,1,0,0,0,0.11523499999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00165242
7.90227e-16,0,-1,788.918,1,0,0,0,0.115625,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00165633
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.11601600000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00166023
1.71216e-15,0,-1,788.918,1,0,0,0,0.116407,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00166414
2.37068e-15,0,-1,788.918,1,0,0,0,0.116797,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00166804
2.63409e-16,0,-1,788.918,1,0,0,0,0.11718800000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00167195
1.31704e-16,0,-1,788.918,1,0,0,0,0.117579,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00167586
2.63409e-16,0,-1,788.918,1,0,0,0,0.117969,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00167976
7.90227e-16,0,-1,788.918,1,0,0,0,0.11835999999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00168367
2.10727e-15,0,-1,788.918,1,0,0,0,0.11875,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00168757
1.84386e-15,0,-1,788.918,1,0,0,0,0.11914100000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00169148
2.63409e-16,0,-1,788.918,1,0,0,0,0.119532,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00169539
1.18534e-15,0,-1,788.918,1,0,0,0,0.119922,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00169929
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.12031300000000002,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0017032
1.31704e-16,0,-1,788.918,1,0,0,0,0.12070399999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0017070999999999998
1.31704e-16,0,-1,788.918,1,0,0,0,0.12109400000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00171101
2.7657900000000003e-15,0,-1,788.918,1,0,0,0,0.121485,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00171492
9.21931e-16,0,-1,788.918,1,0,0,0,0.121875,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00171883
0.0,0,-1,788.918,1,0,0,0,0.12226600000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00172273
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.12265699999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00172664
1.71216e-15,0,-1,788.918,1,0,0,0,0.123047,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00173054
1.9755700000000003e-15,0,-1,788.918,1,0,0,0,0.123438,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00173445
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.123829,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00173836
1.4487500000000001e-15,0,-1,788.918,1,0,0,0,0.12421900000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00174226
7.90227e-16,0,-1,788.918,1,0,0,0,0.12460999999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00174617
7.90227e-16,0,-1,788.918,1,0,0,0,0.125,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00175008
2.63409e-16,0,-1,788.918,1,0,0,0,0.125391,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00175398
1.4487500000000001e-15,0,-1,788.918,1,0,0,0,0.125782,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00175789
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.126172,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00176179
1.4487500000000001e-15,0,-1,788.918,1,0,0,0,0.126563,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0017657
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.12695399999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00176961
1.58045e-15,0,-1,788.918,1,0,0,0,0.127344,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00177351
2.63409e-16,0,-1,788.918,1,0,0,0,0.127735,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00177742
2.10727e-15,0,-1,788.918,1,0,0,0,0.128126,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00178132
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.12851600000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00178523
9.21931e-16,0,-1,788.918,1,0,0,0,0.128907,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00178914
9.21931e-16,0,-1,788.918,1,0,0,0,0.129297,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00179304
2.7657900000000003e-15,0,-1,788.918,1,0,0,0,0.129688,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00179695
2.8975000000000002e-15,0,-1,788.918,1,0,0,0,0.130079,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00180086
1.05364e-15,0,-1,788.918,1,0,0,0,0.130469,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00180476
5.26818e-16,0,-1,788.918,1,0,0,0,0.13086,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00180867
5.26818e-16,0,-1,788.918,1,0,0,0,0.131251,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00181258
9.21931e-16,0,-1,788.918,1,0,0,0,0.131641,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00181648
1.18534e-15,0,-1,788.918,1,0,0,0,0.13203199999999998,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00182039
2.8975000000000002e-15,0,-1,788.918,1,0,0,0,0.132422,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00182429
1.31704e-16,0,-1,788.918,1,0,0,0,0.13281300000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0018282
1.31704e-16,0,-1,788.918,1,0,0,0,0.133204,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00183211
5.26818e-16,0,-1,788.918,1,0,0,0,0.13359400000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00183601
2.10727e-15,0,-1,788.918,1,0,0,0,0.133985,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00183992
2.10727e-15,0,-1,788.918,1,0,0,0,0.134376,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00184382
1.05364e-15,0,-1,788.918,1,0,0,0,0.134766,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00184773
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.135157,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00185164
7.90227e-16,0,-1,788.918,1,0,0,0,0.135547,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00185555
7.90227e-16,0,-1,788.918,1,0,0,0,0.135938,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00185945
1.05364e-15,0,-1,788.918,1,0,0,0,0.136329,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00186336
7.90227e-16,0,-1,788.918,1,0,0,0,0.136719,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00186726
9.21931e-16,0,-1,788.918,1,0,0,0,0.13710999999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00187117
2.63409e-16,0,-1,788.918,1,0,0,0,0.137501,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00187508
7.90227e-16,0,-1,788.918,1,0,0,0,0.137891,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00187898
9.21931e-16,0,-1,788.918,1,0,0,0,0.138282,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00188289
1.05364e-15,0,-1,788.918,1,0,0,0,0.138672,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0018868
1.31704e-16,0,-1,788.918,1,0,0,0,0.13906300000000002,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0018907
9.21931e-16,0,-1,788.918,1,0,0,0,0.139454,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00189461
1.18534e-15,0,-1,788.918,1,0,0,0,0.139844,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00189851
1.4487500000000001e-15,0,-1,788.918,1,0,0,0,0.140235,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00190242
1.31704e-15,0,-1,788.918,1,0,0,0,0.140626,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00190633
1.05364e-15,0,-1,788.918,1,0,0,0,0.141016,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00191023
7.90227e-16,0,-1,788.918,1,0,0,0,0.141407,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00191414
9.21931e-16,0,-1,788.918,1,0,0,0,0.141797,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00191804
5.26818e-16,0,-1,788.918,1,0,0,0,0.142188,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00192195
9.21931e-16,0,-1,788.918,1,0,0,0,0.14257899999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00192586
1.18534e-15,0,-1,788.918,1,0,0,0,0.142969,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00192976
2.10727e-15,0,-1,788.918,1,0,0,0,0.14336,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00193367
7.90227e-16,0,-1,788.918,1,0,0,0,0.143751,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00193757
5.26818e-16,0,-1,788.918,1,0,0,0,0.14414100000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00194148
5.26818e-16,0,-1,788.918,1,0,0,0,0.144532,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00194539
9.21931e-16,0,-1,788.918,1,0,0,0,0.144922,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0019493
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.145313,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0019532
1.58045e-15,0,-1,788.918,1,0,0,0,0.145704,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00195711
1.05364e-15,0,-1,788.918,1,0,0,0,0.146094,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00196101
0.0,0,-1,788.918,1,0,0,0,0.146485,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00196492
5.26818e-16,0,-1,788.918,1,0,0,0,0.146876,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00196883
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.147266,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00197273
3.9511300000000003e-16,0,-1,788.918,1,0,0,0,0.14765699999999998,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00197664
1.05364e-15,0,-1,788.918,1,0,0,0,0.148047,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00198054
9.21931e-16,0,-1,788.918,1,0,0,0,0.14843800000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00198445
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.148829,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00198836
7.90227e-16,0,-1,788.918,1,0,0,0,0.14921900000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00199226
6.585219999999999e-16,0,-1,788.918,1,0,0,0,0.14961,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00199617
1.58045e-15,0,-1,788.918,1,0,0,0,0.150001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00200007


==> figures/translating-droplet-3D_orig.pdf_tex <==
%% Creator: Inkscape 1.1 (c4e8f9ed74, 2021-05-24), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'translating-droplet-3D.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{500.1663208bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56900492)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{translating-droplet-3D.pdf}}%
    \put(0.62640707,0.46813017){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}mantle\end{tabular}}}}%
    \put(-0.0018158,0.26956942){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}mantle\end{tabular}}}}%
    \put(0.31703798,0.48272838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}outlet\end{tabular}}}}%
    \put(0.49451567,0.27448239){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{v}$\end{tabular}}}}%
    \put(0.36026638,0.31757758){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$R$\end{tabular}}}}%
    \put(0.50013875,0.16102266){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$L_y$\end{tabular}}}}%
    \put(0.25446671,0.06996915){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$L_x$\end{tabular}}}}%
    \put(0.55647141,0.41107565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$L_z$\end{tabular}}}}%
    \put(0.36748392,0.17269615){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}inlet\end{tabular}}}}%
    \put(0.35657121,0.22144774){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$C_z$\end{tabular}}}}%
    \put(0.27404826,0.18796005){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$C_x$\end{tabular}}}}%
    \put(0.34560726,0.12986678){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$C_y$\end{tabular}}}}%
    \put(0.19339841,0.10874485){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$x$\end{tabular}}}}%
    \put(0.20466469,0.13426543){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$y$\end{tabular}}}}%
    \put(0.13700007,0.11780314){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$z$\end{tabular}}}}%
    \put(0.72647806,0.36025378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{v}=(0,0,1)$ \\\end{tabular}}}}%
    \put(0.72496523,0.18626744){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{v}=\mathbf{0}$ \\\end{tabular}}}}%
    \put(0.72647846,0.26817394){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{v}=(0,0,1)$ \\\end{tabular}}}}%
    \put(0.64543593,0.35990069){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}inlet:\end{tabular}}}}%
    \put(0.61926302,0.26666817){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}mantle:\end{tabular}}}}%
    \put(0.63875846,0.18658616){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}oulet:\end{tabular}}}}%
    \put(0.09372155,0.00471522){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$R=0.2, C_x=C_y=0.5, C_z=0.4, L_x=L_y=5R, L_z=6R$\end{tabular}}}}%
    \put(0.72581593,0.10743599){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t_{end}=0.41s$\end{tabular}}}}%
    \put(0.72647846,0.32603579){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\nabla p = \mathbf{0}$\end{tabular}}}}%
    \put(0.80499159,0.50595576){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.00223433\unitlength}\end{minipage}}}%
    \put(0.72647846,0.2337713){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\nabla p = \mathbf{0}$\end{tabular}}}}%
    \put(0.72496523,0.15505907){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p=0$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/volumeCorrection.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'volumeCorrection.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{679.41105415bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32105146)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{volumeCorrection.pdf}}%
    \put(0.24962853,0.0189226){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Sigma^0(I=0)$\end{tabular}}}}%
    \put(0.24962853,-0.00646692){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$V^0(I=0)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{volumeCorrection.pdf}}%
    \put(0.82917462,0.06859798){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Sigma^n(I=0)$\end{tabular}}}}%
    \put(0.82917462,0.04320846){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$V^n(I=0)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{volumeCorrection.pdf}}%
    \put(0.85677203,0.21762411){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Sigma^n(I=h^n)$\end{tabular}}}}%
    \put(0.85677203,0.19223459){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$V^n(I=h^n)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{volumeCorrection.pdf}}%
    \put(0.74746377,0.24327025){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h^n$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{volumeCorrection.pdf}}%
    \put(0.27501814,0.26178004){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_e$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/volumeCorrection_update.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'volumeCorrection_update.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{331.13500175bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62273481)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{volumeCorrection_update.pdf}}%
    \put(0.80357872,0.07167897){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{\Sigma}_0=\{\mathbf{x},\Psi(\mathbf{x})=\Psi_0\}$\end{tabular}}}}%
    \put(0.80700805,0.22201629){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Psi=\Psi_1$\end{tabular}}}}%
    \put(0.44575062,0.40531471){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Psi=\Psi_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{volumeCorrection_update.pdf}}%
    \put(0.42427858,0.10523439){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{volumeCorrection_update.pdf}}%
    \put(0.50010904,0.1317424){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}$\end{tabular}}}}%
    \put(0.43265088,0.04171237){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x'}$\end{tabular}}}}%
    \put(0.78740063,0.43325995){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{\Sigma}_1=\{\mathbf{x},\Psi(\mathbf{x})=\Psi_1\}$\end{tabular}}}}%
    \put(0.02411653,0.10322622){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}\in\tilde{\Sigma}_0$\end{tabular}}}}%
    \put(0.0263802,0.0511329){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x'}\in\tilde{\Sigma}_1$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/waterAirDropletTranslation-interIso.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
-1,0,4853,842.174,0.956048,1.57945e-16,1.1502e-15,3.7236e-18,0.00156251,0,7.8125e-05,9.211799999999998e-17,0.9968600000000001,0.9983040000000001,0.000625,0.000625,0.000516069
-1,0,5026,842.174,0.9440059999999999,2.3257500000000004e-16,1.1733100000000001e-15,4.9830800000000006e-18,0.00312501,0,7.8125e-05,1.65569e-16,0.994373,0.9945299999999999,0.000625,0.000625,0.000531828
-1,0,2859,842.174,0.712788,2.90781e-16,1.5529000000000002e-15,9.17806e-18,0.00468752,0,7.8125e-05,2.18397e-16,0.987509,0.979419,0.000625,0.000625,0.000547453
-1,0,2859,842.174,0.596637,3.32643e-16,1.9156700000000002e-15,1.42814e-17,0.00625003,0,7.8125e-05,2.54583e-16,0.985458,0.9674209999999999,0.000625,0.000625,0.0005630769999999999
-1,0,1981,842.174,0.635211,3.7175199999999996e-16,1.75477e-15,1.96688e-17,0.00781253,0,7.8125e-05,2.8455599999999996e-16,0.98334,0.965599,0.000625,0.000625,0.000578824
-1,0,3971,842.174,0.736871,4.0494199999999996e-16,1.8944199999999997e-15,2.1007899999999997e-17,0.00937504,0,7.8125e-05,3.12994e-16,0.9918170000000001,0.98811,0.000625,0.000625,0.0005946290000000001
-1,0,4314,842.174,0.816257,4.37617e-16,2.06694e-15,2.4784699999999997e-17,0.0109375,0,7.8125e-05,3.4021400000000003e-16,0.986759,0.9747469999999999,0.000625,0.000625,0.000610337
-1,0,4314,842.174,0.281971,4.60471e-16,1.86277e-15,2.46857e-17,0.0125001,0,7.8125e-05,3.59102e-16,0.9950549999999999,0.991108,0.000625,0.000625,0.00062593
-1,0,4338,842.174,0.190882,4.87611e-16,2.55551e-15,4.17051e-17,0.0140626,0,7.8125e-05,3.8134699999999997e-16,0.9740770000000001,0.934386,0.000625,0.000625,0.000641524
-1,0,4338,842.174,0.521638,5.059249999999999e-16,2.88324e-15,6.14761e-17,0.0156251,0,7.8125e-05,3.98394e-16,0.9677120000000001,0.92371,0.000625,0.000625,0.0006572489999999999
-1,0,4338,842.174,0.585569,5.270850000000001e-16,2.20556e-15,7.67025e-17,0.017187599999999997,0,7.8125e-05,4.1642199999999996e-16,0.9701290000000001,0.928475,0.000625,0.000625,0.000673039
-1,0,2502,842.174,0.6686529999999999,5.430969999999999e-16,2.34031e-15,8.94525e-17,0.0187501,0,7.8125e-05,4.3114099999999996e-16,0.970182,0.9180530000000001,0.000625,0.000625,0.000688736
-1,0,4058,842.174,0.360451,5.63607e-16,2.36371e-15,8.46244e-17,0.020312599999999997,0,7.8125e-05,4.469590000000001e-16,0.990275,0.942576,0.000625,0.000625,0.000704322
-1,0,4138,842.174,0.0870756,5.87225e-16,2.49582e-15,7.50114e-17,0.021875099999999998,0,7.8125e-05,4.66276e-16,0.993101,0.9775729999999999,0.000625,0.000625,0.0007199089999999999
-1,0,2741,842.174,0.143261,6.0452e-16,2.63443e-15,6.20055e-17,0.023437599999999996,0,7.8125e-05,4.82656e-16,0.98159,0.9581350000000001,0.000625,0.000625,0.000735628
-1,0,2741,842.174,0.44108400000000003,6.169190000000001e-16,3.1094799999999998e-15,6.22661e-17,0.025000099999999997,0,7.8125e-05,4.95469e-16,0.9841040000000001,0.9755959999999999,0.000625,0.000625,0.000751412
-1,0,2741,842.174,0.5818989999999999,6.30015e-16,3.09585e-15,7.754489999999999e-17,0.0265626,0,7.8125e-05,5.080319999999999e-16,0.9960110000000001,0.989082,0.000625,0.000625,0.000767105
-1,0,2270,842.174,0.11211199999999999,6.42036e-16,2.49537e-15,8.632270000000001e-17,0.028125099999999997,0,7.8125e-05,5.18069e-16,0.977367,0.9800540000000001,0.000625,0.000625,0.0007826860000000001
-1,0,2270,842.174,0.162163,6.5067399999999995e-16,2.53009e-15,9.138690000000001e-17,0.029687599999999998,0,7.8125e-05,5.25971e-16,0.976045,0.8751200000000001,0.000625,0.000625,0.00079827
-1,0,2667,842.174,0.221417,6.62284e-16,2.7085899999999997e-15,1.1501099999999999e-16,0.031250099999999996,0,7.8125e-05,5.35199e-16,0.9915729999999999,0.9430950000000001,0.000625,0.000625,0.000813986
-1,0,2667,842.174,0.389477,6.7895e-16,2.83031e-15,1.0686799999999999e-16,0.0328126,0,7.8125e-05,5.497319999999999e-16,0.996316,0.9652719999999999,0.000625,0.000625,0.000829765
-1,0,2270,842.174,0.37445500000000004,6.86745e-16,2.81416e-15,1.11369e-16,0.0343751,0,7.8125e-05,5.56364e-16,0.9962610000000001,0.9901,0.000625,0.000625,0.000845455
-1,0,2745,842.174,0.048001999999999996,6.98395e-16,2.9904199999999998e-15,1.2952999999999998e-16,0.0359376,0,7.8125e-05,5.68247e-16,0.991201,0.9463370000000001,0.000625,0.000625,0.0008610339999999999
-1,0,3509,842.174,0.050310400000000005,7.1336e-16,3.2356000000000004e-15,1.2891299999999999e-16,0.0375002,0,7.8125e-05,5.79666e-16,0.9834149999999999,0.892258,0.000625,0.000625,0.000876615
-1,0,7004,842.174,0.44008500000000006,7.2317999999999995e-16,2.9410399999999998e-15,1.2402600000000002e-16,0.03906269999999999,0,7.8125e-05,5.87525e-16,0.9781040000000001,0.984409,0.000625,0.000625,0.0008923269999999999
-1,0,2745,842.174,0.438478,7.391430000000001e-16,3.08773e-15,1.43337e-16,0.04062519999999999,0,7.8125e-05,6.00871e-16,0.981934,0.9834649999999999,0.000625,0.000625,0.0009081030000000001
-1,0,7589,842.174,0.30396999999999996,7.539630000000001e-16,3.34364e-15,2.02576e-16,0.042187699999999995,0,7.8125e-05,6.12053e-16,0.9775659999999999,0.990893,0.000625,0.000625,0.00092379
-1,0,7004,842.174,1.7340200000000001,7.62193e-16,4.04764e-15,2.4632900000000003e-16,0.043750199999999996,0,7.8125e-05,6.18384e-16,0.976618,0.905932,0.000625,0.000625,0.0009393660000000001
-1,0,7004,842.174,1.04445,7.714980000000001e-16,3.87638e-15,2.58874e-16,0.0453127,0,7.8125e-05,6.282130000000001e-16,0.983323,0.9453729999999999,0.000625,0.000625,0.000954945
-1,0,7004,842.174,1.6275600000000001,7.825810000000001e-16,3.73214e-15,2.24688e-16,0.04687519999999999,0,7.8125e-05,6.37291e-16,0.976269,0.981765,0.000625,0.000625,0.0009706539999999999
-1,0,7004,842.174,1.0089299999999999,7.941119999999999e-16,3.6712600000000004e-15,2.5462e-16,0.04843769999999999,0,7.8125e-05,6.46836e-16,0.9708389999999999,0.952099,0.000625,0.000625,0.000986427
-1,0,7004,842.174,0.598853,8.043139999999999e-16,3.53276e-15,3.55053e-16,0.050000199999999995,0,7.8125e-05,6.549909999999999e-16,0.956037,0.92396,0.000625,0.000625,0.00100211
-1,0,4456,842.174,1.2417200000000002,8.139510000000002e-16,3.74904e-15,4.3193599999999995e-16,0.051562699999999996,0,7.8125e-05,6.62264e-16,0.9696540000000001,0.906233,0.000625,0.000625,0.00101769
-1,0,4456,842.174,1.4313,8.25681e-16,4.1125700000000005e-15,4.58277e-16,0.0531252,0,7.8125e-05,6.727239999999999e-16,0.990024,0.8391430000000001,0.000625,0.000625,0.00103326
-1,0,4456,842.174,1.52065,8.32375e-16,4.10064e-15,4.1938e-16,0.05468769999999999,0,7.8125e-05,6.80137e-16,0.9239450000000001,0.887561,0.000625,0.000625,0.00104897
-1,0,4456,842.174,1.35809,8.36702e-16,4.2263999999999994e-15,3.7015599999999996e-16,0.05625019999999999,0,7.8125e-05,6.84549e-16,0.9248209999999999,0.8861700000000001,0.000625,0.000625,0.00106474
-1,0,4487,842.174,0.965564,8.426810000000001e-16,4.44841e-15,4.90126e-16,0.057812699999999995,0,7.8125e-05,6.888489999999999e-16,0.9365549999999999,0.9663200000000001,0.000625,0.000625,0.00108042
-1,0,4470,842.174,2.89657,8.43343e-16,3.65496e-15,5.9809e-16,0.059375199999999996,0,7.8125e-05,6.904360000000001e-16,0.968793,0.884074,0.000625,0.000625,0.0010960000000000002
-1,0,4712,842.174,3.5971900000000003,8.504939999999999e-16,3.72477e-15,6.39298e-16,0.0609377,0,7.8125e-05,6.978439999999999e-16,0.9432780000000001,0.643734,0.000625,0.000625,0.00111157
-1,0,4743,842.174,3.4679300000000004,8.597049999999999e-16,3.83088e-15,5.98342e-16,0.06250019999999999,0,7.8125e-05,7.055710000000001e-16,0.9857889999999999,0.9633079999999999,0.000625,0.000625,0.00112727
-1,0,4743,842.174,2.7694099999999997,8.668150000000001e-16,4.02815e-15,6.2215e-16,0.0640628,0,7.8125e-05,7.1027e-16,0.9890959999999999,0.939873,0.000625,0.000625,0.00114304
-1,0,4712,842.174,2.19233,8.77173e-16,4.173490000000001e-15,7.340150000000001e-16,0.0656253,0,7.8125e-05,7.19065e-16,0.918641,0.980716,0.000625,0.000625,0.00115873
-1,0,4999,842.174,3.8317,8.88684e-16,4.74725e-15,9.090119999999998e-16,0.0671878,0,7.8125e-05,7.2916e-16,0.980984,0.853319,0.000625,0.000625,0.0011743
-1,0,4999,842.174,4.9751,8.9605e-16,6.07346e-15,9.6861e-16,0.0687503,0,7.8125e-05,7.356010000000001e-16,0.9738040000000001,0.83041,0.000625,0.000625,0.00118987
-1,0,4999,842.174,5.48245,9.05146e-16,6.77717e-15,8.61411e-16,0.07031280000000001,0,7.8125e-05,7.38663e-16,0.982671,0.914748,0.000625,0.000625,0.00120557
-1,0,4999,842.174,4.92825,9.10448e-16,7.16885e-15,8.72747e-16,0.0718753,0,7.8125e-05,7.419800000000001e-16,0.9737790000000001,0.903275,0.000625,0.000625,0.00122134
-1,0,4999,842.174,4.19958,9.189780000000002e-16,7.188079999999999e-15,1.11633e-15,0.0734378,0,7.8125e-05,7.4707e-16,0.990426,0.654756,0.000625,0.000625,0.00123702
-1,0,4982,842.174,6.48379,9.22878e-16,7.113049999999999e-15,1.37409e-15,0.0750003,0,7.8125e-05,7.50305e-16,0.942377,0.48771499999999995,0.000625,0.000625,0.00125259
-1,0,4982,842.174,7.52495,9.32437e-16,6.4088300000000004e-15,1.48463e-15,0.0765628,0,7.8125e-05,7.58273e-16,0.9837090000000001,0.804529,0.000625,0.000625,0.00126816
-1,0,5224,842.174,9.64993,9.418380000000001e-16,6.517100000000001e-15,1.34119e-15,0.07812530000000001,0,7.8125e-05,7.61866e-16,0.9171950000000001,0.963467,0.000625,0.000625,0.00128386
-1,0,5224,842.174,9.80382,9.5495e-16,7.319070000000001e-15,1.30319e-15,0.0796878,0,7.8125e-05,7.69645e-16,0.8408389999999999,0.8362219999999999,0.000625,0.000625,0.00129962
-1,0,5224,842.174,7.74297,9.681389999999998e-16,8.297480000000001e-15,1.68229e-15,0.0812503,0,7.8125e-05,7.77533e-16,0.9100159999999999,0.970791,0.000625,0.000625,0.0013153
-1,0,5238,842.174,8.88998,9.764239999999999e-16,7.99016e-15,2.0779800000000003e-15,0.0828128,0,7.8125e-05,7.85896e-16,0.988302,0.965081,0.000625,0.000625,0.00133087
-1,0,5238,842.174,13.6368,9.880280000000002e-16,8.06507e-15,2.2473000000000004e-15,0.0843753,0,7.8125e-05,7.92648e-16,0.93166,0.374589,0.000625,0.000625,0.00134644
-1,0,5511,842.174,14.7992,1.0007099999999998e-15,9.999750000000001e-15,2.06059e-15,0.08593780000000001,0,7.8125e-05,8.02028e-16,0.996294,0.955089,0.000625,0.000625,0.00136213
-1,0,5511,842.174,14.5792,1.0139e-15,1.14889e-14,1.90344e-15,0.0875003,0,7.8125e-05,8.06024e-16,0.8697540000000001,0.9910260000000001,0.000625,0.000625,0.0013779000000000003
-1,0,5511,842.174,11.3871,1.02487e-15,1.21725e-14,2.39371e-15,0.08906289999999999,0,7.8125e-05,8.09041e-16,0.874599,0.658333,0.000625,0.000625,0.00139358
-1,0,5494,842.174,12.2707,1.03039e-15,1.0833200000000001e-14,2.9762499999999998e-15,0.0906254,0,7.8125e-05,8.151639999999999e-16,0.9281200000000001,0.638551,0.000625,0.000625,0.00140915
-1,0,5494,842.174,14.4139,1.0434200000000001e-15,1.12789e-14,3.25127e-15,0.09218789999999999,0,7.8125e-05,8.247069999999999e-16,0.9579690000000001,0.23160799999999998,0.000625,0.000625,0.00142471
-1,0,5751,842.174,22.6679,1.05909e-15,9.74062e-15,3.01165e-15,0.09375039999999998,0,7.8125e-05,8.315489999999999e-16,0.899429,0.9896309999999999,0.000625,0.000625,0.00144041
-1,0,5751,842.174,24.6875,1.0789400000000001e-15,1.2333499999999999e-14,2.77564e-15,0.09531289999999999,0,7.8125e-05,8.371930000000001e-16,0.8147270000000001,0.978057,0.000625,0.000625,0.00145617
-1,0,5751,842.174,20.5685,1.1051399999999998e-15,1.3901499999999999e-14,3.3746899999999996e-15,0.09687539999999999,0,7.8125e-05,8.483119999999999e-16,0.8474950000000001,0.816567,0.000625,0.000625,0.00147185
-1,0,5736,842.174,16.953,1.10904e-15,1.27141e-14,4.2229500000000005e-15,0.0984379,0,7.8125e-05,8.516119999999999e-16,0.913918,0.660902,0.000625,0.000625,0.00148742
-1,0,5750,842.174,28.6596,1.12114e-15,1.4383500000000002e-14,4.66034e-15,0.1,0,7.8125e-05,8.5699e-16,0.995449,0.055751,0.000625,0.000625,0.00150298
-1,0,6023,842.174,29.3392,1.1452999999999999e-15,1.6468400000000002e-14,4.36981e-15,0.101563,0,7.8125e-05,8.69125e-16,0.78575,0.718904,0.000625,0.000625,0.00151867
-1,0,6023,842.174,31.6995,1.1625500000000001e-15,1.8662099999999997e-14,4.1509700000000005e-15,0.103125,0,7.8125e-05,8.74222e-16,0.426868,0.0821002,0.000625,0.000625,0.00153444
-1,0,6023,842.174,27.1619,1.19057e-15,2.07019e-14,4.71265e-15,0.10468800000000002,0,7.8125e-05,8.838289999999999e-16,0.49161099999999996,0.745272,0.000625,0.000625,0.00155011
-1,0,6006,842.174,22.9728,1.20105e-15,1.65826e-14,5.7792400000000004e-15,0.10625,0,7.8125e-05,8.922169999999999e-16,0.806746,0.24811100000000003,0.000625,0.000625,0.00156568
-1,0,6006,842.174,30.5833,1.24985e-15,1.9228900000000003e-14,6.40911e-15,0.107813,0,7.8125e-05,9.090910000000002e-16,0.861218,0.255208,0.000625,0.000625,0.00158124
-1,0,6263,842.174,40.8488,1.31006e-15,2.64135e-14,6.06641e-15,0.109375,0,7.8125e-05,9.22301e-16,0.376915,0.0240514,0.000625,0.000625,0.00159693
-1,0,6263,842.174,45.3845,1.3741e-15,3.3802600000000004e-14,5.78506e-15,0.11093800000000001,0,7.8125e-05,9.35105e-16,0.21008200000000002,0.031162400000000003,0.000625,0.000625,0.00161269
-1,0,6263,842.174,37.0038,1.4293100000000001e-15,3.6967599999999996e-14,6.36239e-15,0.1125,0,7.8125e-05,9.50608e-16,0.220452,0.346603,0.000625,0.000625,0.00162837
-1,0,6519,842.174,31.291,1.40417e-15,2.63599e-14,7.701720000000001e-15,0.11406300000000001,0,7.8125e-05,9.605930000000001e-16,0.614061,0.992784,0.000625,0.000625,0.00164394
-1,0,6519,842.174,50.9469,1.42848e-15,2.42798e-14,8.55973e-15,0.115625,0,7.8125e-05,9.73274e-16,0.8903399999999999,1.13805,0.000625,0.000625,0.0016595
-1,0,6535,842.174,47.666000000000004,1.46348e-15,2.6046699999999998e-14,8.18919e-15,0.11718800000000001,0,7.8125e-05,9.88382e-16,0.270315,0.399723,0.000625,0.000625,0.00167519
-1,0,6535,842.174,56.8274,1.51533e-15,3.32484e-14,7.99475e-15,0.11875,0,7.8125e-05,1.00007e-15,0.142061,0.638568,0.000625,0.000625,0.00169095
-1,0,6535,842.174,43.1474,1.56972e-15,3.7219099999999996e-14,8.707250000000001e-15,0.12031300000000002,0,7.8125e-05,1.01285e-15,0.278387,0.730955,0.000625,0.000625,0.00170663
-1,0,6504,842.174,37.2077,1.56572e-15,2.5837900000000003e-14,9.94405e-15,0.121875,0,7.8125e-05,1.0187200000000001e-15,0.631303,0.459294,0.000625,0.000625,0.0017222000000000001
-1,0,6775,842.174,79.1939,1.67327e-15,3.1966100000000003e-14,1.12815e-14,0.123438,0,7.8125e-05,1.04131e-15,0.381248,3.90501,0.000625,0.000625,0.00173775
-1,0,6775,842.174,76.6199,1.84905e-15,5.768410000000001e-14,1.10346e-14,0.125,0,7.8125e-05,1.0679600000000001e-15,0.5172939999999999,0.693012,0.000625,0.000625,0.00175344
-1,0,6775,842.174,78.9264,2.04673e-15,7.63766e-14,1.03684e-14,0.126563,0,7.8125e-05,1.0970999999999998e-15,0.659508,0.6844979999999999,0.000625,0.000625,0.0017692
-1,0,6775,842.174,65.5237,2.20457e-15,8.845910000000001e-14,1.16179e-14,0.128126,0,7.8125e-05,1.11554e-15,0.500695,0.8981809999999999,0.000625,0.000625,0.00178488
-1,0,7031,842.174,70.8697,2.01262e-15,5.81727e-14,1.36286e-14,0.129688,0,7.8125e-05,1.11588e-15,0.18729400000000002,0.771385,0.000625,0.000625,0.00180045
-1,0,7031,842.174,50.9397,2.0129999999999998e-15,5.3535e-14,1.5318999999999998e-14,0.131251,0,7.8125e-05,1.1285500000000002e-15,0.22475100000000003,0.592242,0.000625,0.000625,0.001816
-1,0,7031,842.174,77.475,2.00211e-15,3.38098e-14,1.47998e-14,0.13281300000000001,0,7.8125e-05,1.1463800000000001e-15,0.189472,0.770725,0.000625,0.000625,0.00183169
-1,0,7016,842.174,80.3135,2.0345e-15,3.6428100000000004e-14,1.43715e-14,0.134376,0,7.8125e-05,1.15867e-15,0.197549,1.2244,0.000625,0.000625,0.00184745
-1,0,7016,842.174,68.0883,2.10563e-15,4.30844e-14,1.4386700000000003e-14,0.135938,0,7.8125e-05,1.17182e-15,0.0193643,0.631893,0.000625,0.000625,0.00186312
-1,0,7016,842.174,75.8775,2.17123e-15,5.0278300000000004e-14,1.6053299999999998e-14,0.137501,0,7.8125e-05,1.186e-15,0.696746,1.88258,0.000625,0.000625,0.00187869
-1,0,7287,842.174,147.247,2.35715e-15,5.31549e-14,1.8041400000000002e-14,0.13906300000000002,0,7.8125e-05,1.22084e-15,2.4279599999999997,10.2364,0.000625,0.000625,0.00189425
-1,0,7287,842.174,143.702,2.6585699999999997e-15,1.0035599999999999e-13,1.80043e-14,0.140626,0,7.8125e-05,1.25928e-15,1.81145,6.02749,0.000625,0.000625,0.00190993
-1,0,7287,842.174,132.225,2.9297200000000002e-15,1.28245e-13,1.70515e-14,0.142188,0,7.8125e-05,1.28777e-15,0.519656,3.11452,0.000625,0.000625,0.00192569
-1,0,7287,842.174,119.609,3.23575e-15,1.5298399999999998e-13,1.85745e-14,0.143751,0,7.8125e-05,1.31456e-15,0.765107,0.301863,0.000625,0.000625,0.00194137
-1,0,7543,842.174,127.273,2.9404399999999997e-15,1.0351700000000001e-13,2.21843e-14,0.145313,0,7.8125e-05,1.3140599999999999e-15,0.610514,2.27833,0.000625,0.000625,0.00195694
-1,0,7543,842.174,77.3999,2.92664e-15,1.06085e-13,2.51636e-14,0.146876,0,7.8125e-05,1.3267599999999999e-15,0.9657479999999999,0.169901,0.000625,0.000625,0.00197249
-1,0,7543,842.174,113.804,2.88509e-15,7.30936e-14,2.4862599999999997e-14,0.14843800000000001,0,7.8125e-05,1.3505200000000001e-15,1.27617,1.7558200000000002,0.000625,0.000625,0.00198817
-1,0,7543,842.174,124.62799999999999,2.91306e-15,5.0031800000000006e-14,2.3589500000000002e-14,0.150001,0,7.8125e-05,1.37571e-15,2.13512,2.18174,0.000625,0.000625,0.00200393
-1,0,7861,842.174,0.935235,1.8060900000000002e-16,1.1866e-15,5.20531e-18,0.000781253,0,3.90625e-05,1.0814600000000001e-16,0.9972049999999999,0.996275,0.000625,0.000625,0.000507928
-1,0,26234,842.174,0.8266979999999999,2.41554e-16,1.6074300000000002e-15,6.93951e-18,0.00156251,0,3.90625e-05,1.7217900000000003e-16,0.9840760000000001,0.97905,0.000625,0.000625,0.00051577
-1,0,15633,842.174,0.655417,2.9119700000000003e-16,1.86922e-15,7.75564e-18,0.00234376,0,3.90625e-05,2.1862e-16,0.9907870000000001,0.994878,0.000625,0.000625,0.0005235869999999999
-1,0,26234,842.174,0.7465,3.37252e-16,2.07548e-15,1.1632000000000001e-17,0.00312501,0,3.90625e-05,2.58446e-16,0.987207,0.988348,0.000625,0.000625,0.000531393
-1,0,51076,842.174,0.492659,3.76928e-16,2.22589e-15,1.70423e-17,0.00390627,0,3.90625e-05,2.90516e-16,0.985634,0.984216,0.000625,0.000625,0.000539207
-1,0,51529,842.174,0.12036600000000001,4.09943e-16,2.63546e-15,2.11663e-17,0.00468752,0,3.90625e-05,3.16548e-16,0.983038,0.9845149999999999,0.000625,0.000625,0.000547044
-1,0,51529,842.174,0.0155645,4.38339e-16,2.75881e-15,2.5949699999999997e-17,0.00546877,0,3.90625e-05,3.39876e-16,0.98445,0.984196,0.000625,0.000625,0.00055488
-1,0,51529,842.174,0.32763200000000003,4.655980000000001e-16,3.18183e-15,2.99534e-17,0.00625003,0,3.90625e-05,3.62419e-16,0.9843120000000001,0.986057,0.000625,0.000625,0.0005626930000000001
-1,0,51529,842.174,0.277104,4.89963e-16,3.16965e-15,3.85472e-17,0.00703128,0,3.90625e-05,3.8365999999999996e-16,0.981975,0.981059,0.000625,0.000625,0.000570495
-1,0,51529,842.174,0.346789,5.13465e-16,3.00838e-15,5.62363e-17,0.00781253,0,3.90625e-05,4.0427400000000003e-16,0.971584,0.9673700000000001,0.000625,0.000625,0.000578306
-1,0,51529,842.174,0.0362979,5.329569999999999e-16,2.73551e-15,8.02488e-17,0.00859378,0,3.90625e-05,4.21825e-16,0.9748829999999999,0.9678530000000001,0.000625,0.000625,0.000586141
-1,0,51529,842.174,0.05594630000000001,5.53624e-16,2.80223e-15,1.0741799999999999e-16,0.00937504,0,3.90625e-05,4.39379e-16,0.972469,0.967284,0.000625,0.000625,0.000593975
-1,0,1761,842.174,0.243883,5.71739e-16,2.8373e-15,1.28606e-16,0.010156299999999998,0,3.90625e-05,4.55323e-16,0.9726440000000001,0.9576620000000001,0.000625,0.000625,0.000601786
-1,0,1761,842.174,0.200632,5.89243e-16,3.21841e-15,1.24562e-16,0.0109375,0,3.90625e-05,4.70751e-16,0.975273,0.966633,0.000625,0.000625,0.000609587
-1,0,48930,842.174,0.609323,6.06133e-16,3.08932e-15,1.0856299999999999e-16,0.011718799999999998,0,3.90625e-05,4.86196e-16,0.9803059999999999,0.9645969999999999,0.000625,0.000625,0.000617397
-1,0,38262,842.174,0.141469,6.229809999999999e-16,3.3326500000000002e-15,9.16651e-17,0.0125001,0,3.90625e-05,5.01378e-16,0.9870899999999999,0.979325,0.000625,0.000625,0.000625231
-1,0,38262,842.174,0.210556,6.397859999999999e-16,3.58639e-15,8.78287e-17,0.0132813,0,3.90625e-05,5.16566e-16,0.9862479999999999,0.971566,0.000625,0.000625,0.000633064
-1,0,38262,842.174,0.147578,6.53915e-16,3.57481e-15,1.03959e-16,0.0140626,0,3.90625e-05,5.293830000000001e-16,0.9929,0.9867309999999999,0.000625,0.000625,0.000640874
-1,0,39409,842.174,0.11520599999999999,6.6733e-16,3.3455999999999998e-15,1.24073e-16,0.014843799999999999,0,3.90625e-05,5.41826e-16,0.97441,0.9630219999999999,0.000625,0.000625,0.000648675
-1,0,33133,842.174,1.23161,6.797110000000001e-16,3.4951700000000003e-15,1.3473899999999998e-16,0.0156251,0,3.90625e-05,5.52315e-16,0.990238,0.9778889999999999,0.000625,0.000625,0.0006564839999999999
-1,0,4559,842.174,2.20502,6.94236e-16,3.60148e-15,1.14609e-16,0.0164063,0,3.90625e-05,5.650519999999999e-16,0.990693,0.9709479999999999,0.000625,0.000625,0.000664317
-1,0,3631,842.174,1.8397,7.05865e-16,3.7692700000000006e-15,1.53257e-16,0.017187599999999997,0,3.90625e-05,5.75543e-16,0.988117,0.977866,0.000625,0.000625,0.00067215
-1,0,3631,842.174,0.543243,7.18708e-16,3.89606e-15,1.6958099999999998e-16,0.0179688,0,3.90625e-05,5.87553e-16,0.967966,0.950837,0.000625,0.000625,0.00067996
-1,0,55403,842.174,0.5308189999999999,7.296180000000001e-16,3.52849e-15,1.7056500000000002e-16,0.0187501,0,3.90625e-05,5.97266e-16,0.980082,0.96549,0.000625,0.000625,0.00068776
-1,0,1436,842.174,1.1113899999999999,7.40243e-16,3.4746499999999998e-15,2.0897000000000002e-16,0.019531299999999998,0,3.90625e-05,6.074990000000001e-16,0.9675,0.94905,0.000625,0.000625,0.000695568
-1,0,60097,842.174,1.7080799999999998,7.49348e-16,3.71056e-15,2.84366e-16,0.020312599999999997,0,3.90625e-05,6.15456e-16,0.975981,0.951522,0.000625,0.000625,0.0007034010000000001
-1,0,14871,842.174,2.0438099999999997,7.591930000000001e-16,3.57827e-15,3.4367600000000003e-16,0.0210938,0,3.90625e-05,6.238780000000001e-16,0.9875790000000001,0.9700469999999999,0.000625,0.000625,0.000711233
-1,0,14871,842.174,2.14137,7.71051e-16,4.1449e-15,3.73211e-16,0.021875099999999998,0,3.90625e-05,6.34467e-16,0.9866229999999999,0.9894440000000001,0.000625,0.000625,0.000719043
-1,0,14871,842.174,2.09544,7.794730000000001e-16,4.079249999999999e-15,3.9336900000000005e-16,0.022656299999999997,0,3.90625e-05,6.412530000000001e-16,0.984238,0.9983420000000001,0.000625,0.000625,0.000726843
-1,0,14871,842.174,2.309,7.891310000000001e-16,4.23509e-15,3.66592e-16,0.023437599999999996,0,3.90625e-05,6.49958e-16,0.992131,0.994906,0.000625,0.000625,0.000734651
-1,0,27086,842.174,6.05243,7.991810000000001e-16,4.83024e-15,4.49919e-16,0.0242188,0,3.90625e-05,6.590619999999999e-16,0.990851,0.973403,0.000625,0.000625,0.000742483
-1,0,27086,842.174,5.04974,8.0904699999999995e-16,5.34595e-15,5.25204e-16,0.025000099999999997,0,3.90625e-05,6.67172e-16,0.9993719999999999,0.978733,0.000625,0.000625,0.0007503160000000001
-1,0,27118,842.174,4.10883,8.18403e-16,5.7744e-15,5.696169999999999e-16,0.025781400000000003,0,3.90625e-05,6.752430000000001e-16,0.9669110000000001,0.965974,0.000625,0.000625,0.000758126
-1,0,27118,842.174,4.25977,8.28202e-16,6.28912e-15,6.9011e-16,0.0265626,0,3.90625e-05,6.8361399999999995e-16,0.994541,0.997691,0.000625,0.000625,0.000765925
-1,0,27086,842.174,5.3238199999999996,8.372010000000001e-16,5.52496e-15,6.22743e-16,0.0273439,0,3.90625e-05,6.9134e-16,0.982137,0.983917,0.000625,0.000625,0.0007737330000000001
-1,0,27085,842.174,8.71043,8.4396800000000005e-16,5.49382e-15,8.73203e-16,0.028125099999999997,0,3.90625e-05,6.971210000000001e-16,0.994326,0.995491,0.000625,0.000625,0.000781565
-1,0,28109,842.174,7.746589999999999,8.522160000000001e-16,6.44989e-15,1.06825e-15,0.028906400000000002,0,3.90625e-05,7.043239999999999e-16,0.991242,0.988656,0.000625,0.000625,0.0007893980000000001
-1,0,28109,842.174,7.167960000000001,8.601519999999999e-16,7.30597e-15,1.2682399999999999e-15,0.029687599999999998,0,3.90625e-05,7.10888e-16,0.9979020000000001,0.982418,0.000625,0.000625,0.000797207
-1,0,28109,842.174,6.9031199999999995,8.677160000000001e-16,8.88622e-15,1.38252e-15,0.030468900000000004,0,3.90625e-05,7.168830000000001e-16,0.994956,0.98,0.000625,0.000625,0.000805006
-1,0,28109,842.174,8.95293,8.76223e-16,8.113630000000001e-15,1.27219e-15,0.031250099999999996,0,3.90625e-05,7.23824e-16,0.9690709999999999,0.9453459999999999,0.000625,0.000625,0.0008128139999999999
-1,0,28109,842.174,18.5749,8.816980000000001e-16,8.22568e-15,1.48299e-15,0.0320314,0,3.90625e-05,7.282769999999999e-16,0.990907,0.997309,0.000625,0.000625,0.0008206460000000001
-1,0,29133,842.174,16.9273,8.88492e-16,8.90378e-15,1.80576e-15,0.0328126,0,3.90625e-05,7.33468e-16,0.9412739999999999,0.913159,0.000625,0.000625,0.000828478
-1,0,29133,842.174,13.725999999999999,8.971260000000002e-16,1.07135e-14,2.1355699999999997e-15,0.0335939,0,3.90625e-05,7.39877e-16,0.9198639999999999,0.8897280000000001,0.000625,0.000625,0.000836288
-1,0,29133,842.174,10.4457,9.07887e-16,1.3058000000000002e-14,2.3996700000000002e-15,0.0343751,0,3.90625e-05,7.48082e-16,0.95344,0.905278,0.000625,0.000625,0.000844087
-1,0,29133,842.174,9.84409,9.15526e-16,1.2371700000000002e-14,2.40868e-15,0.035156400000000004,0,3.90625e-05,7.54957e-16,0.957675,0.865557,0.000625,0.000625,0.000851894
-1,0,29133,842.174,12.5344,9.22833e-16,1.18091e-14,2.1777e-15,0.0359376,0,3.90625e-05,7.60737e-16,0.9959969999999999,0.92596,0.000625,0.000625,0.0008597260000000001
-1,0,30157,842.174,17.0637,9.305019999999999e-16,1.14184e-14,2.48202e-15,0.0367189,0,3.90625e-05,7.67488e-16,0.9827870000000001,0.943758,0.000625,0.000625,0.000867559
-1,0,30157,842.174,16.1627,9.37598e-16,1.35006e-14,2.7508800000000002e-15,0.037500099999999995,0,3.90625e-05,7.723399999999999e-16,0.996367,0.99041,0.000625,0.000625,0.0008753680000000001
-1,0,30157,842.174,14.158,9.477880000000001e-16,1.5970799999999998e-14,2.82155e-15,0.0382814,0,3.90625e-05,7.791710000000001e-16,0.966042,0.95868,0.000625,0.000625,0.000883167
-1,0,30157,842.174,11.8145,9.54366e-16,1.64965e-14,2.83064e-15,0.03906269999999999,0,3.90625e-05,7.845480000000001e-16,0.986727,0.993123,0.000625,0.000625,0.0008909739999999999
-1,0,30157,842.174,19.5008,9.60578e-16,1.5544e-14,2.7200299999999997e-15,0.0398439,0,3.90625e-05,7.88541e-16,0.870134,0.876495,0.000625,0.000625,0.000898806
-1,0,31246,842.174,20.0543,9.70617e-16,1.4306700000000002e-14,2.71885e-15,0.04062519999999999,0,3.90625e-05,7.941030000000001e-16,0.996419,0.9864139999999999,0.000625,0.000625,0.000906638
-1,0,31246,842.174,16.2135,9.81865e-16,1.82509e-14,2.8811599999999997e-15,0.0414064,0,3.90625e-05,8.01008e-16,0.778378,0.629346,0.000625,0.000625,0.000914447
-1,0,31246,842.174,15.3015,9.90908e-16,2.1484400000000003e-14,2.8290299999999997e-15,0.042187699999999995,0,3.90625e-05,8.05681e-16,0.875761,0.8478399999999999,0.000625,0.000625,0.000922246
-1,0,31181,842.174,14.6503,9.95623e-16,1.70993e-14,2.8593699999999998e-15,0.042968900000000004,0,3.90625e-05,8.110810000000001e-16,0.719472,0.542071,0.000625,0.000625,0.000930053
-1,0,31181,842.174,14.4443,1.00195e-15,1.6908900000000003e-14,3.21164e-15,0.043750199999999996,0,3.90625e-05,8.162380000000001e-16,0.798349,0.587448,0.000625,0.000625,0.000937885
-1,0,31181,842.174,28.2386,1.01199e-15,1.7480000000000002e-14,3.29814e-15,0.0445314,0,3.90625e-05,8.223570000000001e-16,0.739625,0.633598,0.000625,0.000625,0.000945717
-1,0,32205,842.174,30.4129,1.02331e-15,1.72572e-14,4.06601e-15,0.0453127,0,3.90625e-05,8.286300000000001e-16,0.572662,0.26305500000000004,0.000625,0.000625,0.000953526
-1,0,32205,842.174,28.3152,1.03364e-15,2.01373e-14,4.38583e-15,0.0460939,0,3.90625e-05,8.342080000000001e-16,0.5750930000000001,0.264179,0.000625,0.000625,0.000961325
-1,0,32205,842.174,26.3945,1.04227e-15,2.1714e-14,5.205360000000001e-15,0.04687519999999999,0,3.90625e-05,8.39316e-16,0.5265880000000001,0.128643,0.000625,0.000625,0.0009691319999999999
-1,0,32205,842.174,50.2657,1.0543200000000001e-15,2.17115e-14,5.73005e-15,0.0476564,0,3.90625e-05,8.458780000000001e-16,0.825091,0.47468699999999997,0.000625,0.000625,0.000976963
-1,0,33294,842.174,44.1487,1.07282e-15,3.3701e-14,5.98684e-15,0.04843769999999999,0,3.90625e-05,8.509539999999999e-16,0.639566,0.25550700000000004,0.000625,0.000625,0.000984796
-1,0,33294,842.174,50.4972,1.094e-15,4.2587699999999996e-14,6.480500000000001e-15,0.0492189,0,3.90625e-05,8.57462e-16,0.41386999999999996,0.127748,0.000625,0.000625,0.000992605
-1,0,33294,842.174,46.2415,1.1135500000000001e-15,4.72076e-14,6.48399e-15,0.050000199999999995,0,3.90625e-05,8.61899e-16,0.211804,0.39479899999999996,0.000625,0.000625,0.0010004
-1,0,34318,842.174,47.7222,1.12033e-15,3.05169e-14,7.38074e-15,0.0507815,0,3.90625e-05,8.677220000000001e-16,0.036636300000000004,0.705421,0.000625,0.000625,0.00100821
-1,0,34318,842.174,56.5081,1.13099e-15,3.0538799999999997e-14,8.90971e-15,0.051562699999999996,0,3.90625e-05,8.739879999999999e-16,0.298292,0.24811100000000003,0.000625,0.000625,0.00101604
-1,0,34255,842.174,42.4996,1.1550999999999998e-15,3.01037e-14,1.0297399999999999e-14,0.05234400000000001,0,3.90625e-05,8.806389999999998e-16,0.225775,0.5407489999999999,0.000625,0.000625,0.00102387
-1,0,33229,842.174,53.5567,1.17559e-15,3.13654e-14,1.01076e-14,0.0531252,0,3.90625e-05,8.87303e-16,0.253224,0.378272,0.000625,0.000625,0.00103168
-1,0,34286,842.174,68.9896,1.20199e-15,3.1651799999999994e-14,1.03129e-14,0.0539065,0,3.90625e-05,8.95152e-16,0.08596489999999998,1.27396,0.000625,0.000625,0.00103948
-1,0,34285,842.174,75.6191,1.23017e-15,3.06499e-14,1.23031e-14,0.05468769999999999,0,3.90625e-05,9.050779999999999e-16,0.386732,1.61891,0.000625,0.000625,0.00104729
-1,0,35342,842.174,133.39,1.25989e-15,3.7715199999999996e-14,1.4523500000000002e-14,0.055469000000000004,0,3.90625e-05,9.12135e-16,0.0846316,0.9622930000000001,0.000625,0.000625,0.00105512
-1,0,35342,842.174,113.55,1.31539e-15,7.169160000000001e-14,1.71658e-14,0.05625019999999999,0,3.90625e-05,9.21649e-16,0.126371,0.9345959999999999,0.000625,0.000625,0.00106295
-1,0,35342,842.174,100.0,1.3735e-15,8.91911e-14,1.74982e-14,0.057031500000000006,0,3.90625e-05,9.32197e-16,0.114696,0.8986379999999999,0.000625,0.000625,0.00107076
-1,0,35342,842.174,110.574,1.43522e-15,1.02707e-13,1.69601e-14,0.057812699999999995,0,3.90625e-05,9.42201e-16,0.0473902,1.27664,0.000625,0.000625,0.00107856
-1,0,35342,842.174,80.4294,1.44475e-15,6.29116e-14,1.9268400000000004e-14,0.05859400000000001,0,3.90625e-05,9.509800000000001e-16,0.889508,2.68571,0.000625,0.000625,0.00108636
-1,0,36366,842.174,107.337,1.4794000000000001e-15,6.65133e-14,2.1053799999999997e-14,0.059375199999999996,0,3.90625e-05,9.59815e-16,0.441967,1.91825,0.000625,0.000625,0.0010942
-1,0,35245,842.174,102.93,1.52831e-15,6.609860000000002e-14,2.3040099999999997e-14,0.06015650000000001,0,3.90625e-05,9.6909e-16,0.00313056,1.7143,0.000625,0.000625,0.00110203
-1,0,36269,842.174,96.3343,1.58315e-15,5.81619e-14,2.42727e-14,0.0609377,0,3.90625e-05,9.80611e-16,0.186331,1.31122,0.000625,0.000625,0.00110984
-1,0,36269,842.174,68.2165,1.65268e-15,6.4562e-14,2.28218e-14,0.061719,0,3.90625e-05,9.90709e-16,0.0876476,1.70003,0.000625,0.000625,0.00111764
-1,0,36269,842.174,72.8542,1.7026499999999998e-15,7.05656e-14,2.0993500000000002e-14,0.06250019999999999,0,3.90625e-05,1.00103e-15,0.675642,0.0268449,0.000625,0.000625,0.00112544
-1,0,36269,842.174,107.089,1.7357e-15,9.08789e-14,2.23166e-14,0.0632815,0,3.90625e-05,1.00595e-15,0.389938,0.312313,0.000625,0.000625,0.00113327
-1,0,36269,842.174,124.197,1.7988299999999997e-15,9.755e-14,2.20797e-14,0.0640628,0,3.90625e-05,1.0170299999999999e-15,0.8209040000000001,0.5133800000000001,0.000625,0.000625,0.00114111
-1,0,37293,842.174,112.052,1.89234e-15,7.430639999999999e-14,2.0544400000000003e-14,0.064844,0,3.90625e-05,1.03106e-15,0.204866,0.428073,0.000625,0.000625,0.00114891
-1,0,37293,842.174,92.7733,1.96093e-15,8.72317e-14,2.21378e-14,0.0656253,0,3.90625e-05,1.0412599999999999e-15,0.344505,0.907934,0.000625,0.000625,0.00115671
-1,0,37293,842.174,119.555,1.99727e-15,8.906210000000001e-14,2.38053e-14,0.06640650000000001,0,3.90625e-05,1.0507099999999999e-15,0.282649,0.117711,0.000625,0.000625,0.00116452
-1,0,37293,842.174,171.294,2.01949e-15,9.92998e-14,2.38042e-14,0.0671878,0,3.90625e-05,1.05759e-15,0.34684899999999996,1.09309,0.000625,0.000625,0.00117235
-1,0,37293,842.174,201.702,2.09208e-15,9.4203e-14,2.2342599999999998e-14,0.067969,0,3.90625e-05,1.0693500000000001e-15,0.49246899999999993,0.710069,0.000625,0.000625,0.00118018
-1,0,37292,842.174,197.35,2.20202e-15,8.83925e-14,2.7358499999999998e-14,0.0687503,0,3.90625e-05,1.08302e-15,2.23515,3.47972,0.000625,0.000625,0.00118799
-1,0,37292,842.174,183.615,2.30299e-15,1.0151e-13,3.24682e-14,0.06953150000000001,0,3.90625e-05,1.09635e-15,2.5190099999999997,4.43321,0.000625,0.000625,0.00119579
-1,0,37261,842.174,174.06799999999998,2.3681999999999997e-15,1.27341e-13,3.5124e-14,0.07031280000000001,0,3.90625e-05,1.10524e-15,1.8870900000000002,4.07003,0.000625,0.000625,0.00120359
-1,0,38317,842.174,181.771,2.43106e-15,1.25567e-13,3.54733e-14,0.071094,0,3.90625e-05,1.11428e-15,0.7470829999999999,3.66318,0.000625,0.000625,0.00121143
-1,0,38317,842.174,200.69799999999998,2.54892e-15,1.2267e-13,3.37433e-14,0.0718753,0,3.90625e-05,1.12911e-15,1.00605,3.85563,0.000625,0.000625,0.00121926
-1,0,38285,842.174,206.804,2.68383e-15,1.2665e-13,3.66793e-14,0.0726565,0,3.90625e-05,1.1466100000000001e-15,1.97967,4.86193,0.000625,0.000625,0.00122707
-1,0,38285,842.174,219.083,2.84503e-15,1.4916900000000001e-13,4.403e-14,0.0734378,0,3.90625e-05,1.1715400000000001e-15,3.41225,6.72566,0.000625,0.000625,0.00123486
-1,0,38285,842.174,214.773,2.9909300000000003e-15,1.71618e-13,4.8070499999999996e-14,0.07421900000000001,0,3.90625e-05,1.18887e-15,3.83976,7.747139999999999,0.000625,0.000625,0.00124267
-1,0,38284,842.174,213.459,3.1270800000000003e-15,1.47049e-13,4.87736e-14,0.0750003,0,3.90625e-05,1.20765e-15,3.0666,7.020410000000001,0.000625,0.000625,0.0012505
-1,0,38284,842.174,191.21,3.2831200000000004e-15,1.81124e-13,4.75444e-14,0.0757816,0,3.90625e-05,1.22613e-15,2.5878400000000004,7.26368,0.000625,0.000625,0.00125833
-1,0,38284,842.174,179.94,3.49422e-15,1.8809e-13,4.4153800000000004e-14,0.0765628,0,3.90625e-05,1.24957e-15,3.6499900000000003,9.50601,0.000625,0.000625,0.00126614
-1,0,39308,842.174,234.67,3.76427e-15,1.63071e-13,4.47717e-14,0.0773441,0,3.90625e-05,1.28809e-15,5.66235,12.3065,0.000625,0.000625,0.00127394
-1,0,39309,842.174,291.58,4.02873e-15,1.81346e-13,4.8917500000000003e-14,0.07812530000000001,0,3.90625e-05,1.32183e-15,7.85968,14.4333,0.000625,0.000625,0.00128175
-1,0,39308,842.174,399.62199999999996,4.35645e-15,1.9643900000000002e-13,5.0017699999999995e-14,0.07890660000000001,0,3.90625e-05,1.3601800000000001e-15,9.16907,17.3569,0.000625,0.000625,0.00128958
-1,0,39308,842.174,398.87699999999995,4.65553e-15,2.33174e-13,5.2490999999999996e-14,0.0796878,0,3.90625e-05,1.40261e-15,7.56732,15.3857,0.000625,0.000625,0.00129741
-1,0,39308,842.174,433.056,4.9872e-15,2.49172e-13,6.224580000000001e-14,0.0804691,0,3.90625e-05,1.44872e-15,7.998489999999999,16.7405,0.000625,0.000625,0.00130522
-1,0,41421,842.174,313.291,5.2998199999999994e-15,2.4623e-13,7.11916e-14,0.0812503,0,3.90625e-05,1.4978e-15,9.03285,19.5371,0.000625,0.000625,0.00131302
-1,0,41390,842.174,291.855,5.6148000000000004e-15,2.46675e-13,7.201260000000001e-14,0.0820316,0,3.90625e-05,1.54205e-15,9.10568,20.336,0.000625,0.000625,0.00132082
-1,0,41389,842.174,334.103,6.04167e-15,2.71031e-13,6.569e-14,0.0828128,0,3.90625e-05,1.59561e-15,10.8354,22.8813,0.000625,0.000625,0.00132865
-1,0,41389,842.174,447.68199999999996,6.445829999999999e-15,3.16811e-13,7.6629e-14,0.0835941,0,3.90625e-05,1.6500599999999998e-15,8.097439999999999,18.4778,0.000625,0.000625,0.00133648
-1,0,38282,842.174,481.67800000000005,6.9698499999999995e-15,3.3634499999999997e-13,8.64427e-14,0.0843753,0,3.90625e-05,1.72773e-15,12.6378,25.5259,0.000625,0.000625,0.00134429
-1,0,42445,842.174,473.88599999999997,7.390779999999999e-15,3.7104800000000003e-13,9.11495e-14,0.0851566,0,3.90625e-05,1.79745e-15,11.7807,22.5369,0.000625,0.000625,0.00135209
-1,0,42413,842.174,461.715,7.90428e-15,3.88592e-13,9.49841e-14,0.08593780000000001,0,3.90625e-05,1.86358e-15,9.83694,20.0009,0.000625,0.000625,0.0013599
-1,0,42413,842.174,408.958,8.188809999999999e-15,5.01823e-13,1.01897e-13,0.08671910000000001,0,3.90625e-05,1.89185e-15,7.35135,16.8275,0.000625,0.000625,0.00136773
-1,0,42413,842.174,441.07800000000003,8.553660000000001e-15,5.21703e-13,1.10548e-13,0.08750039999999999,0,3.90625e-05,1.9450399999999998e-15,4.55331,13.6656,0.000625,0.000625,0.00137556
-1,0,39306,842.174,342.42900000000003,9.146880000000001e-15,4.88864e-13,1.11879e-13,0.0882816,0,3.90625e-05,2.0243500000000002e-15,0.947318,5.7392900000000004,0.000625,0.000625,0.00138337
-1,0,42381,842.174,436.34,9.527970000000001e-15,4.72239e-13,1.0873599999999999e-13,0.08906289999999999,0,3.90625e-05,2.07556e-15,2.75011,11.8306,0.000625,0.000625,0.00139117
-1,0,42412,842.174,449.962,1.0057200000000001e-14,5.91924e-13,1.0559200000000001e-13,0.0898441,0,3.90625e-05,2.1415700000000002e-15,5.91054,11.4714,0.000625,0.000625,0.00139897
-1,0,43437,842.174,508.777,1.02598e-14,5.27388e-13,1.1008599999999999e-13,0.0906254,0,3.90625e-05,2.1798e-15,8.72283,16.709,0.000625,0.000625,0.0014068
-1,0,43437,842.174,590.398,1.06095e-14,5.54602e-13,1.18376e-13,0.0914066,0,3.90625e-05,2.2327500000000002e-15,1.43238,8.8195,0.000625,0.000625,0.00141463
-1,0,43405,842.174,608.436,1.12839e-14,5.26262e-13,1.22224e-13,0.09218789999999999,0,3.90625e-05,2.31593e-15,3.4847,1.37022,0.000625,0.000625,0.00142244
-1,0,43405,842.174,552.873,1.17093e-14,6.23041e-13,1.2126500000000001e-13,0.0929691,0,3.90625e-05,2.36175e-15,4.80202,4.555,0.000625,0.000625,0.00143024
-1,0,43405,842.174,552.866,1.22604e-14,7.14737e-13,1.15528e-13,0.09375039999999998,0,3.90625e-05,2.41967e-15,6.15607,12.8348,0.000625,0.000625,0.00143804
-1,0,44461,842.174,563.433,1.25169e-14,6.11004e-13,1.01134e-13,0.09453160000000001,0,3.90625e-05,2.44809e-15,4.2851,8.11935,0.000625,0.000625,0.00144588
-1,0,43404,842.174,559.054,1.30954e-14,6.919029999999999e-13,1.0047e-13,0.09531289999999999,0,3.90625e-05,2.49598e-15,10.6412,19.0819,0.000625,0.000625,0.00145371
-1,0,44429,842.174,701.778,1.37826e-14,7.10937e-13,9.81604e-14,0.0960941,0,3.90625e-05,2.5674900000000002e-15,10.1933,14.0812,0.000625,0.000625,0.00146152
-1,0,44429,842.174,856.4760000000001,1.4614e-14,7.86736e-13,9.3659e-14,0.09687539999999999,0,3.90625e-05,2.65325e-15,22.1524,30.2086,0.000625,0.000625,0.00146931
-1,0,44429,842.174,911.518,1.56171e-14,9.19934e-13,1.0538399999999999e-13,0.0976566,0,3.90625e-05,2.7329599999999997e-15,30.0986,48.1525,0.000625,0.000625,0.00147712
-1,0,44428,842.174,805.313,1.64335e-14,8.446149999999999e-13,1.24057e-13,0.0984379,0,3.90625e-05,2.81115e-15,26.3151,48.458999999999996,0.000625,0.000625,0.00148495
-1,0,44428,842.174,917.2489999999999,1.7224599999999997e-14,1.02589e-12,1.48434e-13,0.0992191,0,3.90625e-05,2.8976099999999998e-15,30.3658,55.8154,0.000625,0.000625,0.00149278
-1,0,44428,842.174,661.1389999999999,1.819e-14,1.03412e-12,1.53821e-13,0.1,0,3.90625e-05,3.01845e-15,33.5179,62.1658,0.000625,0.000625,0.00150059
-1,0,45452,842.174,730.279,1.96025e-14,9.36518e-13,1.6484500000000002e-13,0.10078200000000001,0,3.90625e-05,3.23671e-15,40.3043,74.4062,0.000625,0.000625,0.00150839
-1,0,45452,842.174,1290.45,2.1129e-14,1.02809e-12,1.55409e-13,0.101563,0,3.90625e-05,3.42931e-15,53.0852,87.8487,0.000625,0.000625,0.00151619
-1,0,45452,842.174,1692.27,2.2781700000000002e-14,1.13927e-12,1.6514100000000001e-13,0.102344,0,3.90625e-05,3.6592599999999994e-15,61.0956,104.462,0.000625,0.000625,0.00152402
-1,0,45452,842.174,1811.3,2.45146e-14,1.33951e-12,2.33627e-13,0.103125,0,3.90625e-05,3.93558e-15,58.5599,105.427,0.000625,0.000625,0.00153186
-1,0,45452,842.174,1443.97,2.6351799999999997e-14,1.4077700000000002e-12,2.9834899999999996e-13,0.103907,0,3.90625e-05,4.23505e-15,56.4264,103.948,0.000625,0.000625,0.00153966
-1,0,44365,842.174,1426.46,2.7886900000000004e-14,1.18985e-12,3.41523e-13,0.10468800000000002,0,3.90625e-05,4.5239800000000006e-15,60.9184,120.41799999999999,0.000625,0.000625,0.00154746
-1,0,44364,842.174,1207.88,2.9637e-14,1.31793e-12,3.48669e-13,0.10546900000000001,0,3.90625e-05,4.8337e-15,67.4445,131.66899999999998,0.000625,0.000625,0.00155527
-1,0,44364,842.174,1987.17,3.22682e-14,1.45316e-12,3.30971e-13,0.10625,0,3.90625e-05,5.21718e-15,84.3327,157.75,0.000625,0.000625,0.0015630999999999998
-1,0,44364,842.174,2575.62,3.51054e-14,1.7648099999999998e-12,3.83379e-13,0.10703199999999999,0,3.90625e-05,5.6771e-15,92.7997,177.922,0.000625,0.000625,0.00157093
-1,0,44364,842.174,2711.94,3.81654e-14,1.97507e-12,4.48819e-13,0.107813,0,3.90625e-05,6.2592300000000005e-15,87.4588,168.36900000000003,0.000625,0.000625,0.00157874
-1,0,45388,842.174,2690.18,4.0773400000000006e-14,1.6977900000000002e-12,4.78341e-13,0.10859400000000001,0,3.90625e-05,6.69513e-15,85.0803,174.67,0.000625,0.000625,0.00158654
-1,0,45388,842.174,2766.96,4.38981e-14,1.92558e-12,4.79539e-13,0.109375,0,3.90625e-05,7.18714e-15,86.1184,168.044,0.000625,0.000625,0.00159434
-1,0,48557,842.174,2310.22,4.6139699999999997e-14,2.4342599999999998e-12,5.09436e-13,0.11015699999999999,0,3.90625e-05,7.479e-15,64.2887,136.961,0.000625,0.000625,0.00160217
-1,0,48557,842.174,1898.6,4.85659e-14,2.52908e-12,5.851e-13,0.11093800000000001,0,3.90625e-05,7.88178e-15,54.07899999999999,138.314,0.000625,0.000625,0.00161
-1,0,45450,842.174,1634.19,5.18971e-14,2.7314400000000003e-12,6.04949e-13,0.111719,0,3.90625e-05,8.53026e-15,57.0105,133.122,0.000625,0.000625,0.00161781
-1,0,48525,842.174,2568.24,5.37599e-14,2.40555e-12,5.91352e-13,0.1125,0,3.90625e-05,8.878010000000001e-15,64.0911,151.224,0.000625,0.000625,0.00162561
-1,0,48525,842.174,2537.2,5.6537300000000005e-14,3.24864e-12,5.65107e-13,0.113282,0,3.90625e-05,9.35151e-15,73.7164,147.157,0.000625,0.000625,0.00163341
-1,0,49581,842.174,2466.72,5.709e-14,2.60436e-12,5.71057e-13,0.11406300000000001,0,3.90625e-05,9.49898e-15,38.7627,87.1262,0.000625,0.000625,0.00164124
-1,0,49581,842.174,2071.23,5.82806e-14,2.6750599999999997e-12,6.09351e-13,0.114844,0,3.90625e-05,9.70485e-15,15.8544,67.9889,0.000625,0.000625,0.00164908
-1,0,48524,842.174,2839.4,6.153919999999999e-14,2.84417e-12,6.27766e-13,0.115625,0,3.90625e-05,1.0215200000000001e-14,8.9638,12.8343,0.000625,0.000625,0.00165688
-1,0,49549,842.174,2861.05,6.27013e-14,3.15221e-12,6.260350000000001e-13,0.116407,0,3.90625e-05,1.0371600000000002e-14,2.1230700000000002,30.0043,0.000625,0.000625,0.00166468
-1,0,49549,842.174,2998.87,6.50172e-14,3.5574699999999998e-12,5.62104e-13,0.11718800000000001,0,3.90625e-05,1.0626299999999998e-14,21.1097,32.5423,0.000625,0.000625,0.00167249
-1,0,49548,842.174,2902.37,6.64104e-14,3.0834200000000002e-12,5.175140000000001e-13,0.117969,0,3.90625e-05,1.06816e-14,20.5042,32.9512,0.000625,0.000625,0.00168032
-1,0,49548,842.174,2558.51,6.89892e-14,3.65192e-12,5.31351e-13,0.11875,0,3.90625e-05,1.08264e-14,25.1733,34.0408,0.000625,0.000625,0.00168815
-1,0,50573,842.174,3456.47,7.25362e-14,3.60101e-12,5.142140000000001e-13,0.119532,0,3.90625e-05,1.12008e-14,78.4425,97.8736,0.000625,0.000625,0.00169596
-1,0,50573,842.174,4618.64,7.63658e-14,3.83593e-12,4.87835e-13,0.12031300000000002,0,3.90625e-05,1.15426e-14,108.243,129.625,0.000625,0.000625,0.00170375
-1,0,50573,842.174,4315.13,8.065080000000001e-14,4.23983e-12,4.63363e-13,0.12109400000000001,0,3.90625e-05,1.1839100000000001e-14,149.593,237.451,0.000625,0.000625,0.00171156
-1,0,50572,842.174,4530.11,8.475219999999999e-14,4.36907e-12,6.05886e-13,0.121875,0,3.90625e-05,1.21949e-14,92.57600000000001,173.27900000000002,0.000625,0.000625,0.00171939
-1,0,50572,842.174,3778.6,8.96036e-14,5.38904e-12,7.0946e-13,0.12265699999999999,0,3.90625e-05,1.26333e-14,101.64,213.637,0.000625,0.000625,0.00172722
-1,0,50572,842.174,3954.71,9.45523e-14,5.35445e-12,7.43269e-13,0.123438,0,3.90625e-05,1.3166599999999999e-14,158.314,307.933,0.000625,0.000625,0.00173503
-1,0,51596,842.174,3314.37,1.01994e-13,4.70528e-12,7.844390000000001e-13,0.12421900000000001,0,3.90625e-05,1.41555e-14,219.515,416.606,0.000625,0.000625,0.00174283
-1,0,51596,842.174,6331.3,1.09973e-13,5.11246e-12,7.59825e-13,0.125001,0,3.90625e-05,1.50956e-14,285.426,490.829,0.000625,0.000625,0.00175063
-1,0,50540,842.174,9607.82,1.18758e-13,5.69234e-12,8.20676e-13,0.125782,0,3.90625e-05,1.61911e-14,279.195,500.964,0.000625,0.000625,0.00175846
-1,0,51596,842.174,8983.54,1.27769e-13,6.55643e-12,1.1869299999999999e-12,0.126563,0,3.90625e-05,1.75981e-14,257.591,514.816,0.000625,0.000625,0.0017663
-1,0,51596,842.174,7808.35,1.38245e-13,7.0193e-12,1.5012700000000001e-12,0.127344,0,3.90625e-05,1.92713e-14,262.932,539.0740000000001,0.000625,0.000625,0.0017741
-1,0,50509,842.174,6138.14,1.4706500000000002e-13,6.548019999999999e-12,1.69754e-12,0.128126,0,3.90625e-05,2.08504e-14,234.237,508.028,0.000625,0.000625,0.0017819000000000003
-1,0,50508,842.174,4556.96,1.55986e-13,7.07405e-12,1.7221599999999998e-12,0.128907,0,3.90625e-05,2.24834e-14,280.395,575.871,0.000625,0.000625,0.0017897000000000002
-1,0,50508,842.174,5977.46,1.65886e-13,7.851989999999999e-12,1.61485e-12,0.129688,0,3.90625e-05,2.38843e-14,289.781,630.895,0.000625,0.000625,0.00179754
-1,0,50508,842.174,6760.88,1.76272e-13,9.46927e-12,1.51366e-12,0.130469,0,3.90625e-05,2.5742000000000002e-14,297.334,653.54,0.000625,0.000625,0.00180537
-1,0,50508,842.174,10029.6,1.89664e-13,1.01332e-11,1.73045e-12,0.131251,0,3.90625e-05,2.83536e-14,367.79,727.664,0.000625,0.000625,0.00181318
-1,0,51532,842.174,8761.6,2.01682e-13,8.51095e-12,1.80515e-12,0.13203199999999998,0,3.90625e-05,3.0417e-14,296.293,630.128,0.000625,0.000625,0.00182097
-1,0,51532,842.174,9288.27,2.1626300000000002e-13,9.53356e-12,1.77298e-12,0.13281300000000001,0,3.90625e-05,3.29136e-14,343.772,686.188,0.000625,0.000625,0.00182878
-1,0,54701,842.174,10256.9,2.2454200000000001e-13,1.0647999999999999e-11,1.7108e-12,0.13359400000000002,0,3.90625e-05,3.43073e-14,291.30400000000003,615.247,0.000625,0.000625,0.00183661
-1,0,51532,842.174,8646.48,2.35698e-13,1.17041e-11,1.89056e-12,0.134376,0,3.90625e-05,3.6333499999999996e-14,216.8,521.289,0.000625,0.000625,0.00184444
-1,0,51532,842.174,8379.25,2.50734e-13,1.21899e-11,1.94418e-12,0.135157,0,3.90625e-05,3.91976e-14,128.959,334.06199999999995,0.000625,0.000625,0.00185225
-1,0,54700,842.174,7521.46,2.58511e-13,1.10493e-11,1.91577e-12,0.135938,0,3.90625e-05,4.05929e-14,177.97099999999998,408.88800000000003,0.000625,0.000625,0.00186005
-1,0,54700,842.174,9491.57,2.70672e-13,1.35461e-11,1.90278e-12,0.136719,0,3.90625e-05,4.2858e-14,308.015,645.153,0.000625,0.000625,0.00186785
-1,0,51531,842.174,9303.61,2.76417e-13,1.15326e-11,2.0629099999999997e-12,0.137501,0,3.90625e-05,4.382569999999999e-14,198.696,462.1,0.000625,0.000625,0.00187568
-1,0,51531,842.174,10393.8,2.8421e-13,1.25932e-11,2.09955e-12,0.138282,0,3.90625e-05,4.5203699999999996e-14,147.32,461.704,0.000625,0.000625,0.00188351
-1,0,51531,842.174,15353.4,2.98476e-13,1.32779e-11,2.1714599999999997e-12,0.13906300000000002,0,3.90625e-05,4.7579e-14,40.7534,130.91,0.000625,0.000625,0.00189132
-1,0,55724,842.174,16304.2,3.07154e-13,1.4032e-11,1.96398e-12,0.139844,0,3.90625e-05,4.8563999999999996e-14,131.846,0.526226,0.000625,0.000625,0.00189912
-1,0,55693,842.174,14005.5,3.20468e-13,1.5963e-11,1.93963e-12,0.140626,0,3.90625e-05,5.0025400000000004e-14,147.172,159.319,0.000625,0.000625,0.00190692
-1,0,55692,842.174,12821.1,3.2745900000000003e-13,1.33197e-11,1.8928e-12,0.141407,0,3.90625e-05,5.0638699999999994e-14,53.5424,85.0945,0.000625,0.000625,0.00191475
-1,0,55692,842.174,11261.7,3.41654e-13,1.59743e-11,1.98786e-12,0.142188,0,3.90625e-05,5.1673199999999994e-14,260.058,364.98900000000003,0.000625,0.000625,0.00192258
-1,0,56748,842.174,14932.0,3.60593e-13,1.60493e-11,1.95903e-12,0.142969,0,3.90625e-05,5.3713699999999996e-14,398.454,589.913,0.000625,0.000625,0.00193039
-1,0,56748,842.174,21648.7,3.82178e-13,1.84416e-11,1.85108e-12,0.143751,0,3.90625e-05,5.583380000000001e-14,665.6080000000001,1033.08,0.000625,0.000625,0.00193819
-1,0,56748,842.174,24267.3,4.07263e-13,2.16393e-11,2.41427e-12,0.144532,0,3.90625e-05,5.78732e-14,680.903,1144.33,0.000625,0.000625,0.00194599
-1,0,56716,842.174,24932.8,4.2634e-13,2.02085e-11,3.2140400000000003e-12,0.145313,0,3.90625e-05,5.99626e-14,495.75199999999995,893.105,0.000625,0.000625,0.00195382
-1,0,56716,842.174,24070.4,4.47178e-13,2.31507e-11,3.82949e-12,0.146094,0,3.90625e-05,6.23683e-14,669.34,1369.75,0.000625,0.000625,0.00196166
-1,0,56716,842.174,20521.5,4.7407e-13,2.34726e-11,4.0265e-12,0.146876,0,3.90625e-05,6.52148e-14,787.057,1499.43,0.000625,0.000625,0.00196946
-1,0,55629,842.174,25197.6,5.07924e-13,2.1691999999999996e-11,4.49865e-12,0.14765699999999998,0,3.90625e-05,6.98235e-14,1168.34,2165.34,0.000625,0.000625,0.00197726
-1,0,56715,842.174,34130.7,5.49666e-13,2.30339e-11,4.73002e-12,0.14843800000000001,0,3.90625e-05,7.45915e-14,1454.66,2547.57,0.000625,0.000625,0.00198507
-1,0,56715,842.174,46141.4,5.949069999999999e-13,2.62234e-11,4.64472e-12,0.14921900000000002,0,3.90625e-05,8.02731e-14,1588.96,2910.58,0.000625,0.000625,0.0019929
-1,0,57740,842.174,49953.0,6.45226e-13,2.86306e-11,6.54689e-12,0.150001,0,3.90625e-05,8.741369999999999e-14,1454.56,2757.92,0.000625,0.000625,0.00200073
-1,0,61988,842.174,0.9201389999999999,2.0312799999999997e-16,1.28384e-15,5.2160000000000006e-18,0.00039062699999999994,0,1.95313e-05,1.29922e-16,0.999181,0.9951639999999999,0.000625,0.000625,0.000503981
-1,0,503023,842.174,0.639175,2.55554e-16,2.1339500000000003e-15,7.651210000000001e-18,0.000781253,0,1.95313e-05,1.8663099999999998e-16,0.970511,0.966781,0.000625,0.000625,0.000507889
-1,0,503023,842.174,0.552873,3.05078e-16,2.3183199999999998e-15,1.77638e-17,0.00117188,0,1.95313e-05,2.32043e-16,0.9720530000000001,0.967922,0.000625,0.000625,0.000511796
-1,0,503023,842.174,0.14698,3.48655e-16,2.19101e-15,2.83026e-17,0.00156251,0,1.95313e-05,2.68498e-16,0.973031,0.9718049999999999,0.000625,0.000625,0.000515704
-1,0,501025,842.174,0.282013,3.8561e-16,2.45158e-15,3.31988e-17,0.00195313,0,1.95313e-05,2.9827599999999997e-16,0.972833,0.968342,0.000625,0.000625,0.0005196119999999999
-1,0,453139,842.174,0.00141277,4.1818499999999996e-16,2.64281e-15,4.149850000000001e-17,0.00234376,0,1.95313e-05,3.2448200000000003e-16,0.9731559999999999,0.970233,0.000625,0.000625,0.00052352
-1,0,453139,842.174,0.00434653,4.47401e-16,2.96283e-15,5.30459e-17,0.00273439,0,1.95313e-05,3.4881099999999996e-16,0.974993,0.9736370000000001,0.000625,0.000625,0.000527426
-1,0,52417,842.174,0.157093,4.73841e-16,2.97895e-15,6.41915e-17,0.00312501,0,1.95313e-05,3.7117900000000003e-16,0.975577,0.973669,0.000625,0.000625,0.000531333
-1,0,256713,842.174,0.115097,4.98264e-16,3.1195599999999998e-15,6.483720000000001e-17,0.00351564,0,1.95313e-05,3.9188400000000004e-16,0.977936,0.9772620000000001,0.000625,0.000625,0.00053524
-1,0,108179,842.174,0.43963800000000003,5.208419999999999e-16,3.5120399999999998e-15,6.06261e-17,0.00390627,0,1.95313e-05,4.1153500000000004e-16,0.9758479999999999,0.9713149999999999,0.000625,0.000625,0.000539148
-1,0,462014,842.174,0.257974,5.42205e-16,3.3724000000000005e-15,7.17401e-17,0.00429689,0,1.95313e-05,4.3031e-16,0.9742799999999999,0.969932,0.000625,0.000625,0.000543055
-1,0,58896,842.174,0.31516700000000003,5.617780000000001e-16,3.17047e-15,8.69268e-17,0.00468752,0,1.95313e-05,4.480919999999999e-16,0.9769969999999999,0.9734280000000001,0.000625,0.000625,0.000546962
-1,0,282186,842.174,0.347242,5.80247e-16,3.2457900000000002e-15,1.06861e-16,0.00507815,0,1.95313e-05,4.64702e-16,0.977367,0.976432,0.000625,0.000625,0.000550868
-1,0,282186,842.174,1.67989,5.97601e-16,3.54531e-15,1.0513e-16,0.00546877,0,1.95313e-05,4.801909999999999e-16,0.977197,0.971534,0.000625,0.000625,0.000554775
-1,0,301512,842.174,2.40802,6.14473e-16,3.84451e-15,9.45123e-17,0.005859399999999999,0,1.95313e-05,4.955180000000001e-16,0.986002,0.98764,0.000625,0.000625,0.000558684
-1,0,282186,842.174,1.01288,6.31088e-16,3.7527000000000004e-15,8.38906e-17,0.00625003,0,1.95313e-05,5.104430000000001e-16,0.981439,0.9782850000000001,0.000625,0.000625,0.00056259
-1,0,282186,842.174,0.642807,6.46458e-16,3.78502e-15,8.64318e-17,0.00664065,0,1.95313e-05,5.245569999999999e-16,0.9870049999999999,0.9811219999999999,0.000625,0.000625,0.000566497
-1,0,7278,842.174,0.9181239999999999,6.610360000000001e-16,3.56408e-15,9.85937e-17,0.00703128,0,1.95313e-05,5.378819999999999e-16,0.988253,0.987241,0.000625,0.000625,0.000570403
-1,0,405397,842.174,1.95028,6.74873e-16,3.6827399999999996e-15,1.20217e-16,0.0074218999999999995,0,1.95313e-05,5.50413e-16,0.992283,0.987642,0.000625,0.000625,0.00057431
-1,0,119966,842.174,1.44068,6.88413e-16,4.0295099999999995e-15,1.4426e-16,0.00781253,0,1.95313e-05,5.62778e-16,0.989087,0.987078,0.000625,0.000625,0.000578218
-1,0,37240,842.174,1.1739,7.012389999999999e-16,3.82873e-15,1.8125900000000002e-16,0.00820316,0,1.95313e-05,5.745719999999999e-16,0.9838180000000001,0.9798370000000001,0.000625,0.000625,0.000582125
-1,0,468719,842.174,1.04674,7.13548e-16,3.81772e-15,1.78142e-16,0.00859378,0,1.95313e-05,5.85886e-16,0.984195,0.9822700000000001,0.000625,0.000625,0.000586031
-1,0,468719,842.174,1.6770599999999998,7.2568e-16,4.1155e-15,1.6514299999999998e-16,0.00898441,0,1.95313e-05,5.96841e-16,0.982778,0.9770770000000001,0.000625,0.000625,0.000589938
-1,0,391001,842.174,3.5268,7.380160000000001e-16,4.25354e-15,1.9569599999999999e-16,0.00937504,0,1.95313e-05,6.078119999999999e-16,0.9772280000000001,0.9772959999999999,0.000625,0.000625,0.0005938440000000001
-1,0,120850,842.174,1.57514,7.48654e-16,4.35146e-15,2.52373e-16,0.00976566,0,1.95313e-05,6.17592e-16,0.969131,0.960576,0.000625,0.000625,0.000597753
-1,0,120850,842.174,1.8593400000000002,7.59572e-16,4.2786499999999994e-15,2.8639099999999997e-16,0.010156299999999998,0,1.95313e-05,6.2724e-16,0.9640129999999999,0.9574459999999999,0.000625,0.000625,0.000601659
-1,0,124717,842.174,1.505,7.703589999999999e-16,3.93285e-15,2.95431e-16,0.0105469,0,1.95313e-05,6.36701e-16,0.958757,0.955958,0.000625,0.000625,0.000605566
-1,0,128813,842.174,2.68079,7.799610000000001e-16,4.1927300000000006e-15,2.47204e-16,0.0109375,0,1.95313e-05,6.45039e-16,0.960289,0.951858,0.000625,0.000625,0.000609472
-1,0,128813,842.174,3.2194700000000003,7.89435e-16,4.26152e-15,2.75817e-16,0.011328200000000002,0,1.95313e-05,6.538380000000001e-16,0.9569790000000001,0.946442,0.000625,0.000625,0.000613379
-1,0,181984,842.174,2.71137,7.98343e-16,4.19157e-15,3.3627699999999996e-16,0.011718799999999998,0,1.95313e-05,6.61816e-16,0.967046,0.960829,0.000625,0.000625,0.000617287
-1,0,141780,842.174,3.82525,8.083219999999999e-16,4.14777e-15,3.77872e-16,0.0121094,0,1.95313e-05,6.703239999999999e-16,0.95654,0.94529,0.000625,0.000625,0.000621193
-1,0,186529,842.174,3.4298900000000003,8.16722e-16,4.37155e-15,4.10112e-16,0.0125,0,1.95313e-05,6.778980000000001e-16,0.9591649999999999,0.954622,0.000625,0.000625,0.0006251000000000001
-1,0,186529,842.174,4.0930599999999995,8.251229999999999e-16,5.02728e-15,3.8332000000000003e-16,0.012890700000000001,0,1.95313e-05,6.85142e-16,0.9509879999999999,0.936549,0.000625,0.000625,0.000629006
-1,0,186529,842.174,5.0334699999999994,8.342089999999999e-16,5.2648800000000005e-15,4.482130000000001e-16,0.0132813,0,1.95313e-05,6.930510000000001e-16,0.947441,0.9342030000000001,0.000625,0.000625,0.000632913
-1,0,186080,842.174,4.13788,8.42566e-16,5.32835e-15,5.439650000000001e-16,0.013671899999999999,0,1.95313e-05,7.00639e-16,0.9633459999999999,0.947586,0.000625,0.000625,0.000636821
-1,0,186657,842.174,4.746169999999999,8.505589999999999e-16,5.72562e-15,6.51693e-16,0.0140626,0,1.95313e-05,7.076100000000001e-16,0.9568780000000001,0.9428469999999999,0.000625,0.000625,0.000640727
-1,0,186330,842.174,5.19963,8.580110000000001e-16,5.10479e-15,7.24965e-16,0.014453200000000001,0,1.95313e-05,7.14058e-16,0.944134,0.925645,0.000625,0.000625,0.000644634
-1,0,190176,842.174,7.41062,8.65616e-16,5.88006e-15,6.44671e-16,0.014843799999999999,0,1.95313e-05,7.20643e-16,0.9611799999999999,0.94076,0.000625,0.000625,0.00064854
-1,0,190176,842.174,7.161860000000001,8.726410000000001e-16,7.01243e-15,7.43814e-16,0.015234399999999999,0,1.95313e-05,7.26483e-16,0.955736,0.937197,0.000625,0.000625,0.000652447
-1,0,190176,842.174,5.80854,8.793879999999999e-16,7.6068e-15,8.38303e-16,0.0156251,0,1.95313e-05,7.32141e-16,0.945893,0.9294309999999999,0.000625,0.000625,0.000656355
-1,0,194721,842.174,8.42468,8.872810000000001e-16,7.52463e-15,9.59401e-16,0.0160157,0,1.95313e-05,7.38879e-16,0.9465319999999999,0.9237049999999999,0.000625,0.000625,0.0006602610000000001
-1,0,194721,842.174,8.35953,8.938989999999998e-16,8.85535e-15,1.00714e-15,0.0164063,0,1.95313e-05,7.444160000000001e-16,0.951652,0.939167,0.000625,0.000625,0.000664167
-1,0,194721,842.174,12.8787,9.009109999999999e-16,9.49207e-15,1.01731e-15,0.016796900000000003,0,1.95313e-05,7.503589999999999e-16,0.9574590000000001,0.936732,0.000625,0.000625,0.000668074
-1,0,194721,842.174,15.214,9.07409e-16,9.59009e-15,1.12978e-15,0.017187599999999997,0,1.95313e-05,7.55644e-16,0.95252,0.9319729999999999,0.000625,0.000625,0.00067198
-1,0,194849,842.174,12.9398,9.138010000000002e-16,9.69537e-15,1.5336800000000001e-15,0.017578200000000002,0,1.95313e-05,7.609260000000001e-16,0.91512,0.8797459999999999,0.000625,0.000625,0.000675888
-1,0,194849,842.174,12.7065,9.20177e-16,1.12746e-14,1.9327999999999998e-15,0.0179688,0,1.95313e-05,7.6643e-16,0.9186690000000001,0.8827379999999999,0.000625,0.000625,0.000679795
-1,0,194849,842.174,13.3882,9.26411e-16,1.09621e-14,2.20088e-15,0.0183594,0,1.95313e-05,7.71437e-16,0.9134120000000001,0.872691,0.000625,0.000625,0.0006837010000000001
-1,0,194909,842.174,17.8774,9.326939999999998e-16,8.95161e-15,2.05965e-15,0.0187501,0,1.95313e-05,7.766769999999999e-16,0.9290229999999999,0.888654,0.000625,0.000625,0.000687608
-1,0,194909,842.174,18.028,9.387030000000001e-16,1.04936e-14,1.91033e-15,0.0191407,0,1.95313e-05,7.811430000000001e-16,0.9456760000000001,0.898806,0.000625,0.000625,0.000691514
-1,0,194726,842.174,16.7586,9.45371e-16,1.05546e-14,2.2621300000000003e-15,0.019531299999999998,0,1.95313e-05,7.867389999999999e-16,0.965359,0.923715,0.000625,0.000625,0.000695422
-1,0,202913,842.174,22.2325,9.51741e-16,1.4632499999999998e-14,2.72101e-15,0.019922,0,1.95313e-05,7.91732e-16,0.959426,0.92947,0.000625,0.000625,0.0006993289999999999
-1,0,202913,842.174,20.5542,9.5824e-16,1.84548e-14,2.9290299999999998e-15,0.020312599999999997,0,1.95313e-05,7.9654e-16,0.955664,0.9166110000000001,0.000625,0.000625,0.000703235
-1,0,202913,842.174,26.1315,9.64129e-16,2.0695799999999998e-14,2.56145e-15,0.0207032,0,1.95313e-05,8.01165e-16,0.965033,0.929119,0.000625,0.000625,0.0007071410000000001
-1,0,202913,842.174,33.7578,9.69434e-16,2.17606e-14,2.7517e-15,0.0210938,0,1.95313e-05,8.051320000000001e-16,0.956659,0.9158879999999999,0.000625,0.000625,0.000711048
-1,0,203041,842.174,31.3918,9.752800000000001e-16,2.1087599999999998e-14,3.6390999999999995e-15,0.0214845,0,1.95313e-05,8.09348e-16,0.9683709999999999,0.933409,0.000625,0.000625,0.0007149560000000001
-1,0,203041,842.174,29.2423,9.81274e-16,2.39584e-14,4.65187e-15,0.021875099999999998,0,1.95313e-05,8.131260000000001e-16,0.977297,0.943559,0.000625,0.000625,0.000718863
-1,0,203041,842.174,30.9056,9.88103e-16,2.31665e-14,5.37675e-15,0.0222657,0,1.95313e-05,8.1764799999999995e-16,0.963778,0.9199729999999999,0.000625,0.000625,0.000722769
-1,0,207137,842.174,33.0036,9.94417e-16,1.7507200000000002e-14,5.15115e-15,0.022656299999999997,0,1.95313e-05,8.225480000000001e-16,0.93429,0.952108,0.000625,0.000625,0.000726675
-1,0,203101,842.174,36.9551,1.00088e-15,2.0088099999999998e-14,4.23923e-15,0.023047,0,1.95313e-05,8.26923e-16,0.9332969999999999,0.959026,0.000625,0.000625,0.000730582
-1,0,210977,842.174,37.4288,1.00715e-15,1.7448400000000002e-14,4.61005e-15,0.023437599999999996,0,1.95313e-05,8.30752e-16,0.879706,0.897083,0.000625,0.000625,0.00073449
-1,0,211105,842.174,55.4019,1.01402e-15,2.17855e-14,5.5673699999999996e-15,0.0238282,0,1.95313e-05,8.34747e-16,0.872659,0.870318,0.000625,0.000625,0.0007383960000000001
-1,0,211105,842.174,44.9794,1.0227e-15,3.35486e-14,6.38031e-15,0.0242188,0,1.95313e-05,8.394560000000001e-16,0.88,0.8996350000000001,0.000625,0.000625,0.000742302
-1,0,211105,842.174,61.8209,1.0307499999999998e-15,3.8279e-14,5.90862e-15,0.0246095,0,1.95313e-05,8.436519999999999e-16,0.7778510000000001,0.7755,0.000625,0.000625,0.000746209
-1,0,211105,842.174,80.5503,1.0393700000000002e-15,4.16482e-14,6.9812e-15,0.025000099999999997,0,1.95313e-05,8.48525e-16,0.6973189999999999,0.666201,0.000625,0.000625,0.000750115
-1,0,211233,842.174,69.1915,1.04682e-15,4.04724e-14,8.30487e-15,0.025390700000000002,0,1.95313e-05,8.524490000000001e-16,0.666453,0.6346430000000001,0.000625,0.000625,0.000754023
-1,0,211233,842.174,67.5757,1.05473e-15,4.66796e-14,1.07161e-14,0.025781400000000003,0,1.95313e-05,8.56295e-16,0.52978,0.44769,0.000625,0.000625,0.00075793
-1,0,211233,842.174,64.6673,1.06427e-15,4.5838800000000005e-14,1.25735e-14,0.026172000000000004,0,1.95313e-05,8.607289999999999e-16,0.42530200000000007,0.318258,0.000625,0.000625,0.0007618360000000001
-1,0,211233,842.174,62.1981,1.07237e-15,3.2412e-14,1.22736e-14,0.0265626,0,1.95313e-05,8.64509e-16,0.411272,0.300164,0.000625,0.000625,0.0007657419999999999
-1,0,206680,842.174,61.9622,1.08293e-15,3.30949e-14,1.0691799999999999e-14,0.026953199999999997,0,1.95313e-05,8.685989999999998e-16,0.25300500000000004,0.105717,0.000625,0.000625,0.000769649
-1,0,206680,842.174,76.45100000000001,1.0940400000000001e-15,3.4352e-14,1.1459200000000001e-14,0.0273439,0,1.95313e-05,8.731550000000001e-16,0.0804524,0.0807,0.000625,0.000625,0.000773557
-1,0,219169,842.174,83.8377,1.10629e-15,4.06375e-14,1.2857900000000001e-14,0.027734500000000002,0,1.95313e-05,8.779530000000001e-16,0.041417,0.31590100000000004,0.000625,0.000625,0.000777464
-1,0,219169,842.174,85.6864,1.12019e-15,4.77996e-14,1.51863e-14,0.028125099999999997,0,1.95313e-05,8.8300000000000005e-16,0.0442161,0.295248,0.000625,0.000625,0.00078137
-1,0,219169,842.174,71.8248,1.13475e-15,5.30872e-14,1.57845e-14,0.028515699999999998,0,1.95313e-05,8.87482e-16,0.182092,0.489591,0.000625,0.000625,0.000785276
-1,0,219363,842.174,65.3031,1.14779e-15,4.55151e-14,1.4674700000000002e-14,0.028906400000000002,0,1.95313e-05,8.923760000000002e-16,0.123548,0.38906399999999997,0.000625,0.000625,0.000789183
-1,0,219363,842.174,70.8377,1.16327e-15,5.194259999999999e-14,1.46428e-14,0.029297000000000004,0,1.95313e-05,8.97057e-16,0.342497,0.656817,0.000625,0.000625,0.00079309
-1,0,219363,842.174,85.331,1.1822200000000001e-15,5.4112e-14,1.3847899999999998e-14,0.029687599999999998,0,1.95313e-05,9.02395e-16,0.5734670000000001,1.0256399999999999,0.000625,0.000625,0.0007969969999999999
-1,0,219034,842.174,91.0123,1.2046799999999999e-15,6.35926e-14,1.63563e-14,0.0300782,0,1.95313e-05,9.07878e-16,0.880667,1.432,0.000625,0.000625,0.000800903
-1,0,219034,842.174,88.6117,1.2290599999999999e-15,7.08951e-14,1.7280900000000002e-14,0.030468900000000004,0,1.95313e-05,9.12951e-16,0.994142,1.6725400000000001,0.000625,0.000625,0.000804809
-1,0,223133,842.174,113.52799999999999,1.25484e-15,6.03951e-14,1.79537e-14,0.0308595,0,1.95313e-05,9.18404e-16,1.06623,1.6771599999999998,0.000625,0.000625,0.000808716
-1,0,219552,842.174,115.887,1.2863400000000001e-15,6.61335e-14,1.9293599999999998e-14,0.031250099999999996,0,1.95313e-05,9.24307e-16,1.20727,2.0089,0.000625,0.000625,0.000812624
-1,0,227361,842.174,141.317,1.32067e-15,8.27814e-14,2.0413999999999998e-14,0.031640800000000004,0,1.95313e-05,9.30061e-16,1.1078299999999999,2.01156,0.000625,0.000625,0.000816531
-1,0,227361,842.174,124.552,1.35323e-15,9.86794e-14,2.21378e-14,0.0320314,0,1.95313e-05,9.35738e-16,1.2127299999999999,2.0735900000000003,0.000625,0.000625,0.0008204369999999999
-1,0,227361,842.174,149.225,1.39396e-15,1.12233e-13,2.2171400000000002e-14,0.032422,0,1.95313e-05,9.43616e-16,1.38703,2.42524,0.000625,0.000625,0.0008243430000000001
-1,0,223648,842.174,151.29,1.4211999999999999e-15,8.390249999999999e-14,2.10197e-14,0.0328126,0,1.95313e-05,9.49837e-16,1.14025,2.1585099999999997,0.000625,0.000625,0.00082825
-1,0,223648,842.174,161.155,1.45731e-15,9.58725e-14,2.6949599999999998e-14,0.0332033,0,1.95313e-05,9.556939999999998e-16,1.1227200000000002,2.14955,0.000625,0.000625,0.000832158
-1,0,227226,842.174,185.585,1.51059e-15,9.90278e-14,3.27325e-14,0.0335939,0,1.95313e-05,9.62772e-16,1.2756,2.39042,0.000625,0.000625,0.000836064
-1,0,227226,842.174,212.925,1.56433e-15,1.22281e-13,3.5413099999999995e-14,0.0339845,0,1.95313e-05,9.69381e-16,0.8255979999999999,1.9083599999999998,0.000625,0.000625,0.00083997
-1,0,227226,842.174,220.726,1.62957e-15,1.21549e-13,3.50503e-14,0.0343751,0,1.95313e-05,9.776110000000001e-16,0.9630120000000001,2.09693,0.000625,0.000625,0.0008438769999999999
-1,0,231325,842.174,228.07,1.68809e-15,1.3143900000000002e-13,3.2448000000000003e-14,0.0347658,0,1.95313e-05,9.850239999999999e-16,0.5090640000000001,1.47114,0.000625,0.000625,0.0008477830000000001
-1,0,227744,842.174,201.799,1.7581099999999999e-15,1.3990999999999998e-13,3.5304000000000004e-14,0.035156400000000004,0,1.95313e-05,9.932510000000001e-16,0.518023,1.83185,0.000625,0.000625,0.000851691
-1,0,223064,842.174,218.912,1.8389099999999997e-15,1.2259600000000002e-13,4.17856e-14,0.035547,0,1.95313e-05,1.00142e-15,0.027548000000000003,0.925767,0.000625,0.000625,0.0008555980000000001
-1,0,231840,842.174,238.50099999999998,1.91053e-15,1.2425399999999999e-13,4.4838599999999995e-14,0.0359376,0,1.95313e-05,1.00952e-15,0.5484439999999999,0.408667,0.000625,0.000625,0.000859504
-1,0,231840,842.174,312.116,1.9954100000000002e-15,1.37513e-13,4.4155400000000006e-14,0.0363283,0,1.95313e-05,1.01759e-15,0.888249,0.109768,0.000625,0.000625,0.00086341
-1,0,231840,842.174,343.833,2.09176e-15,1.66661e-13,4.4811000000000003e-14,0.0367189,0,1.95313e-05,1.02611e-15,0.625977,0.755648,0.000625,0.000625,0.0008673169999999999
-1,0,231840,842.174,356.173,2.19259e-15,1.92832e-13,5.4685699999999996e-14,0.037109500000000004,0,1.95313e-05,1.0353099999999999e-15,0.7101310000000001,0.168274,0.000625,0.000625,0.000871225
-1,0,231840,842.174,413.439,2.31914e-15,1.86692e-13,6.00829e-14,0.0375002,0,1.95313e-05,1.0462899999999999e-15,0.319069,0.657732,0.000625,0.000625,0.000875131
-1,0,235418,842.174,414.629,2.4528400000000002e-15,1.72091e-13,6.10191e-14,0.0378908,0,1.95313e-05,1.05735e-15,0.454064,0.027976400000000002,0.000625,0.000625,0.0008790369999999999
-1,0,235418,842.174,423.885,2.59912e-15,1.8862e-13,5.78587e-14,0.0382814,0,1.95313e-05,1.06973e-15,1.68763,1.76206,0.000625,0.000625,0.000882944
-1,0,235936,842.174,477.88199999999995,2.77567e-15,2.22679e-13,6.9642e-14,0.038672000000000005,0,1.95313e-05,1.08371e-15,1.8659400000000002,1.68733,0.000625,0.000625,0.00088685
-1,0,235936,842.174,465.832,2.96035e-15,2.53503e-13,8.55026e-14,0.03906269999999999,0,1.95313e-05,1.09886e-15,2.4818700000000002,2.4051099999999996,0.000625,0.000625,0.0008907580000000001
-1,0,235936,842.174,549.052,3.16565e-15,2.80627e-13,9.40924e-14,0.039453300000000004,0,1.95313e-05,1.11584e-15,3.26871,3.83366,0.000625,0.000625,0.000894665
-1,0,239514,842.174,541.489,3.32733e-15,2.29791e-13,9.55199e-14,0.0398439,0,1.95313e-05,1.13107e-15,3.84765,4.460430000000001,0.000625,0.000625,0.000898571
-1,0,236000,842.174,604.51,3.51494e-15,2.8015100000000004e-13,9.22066e-14,0.0402345,0,1.95313e-05,1.1475300000000001e-15,4.32466,5.2632,0.000625,0.000625,0.0009024769999999999
-1,0,236000,842.174,666.087,3.75701e-15,2.9506100000000003e-13,8.4748e-14,0.04062519999999999,0,1.95313e-05,1.16752e-15,6.12641,7.420610000000001,0.000625,0.000625,0.000906384
-1,0,240032,842.174,698.908,3.99527e-15,2.8479400000000003e-13,1.0313199999999999e-13,0.0410158,0,1.95313e-05,1.19063e-15,6.9618,8.40575,0.000625,0.000625,0.0009102919999999999
-1,0,240032,842.174,801.451,4.3051099999999995e-15,3.82385e-13,1.1353e-13,0.0414064,0,1.95313e-05,1.21583e-15,8.252880000000001,10.6607,0.000625,0.000625,0.0009141980000000001
-1,0,240032,842.174,751.561,4.58354e-15,3.6731199999999997e-13,1.1554400000000002e-13,0.041797,0,1.95313e-05,1.23869e-15,9.0255,11.1998,0.000625,0.000625,0.000918104
-1,0,223638,842.174,886.4689999999999,4.91015e-15,3.35415e-13,1.14074e-13,0.042187699999999995,0,1.95313e-05,1.26612e-15,9.560139999999999,12.5399,0.000625,0.000625,0.000922011
-1,0,240096,842.174,1058.04,5.33771e-15,4.1696099999999994e-13,1.33213e-13,0.0425783,0,1.95313e-05,1.29939e-15,9.457180000000001,12.187999999999999,0.000625,0.000625,0.000925917
-1,0,247519,842.174,1001.97,5.75962e-15,4.29725e-13,1.53947e-13,0.042968900000000004,0,1.95313e-05,1.3372e-15,13.0007,16.9524,0.000625,0.000625,0.000929825
-1,0,244128,842.174,1135.52,6.2177900000000004e-15,4.933069999999999e-13,1.8656700000000002e-13,0.0433595,0,1.95313e-05,1.37448e-15,13.8988,18.134,0.000625,0.000625,0.0009337319999999999
-1,0,244128,842.174,1148.06,6.56764e-15,5.49535e-13,1.96142e-13,0.043750199999999996,0,1.95313e-05,1.40908e-15,16.9286,22.2814,0.000625,0.000625,0.0009376380000000001
-1,0,227734,842.174,1306.6,6.9739199999999995e-15,5.13268e-13,1.80627e-13,0.0441408,0,1.95313e-05,1.45251e-15,17.3347,23.3881,0.000625,0.000625,0.0009415439999999999
-1,0,244192,842.174,1233.1,7.4826e-15,5.723470000000001e-13,2.36088e-13,0.0445314,0,1.95313e-05,1.49678e-15,13.6382,19.2733,0.000625,0.000625,0.000945451
-1,0,244192,842.174,1422.11,7.993479999999999e-15,6.07653e-13,2.7044699999999996e-13,0.0449221,0,1.95313e-05,1.54344e-15,13.2656,19.195999999999998,0.000625,0.000625,0.0009493580000000001
-1,0,244192,842.174,1607.48,8.584910000000001e-15,5.65719e-13,2.87798e-13,0.0453127,0,1.95313e-05,1.59155e-15,15.6098,22.6724,0.000625,0.000625,0.000953265
-1,0,227798,842.174,1646.62,9.131700000000001e-15,5.81303e-13,3.08494e-13,0.0457033,0,1.95313e-05,1.63886e-15,18.3455,25.5427,0.000625,0.000625,0.000957171
-1,0,227798,842.174,1405.31,9.8229e-15,6.650010000000001e-13,2.9949699999999997e-13,0.0460939,0,1.95313e-05,1.7075099999999998e-15,26.0244,35.7632,0.000625,0.000625,0.000961077
-1,0,247768,842.174,1512.45,1.06219e-14,8.14991e-13,3.197e-13,0.0464846,0,1.95313e-05,1.77361e-15,20.1902,28.2711,0.000625,0.000625,0.0009649839999999999
-1,0,251865,842.174,1510.42,1.1377600000000001e-14,9.058889999999999e-13,3.6142e-13,0.04687519999999999,0,1.95313e-05,1.83351e-15,21.0765,30.7686,0.000625,0.000625,0.000968892
-1,0,251865,842.174,1733.98,1.21231e-14,8.46256e-13,3.70542e-13,0.047265800000000004,0,1.95313e-05,1.89203e-15,16.9518,26.7513,0.000625,0.000625,0.000972798
-1,0,255962,842.174,1849.24,1.27569e-14,9.255209999999998e-13,3.52439e-13,0.0476564,0,1.95313e-05,1.95165e-15,17.1811,26.4037,0.000625,0.000625,0.000976705
-1,0,255962,842.174,1673.88,1.3673e-14,1.01104e-12,3.18868e-13,0.0480471,0,1.95313e-05,2.03024e-15,13.9502,23.5909,0.000625,0.000625,0.0009806110000000002
-1,0,251864,842.174,1356.74,1.44965e-14,1.1646700000000001e-12,3.3635700000000003e-13,0.04843769999999999,0,1.95313e-05,2.10398e-15,17.9789,29.375,0.000625,0.000625,0.000984517
-1,0,256417,842.174,1658.12,1.53434e-14,1.11707e-12,3.56177e-13,0.0488283,0,1.95313e-05,2.17181e-15,12.7919,23.5406,0.000625,0.000625,0.000988425
-1,0,256417,842.174,2426.12,1.63764e-14,1.07594e-12,3.52613e-13,0.0492189,0,1.95313e-05,2.24776e-15,12.7405,24.2855,0.000625,0.000625,0.000992332
-1,0,255960,842.174,2607.4,1.74333e-14,1.15457e-12,3.30864e-13,0.049609600000000004,0,1.95313e-05,2.32639e-15,11.0937,21.6296,0.000625,0.000625,0.000996238
-1,0,255960,842.174,2462.38,1.87966e-14,1.58777e-12,4.2456300000000003e-13,0.050000199999999995,0,1.95313e-05,2.43094e-15,10.888,22.4056,0.000625,0.000625,0.00100014
-1,0,255960,842.174,2408.29,2.0153200000000003e-14,1.98068e-12,5.300600000000001e-13,0.0503908,0,1.95313e-05,2.5309e-15,9.770760000000001,21.3916,0.000625,0.000625,0.00100405
-1,0,255960,842.174,2540.61,2.1527200000000003e-14,1.7267e-12,5.66228e-13,0.0507815,0,1.95313e-05,2.6302299999999997e-15,2.056,10.5368,0.000625,0.000625,0.00100796
-1,0,260056,842.174,3267.63,2.29888e-14,1.6214799999999999e-12,5.428289999999999e-13,0.0511721,0,1.95313e-05,2.7307099999999998e-15,0.625528,8.60517,0.000625,0.000625,0.00101187
-1,0,260056,842.174,3423.56,2.42354e-14,1.8371e-12,5.0968e-13,0.051562699999999996,0,1.95313e-05,2.82556e-15,6.48946,18.215999999999998,0.000625,0.000625,0.00101577
-1,0,260056,842.174,3693.55,2.58605e-14,2.33342e-12,6.592e-13,0.0519533,0,1.95313e-05,2.94509e-15,0.0547058,10.705,0.000625,0.000625,0.00101968
-1,0,260056,842.174,3812.28,2.7654400000000004e-14,2.82805e-12,7.723140000000001e-13,0.05234400000000001,0,1.95313e-05,3.0738000000000004e-15,9.45603,1.9587400000000001,0.000625,0.000625,0.00102358
-1,0,260056,842.174,3845.05,2.95034e-14,2.4516599999999997e-12,8.10054e-13,0.0527346,0,1.95313e-05,3.22222e-15,17.56,12.1473,0.000625,0.000625,0.00102749
-1,0,264152,842.174,4483.75,3.1741900000000004e-14,2.25298e-12,7.6496e-13,0.0531252,0,1.95313e-05,3.38211e-15,19.7767,18.9598,0.000625,0.000625,0.0010314
-1,0,264152,842.174,4772.89,3.3661300000000004e-14,2.4765299999999997e-12,7.84365e-13,0.0535158,0,1.95313e-05,3.52202e-15,11.9658,6.18701,0.000625,0.000625,0.0010353
-1,0,264152,842.174,4518.96,3.60276e-14,3.03922e-12,1.0122200000000001e-12,0.0539065,0,1.95313e-05,3.70222e-15,14.8173,12.5092,0.000625,0.000625,0.00103921
-1,0,264152,842.174,5295.41,3.87825e-14,3.94591e-12,1.1419100000000001e-12,0.0542971,0,1.95313e-05,3.90197e-15,13.3514,9.23972,0.000625,0.000625,0.00104312
-1,0,264152,842.174,5451.79,4.1972800000000004e-14,3.66105e-12,1.19509e-12,0.05468769999999999,0,1.95313e-05,4.17414e-15,18.4182,16.7002,0.000625,0.000625,0.00104703
-1,0,268248,842.174,7029.66,4.5112599999999996e-14,3.3687699999999996e-12,1.1393600000000001e-12,0.055078300000000004,0,1.95313e-05,4.4116599999999996e-15,20.6324,20.5101,0.000625,0.000625,0.00105093
-1,0,264151,842.174,7804.4,4.77651e-14,3.76475e-12,1.2029e-12,0.055469000000000004,0,1.95313e-05,4.62008e-15,23.9295,24.924,0.000625,0.000625,0.00105484
-1,0,268248,842.174,7382.16,5.11522e-14,4.56606e-12,1.5560899999999999e-12,0.0558596,0,1.95313e-05,4.932159999999999e-15,37.5499,43.6852,0.000625,0.000625,0.00105874
-1,0,268248,842.174,7684.1,5.4766499999999996e-14,5.742000000000001e-12,1.75997e-12,0.05625019999999999,0,1.95313e-05,5.23185e-15,53.8146,68.7562,0.000625,0.000625,0.00106265
-1,0,268248,842.174,8283.08,5.87467e-14,5.33971e-12,1.82594e-12,0.0566409,0,1.95313e-05,5.55636e-15,26.0764,28.3573,0.000625,0.000625,0.00106656
-1,0,268248,842.174,10045.3,6.26776e-14,4.69091e-12,1.7450400000000002e-12,0.057031500000000006,0,1.95313e-05,5.8595100000000004e-15,20.0563,25.1991,0.000625,0.000625,0.00107047
-1,0,268247,842.174,11218.2,6.63499e-14,5.06973e-12,1.8029099999999998e-12,0.057422100000000004,0,1.95313e-05,6.1676299999999996e-15,27.3702,36.7754,0.000625,0.000625,0.00107437
-1,0,268247,842.174,10277.5,7.148330000000001e-14,5.49566e-12,2.32475e-12,0.057812699999999995,0,1.95313e-05,6.6952e-15,46.8226,60.8462,0.000625,0.000625,0.00107828
-1,0,272344,842.174,10462.4,7.72922e-14,7.04953e-12,2.62219e-12,0.0582034,0,1.95313e-05,7.197159999999999e-15,69.8628,91.8347,0.000625,0.000625,0.00108218
-1,0,272344,842.174,10464.3,8.32109e-14,7.376589999999999e-12,2.70346e-12,0.05859400000000001,0,1.95313e-05,7.66754e-15,51.0837,70.471,0.000625,0.000625,0.00108609
-1,0,272344,842.174,13997.4,8.87566e-14,6.7033e-12,2.5889900000000003e-12,0.0589846,0,1.95313e-05,8.11671e-15,3.16361,7.45817,0.000625,0.000625,0.00109
-1,0,272343,842.174,15391.8,9.39302e-14,6.98953e-12,2.75725e-12,0.059375199999999996,0,1.95313e-05,8.59237e-15,9.273480000000001,18.9255,0.000625,0.000625,0.0010939
-1,0,272343,842.174,15554.1,1.0133e-13,8.07784e-12,3.59254e-12,0.0597659,0,1.95313e-05,9.308929999999999e-15,1.3283200000000002,5.33209,0.000625,0.000625,0.00109781
-1,0,272343,842.174,13246.3,1.0836300000000001e-13,7.50434e-12,4.05594e-12,0.06015650000000001,0,1.95313e-05,9.9645e-15,25.1377,31.6208,0.000625,0.000625,0.00110172
-1,0,276440,842.174,13766.1,1.15564e-13,8.20243e-12,4.17906e-12,0.0605471,0,1.95313e-05,1.04952e-14,16.5625,25.3818,0.000625,0.000625,0.00110563
-1,0,276440,842.174,17615.8,1.23379e-13,8.258289999999999e-12,4.00369e-12,0.0609377,0,1.95313e-05,1.1135700000000001e-14,51.5508,82.7363,0.000625,0.000625,0.00110953
-1,0,280600,842.174,21101.4,1.3099500000000001e-13,8.30213e-12,3.91235e-12,0.0613284,0,1.95313e-05,1.1804e-14,13.8808,17.9621,0.000625,0.000625,0.00111344
-1,0,280600,842.174,20332.1,1.40436e-13,1.12865e-11,5.11999e-12,0.061719,0,1.95313e-05,1.26564e-14,3.41929,10.8229,0.000625,0.000625,0.00111734
-1,0,280472,842.174,18034.6,1.50558e-13,9.82856e-12,5.8186900000000005e-12,0.0621096,0,1.95313e-05,1.3472399999999999e-14,7.30853,21.3226,0.000625,0.000625,0.00112125
-1,0,284696,842.174,14458.4,1.59226e-13,1.12042e-11,6.0041e-12,0.06250030000000001,0,1.95313e-05,1.41101e-14,6.20916,3.91865,0.000625,0.000625,0.00112516
-1,0,284696,842.174,18344.5,1.69781e-13,1.18707e-11,5.77046e-12,0.0628909,0,1.95313e-05,1.49431e-14,23.6564,30.8924,0.000625,0.000625,0.00112907
-1,0,284696,842.174,20180.1,1.79726e-13,1.21706e-11,5.28524e-12,0.0632815,0,1.95313e-05,1.56697e-14,14.2735,33.9193,0.000625,0.000625,0.00113297
-1,0,284696,842.174,19581.9,1.9304400000000002e-13,1.61817e-11,5.72329e-12,0.0636721,0,1.95313e-05,1.67033e-14,33.0088,24.502,0.000625,0.000625,0.00113688
-1,0,284568,842.174,18161.9,2.0602399999999998e-13,1.35926e-11,6.51038e-12,0.0640628,0,1.95313e-05,1.7652599999999998e-14,11.9353,3.70853,0.000625,0.000625,0.00114078
-1,0,288792,842.174,17496.9,2.1735100000000002e-13,1.49702e-11,6.71585e-12,0.0644534,0,1.95313e-05,1.85886e-14,8.6299,1.56179,0.000625,0.000625,0.00114469
-1,0,288792,842.174,17010.3,2.31766e-13,1.57314e-11,6.4819e-12,0.064844,0,1.95313e-05,1.96825e-14,118.634,121.119,0.000625,0.000625,0.0011485999999999998
-1,0,288792,842.174,23278.1,2.4421700000000003e-13,1.6808e-11,5.89369e-12,0.0652346,0,1.95313e-05,2.0503900000000003e-14,91.2084,96.8537,0.000625,0.000625,0.0011525
-1,0,288792,842.174,32120.9,2.60004e-13,2.1550999999999995e-11,5.32954e-12,0.0656253,0,1.95313e-05,2.1558700000000002e-14,47.3646,33.8411,0.000625,0.000625,0.00115641
-1,0,288664,842.174,33903.0,2.76691e-13,1.94148e-11,4.78525e-12,0.0660159,0,1.95313e-05,2.2703099999999998e-14,85.2427,77.0758,0.000625,0.000625,0.00116032
-1,0,276245,842.174,31270.0,2.94613e-13,2.15617e-11,4.93661e-12,0.06640650000000001,0,1.95313e-05,2.4206e-14,27.4514,0.225388,0.000625,0.000625,0.00116423
-1,0,289178,842.174,29313.2,3.14771e-13,2.1368000000000002e-11,4.96014e-12,0.0667971,0,1.95313e-05,2.56724e-14,55.0038,44.0745,0.000625,0.000625,0.00116813
-1,0,288663,842.174,31295.1,3.3120599999999997e-13,2.17926e-11,5.14883e-12,0.0671878,0,1.95313e-05,2.68283e-14,73.9521,63.8815,0.000625,0.000625,0.00117204
-1,0,292888,842.174,41050.4,3.5227399999999996e-13,2.48655e-11,4.9807800000000005e-12,0.0675784,0,1.95313e-05,2.86571e-14,57.7472,42.985,0.000625,0.000625,0.00117594
-1,0,289177,842.174,50071.7,3.77859e-13,2.45837e-11,5.91325e-12,0.067969,0,1.95313e-05,3.0778800000000004e-14,135.77,179.704,0.000625,0.000625,0.00117985
-1,0,289242,842.174,51139.7,4.0834499999999996e-13,2.97833e-11,7.01915e-12,0.0683596,0,1.95313e-05,3.32173e-14,0.697851,4.84556,0.000625,0.000625,0.00118376
-1,0,292759,842.174,58164.8,4.3753199999999995e-13,2.94271e-11,7.735660000000001e-12,0.0687503,0,1.95313e-05,3.55161e-14,104.56,136.594,0.000625,0.000625,0.00118767
-1,0,292759,842.174,56962.7,4.61384e-13,3.03103e-11,8.29417e-12,0.0691409,0,1.95313e-05,3.74924e-14,0.25436,11.9404,0.000625,0.000625,0.00119157
-1,0,292951,842.174,54264.9,4.95415e-13,3.09855e-11,8.39701e-12,0.06953150000000001,0,1.95313e-05,4.1250199999999996e-14,94.2531,114.531,0.000625,0.000625,0.00119548
-1,0,293273,842.174,50220.1,5.37515e-13,3.7604e-11,9.07904e-12,0.0699222,0,1.95313e-05,4.5041500000000004e-14,45.2514,63.4619,0.000625,0.000625,0.00119938
-1,0,293338,842.174,53178.6,5.826710000000001e-13,4.45876e-11,1.00849e-11,0.07031280000000001,0,1.95313e-05,4.85861e-14,5.32285,38.7612,0.000625,0.000625,0.00120329
-1,0,296855,842.174,72609.2,6.25012e-13,4.05469e-11,1.05065e-11,0.0707034,0,1.95313e-05,5.18553e-14,3.3715699999999997,11.2088,0.000625,0.000625,0.0012072
-1,0,296855,842.174,79564.3,6.62432e-13,4.26909e-11,1.01492e-11,0.071094,0,1.95313e-05,5.5236199999999996e-14,89.8344,87.6117,0.000625,0.000625,0.0012111
-1,0,293337,842.174,83109.0,7.18124e-13,4.6318000000000004e-11,1.17808e-11,0.0714847,0,1.95313e-05,6.117130000000001e-14,134.58,155.333,0.000625,0.000625,0.00121501
-1,0,297434,842.174,77885.2,7.7293e-13,5.05201e-11,1.49358e-11,0.0718753,0,1.95313e-05,6.63872e-14,86.6305,127.766,0.000625,0.000625,0.00121892
-1,0,297434,842.174,71639.6,8.256450000000001e-13,6.20402e-11,1.63882e-11,0.0722659,0,1.95313e-05,7.025e-14,243.882,321.88,0.000625,0.000625,0.00122283
-1,0,305499,842.174,82412.7,8.82381e-13,5.50351e-11,1.63205e-11,0.0726565,0,1.95313e-05,7.49645e-14,206.269,314.182,0.000625,0.000625,0.00122673
-1,0,297433,842.174,81521.6,9.41973e-13,5.84231e-11,1.53679e-11,0.07304719999999999,0,1.95313e-05,8.021770000000001e-14,78.1305,0.9041790000000001,0.000625,0.000625,0.00123064
-1,0,297433,842.174,86926.1,1.01568e-12,7.11914e-11,1.38512e-11,0.0734378,0,1.95313e-05,8.73409e-14,0.00209906,124.615,0.000625,0.000625,0.00123454
-1,0,305563,842.174,91512.3,1.08564e-12,6.83323e-11,1.63872e-11,0.0738284,0,1.95313e-05,9.404400000000001e-14,250.042,235.123,0.000625,0.000625,0.00123845
-1,0,296853,842.174,97009.4,1.1465600000000001e-12,7.376899999999999e-11,1.72502e-11,0.07421900000000001,0,1.95313e-05,9.89017e-14,189.89700000000002,181.595,0.000625,0.000625,0.00124236
-1,0,296853,842.174,105480.0,1.23083e-12,7.98948e-11,1.69133e-11,0.0746097,0,1.95313e-05,1.0563599999999999e-13,232.14700000000002,227.34,0.000625,0.000625,0.00124626
-1,0,296853,842.174,110980.0,1.30808e-12,8.31947e-11,1.57084e-11,0.0750003,0,1.95313e-05,1.1155799999999999e-13,111.179,23.2062,0.000625,0.000625,0.00125017
-1,0,301529,842.174,118888.0,1.39486e-12,9.66761e-11,1.81132e-11,0.0753909,0,1.95313e-05,1.18631e-13,483.50199999999995,448.16,0.000625,0.000625,0.00125408
-1,0,309659,842.174,129866.0,1.49413e-12,1.08064e-10,2.04475e-11,0.0757816,0,1.95313e-05,1.27123e-13,499.23800000000006,451.789,0.000625,0.000625,0.00125798
-1,0,309658,842.174,138261.0,1.58261e-12,1.04777e-10,2.16769e-11,0.0761722,0,1.95313e-05,1.3488599999999998e-13,660.424,717.553,0.000625,0.000625,0.00126189
-1,0,309658,842.174,135505.0,1.69398e-12,1.4097299999999998e-10,2.16694e-11,0.0765628,0,1.95313e-05,1.43413e-13,425.11,409.205,0.000625,0.000625,0.0012657999999999999
-1,0,309658,842.174,154485.0,1.78024e-12,1.2064700000000002e-10,2.34983e-11,0.0769534,0,1.95313e-05,1.4891800000000002e-13,553.304,490.781,0.000625,0.000625,0.0012697000000000001
-1,0,297561,842.174,162158.0,1.88588e-12,1.22956e-10,2.41703e-11,0.0773441,0,1.95313e-05,1.56833e-13,69.3814,153.69299999999998,0.000625,0.000625,0.00127361
-1,0,309657,842.174,163925.0,2.00115e-12,1.4900899999999998e-10,2.4183000000000004e-11,0.0777347,0,1.95313e-05,1.65154e-13,825.385,858.485,0.000625,0.000625,0.00127752
-1,0,309722,842.174,144686.0,2.10335e-12,1.41006e-10,2.38991e-11,0.07812530000000001,0,1.95313e-05,1.73763e-13,635.357,520.386,0.000625,0.000625,0.00128142
-1,0,313754,842.174,164150.0,2.22224e-12,1.7336299999999998e-10,2.25635e-11,0.0785159,0,1.95313e-05,1.81104e-13,1030.06,1083.35,0.000625,0.000625,0.00128533
-1,0,313754,842.174,157582.0,2.32655e-12,1.65412e-10,2.22489e-11,0.07890660000000001,0,1.95313e-05,1.8706600000000002e-13,622.86,597.461,0.000625,0.000625,0.00128924
-1,0,317851,842.174,224815.0,2.4659e-12,1.6756799999999998e-10,2.34993e-11,0.0792972,0,1.95313e-05,1.98275e-13,965.025,1063.94,0.000625,0.000625,0.00129314
-1,0,313753,842.174,237406.0,2.62747e-12,2.1156900000000002e-10,2.35896e-11,0.0796878,0,1.95313e-05,2.0960799999999998e-13,253.97400000000002,348.851,0.000625,0.000625,0.00129705
-1,0,313818,842.174,251829.0,2.81367e-12,2.2493900000000002e-10,2.49002e-11,0.0800784,0,1.95313e-05,2.2392e-13,514.981,832.534,0.000625,0.000625,0.00130096
-1,0,317850,842.174,297092.0,3.00082e-12,2.57563e-10,3.00802e-11,0.0804691,0,1.95313e-05,2.37252e-13,245.843,388.80199999999996,0.000625,0.000625,0.00130486
-1,0,317850,842.174,283397.0,3.1542099999999997e-12,2.4522400000000004e-10,3.28963e-11,0.08085969999999999,0,1.95313e-05,2.49456e-13,1156.13,1644.26,0.000625,0.000625,0.00130877
-1,0,313817,842.174,329407.0,3.3879699999999997e-12,2.8918400000000006e-10,4.03428e-11,0.0812503,0,1.95313e-05,2.7259800000000003e-13,1476.23,1999.91,0.000625,0.000625,0.00131268
-1,0,317849,842.174,321535.0,3.66537e-12,3.33649e-10,4.39193e-11,0.08164099999999999,0,1.95313e-05,2.9465e-13,966.8989999999999,1307.15,0.000625,0.000625,0.00131658
-1,0,317914,842.174,380967.0,3.96627e-12,3.88147e-10,4.38281e-11,0.0820316,0,1.95313e-05,3.17336e-13,226.63299999999998,341.76599999999996,0.000625,0.000625,0.00132049
-1,0,317913,842.174,420150.0,4.2587400000000005e-12,2.9726999999999995e-10,5.05748e-11,0.0824222,0,1.95313e-05,3.39827e-13,1326.44,1376.08,0.000625,0.000625,0.0013244
-1,0,317913,842.174,493198.0,4.52118e-12,3.46816e-10,5.34759e-11,0.0828128,0,1.95313e-05,3.61575e-13,251.715,622.332,0.000625,0.000625,0.0013283
-1,0,317913,842.174,544961.0,4.8985e-12,4.1997199999999996e-10,5.85356e-11,0.0832035,0,1.95313e-05,3.9954000000000003e-13,502.911,921.0210000000001,0.000625,0.000625,0.00133221
-1,0,321945,842.174,574874.0,5.28238e-12,4.5373400000000003e-10,7.14407e-11,0.0835941,0,1.95313e-05,4.33745e-13,1276.9,1914.45,0.000625,0.000625,0.00133612
-1,0,322010,842.174,549416.0,5.66893e-12,5.47506e-10,8.33973e-11,0.0839847,0,1.95313e-05,4.61183e-13,1944.25,2835.05,0.000625,0.000625,0.00134002
-1,0,322009,842.174,572704.0,6.08655e-12,4.9892e-10,9.31638e-11,0.0843753,0,1.95313e-05,4.96643e-13,2111.55,3012.78,0.000625,0.000625,0.00134393
-1,0,322009,842.174,611103.0,6.52175e-12,5.675309999999999e-10,9.40114e-11,0.084766,0,1.95313e-05,5.33935e-13,1289.9,1831.06,0.000625,0.000625,0.00134784
-1,0,322009,842.174,749059.0,7.06052e-12,6.78154e-10,9.80622e-11,0.0851566,0,1.95313e-05,5.8448e-13,545.362,370.17400000000004,0.000625,0.000625,0.00135174
-1,0,322074,842.174,804191.0,7.570289999999999e-12,6.07056e-10,1.19866e-10,0.0855472,0,1.95313e-05,6.33227e-13,3031.52,3624.18,0.000625,0.000625,0.00135565
-1,0,326106,842.174,784888.0,8.06829e-12,6.06419e-10,1.31964e-10,0.08593780000000001,0,1.95313e-05,6.71232e-13,310.106,138.439,0.000625,0.000625,0.00135956
-1,0,326105,842.174,789025.0,8.72464e-12,6.760770000000001e-10,1.33467e-10,0.0863285,0,1.95313e-05,7.25867e-13,2498.47,3116.55,0.000625,0.000625,0.00136346
-1,0,326105,842.174,816915.0,9.32352e-12,7.56391e-10,1.34571e-10,0.08671910000000001,0,1.95313e-05,7.741050000000001e-13,2807.13,3140.22,0.000625,0.000625,0.00136737
-1,0,326105,842.174,762065.0,1.0007e-11,9.012239999999999e-10,1.31362e-10,0.0871097,0,1.95313e-05,8.29725e-13,136.887,499.22,0.000625,0.000625,0.00137128
-1,0,326170,842.174,862401.0,1.07149e-11,9.172779999999999e-10,1.4947699999999998e-10,0.0875003,0,1.95313e-05,8.907299999999999e-13,2662.51,2247.51,0.000625,0.000625,0.00137518
-1,0,326169,842.174,929409.0,1.13297e-11,7.69643e-10,1.6514299999999998e-10,0.087891,0,1.95313e-05,9.47753e-13,3178.81,3583.03,0.000625,0.000625,0.00137909
-1,0,334234,842.174,878058.0,1.21381e-11,1.06223e-09,1.7652e-10,0.0882816,0,1.95313e-05,1.00863e-12,1180.46,1056.54,0.000625,0.000625,0.0013830000000000001
-1,0,326169,842.174,962322.0,1.27156e-11,9.53171e-10,1.8019299999999997e-10,0.08867219999999999,0,1.95313e-05,1.04715e-12,1497.15,1589.49,0.000625,0.000625,0.0013869000000000002
-1,0,322137,842.174,1018370.0,1.33915e-11,1.05377e-09,1.92016e-10,0.08906289999999999,0,1.95313e-05,1.09835e-12,5483.94,5818.88,0.000625,0.000625,0.00139081
-1,0,334233,842.174,1148470.0,1.42332e-11,1.10371e-09,1.9914599999999997e-10,0.08945349999999999,0,1.95313e-05,1.15903e-12,3416.23,3633.96,0.000625,0.000625,0.00139472
-1,0,334298,842.174,1193800.0,1.50576e-11,1.1618800000000001e-09,2.06047e-10,0.0898441,0,1.95313e-05,1.2300399999999999e-12,5367.15,7189.82,0.000625,0.000625,0.00139862
-1,0,338330,842.174,1297670.0,1.59643e-11,1.4651600000000001e-09,2.09118e-10,0.0902347,0,1.95313e-05,1.2828e-12,3867.05,4921.86,0.000625,0.000625,0.00140253
-1,0,326233,842.174,1337030.0,1.67892e-11,1.31795e-09,2.4090900000000004e-10,0.0906254,0,1.95313e-05,1.32987e-12,2265.69,2984.66,0.000625,0.000625,0.00140644
-1,0,326233,842.174,1679180.0,1.78806e-11,1.63766e-09,2.61556e-10,0.091016,0,1.95313e-05,1.41759e-12,97.3302,403.909,0.000625,0.000625,0.00141034
-1,0,338329,842.174,1751460.0,1.9084e-11,1.70834e-09,2.68019e-10,0.0914066,0,1.95313e-05,1.49721e-12,6368.32,7338.49,0.000625,0.000625,0.00141425
-1,0,338394,842.174,1790780.0,2.03388e-11,1.82275e-09,2.67737e-10,0.0917972,0,1.95313e-05,1.59471e-12,416.16900000000004,39.9316,0.000625,0.000625,0.00141816
-1,0,342426,842.174,2139070.0,2.14859e-11,1.8127200000000001e-09,2.72892e-10,0.09218789999999999,0,1.95313e-05,1.67053e-12,5744.31,8186.69,0.000625,0.000625,0.00142206
-1,0,342426,842.174,2004460.0,2.2426999999999997e-11,1.74455e-09,2.6137400000000003e-10,0.0925785,0,1.95313e-05,1.7347900000000001e-12,3062.35,5616.19,0.000625,0.000625,0.00142597
-1,0,338393,842.174,2080200.0,2.39247e-11,1.96229e-09,2.53863e-10,0.0929691,0,1.95313e-05,1.8761900000000003e-12,679.5189999999999,1064.29,0.000625,0.000625,0.00142988
-1,0,342425,842.174,2655940.0,2.56943e-11,2.3092600000000004e-09,2.64375e-10,0.0933597,0,1.95313e-05,2.01334e-12,1296.04,129.336,0.000625,0.000625,0.00143378
-1,0,342490,842.174,2875510.0,2.76973e-11,2.71658e-09,2.9411e-10,0.09375039999999998,0,1.95313e-05,2.16335e-12,2563.05,2272.95,0.000625,0.000625,0.00143769
-1,0,346522,842.174,3278160.0,2.95725e-11,2.31628e-09,3.57662e-10,0.094141,0,1.95313e-05,2.2977e-12,6480.32,7145.99,0.000625,0.000625,0.0014416
-1,0,346586,842.174,3279930.0,3.13757e-11,2.4188400000000003e-09,3.8891699999999996e-10,0.09453160000000001,0,1.95313e-05,2.44505e-12,4075.06,4785.08,0.000625,0.000625,0.0014455
-1,0,342489,842.174,3590690.0,3.38435e-11,2.7641100000000003e-09,4.66515e-10,0.0949223,0,1.95313e-05,2.67909e-12,4099.94,4463.87,0.000625,0.000625,0.00144941
-1,0,346521,842.174,3877640.0,3.65137e-11,3.2940500000000002e-09,5.00878e-10,0.09531289999999999,0,1.95313e-05,2.90173e-12,5754.56,9601.35,0.000625,0.000625,0.00145332
-1,0,346586,842.174,3889830.0,3.91699e-11,3.94427e-09,5.718959999999999e-10,0.0957035,0,1.95313e-05,3.10228e-12,2179.19,1596.29,0.000625,0.000625,0.00145722
-1,0,346585,842.174,3833420.0,4.19643e-11,3.3389999999999997e-09,6.593010000000001e-10,0.0960941,0,1.95313e-05,3.34356e-12,2075.29,2645.64,0.000625,0.000625,0.00146113
-1,0,346585,842.174,3876760.0,4.46771e-11,3.60985e-09,6.87888e-10,0.09648480000000001,0,1.95313e-05,3.5838400000000002e-12,2059.31,2476.67,0.000625,0.000625,0.00146504
-1,0,346585,842.174,5021370.0,4.83394e-11,4.42282e-09,6.767430000000001e-10,0.09687539999999999,0,1.95313e-05,3.92407e-12,18246.4,23647.4,0.000625,0.000625,0.00146894
-1,0,346650,842.174,4987010.0,5.21573e-11,4.39453e-09,8.06295e-10,0.09726599999999999,0,1.95313e-05,4.27121e-12,19546.1,22631.1,0.000625,0.000625,0.00147285
-1,0,350682,842.174,5937230.0,5.56307e-11,5.04264e-09,9.032530000000001e-10,0.0976566,0,1.95313e-05,4.5486300000000006e-12,13472.2,15450.2,0.000625,0.000625,0.00147676
-1,0,346649,842.174,6544550.0,6.02576e-11,4.9102e-09,9.26239e-10,0.0980473,0,1.95313e-05,4.95208e-12,21431.2,27070.4,0.000625,0.000625,0.00148066
-1,0,346649,842.174,7736370.0,6.46239e-11,5.56349e-09,9.74272e-10,0.0984379,0,1.95313e-05,5.32383e-12,26487.4,28504.9,0.000625,0.000625,0.00148457
-1,0,350681,842.174,6589120.0,6.9505e-11,6.48977e-09,1.16562e-09,0.0988285,0,1.95313e-05,5.742319999999999e-12,21150.8,25784.3,0.000625,0.000625,0.00148847
-1,0,350746,842.174,6695650.0,7.43441e-11,6.09039e-09,1.30399e-09,0.0992191,0,1.95313e-05,6.17847e-12,22544.0,24118.5,0.000625,0.000625,0.00149238
-1,0,350745,842.174,8928130.0,7.89588e-11,5.776130000000001e-09,1.35268e-09,0.09960980000000001,0,1.95313e-05,6.628e-12,39810.2,48285.6,0.000625,0.000625,0.00149629
-1,0,358810,842.174,8945840.0,8.51676e-11,7.79888e-09,1.3003499999999998e-09,0.1,0,1.95313e-05,7.097739999999999e-12,38659.2,52909.5,0.000625,0.000625,0.0015002000000000001
-1,0,350745,842.174,9980410.0,8.96291e-11,7.23588e-09,1.52645e-09,0.100391,0,1.95313e-05,7.417089999999999e-12,38123.7,58746.8,0.000625,0.000625,0.0015040999999999998
-1,0,346713,842.174,8121920.0,9.481100000000002e-11,7.507060000000002e-09,1.7444300000000001e-09,0.10078200000000001,0,1.95313e-05,7.827810000000001e-12,31490.5,44345.6,0.000625,0.000625,0.00150801
-1,0,354842,842.174,8202030.0,1.0103100000000001e-10,8.4483e-09,1.9238099999999998e-09,0.101172,0,1.95313e-05,8.301710000000001e-12,43985.3,61597.0,0.000625,0.000625,0.00151191
-1,0,362906,842.174,9028170.0,1.07558e-10,8.72739e-09,1.95398e-09,0.101563,0,1.95313e-05,8.85742e-12,33595.2,50991.7,0.000625,0.000625,0.00151582
-1,0,362906,842.174,9515280.0,1.1470399999999998e-10,1.1583000000000002e-08,1.89771e-09,0.101954,0,1.95313e-05,9.240480000000001e-12,27632.6,40692.8,0.000625,0.000625,0.00151973
-1,0,362906,842.174,9492690.0,1.20169e-10,9.91943e-09,1.7666600000000002e-09,0.102344,0,1.95313e-05,9.53958e-12,25503.7,38100.1,0.000625,0.000625,0.00152363
-1,0,350809,842.174,10031400.0,1.27672e-10,1.1937899999999999e-08,1.90991e-09,0.10273499999999999,0,1.95313e-05,1.01264e-11,7858.47,515.7130000000001,0.000625,0.000625,0.00152754
-1,0,362905,842.174,10175800.0,1.35799e-10,1.39515e-08,1.96814e-09,0.103125,0,1.95313e-05,1.06073e-11,8535.46,7288.05,0.000625,0.000625,0.00153145
-1,0,362970,842.174,10920500.0,1.4307200000000002e-10,1.28525e-08,1.94405e-09,0.10351600000000001,0,1.95313e-05,1.11317e-11,6775.47,11018.4,0.000625,0.000625,0.00153536
-1,0,367002,842.174,13472000.0,1.5057e-10,1.38196e-08,1.82063e-09,0.103907,0,1.95313e-05,1.15409e-11,4268.46,1899.37,0.000625,0.000625,0.00153926
-1,0,367002,842.174,13219900.0,1.56431e-10,1.27603e-08,1.68072e-09,0.104297,0,1.95313e-05,1.18877e-11,3310.58,5096.04,0.000625,0.000625,0.00154317
-1,0,367001,842.174,13764900.0,1.66004e-10,1.36087e-08,1.60387e-09,0.10468800000000002,0,1.95313e-05,1.27729e-11,2037.81,4304.34,0.000625,0.000625,0.00154707
-1,0,367001,842.174,15224700.0,1.77614e-10,1.72329e-08,1.61797e-09,0.10507899999999999,0,1.95313e-05,1.36503e-11,38395.6,45252.0,0.000625,0.000625,0.00155098
-1,0,367066,842.174,18891500.0,1.91207e-10,1.9047000000000002e-08,1.71322e-09,0.10546900000000001,0,1.95313e-05,1.46472e-11,11003.2,12579.7,0.000625,0.000625,0.00155489
-1,0,371098,842.174,20853700.0,2.03421e-10,1.81932e-08,2.1052800000000004e-09,0.10586,0,1.95313e-05,1.55076e-11,9330.52,15105.8,0.000625,0.000625,0.00155879
-1,0,367065,842.174,24356700.0,2.15044e-10,1.8477700000000002e-08,2.38499e-09,0.10625,0,1.95313e-05,1.64698e-11,19042.9,34765.5,0.000625,0.000625,0.0015627
-1,0,367065,842.174,25029800.0,2.3116099999999996e-10,2.2917099999999998e-08,2.8901900000000003e-09,0.10664100000000001,0,1.95313e-05,1.80121e-11,70732.2,89222.1,0.000625,0.000625,0.00156661
-1,0,371097,842.174,27812900.0,2.48586e-10,2.5479e-08,3.11293e-09,0.10703199999999999,0,1.95313e-05,1.94868e-11,37774.6,46580.0,0.000625,0.000625,0.00157051
-1,0,371162,842.174,28821000.0,2.66243e-10,2.85615e-08,3.4196100000000004e-09,0.107422,0,1.95313e-05,2.07954e-11,83604.1,117460.0,0.000625,0.000625,0.00157442
-1,0,371161,842.174,26346200.0,2.85588e-10,2.5509499999999998e-08,3.95251e-09,0.107813,0,1.95313e-05,2.24213e-11,19302.4,12715.0,0.000625,0.000625,0.00157833
-1,0,371161,842.174,29048800.0,3.0492e-10,2.92207e-08,4.1582200000000006e-09,0.108204,0,1.95313e-05,2.40565e-11,503.282,374.625,0.000625,0.000625,0.00158223
-1,0,371161,842.174,35551400.0,3.31431e-10,3.6149400000000003e-08,4.30723e-09,0.10859400000000001,0,1.95313e-05,2.6337e-11,10112.5,3930.8,0.000625,0.000625,0.00158614
-1,0,375258,842.174,41085100.0,3.5828600000000003e-10,3.14255e-08,5.11726e-09,0.10898499999999998,0,1.95313e-05,2.87057e-11,74931.7,82364.7,0.000625,0.000625,0.00159005
-1,0,375258,842.174,43390800.0,3.82755e-10,3.7816e-08,5.84382e-09,0.109375,0,1.95313e-05,3.05201e-11,117982.0,130570.0,0.000625,0.000625,0.00159395
-1,0,375257,842.174,48775800.0,4.14902e-10,3.97391e-08,6.8474499999999996e-09,0.109766,0,1.95313e-05,3.32542e-11,57145.1,40866.1,0.000625,0.000625,0.00159786
-1,0,375257,842.174,54733900.0,4.45647e-10,4.3849e-08,7.321210000000001e-09,0.11015699999999999,0,1.95313e-05,3.58102e-11,143059.0,143739.0,0.000625,0.000625,0.00160177
-1,0,375257,842.174,49007400.0,4.78666e-10,5.19371e-08,8.5355e-09,0.110547,0,1.95313e-05,3.84825e-11,169502.0,180179.0,0.000625,0.000625,0.00160567
-1,0,375322,842.174,49972300.0,5.13958e-10,4.41959e-08,9.462520000000001e-09,0.11093800000000001,0,1.95313e-05,4.14665e-11,293149.0,356039.0,0.000625,0.000625,0.00160958
-1,0,375256,842.174,58913900.0,5.45993e-10,4.50871e-08,9.97748e-09,0.111329,0,1.95313e-05,4.44822e-11,353295.0,425003.0,0.000625,0.000625,0.00161349
-1,0,383321,842.174,58625500.0,5.928150000000001e-10,5.28574e-08,1.00261e-08,0.111719,0,1.95313e-05,4.79214e-11,384853.0,503068.0,0.000625,0.000625,0.00161739
-1,0,375321,842.174,61298500.0,6.269580000000001e-10,5.8957300000000006e-08,1.17769e-08,0.11210999999999999,0,1.95313e-05,5.03576e-11,392070.0,525027.0,0.000625,0.000625,0.0016213
-1,0,379418,842.174,63410800.0,6.65405e-10,5.93125e-08,1.35131e-08,0.1125,0,1.95313e-05,5.32021e-11,238220.0,333182.0,0.000625,0.000625,0.00162521
-1,0,379418,842.174,62757500.0,7.106780000000001e-10,6.52956e-08,1.4185299999999999e-08,0.112891,0,1.95313e-05,5.65742e-11,325105.0,422705.0,0.000625,0.000625,0.00162911
-1,0,375385,842.174,76562900.0,7.55927e-10,6.54467e-08,1.40259e-08,0.113282,0,1.95313e-05,6.04653e-11,229620.0,296403.0,0.000625,0.000625,0.00163302
-1,0,387482,842.174,69356300.0,8.069760000000001e-10,8.442560000000001e-08,1.41729e-08,0.11367200000000001,0,1.95313e-05,6.31048e-11,421350.0,557149.0,0.000625,0.000625,0.00163693
-1,0,375385,842.174,63840600.0,8.44868e-10,8.09155e-08,1.50791e-08,0.11406300000000001,0,1.95313e-05,6.51147e-11,92905.9,111018.0,0.000625,0.000625,0.00164083
-1,0,375385,842.174,68630500.0,8.937139999999999e-10,1.0201499999999999e-07,1.60837e-08,0.114454,0,1.95313e-05,6.89968e-11,251543.0,356107.0,0.000625,0.000625,0.00164474
-1,0,387481,842.174,76404400.0,9.532760000000002e-10,1.0708199999999999e-07,1.72364e-08,0.114844,0,1.95313e-05,7.26505e-11,239970.0,356410.0,0.000625,0.000625,0.00164865
-1,0,387546,842.174,95736000.0,1.00744e-09,1.0125799999999999e-07,1.74399e-08,0.11523499999999999,0,1.95313e-05,7.67593e-11,278805.0,344638.0,0.000625,0.000625,0.00165255
-1,0,391578,842.174,108496000.0,1.0561300000000002e-09,1.0288500000000001e-07,1.75544e-08,0.115625,0,1.95313e-05,7.95112e-11,482954.0,665083.0,0.000625,0.000625,0.00165646
-1,0,391578,842.174,93191600.0,1.1006800000000002e-09,9.3278e-08,1.9096799999999998e-08,0.11601600000000001,0,1.95313e-05,8.18789e-11,133488.0,182732.0,0.000625,0.000625,0.00166037
-1,0,387545,842.174,94802100.0,1.16558e-09,1.05539e-07,1.9665099999999997e-08,0.116407,0,1.95313e-05,8.75548e-11,389807.0,536397.0,0.000625,0.000625,0.00166427
-1,0,391577,842.174,97996900.0,1.24431e-09,1.28456e-07,1.9604099999999997e-08,0.116797,0,1.95313e-05,9.33392e-11,297034.0,379331.0,0.000625,0.000625,0.00166818
-1,0,391642,842.174,126479000.0,1.3285999999999997e-09,1.38292e-07,1.9642800000000002e-08,0.11718800000000001,0,1.95313e-05,9.90546e-11,224123.0,359791.0,0.000625,0.000625,0.00167209
-1,0,395674,842.174,151569000.0,1.4082200000000001e-09,1.26439e-07,1.71472e-08,0.117579,0,1.95313e-05,1.0408200000000001e-10,25371.6,705.582,0.000625,0.000625,0.00167599
-1,0,391641,842.174,164865000.0,1.4812999999999998e-09,1.36536e-07,1.81235e-08,0.117969,0,1.95313e-05,1.0985700000000001e-10,63249.4,159413.0,0.000625,0.000625,0.0016799
-1,0,391641,842.174,186300000.0,1.58513e-09,1.60763e-07,1.99562e-08,0.11835999999999999,0,1.95313e-05,1.1927e-10,306089.0,453655.0,0.000625,0.000625,0.0016838
-1,0,395673,842.174,208217000.0,1.70003e-09,1.8459800000000002e-07,2.1593e-08,0.11875,0,1.95313e-05,1.28541e-10,248374.0,373413.0,0.000625,0.000625,0.00168771
-1,0,395738,842.174,210755000.0,1.8213900000000003e-09,1.9685400000000002e-07,2.4842e-08,0.11914100000000001,0,1.95313e-05,1.3751099999999998e-10,110683.0,331738.0,0.000625,0.000625,0.00169162
-1,0,395737,842.174,183891000.0,1.9489999999999998e-09,1.80667e-07,2.8997299999999998e-08,0.119532,0,1.95313e-05,1.47985e-10,165631.0,228453.0,0.000625,0.000625,0.00169553
-1,0,395737,842.174,205425000.0,2.08378e-09,2.03645e-07,3.07407e-08,0.119922,0,1.95313e-05,1.58822e-10,472838.0,479106.0,0.000625,0.000625,0.00169943
-1,0,395737,842.174,256880000.0,2.26208e-09,2.52594e-07,3.06988e-08,0.12031300000000002,0,1.95313e-05,1.7340099999999997e-10,165304.0,82200.3,0.000625,0.000625,0.00170334
-1,0,395802,842.174,279164000.0,2.4438e-09,2.24938e-07,3.6895300000000003e-08,0.12070399999999999,0,1.95313e-05,1.8917700000000004e-10,507635.0,387175.0,0.000625,0.000625,0.00170724
-1,0,399834,842.174,303835000.0,2.6122e-09,2.6321e-07,4.129569999999999e-08,0.12109400000000001,0,1.95313e-05,2.0156900000000003e-10,462899.0,252352.0,0.000625,0.000625,0.00171115
-1,0,395736,842.174,316086000.0,2.8265100000000004e-09,2.7401999999999996e-07,4.43081e-08,0.121485,0,1.95313e-05,2.1928799999999998e-10,883271.0,913141.0,0.000625,0.000625,0.00171506
-1,0,395801,842.174,344583000.0,3.0348200000000005e-09,2.92217e-07,4.91026e-08,0.121875,0,1.95313e-05,2.36405e-10,1899330.0,2180580.0,0.000625,0.000625,0.00171896
-1,0,399833,842.174,341751000.0,3.2646900000000002e-09,3.45077e-07,5.79479e-08,0.12226600000000001,0,1.95313e-05,2.5468500000000004e-10,1597620.0,1954220.0,0.000625,0.000625,0.00172287
-1,0,399898,842.174,330952000.0,3.5012600000000004e-09,3.16367e-07,6.51824e-08,0.12265699999999999,0,1.95313e-05,2.75045e-10,2110070.0,2697890.0,0.000625,0.000625,0.00172678
-1,0,399832,842.174,341242000.0,3.70977e-09,3.42292e-07,6.6694e-08,0.123047,0,1.95313e-05,2.94683e-10,1337370.0,1678650.0,0.000625,0.000625,0.00173069
-1,0,407897,842.174,425852000.0,4.02555e-09,3.7972900000000005e-07,6.806789999999999e-08,0.123438,0,1.95313e-05,3.18152e-10,2061800.0,2586440.0,0.000625,0.000625,0.00173459
-1,0,399897,842.174,419774000.0,4.25767e-09,4.14762e-07,7.83989e-08,0.123829,0,1.95313e-05,3.3554900000000004e-10,2982620.0,3770140.0,0.000625,0.000625,0.0017385000000000002
-1,0,403994,842.174,416913000.0,4.49254e-09,4.14373e-07,8.71928e-08,0.12421900000000001,0,1.95313e-05,3.5494599999999997e-10,2873560.0,3761540.0,0.000625,0.000625,0.0017423999999999999
-1,0,403994,842.174,397259000.0,4.7959399999999995e-09,4.7588500000000003e-07,8.94711e-08,0.12460999999999998,0,1.95313e-05,3.7908e-10,2755710.0,3603960.0,0.000625,0.000625,0.00174631
-1,0,399896,842.174,468939000.0,5.0619099999999995e-09,4.3718999999999996e-07,8.63625e-08,0.125,0,1.95313e-05,4.0503400000000003e-10,2069600.0,2833660.0,0.000625,0.000625,0.00175022
-1,0,412058,842.174,465729000.0,5.43137e-09,5.533120000000001e-07,8.87478e-08,0.125391,0,1.95313e-05,4.25395e-10,2923550.0,3958100.0,0.000625,0.000625,0.00175412
-1,0,403993,842.174,522671000.0,5.67955e-09,5.28696e-07,9.36108e-08,0.125782,0,1.95313e-05,4.39848e-10,1947130.0,2396160.0,0.000625,0.000625,0.00175803
-1,0,399961,842.174,548502000.0,6.01949e-09,6.093240000000001e-07,1.04045e-07,0.126172,0,1.95313e-05,4.696330000000001e-10,1357290.0,1869970.0,0.000625,0.000625,0.00176194
-1,0,412057,842.174,607506000.0,6.401100000000001e-09,6.82924e-07,1.1051600000000001e-07,0.126563,0,1.95313e-05,4.93416e-10,2114510.0,2697990.0,0.000625,0.000625,0.00176584
-1,0,412122,842.174,720565000.0,6.7611100000000004e-09,6.500849999999999e-07,1.11367e-07,0.12695399999999998,0,1.95313e-05,5.2173e-10,4060520.0,5391190.0,0.000625,0.000625,0.00176975
-1,0,416154,842.174,727409000.0,7.15425e-09,7.778749999999999e-07,1.24119e-07,0.127344,0,1.95313e-05,5.40976e-10,3019670.0,4451940.0,0.000625,0.000625,0.00177366
-1,0,416154,842.174,713795000.0,7.44374e-09,6.967059999999999e-07,1.34748e-07,0.127735,0,1.95313e-05,5.5716e-10,3008200.0,4345630.0,0.000625,0.000625,0.00177756
-1,0,416153,842.174,754783000.0,7.92032e-09,7.58899e-07,1.31817e-07,0.128126,0,1.95313e-05,5.96082e-10,699878.0,1620270.0,0.000625,0.000625,0.00178147
-1,0,416153,842.174,856673000.0,8.4819e-09,9.64069e-07,1.3179e-07,0.12851600000000002,0,1.95313e-05,6.359490000000001e-10,3665340.0,5424880.0,0.000625,0.000625,0.00178538
-1,0,416088,842.174,1037820000.0,9.10406e-09,9.44981e-07,1.2709199999999998e-07,0.128907,0,1.95313e-05,6.77133e-10,2353180.0,4159260.0,0.000625,0.000625,0.00178928
-1,0,420250,842.174,1261840000.0,9.66886e-09,9.238799999999999e-07,1.25477e-07,0.129297,0,1.95313e-05,7.11423e-10,2087460.0,3711760.0,0.000625,0.000625,0.00179319
-1,0,420250,842.174,1245600000.0,1.01868e-08,9.097360000000001e-07,1.37453e-07,0.129688,0,1.95313e-05,7.50308e-10,3192510.0,5734380.0,0.000625,0.000625,0.0017971
-1,0,416152,842.174,1369910000.0,1.0909e-08,1.06779e-06,1.57963e-07,0.130079,0,1.95313e-05,8.11738e-10,859584.0,1700880.0,0.000625,0.000625,0.001801
-1,0,420249,842.174,1534910000.0,1.16909e-08,1.30114e-06,1.7248100000000002e-07,0.130469,0,1.95313e-05,8.72838e-10,479783.0,1434140.0,0.000625,0.000625,0.00180491
-1,0,420314,842.174,1607500000.0,1.2541899999999999e-08,1.3582399999999998e-06,1.90834e-07,0.13086,0,1.95313e-05,9.31892e-10,822893.0,232782.0,0.000625,0.000625,0.00180882
-1,0,420313,842.174,1668750000.0,1.3379099999999999e-08,1.14729e-06,2.2807900000000001e-07,0.131251,0,1.95313e-05,9.99344e-10,4245330.0,4277600.0,0.000625,0.000625,0.00181272
-1,0,420313,842.174,1621230000.0,1.42964e-08,1.3069599999999999e-06,2.48279e-07,0.131641,0,1.95313e-05,1.07388e-09,3092040.0,2611150.0,0.000625,0.000625,0.00181663
-1,0,420313,842.174,2010920000.0,1.55606e-08,1.59927e-06,2.61479e-07,0.13203199999999998,0,1.95313e-05,1.1724000000000002e-09,7129610.0,7826160.0,0.000625,0.000625,0.00182054
-1,0,420183,842.174,2385810000.0,1.68453e-08,1.50587e-06,3.15435e-07,0.132422,0,1.95313e-05,1.27859e-09,9498630.0,11017000.0,0.000625,0.000625,0.00182444
-1,0,424410,842.174,2571930000.0,1.80367e-08,1.78655e-06,3.4534e-07,0.13281300000000001,0,1.95313e-05,1.36703e-09,5981510.0,5638120.0,0.000625,0.000625,0.00182835
-1,0,420312,842.174,3013120000.0,1.95681e-08,1.8307400000000002e-06,3.94894e-07,0.133204,0,1.95313e-05,1.4952599999999999e-09,9402520.0,10130100.0,0.000625,0.000625,0.00183226
-1,0,420312,842.174,3349130000.0,2.1065099999999996e-08,1.9037e-06,5.02683e-07,0.13359400000000002,0,1.95313e-05,1.61765e-09,8457030.0,8979110.0,0.000625,0.000625,0.00183616
-1,0,424409,842.174,3311080000.0,2.27063e-08,2.11206e-06,5.82515e-07,0.133985,0,1.95313e-05,1.7465e-09,13946400.0,16199800.0,0.000625,0.000625,0.00184007
-1,0,432409,842.174,3027990000.0,2.43482e-08,2.13798e-06,6.19781e-07,0.134376,0,1.95313e-05,1.8870300000000003e-09,13286100.0,15170900.0,0.000625,0.000625,0.00184397
-1,0,424408,842.174,3595670000.0,2.58419e-08,2.23967e-06,6.33825e-07,0.134766,0,1.95313e-05,2.02393e-09,22065800.0,26488500.0,0.000625,0.000625,0.00184788
-1,0,432473,842.174,3955650000.0,2.8266299999999996e-08,3.22633e-06,6.513389999999999e-07,0.135157,0,1.95313e-05,2.1976700000000003e-09,19546300.0,25192900.0,0.000625,0.000625,0.00185179
-1,0,436569,842.174,3894770000.0,2.99368e-08,2.5609399999999997e-06,8.12219e-07,0.135547,0,1.95313e-05,2.32289e-09,26844700.0,35384200.0,0.000625,0.000625,0.00185569
-1,0,436569,842.174,4024610000.0,3.17267e-08,2.89947e-06,9.24501e-07,0.135938,0,1.95313e-05,2.46374e-09,27480100.0,36202100.0,0.000625,0.000625,0.0018596
-1,0,436635,842.174,4201340000.0,3.41002e-08,3.24723e-06,9.78862e-07,0.136329,0,1.95313e-05,2.65728e-09,38324000.0,51869800.0,0.000625,0.000625,0.00186351
-1,0,436634,842.174,4080340000.0,3.6343099999999995e-08,3.63144e-06,9.7203e-07,0.136719,0,1.95313e-05,2.8644400000000005e-09,29380000.0,40583600.0,0.000625,0.000625,0.00186742
-1,0,436634,842.174,4387700000.0,3.91236e-08,4.8882800000000006e-06,9.4765e-07,0.13710999999999998,0,1.95313e-05,3.02944e-09,29682700.0,40182000.0,0.000625,0.000625,0.00187132
-1,0,436569,842.174,4652430000.0,4.1004399999999996e-08,4.2381300000000005e-06,1.03279e-06,0.137501,0,1.95313e-05,3.16508e-09,22117400.0,30956400.0,0.000625,0.000625,0.00187523
-1,0,440730,842.174,5478690000.0,4.35811e-08,4.2166e-06,1.12479e-06,0.137891,0,1.95313e-05,3.38289e-09,21378400.0,32267500.0,0.000625,0.000625,0.00187913
-1,0,436633,842.174,6208860000.0,4.6568500000000004e-08,5.85707e-06,1.1583799999999999e-06,0.138282,0,1.95313e-05,3.5684499999999996e-09,22518600.0,34026900.0,0.000625,0.000625,0.00188304
-1,0,436568,842.174,6292780000.0,4.9519800000000005e-08,5.23158e-06,1.1552600000000001e-06,0.138672,0,1.95313e-05,3.79769e-09,22536500.0,32573300.0,0.000625,0.000625,0.00188695
-1,0,440665,842.174,6414390000.0,5.2964099999999996e-08,6.48913e-06,1.15848e-06,0.13906300000000002,0,1.95313e-05,3.9777e-09,35459300.0,50428500.0,0.000625,0.000625,0.00189085
-1,0,440730,842.174,7350280000.0,5.590969999999999e-08,6.191599999999999e-06,1.26416e-06,0.139454,0,1.95313e-05,4.1543e-09,41716400.0,58239300.0,0.000625,0.000625,0.00189476
-1,0,440729,842.174,9855430000.0,6.04848e-08,6.77033e-06,1.3134799999999999e-06,0.139844,0,1.95313e-05,4.46805e-09,32600000.0,45925700.0,0.000625,0.000625,0.00189867
-1,0,440729,842.174,11973300000.0,6.49418e-08,8.784680000000001e-06,1.3282299999999998e-06,0.140235,0,1.95313e-05,4.75009e-09,46147500.0,63686800.0,0.000625,0.000625,0.00190257
-1,0,440664,842.174,12683000000.0,6.9443e-08,8.06657e-06,1.7006900000000002e-06,0.140626,0,1.95313e-05,5.02497e-09,18619700.0,32844600.0,0.000625,0.000625,0.00190648
-1,0,444826,842.174,12970200000.0,7.356960000000001e-08,8.162680000000001e-06,1.97981e-06,0.141016,0,1.95313e-05,5.23297e-09,21514900.0,41168200.0,0.000625,0.000625,0.00191039
-1,0,440793,842.174,13011500000.0,7.777700000000001e-08,8.9218e-06,2.1212400000000004e-06,0.141407,0,1.95313e-05,5.4719799999999995e-09,6061420.0,22676700.0,0.000625,0.000625,0.00191429
-1,0,440793,842.174,14605900000.0,8.30364e-08,1.0689e-05,2.13707e-06,0.141797,0,1.95313e-05,5.85909e-09,2029090.0,15446900.0,0.000625,0.000625,0.0019182000000000001
-1,0,444825,842.174,17215400000.0,8.82686e-08,1.10526e-05,2.06321e-06,0.142188,0,1.95313e-05,6.2545200000000004e-09,21670300.0,14592900.0,0.000625,0.000625,0.00192211
-1,0,444825,842.174,17840900000.0,9.47493e-08,1.1246099999999999e-05,2.02093e-06,0.14257899999999998,0,1.95313e-05,6.7084e-09,24153500.0,16499000.0,0.000625,0.000625,0.00192601
-1,0,444889,842.174,18958800000.0,1.0172700000000001e-07,1.12375e-05,2.3876e-06,0.142969,0,1.95313e-05,7.288909999999999e-09,43183600.0,42359400.0,0.000625,0.000625,0.00192992
-1,0,444889,842.174,21399500000.0,1.09487e-07,1.2466400000000001e-05,2.6244599999999998e-06,0.14336,0,1.95313e-05,7.92894e-09,47333700.0,40258300.0,0.000625,0.000625,0.00193383
-1,0,444889,842.174,23797300000.0,1.20364e-07,1.5203699999999998e-05,3.5305900000000003e-06,0.143751,0,1.95313e-05,8.72745e-09,109077000.0,125430000.0,0.000625,0.000625,0.00193773
-1,0,448921,842.174,28652900000.0,1.31867e-07,1.25344e-05,4.27791e-06,0.14414100000000002,0,1.95313e-05,9.6715e-09,125495000.0,141513000.0,0.000625,0.000625,0.00194164
-1,0,448921,842.174,30031900000.0,1.424e-07,1.43307e-05,4.67654e-06,0.144532,0,1.95313e-05,1.05102e-08,110723000.0,121046000.0,0.000625,0.000625,0.00194555
-1,0,448985,842.174,34741600000.0,1.56161e-07,1.46784e-05,4.8332199999999994e-06,0.144922,0,1.95313e-05,1.16825e-08,182847000.0,214555000.0,0.000625,0.000625,0.00194945
-1,0,457050,842.174,36948400000.0,1.6931699999999998e-07,1.7211400000000003e-05,6.1175400000000006e-06,0.145313,0,1.95313e-05,1.27938e-08,207932000.0,243602000.0,0.000625,0.000625,0.00195336
-1,0,457050,842.174,36219700000.0,1.84004e-07,2.23487e-05,7.0120299999999995e-06,0.145704,0,1.95313e-05,1.3972599999999999e-08,161928000.0,188736000.0,0.000625,0.000625,0.00195727
-1,0,456985,842.174,36056100000.0,2.0050799999999998e-07,2.3217100000000002e-05,7.4212999999999996e-06,0.146094,0,1.95313e-05,1.53354e-08,240465000.0,294428000.0,0.000625,0.000625,0.00196117
-1,0,457049,842.174,38816900000.0,2.13818e-07,2.12271e-05,7.60205e-06,0.146485,0,1.95313e-05,1.66378e-08,202753000.0,255997000.0,0.000625,0.000625,0.00196508
-1,0,457049,842.174,39263700000.0,2.35342e-07,3.29736e-05,7.5043499999999996e-06,0.146876,0,1.95313e-05,1.80993e-08,227789000.0,285711000.0,0.000625,0.000625,0.00196899
-1,0,457049,842.174,38980000000.0,2.52096e-07,3.04207e-05,9.147810000000001e-06,0.147266,0,1.95313e-05,1.93374e-08,244615000.0,303408000.0,0.000625,0.000625,0.00197289
-1,0,461211,842.174,43807000000.0,2.69632e-07,3.24471e-05,1.0282100000000001e-05,0.14765699999999998,0,1.95313e-05,2.0868500000000003e-08,387460000.0,497748000.0,0.000625,0.000625,0.0019768
-1,0,457113,842.174,48249500000.0,2.92907e-07,3.85223e-05,1.0716300000000001e-05,0.148047,0,1.95313e-05,2.25503e-08,376755000.0,489828000.0,0.000625,0.000625,0.0019807
-1,0,461145,842.174,50363600000.0,3.10391e-07,3.87924e-05,1.0585e-05,0.14843800000000001,0,1.95313e-05,2.42265e-08,413119000.0,560417000.0,0.000625,0.000625,0.00198461
-1,0,461210,842.174,47592000000.0,3.3165e-07,5.1908000000000005e-05,1.16771e-05,0.148829,0,1.95313e-05,2.54535e-08,352714000.0,509993000.0,0.000625,0.000625,0.00198852
-1,0,461145,842.174,52817300000.0,3.4700600000000003e-07,4.49837e-05,1.30481e-05,0.14921900000000002,0,1.95313e-05,2.6381399999999998e-08,297676000.0,453033000.0,0.000625,0.000625,0.00199242
-1,0,461209,842.174,51663700000.0,3.6532299999999997e-07,4.50628e-05,1.3549400000000001e-05,0.14961,0,1.95313e-05,2.76377e-08,152930000.0,277903000.0,0.000625,0.000625,0.00199633
-1,0,461209,842.174,50245100000.0,3.8969099999999997e-07,5.95459e-05,1.33632e-05,0.150001,0,1.95313e-05,2.8888199999999998e-08,192164000.0,331821000.0,0.000625,0.000625,0.00200024


==> figures/waterAirDropletTranslation-interIsoConsistent.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
-1,0,1925,842.174,0.342487,1.44417e-18,5.307340000000001e-18,5.22134e-18,0.00156251,0,7.8125e-05,1.11977e-18,0.8226629999999999,0.815617,0.000625,0.000625,0.00126176
-1,0,1925,842.174,0.687542,2.46879e-18,8.83904e-18,8.73592e-18,0.00312501,0,7.8125e-05,1.9859099999999997e-18,0.931386,0.9285979999999999,0.000625,0.000625,0.00126151
-1,0,1944,842.174,0.7937569999999999,3.28026e-18,1.39053e-17,1.22029e-17,0.00468752,0,7.8125e-05,2.65994e-18,0.9727,0.970096,0.000625,0.000625,0.00126126
-1,0,6402,842.174,0.81731,3.92149e-18,1.3966800000000002e-17,1.3966800000000002e-17,0.00625003,0,7.8125e-05,3.18777e-18,0.9905780000000001,0.992049,0.000625,0.000625,0.00126101
-1,0,6685,842.174,0.807589,4.44338e-18,1.74386e-17,1.74386e-17,0.00781253,0,7.8125e-05,3.60624e-18,0.972873,0.9710260000000001,0.000625,0.000625,0.00126076
-1,0,3474,842.174,0.81229,4.880389999999999e-18,1.9131900000000002e-17,1.9131900000000002e-17,0.00937504,0,7.8125e-05,3.9572799999999995e-18,0.9835790000000001,0.9818819999999999,0.000625,0.000625,0.0012605000000000001
-1,0,3200,842.174,0.7966850000000001,5.27303e-18,2.2606700000000002e-17,2.2606700000000002e-17,0.0109375,0,7.8125e-05,4.2578999999999995e-18,0.985484,0.986059,0.000625,0.000625,0.00126025
-1,0,6685,842.174,0.81939,5.6432e-18,2.44375e-17,2.44375e-17,0.0125001,0,7.8125e-05,4.5441500000000006e-18,0.9896159999999999,0.9872280000000001,0.000625,0.000625,0.00126
-1,0,3456,842.174,0.816915,5.95118e-18,2.6160500000000002e-17,2.6160500000000002e-17,0.0140626,0,7.8125e-05,4.78253e-18,0.983109,0.980123,0.000625,0.000625,0.00125975
-1,0,3456,842.174,0.787116,6.25503e-18,2.95632e-17,2.95632e-17,0.0156251,0,7.8125e-05,5.01256e-18,0.976901,0.9761479999999999,0.000625,0.000625,0.0012595
-1,0,3456,842.174,0.816608,6.521299999999999e-18,3.13058e-17,3.13058e-17,0.017187599999999997,0,7.8125e-05,5.23264e-18,0.9892549999999999,0.9889610000000001,0.000625,0.000625,0.00125925
-1,0,3456,842.174,0.821982,6.7655499999999994e-18,3.4826200000000003e-17,3.4826200000000003e-17,0.0187501,0,7.8125e-05,5.42446e-18,0.986143,0.987726,0.000625,0.000625,0.001259
-1,0,3456,842.174,0.8319799999999999,6.97394e-18,3.48803e-17,3.48803e-17,0.020312599999999997,0,7.8125e-05,5.59648e-18,0.9923780000000001,0.9921760000000001,0.000625,0.000625,0.00125875
-1,0,3456,842.174,0.804716,7.197739999999999e-18,3.66339e-17,3.66339e-17,0.021875099999999998,0,7.8125e-05,5.77823e-18,0.9955229999999999,0.9942700000000001,0.000625,0.000625,0.0012585
-1,0,3456,842.174,0.830363,7.3723e-18,3.66713e-17,3.66713e-17,0.023437599999999996,0,7.8125e-05,5.918959999999999e-18,0.98164,0.9792559999999999,0.000625,0.000625,0.00125824
-1,0,3456,842.174,0.7630359999999999,7.54693e-18,3.83762e-17,3.83762e-17,0.025000099999999997,0,7.8125e-05,6.061559999999999e-18,0.963842,0.9640219999999999,0.000625,0.000625,0.00125799
-1,0,3456,842.174,0.785748,7.726419999999999e-18,4.01258e-17,4.01258e-17,0.0265626,0,7.8125e-05,6.2072800000000006e-18,0.964297,0.9612629999999999,0.000625,0.000625,0.00125774
-1,0,3456,842.174,0.8219549999999999,7.88784e-18,4.183270000000001e-17,4.183270000000001e-17,0.028125099999999997,0,7.8125e-05,6.3333e-18,0.9840840000000001,0.982649,0.000625,0.000625,0.00125749
-1,0,3456,842.174,0.807483,8.03881e-18,4.36021e-17,4.36021e-17,0.029687599999999998,0,7.8125e-05,6.46746e-18,0.987017,0.986934,0.000625,0.000625,0.00125724
-1,0,3456,842.174,0.7978430000000001,8.20313e-18,4.70369e-17,4.70369e-17,0.031250099999999996,0,7.8125e-05,6.5974100000000005e-18,0.9784729999999999,0.978381,0.000625,0.000625,0.00125699
-1,0,3456,842.174,0.79993,8.366950000000002e-18,4.87587e-17,4.87587e-17,0.0328126,0,7.8125e-05,6.7187100000000016e-18,0.9869600000000001,0.9869209999999999,0.000625,0.000625,0.00125674
-1,0,3456,842.174,0.815431,8.498229999999999e-18,4.7054099999999997e-17,4.7054099999999997e-17,0.0343751,0,7.8125e-05,6.816410000000001e-18,0.9804510000000001,0.981864,0.000625,0.000625,0.00125649
-1,0,3456,842.174,0.8428959999999999,8.610060000000001e-18,4.87901e-17,4.87901e-17,0.0359376,0,7.8125e-05,6.889630000000001e-18,0.985425,0.9844629999999999,0.000625,0.000625,0.00125624
-1,0,3456,842.174,0.819832,8.728960000000001e-18,4.8807099999999997e-17,4.8807099999999997e-17,0.0375002,0,7.8125e-05,6.986389999999999e-18,0.9838040000000001,0.9828889999999999,0.000625,0.000625,0.00125599
-1,0,3712,842.174,0.812159,8.869190000000001e-18,5.0416700000000004e-17,5.0416700000000004e-17,0.03906269999999999,0,7.8125e-05,7.08953e-18,0.9683809999999999,0.966786,0.000625,0.000625,0.00125573
-1,0,3712,842.174,0.836383,9.01323e-18,5.21347e-17,5.21347e-17,0.04062519999999999,0,7.8125e-05,7.19497e-18,0.982042,0.982,0.000625,0.000625,0.00125548
-1,0,3712,842.174,0.818719,9.11915e-18,5.21463e-17,5.21463e-17,0.042187699999999995,0,7.8125e-05,7.28835e-18,0.9770629999999999,0.9794219999999999,0.000625,0.000625,0.00125523
-1,0,3712,842.174,0.793357,9.228e-18,5.3897700000000006e-17,5.3897700000000006e-17,0.043750199999999996,0,7.8125e-05,7.37375e-18,0.987349,0.9888809999999999,0.000625,0.000625,0.00125498
-1,0,3712,842.174,0.8513649999999999,9.33923e-18,5.567640000000001e-17,5.567640000000001e-17,0.0453127,0,7.8125e-05,7.45827e-18,0.983664,0.984252,0.000625,0.000625,0.00125473
-1,0,3712,842.174,0.817976,9.46208e-18,5.73988e-17,5.73988e-17,0.04687519999999999,0,7.8125e-05,7.553989999999999e-18,0.981874,0.9807610000000001,0.000625,0.000625,0.00125448
-1,0,3712,842.174,0.8509680000000001,9.56371e-18,5.7395e-17,5.7395e-17,0.04843769999999999,0,7.8125e-05,7.63456e-18,0.985715,0.9877530000000001,0.000625,0.000625,0.00125423
-1,0,4224,842.174,0.810742,9.66618e-18,5.733050000000001e-17,5.733050000000001e-17,0.050000199999999995,0,7.8125e-05,7.709389999999999e-18,0.973673,0.974967,0.000625,0.000625,0.00125398
-1,0,4224,842.174,0.792578,9.772360000000002e-18,5.73446e-17,5.73446e-17,0.051562699999999996,0,7.8125e-05,7.78811e-18,0.986411,0.986826,0.000625,0.000625,0.00125373
-1,0,4224,842.174,0.801153,9.8797e-18,5.734810000000001e-17,5.734810000000001e-17,0.0531252,0,7.8125e-05,7.865230000000001e-18,0.9820139999999999,0.979767,0.000625,0.000625,0.00125348
-1,0,4224,842.174,0.81302,1.00047e-17,5.73196e-17,5.73196e-17,0.05468769999999999,0,7.8125e-05,7.96692e-18,0.980237,0.979405,0.000625,0.000625,0.00125323
-1,0,4224,842.174,0.792921,1.0106500000000001e-17,5.7318e-17,5.7318e-17,0.05625019999999999,0,7.8125e-05,8.03745e-18,0.984144,0.982612,0.000625,0.000625,0.00125297
-1,0,3712,842.174,0.830432,1.0209500000000001e-17,5.73906e-17,5.73906e-17,0.057812699999999995,0,7.8125e-05,8.117410000000001e-18,0.967275,0.967281,0.000625,0.000625,0.00125272
-1,0,3712,842.174,0.802578,1.0328399999999998e-17,5.73829e-17,5.73829e-17,0.059375199999999996,0,7.8125e-05,8.207089999999999e-18,0.9825950000000001,0.983775,0.000625,0.000625,0.00125247
-1,0,3712,842.174,0.840095,1.0415799999999998e-17,5.736319999999999e-17,5.736319999999999e-17,0.0609377,0,7.8125e-05,8.282569999999999e-18,0.9849190000000001,0.9839540000000001,0.000625,0.000625,0.00125222
-1,0,4480,842.174,0.830461,1.05255e-17,5.910890000000001e-17,5.910890000000001e-17,0.06250019999999999,0,7.8125e-05,8.363530000000001e-18,0.9795799999999999,0.98011,0.000625,0.000625,0.00125197
-1,0,4480,842.174,0.817617,1.0622600000000001e-17,5.90923e-17,5.90923e-17,0.0640628,0,7.8125e-05,8.44501e-18,0.9848299999999999,0.984726,0.000625,0.000625,0.00125172
-1,0,4480,842.174,0.824311,1.07261e-17,5.911390000000001e-17,5.911390000000001e-17,0.0656253,0,7.8125e-05,8.51678e-18,0.972668,0.973891,0.000625,0.000625,0.00125147
-1,0,4480,842.174,0.821476,1.08007e-17,5.91067e-17,5.91067e-17,0.0671878,0,7.8125e-05,8.57455e-18,0.98456,0.984593,0.000625,0.000625,0.00125122
-1,0,4480,842.174,0.804351,1.0898499999999998e-17,5.91363e-17,5.91363e-17,0.0687503,0,7.8125e-05,8.64971e-18,0.981051,0.978625,0.000625,0.000625,0.00125097
-1,0,4480,842.174,0.83849,1.09935e-17,5.909949999999999e-17,5.909949999999999e-17,0.07031280000000001,0,7.8125e-05,8.71779e-18,0.977924,0.978052,0.000625,0.000625,0.00125072
-1,0,4480,842.174,0.791759,1.11154e-17,5.90861e-17,5.90861e-17,0.0718753,0,7.8125e-05,8.81807e-18,0.9826959999999999,0.984661,0.000625,0.000625,0.00125047
-1,0,4480,842.174,0.80674,1.11999e-17,6.08034e-17,6.08034e-17,0.0734378,0,7.8125e-05,8.88133e-18,0.981332,0.9815209999999999,0.000625,0.000625,0.00125021
-1,0,4480,842.174,0.827466,1.12878e-17,5.9067e-17,5.9067e-17,0.0750003,0,7.8125e-05,8.948450000000001e-18,0.976994,0.976656,0.000625,0.000625,0.00124997
-1,0,4480,842.174,0.764328,1.1353900000000001e-17,5.732109999999999e-17,5.732109999999999e-17,0.0765628,0,7.8125e-05,9.0007e-18,0.9788190000000001,0.9773850000000001,0.000625,0.000625,0.00124972
-1,0,4736,842.174,0.84177,1.1441300000000001e-17,5.73985e-17,5.73985e-17,0.07812530000000001,0,7.8125e-05,9.07473e-18,0.9800639999999999,0.9780459999999999,0.000625,0.000625,0.00124946
-1,0,4736,842.174,0.842842,1.15069e-17,6.084109999999999e-17,6.084109999999999e-17,0.0796878,0,7.8125e-05,9.12287e-18,0.978618,0.9788030000000001,0.000625,0.000625,0.00124921
-1,0,4736,842.174,0.857411,1.15962e-17,6.08292e-17,6.08292e-17,0.0812503,0,7.8125e-05,9.18485e-18,0.976765,0.975276,0.000625,0.000625,0.00124896
-1,0,4736,842.174,0.8499909999999999,1.16731e-17,6.08005e-17,6.08005e-17,0.0828128,0,7.8125e-05,9.235839999999999e-18,0.9834930000000001,0.9853149999999999,0.000625,0.000625,0.00124871
-1,0,4736,842.174,0.825622,1.17523e-17,6.08004e-17,6.08004e-17,0.0843753,0,7.8125e-05,9.311110000000001e-18,0.98215,0.9801110000000001,0.000625,0.000625,0.00124846
-1,0,4736,842.174,0.797948,1.18406e-17,6.077279999999999e-17,6.077279999999999e-17,0.08593780000000001,0,7.8125e-05,9.378589999999999e-18,0.9687459999999999,0.9676809999999999,0.000625,0.000625,0.00124821
-1,0,4736,842.174,0.78103,1.18932e-17,6.07798e-17,6.07798e-17,0.0875003,0,7.8125e-05,9.40846e-18,0.975182,0.97467,0.000625,0.000625,0.00124796
-1,0,4736,842.174,0.8129970000000001,1.1963e-17,6.07533e-17,6.07533e-17,0.08906289999999999,0,7.8125e-05,9.464589999999998e-18,0.969458,0.9671770000000001,0.000625,0.000625,0.00124771
-1,0,4736,842.174,0.787277,1.20444e-17,6.07645e-17,6.07645e-17,0.0906254,0,7.8125e-05,9.52352e-18,0.97591,0.972561,0.000625,0.000625,0.00124746
-1,0,4736,842.174,0.827368,1.2129200000000002e-17,6.075770000000001e-17,6.075770000000001e-17,0.09218789999999999,0,7.8125e-05,9.577589999999998e-18,0.9729260000000001,0.971146,0.000625,0.000625,0.00124721
-1,0,4736,842.174,0.77689,1.2198e-17,6.07657e-17,6.07657e-17,0.09375039999999998,0,7.8125e-05,9.628660000000001e-18,0.967289,0.966511,0.000625,0.000625,0.00124696
-1,0,4736,842.174,0.8508049999999999,1.22426e-17,6.0739e-17,6.0739e-17,0.09531289999999999,0,7.8125e-05,9.653400000000001e-18,0.980683,0.9814299999999999,0.000625,0.000625,0.00124671
-1,0,4736,842.174,0.813776,1.2300000000000001e-17,6.07495e-17,6.07495e-17,0.09687539999999999,0,7.8125e-05,9.701369999999999e-18,0.978721,0.977924,0.000625,0.000625,0.00124645
-1,0,4736,842.174,0.819313,1.23723e-17,6.07517e-17,6.07517e-17,0.0984379,0,7.8125e-05,9.74618e-18,0.984233,0.982158,0.000625,0.000625,0.0012462
-1,0,4736,842.174,0.852075,1.24581e-17,6.07439e-17,6.07439e-17,0.1,0,7.8125e-05,9.81447e-18,0.991302,0.9901709999999999,0.000625,0.000625,0.00124596
-1,0,4736,842.174,0.7470600000000001,1.25381e-17,6.076380000000001e-17,6.076380000000001e-17,0.101563,0,7.8125e-05,9.87582e-18,0.974193,0.97229,0.000625,0.000625,0.0012457
-1,0,3968,842.174,0.810258,1.2625699999999997e-17,6.07837e-17,6.07837e-17,0.103125,0,7.8125e-05,9.94021e-18,0.975107,0.974166,0.000625,0.000625,0.00124545
-1,0,4736,842.174,0.8040930000000001,1.2681500000000001e-17,6.075189999999999e-17,6.075189999999999e-17,0.10468800000000002,0,7.8125e-05,9.973350000000001e-18,0.9833350000000001,0.98182,0.000625,0.000625,0.0012452
-1,0,3968,842.174,0.8421299999999999,1.2756800000000001e-17,6.07792e-17,6.07792e-17,0.10625,0,7.8125e-05,1.00447e-17,0.9868870000000001,0.986092,0.000625,0.000625,0.00124495
-1,0,4480,842.174,0.807998,1.2828e-17,6.247930000000001e-17,6.247930000000001e-17,0.107813,0,7.8125e-05,1.01066e-17,0.9860639999999999,0.987241,0.000625,0.000625,0.0012447
-1,0,4736,842.174,0.841425,1.29113e-17,6.248600000000001e-17,6.248600000000001e-17,0.109375,0,7.8125e-05,1.01601e-17,0.980748,0.981416,0.000625,0.000625,0.00124445
-1,0,4736,842.174,0.839189,1.2962899999999999e-17,6.24925e-17,6.24925e-17,0.11093800000000001,0,7.8125e-05,1.01963e-17,0.9893049999999999,0.9900370000000001,0.000625,0.000625,0.0012442
-1,0,4736,842.174,0.83765,1.3028800000000001e-17,6.251770000000001e-17,6.251770000000001e-17,0.1125,0,7.8125e-05,1.02429e-17,0.981325,0.97775,0.000625,0.000625,0.00124395
-1,0,4736,842.174,0.783457,1.31102e-17,6.2515e-17,6.2515e-17,0.11406300000000001,0,7.8125e-05,1.0312699999999999e-17,0.972621,0.9708040000000001,0.000625,0.000625,0.0012437000000000001
-1,0,4736,842.174,0.8144640000000001,1.31636e-17,6.25208e-17,6.25208e-17,0.115625,0,7.8125e-05,1.03503e-17,0.973082,0.9716879999999999,0.000625,0.000625,0.00124345
-1,0,4736,842.174,0.8423940000000001,1.3215e-17,6.251979999999999e-17,6.251979999999999e-17,0.11718800000000001,0,7.8125e-05,1.03932e-17,0.9889819999999999,0.9860680000000001,0.000625,0.000625,0.0012432
-1,0,4736,842.174,0.8307370000000001,1.3287299999999999e-17,6.25219e-17,6.25219e-17,0.11875,0,7.8125e-05,1.0444100000000001e-17,0.9866309999999999,0.983575,0.000625,0.000625,0.00124295
-1,0,4736,842.174,0.8378950000000001,1.33269e-17,6.25252e-17,6.25252e-17,0.12031300000000002,0,7.8125e-05,1.04719e-17,0.994223,0.992656,0.000625,0.000625,0.00124269
-1,0,4736,842.174,0.839959,1.3392499999999999e-17,6.252939999999999e-17,6.252939999999999e-17,0.121875,0,7.8125e-05,1.05227e-17,0.991914,0.9911190000000001,0.000625,0.000625,0.00124245
-1,0,4736,842.174,0.8349030000000001,1.34297e-17,6.2544e-17,6.2544e-17,0.123438,0,7.8125e-05,1.05522e-17,0.9860620000000001,0.9857549999999999,0.000625,0.000625,0.0012422000000000002
-1,0,4736,842.174,0.8464229999999999,1.34853e-17,6.25355e-17,6.25355e-17,0.125,0,7.8125e-05,1.06003e-17,0.984591,0.984553,0.000625,0.000625,0.00124194
-1,0,4736,842.174,0.813958,1.35403e-17,6.25444e-17,6.25444e-17,0.126563,0,7.8125e-05,1.06496e-17,0.9710709999999999,0.9679639999999999,0.000625,0.000625,0.00124169
-1,0,4480,842.174,0.8410350000000001,1.3583100000000001e-17,6.25199e-17,6.25199e-17,0.128126,0,7.8125e-05,1.0684300000000001e-17,0.994878,0.992561,0.000625,0.000625,0.00124144
-1,0,4736,842.174,0.807026,1.36489e-17,6.43072e-17,6.43072e-17,0.129688,0,7.8125e-05,1.07372e-17,0.99544,0.998569,0.000625,0.000625,0.00124119
-1,0,4736,842.174,0.834616,1.36942e-17,6.601590000000001e-17,6.601590000000001e-17,0.131251,0,7.8125e-05,1.0773900000000001e-17,0.988658,0.987856,0.000625,0.000625,0.00124094
-1,0,4736,842.174,0.817224,1.37685e-17,6.606260000000001e-17,6.606260000000001e-17,0.13281300000000001,0,7.8125e-05,1.08221e-17,0.993449,0.9949459999999999,0.000625,0.000625,0.00124069
-1,0,4736,842.174,0.821991,1.3839599999999998e-17,6.777310000000001e-17,6.777310000000001e-17,0.134376,0,7.8125e-05,1.0886199999999998e-17,0.993973,0.994142,0.000625,0.000625,0.00124044
-1,0,4736,842.174,0.8134100000000001,1.39076e-17,6.777449999999999e-17,6.777449999999999e-17,0.135938,0,7.8125e-05,1.0931700000000002e-17,0.99175,0.9912190000000001,0.000625,0.000625,0.00124019
-1,0,4736,842.174,0.819199,1.39573e-17,6.78034e-17,6.78034e-17,0.137501,0,7.8125e-05,1.09628e-17,0.990244,0.986376,0.000625,0.000625,0.00123994
-1,0,4736,842.174,0.829248,1.40185e-17,6.77832e-17,6.77832e-17,0.13906300000000002,0,7.8125e-05,1.1004700000000001e-17,0.984099,0.983606,0.000625,0.000625,0.00123969
-1,0,4736,842.174,0.835774,1.4086799999999998e-17,6.780960000000001e-17,6.780960000000001e-17,0.140626,0,7.8125e-05,1.10607e-17,0.981347,0.9799190000000001,0.000625,0.000625,0.00123944
-1,0,4736,842.174,0.8384520000000001,1.41634e-17,6.7775e-17,6.7775e-17,0.142188,0,7.8125e-05,1.1116400000000002e-17,0.99098,0.989208,0.000625,0.000625,0.00123919
-1,0,4736,842.174,0.829622,1.42372e-17,6.778640000000001e-17,6.778640000000001e-17,0.143751,0,7.8125e-05,1.11754e-17,0.995073,0.997509,0.000625,0.000625,0.00123894
-1,0,4736,842.174,0.817099,1.42914e-17,6.77776e-17,6.77776e-17,0.145313,0,7.8125e-05,1.12176e-17,0.987626,0.987612,0.000625,0.000625,0.00123869
-1,0,4736,842.174,0.837879,1.4366800000000003e-17,6.77987e-17,6.77987e-17,0.146876,0,7.8125e-05,1.12698e-17,0.975519,0.9750110000000001,0.000625,0.000625,0.00123844
-1,0,4736,842.174,0.8580629999999999,1.44439e-17,6.777600000000001e-17,6.777600000000001e-17,0.14843800000000001,0,7.8125e-05,1.1340499999999999e-17,0.9925700000000001,0.9926149999999999,0.000625,0.000625,0.00123819
-1,0,4992,842.174,0.831573,1.45202e-17,6.778149999999999e-17,6.778149999999999e-17,0.150001,0,7.8125e-05,1.13959e-17,0.996548,0.99887,0.000625,0.000625,0.00123793
-1,0,16939,842.174,0.10575599999999999,1.5133500000000001e-18,5.3339999999999995e-18,5.2784e-18,0.000781253,0,3.90625e-05,1.19837e-18,0.719893,0.708723,0.000625,0.000625,0.00126246
-1,0,12945,842.174,0.593932,2.5278599999999997e-18,1.0489000000000002e-17,8.77409e-18,0.00156251,0,3.90625e-05,2.04706e-18,0.918926,0.916082,0.000625,0.000625,0.00126233
-1,0,9215,842.174,0.814754,3.3191199999999998e-18,1.3900599999999998e-17,1.3900599999999998e-17,0.00234376,0,3.90625e-05,2.7122900000000005e-18,0.9769329999999999,0.9757100000000001,0.000625,0.000625,0.0012622
-1,0,20320,842.174,0.723066,3.9524699999999996e-18,1.73602e-17,1.73602e-17,0.00312501,0,3.90625e-05,3.22922e-18,0.937141,0.933961,0.000625,0.000625,0.00126206
-1,0,20320,842.174,0.6617109999999999,4.47204e-18,2.0824099999999997e-17,2.0824099999999997e-17,0.00390627,0,3.90625e-05,3.6508699999999996e-18,0.916191,0.912633,0.000625,0.000625,0.00126193
-1,0,31767,842.174,0.6289399999999999,4.9274e-18,2.0915599999999997e-17,2.0915599999999997e-17,0.00468752,0,3.90625e-05,4.01189e-18,0.911833,0.9086559999999999,0.000625,0.000625,0.0012618
-1,0,31767,842.174,0.594967,5.31099e-18,2.27252e-17,2.27252e-17,0.00546877,0,3.90625e-05,4.31725e-18,0.901108,0.897368,0.000625,0.000625,0.00126167
-1,0,34880,842.174,0.651699,5.6598699999999995e-18,2.60258e-17,2.60258e-17,0.00625003,0,3.90625e-05,4.59722e-18,0.9183040000000001,0.9140870000000001,0.000625,0.000625,0.00126154
-1,0,31767,842.174,0.572914,5.974529999999999e-18,2.6281799999999998e-17,2.6281799999999998e-17,0.00703128,0,3.90625e-05,4.84721e-18,0.900926,0.8971319999999999,0.000625,0.000625,0.00126141
-1,0,39627,842.174,0.643958,6.2712500000000004e-18,2.9550700000000004e-17,2.9550700000000004e-17,0.00781253,0,3.90625e-05,5.080059999999999e-18,0.9230719999999999,0.920427,0.000625,0.000625,0.00126128
-1,0,16551,842.174,0.57973,6.551450000000001e-18,3.12739e-17,3.12739e-17,0.00859378,0,3.90625e-05,5.30183e-18,0.901164,0.896816,0.000625,0.000625,0.00126115
-1,0,34880,842.174,0.569457,6.80202e-18,3.4714e-17,3.4714e-17,0.00937504,0,3.90625e-05,5.4995e-18,0.893368,0.889342,0.000625,0.000625,0.00126101
-1,0,49753,842.174,0.551375,7.038369999999999e-18,3.6464800000000003e-17,3.6464800000000003e-17,0.010156299999999998,0,3.90625e-05,5.6889e-18,0.901399,0.897127,0.000625,0.000625,0.00126088
-1,0,49753,842.174,0.556504,7.2623e-18,3.8190999999999997e-17,3.8190999999999997e-17,0.0109375,0,3.90625e-05,5.86808e-18,0.892797,0.887561,0.000625,0.000625,0.00126075
-1,0,34880,842.174,0.6079869999999999,7.47483e-18,3.9914699999999996e-17,3.9914699999999996e-17,0.011718799999999998,0,3.90625e-05,6.0356300000000004e-18,0.9068620000000001,0.901766,0.000625,0.000625,0.00126062
-1,0,51801,842.174,0.583737,7.67702e-18,4.167770000000001e-17,4.167770000000001e-17,0.0125001,0,3.90625e-05,6.19549e-18,0.9063629999999999,0.903134,0.000625,0.000625,0.00126049
-1,0,6577,842.174,0.574362,7.86747e-18,4.33896e-17,4.33896e-17,0.0132813,0,3.90625e-05,6.34883e-18,0.90081,0.8970440000000001,0.000625,0.000625,0.00126036
-1,0,34880,842.174,0.6235470000000001,8.05919e-18,4.34112e-17,4.34112e-17,0.0140626,0,3.90625e-05,6.50082e-18,0.917384,0.914233,0.000625,0.000625,0.00126023
-1,0,34880,842.174,0.576257,8.24436e-18,4.51506e-17,4.51506e-17,0.014843799999999999,0,3.90625e-05,6.65147e-18,0.9046209999999999,0.9015719999999999,0.000625,0.000625,0.0012601
-1,0,50777,842.174,0.5669930000000001,8.433389999999999e-18,4.6911599999999996e-17,4.6911599999999996e-17,0.0156251,0,3.90625e-05,6.8011100000000005e-18,0.905216,0.901329,0.000625,0.000625,0.00125996
-1,0,50777,842.174,0.542891,8.600269999999998e-18,4.86596e-17,4.86596e-17,0.0164063,0,3.90625e-05,6.9386399999999984e-18,0.8989459999999999,0.894235,0.000625,0.000625,0.00125983
-1,0,50777,842.174,0.652066,8.774360000000001e-18,5.0416800000000004e-17,5.0416800000000004e-17,0.017187599999999997,0,3.90625e-05,7.07743e-18,0.9307030000000001,0.928154,0.000625,0.000625,0.0012597
-1,0,50777,842.174,0.605637,8.933610000000001e-18,5.21463e-17,5.21463e-17,0.0179688,0,3.90625e-05,7.20434e-18,0.910366,0.907552,0.000625,0.000625,0.00125957
-1,0,50777,842.174,0.553675,9.08075e-18,5.3877200000000005e-17,5.3877200000000005e-17,0.0187501,0,3.90625e-05,7.32266e-18,0.9046420000000001,0.901109,0.000625,0.000625,0.00125944
-1,0,31997,842.174,0.625993,9.227970000000001e-18,5.72655e-17,5.72655e-17,0.019531299999999998,0,3.90625e-05,7.4408e-18,0.9186110000000001,0.916201,0.000625,0.000625,0.00125931
-1,0,51801,842.174,0.518977,9.36409e-18,6.0774e-17,6.0774e-17,0.020312599999999997,0,3.90625e-05,7.54978e-18,0.896626,0.893382,0.000625,0.000625,0.00125918
-1,0,51801,842.174,0.591083,9.512489999999998e-18,6.252810000000001e-17,6.252810000000001e-17,0.0210938,0,3.90625e-05,7.6705e-18,0.912206,0.909783,0.000625,0.000625,0.00125905
-1,0,51801,842.174,0.567905,9.64755e-18,6.252e-17,6.252e-17,0.021875099999999998,0,3.90625e-05,7.780419999999999e-18,0.898144,0.895167,0.000625,0.000625,0.00125891
-1,0,51801,842.174,0.665462,9.791610000000001e-18,6.25326e-17,6.25326e-17,0.022656299999999997,0,3.90625e-05,7.896510000000001e-18,0.9368620000000001,0.9341010000000001,0.000625,0.000625,0.00125878
-1,0,31997,842.174,0.600421,9.92681e-18,6.418689999999999e-17,6.418689999999999e-17,0.023437599999999996,0,3.90625e-05,8.003110000000001e-18,0.9137629999999999,0.910711,0.000625,0.000625,0.00125865
-1,0,31997,842.174,0.6143390000000001,1.0062400000000001e-17,6.5922e-17,6.5922e-17,0.0242188,0,3.90625e-05,8.11404e-18,0.9199209999999999,0.9155790000000001,0.000625,0.000625,0.00125852
-1,0,31997,842.174,0.5714020000000001,1.01871e-17,6.41858e-17,6.41858e-17,0.025000099999999997,0,3.90625e-05,8.21405e-18,0.912768,0.9110540000000001,0.000625,0.000625,0.00125839
-1,0,51801,842.174,0.650432,1.03175e-17,6.255189999999999e-17,6.255189999999999e-17,0.025781400000000003,0,3.90625e-05,8.31672e-18,0.931939,0.930774,0.000625,0.000625,0.00125826
-1,0,51801,842.174,0.575358,1.0442999999999999e-17,6.252109999999999e-17,6.252109999999999e-17,0.0265626,0,3.90625e-05,8.418400000000001e-18,0.916588,0.91348,0.000625,0.000625,0.00125813
-1,0,51801,842.174,0.602042,1.0564800000000001e-17,6.25236e-17,6.25236e-17,0.0273439,0,3.90625e-05,8.51108e-18,0.924219,0.920745,0.000625,0.000625,0.001258
-1,0,51801,842.174,0.6412770000000001,1.06892e-17,6.25088e-17,6.25088e-17,0.028125099999999997,0,3.90625e-05,8.60817e-18,0.928275,0.9236540000000001,0.000625,0.000625,0.00125786
-1,0,51801,842.174,0.575491,1.0794400000000002e-17,6.250369999999999e-17,6.250369999999999e-17,0.028906400000000002,0,3.90625e-05,8.69305e-18,0.9160799999999999,0.9126110000000001,0.000625,0.000625,0.00125773
-1,0,51801,842.174,0.567178,1.0911900000000001e-17,6.249399999999999e-17,6.249399999999999e-17,0.029687599999999998,0,3.90625e-05,8.787209999999999e-18,0.919286,0.9161940000000001,0.000625,0.000625,0.0012575999999999998
-1,0,51801,842.174,0.595637,1.10278e-17,6.247189999999999e-17,6.247189999999999e-17,0.030468900000000004,0,3.90625e-05,8.88143e-18,0.920852,0.918364,0.000625,0.000625,0.00125747
-1,0,31997,842.174,0.590956,1.1148800000000002e-17,6.41884e-17,6.41884e-17,0.031250099999999996,0,3.90625e-05,8.97443e-18,0.923024,0.919523,0.000625,0.000625,0.00125734
-1,0,51801,842.174,0.613935,1.12532e-17,6.24695e-17,6.24695e-17,0.0320314,0,3.90625e-05,9.06123e-18,0.9266399999999999,0.9238370000000001,0.000625,0.000625,0.00125721
-1,0,51801,842.174,0.565807,1.1355699999999999e-17,6.24697e-17,6.24697e-17,0.0328126,0,3.90625e-05,9.142869999999999e-18,0.9185469999999999,0.914899,0.000625,0.000625,0.00125708
-1,0,35069,842.174,0.5730430000000001,1.14669e-17,6.2483e-17,6.2483e-17,0.0335939,0,3.90625e-05,9.22745e-18,0.919168,0.915502,0.000625,0.000625,0.00125695
-1,0,31997,842.174,0.608314,1.15745e-17,6.42129e-17,6.42129e-17,0.0343751,0,3.90625e-05,9.31748e-18,0.932953,0.9305,0.000625,0.000625,0.00125681
-1,0,35069,842.174,0.60426,1.1684999999999999e-17,6.59351e-17,6.59351e-17,0.035156400000000004,0,3.90625e-05,9.40405e-18,0.924746,0.923156,0.000625,0.000625,0.00125668
-1,0,35069,842.174,0.547333,1.17852e-17,6.76792e-17,6.76792e-17,0.0359376,0,3.90625e-05,9.48209e-18,0.9219780000000001,0.9195620000000001,0.000625,0.000625,0.00125655
-1,0,35069,842.174,0.5856779999999999,1.1891800000000002e-17,6.76647e-17,6.76647e-17,0.0367189,0,3.90625e-05,9.56913e-18,0.918798,0.91571,0.000625,0.000625,0.00125642
-1,0,35069,842.174,0.528842,1.1987000000000001e-17,6.59366e-17,6.59366e-17,0.037500099999999995,0,3.90625e-05,9.64498e-18,0.921789,0.919132,0.000625,0.000625,0.00125629
-1,0,26404,842.174,0.5776859999999999,1.20915e-17,6.60473e-17,6.60473e-17,0.0382814,0,3.90625e-05,9.731099999999999e-18,0.928784,0.9259649999999999,0.000625,0.000625,0.00125616
-1,0,26404,842.174,0.580087,1.21905e-17,6.60385e-17,6.60385e-17,0.03906269999999999,0,3.90625e-05,9.81065e-18,0.9250370000000001,0.922169,0.000625,0.000625,0.00125603
-1,0,26404,842.174,0.526709,1.22938e-17,6.606370000000001e-17,6.606370000000001e-17,0.0398439,0,3.90625e-05,9.892439999999999e-18,0.92638,0.9233889999999999,0.000625,0.000625,0.0012559000000000001
-1,0,35069,842.174,0.554642,1.2394200000000001e-17,6.76724e-17,6.76724e-17,0.04062519999999999,0,3.90625e-05,9.977860000000001e-18,0.928889,0.925665,0.000625,0.000625,0.00125576
-1,0,36093,842.174,0.581275,1.2495899999999998e-17,6.7661e-17,6.7661e-17,0.0414064,0,3.90625e-05,1.00619e-17,0.931861,0.9289959999999999,0.000625,0.000625,0.00125563
-1,0,35069,842.174,0.564446,1.25948e-17,6.767159999999999e-17,6.767159999999999e-17,0.042187699999999995,0,3.90625e-05,1.01367e-17,0.938675,0.9358700000000001,0.000625,0.000625,0.0012554999999999999
-1,0,35069,842.174,0.527312,1.2692600000000001e-17,6.76669e-17,6.76669e-17,0.042968900000000004,0,3.90625e-05,1.02165e-17,0.928441,0.925457,0.000625,0.000625,0.00125537
-1,0,35069,842.174,0.592422,1.2787200000000001e-17,6.76667e-17,6.76667e-17,0.043750199999999996,0,3.90625e-05,1.02895e-17,0.9354600000000001,0.9330360000000001,0.000625,0.000625,0.00125524
-1,0,35069,842.174,0.5269699999999999,1.2878299999999999e-17,6.93987e-17,6.93987e-17,0.0445314,0,3.90625e-05,1.03644e-17,0.9289639999999999,0.927007,0.000625,0.000625,0.00125511
-1,0,35069,842.174,0.565258,1.29717e-17,6.76675e-17,6.76675e-17,0.0453127,0,3.90625e-05,1.04353e-17,0.930258,0.9274690000000001,0.000625,0.000625,0.00125498
-1,0,35069,842.174,0.575497,1.3067699999999999e-17,6.940270000000001e-17,6.940270000000001e-17,0.0460939,0,3.90625e-05,1.0509600000000001e-17,0.932983,0.929853,0.000625,0.000625,0.00125485
-1,0,28452,842.174,0.579187,1.3164600000000002e-17,7.117060000000001e-17,7.117060000000001e-17,0.04687519999999999,0,3.90625e-05,1.0587299999999999e-17,0.939974,0.937946,0.000625,0.000625,0.00125472
-1,0,28452,842.174,0.47998900000000005,1.32524e-17,7.11592e-17,7.11592e-17,0.0476564,0,3.90625e-05,1.06577e-17,0.9258370000000001,0.922673,0.000625,0.000625,0.00125458
-1,0,28452,842.174,0.581501,1.33405e-17,7.29093e-17,7.29093e-17,0.04843769999999999,0,3.90625e-05,1.07281e-17,0.943203,0.9403819999999999,0.000625,0.000625,0.00125445
-1,0,28452,842.174,0.533501,1.34321e-17,7.29064e-17,7.29064e-17,0.0492189,0,3.90625e-05,1.0800000000000001e-17,0.9392719999999999,0.93799,0.000625,0.000625,0.00125432
-1,0,28452,842.174,0.614433,1.35164e-17,7.29139e-17,7.29139e-17,0.050000199999999995,0,3.90625e-05,1.0866600000000002e-17,0.9460200000000001,0.943183,0.000625,0.000625,0.00125419
-1,0,49557,842.174,0.524358,1.3605599999999998e-17,7.29581e-17,7.29581e-17,0.0507815,0,3.90625e-05,1.0936099999999998e-17,0.946548,0.9438219999999999,0.000625,0.000625,0.00125406
-1,0,50581,842.174,0.568239,1.36986e-17,7.29796e-17,7.29796e-17,0.051562699999999996,0,3.90625e-05,1.1011199999999999e-17,0.945785,0.942883,0.000625,0.000625,0.00125393
-1,0,49557,842.174,0.548145,1.37968e-17,7.63725e-17,7.63725e-17,0.05234400000000001,0,3.90625e-05,1.1088599999999998e-17,0.9475899999999999,0.945421,0.000625,0.000625,0.0012538
-1,0,49557,842.174,0.591906,1.38992e-17,7.8108e-17,7.8108e-17,0.0531252,0,3.90625e-05,1.1170999999999999e-17,0.949523,0.9477549999999999,0.000625,0.000625,0.00125367
-1,0,49557,842.174,0.5991310000000001,1.39877e-17,7.81016e-17,7.81016e-17,0.0539065,0,3.90625e-05,1.1237e-17,0.9549,0.951946,0.000625,0.000625,0.00125353
-1,0,49557,842.174,0.619224,1.40767e-17,7.809550000000001e-17,7.809550000000001e-17,0.05468769999999999,0,3.90625e-05,1.1305799999999999e-17,0.952616,0.949567,0.000625,0.000625,0.0012534
-1,0,49557,842.174,0.523858,1.41631e-17,7.808779999999999e-17,7.808779999999999e-17,0.055469000000000004,0,3.90625e-05,1.13764e-17,0.9447979999999999,0.942422,0.000625,0.000625,0.00125327
-1,0,49557,842.174,0.502269,1.4246500000000002e-17,7.80968e-17,7.80968e-17,0.05625019999999999,0,3.90625e-05,1.14428e-17,0.9426370000000001,0.9389,0.000625,0.000625,0.00125314
-1,0,49557,842.174,0.574542,1.43271e-17,7.80912e-17,7.80912e-17,0.057031500000000006,0,3.90625e-05,1.1508199999999999e-17,0.951514,0.9495370000000001,0.000625,0.000625,0.00125301
-1,0,49557,842.174,0.600162,1.44127e-17,7.80831e-17,7.80831e-17,0.057812699999999995,0,3.90625e-05,1.1575999999999999e-17,0.9529299999999999,0.9508280000000001,0.000625,0.000625,0.00125288
-1,0,49557,842.174,0.55835,1.4503e-17,7.80854e-17,7.80854e-17,0.05859400000000001,0,3.90625e-05,1.1651199999999999e-17,0.9484819999999999,0.9460139999999999,0.000625,0.000625,0.00125275
-1,0,51605,842.174,0.576408,1.45906e-17,7.81143e-17,7.81143e-17,0.059375199999999996,0,3.90625e-05,1.17192e-17,0.950225,0.9473600000000001,0.000625,0.000625,0.00125262
-1,0,28452,842.174,0.5131899999999999,1.46756e-17,7.81227e-17,7.81227e-17,0.06015650000000001,0,3.90625e-05,1.1784200000000001e-17,0.949457,0.9465020000000001,0.000625,0.000625,0.00125248
-1,0,28452,842.174,0.618518,1.4751e-17,7.98516e-17,7.98516e-17,0.0609377,0,3.90625e-05,1.18424e-17,0.964194,0.9616950000000001,0.000625,0.000625,0.00125235
-1,0,28452,842.174,0.548054,1.4827e-17,7.9877e-17,7.9877e-17,0.061719,0,3.90625e-05,1.1903299999999999e-17,0.955175,0.953131,0.000625,0.000625,0.00125222
-1,0,28452,842.174,0.5352439999999999,1.49092e-17,7.98623e-17,7.98623e-17,0.06250019999999999,0,3.90625e-05,1.19655e-17,0.961636,0.960784,0.000625,0.000625,0.00125209
-1,0,28452,842.174,0.5358109999999999,1.49823e-17,7.9882e-17,7.9882e-17,0.0632815,0,3.90625e-05,1.20278e-17,0.954792,0.9521959999999999,0.000625,0.000625,0.00125196
-1,0,28452,842.174,0.5341279999999999,1.50633e-17,7.98519e-17,7.98519e-17,0.0640628,0,3.90625e-05,1.20905e-17,0.962779,0.9601639999999999,0.000625,0.000625,0.00125183
-1,0,28452,842.174,0.6095149999999999,1.51451e-17,7.98664e-17,7.98664e-17,0.064844,0,3.90625e-05,1.2157899999999999e-17,0.96864,0.9663209999999999,0.000625,0.000625,0.0012517000000000001
-1,0,28452,842.174,0.589942,1.5224599999999998e-17,7.98575e-17,7.98575e-17,0.0656253,0,3.90625e-05,1.2215899999999998e-17,0.968993,0.967616,0.000625,0.000625,0.00125157
-1,0,28452,842.174,0.497312,1.52936e-17,7.98802e-17,7.98802e-17,0.06640650000000001,0,3.90625e-05,1.2271199999999998e-17,0.95657,0.953923,0.000625,0.000625,0.00125144
-1,0,28452,842.174,0.557952,1.53672e-17,7.98703e-17,7.98703e-17,0.0671878,0,3.90625e-05,1.2329000000000001e-17,0.970656,0.969458,0.000625,0.000625,0.0012513
-1,0,28452,842.174,0.48260200000000003,1.5440200000000002e-17,7.98852e-17,7.98852e-17,0.067969,0,3.90625e-05,1.23826e-17,0.967938,0.964706,0.000625,0.000625,0.00125117
-1,0,28452,842.174,0.618997,1.5520799999999998e-17,7.98718e-17,7.98718e-17,0.0687503,0,3.90625e-05,1.24437e-17,0.977356,0.9752770000000001,0.000625,0.000625,0.00125104
-1,0,29476,842.174,0.501522,1.55975e-17,8.15995e-17,8.15995e-17,0.06953150000000001,0,3.90625e-05,1.2506000000000001e-17,0.972376,0.970097,0.000625,0.000625,0.00125091
-1,0,29476,842.174,0.528522,1.56665e-17,8.158720000000001e-17,8.158720000000001e-17,0.07031280000000001,0,3.90625e-05,1.25604e-17,0.972809,0.9709479999999999,0.000625,0.000625,0.00125078
-1,0,29476,842.174,0.538996,1.5733e-17,8.16013e-17,8.16013e-17,0.071094,0,3.90625e-05,1.26105e-17,0.974766,0.9726600000000001,0.000625,0.000625,0.00125065
-1,0,29476,842.174,0.567028,1.58067e-17,8.16004e-17,8.16004e-17,0.0718753,0,3.90625e-05,1.2672e-17,0.98149,0.9808540000000001,0.000625,0.000625,0.00125052
-1,0,29476,842.174,0.49159200000000003,1.58834e-17,8.16111e-17,8.16111e-17,0.0726565,0,3.90625e-05,1.2734899999999998e-17,0.978116,0.9757370000000001,0.000625,0.000625,0.00125039
-1,0,29476,842.174,0.6163529999999999,1.59575e-17,8.158989999999999e-17,8.158989999999999e-17,0.0734378,0,3.90625e-05,1.27915e-17,0.97654,0.974902,0.000625,0.000625,0.00125025
-1,0,30500,842.174,0.48122700000000007,1.60215e-17,8.15775e-17,8.15775e-17,0.07421900000000001,0,3.90625e-05,1.2846e-17,0.977532,0.9770129999999999,0.000625,0.000625,0.00125012
-1,0,50581,842.174,0.615222,1.6099900000000002e-17,8.500559999999999e-17,8.500559999999999e-17,0.0750003,0,3.90625e-05,1.2907199999999999e-17,0.981274,0.981351,0.000625,0.000625,0.00124999
-1,0,50581,842.174,0.550493,1.61664e-17,8.67432e-17,8.67432e-17,0.0757816,0,3.90625e-05,1.2961e-17,0.9813299999999999,0.980115,0.000625,0.000625,0.00124986
-1,0,50581,842.174,0.551106,1.62393e-17,8.847709999999999e-17,8.847709999999999e-17,0.0765628,0,3.90625e-05,1.30109e-17,0.986224,0.984132,0.000625,0.000625,0.00124973
-1,0,50581,842.174,0.531399,1.63022e-17,8.847799999999999e-17,8.847799999999999e-17,0.0773441,0,3.90625e-05,1.30551e-17,0.983807,0.984015,0.000625,0.000625,0.0012495999999999998
-1,0,51605,842.174,0.599368,1.6372999999999998e-17,9.021110000000001e-17,9.021110000000001e-17,0.07812530000000001,0,3.90625e-05,1.3109999999999999e-17,0.9899530000000001,0.9886389999999999,0.000625,0.000625,0.00124947
-1,0,51605,842.174,0.484207,1.6436300000000002e-17,9.02092e-17,9.02092e-17,0.07890660000000001,0,3.90625e-05,1.31576e-17,0.986598,0.9856209999999999,0.000625,0.000625,0.00124934
-1,0,51605,842.174,0.572508,1.6503299999999998e-17,8.84758e-17,8.84758e-17,0.0796878,0,3.90625e-05,1.3203800000000002e-17,0.9926950000000001,0.991448,0.000625,0.000625,0.0012492
-1,0,51605,842.174,0.577212,1.65667e-17,8.84751e-17,8.84751e-17,0.0804691,0,3.90625e-05,1.3256899999999999e-17,0.9920260000000001,0.990821,0.000625,0.000625,0.00124907
-1,0,50581,842.174,0.5206569999999999,1.66281e-17,8.674690000000001e-17,8.674690000000001e-17,0.0812503,0,3.90625e-05,1.3311199999999997e-17,0.9913799999999999,0.990038,0.000625,0.000625,0.00124894
-1,0,50581,842.174,0.57802,1.66904e-17,8.674809999999999e-17,8.674809999999999e-17,0.0820316,0,3.90625e-05,1.3356800000000003e-17,0.98982,0.988459,0.000625,0.000625,0.00124881
-1,0,50581,842.174,0.555171,1.67561e-17,8.84849e-17,8.84849e-17,0.0828128,0,3.90625e-05,1.3405400000000001e-17,0.9933120000000001,0.9935370000000001,0.000625,0.000625,0.00124868
-1,0,50581,842.174,0.484716,1.6811800000000002e-17,8.849469999999999e-17,8.849469999999999e-17,0.0835941,0,3.90625e-05,1.34498e-17,0.992967,0.991461,0.000625,0.000625,0.00124855
-1,0,50581,842.174,0.5478069999999999,1.6875299999999998e-17,8.849299999999999e-17,8.849299999999999e-17,0.0843753,0,3.90625e-05,1.34967e-17,0.998501,0.997972,0.000625,0.000625,0.00124842
-1,0,33572,842.174,0.595831,1.69423e-17,8.84832e-17,8.84832e-17,0.0851566,0,3.90625e-05,1.3547200000000001e-17,0.99659,0.9953620000000001,0.000625,0.000625,0.00124829
-1,0,33572,842.174,0.567637,1.70012e-17,9.021620000000001e-17,9.021620000000001e-17,0.08593780000000001,0,3.90625e-05,1.35932e-17,0.998862,0.998059,0.000625,0.000625,0.00124816
-1,0,51605,842.174,0.560516,1.70652e-17,9.021389999999999e-17,9.021389999999999e-17,0.08671910000000001,0,3.90625e-05,1.3644800000000002e-17,0.998917,0.997767,0.000625,0.000625,0.00124802
-1,0,51605,842.174,0.5423180000000001,1.71272e-17,9.02227e-17,9.02227e-17,0.08750039999999999,0,3.90625e-05,1.3688900000000001e-17,0.9957450000000001,0.996568,0.000625,0.000625,0.00124789
-1,0,51605,842.174,0.524829,1.71905e-17,9.02242e-17,9.02242e-17,0.0882816,0,3.90625e-05,1.3739899999999999e-17,0.99392,0.9949110000000001,0.000625,0.000625,0.00124776
-1,0,33572,842.174,0.552946,1.72607e-17,9.0215e-17,9.0215e-17,0.08906289999999999,0,3.90625e-05,1.37938e-17,0.991398,0.9911139999999999,0.000625,0.000625,0.00124763
-1,0,32548,842.174,0.614046,1.73243e-17,9.02328e-17,9.02328e-17,0.0898441,0,3.90625e-05,1.3847499999999998e-17,0.9913540000000001,0.9903270000000001,0.000625,0.000625,0.0012475
-1,0,32548,842.174,0.57601,1.73796e-17,9.022959999999999e-17,9.022959999999999e-17,0.0906254,0,3.90625e-05,1.38901e-17,0.9874129999999999,0.987833,0.000625,0.000625,0.00124737
-1,0,32548,842.174,0.5193760000000001,1.74368e-17,9.37033e-17,9.37033e-17,0.0914066,0,3.90625e-05,1.3936400000000002e-17,0.9857389999999999,0.985992,0.000625,0.000625,0.00124724
-1,0,32548,842.174,0.589612,1.75068e-17,9.369370000000001e-17,9.369370000000001e-17,0.09218789999999999,0,3.90625e-05,1.3988699999999997e-17,0.989492,0.990025,0.000625,0.000625,0.00124711
-1,0,32548,842.174,0.5235920000000001,1.7565999999999997e-17,9.370290000000001e-17,9.370290000000001e-17,0.0929691,0,3.90625e-05,1.40378e-17,0.981708,0.9807530000000001,0.000625,0.000625,0.00124698
-1,0,32548,842.174,0.537804,1.76262e-17,9.37024e-17,9.37024e-17,0.09375039999999998,0,3.90625e-05,1.40834e-17,0.982067,0.9824579999999999,0.000625,0.000625,0.00124684
-1,0,32548,842.174,0.466546,1.7691500000000002e-17,9.370469999999999e-17,9.370469999999999e-17,0.09453160000000001,0,3.90625e-05,1.4136e-17,0.975662,0.973872,0.000625,0.000625,0.00124671
-1,0,32548,842.174,0.598783,1.77507e-17,9.372469999999999e-17,9.372469999999999e-17,0.09531289999999999,0,3.90625e-05,1.4185e-17,0.973967,0.973676,0.000625,0.000625,0.00124658
-1,0,32548,842.174,0.505261,1.77977e-17,9.546409999999999e-17,9.546409999999999e-17,0.0960941,0,3.90625e-05,1.42224e-17,0.971656,0.9714659999999999,0.000625,0.000625,0.00124645
-1,0,32548,842.174,0.571496,1.78546e-17,9.19709e-17,9.19709e-17,0.09687539999999999,0,3.90625e-05,1.4268e-17,0.9730030000000001,0.972324,0.000625,0.000625,0.00124632
-1,0,32548,842.174,0.5379470000000001,1.7913099999999998e-17,9.02522e-17,9.02522e-17,0.0976566,0,3.90625e-05,1.43142e-17,0.9762930000000001,0.9754200000000001,0.000625,0.000625,0.00124619
-1,0,32548,842.174,0.525432,1.7961400000000004e-17,8.850309999999999e-17,8.850309999999999e-17,0.0984379,0,3.90625e-05,1.43498e-17,0.972617,0.971974,0.000625,0.000625,0.00124606
-1,0,52629,842.174,0.52772,1.80169e-17,8.68185e-17,8.68185e-17,0.0992191,0,3.90625e-05,1.43947e-17,0.971783,0.971211,0.000625,0.000625,0.00124593
-1,0,52629,842.174,0.513387,1.8067e-17,8.68391e-17,8.68391e-17,0.1,0,3.90625e-05,1.44373e-17,0.961448,0.9598120000000001,0.000625,0.000625,0.00124579
-1,0,52629,842.174,0.546193,1.81058e-17,8.511479999999999e-17,8.511479999999999e-17,0.10078200000000001,0,3.90625e-05,1.44704e-17,0.9688889999999999,0.968882,0.000625,0.000625,0.00124566
-1,0,34596,842.174,0.54647,1.81602e-17,8.5015e-17,8.5015e-17,0.101563,0,3.90625e-05,1.4513e-17,0.966139,0.9655309999999999,0.000625,0.000625,0.00124553
-1,0,55701,842.174,0.583833,1.8206e-17,8.50727e-17,8.50727e-17,0.102344,0,3.90625e-05,1.45518e-17,0.9644950000000001,0.9624440000000001,0.000625,0.000625,0.0012454
-1,0,34596,842.174,0.512269,1.82597e-17,8.50219e-17,8.50219e-17,0.103125,0,3.90625e-05,1.45897e-17,0.95767,0.9567459999999999,0.000625,0.000625,0.00124527
-1,0,55701,842.174,0.548199,1.83092e-17,8.50659e-17,8.50659e-17,0.103907,0,3.90625e-05,1.46306e-17,0.954463,0.9534299999999999,0.000625,0.000625,0.00124514
-1,0,34596,842.174,0.521029,1.83584e-17,8.501879999999999e-17,8.501879999999999e-17,0.10468800000000002,0,3.90625e-05,1.4669400000000003e-17,0.9529639999999999,0.950767,0.000625,0.000625,0.00124501
-1,0,53653,842.174,0.583288,1.84132e-17,8.3366e-17,8.3366e-17,0.10546900000000001,0,3.90625e-05,1.47129e-17,0.9573,0.955902,0.000625,0.000625,0.00124488
-1,0,57749,842.174,0.557816,1.8457899999999998e-17,8.50225e-17,8.50225e-17,0.10625,0,3.90625e-05,1.47556e-17,0.950915,0.9496540000000001,0.000625,0.000625,0.00124474
-1,0,57749,842.174,0.5225770000000001,1.85113e-17,8.50136e-17,8.50136e-17,0.10703199999999999,0,3.90625e-05,1.47957e-17,0.95401,0.9520780000000001,0.000625,0.000625,0.00124461
-1,0,34596,842.174,0.585363,1.8568800000000002e-17,8.501270000000001e-17,8.501270000000001e-17,0.107813,0,3.90625e-05,1.4841400000000002e-17,0.956334,0.955033,0.000625,0.000625,0.00124448
-1,0,57749,842.174,0.510601,1.86208e-17,8.50116e-17,8.50116e-17,0.10859400000000001,0,3.90625e-05,1.4879e-17,0.946376,0.9448030000000001,0.000625,0.000625,0.00124435
-1,0,34596,842.174,0.48014700000000005,1.86752e-17,8.50286e-17,8.50286e-17,0.109375,0,3.90625e-05,1.4918199999999998e-17,0.944651,0.9435680000000001,0.000625,0.000625,0.00124422
-1,0,55701,842.174,0.47406800000000004,1.87169e-17,8.33634e-17,8.33634e-17,0.11015699999999999,0,3.90625e-05,1.4953699999999998e-17,0.9348719999999999,0.933843,0.000625,0.000625,0.00124409
-1,0,58773,842.174,0.5020220000000001,1.8774000000000002e-17,8.50341e-17,8.50341e-17,0.11093800000000001,0,3.90625e-05,1.49969e-17,0.9385600000000001,0.936436,0.000625,0.000625,0.00124396
-1,0,58773,842.174,0.563839,1.88304e-17,8.676530000000001e-17,8.676530000000001e-17,0.111719,0,3.90625e-05,1.50386e-17,0.9451139999999999,0.94405,0.000625,0.000625,0.00124383
-1,0,58773,842.174,0.498511,1.88848e-17,8.676389999999999e-17,8.676389999999999e-17,0.1125,0,3.90625e-05,1.5082400000000002e-17,0.9336479999999999,0.931787,0.000625,0.000625,0.0012437000000000001
-1,0,58773,842.174,0.49302399999999996,1.8935e-17,8.67592e-17,8.67592e-17,0.113282,0,3.90625e-05,1.5126099999999998e-17,0.925558,0.923536,0.000625,0.000625,0.00124356
-1,0,58773,842.174,0.573214,1.89883e-17,8.67697e-17,8.67697e-17,0.11406300000000001,0,3.90625e-05,1.51682e-17,0.941831,0.9416120000000001,0.000625,0.000625,0.00124343
-1,0,59797,842.174,0.553772,1.90323e-17,8.848950000000001e-17,8.848950000000001e-17,0.114844,0,3.90625e-05,1.52067e-17,0.934132,0.932113,0.000625,0.000625,0.0012433
-1,0,59797,842.174,0.501736,1.90774e-17,8.84933e-17,8.84933e-17,0.115625,0,3.90625e-05,1.52429e-17,0.928793,0.9264379999999999,0.000625,0.000625,0.00124317
-1,0,51801,842.174,0.511101,1.9124e-17,8.84898e-17,8.84898e-17,0.116407,0,3.90625e-05,1.5284400000000002e-17,0.926846,0.924098,0.000625,0.000625,0.00124304
-1,0,51801,842.174,0.5298039999999999,1.91747e-17,8.84934e-17,8.84934e-17,0.11718800000000001,0,3.90625e-05,1.5323e-17,0.9272389999999999,0.9237049999999999,0.000625,0.000625,0.00124291
-1,0,59797,842.174,0.5229600000000001,1.92217e-17,8.849780000000001e-17,8.849780000000001e-17,0.117969,0,3.90625e-05,1.5362600000000002e-17,0.9225610000000001,0.920858,0.000625,0.000625,0.00124278
-1,0,51801,842.174,0.543129,1.927e-17,8.67677e-17,8.67677e-17,0.11875,0,3.90625e-05,1.54061e-17,0.9180299999999999,0.915185,0.000625,0.000625,0.00124265
-1,0,51801,842.174,0.516043,1.9322600000000002e-17,8.67682e-17,8.67682e-17,0.119532,0,3.90625e-05,1.54485e-17,0.913111,0.909848,0.000625,0.000625,0.00124251
-1,0,60821,842.174,0.563142,1.93673e-17,8.67815e-17,8.67815e-17,0.12031300000000002,0,3.90625e-05,1.5488e-17,0.9265059999999999,0.924623,0.000625,0.000625,0.00124238
-1,0,51801,842.174,0.577263,1.94171e-17,9.02465e-17,9.02465e-17,0.12109400000000001,0,3.90625e-05,1.55262e-17,0.92914,0.9253600000000001,0.000625,0.000625,0.00124225
-1,0,51801,842.174,0.5323979999999999,1.94656e-17,9.02515e-17,9.02515e-17,0.121875,0,3.90625e-05,1.55665e-17,0.9208639999999999,0.917523,0.000625,0.000625,0.00124212
-1,0,51801,842.174,0.5437350000000001,1.9518199999999998e-17,9.198790000000001e-17,9.198790000000001e-17,0.12265699999999999,0,3.90625e-05,1.56031e-17,0.923258,0.9201379999999999,0.000625,0.000625,0.00124199
-1,0,51801,842.174,0.529195,1.95658e-17,9.19947e-17,9.19947e-17,0.123438,0,3.90625e-05,1.56427e-17,0.9101809999999999,0.90685,0.000625,0.000625,0.00124186
-1,0,51801,842.174,0.571477,1.96171e-17,9.372950000000001e-17,9.372950000000001e-17,0.12421900000000001,0,3.90625e-05,1.56809e-17,0.925524,0.923211,0.000625,0.000625,0.00124173
-1,0,51801,842.174,0.530519,1.96607e-17,9.37136e-17,9.37136e-17,0.125001,0,3.90625e-05,1.5718e-17,0.9087129999999999,0.9052209999999999,0.000625,0.000625,0.0012415999999999998
-1,0,51801,842.174,0.5219659999999999,1.97054e-17,9.37098e-17,9.37098e-17,0.125782,0,3.90625e-05,1.5752e-17,0.9093829999999999,0.906769,0.000625,0.000625,0.00124147
-1,0,51801,842.174,0.503783,1.975e-17,9.369799999999999e-17,9.369799999999999e-17,0.126563,0,3.90625e-05,1.5792300000000002e-17,0.9080280000000001,0.905015,0.000625,0.000625,0.00124133
-1,0,51801,842.174,0.477488,1.9791199999999997e-17,9.37049e-17,9.37049e-17,0.127344,0,3.90625e-05,1.58225e-17,0.890164,0.886402,0.000625,0.000625,0.0012412
-1,0,51801,842.174,0.554579,1.9843700000000002e-17,9.36986e-17,9.36986e-17,0.128126,0,3.90625e-05,1.5861199999999997e-17,0.9074260000000001,0.903357,0.000625,0.000625,0.00124107
-1,0,51801,842.174,0.514951,1.9883499999999997e-17,9.369530000000001e-17,9.369530000000001e-17,0.128907,0,3.90625e-05,1.58929e-17,0.8974780000000001,0.8926200000000001,0.000625,0.000625,0.00124094
-1,0,51801,842.174,0.532303,1.9931600000000003e-17,9.36859e-17,9.36859e-17,0.129688,0,3.90625e-05,1.59293e-17,0.912808,0.909364,0.000625,0.000625,0.00124081
-1,0,51801,842.174,0.486806,1.99749e-17,9.3679e-17,9.3679e-17,0.130469,0,3.90625e-05,1.5966400000000002e-17,0.8923989999999999,0.88834,0.000625,0.000625,0.00124068
-1,0,51801,842.174,0.515357,2.0018699999999997e-17,9.19449e-17,9.19449e-17,0.131251,0,3.90625e-05,1.59971e-17,0.8996049999999999,0.8952629999999999,0.000625,0.000625,0.00124055
-1,0,51801,842.174,0.498004,2.00612e-17,9.19427e-17,9.19427e-17,0.13203199999999998,0,3.90625e-05,1.60303e-17,0.9007379999999999,0.8962899999999999,0.000625,0.000625,0.00124042
-1,0,51801,842.174,0.5631109999999999,2.01009e-17,9.194639999999999e-17,9.194639999999999e-17,0.13281300000000001,0,3.90625e-05,1.6057199999999998e-17,0.9008520000000001,0.896709,0.000625,0.000625,0.00124028
-1,0,51801,842.174,0.5555899999999999,2.0135699999999997e-17,9.195549999999999e-17,9.195549999999999e-17,0.13359400000000002,0,3.90625e-05,1.60888e-17,0.9005290000000001,0.8961790000000001,0.000625,0.000625,0.00124015
-1,0,51801,842.174,0.48798400000000003,2.0172300000000002e-17,9.19687e-17,9.19687e-17,0.134376,0,3.90625e-05,1.61194e-17,0.88485,0.880017,0.000625,0.000625,0.00124002
-1,0,51801,842.174,0.533624,2.02074e-17,9.196540000000001e-17,9.196540000000001e-17,0.135157,0,3.90625e-05,1.61439e-17,0.885819,0.8813780000000001,0.000625,0.000625,0.00123989
-1,0,51801,842.174,0.550729,2.02519e-17,9.1981e-17,9.1981e-17,0.135938,0,3.90625e-05,1.61794e-17,0.8927889999999999,0.888618,0.000625,0.000625,0.00123976
-1,0,51801,842.174,0.463963,2.02988e-17,9.20005e-17,9.20005e-17,0.136719,0,3.90625e-05,1.62156e-17,0.8682780000000001,0.861345,0.000625,0.000625,0.00123963
-1,0,51801,842.174,0.538878,2.03434e-17,9.19932e-17,9.19932e-17,0.137501,0,3.90625e-05,1.62456e-17,0.895502,0.891833,0.000625,0.000625,0.0012395
-1,0,51801,842.174,0.536992,2.03869e-17,9.201809999999999e-17,9.201809999999999e-17,0.138282,0,3.90625e-05,1.6278000000000002e-17,0.8762780000000001,0.871043,0.000625,0.000625,0.00123937
-1,0,51801,842.174,0.5774600000000001,2.04255e-17,9.37516e-17,9.37516e-17,0.13906300000000002,0,3.90625e-05,1.63051e-17,0.895982,0.8919520000000001,0.000625,0.000625,0.00123923
-1,0,51801,842.174,0.551705,2.0466e-17,9.377139999999999e-17,9.377139999999999e-17,0.139844,0,3.90625e-05,1.63356e-17,0.8912979999999999,0.886964,0.000625,0.000625,0.0012391
-1,0,63893,842.174,0.486521,2.05078e-17,9.546290000000001e-17,9.546290000000001e-17,0.140626,0,3.90625e-05,1.6367999999999998e-17,0.8758,0.871117,0.000625,0.000625,0.00123897
-1,0,63893,842.174,0.494457,2.0552500000000002e-17,9.71909e-17,9.71909e-17,0.141407,0,3.90625e-05,1.6401300000000002e-17,0.8706520000000001,0.866216,0.000625,0.000625,0.00123884
-1,0,63893,842.174,0.54297,2.05958e-17,9.546129999999999e-17,9.546129999999999e-17,0.142188,0,3.90625e-05,1.64341e-17,0.8839040000000001,0.8786,0.000625,0.000625,0.00123871
-1,0,63893,842.174,0.447429,2.06331e-17,9.54575e-17,9.54575e-17,0.142969,0,3.90625e-05,1.6462e-17,0.8562069999999999,0.850197,0.000625,0.000625,0.00123858
-1,0,63893,842.174,0.520968,2.0672499999999998e-17,9.545409999999999e-17,9.545409999999999e-17,0.143751,0,3.90625e-05,1.64949e-17,0.871893,0.866757,0.000625,0.000625,0.00123845
-1,0,63893,842.174,0.572765,2.07094e-17,9.544790000000001e-17,9.544790000000001e-17,0.144532,0,3.90625e-05,1.65258e-17,0.886758,0.882345,0.000625,0.000625,0.00123832
-1,0,31411,842.174,0.46949799999999997,2.07489e-17,9.718090000000001e-17,9.718090000000001e-17,0.145313,0,3.90625e-05,1.65601e-17,0.86301,0.8577600000000001,0.000625,0.000625,0.00123819
-1,0,63893,842.174,0.5679770000000001,2.0790900000000002e-17,9.722049999999999e-17,9.722049999999999e-17,0.146094,0,3.90625e-05,1.65872e-17,0.882926,0.8800450000000001,0.000625,0.000625,0.00123805
-1,0,63893,842.174,0.5517989999999999,2.08308e-17,9.723649999999999e-17,9.723649999999999e-17,0.146876,0,3.90625e-05,1.6616199999999996e-17,0.878394,0.874869,0.000625,0.000625,0.00123792
-1,0,31411,842.174,0.545573,2.08633e-17,9.544879999999998e-17,9.544879999999998e-17,0.14765699999999998,0,3.90625e-05,1.66379e-17,0.87256,0.868297,0.000625,0.000625,0.00123779
-1,0,31411,842.174,0.510649,2.08984e-17,9.54478e-17,9.54478e-17,0.14843800000000001,0,3.90625e-05,1.66682e-17,0.849758,0.8436620000000001,0.000625,0.000625,0.00123766
-1,0,50777,842.174,0.543987,2.0941899999999998e-17,9.554950000000001e-17,9.554950000000001e-17,0.14921900000000002,0,3.90625e-05,1.67027e-17,0.86635,0.860858,0.000625,0.000625,0.00123753
-1,0,51801,842.174,0.518034,2.09744e-17,9.72252e-17,9.72252e-17,0.150001,0,3.90625e-05,1.67275e-17,0.851665,0.845988,0.000625,0.000625,0.0012374
-1,0,315362,842.174,0.8416370000000001,1.5384100000000002e-18,6.963270000000001e-18,6.963270000000001e-18,0.00039062699999999994,0,1.95313e-05,1.23953e-18,0.47345200000000004,0.45153999999999994,0.000625,0.000625,0.00126267
-1,0,92201,842.174,0.24598299999999998,2.51389e-18,1.39542e-17,1.04775e-17,0.000781253,0,1.95313e-05,2.05338e-18,0.8238209999999999,0.815846,0.000625,0.000625,0.0012626
-1,0,104489,842.174,0.717471,3.26182e-18,1.7354700000000002e-17,1.39158e-17,0.00117188,0,1.95313e-05,2.6781e-18,0.9717979999999999,0.970728,0.000625,0.000625,0.00126253
-1,0,105795,842.174,0.622767,3.85095e-18,1.74206e-17,1.74206e-17,0.00156251,0,1.95313e-05,3.1644400000000004e-18,0.934282,0.932594,0.000625,0.000625,0.00126247
-1,0,106283,842.174,0.425738,4.3457700000000004e-18,2.2559e-17,2.2559e-17,0.00195313,0,1.95313e-05,3.56548e-18,0.878107,0.871866,0.000625,0.000625,0.0012624000000000001
-1,0,105795,842.174,0.324838,4.77413e-18,2.2682299999999998e-17,2.2682299999999998e-17,0.00234376,0,1.95313e-05,3.907540000000001e-18,0.8507040000000001,0.844125,0.000625,0.000625,0.00126233
-1,0,105795,842.174,0.308057,5.157519999999999e-18,2.44529e-17,2.44529e-17,0.00273439,0,1.95313e-05,4.21248e-18,0.8431209999999999,0.837039,0.000625,0.000625,0.00126227
-1,0,255085,842.174,0.24679299999999998,5.50325e-18,2.6115500000000003e-17,2.6115500000000003e-17,0.00312501,0,1.95313e-05,4.4887300000000006e-18,0.8245879999999999,0.817715,0.000625,0.000625,0.0012622
-1,0,261221,842.174,0.297414,5.8184699999999995e-18,2.95319e-17,2.95319e-17,0.00351564,0,1.95313e-05,4.73841e-18,0.8416020000000001,0.834844,0.000625,0.000625,0.00126214
-1,0,516307,842.174,0.21758400000000003,6.10869e-18,3.12671e-17,3.12671e-17,0.00390627,0,1.95313e-05,4.9674500000000005e-18,0.826693,0.819108,0.000625,0.000625,0.00126207
-1,0,408722,842.174,0.31158,6.37982e-18,3.47008e-17,3.47008e-17,0.00429689,0,1.95313e-05,5.18137e-18,0.8458969999999999,0.839253,0.000625,0.000625,0.0012619999999999999
-1,0,408722,842.174,0.234465,6.63453e-18,3.6433499999999993e-17,3.6433499999999993e-17,0.00468752,0,1.95313e-05,5.385130000000001e-18,0.8261940000000001,0.818442,0.000625,0.000625,0.00126194
-1,0,408722,842.174,0.268611,6.874080000000001e-18,3.9905100000000005e-17,3.9905100000000005e-17,0.00507815,0,1.95313e-05,5.57389e-18,0.8249620000000001,0.8187979999999999,0.000625,0.000625,0.00126187
-1,0,516307,842.174,0.190168,7.100260000000002e-18,3.9949e-17,3.9949e-17,0.00546877,0,1.95313e-05,5.754069999999999e-18,0.815578,0.808478,0.000625,0.000625,0.0012618
-1,0,516307,842.174,0.199325,7.31191e-18,4.16749e-17,4.16749e-17,0.005859399999999999,0,1.95313e-05,5.92409e-18,0.8158920000000001,0.80806,0.000625,0.000625,0.00126174
-1,0,516307,842.174,0.265497,7.51847e-18,4.340989999999999e-17,4.340989999999999e-17,0.00625003,0,1.95313e-05,6.08867e-18,0.829982,0.8222290000000001,0.000625,0.000625,0.00126167
-1,0,267264,842.174,0.255033,7.71334e-18,4.3379300000000005e-17,4.3379300000000005e-17,0.00664065,0,1.95313e-05,6.24488e-18,0.8319,0.824608,0.000625,0.000625,0.0012615999999999999
-1,0,112821,842.174,0.221894,7.90213e-18,4.51747e-17,4.51747e-17,0.00703128,0,1.95313e-05,6.39695e-18,0.813768,0.8058350000000001,0.000625,0.000625,0.00126154
-1,0,112821,842.174,0.197844,8.08528e-18,4.69179e-17,4.69179e-17,0.0074218999999999995,0,1.95313e-05,6.544360000000001e-18,0.811026,0.803175,0.000625,0.000625,0.00126147
-1,0,112821,842.174,0.293425,8.266510000000001e-18,4.86505e-17,4.86505e-17,0.00781253,0,1.95313e-05,6.6900300000000006e-18,0.834435,0.827608,0.000625,0.000625,0.00126141
-1,0,116917,842.174,0.171322,8.436469999999999e-18,5.0419899999999995e-17,5.0419899999999995e-17,0.00820316,0,1.95313e-05,6.826289999999998e-18,0.809087,0.800571,0.000625,0.000625,0.00126134
-1,0,116917,842.174,0.21904,8.60632e-18,5.39141e-17,5.39141e-17,0.00859378,0,1.95313e-05,6.96285e-18,0.8206389999999999,0.814068,0.000625,0.000625,0.00126127
-1,0,116917,842.174,0.15879200000000002,8.76746e-18,5.74103e-17,5.74103e-17,0.00898441,0,1.95313e-05,7.091889999999999e-18,0.807121,0.798441,0.000625,0.000625,0.00126121
-1,0,116917,842.174,0.138213,8.927489999999998e-18,5.91398e-17,5.91398e-17,0.00937504,0,1.95313e-05,7.220239999999998e-18,0.8007310000000001,0.792385,0.000625,0.000625,0.00126114
-1,0,116917,842.174,0.23205599999999998,9.084260000000001e-18,6.08796e-17,6.08796e-17,0.00976566,0,1.95313e-05,7.34613e-18,0.832868,0.827297,0.000625,0.000625,0.00126107
-1,0,116917,842.174,0.213325,9.236959999999999e-18,6.08686e-17,6.08686e-17,0.010156299999999998,0,1.95313e-05,7.46987e-18,0.813308,0.804933,0.000625,0.000625,0.00126101
-1,0,116917,842.174,0.152944,9.38515e-18,6.08553e-17,6.08553e-17,0.0105469,0,1.95313e-05,7.59145e-18,0.810171,0.802545,0.000625,0.000625,0.00126094
-1,0,116917,842.174,0.184772,9.52921e-18,6.08794e-17,6.08794e-17,0.0109375,0,1.95313e-05,7.70848e-18,0.817485,0.809176,0.000625,0.000625,0.00126087
-1,0,116917,842.174,0.214637,9.67338e-18,6.08589e-17,6.08589e-17,0.011328200000000002,0,1.95313e-05,7.82375e-18,0.8268280000000001,0.8199549999999999,0.000625,0.000625,0.00126081
-1,0,267264,842.174,0.12773299999999999,9.814989999999998e-18,6.25874e-17,6.25874e-17,0.011718799999999998,0,1.95313e-05,7.93779e-18,0.80595,0.79808,0.000625,0.000625,0.00126074
-1,0,267264,842.174,0.16633299999999998,9.95343e-18,6.25724e-17,6.25724e-17,0.0121094,0,1.95313e-05,8.048510000000001e-18,0.812883,0.805245,0.000625,0.000625,0.00126068
-1,0,267264,842.174,0.22194899999999998,1.00912e-17,6.435149999999999e-17,6.435149999999999e-17,0.0125,0,1.95313e-05,8.15882e-18,0.8319629999999999,0.8249270000000001,0.000625,0.000625,0.00126061
-1,0,267264,842.174,0.147097,1.0223e-17,6.262609999999999e-17,6.262609999999999e-17,0.012890700000000001,0,1.95313e-05,8.26518e-18,0.818912,0.810696,0.000625,0.000625,0.00126054
-1,0,267264,842.174,0.0980374,1.0351e-17,6.26431e-17,6.26431e-17,0.0132813,0,1.95313e-05,8.36725e-18,0.79988,0.791375,0.000625,0.000625,0.00126048
-1,0,129205,842.174,0.185223,1.0482099999999999e-17,6.24896e-17,6.24896e-17,0.013671899999999999,0,1.95313e-05,8.473129999999999e-18,0.819063,0.810474,0.000625,0.000625,0.00126041
-1,0,129205,842.174,0.128149,1.0610499999999999e-17,6.249e-17,6.249e-17,0.0140626,0,1.95313e-05,8.57594e-18,0.818929,0.811294,0.000625,0.000625,0.00126034
-1,0,129205,842.174,0.08759489999999999,1.07346e-17,6.24803e-17,6.24803e-17,0.014453200000000001,0,1.95313e-05,8.67617e-18,0.803211,0.7938470000000001,0.000625,0.000625,0.00126028
-1,0,199190,842.174,0.167919,1.0861099999999998e-17,6.25159e-17,6.25159e-17,0.014843799999999999,0,1.95313e-05,8.77819e-18,0.824142,0.81613,0.000625,0.000625,0.00126021
-1,0,516226,842.174,0.0840923,1.09803e-17,6.24965e-17,6.24965e-17,0.015234399999999999,0,1.95313e-05,8.87462e-18,0.801635,0.793154,0.000625,0.000625,0.00126015
-1,0,129205,842.174,0.09478710000000001,1.1102999999999999e-17,6.2507e-17,6.2507e-17,0.0156251,0,1.95313e-05,8.97279e-18,0.8114239999999999,0.8033319999999999,0.000625,0.000625,0.00126008
-1,0,129205,842.174,0.228251,1.12221e-17,6.24925e-17,6.24925e-17,0.0160157,0,1.95313e-05,9.06765e-18,0.832333,0.8251200000000001,0.000625,0.000625,0.00126001
-1,0,397518,842.174,0.049598199999999995,1.13371e-17,6.25297e-17,6.25297e-17,0.0164063,0,1.95313e-05,9.160850000000002e-18,0.805619,0.7968890000000001,0.000625,0.000625,0.00125995
-1,0,397518,842.174,0.0502948,1.14541e-17,6.25448e-17,6.25448e-17,0.016796900000000003,0,1.95313e-05,9.25543e-18,0.803246,0.794647,0.000625,0.000625,0.00125988
-1,0,397518,842.174,0.04738780000000001,1.1568800000000001e-17,6.25279e-17,6.25279e-17,0.017187599999999997,0,1.95313e-05,9.34944e-18,0.800752,0.7913359999999999,0.000625,0.000625,0.00125981
-1,0,267264,842.174,0.183943,1.16815e-17,6.2547e-17,6.2547e-17,0.017578200000000002,0,1.95313e-05,9.440010000000002e-18,0.8250559999999999,0.818503,0.000625,0.000625,0.00125975
-1,0,516226,842.174,0.0492929,1.17932e-17,6.59725e-17,6.59725e-17,0.0179688,0,1.95313e-05,9.52828e-18,0.803249,0.795197,0.000625,0.000625,0.00125968
-1,0,258738,842.174,0.099082,1.19009e-17,6.59284e-17,6.59284e-17,0.0183594,0,1.95313e-05,9.616260000000001e-18,0.8045260000000001,0.7952779999999999,0.000625,0.000625,0.00125961
-1,0,258738,842.174,0.106226,1.20119e-17,6.767830000000001e-17,6.767830000000001e-17,0.0187501,0,1.95313e-05,9.706110000000001e-18,0.8211219999999999,0.813711,0.000625,0.000625,0.00125955
-1,0,262834,842.174,0.11826500000000001,1.21202e-17,6.94389e-17,6.94389e-17,0.0191407,0,1.95313e-05,9.79566e-18,0.8198139999999999,0.812483,0.000625,0.000625,0.00125948
-1,0,262834,842.174,0.0573894,1.22267e-17,6.9445e-17,6.9445e-17,0.019531299999999998,0,1.95313e-05,9.8831e-18,0.806944,0.797987,0.000625,0.000625,0.00125942
-1,0,258738,842.174,0.08484030000000001,1.23351e-17,6.942510000000001e-17,6.942510000000001e-17,0.019922,0,1.95313e-05,9.97051e-18,0.8225680000000001,0.815647,0.000625,0.000625,0.00125935
-1,0,258738,842.174,0.0838541,1.24439e-17,6.94393e-17,6.94393e-17,0.020312599999999997,0,1.95313e-05,1.00584e-17,0.818874,0.811607,0.000625,0.000625,0.00125928
-1,0,262249,842.174,0.07547580000000001,1.2547900000000001e-17,7.11866e-17,7.11866e-17,0.0207032,0,1.95313e-05,1.01433e-17,0.810926,0.802728,0.000625,0.000625,0.00125922
-1,0,262249,842.174,0.0744085,1.2650600000000001e-17,7.116609999999999e-17,7.116609999999999e-17,0.0210938,0,1.95313e-05,1.0224800000000001e-17,0.803041,0.7946529999999999,0.000625,0.000625,0.00125915
-1,0,262249,842.174,0.0904054,1.2753900000000001e-17,7.28997e-17,7.28997e-17,0.0214845,0,1.95313e-05,1.03069e-17,0.815107,0.807654,0.000625,0.000625,0.00125908
-1,0,262834,842.174,0.00445187,1.28578e-17,7.12041e-17,7.12041e-17,0.021875099999999998,0,1.95313e-05,1.0390000000000001e-17,0.8178989999999999,0.81029,0.000625,0.000625,0.00125902
-1,0,258738,842.174,0.019729499999999997,1.29608e-17,7.28943e-17,7.28943e-17,0.0222657,0,1.95313e-05,1.04743e-17,0.8026439999999999,0.793266,0.000625,0.000625,0.00125895
-1,0,422082,842.174,0.0292592,1.3061800000000001e-17,7.485420000000001e-17,7.485420000000001e-17,0.022656299999999997,0,1.95313e-05,1.05568e-17,0.812321,0.803459,0.000625,0.000625,0.00125888
-1,0,422082,842.174,0.111457,1.3162499999999999e-17,7.321449999999999e-17,7.321449999999999e-17,0.023047,0,1.95313e-05,1.0638099999999999e-17,0.828684,0.820837,0.000625,0.000625,0.00125882
-1,0,422082,842.174,0.023873099999999998,1.32641e-17,7.31871e-17,7.31871e-17,0.023437599999999996,0,1.95313e-05,1.07197e-17,0.804473,0.796094,0.000625,0.000625,0.00125875
-1,0,422082,842.174,0.00591521,1.3360900000000001e-17,7.319449999999999e-17,7.319449999999999e-17,0.0238282,0,1.95313e-05,1.07971e-17,0.8077340000000001,0.798875,0.000625,0.000625,0.00125869
-1,0,422082,842.174,0.011956200000000002,1.34548e-17,7.32277e-17,7.32277e-17,0.0242188,0,1.95313e-05,1.08725e-17,0.809197,0.800696,0.000625,0.000625,0.00125862
-1,0,426178,842.174,0.0219342,1.35521e-17,7.48503e-17,7.48503e-17,0.0246095,0,1.95313e-05,1.0952200000000001e-17,0.817401,0.809837,0.000625,0.000625,0.00125855
-1,0,345516,842.174,0.0822137,1.3650499999999998e-17,7.47411e-17,7.47411e-17,0.025000099999999997,0,1.95313e-05,1.10306e-17,0.825792,0.818235,0.000625,0.000625,0.00125849
-1,0,345516,842.174,0.0414215,1.37451e-17,7.47834e-17,7.47834e-17,0.025390700000000002,0,1.95313e-05,1.1107499999999999e-17,0.810841,0.802279,0.000625,0.000625,0.00125842
-1,0,426178,842.174,0.038319099999999995,1.3838200000000001e-17,7.48793e-17,7.48793e-17,0.025781400000000003,0,1.95313e-05,1.11818e-17,0.811045,0.801793,0.000625,0.000625,0.00125835
-1,0,426178,842.174,0.0697352,1.3933399999999997e-17,7.485189999999999e-17,7.485189999999999e-17,0.026172000000000004,0,1.95313e-05,1.12588e-17,0.806127,0.798285,0.000625,0.000625,0.00125829
-1,0,426178,842.174,0.0408952,1.4026e-17,7.486619999999999e-17,7.486619999999999e-17,0.0265626,0,1.95313e-05,1.13346e-17,0.812138,0.8041050000000001,0.000625,0.000625,0.00125822
-1,0,426178,842.174,0.10068300000000001,1.41212e-17,7.484920000000001e-17,7.484920000000001e-17,0.026953199999999997,0,1.95313e-05,1.14116e-17,0.836205,0.829234,0.000625,0.000625,0.00125816
-1,0,426178,842.174,0.045990699999999995,1.4215300000000002e-17,7.487060000000001e-17,7.487060000000001e-17,0.0273439,0,1.95313e-05,1.1487899999999999e-17,0.811587,0.803064,0.000625,0.000625,0.00125809
-1,0,426178,842.174,0.00537778,1.4307899999999998e-17,7.4862e-17,7.4862e-17,0.027734500000000002,0,1.95313e-05,1.1563299999999999e-17,0.818739,0.809555,0.000625,0.000625,0.00125802
-1,0,121902,842.174,0.00800201,1.4399100000000002e-17,7.637040000000001e-17,7.637040000000001e-17,0.028125099999999997,0,1.95313e-05,1.16378e-17,0.825184,0.817511,0.000625,0.000625,0.00125796
-1,0,125998,842.174,0.044602300000000004,1.44887e-17,7.9811e-17,7.9811e-17,0.028515699999999998,0,1.95313e-05,1.17098e-17,0.8218260000000001,0.81428,0.000625,0.000625,0.00125789
-1,0,125998,842.174,0.043694199999999996,1.45766e-17,8.15515e-17,8.15515e-17,0.028906400000000002,0,1.95313e-05,1.1780999999999999e-17,0.8262809999999999,0.818671,0.000625,0.000625,0.00125782
-1,0,125998,842.174,0.0360091,1.46636e-17,8.50265e-17,8.50265e-17,0.029297000000000004,0,1.95313e-05,1.1851600000000001e-17,0.8202969999999999,0.8128989999999999,0.000625,0.000625,0.00125776
-1,0,125998,842.174,0.07671,1.47527e-17,8.502530000000001e-17,8.502530000000001e-17,0.029687599999999998,0,1.95313e-05,1.1923299999999999e-17,0.82324,0.8156760000000001,0.000625,0.000625,0.00125769
-1,0,253793,842.174,0.055120100000000005,1.48425e-17,8.50357e-17,8.50357e-17,0.0300782,0,1.95313e-05,1.19953e-17,0.8309219999999999,0.823506,0.000625,0.000625,0.00125762
-1,0,253793,842.174,0.07946,1.49304e-17,8.85094e-17,8.85094e-17,0.030468900000000004,0,1.95313e-05,1.2067e-17,0.819692,0.8112550000000001,0.000625,0.000625,0.00125756
-1,0,253793,842.174,0.119433,1.50181e-17,9.024030000000001e-17,9.024030000000001e-17,0.0308595,0,1.95313e-05,1.21379e-17,0.812654,0.804195,0.000625,0.000625,0.00125749
-1,0,253793,842.174,0.0507715,1.51061e-17,9.370200000000001e-17,9.370200000000001e-17,0.031250099999999996,0,1.95313e-05,1.2209200000000001e-17,0.831011,0.8232299999999999,0.000625,0.000625,0.00125743
-1,0,253793,842.174,0.0934102,1.51903e-17,9.37012e-17,9.37012e-17,0.031640800000000004,0,1.95313e-05,1.2277699999999999e-17,0.826189,0.818022,0.000625,0.000625,0.00125736
-1,0,253793,842.174,0.00947612,1.52784e-17,9.54368e-17,9.54368e-17,0.0320314,0,1.95313e-05,1.2349e-17,0.833456,0.8255120000000001,0.000625,0.000625,0.00125729
-1,0,257889,842.174,0.0221496,1.5365499999999997e-17,9.71975e-17,9.71975e-17,0.032422,0,1.95313e-05,1.2417400000000001e-17,0.8340799999999999,0.8262200000000001,0.000625,0.000625,0.00125723
-1,0,257889,842.174,0.016560299999999997,1.54507e-17,9.71934e-17,9.71934e-17,0.0328126,0,1.95313e-05,1.24867e-17,0.8343659999999999,0.826421,0.000625,0.000625,0.00125716
-1,0,257889,842.174,0.0288801,1.55358e-17,9.892110000000001e-17,9.892110000000001e-17,0.0332033,0,1.95313e-05,1.25556e-17,0.8403649999999999,0.832448,0.000625,0.000625,0.00125709
-1,0,257889,842.174,0.045157199999999995,1.56194e-17,1.00655e-16,1.00655e-16,0.0335939,0,1.95313e-05,1.2623199999999998e-17,0.8436629999999999,0.836793,0.000625,0.000625,0.00125703
-1,0,257889,842.174,0.00135275,1.57053e-17,9.891209999999999e-17,9.891209999999999e-17,0.0339845,0,1.95313e-05,1.2693699999999999e-17,0.8455219999999999,0.8387459999999999,0.000625,0.000625,0.00125696
-1,0,257889,842.174,0.0821025,1.57864e-17,9.718110000000001e-17,9.718110000000001e-17,0.0343751,0,1.95313e-05,1.27609e-17,0.834785,0.8265299999999999,0.000625,0.000625,0.0012569
-1,0,257889,842.174,0.111451,1.58655e-17,9.71775e-17,9.71775e-17,0.0347658,0,1.95313e-05,1.2823399999999999e-17,0.8321290000000001,0.824475,0.000625,0.000625,0.00125683
-1,0,257889,842.174,0.0111406,1.5949000000000003e-17,9.71715e-17,9.71715e-17,0.035156400000000004,0,1.95313e-05,1.2890699999999999e-17,0.8513860000000001,0.8441790000000001,0.000625,0.000625,0.00125676
-1,0,257889,842.174,0.101948,1.6028900000000003e-17,9.89064e-17,9.89064e-17,0.035547,0,1.95313e-05,1.2954300000000002e-17,0.8320870000000001,0.824297,0.000625,0.000625,0.0012567
-1,0,257889,842.174,0.0801957,1.61106e-17,9.89142e-17,9.89142e-17,0.0359376,0,1.95313e-05,1.30205e-17,0.844575,0.8375049999999999,0.000625,0.000625,0.00125663
-1,0,257889,842.174,0.0348402,1.6193199999999998e-17,1.0064500000000001e-16,1.0064500000000001e-16,0.0363283,0,1.95313e-05,1.30855e-17,0.8450799999999999,0.837882,0.000625,0.000625,0.00125656
-1,0,257889,842.174,0.0847508,1.62742e-17,1.02375e-16,1.02375e-16,0.0367189,0,1.95313e-05,1.3151300000000002e-17,0.848735,0.842115,0.000625,0.000625,0.0012565
-1,0,261985,842.174,0.07701039999999999,1.63522e-17,1.00705e-16,1.00705e-16,0.037109500000000004,0,1.95313e-05,1.32143e-17,0.84431,0.836726,0.000625,0.000625,0.00125643
-1,0,261985,842.174,0.0424059,1.64339e-17,1.0069600000000001e-16,1.0069600000000001e-16,0.0375002,0,1.95313e-05,1.3278599999999998e-17,0.853543,0.8472620000000001,0.000625,0.000625,0.00125636
-1,0,261985,842.174,0.08757580000000001,1.65125e-17,1.00698e-16,1.00698e-16,0.0378908,0,1.95313e-05,1.33437e-17,0.847908,0.841518,0.000625,0.000625,0.0012563
-1,0,261985,842.174,0.11577899999999999,1.65929e-17,1.0070600000000001e-16,1.0070600000000001e-16,0.0382814,0,1.95313e-05,1.34073e-17,0.8444450000000001,0.8371,0.000625,0.000625,0.00125623
-1,0,261985,842.174,0.0191732,1.66729e-17,1.00701e-16,1.00701e-16,0.038672000000000005,0,1.95313e-05,1.34709e-17,0.855432,0.8486600000000001,0.000625,0.000625,0.00125617
-1,0,253793,842.174,0.0906239,1.67523e-17,1.02417e-16,1.02417e-16,0.03906269999999999,0,1.95313e-05,1.3533499999999998e-17,0.8532569999999999,0.845833,0.000625,0.000625,0.0012561
-1,0,253793,842.174,0.00523073,1.68313e-17,1.00712e-16,1.00712e-16,0.039453300000000004,0,1.95313e-05,1.35966e-17,0.86893,0.863265,0.000625,0.000625,0.00125603
-1,0,253793,842.174,0.130768,1.6905699999999998e-17,1.00698e-16,1.00698e-16,0.0398439,0,1.95313e-05,1.36569e-17,0.852966,0.8463729999999999,0.000625,0.000625,0.00125597
-1,0,261985,842.174,0.0826251,1.6978199999999998e-17,1.00674e-16,1.00674e-16,0.0402345,0,1.95313e-05,1.3714200000000002e-17,0.860208,0.853709,0.000625,0.000625,0.0012559000000000001
-1,0,266081,842.174,0.10850599999999999,1.705e-17,1.00776e-16,1.00776e-16,0.04062519999999999,0,1.95313e-05,1.3771900000000001e-17,0.862718,0.856865,0.000625,0.000625,0.00125583
-1,0,261985,842.174,0.06912389999999999,1.71252e-17,1.02394e-16,1.02394e-16,0.0410158,0,1.95313e-05,1.3833e-17,0.860085,0.8528899999999999,0.000625,0.000625,0.00125577
-1,0,261985,842.174,0.0496539,1.7199700000000003e-17,1.02385e-16,1.02385e-16,0.0414064,0,1.95313e-05,1.38912e-17,0.8670770000000001,0.861095,0.000625,0.000625,0.0012557
-1,0,261985,842.174,0.123287,1.7269600000000002e-17,1.0239200000000002e-16,1.0239200000000002e-16,0.041797,0,1.95313e-05,1.39479e-17,0.86264,0.8567110000000001,0.000625,0.000625,0.00125563
-1,0,266081,842.174,0.0979317,1.7341900000000002e-17,1.0074100000000002e-16,1.0074100000000002e-16,0.042187699999999995,0,1.95313e-05,1.40058e-17,0.8628979999999999,0.856233,0.000625,0.000625,0.00125557
-1,0,253793,842.174,0.113158,1.74166e-17,1.00681e-16,1.00681e-16,0.0425783,0,1.95313e-05,1.4065e-17,0.8636149999999999,0.856605,0.000625,0.000625,0.0012554999999999999
-1,0,270177,842.174,0.163668,1.7489000000000003e-17,1.02463e-16,1.02463e-16,0.042968900000000004,0,1.95313e-05,1.41233e-17,0.8613069999999999,0.853966,0.000625,0.000625,0.00125544
-1,0,274273,842.174,0.04355,1.75633e-17,1.0416000000000001e-16,1.0416000000000001e-16,0.0433595,0,1.95313e-05,1.41826e-17,0.878441,0.8719809999999999,0.000625,0.000625,0.00125537
-1,0,274273,842.174,0.0602378,1.7636400000000003e-17,1.05905e-16,1.05905e-16,0.043750199999999996,0,1.95313e-05,1.4241199999999998e-17,0.8775729999999999,0.871813,0.000625,0.000625,0.0012553
-1,0,274273,842.174,0.10429100000000001,1.7708800000000002e-17,1.0762100000000002e-16,1.0762100000000002e-16,0.0441408,0,1.95313e-05,1.4299e-17,0.872491,0.865373,0.000625,0.000625,0.00125524
-1,0,274273,842.174,0.0999934,1.7779900000000002e-17,1.0763700000000001e-16,1.0763700000000001e-16,0.0445314,0,1.95313e-05,1.43562e-17,0.8745809999999999,0.867876,0.000625,0.000625,0.00125517
-1,0,274273,842.174,0.040363199999999995,1.78533e-17,1.0765499999999998e-16,1.0765499999999998e-16,0.0449221,0,1.95313e-05,1.4415e-17,0.884131,0.8777729999999999,0.000625,0.000625,0.0012550999999999999
-1,0,274273,842.174,0.111871,1.79244e-17,1.07643e-16,1.07643e-16,0.0453127,0,1.95313e-05,1.44724e-17,0.878134,0.872049,0.000625,0.000625,0.00125504
-1,0,274273,842.174,0.118151,1.7995899999999998e-17,1.0766200000000002e-16,1.0766200000000002e-16,0.0457033,0,1.95313e-05,1.4530000000000002e-17,0.8804549999999999,0.8740870000000001,0.000625,0.000625,0.00125497
-1,0,274273,842.174,0.11211700000000001,1.80637e-17,1.07666e-16,1.07666e-16,0.0460939,0,1.95313e-05,1.4585300000000002e-17,0.8813850000000001,0.875223,0.000625,0.000625,0.00125491
-1,0,274273,842.174,0.0734578,1.8135599999999998e-17,1.07671e-16,1.07671e-16,0.0464846,0,1.95313e-05,1.4643399999999997e-17,0.8819540000000001,0.8754620000000001,0.000625,0.000625,0.00125484
-1,0,274273,842.174,0.0886045,1.82057e-17,1.0768799999999998e-16,1.0768799999999998e-16,0.04687519999999999,0,1.95313e-05,1.47005e-17,0.8862620000000001,0.879287,0.000625,0.000625,0.00125477
-1,0,274273,842.174,0.174554,1.8271800000000002e-17,1.0767899999999999e-16,1.0767899999999999e-16,0.047265800000000004,0,1.95313e-05,1.47538e-17,0.8747860000000001,0.868859,0.000625,0.000625,0.00125471
-1,0,274273,842.174,0.0881623,1.83427e-17,1.0771700000000001e-16,1.0771700000000001e-16,0.0476564,0,1.95313e-05,1.48102e-17,0.885329,0.878878,0.000625,0.000625,0.00125464
-1,0,274273,842.174,0.0280656,1.84116e-17,1.0771999999999999e-16,1.0771999999999999e-16,0.0480471,0,1.95313e-05,1.48651e-17,0.8996770000000001,0.894265,0.000625,0.000625,0.00125457
-1,0,274273,842.174,0.103862,1.84858e-17,1.09445e-16,1.09445e-16,0.04843769999999999,0,1.95313e-05,1.4923e-17,0.8908299999999999,0.8841620000000001,0.000625,0.000625,0.00125451
-1,0,274273,842.174,0.153349,1.8554200000000003e-17,1.0771600000000001e-16,1.0771600000000001e-16,0.0488283,0,1.95313e-05,1.49777e-17,0.888761,0.883441,0.000625,0.000625,0.00125444
-1,0,274273,842.174,0.14338800000000002,1.8624499999999998e-17,1.0943899999999999e-16,1.0943899999999999e-16,0.0492189,0,1.95313e-05,1.50335e-17,0.8915930000000001,0.884684,0.000625,0.000625,0.00125437
-1,0,282465,842.174,0.156869,1.86924e-17,1.11102e-16,1.11102e-16,0.049609600000000004,0,1.95313e-05,1.5087899999999998e-17,0.89518,0.889918,0.000625,0.000625,0.00125431
-1,0,282465,842.174,0.00702317,1.87632e-17,1.12848e-16,1.12848e-16,0.050000199999999995,0,1.95313e-05,1.5143199999999998e-17,0.908415,0.90304,0.000625,0.000625,0.00125424
-1,0,282465,842.174,0.202546,1.88321e-17,1.1457e-16,1.1457e-16,0.0503908,0,1.95313e-05,1.51987e-17,0.8945489999999999,0.8890520000000001,0.000625,0.000625,0.00125418
-1,0,282465,842.174,0.135541,1.88989e-17,1.1458700000000003e-16,1.1458700000000003e-16,0.0507815,0,1.95313e-05,1.52509e-17,0.8969440000000001,0.891487,0.000625,0.000625,0.00125411
-1,0,282465,842.174,0.135455,1.89661e-17,1.16307e-16,1.16307e-16,0.0511721,0,1.95313e-05,1.53063e-17,0.898553,0.892544,0.000625,0.000625,0.00125404
-1,0,282465,842.174,0.131661,1.9033900000000002e-17,1.14565e-16,1.14565e-16,0.051562699999999996,0,1.95313e-05,1.53602e-17,0.9040870000000001,0.8981100000000001,0.000625,0.000625,0.00125398
-1,0,282465,842.174,0.10873900000000002,1.91025e-17,1.1458200000000001e-16,1.1458200000000001e-16,0.0519533,0,1.95313e-05,1.54154e-17,0.908393,0.902559,0.000625,0.000625,0.00125391
-1,0,282465,842.174,0.13681400000000002,1.91692e-17,1.1456200000000002e-16,1.1456200000000002e-16,0.05234400000000001,0,1.95313e-05,1.54677e-17,0.9031879999999999,0.8980670000000001,0.000625,0.000625,0.00125384
-1,0,282465,842.174,0.130841,1.92349e-17,1.1458899999999999e-16,1.1458899999999999e-16,0.0527346,0,1.95313e-05,1.55213e-17,0.9073950000000001,0.902012,0.000625,0.000625,0.00125378
-1,0,282465,842.174,0.09387639999999998,1.9300699999999998e-17,1.14576e-16,1.14576e-16,0.0531252,0,1.95313e-05,1.5573900000000003e-17,0.9124190000000001,0.907718,0.000625,0.000625,0.00125371
-1,0,282465,842.174,0.16821,1.9364999999999998e-17,1.1458999999999998e-16,1.1458999999999998e-16,0.0535158,0,1.95313e-05,1.56259e-17,0.904589,0.8988440000000001,0.000625,0.000625,0.00125365
-1,0,282465,842.174,0.0823404,1.9431800000000002e-17,1.14596e-16,1.14596e-16,0.0539065,0,1.95313e-05,1.5679599999999998e-17,0.913531,0.908537,0.000625,0.000625,0.00125358
-1,0,282465,842.174,0.14711300000000002,1.94968e-17,1.1633200000000002e-16,1.1633200000000002e-16,0.0542971,0,1.95313e-05,1.57326e-17,0.912335,0.9078129999999999,0.000625,0.000625,0.00125351
-1,0,282465,842.174,0.152695,1.95632e-17,1.18059e-16,1.18059e-16,0.05468769999999999,0,1.95313e-05,1.57846e-17,0.915898,0.910831,0.000625,0.000625,0.00125345
-1,0,282465,842.174,0.14927100000000001,1.96282e-17,1.19793e-16,1.19793e-16,0.055078300000000004,0,1.95313e-05,1.5836900000000002e-17,0.917528,0.912451,0.000625,0.000625,0.00125338
-1,0,282465,842.174,0.196931,1.9691900000000002e-17,1.1806099999999998e-16,1.1806099999999998e-16,0.055469000000000004,0,1.95313e-05,1.58865e-17,0.912803,0.907283,0.000625,0.000625,0.00125331
-1,0,282465,842.174,0.08813969999999999,1.9756700000000002e-17,1.1981700000000002e-16,1.1981700000000002e-16,0.0558596,0,1.95313e-05,1.59374e-17,0.9194690000000001,0.913854,0.000625,0.000625,0.00125325
-1,0,282465,842.174,0.153382,1.98169e-17,1.18072e-16,1.18072e-16,0.05625019999999999,0,1.95313e-05,1.59859e-17,0.92051,0.914752,0.000625,0.000625,0.00125318
-1,0,282465,842.174,0.10324000000000001,1.9881400000000003e-17,1.1807099999999998e-16,1.1807099999999998e-16,0.0566409,0,1.95313e-05,1.60377e-17,0.927751,0.923676,0.000625,0.000625,0.00125311
-1,0,290657,842.174,0.150633,1.99443e-17,1.1635799999999997e-16,1.1635799999999997e-16,0.057031500000000006,0,1.95313e-05,1.60879e-17,0.922492,0.917401,0.000625,0.000625,0.00125305
-1,0,282465,842.174,0.205783,2.00046e-17,1.18095e-16,1.18095e-16,0.057422100000000004,0,1.95313e-05,1.61377e-17,0.916874,0.912166,0.000625,0.000625,0.00125298
-1,0,290657,842.174,0.137163,2.00679e-17,1.18096e-16,1.18096e-16,0.057812699999999995,0,1.95313e-05,1.61879e-17,0.929107,0.924375,0.000625,0.000625,0.00125292
-1,0,282465,842.174,0.193656,2.01271e-17,1.1813200000000002e-16,1.1813200000000002e-16,0.0582034,0,1.95313e-05,1.62357e-17,0.9241510000000001,0.919333,0.000625,0.000625,0.00125285
-1,0,282465,842.174,0.111937,2.01874e-17,1.18138e-16,1.18138e-16,0.05859400000000001,0,1.95313e-05,1.62841e-17,0.927484,0.922042,0.000625,0.000625,0.00125278
-1,0,282465,842.174,0.121593,2.02464e-17,1.18167e-16,1.18167e-16,0.0589846,0,1.95313e-05,1.63319e-17,0.93579,0.9319780000000001,0.000625,0.000625,0.00125272
-1,0,290657,842.174,0.130133,2.03058e-17,1.2152199999999999e-16,1.2152199999999999e-16,0.059375199999999996,0,1.95313e-05,1.63797e-17,0.937092,0.932759,0.000625,0.000625,0.00125265
-1,0,290657,842.174,0.0499861,2.03639e-17,1.2326299999999998e-16,1.2326299999999998e-16,0.0597659,0,1.95313e-05,1.64264e-17,0.9427770000000001,0.9382870000000001,0.000625,0.000625,0.00125258
-1,0,290657,842.174,0.139275,2.04233e-17,1.23255e-16,1.23255e-16,0.06015650000000001,0,1.95313e-05,1.64733e-17,0.93663,0.932135,0.000625,0.000625,0.00125252
-1,0,290657,842.174,0.135958,2.04875e-17,1.21529e-16,1.21529e-16,0.0605471,0,1.95313e-05,1.6523099999999998e-17,0.9379940000000001,0.934177,0.000625,0.000625,0.00125245
-1,0,290657,842.174,0.143939,2.0549099999999998e-17,1.19792e-16,1.19792e-16,0.0609377,0,1.95313e-05,1.65704e-17,0.943139,0.9389200000000001,0.000625,0.000625,0.00125238
-1,0,290657,842.174,0.153604,2.06091e-17,1.18085e-16,1.18085e-16,0.0613284,0,1.95313e-05,1.66177e-17,0.9380790000000001,0.934271,0.000625,0.000625,0.00125232
-1,0,290657,842.174,0.277863,2.0671199999999998e-17,1.1635200000000002e-16,1.1635200000000002e-16,0.061719,0,1.95313e-05,1.66665e-17,0.942857,0.938776,0.000625,0.000625,0.00125225
-1,0,290657,842.174,0.144559,2.07312e-17,1.14608e-16,1.14608e-16,0.0621096,0,1.95313e-05,1.67142e-17,0.9462370000000001,0.941418,0.000625,0.000625,0.00125219
-1,0,290657,842.174,0.11630399999999999,2.0791e-17,1.12911e-16,1.12911e-16,0.06250030000000001,0,1.95313e-05,1.67613e-17,0.945045,0.9410930000000001,0.000625,0.000625,0.00125212
-1,0,290657,842.174,0.191856,2.08484e-17,1.11177e-16,1.11177e-16,0.0628909,0,1.95313e-05,1.68051e-17,0.94225,0.938544,0.000625,0.000625,0.00125205
-1,0,290657,842.174,0.07518910000000001,2.09102e-17,1.09465e-16,1.09465e-16,0.0632815,0,1.95313e-05,1.6853699999999998e-17,0.952716,0.9488719999999999,0.000625,0.000625,0.00125199
-1,0,290657,842.174,0.09866219999999999,2.0967800000000003e-17,1.0949200000000001e-16,1.0949200000000001e-16,0.0636721,0,1.95313e-05,1.68987e-17,0.9563870000000001,0.952578,0.000625,0.000625,0.00125192
-1,0,298849,842.174,0.18709800000000001,2.1021500000000002e-17,1.0941700000000001e-16,1.0941700000000001e-16,0.0640628,0,1.95313e-05,1.69419e-17,0.9495790000000001,0.945788,0.000625,0.000625,0.00125185
-1,0,298849,842.174,0.156639,2.1082600000000002e-17,1.0766e-16,1.0766e-16,0.0644534,0,1.95313e-05,1.6990999999999998e-17,0.9528709999999999,0.949097,0.000625,0.000625,0.00125179
-1,0,288676,842.174,0.19935799999999998,2.1141e-17,1.12765e-16,1.0938600000000001e-16,0.064844,0,1.95313e-05,1.7036300000000002e-17,0.956361,0.953046,0.000625,0.000625,0.00125172
-1,0,298849,842.174,0.0877071,2.1202100000000002e-17,1.09405e-16,1.09405e-16,0.0652346,0,1.95313e-05,1.70848e-17,0.964391,0.961134,0.000625,0.000625,0.00125166
-1,0,299866,842.174,0.125354,2.1258200000000003e-17,1.09525e-16,1.09525e-16,0.0656253,0,1.95313e-05,1.71285e-17,0.9632799999999999,0.9602430000000001,0.000625,0.000625,0.00125159
-1,0,299866,842.174,0.176785,2.13182e-17,1.0956200000000001e-16,1.0956200000000001e-16,0.0660159,0,1.95313e-05,1.71747e-17,0.9649030000000001,0.962118,0.000625,0.000625,0.00125152
-1,0,299866,842.174,0.187176,2.1376300000000002e-17,1.0958000000000001e-16,1.0958000000000001e-16,0.06640650000000001,0,1.95313e-05,1.72209e-17,0.965641,0.962464,0.000625,0.000625,0.00125146
-1,0,303962,842.174,0.127354,2.14312e-17,1.11303e-16,1.11303e-16,0.0667971,0,1.95313e-05,1.72651e-17,0.969707,0.966683,0.000625,0.000625,0.00125139
-1,0,303962,842.174,0.149911,2.1489699999999997e-17,1.11285e-16,1.11285e-16,0.0671878,0,1.95313e-05,1.7310200000000002e-17,0.9704200000000001,0.9674280000000001,0.000625,0.000625,0.00125132
-1,0,303962,842.174,0.20058900000000002,2.15498e-17,1.1130599999999998e-16,1.1130599999999998e-16,0.0675784,0,1.95313e-05,1.7356300000000004e-17,0.9695959999999999,0.966567,0.000625,0.000625,0.00125126
-1,0,303962,842.174,0.157055,2.1607e-17,1.11303e-16,1.11303e-16,0.067969,0,1.95313e-05,1.7399800000000002e-17,0.975299,0.9733350000000001,0.000625,0.000625,0.00125119
-1,0,303962,842.174,0.14837999999999998,2.16637e-17,1.11324e-16,1.11324e-16,0.0683596,0,1.95313e-05,1.74467e-17,0.9776870000000001,0.975469,0.000625,0.000625,0.00125112
-1,0,303962,842.174,0.0883174,2.17203e-17,1.11314e-16,1.11314e-16,0.0687503,0,1.95313e-05,1.74905e-17,0.980568,0.9778879999999999,0.000625,0.000625,0.00125106
-1,0,303962,842.174,0.155857,2.17754e-17,1.11304e-16,1.11304e-16,0.0691409,0,1.95313e-05,1.75344e-17,0.9807950000000001,0.978067,0.000625,0.000625,0.00125099
-1,0,303962,842.174,0.192881,2.1831e-17,1.1131500000000002e-16,1.1131500000000002e-16,0.06953150000000001,0,1.95313e-05,1.75762e-17,0.9824200000000001,0.9802069999999999,0.000625,0.000625,0.00125093
-1,0,303962,842.174,0.134133,2.18835e-17,1.1130200000000001e-16,1.1130200000000001e-16,0.0699222,0,1.95313e-05,1.76197e-17,0.985667,0.983201,0.000625,0.000625,0.00125086
-1,0,303962,842.174,0.188329,2.1936599999999998e-17,1.11303e-16,1.11303e-16,0.07031280000000001,0,1.95313e-05,1.766e-17,0.9871409999999999,0.984524,0.000625,0.000625,0.00125079
-1,0,303962,842.174,0.244668,2.19912e-17,1.11301e-16,1.11301e-16,0.0707034,0,1.95313e-05,1.7703499999999998e-17,0.984267,0.9827469999999999,0.000625,0.000625,0.00125073
-1,0,303962,842.174,0.0907883,2.20462e-17,1.11303e-16,1.11303e-16,0.071094,0,1.95313e-05,1.77464e-17,0.992373,0.989964,0.000625,0.000625,0.00125066
-1,0,303962,842.174,0.207405,2.2103400000000002e-17,1.11324e-16,1.11324e-16,0.0714847,0,1.95313e-05,1.77903e-17,0.9900059999999999,0.9876530000000001,0.000625,0.000625,0.00125059
-1,0,303962,842.174,0.216482,2.21592e-17,1.11353e-16,1.11353e-16,0.0718753,0,1.95313e-05,1.78323e-17,0.993143,0.9903959999999999,0.000625,0.000625,0.00125053
-1,0,303962,842.174,0.13683299999999998,2.22173e-17,1.1131899999999999e-16,1.1131899999999999e-16,0.0722659,0,1.95313e-05,1.7876500000000002e-17,0.995956,0.993574,0.000625,0.000625,0.00125046
-1,0,303962,842.174,0.108633,2.22755e-17,1.1134899999999998e-16,1.1134899999999998e-16,0.0726565,0,1.95313e-05,1.79208e-17,0.997811,0.9964200000000001,0.000625,0.000625,0.0012504
-1,0,276388,842.174,0.179912,2.23313e-17,1.12907e-16,1.11369e-16,0.07304719999999999,0,1.95313e-05,1.79649e-17,0.998922,0.999237,0.000625,0.000625,0.00125033
-1,0,303962,842.174,0.162168,2.2384799999999998e-17,1.11415e-16,1.11415e-16,0.0734378,0,1.95313e-05,1.80067e-17,0.9995200000000001,0.997534,0.000625,0.000625,0.00125026
-1,0,303962,842.174,0.177806,2.24397e-17,1.1142000000000002e-16,1.1142000000000002e-16,0.0738284,0,1.95313e-05,1.805e-17,0.9994299999999999,0.99736,0.000625,0.000625,0.0012502000000000001
-1,0,292772,842.174,0.12026600000000001,2.2490700000000003e-17,1.12988e-16,1.1142700000000002e-16,0.07421900000000001,0,1.95313e-05,1.80902e-17,0.994519,0.9960559999999999,0.000625,0.000625,0.00125013
-1,0,303962,842.174,0.23668000000000003,2.25415e-17,1.1145000000000002e-16,1.1145000000000002e-16,0.0746097,0,1.95313e-05,1.81311e-17,0.996131,0.997815,0.000625,0.000625,0.00125006
-1,0,272482,842.174,0.168238,2.25937e-17,1.11047e-16,1.09691e-16,0.0750003,0,1.95313e-05,1.8173699999999998e-17,0.9927520000000001,0.99459,0.000625,0.000625,0.00125
-1,0,309156,842.174,0.133405,2.2644099999999998e-17,1.14506e-16,1.11415e-16,0.0753909,0,1.95313e-05,1.82163e-17,0.9887100000000001,0.9903350000000001,0.000625,0.000625,0.00124993
-1,0,308058,842.174,0.171181,2.2695300000000003e-17,1.11461e-16,1.11461e-16,0.0757816,0,1.95313e-05,1.8255e-17,0.9894059999999999,0.9905950000000001,0.000625,0.000625,0.00124986
-1,0,309156,842.174,0.223295,2.27449e-17,1.12794e-16,1.1145700000000001e-16,0.0761722,0,1.95313e-05,1.82951e-17,0.983975,0.985599,0.000625,0.000625,0.0012498
-1,0,268288,842.174,0.151675,2.27943e-17,1.11047e-16,1.11047e-16,0.0765628,0,1.95313e-05,1.8334800000000002e-17,0.9800059999999999,0.980399,0.000625,0.000625,0.00124973
-1,0,296868,842.174,0.189947,2.2847100000000002e-17,1.12775e-16,1.1140000000000002e-16,0.0769534,0,1.95313e-05,1.83751e-17,0.984398,0.986108,0.000625,0.000625,0.00124967
-1,0,268288,842.174,0.234634,2.2898600000000002e-17,1.11043e-16,1.11043e-16,0.0773441,0,1.95313e-05,1.84156e-17,0.980345,0.981489,0.000625,0.000625,0.0012495999999999998
-1,0,301343,842.174,0.104431,2.29498e-17,1.12834e-16,1.11043e-16,0.0777347,0,1.95313e-05,1.84557e-17,0.985867,0.9877889999999999,0.000625,0.000625,0.00124953
-1,0,324442,842.174,0.19739500000000001,2.29982e-17,1.11324e-16,1.11324e-16,0.07812530000000001,0,1.95313e-05,1.84945e-17,0.978225,0.980216,0.000625,0.000625,0.00124947
-1,0,301343,842.174,0.118585,2.30488e-17,1.1281299999999998e-16,1.1135899999999998e-16,0.0785159,0,1.95313e-05,1.85357e-17,0.978592,0.97906,0.000625,0.000625,0.0012494000000000001
-1,0,317727,842.174,0.10828800000000001,2.3098e-17,1.12927e-16,1.1105e-16,0.07890660000000001,0,1.95313e-05,1.85747e-17,0.9734209999999999,0.9736469999999999,0.000625,0.000625,0.00124933
-1,0,313631,842.174,0.21848099999999998,2.31463e-17,1.12824e-16,1.11328e-16,0.0792972,0,1.95313e-05,1.86135e-17,0.971932,0.972406,0.000625,0.000625,0.00124927
-1,0,324442,842.174,0.180756,2.31962e-17,1.1132899999999998e-16,1.1132899999999998e-16,0.0796878,0,1.95313e-05,1.8653200000000002e-17,0.970833,0.971616,0.000625,0.000625,0.0012492
-1,0,324442,842.174,0.161405,2.3246900000000002e-17,1.11314e-16,1.11314e-16,0.0800784,0,1.95313e-05,1.86928e-17,0.970209,0.9697879999999999,0.000625,0.000625,0.00124913
-1,0,324442,842.174,0.215892,2.3294299999999998e-17,1.11342e-16,1.11342e-16,0.0804691,0,1.95313e-05,1.8731e-17,0.9676110000000001,0.968158,0.000625,0.000625,0.00124907
-1,0,410529,842.174,0.19528199999999998,2.3345700000000004e-17,1.12774e-16,1.12774e-16,0.08085969999999999,0,1.95313e-05,1.87698e-17,0.9650719999999999,0.965793,0.000625,0.000625,0.0012490000000000001
-1,0,406433,842.174,0.128116,2.33958e-17,1.12776e-16,1.12776e-16,0.0812503,0,1.95313e-05,1.88094e-17,0.961426,0.9622959999999999,0.000625,0.000625,0.00124894
-1,0,321823,842.174,0.22295700000000002,2.3447399999999997e-17,1.1971199999999999e-16,1.11069e-16,0.08164099999999999,0,1.95313e-05,1.885e-17,0.96335,0.962741,0.000625,0.000625,0.00124887
-1,0,297247,842.174,0.173819,2.34987e-17,1.12814e-16,1.11076e-16,0.0820316,0,1.95313e-05,1.88888e-17,0.962777,0.9636290000000001,0.000625,0.000625,0.0012488
-1,0,309535,842.174,0.179405,2.3547e-17,1.16313e-16,1.11322e-16,0.0824222,0,1.95313e-05,1.8925799999999998e-17,0.9636629999999999,0.963152,0.000625,0.000625,0.00124874
-1,0,324442,842.174,0.188914,2.3595300000000003e-17,1.11351e-16,1.11351e-16,0.0828128,0,1.95313e-05,1.8962100000000002e-17,0.961252,0.9615309999999999,0.000625,0.000625,0.00124867
-1,0,324442,842.174,0.21406999999999998,2.36458e-17,1.1134700000000002e-16,1.1134700000000002e-16,0.0832035,0,1.95313e-05,1.90022e-17,0.95683,0.956383,0.000625,0.000625,0.0012485999999999999
-1,0,324442,842.174,0.18546300000000002,2.3691300000000003e-17,1.11368e-16,1.11368e-16,0.0835941,0,1.95313e-05,1.90382e-17,0.955202,0.9553870000000001,0.000625,0.000625,0.00124854
-1,0,410529,842.174,0.0525357,2.37408e-17,1.12766e-16,1.12766e-16,0.0839847,0,1.95313e-05,1.9077099999999998e-17,0.960736,0.960199,0.000625,0.000625,0.00124847
-1,0,451490,842.174,0.185504,2.3791e-17,1.12771e-16,1.12771e-16,0.0843753,0,1.95313e-05,1.91159e-17,0.952658,0.9518139999999999,0.000625,0.000625,0.00124841
-1,0,451490,842.174,0.16448800000000002,2.3842399999999996e-17,1.12771e-16,1.12771e-16,0.084766,0,1.95313e-05,1.91556e-17,0.950116,0.949044,0.000625,0.000625,0.00124834
-1,0,330015,842.174,0.260873,2.38883e-17,1.16228e-16,1.1277299999999998e-16,0.0851566,0,1.95313e-05,1.9192e-17,0.9474520000000001,0.9466030000000001,0.000625,0.000625,0.00124827
-1,0,451490,842.174,0.143637,2.39367e-17,1.1277200000000002e-16,1.1277200000000002e-16,0.0855472,0,1.95313e-05,1.9230300000000002e-17,0.9467200000000001,0.945536,0.000625,0.000625,0.00124821
-1,0,317605,842.174,0.220047,2.3986599999999998e-17,1.16259e-16,1.12806e-16,0.08593780000000001,0,1.95313e-05,1.92689e-17,0.9463590000000001,0.9448840000000001,0.000625,0.000625,0.00124814
-1,0,385186,842.174,0.20922800000000003,2.40342e-17,1.14531e-16,1.14531e-16,0.0863285,0,1.95313e-05,1.93052e-17,0.940423,0.9385180000000001,0.000625,0.000625,0.00124807
-1,0,325855,842.174,0.20597,2.40787e-17,1.1629200000000002e-16,1.1626000000000001e-16,0.08671910000000001,0,1.95313e-05,1.93413e-17,0.93624,0.9348190000000001,0.000625,0.000625,0.00124801
-1,0,385186,842.174,0.13658299999999998,2.4124000000000002e-17,1.1625099999999998e-16,1.1625099999999998e-16,0.0871097,0,1.95313e-05,1.9376600000000002e-17,0.9373670000000001,0.937257,0.000625,0.000625,0.00124794
-1,0,321823,842.174,0.159164,2.41687e-17,1.19743e-16,1.17982e-16,0.0875003,0,1.95313e-05,1.94129e-17,0.935517,0.933998,0.000625,0.000625,0.00124787
-1,0,385186,842.174,0.16105899999999998,2.4216999999999997e-17,1.19713e-16,1.19713e-16,0.087891,0,1.95313e-05,1.94534e-17,0.937975,0.9372950000000001,0.000625,0.000625,0.00124781
-1,0,385186,842.174,0.15850799999999998,2.42648e-17,1.21448e-16,1.21448e-16,0.0882816,0,1.95313e-05,1.94895e-17,0.93235,0.931047,0.000625,0.000625,0.00124774
-1,0,389282,842.174,0.199889,2.4311799999999997e-17,1.2321200000000002e-16,1.2321200000000002e-16,0.08867219999999999,0,1.95313e-05,1.9527900000000002e-17,0.9311459999999999,0.9300209999999999,0.000625,0.000625,0.00124768
-1,0,389282,842.174,0.150569,2.43584e-17,1.23224e-16,1.23224e-16,0.08906289999999999,0,1.95313e-05,1.9563400000000002e-17,0.928212,0.9265260000000001,0.000625,0.000625,0.00124761
-1,0,389282,842.174,0.167237,2.44035e-17,1.2667899999999998e-16,1.2667899999999998e-16,0.08945349999999999,0,1.95313e-05,1.96e-17,0.9324969999999999,0.9307700000000001,0.000625,0.000625,0.00124754
-1,0,389282,842.174,0.203377,2.4450100000000002e-17,1.26688e-16,1.26688e-16,0.0898441,0,1.95313e-05,1.96364e-17,0.92574,0.924761,0.000625,0.000625,0.00124748
-1,0,389282,842.174,0.18923299999999998,2.44966e-17,1.28414e-16,1.28414e-16,0.0902347,0,1.95313e-05,1.9673199999999998e-17,0.9255530000000001,0.923408,0.000625,0.000625,0.00124741
-1,0,389282,842.174,0.16456199999999999,2.45455e-17,1.28409e-16,1.28409e-16,0.0906254,0,1.95313e-05,1.9711e-17,0.921966,0.9196059999999999,0.000625,0.000625,0.00124734
-1,0,389282,842.174,0.16084600000000002,2.45881e-17,1.2841100000000002e-16,1.2841100000000002e-16,0.091016,0,1.95313e-05,1.97454e-17,0.921112,0.9199700000000001,0.000625,0.000625,0.00124728
-1,0,389282,842.174,0.146208,2.46383e-17,1.28412e-16,1.28412e-16,0.0914066,0,1.95313e-05,1.97854e-17,0.920543,0.918251,0.000625,0.000625,0.00124721
-1,0,389282,842.174,0.165402,2.4685900000000002e-17,1.28407e-16,1.28407e-16,0.0917972,0,1.95313e-05,1.9823e-17,0.914753,0.9117930000000001,0.000625,0.000625,0.00124715
-1,0,389282,842.174,0.122393,2.47311e-17,1.28408e-16,1.28408e-16,0.09218789999999999,0,1.95313e-05,1.98571e-17,0.922668,0.920242,0.000625,0.000625,0.00124708
-1,0,389282,842.174,0.221784,2.4777e-17,1.26667e-16,1.26667e-16,0.0925785,0,1.95313e-05,1.9892399999999997e-17,0.9182459999999999,0.915618,0.000625,0.000625,0.00124701
-1,0,389282,842.174,0.21186300000000002,2.4826199999999998e-17,1.28402e-16,1.28402e-16,0.0929691,0,1.95313e-05,1.99294e-17,0.9118700000000001,0.909537,0.000625,0.000625,0.00124695
-1,0,325855,842.174,0.132696,2.4871e-17,1.31855e-16,1.28396e-16,0.0933597,0,1.95313e-05,1.9966400000000002e-17,0.9167780000000001,0.9143319999999999,0.000625,0.000625,0.00124688
-1,0,338143,842.174,0.119574,2.49181e-17,1.3361700000000001e-16,1.24931e-16,0.09375039999999998,0,1.95313e-05,2.00028e-17,0.9164329999999999,0.91475,0.000625,0.000625,0.00124681
-1,0,346335,842.174,0.17591500000000002,2.4966999999999997e-17,1.30111e-16,1.26664e-16,0.094141,0,1.95313e-05,2.0041400000000002e-17,0.909595,0.906666,0.000625,0.000625,0.00124675
-1,0,305375,842.174,0.185712,2.50118e-17,1.3013900000000001e-16,1.26672e-16,0.09453160000000001,0,1.95313e-05,2.00786e-17,0.9053549999999999,0.902803,0.000625,0.000625,0.00124668
-1,0,342239,842.174,0.130052,2.5056899999999998e-17,1.2837e-16,1.24936e-16,0.0949223,0,1.95313e-05,2.0113800000000002e-17,0.9083200000000001,0.905985,0.000625,0.000625,0.00124661
-1,0,334111,842.174,0.179893,2.51015e-17,1.30154e-16,1.23199e-16,0.09531289999999999,0,1.95313e-05,2.01477e-17,0.9051889999999999,0.9030309999999999,0.000625,0.000625,0.00124655
-1,0,334047,842.174,0.178989,2.51485e-17,1.30137e-16,1.2324200000000002e-16,0.0957035,0,1.95313e-05,2.01848e-17,0.9002049999999999,0.8965989999999999,0.000625,0.000625,0.00124648
-1,0,354527,842.174,0.13758900000000002,2.5195300000000003e-17,1.31844e-16,1.24909e-16,0.0960941,0,1.95313e-05,2.02223e-17,0.902201,0.899208,0.000625,0.000625,0.00124642
-1,0,346335,842.174,0.213252,2.524e-17,1.3364200000000002e-16,1.24909e-16,0.09648480000000001,0,1.95313e-05,2.0257999999999998e-17,0.897349,0.8941790000000001,0.000625,0.000625,0.00124635
-1,0,354591,842.174,0.0949969,2.52847e-17,1.33583e-16,1.2491099999999998e-16,0.09687539999999999,0,1.95313e-05,2.02928e-17,0.899148,0.896467,0.000625,0.000625,0.00124628
-1,0,346335,842.174,0.290556,2.5326399999999998e-17,1.31986e-16,1.2491399999999999e-16,0.09726599999999999,0,1.95313e-05,2.03247e-17,0.887566,0.884591,0.000625,0.000625,0.00124622
-1,0,334047,842.174,0.17625,2.5371e-17,1.37048e-16,1.2491099999999998e-16,0.0976566,0,1.95313e-05,2.03595e-17,0.8877799999999999,0.885076,0.000625,0.000625,0.00124615
-1,0,346335,842.174,0.181124,2.54175e-17,1.3705899999999999e-16,1.25006e-16,0.0980473,0,1.95313e-05,2.03952e-17,0.888805,0.8845370000000001,0.000625,0.000625,0.00124608
-1,0,346335,842.174,0.0963337,2.54591e-17,1.3708100000000002e-16,1.26718e-16,0.0984379,0,1.95313e-05,2.04292e-17,0.893064,0.8898159999999999,0.000625,0.000625,0.00124602
-1,0,338143,842.174,0.163198,2.55025e-17,1.38804e-16,1.28379e-16,0.0988285,0,1.95313e-05,2.0463199999999998e-17,0.891001,0.888465,0.000625,0.000625,0.00124595
-1,0,329951,842.174,0.211179,2.55438e-17,1.388e-16,1.3019199999999999e-16,0.0992191,0,1.95313e-05,2.04961e-17,0.877508,0.873705,0.000625,0.000625,0.00124589
-1,0,346335,842.174,0.240064,2.55878e-17,1.4052799999999998e-16,1.30178e-16,0.09960980000000001,0,1.95313e-05,2.0529600000000002e-17,0.878199,0.874843,0.000625,0.000625,0.00124582
-1,0,334047,842.174,0.176452,2.5629800000000002e-17,1.4053200000000002e-16,1.30187e-16,0.1,0,1.95313e-05,2.0561899999999998e-17,0.878466,0.873917,0.000625,0.000625,0.00124575
-1,0,346335,842.174,0.151027,2.56714e-17,1.42252e-16,1.31909e-16,0.100391,0,1.95313e-05,2.0597e-17,0.8838940000000001,0.8804879999999999,0.000625,0.000625,0.00124569
-1,0,346335,842.174,0.18488,2.5714199999999998e-17,1.40524e-16,1.3191999999999998e-16,0.10078200000000001,0,1.95313e-05,2.0630700000000002e-17,0.8718290000000001,0.8685370000000001,0.000625,0.000625,0.00124562
-1,0,346399,842.174,0.132105,2.5758000000000004e-17,1.40515e-16,1.33647e-16,0.101172,0,1.95313e-05,2.06669e-17,0.881332,0.878642,0.000625,0.000625,0.00124555
-1,0,358687,842.174,0.189719,2.58029e-17,1.37048e-16,1.31901e-16,0.101563,0,1.95313e-05,2.0701e-17,0.8718049999999999,0.8678450000000001,0.000625,0.000625,0.00124549
-1,0,362783,842.174,0.11856400000000002,2.58475e-17,1.4225000000000002e-16,1.30161e-16,0.101954,0,1.95313e-05,2.07344e-17,0.87682,0.872941,0.000625,0.000625,0.00124542
-1,0,366815,842.174,0.137267,2.58905e-17,1.37092e-16,1.30164e-16,0.102344,0,1.95313e-05,2.0767800000000004e-17,0.87015,0.866441,0.000625,0.000625,0.00124535
-1,0,358687,842.174,0.176429,2.5935399999999998e-17,1.3878600000000001e-16,1.30161e-16,0.10273499999999999,0,1.95313e-05,2.08022e-17,0.8747,0.871257,0.000625,0.000625,0.00124529
-1,0,354527,842.174,0.141076,2.59792e-17,1.4752e-16,1.3191200000000002e-16,0.103125,0,1.95313e-05,2.08373e-17,0.867348,0.8639549999999999,0.000625,0.000625,0.00124522
-1,0,370911,842.174,0.196149,2.6022600000000002e-17,1.42285e-16,1.31919e-16,0.10351600000000001,0,1.95313e-05,2.0869499999999998e-17,0.862293,0.8579040000000001,0.000625,0.000625,0.00124516
-1,0,366815,842.174,0.153075,2.6066300000000004e-17,1.40565e-16,1.31889e-16,0.103907,0,1.95313e-05,2.0902100000000002e-17,0.864108,0.8600549999999999,0.000625,0.000625,0.00124509
-1,0,370975,842.174,0.15332,2.6108000000000003e-17,1.4399e-16,1.3018100000000002e-16,0.104297,0,1.95313e-05,2.0934299999999998e-17,0.862089,0.858549,0.000625,0.000625,0.00124502
-1,0,370911,842.174,0.194348,2.61548e-17,1.3534700000000002e-16,1.31891e-16,0.10468800000000002,0,1.95313e-05,2.09696e-17,0.8574440000000001,0.8527030000000001,0.000625,0.000625,0.00124496
-1,0,366815,842.174,0.193998,2.61999e-17,1.35346e-16,1.33625e-16,0.10507899999999999,0,1.95313e-05,2.1005100000000002e-17,0.853827,0.8490479999999999,0.000625,0.000625,0.00124489
-1,0,397474,842.174,0.149819,2.6243299999999997e-17,1.35358e-16,1.35358e-16,0.10546900000000001,0,1.95313e-05,2.10396e-17,0.8598950000000001,0.8560909999999999,0.000625,0.000625,0.00124482
-1,0,329951,842.174,0.180652,2.6285999999999997e-17,1.38845e-16,1.33631e-16,0.10586,0,1.95313e-05,2.1073499999999998e-17,0.8599969999999999,0.855302,0.000625,0.000625,0.00124476
-1,0,338143,842.174,0.22084,2.63312e-17,1.42349e-16,1.31899e-16,0.10625,0,1.95313e-05,2.11096e-17,0.851693,0.847137,0.000625,0.000625,0.00124469
-1,0,350431,842.174,0.19284400000000002,2.63737e-17,1.45835e-16,1.30178e-16,0.10664100000000001,0,1.95313e-05,2.11431e-17,0.8519690000000001,0.8477610000000001,0.000625,0.000625,0.00124462
-1,0,362719,842.174,0.112305,2.64127e-17,1.45796e-16,1.3189999999999998e-16,0.10703199999999999,0,1.95313e-05,2.1173899999999998e-17,0.850089,0.8458969999999999,0.000625,0.000625,0.00124456
-1,0,375007,842.174,0.140701,2.64524e-17,1.44046e-16,1.3363000000000001e-16,0.107422,0,1.95313e-05,2.12061e-17,0.852633,0.8488370000000001,0.000625,0.000625,0.00124449
-1,0,370911,842.174,0.1743,2.64935e-17,1.42311e-16,1.31891e-16,0.107813,0,1.95313e-05,2.12385e-17,0.8486030000000001,0.84329,0.000625,0.000625,0.00124443
-1,0,358623,842.174,0.14299800000000001,2.6535199999999997e-17,1.388e-16,1.3017100000000002e-16,0.108204,0,1.95313e-05,2.1272199999999997e-17,0.8511200000000001,0.847318,0.000625,0.000625,0.00124436
-1,0,370911,842.174,0.15701199999999998,2.6575700000000003e-17,1.35338e-16,1.31887e-16,0.10859400000000001,0,1.95313e-05,2.13029e-17,0.852759,0.8491040000000001,0.000625,0.000625,0.00124429
-1,0,350431,842.174,0.160808,2.66191e-17,1.40517e-16,1.30174e-16,0.10898499999999998,0,1.95313e-05,2.13377e-17,0.8449530000000001,0.84011,0.000625,0.000625,0.00124423
-1,0,358623,842.174,0.21322,2.6663900000000002e-17,1.40547e-16,1.31889e-16,0.109375,0,1.95313e-05,2.1368000000000002e-17,0.839347,0.8350110000000001,0.000625,0.000625,0.00124416
-1,0,346335,842.174,0.166408,2.6707900000000003e-17,1.42315e-16,1.33619e-16,0.109766,0,1.95313e-05,2.1401700000000002e-17,0.836672,0.8313020000000001,0.000625,0.000625,0.00124409
-1,0,362719,842.174,0.160725,2.6748e-17,1.42309e-16,1.33576e-16,0.11015699999999999,0,1.95313e-05,2.1432300000000003e-17,0.839967,0.83504,0.000625,0.000625,0.00124403
-1,0,387295,842.174,0.126247,2.6789800000000002e-17,1.44008e-16,1.33579e-16,0.110547,0,1.95313e-05,2.14639e-17,0.841849,0.8364290000000001,0.000625,0.000625,0.00124396
-1,0,387295,842.174,0.145503,2.68337e-17,1.4747600000000001e-16,1.3188200000000002e-16,0.11093800000000001,0,1.95313e-05,2.14961e-17,0.839173,0.8335799999999999,0.000625,0.000625,0.0012439
-1,0,387295,842.174,0.166964,2.6874499999999997e-17,1.4401700000000002e-16,1.33582e-16,0.111329,0,1.95313e-05,2.1527299999999998e-17,0.836802,0.8317030000000001,0.000625,0.000625,0.00124383
-1,0,387295,842.174,0.21425,2.69123e-17,1.44052e-16,1.33601e-16,0.111719,0,1.95313e-05,2.1555700000000003e-17,0.8226700000000001,0.816941,0.000625,0.000625,0.00124376
-1,0,387295,842.174,0.143777,2.6955999999999997e-17,1.47482e-16,1.3532e-16,0.11210999999999999,0,1.95313e-05,2.15899e-17,0.8329280000000001,0.8273450000000001,0.000625,0.000625,0.0012437000000000001
-1,0,387295,842.174,0.20033099999999998,2.69967e-17,1.4574e-16,1.35332e-16,0.1125,0,1.95313e-05,2.16204e-17,0.823551,0.817343,0.000625,0.000625,0.00124363
-1,0,354591,842.174,0.167326,2.7034899999999995e-17,1.38815e-16,1.37057e-16,0.112891,0,1.95313e-05,2.1650300000000003e-17,0.8242950000000001,0.818504,0.000625,0.000625,0.00124356
-1,0,362719,842.174,0.136976,2.7075100000000002e-17,1.4745600000000001e-16,1.3878999999999998e-16,0.113282,0,1.95313e-05,2.1679899999999998e-17,0.8283809999999999,0.8235399999999999,0.000625,0.000625,0.0012435
-1,0,375007,842.174,0.22192800000000001,2.7113200000000005e-17,1.52656e-16,1.40523e-16,0.11367200000000001,0,1.95313e-05,2.17098e-17,0.818991,0.8121430000000001,0.000625,0.000625,0.00124343
-1,0,387295,842.174,0.15127000000000002,2.71544e-17,1.4745999999999998e-16,1.40529e-16,0.11406300000000001,0,1.95313e-05,2.17401e-17,0.8167409999999999,0.8113779999999999,0.000625,0.000625,0.00124336
-1,0,346335,842.174,0.176456,2.7194000000000002e-17,1.4573200000000001e-16,1.4052200000000002e-16,0.114454,0,1.95313e-05,2.1769499999999998e-17,0.813575,0.8074979999999999,0.000625,0.000625,0.0012433
-1,0,391455,842.174,0.18291,2.7238000000000003e-17,1.45763e-16,1.38798e-16,0.114844,0,1.95313e-05,2.18017e-17,0.8100470000000001,0.803647,0.000625,0.000625,0.00124323
-1,0,387295,842.174,0.17812,2.72784e-17,1.5440100000000002e-16,1.38792e-16,0.11523499999999999,0,1.95313e-05,2.1832100000000003e-17,0.816496,0.811509,0.000625,0.000625,0.00124317
-1,0,375007,842.174,0.16513699999999998,2.73171e-17,1.4745999999999998e-16,1.3879600000000001e-16,0.115625,0,1.95313e-05,2.18644e-17,0.807208,0.8005,0.000625,0.000625,0.0012431
-1,0,370911,842.174,0.122109,2.73604e-17,1.49214e-16,1.38801e-16,0.11601600000000001,0,1.95313e-05,2.18968e-17,0.818695,0.8128810000000001,0.000625,0.000625,0.00124303
-1,0,387295,842.174,0.137132,2.74029e-17,1.52699e-16,1.4226799999999998e-16,0.116407,0,1.95313e-05,2.19281e-17,0.8149270000000001,0.808417,0.000625,0.000625,0.00124297
-1,0,395487,842.174,0.217766,2.7445399999999997e-17,1.49271e-16,1.40531e-16,0.116797,0,1.95313e-05,2.1959800000000002e-17,0.800617,0.7937930000000001,0.000625,0.000625,0.0012429000000000001
-1,0,387295,842.174,0.174072,2.7484899999999995e-17,1.5612900000000002e-16,1.40547e-16,0.11718800000000001,0,1.95313e-05,2.1989e-17,0.803245,0.797115,0.000625,0.000625,0.00124283
-1,0,399583,842.174,0.182077,2.75273e-17,1.56148e-16,1.40539e-16,0.117579,0,1.95313e-05,2.20221e-17,0.799531,0.792455,0.000625,0.000625,0.00124277
-1,0,399583,842.174,0.23427399999999998,2.75683e-17,1.47475e-16,1.40544e-16,0.117969,0,1.95313e-05,2.20523e-17,0.792782,0.785281,0.000625,0.000625,0.0012427
-1,0,370911,842.174,0.13211099999999998,2.76107e-17,1.52656e-16,1.42264e-16,0.11835999999999999,0,1.95313e-05,2.2082600000000003e-17,0.803508,0.796798,0.000625,0.000625,0.00124264
-1,0,383199,842.174,0.128931,2.7650799999999998e-17,1.56134e-16,1.42263e-16,0.11875,0,1.95313e-05,2.2110700000000004e-17,0.797891,0.791563,0.000625,0.000625,0.00124257
-1,0,395487,842.174,0.177767,2.76897e-17,1.56165e-16,1.40537e-16,0.11914100000000001,0,1.95313e-05,2.214e-17,0.797053,0.7900550000000001,0.000625,0.000625,0.0012425000000000001
-1,0,379103,842.174,0.112173,2.77252e-17,1.5786799999999998e-16,1.40519e-16,0.119532,0,1.95313e-05,2.2166799999999998e-17,0.801189,0.793675,0.000625,0.000625,0.00124244
-1,0,399583,842.174,0.162554,2.77647e-17,1.5617900000000001e-16,1.38804e-16,0.119922,0,1.95313e-05,2.2194699999999998e-17,0.789867,0.781795,0.000625,0.000625,0.00124237
-1,0,403679,842.174,0.20654699999999998,2.7805e-17,1.57869e-16,1.37073e-16,0.12031300000000002,0,1.95313e-05,2.2225e-17,0.7835449999999999,0.776175,0.000625,0.000625,0.0012423
-1,0,399583,842.174,0.185244,2.78474e-17,1.54492e-16,1.37074e-16,0.12070399999999999,0,1.95313e-05,2.2256999999999998e-17,0.791142,0.7845979999999999,0.000625,0.000625,0.00124224
-1,0,403679,842.174,0.09164630000000001,2.7889200000000004e-17,1.56184e-16,1.3705100000000002e-16,0.12109400000000001,0,1.95313e-05,2.2287499999999998e-17,0.7975800000000001,0.790351,0.000625,0.000625,0.00124217
-1,0,407775,842.174,0.132546,2.7929e-17,1.54415e-16,1.37047e-16,0.121485,0,1.95313e-05,2.23186e-17,0.789935,0.782185,0.000625,0.000625,0.0012420999999999999
-1,0,407775,842.174,0.20547800000000002,2.79666e-17,1.50939e-16,1.35322e-16,0.121875,0,1.95313e-05,2.2348800000000002e-17,0.778986,0.770339,0.000625,0.000625,0.00124204
-1,0,411871,842.174,0.0906502,2.8008099999999995e-17,1.45955e-16,1.3531899999999998e-16,0.12226600000000001,0,1.95313e-05,2.2379200000000002e-17,0.794067,0.786858,0.000625,0.000625,0.00124197
-1,0,411871,842.174,0.17888199999999999,2.80474e-17,1.49357e-16,1.35315e-16,0.12265699999999999,0,1.95313e-05,2.24083e-17,0.786395,0.778691,0.000625,0.000625,0.00124191
-1,0,411871,842.174,0.158136,2.80854e-17,1.45907e-16,1.34045e-16,0.123047,0,1.95313e-05,2.2437100000000002e-17,0.774595,0.766465,0.000625,0.000625,0.00124184
-1,0,411871,842.174,0.0959114,2.81228e-17,1.42365e-16,1.31947e-16,0.123438,0,1.95313e-05,2.24648e-17,0.7902520000000001,0.7819470000000001,0.000625,0.000625,0.00124177
-1,0,411871,842.174,0.288661,2.81618e-17,1.45774e-16,1.31928e-16,0.123829,0,1.95313e-05,2.24928e-17,0.7631100000000001,0.754159,0.000625,0.000625,0.00124171
-1,0,411871,842.174,0.157471,2.8201e-17,1.40545e-16,1.34408e-16,0.12421900000000001,0,1.95313e-05,2.2521999999999998e-17,0.774492,0.767291,0.000625,0.000625,0.00124164
-1,0,403679,842.174,0.20143699999999998,2.82412e-17,1.40526e-16,1.36069e-16,0.12460999999999998,0,1.95313e-05,2.2551199999999998e-17,0.763667,0.75479,0.000625,0.000625,0.00124157
-1,0,420063,842.174,0.139119,2.82804e-17,1.39367e-16,1.39171e-16,0.125,0,1.95313e-05,2.2579299999999998e-17,0.7686109999999999,0.7600140000000001,0.000625,0.000625,0.00124151
-1,0,420063,842.174,0.150133,2.83235e-17,1.40918e-16,1.31899e-16,0.125391,0,1.95313e-05,2.2610700000000002e-17,0.767559,0.758601,0.000625,0.000625,0.00124144
-1,0,420063,842.174,0.17816400000000002,2.8366599999999995e-17,1.42529e-16,1.31891e-16,0.125782,0,1.95313e-05,2.2642600000000003e-17,0.766737,0.758205,0.000625,0.000625,0.00124137
-1,0,420063,842.174,0.232238,2.84022e-17,1.4066299999999998e-16,1.3016299999999998e-16,0.126172,0,1.95313e-05,2.2668899999999998e-17,0.747807,0.7380260000000001,0.000625,0.000625,0.00124131
-1,0,420063,842.174,0.1694,2.84422e-17,1.3890499999999999e-16,1.3022e-16,0.126563,0,1.95313e-05,2.2699e-17,0.763879,0.754482,0.000625,0.000625,0.00124124
-1,0,420063,842.174,0.139772,2.84827e-17,1.42291e-16,1.30217e-16,0.12695399999999998,0,1.95313e-05,2.27311e-17,0.762734,0.753868,0.000625,0.000625,0.00124118
-1,0,420063,842.174,0.22100799999999998,2.85185e-17,1.38839e-16,1.3367200000000002e-16,0.127344,0,1.95313e-05,2.2758000000000002e-17,0.7510819999999999,0.742071,0.000625,0.000625,0.00124111
-1,0,378978,842.174,0.127865,2.85593e-17,1.38844e-16,1.33676e-16,0.127735,0,1.95313e-05,2.27888e-17,0.756854,0.748584,0.000625,0.000625,0.00124104
-1,0,420127,842.174,0.134851,2.8598600000000004e-17,1.42255e-16,1.33663e-16,0.128126,0,1.95313e-05,2.2818899999999998e-17,0.75685,0.748178,0.000625,0.000625,0.00124098
-1,0,403554,842.174,0.214114,2.86367e-17,1.44022e-16,1.34239e-16,0.12851600000000002,0,1.95313e-05,2.2847399999999998e-17,0.7455890000000001,0.735309,0.000625,0.000625,0.00124091
-1,0,407650,842.174,0.165739,2.86772e-17,1.42263e-16,1.33817e-16,0.128907,0,1.95313e-05,2.2877600000000002e-17,0.7456520000000001,0.736476,0.000625,0.000625,0.00124084
-1,0,424034,842.174,0.0928165,2.87151e-17,1.42275e-16,1.31915e-16,0.129297,0,1.95313e-05,2.2906100000000002e-17,0.759609,0.750498,0.000625,0.000625,0.00124078
-1,0,415842,842.174,0.212193,2.87544e-17,1.38815e-16,1.3365e-16,0.129688,0,1.95313e-05,2.29348e-17,0.748268,0.738577,0.000625,0.000625,0.00124071
-1,0,399583,842.174,0.228623,2.87914e-17,1.43993e-16,1.3366e-16,0.130079,0,1.95313e-05,2.29626e-17,0.726221,0.7157939999999999,0.000625,0.000625,0.00124065
-1,0,395487,842.174,0.122049,2.88277e-17,1.4224799999999998e-16,1.3292800000000001e-16,0.130469,0,1.95313e-05,2.2992e-17,0.752184,0.74307,0.000625,0.000625,0.00124058
-1,0,403679,842.174,0.087008,2.8865999999999994e-17,1.4572100000000002e-16,1.34591e-16,0.13086,0,1.95313e-05,2.30213e-17,0.748129,0.7381270000000001,0.000625,0.000625,0.00124051
-1,0,407775,842.174,0.197427,2.89028e-17,1.42256e-16,1.36295e-16,0.131251,0,1.95313e-05,2.30504e-17,0.737352,0.727012,0.000625,0.000625,0.00124045
-1,0,424159,842.174,0.15348,2.89392e-17,1.49196e-16,1.37958e-16,0.131641,0,1.95313e-05,2.3078899999999998e-17,0.736893,0.727167,0.000625,0.000625,0.00124038
-1,0,428255,842.174,0.150826,2.89763e-17,1.45723e-16,1.37914e-16,0.13203199999999998,0,1.95313e-05,2.3106300000000002e-17,0.733436,0.7234010000000001,0.000625,0.000625,0.00124031
-1,0,428255,842.174,0.165771,2.9016700000000004e-17,1.49194e-16,1.39503e-16,0.132422,0,1.95313e-05,2.31371e-17,0.729979,0.720441,0.000625,0.000625,0.00124025
-1,0,428255,842.174,0.136983,2.90542e-17,1.4919200000000002e-16,1.3922700000000002e-16,0.13281300000000001,0,1.95313e-05,2.31659e-17,0.739114,0.729422,0.000625,0.000625,0.00124018
-1,0,428255,842.174,0.0893593,2.90898e-17,1.47502e-16,1.3374999999999998e-16,0.133204,0,1.95313e-05,2.31926e-17,0.740471,0.729942,0.000625,0.000625,0.00124011
-1,0,432351,842.174,0.166245,2.9126999999999996e-17,1.49249e-16,1.3373899999999999e-16,0.13359400000000002,0,1.95313e-05,2.3221599999999997e-17,0.73015,0.7189979999999999,0.000625,0.000625,0.00124005
-1,0,395362,842.174,0.21715500000000001,2.91657e-17,1.42305e-16,1.33725e-16,0.133985,0,1.95313e-05,2.32493e-17,0.721986,0.711316,0.000625,0.000625,0.00123998
-1,0,415842,842.174,0.12623199999999998,2.92007e-17,1.45728e-16,1.35463e-16,0.134376,0,1.95313e-05,2.3276599999999998e-17,0.736937,0.726978,0.000625,0.000625,0.00123992
-1,0,436447,842.174,0.128477,2.92386e-17,1.42351e-16,1.33729e-16,0.134766,0,1.95313e-05,2.3305e-17,0.733618,0.724062,0.000625,0.000625,0.00123985
-1,0,419938,842.174,0.196826,2.9275e-17,1.42289e-16,1.33726e-16,0.135157,0,1.95313e-05,2.3331999999999996e-17,0.7129800000000001,0.701828,0.000625,0.000625,0.00123978
-1,0,432226,842.174,0.194919,2.9314e-17,1.47475e-16,1.33749e-16,0.135547,0,1.95313e-05,2.33609e-17,0.7191489999999999,0.707983,0.000625,0.000625,0.00123972
-1,0,440418,842.174,0.162443,2.93512e-17,1.4579899999999998e-16,1.3373e-16,0.135938,0,1.95313e-05,2.3389899999999996e-17,0.730532,0.720278,0.000625,0.000625,0.00123965
-1,0,440418,842.174,0.139968,2.93876e-17,1.47526e-16,1.3200499999999999e-16,0.136329,0,1.95313e-05,2.3416700000000003e-17,0.728969,0.718378,0.000625,0.000625,0.00123958
-1,0,424034,842.174,0.194588,2.9425300000000006e-17,1.47468e-16,1.3373200000000002e-16,0.136719,0,1.95313e-05,2.3446799999999998e-17,0.71468,0.704311,0.000625,0.000625,0.00123952
-1,0,428130,842.174,0.155589,2.94645e-17,1.47465e-16,1.3371299999999998e-16,0.13710999999999998,0,1.95313e-05,2.34752e-17,0.7156819999999999,0.70432,0.000625,0.000625,0.00123945
-1,0,428130,842.174,0.166803,2.95016e-17,1.49262e-16,1.33719e-16,0.137501,0,1.95313e-05,2.3503800000000003e-17,0.715539,0.704311,0.000625,0.000625,0.00123939
-1,0,440418,842.174,0.12100699999999999,2.95389e-17,1.5101999999999999e-16,1.3371200000000002e-16,0.137891,0,1.95313e-05,2.3530500000000003e-17,0.722801,0.712113,0.000625,0.000625,0.00123932
-1,0,444514,842.174,0.273422,2.95764e-17,1.4228399999999999e-16,1.3370299999999999e-16,0.138282,0,1.95313e-05,2.35582e-17,0.685404,0.674163,0.000625,0.000625,0.00123925
-1,0,444514,842.174,0.158451,2.96141e-17,1.42309e-16,1.35315e-16,0.138672,0,1.95313e-05,2.35871e-17,0.707896,0.696923,0.000625,0.000625,0.00123919
-1,0,444514,842.174,0.171828,2.96535e-17,1.42272e-16,1.33699e-16,0.13906300000000002,0,1.95313e-05,2.3615500000000002e-17,0.701548,0.69004,0.000625,0.000625,0.00123912
-1,0,444639,842.174,0.17574700000000001,2.96895e-17,1.40549e-16,1.34028e-16,0.139454,0,1.95313e-05,2.3642800000000002e-17,0.701756,0.6911470000000001,0.000625,0.000625,0.00123905
-1,0,444514,842.174,0.192828,2.97244e-17,1.42285e-16,1.33589e-16,0.139844,0,1.95313e-05,2.36695e-17,0.70028,0.689569,0.000625,0.000625,0.00123899
-1,0,440543,842.174,0.14970799999999998,2.97601e-17,1.4571899999999999e-16,1.35507e-16,0.140235,0,1.95313e-05,2.36965e-17,0.701291,0.690144,0.000625,0.000625,0.00123892
-1,0,444514,842.174,0.146903,2.97941e-17,1.4051799999999998e-16,1.35376e-16,0.140626,0,1.95313e-05,2.3722600000000003e-17,0.699079,0.687604,0.000625,0.000625,0.00123885
-1,0,407717,842.174,0.131384,2.98327e-17,1.4051799999999998e-16,1.37078e-16,0.141016,0,1.95313e-05,2.3751500000000002e-17,0.705752,0.694684,0.000625,0.000625,0.00123879
-1,0,420005,842.174,0.185584,2.98724e-17,1.42275e-16,1.3878299999999999e-16,0.141407,0,1.95313e-05,2.37817e-17,0.698268,0.6871520000000001,0.000625,0.000625,0.00123872
-1,0,420005,842.174,0.207659,2.99087e-17,1.4054799999999998e-16,1.38815e-16,0.141797,0,1.95313e-05,2.3808200000000002e-17,0.678632,0.666412,0.000625,0.000625,0.00123866
-1,0,403621,842.174,0.191955,2.9943800000000005e-17,1.44e-16,1.40537e-16,0.142188,0,1.95313e-05,2.3834899999999996e-17,0.693635,0.682794,0.000625,0.000625,0.00123859
-1,0,415909,842.174,0.171592,2.99827e-17,1.45724e-16,1.40543e-16,0.14257899999999998,0,1.95313e-05,2.38632e-17,0.6778649999999999,0.6651630000000001,0.000625,0.000625,0.00123852
-1,0,448677,842.174,0.090303,3.00192e-17,1.52661e-16,1.38806e-16,0.142969,0,1.95313e-05,2.3891799999999998e-17,0.71238,0.7009890000000001,0.000625,0.000625,0.00123846
-1,0,448677,842.174,0.215761,3.00576e-17,1.45723e-16,1.38814e-16,0.14336,0,1.95313e-05,2.3919400000000002e-17,0.666728,0.65375,0.000625,0.000625,0.00123839
-1,0,428319,842.174,0.107832,3.0094099999999995e-17,1.49203e-16,1.4052200000000002e-16,0.143751,0,1.95313e-05,2.3948000000000002e-17,0.704112,0.693055,0.000625,0.000625,0.00123832
-1,0,424223,842.174,0.212022,3.01318e-17,1.4400700000000002e-16,1.38787e-16,0.14414100000000002,0,1.95313e-05,2.3976e-17,0.6767449999999999,0.664148,0.000625,0.000625,0.00123826
-1,0,432351,842.174,0.12455799999999999,3.01672e-17,1.49186e-16,1.4225799999999998e-16,0.144532,0,1.95313e-05,2.4001900000000002e-17,0.68874,0.677471,0.000625,0.000625,0.00123819
-1,0,452773,842.174,0.233702,3.02029e-17,1.49223e-16,1.42265e-16,0.144922,0,1.95313e-05,2.40278e-17,0.669322,0.6570189999999999,0.000625,0.000625,0.00123813
-1,0,456991,842.174,0.182278,3.0239499999999997e-17,1.5444899999999998e-16,1.42264e-16,0.145313,0,1.95313e-05,2.40541e-17,0.672417,0.6605,0.000625,0.000625,0.00123806
-1,0,436389,842.174,0.20346199999999998,3.02748e-17,1.50936e-16,1.40574e-16,0.145704,0,1.95313e-05,2.4080300000000003e-17,0.669994,0.657678,0.000625,0.000625,0.00123799
-1,0,456991,842.174,0.222493,3.03093e-17,1.49209e-16,1.44008e-16,0.146094,0,1.95313e-05,2.4106999999999997e-17,0.659405,0.64628,0.000625,0.000625,0.00123793
-1,0,415909,842.174,0.20499499999999998,3.03457e-17,1.5096000000000002e-16,1.4401e-16,0.146485,0,1.95313e-05,2.41331e-17,0.660623,0.647725,0.000625,0.000625,0.00123786
-1,0,428197,842.174,0.18055,3.038e-17,1.5613900000000002e-16,1.4404099999999999e-16,0.146876,0,1.95313e-05,2.4157800000000003e-17,0.663975,0.650035,0.000625,0.000625,0.00123779
-1,0,420005,842.174,0.0755553,3.04169e-17,1.56151e-16,1.4400899999999998e-16,0.147266,0,1.95313e-05,2.41878e-17,0.695485,0.684236,0.000625,0.000625,0.00123773
-1,0,456869,842.174,0.16087,3.04497e-17,1.54424e-16,1.44008e-16,0.14765699999999998,0,1.95313e-05,2.4211599999999998e-17,0.673604,0.6613939999999999,0.000625,0.000625,0.00123766
-1,0,456869,842.174,0.195295,3.04871e-17,1.54436e-16,1.4400899999999998e-16,0.148047,0,1.95313e-05,2.42382e-17,0.658096,0.6453180000000001,0.000625,0.000625,0.00123759
-1,0,452771,842.174,0.123807,3.0522699999999996e-17,1.5439200000000001e-16,1.45737e-16,0.14843800000000001,0,1.95313e-05,2.4264499999999996e-17,0.675109,0.662416,0.000625,0.000625,0.00123753
-1,0,424101,842.174,0.15216400000000002,3.0559000000000005e-17,1.5613600000000001e-16,1.4400899999999998e-16,0.148829,0,1.95313e-05,2.4291300000000003e-17,0.665802,0.652929,0.000625,0.000625,0.00123746
-1,0,424101,842.174,0.131888,3.0593899999999996e-17,1.5959700000000002e-16,1.42262e-16,0.14921900000000002,0,1.95313e-05,2.43188e-17,0.666937,0.654081,0.000625,0.000625,0.0012374
-1,0,432293,842.174,0.135748,3.06299e-17,1.6133e-16,1.43997e-16,0.14961,0,1.95313e-05,2.43455e-17,0.668319,0.6557529999999999,0.000625,0.000625,0.00123733
-1,0,444581,842.174,0.160194,3.06641e-17,1.61343e-16,1.43997e-16,0.150001,0,1.95313e-05,2.43712e-17,0.65561,0.641469,0.000625,0.000625,0.00123726


==> figures/waterAirDropletTranslation-lent.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
0.0,0,-1,842.174,1,0,0,0,0.00156251,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000515674
0.0,0,-1,842.174,1,0,0,0,0.00312501,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.000531414
0.0,0,-1,842.174,1,0,0,0,0.00468752,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00054688
1.32549e-16,0,-1,842.174,1,0,0,0,0.00625003,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0005624919999999999
7.95293e-16,0,-1,842.174,1,0,0,0,0.00781253,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.000578075
0.0,0,-1,842.174,1,0,0,0,0.00937504,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000593799
2.65098e-16,0,-1,842.174,1,0,0,0,0.0109375,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00060954
0.0,0,-1,842.174,1,0,0,0,0.0125001,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.000625005
1.32549e-16,0,-1,842.174,1,0,0,0,0.0140626,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000640617
2.65098e-16,0,-1,842.174,1,0,0,0,0.0156251,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0006562
1.32549e-16,0,-1,842.174,1,0,0,0,0.017187599999999997,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000671925
5.301949999999999e-16,0,-1,842.174,1,0,0,0,0.0187501,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.000687665
0.0,0,-1,842.174,1,0,0,0,0.020312599999999997,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00070313
2.65098e-16,0,-1,842.174,1,0,0,0,0.021875099999999998,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000718743
0.0,0,-1,842.174,1,0,0,0,0.023437599999999996,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0007343260000000001
0.0,0,-1,842.174,1,0,0,0,0.025000099999999997,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00075005
1.32549e-16,0,-1,842.174,1,0,0,0,0.0265626,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00076579
1.32549e-16,0,-1,842.174,1,0,0,0,0.028125099999999997,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.000781256
0.0,0,-1,842.174,1,0,0,0,0.029687599999999998,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0007968680000000001
1.32549e-16,0,-1,842.174,1,0,0,0,0.031250099999999996,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0008124510000000001
2.65098e-16,0,-1,842.174,1,0,0,0,0.0328126,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000828175
1.32549e-16,0,-1,842.174,1,0,0,0,0.0343751,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.0008439160000000001
1.32549e-16,0,-1,842.174,1,0,0,0,0.0359376,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.0008593810000000001
2.65098e-16,0,-1,842.174,1,0,0,0,0.0375002,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000874993
0.0,0,-1,842.174,1,0,0,0,0.03906269999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.000890576
1.32549e-16,0,-1,842.174,1,0,0,0,0.04062519999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0009063010000000001
0.0,0,-1,842.174,1,0,0,0,0.042187699999999995,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.0009220410000000001
2.65098e-16,0,-1,842.174,1,0,0,0,0.043750199999999996,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.0009375060000000001
6.627439999999999e-16,0,-1,842.174,1,0,0,0,0.0453127,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000953119
3.97646e-16,0,-1,842.174,1,0,0,0,0.04687519999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.000968702
3.97646e-16,0,-1,842.174,1,0,0,0,0.04843769999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000984426
1.32549e-16,0,-1,842.174,1,0,0,0,0.050000199999999995,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00100017
0.0,0,-1,842.174,1,0,0,0,0.051562699999999996,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00101563
0.0,0,-1,842.174,1,0,0,0,0.0531252,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00103124
1.32549e-16,0,-1,842.174,1,0,0,0,0.05468769999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00104683
5.301949999999999e-16,0,-1,842.174,1,0,0,0,0.05625019999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00106255
1.32549e-16,0,-1,842.174,1,0,0,0,0.057812699999999995,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00107829
6.627439999999999e-16,0,-1,842.174,1,0,0,0,0.059375199999999996,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00109376
1.32549e-16,0,-1,842.174,1,0,0,0,0.0609377,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00110937
7.95293e-16,0,-1,842.174,1,0,0,0,0.06250019999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00112495
2.65098e-16,0,-1,842.174,1,0,0,0,0.0640628,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00114068
3.97646e-16,0,-1,842.174,1,0,0,0,0.0656253,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00115642
3.97646e-16,0,-1,842.174,1,0,0,0,0.0671878,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00117188
5.301949999999999e-16,0,-1,842.174,1,0,0,0,0.0687503,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00118749
0.0,0,-1,842.174,1,0,0,0,0.07031280000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00120308
1.32549e-16,0,-1,842.174,1,0,0,0,0.0718753,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0012188
7.95293e-16,0,-1,842.174,1,0,0,0,0.0734378,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00123454
1.32549e-16,0,-1,842.174,1,0,0,0,0.0750003,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00125001
5.301949999999999e-16,0,-1,842.174,1,0,0,0,0.0765628,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00126562
9.278410000000001e-16,0,-1,842.174,1,0,0,0,0.07812530000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0012812000000000001
7.95293e-16,0,-1,842.174,1,0,0,0,0.0796878,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00129693
1.32549e-16,0,-1,842.174,1,0,0,0,0.0812503,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00131267
0.0,0,-1,842.174,1,0,0,0,0.0828128,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00132813
3.97646e-16,0,-1,842.174,1,0,0,0,0.0843753,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00134375
5.301949999999999e-16,0,-1,842.174,1,0,0,0,0.08593780000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00135933
0.0,0,-1,842.174,1,0,0,0,0.0875003,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00137505
7.95293e-16,0,-1,842.174,1,0,0,0,0.08906289999999999,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00139079
0.0,0,-1,842.174,1,0,0,0,0.0906254,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00140626
1.32549e-16,0,-1,842.174,1,0,0,0,0.09218789999999999,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00142187
2.65098e-16,0,-1,842.174,1,0,0,0,0.09375039999999998,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00143745
9.278410000000001e-16,0,-1,842.174,1,0,0,0,0.09531289999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00145318
1.32549e-16,0,-1,842.174,1,0,0,0,0.09687539999999999,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00146892
2.65098e-16,0,-1,842.174,1,0,0,0,0.0984379,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00148438
5.301949999999999e-16,0,-1,842.174,1,0,0,0,0.1,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0015
5.301949999999999e-16,0,-1,842.174,1,0,0,0,0.101563,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00151558
1.32549e-16,0,-1,842.174,1,0,0,0,0.103125,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0015313
1.32549e-16,0,-1,842.174,1,0,0,0,0.10468800000000002,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00154704
1.32549e-16,0,-1,842.174,1,0,0,0,0.10625,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00156251
5.301949999999999e-16,0,-1,842.174,1,0,0,0,0.107813,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00157812
2.65098e-16,0,-1,842.174,1,0,0,0,0.109375,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0015937000000000002
5.301949999999999e-16,0,-1,842.174,1,0,0,0,0.11093800000000001,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00160943
2.65098e-16,0,-1,842.174,1,0,0,0,0.1125,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00162517
1.32549e-16,0,-1,842.174,1,0,0,0,0.11406300000000001,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00164063
5.301949999999999e-16,0,-1,842.174,1,0,0,0,0.115625,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00165625
9.278410000000001e-16,0,-1,842.174,1,0,0,0,0.11718800000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00167183
9.278410000000001e-16,0,-1,842.174,1,0,0,0,0.11875,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00168755
6.627439999999999e-16,0,-1,842.174,1,0,0,0,0.12031300000000002,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00170329
5.301949999999999e-16,0,-1,842.174,1,0,0,0,0.121875,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00171876
1.32549e-16,0,-1,842.174,1,0,0,0,0.123438,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00173437
2.65098e-16,0,-1,842.174,1,0,0,0,0.125,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00174995
6.627439999999999e-16,0,-1,842.174,1,0,0,0,0.126563,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00176568
0.0,0,-1,842.174,1,0,0,0,0.128126,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00178142
1.32549e-16,0,-1,842.174,1,0,0,0,0.129688,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00179688
0.0,0,-1,842.174,1,0,0,0,0.131251,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0018125
0.0,0,-1,842.174,1,0,0,0,0.13281300000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00182808
0.0,0,-1,842.174,1,0,0,0,0.134376,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0018437999999999998
3.97646e-16,0,-1,842.174,1,0,0,0,0.135938,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00185954
2.65098e-16,0,-1,842.174,1,0,0,0,0.137501,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00187501
2.65098e-16,0,-1,842.174,1,0,0,0,0.13906300000000002,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00189062
2.65098e-16,0,-1,842.174,1,0,0,0,0.140626,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00190621
3.97646e-16,0,-1,842.174,1,0,0,0,0.142188,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00192193
2.65098e-16,0,-1,842.174,1,0,0,0,0.143751,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00193767
6.627439999999999e-16,0,-1,842.174,1,0,0,0,0.145313,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00195314
2.65098e-16,0,-1,842.174,1,0,0,0,0.146876,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00196875
0.0,0,-1,842.174,1,0,0,0,0.14843800000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00198433
7.95293e-16,0,-1,842.174,1,0,0,0,0.150001,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00200006
0.0,0,-1,842.174,1,0,0,0,0.000781253,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000507877
0.0,0,-1,842.174,1,0,0,0,0.00156251,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000515723
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.00234376,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000523516
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.00312501,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000531298
0.0,0,-1,842.174,1,0,0,0,0.00390627,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0005391
3.95626e-16,0,-1,842.174,1,0,0,0,0.00468752,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00054694
6.59376e-16,0,-1,842.174,1,0,0,0,0.00546877,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000554785
1.31875e-16,0,-1,842.174,1,0,0,0,0.00625003,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000562579
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.00703128,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00057036
3.95626e-16,0,-1,842.174,1,0,0,0,0.00781253,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000578163
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.00859378,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000586002
0.0,0,-1,842.174,1,0,0,0,0.00937504,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000593848
1.31875e-16,0,-1,842.174,1,0,0,0,0.010156299999999998,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000601641
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.0109375,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000609423
1.31875e-16,0,-1,842.174,1,0,0,0,0.011718799999999998,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000617225
1.31875e-16,0,-1,842.174,1,0,0,0,0.0125001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000625065
3.95626e-16,0,-1,842.174,1,0,0,0,0.0132813,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000632911
1.31875e-16,0,-1,842.174,1,0,0,0,0.0140626,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000640704
1.31875e-16,0,-1,842.174,1,0,0,0,0.014843799999999999,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000648486
1.31875e-16,0,-1,842.174,1,0,0,0,0.0156251,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000656288
7.91252e-16,0,-1,842.174,1,0,0,0,0.0164063,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000664128
1.31875e-16,0,-1,842.174,1,0,0,0,0.017187599999999997,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0006719730000000001
0.0,0,-1,842.174,1,0,0,0,0.0179688,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000679767
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.0187501,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0006875480000000001
5.27501e-16,0,-1,842.174,1,0,0,0,0.019531299999999998,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0006953510000000001
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.020312599999999997,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00070319
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.0210938,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0007110360000000001
6.59376e-16,0,-1,842.174,1,0,0,0,0.021875099999999998,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0007188289999999999
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.022656299999999997,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000726611
1.31875e-16,0,-1,842.174,1,0,0,0,0.023437599999999996,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0007344130000000001
7.91252e-16,0,-1,842.174,1,0,0,0,0.0242188,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000742253
5.27501e-16,0,-1,842.174,1,0,0,0,0.025000099999999997,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000750099
3.95626e-16,0,-1,842.174,1,0,0,0,0.025781400000000003,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0007578919999999999
7.91252e-16,0,-1,842.174,1,0,0,0,0.0265626,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0007656739999999999
3.95626e-16,0,-1,842.174,1,0,0,0,0.0273439,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000773476
3.95626e-16,0,-1,842.174,1,0,0,0,0.028125099999999997,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000781315
5.27501e-16,0,-1,842.174,1,0,0,0,0.028906400000000002,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000789161
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.029687599999999998,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000796955
3.95626e-16,0,-1,842.174,1,0,0,0,0.030468900000000004,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000804736
7.91252e-16,0,-1,842.174,1,0,0,0,0.031250099999999996,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0008125389999999999
3.95626e-16,0,-1,842.174,1,0,0,0,0.0320314,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0008203780000000001
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.0328126,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0008282239999999999
6.59376e-16,0,-1,842.174,1,0,0,0,0.0335939,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000836017
1.31875e-16,0,-1,842.174,1,0,0,0,0.0343751,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0008437989999999999
9.23127e-16,0,-1,842.174,1,0,0,0,0.035156400000000004,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000851601
1.31875e-16,0,-1,842.174,1,0,0,0,0.0359376,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0008594410000000001
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.0367189,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000867287
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.037500099999999995,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00087508
1.31875e-16,0,-1,842.174,1,0,0,0,0.0382814,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000882862
5.27501e-16,0,-1,842.174,1,0,0,0,0.03906269999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000890664
1.31875e-16,0,-1,842.174,1,0,0,0,0.0398439,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000898503
0.0,0,-1,842.174,1,0,0,0,0.04062519999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000906349
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.0414064,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0009141430000000001
0.0,0,-1,842.174,1,0,0,0,0.042187699999999995,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000921924
3.95626e-16,0,-1,842.174,1,0,0,0,0.042968900000000004,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000929727
6.59376e-16,0,-1,842.174,1,0,0,0,0.043750199999999996,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000937566
1.18688e-15,0,-1,842.174,1,0,0,0,0.0445314,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000945412
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.0453127,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000953205
1.31875e-16,0,-1,842.174,1,0,0,0,0.0460939,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000960987
1.31875e-16,0,-1,842.174,1,0,0,0,0.04687519999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000968789
1.31875e-16,0,-1,842.174,1,0,0,0,0.0476564,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000976629
1.31875e-16,0,-1,842.174,1,0,0,0,0.04843769999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000984475
1.055e-15,0,-1,842.174,1,0,0,0,0.0492189,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000992268
0.0,0,-1,842.174,1,0,0,0,0.050000199999999995,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00100005
3.95626e-16,0,-1,842.174,1,0,0,0,0.0507815,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00100785
1.31875e-16,0,-1,842.174,1,0,0,0,0.051562699999999996,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00101569
5.27501e-16,0,-1,842.174,1,0,0,0,0.05234400000000001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00102354
1.31875e-16,0,-1,842.174,1,0,0,0,0.0531252,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00103133
3.95626e-16,0,-1,842.174,1,0,0,0,0.0539065,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00103911
1.31875e-15,0,-1,842.174,1,0,0,0,0.05468769999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00104691
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.055469000000000004,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00105475
0.0,0,-1,842.174,1,0,0,0,0.05625019999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0010626
3.95626e-16,0,-1,842.174,1,0,0,0,0.057031500000000006,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00107039
1.31875e-16,0,-1,842.174,1,0,0,0,0.057812699999999995,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00107817
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.05859400000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00108598
1.4506299999999999e-15,0,-1,842.174,1,0,0,0,0.059375199999999996,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00109382
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.06015650000000001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00110166
0.0,0,-1,842.174,1,0,0,0,0.0609377,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00110946
3.95626e-16,0,-1,842.174,1,0,0,0,0.061719,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00111724
3.95626e-16,0,-1,842.174,1,0,0,0,0.06250019999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00112504
6.59376e-16,0,-1,842.174,1,0,0,0,0.0632815,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00113288
1.5825e-15,0,-1,842.174,1,0,0,0,0.0640628,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00114073
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.064844,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00114852
1.31875e-16,0,-1,842.174,1,0,0,0,0.0656253,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0011562999999999999
1.31875e-16,0,-1,842.174,1,0,0,0,0.06640650000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0011640999999999997
3.95626e-16,0,-1,842.174,1,0,0,0,0.0671878,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00117194
1.31875e-16,0,-1,842.174,1,0,0,0,0.067969,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00117979
9.23127e-16,0,-1,842.174,1,0,0,0,0.0687503,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00118758
1.31875e-16,0,-1,842.174,1,0,0,0,0.06953150000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00119536
1.31875e-16,0,-1,842.174,1,0,0,0,0.07031280000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00120317
1.31875e-16,0,-1,842.174,1,0,0,0,0.071094,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0012109999999999998
3.95626e-16,0,-1,842.174,1,0,0,0,0.0718753,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00121885
1.31875e-16,0,-1,842.174,1,0,0,0,0.0726565,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00122664
3.95626e-16,0,-1,842.174,1,0,0,0,0.0734378,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00123443
1.5825e-15,0,-1,842.174,1,0,0,0,0.07421900000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00124223
0.0,0,-1,842.174,1,0,0,0,0.0750003,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00125007
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.0757816,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00125791
3.95626e-16,0,-1,842.174,1,0,0,0,0.0765628,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00126571
0.0,0,-1,842.174,1,0,0,0,0.0773441,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00127349
1.31875e-16,0,-1,842.174,1,0,0,0,0.07812530000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00128129
1.5825e-15,0,-1,842.174,1,0,0,0,0.07890660000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00128913
9.23127e-16,0,-1,842.174,1,0,0,0,0.0796878,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00129698
1.31875e-16,0,-1,842.174,1,0,0,0,0.0804691,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00130477
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.0812503,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00131255
3.95626e-16,0,-1,842.174,1,0,0,0,0.0820316,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00132035
0.0,0,-1,842.174,1,0,0,0,0.0828128,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00132819
1.5825e-15,0,-1,842.174,1,0,0,0,0.0835941,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00133604
3.95626e-16,0,-1,842.174,1,0,0,0,0.0843753,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00134383
1.31875e-16,0,-1,842.174,1,0,0,0,0.0851566,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00135161
3.95626e-16,0,-1,842.174,1,0,0,0,0.08593780000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00135942
1.31875e-16,0,-1,842.174,1,0,0,0,0.08671910000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00136726
1.31875e-16,0,-1,842.174,1,0,0,0,0.08750039999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0013751
1.31875e-15,0,-1,842.174,1,0,0,0,0.0882816,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00138289
1.31875e-15,0,-1,842.174,1,0,0,0,0.08906289999999999,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00139068
1.31875e-16,0,-1,842.174,1,0,0,0,0.0898441,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00139848
1.31875e-16,0,-1,842.174,1,0,0,0,0.0906254,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00140632
5.27501e-16,0,-1,842.174,1,0,0,0,0.0914066,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00141416
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.09218789999999999,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00142196
5.27501e-16,0,-1,842.174,1,0,0,0,0.0929691,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00142974
1.84625e-15,0,-1,842.174,1,0,0,0,0.09375039999999998,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00143754
0.0,0,-1,842.174,1,0,0,0,0.09453160000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00144538
1.5825e-15,0,-1,842.174,1,0,0,0,0.09531289999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00145323
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.0960941,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00146102
1.31875e-16,0,-1,842.174,1,0,0,0,0.09687539999999999,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0014688
0.0,0,-1,842.174,1,0,0,0,0.0976566,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0014765999999999998
1.4506299999999999e-15,0,-1,842.174,1,0,0,0,0.0984379,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00148444
1.31875e-15,0,-1,842.174,1,0,0,0,0.0992191,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00149229
1.31875e-16,0,-1,842.174,1,0,0,0,0.1,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00150008
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.10078200000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00150786
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.101563,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00151567
1.31875e-16,0,-1,842.174,1,0,0,0,0.102344,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00152351
1.31875e-15,0,-1,842.174,1,0,0,0,0.103125,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00153135
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.103907,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00153915
1.31875e-15,0,-1,842.174,1,0,0,0,0.10468800000000002,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00154693
3.95626e-16,0,-1,842.174,1,0,0,0,0.10546900000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00155473
1.31875e-16,0,-1,842.174,1,0,0,0,0.10625,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00156257
1.31875e-16,0,-1,842.174,1,0,0,0,0.10703199999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00157041
9.23127e-16,0,-1,842.174,1,0,0,0,0.107813,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00157821
9.23127e-16,0,-1,842.174,1,0,0,0,0.10859400000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00158599
0.0,0,-1,842.174,1,0,0,0,0.109375,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00159379
1.5825e-15,0,-1,842.174,1,0,0,0,0.11015699999999999,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00160163
3.95626e-16,0,-1,842.174,1,0,0,0,0.11093800000000001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00160948
1.31875e-16,0,-1,842.174,1,0,0,0,0.111719,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00161727
1.31875e-16,0,-1,842.174,1,0,0,0,0.1125,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00162505
3.95626e-16,0,-1,842.174,1,0,0,0,0.113282,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00163285
1.055e-15,0,-1,842.174,1,0,0,0,0.11406300000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00164069
1.31875e-16,0,-1,842.174,1,0,0,0,0.114844,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00164854
1.31875e-15,0,-1,842.174,1,0,0,0,0.115625,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00165633
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.116407,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00166411
0.0,0,-1,842.174,1,0,0,0,0.11718800000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00167192
0.0,0,-1,842.174,1,0,0,0,0.117969,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00167976
5.27501e-16,0,-1,842.174,1,0,0,0,0.11875,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0016875999999999998
5.27501e-16,0,-1,842.174,1,0,0,0,0.119532,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0016954000000000001
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.12031300000000002,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00170318
9.23127e-16,0,-1,842.174,1,0,0,0,0.12109400000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00171098
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.121875,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00171882
3.95626e-16,0,-1,842.174,1,0,0,0,0.12265699999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00172667
1.31875e-15,0,-1,842.174,1,0,0,0,0.123438,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00173446
1.31875e-16,0,-1,842.174,1,0,0,0,0.12421900000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00174224
1.4506299999999999e-15,0,-1,842.174,1,0,0,0,0.125001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00175004
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.125782,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00175788
1.31875e-16,0,-1,842.174,1,0,0,0,0.126563,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00176573
1.31875e-16,0,-1,842.174,1,0,0,0,0.127344,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00177352
1.055e-15,0,-1,842.174,1,0,0,0,0.128126,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0017813
2.63751e-15,0,-1,842.174,1,0,0,0,0.128907,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00178911
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.129688,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00179694
3.95626e-16,0,-1,842.174,1,0,0,0,0.130469,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00180479
0.0,0,-1,842.174,1,0,0,0,0.131251,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00181258
1.31875e-16,0,-1,842.174,1,0,0,0,0.13203199999999998,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00182037
6.59376e-16,0,-1,842.174,1,0,0,0,0.13281300000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00182817
1.31875e-16,0,-1,842.174,1,0,0,0,0.13359400000000002,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00183601
1.97813e-15,0,-1,842.174,1,0,0,0,0.134376,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00184385
0.0,0,-1,842.174,1,0,0,0,0.135157,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00185165
1.31875e-16,0,-1,842.174,1,0,0,0,0.135938,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00185943
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.136719,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00186723
3.95626e-16,0,-1,842.174,1,0,0,0,0.137501,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00187507
1.4506299999999999e-15,0,-1,842.174,1,0,0,0,0.138282,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00188292
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.13906300000000002,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00189071
1.31875e-15,0,-1,842.174,1,0,0,0,0.139844,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00189849
3.95626e-16,0,-1,842.174,1,0,0,0,0.140626,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00190629
7.91252e-16,0,-1,842.174,1,0,0,0,0.141407,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00191413
5.27501e-16,0,-1,842.174,1,0,0,0,0.142188,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00192198
1.31875e-16,0,-1,842.174,1,0,0,0,0.142969,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00192977
1.055e-15,0,-1,842.174,1,0,0,0,0.143751,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00193755
5.27501e-16,0,-1,842.174,1,0,0,0,0.144532,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00194536
6.59376e-16,0,-1,842.174,1,0,0,0,0.145313,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0019532
3.95626e-16,0,-1,842.174,1,0,0,0,0.146094,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00196104
3.95626e-16,0,-1,842.174,1,0,0,0,0.146876,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00196883
3.95626e-16,0,-1,842.174,1,0,0,0,0.14765699999999998,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00197662
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.14843800000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00198442
3.95626e-16,0,-1,842.174,1,0,0,0,0.14921900000000002,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00199226
2.6375099999999996e-16,0,-1,842.174,1,0,0,0,0.150001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0020001
0.0,0,-1,842.174,1,0,0,0,0.00039062699999999994,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000503977
0.0,0,-1,842.174,1,0,0,0,0.000781253,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000507883
2.63409e-16,0,-1,842.174,1,0,0,0,0.00117188,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000511788
1.31704e-16,0,-1,842.174,1,0,0,0,0.00156251,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000515694
1.31704e-16,0,-1,842.174,1,0,0,0,0.00195313,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000519602
5.26818e-16,0,-1,842.174,1,0,0,0,0.00234376,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000523508
0.0,0,-1,842.174,1,0,0,0,0.00273439,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000527415
1.31704e-16,0,-1,842.174,1,0,0,0,0.00312501,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000531319
0.0,0,-1,842.174,1,0,0,0,0.00351564,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000535225
0.0,0,-1,842.174,1,0,0,0,0.00390627,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000539134
1.31704e-16,0,-1,842.174,1,0,0,0,0.00429689,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000543039
1.31704e-16,0,-1,842.174,1,0,0,0,0.00468752,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000546946
2.63409e-16,0,-1,842.174,1,0,0,0,0.00507815,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00055085
1.31704e-16,0,-1,842.174,1,0,0,0,0.00546877,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000554756
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.005859399999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000558665
2.63409e-16,0,-1,842.174,1,0,0,0,0.00625003,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000562571
1.31704e-16,0,-1,842.174,1,0,0,0,0.00664065,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000566477
1.31704e-16,0,-1,842.174,1,0,0,0,0.00703128,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0005703819999999999
0.0,0,-1,842.174,1,0,0,0,0.0074218999999999995,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0005742880000000001
2.63409e-16,0,-1,842.174,1,0,0,0,0.00781253,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000578196
2.63409e-16,0,-1,842.174,1,0,0,0,0.00820316,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0005821019999999999
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.00859378,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000586009
2.63409e-16,0,-1,842.174,1,0,0,0,0.00898441,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0005899130000000001
5.26818e-16,0,-1,842.174,1,0,0,0,0.00937504,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000593819
2.63409e-16,0,-1,842.174,1,0,0,0,0.00976566,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0005977280000000001
2.63409e-16,0,-1,842.174,1,0,0,0,0.010156299999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0006016330000000001
2.63409e-16,0,-1,842.174,1,0,0,0,0.0105469,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00060554
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.0109375,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000609444
2.63409e-16,0,-1,842.174,1,0,0,0,0.011328200000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00061335
2.63409e-16,0,-1,842.174,1,0,0,0,0.011718799999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000617259
1.31704e-16,0,-1,842.174,1,0,0,0,0.0121094,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000621165
1.31704e-16,0,-1,842.174,1,0,0,0,0.0125,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0006250709999999999
2.63409e-16,0,-1,842.174,1,0,0,0,0.012890700000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000628976
1.31704e-16,0,-1,842.174,1,0,0,0,0.0132813,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000632882
1.31704e-16,0,-1,842.174,1,0,0,0,0.013671899999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00063679
1.31704e-16,0,-1,842.174,1,0,0,0,0.0140626,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000640696
5.26818e-16,0,-1,842.174,1,0,0,0,0.014453200000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000644603
1.31704e-16,0,-1,842.174,1,0,0,0,0.014843799999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000648507
2.63409e-16,0,-1,842.174,1,0,0,0,0.015234399999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000652413
2.63409e-16,0,-1,842.174,1,0,0,0,0.0156251,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0006563210000000001
1.31704e-16,0,-1,842.174,1,0,0,0,0.0160157,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000660227
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.0164063,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0006641339999999999
0.0,0,-1,842.174,1,0,0,0,0.016796900000000003,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000668038
2.63409e-16,0,-1,842.174,1,0,0,0,0.017187599999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000671944
9.21931e-16,0,-1,842.174,1,0,0,0,0.017578200000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000675853
2.63409e-16,0,-1,842.174,1,0,0,0,0.0179688,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0006797589999999999
2.63409e-16,0,-1,842.174,1,0,0,0,0.0183594,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000683665
5.26818e-16,0,-1,842.174,1,0,0,0,0.0187501,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00068757
2.63409e-16,0,-1,842.174,1,0,0,0,0.0191407,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000691476
1.31704e-16,0,-1,842.174,1,0,0,0,0.019531299999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000695384
5.26818e-16,0,-1,842.174,1,0,0,0,0.019922,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00069929
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.020312599999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000703197
2.63409e-16,0,-1,842.174,1,0,0,0,0.0207032,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000707101
2.63409e-16,0,-1,842.174,1,0,0,0,0.0210938,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007110069999999999
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.0214845,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000714915
2.63409e-16,0,-1,842.174,1,0,0,0,0.021875099999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000718821
0.0,0,-1,842.174,1,0,0,0,0.0222657,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007227280000000001
0.0,0,-1,842.174,1,0,0,0,0.022656299999999997,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000726632
9.21931e-16,0,-1,842.174,1,0,0,0,0.023047,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000730538
2.63409e-16,0,-1,842.174,1,0,0,0,0.023437599999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007344469999999999
1.31704e-16,0,-1,842.174,1,0,0,0,0.0238282,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0007383530000000001
9.21931e-16,0,-1,842.174,1,0,0,0,0.0242188,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007422589999999999
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.0246095,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000746163
1.31704e-16,0,-1,842.174,1,0,0,0,0.025000099999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00075007
9.21931e-16,0,-1,842.174,1,0,0,0,0.025390700000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000753978
5.26818e-16,0,-1,842.174,1,0,0,0,0.025781400000000003,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0007578839999999999
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.026172000000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000761791
1.31704e-15,0,-1,842.174,1,0,0,0,0.0265626,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000765695
1.31704e-16,0,-1,842.174,1,0,0,0,0.026953199999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007696010000000001
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.0273439,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007735089999999999
5.26818e-16,0,-1,842.174,1,0,0,0,0.027734500000000002,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000777415
7.90227e-16,0,-1,842.174,1,0,0,0,0.028125099999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000781322
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.028515699999999998,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0007852260000000001
2.63409e-16,0,-1,842.174,1,0,0,0,0.028906400000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000789132
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.029297000000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007930410000000001
7.90227e-16,0,-1,842.174,1,0,0,0,0.029687599999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000796947
1.31704e-16,0,-1,842.174,1,0,0,0,0.0300782,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000800853
1.31704e-16,0,-1,842.174,1,0,0,0,0.030468900000000004,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000804757
0.0,0,-1,842.174,1,0,0,0,0.0308595,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000808664
1.31704e-16,0,-1,842.174,1,0,0,0,0.031250099999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000812572
1.31704e-16,0,-1,842.174,1,0,0,0,0.031640800000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000816478
0.0,0,-1,842.174,1,0,0,0,0.0320314,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000820385
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.032422,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000824289
1.31704e-16,0,-1,842.174,1,0,0,0,0.0328126,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000828195
5.26818e-16,0,-1,842.174,1,0,0,0,0.0332033,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000832103
1.31704e-16,0,-1,842.174,1,0,0,0,0.0335939,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000836009
5.26818e-16,0,-1,842.174,1,0,0,0,0.0339845,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000839916
0.0,0,-1,842.174,1,0,0,0,0.0343751,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00084382
5.26818e-16,0,-1,842.174,1,0,0,0,0.0347658,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000847726
7.90227e-16,0,-1,842.174,1,0,0,0,0.035156400000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000851635
0.0,0,-1,842.174,1,0,0,0,0.035547,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000855541
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.0359376,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0008594469999999999
5.26818e-16,0,-1,842.174,1,0,0,0,0.0363283,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000863351
9.21931e-16,0,-1,842.174,1,0,0,0,0.0367189,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000867258
2.63409e-16,0,-1,842.174,1,0,0,0,0.037109500000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000871166
2.63409e-16,0,-1,842.174,1,0,0,0,0.0375002,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000875072
2.63409e-16,0,-1,842.174,1,0,0,0,0.0378908,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0008789789999999999
2.63409e-16,0,-1,842.174,1,0,0,0,0.0382814,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000882883
1.31704e-16,0,-1,842.174,1,0,0,0,0.038672000000000005,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0008867889999999999
2.63409e-16,0,-1,842.174,1,0,0,0,0.03906269999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000890697
0.0,0,-1,842.174,1,0,0,0,0.039453300000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000894603
1.31704e-16,0,-1,842.174,1,0,0,0,0.0398439,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00089851
2.63409e-16,0,-1,842.174,1,0,0,0,0.0402345,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009024139999999999
1.4487500000000001e-15,0,-1,842.174,1,0,0,0,0.04062519999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00090632
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.0410158,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009102289999999999
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.0414064,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000914135
1.05364e-15,0,-1,842.174,1,0,0,0,0.041797,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009180410000000001
7.90227e-16,0,-1,842.174,1,0,0,0,0.042187699999999995,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000921945
1.18534e-15,0,-1,842.174,1,0,0,0,0.0425783,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000925852
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.042968900000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00092976
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.0433595,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0009336660000000001
1.31704e-16,0,-1,842.174,1,0,0,0,0.043750199999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000937573
0.0,0,-1,842.174,1,0,0,0,0.0441408,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009414769999999999
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.0445314,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000945383
1.31704e-16,0,-1,842.174,1,0,0,0,0.0449221,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009492910000000001
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.0453127,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0009531969999999999
1.31704e-16,0,-1,842.174,1,0,0,0,0.0457033,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000957104
1.31704e-16,0,-1,842.174,1,0,0,0,0.0460939,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009610080000000001
1.31704e-16,0,-1,842.174,1,0,0,0,0.0464846,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000964914
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.04687519999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009688230000000001
1.4487500000000001e-15,0,-1,842.174,1,0,0,0,0.047265800000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000972729
7.90227e-16,0,-1,842.174,1,0,0,0,0.0476564,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000976635
1.58045e-15,0,-1,842.174,1,0,0,0,0.0480471,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009805389999999999
1.31704e-15,0,-1,842.174,1,0,0,0,0.04843769999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009844460000000001
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.0488283,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009883539999999999
5.26818e-16,0,-1,842.174,1,0,0,0,0.0492189,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00099226
1.31704e-16,0,-1,842.174,1,0,0,0,0.049609600000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000996167
2.63409e-16,0,-1,842.174,1,0,0,0,0.050000199999999995,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00100007
1.31704e-16,0,-1,842.174,1,0,0,0,0.0503908,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00100398
1.58045e-15,0,-1,842.174,1,0,0,0,0.0507815,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00100789
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.0511721,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00101179
5.26818e-16,0,-1,842.174,1,0,0,0,0.051562699999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0010157
0.0,0,-1,842.174,1,0,0,0,0.0519533,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0010196
1.31704e-16,0,-1,842.174,1,0,0,0,0.05234400000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00102351
1.31704e-15,0,-1,842.174,1,0,0,0,0.0527346,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00102742
2.63409e-16,0,-1,842.174,1,0,0,0,0.0531252,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00103132
0.0,0,-1,842.174,1,0,0,0,0.0535158,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00103523
2.63409e-15,0,-1,842.174,1,0,0,0,0.0539065,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00103913
5.26818e-16,0,-1,842.174,1,0,0,0,0.0542971,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00104304
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.05468769999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00104695
1.05364e-15,0,-1,842.174,1,0,0,0,0.055078300000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00105085
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.055469000000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00105476
5.26818e-16,0,-1,842.174,1,0,0,0,0.0558596,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00105866
2.63409e-16,0,-1,842.174,1,0,0,0,0.05625019999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00106257
5.26818e-16,0,-1,842.174,1,0,0,0,0.0566409,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00106648
0.0,0,-1,842.174,1,0,0,0,0.057031500000000006,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00107039
1.31704e-16,0,-1,842.174,1,0,0,0,0.057422100000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00107429
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.057812699999999995,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0010782
1.84386e-15,0,-1,842.174,1,0,0,0,0.0582034,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0010821
7.90227e-16,0,-1,842.174,1,0,0,0,0.05859400000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00108601
5.26818e-16,0,-1,842.174,1,0,0,0,0.0589846,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00108992
2.7657900000000003e-15,0,-1,842.174,1,0,0,0,0.059375199999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00109382
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.0597659,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00109773
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.06015650000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00110163
1.84386e-15,0,-1,842.174,1,0,0,0,0.0605471,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00110554
9.21931e-16,0,-1,842.174,1,0,0,0,0.0609377,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00110945
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.0613284,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00111335
2.63409e-16,0,-1,842.174,1,0,0,0,0.061719,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00111726
5.26818e-16,0,-1,842.174,1,0,0,0,0.0621096,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00112117
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.06250030000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00112507
1.31704e-15,0,-1,842.174,1,0,0,0,0.0628909,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00112898
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.0632815,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00113289
1.31704e-15,0,-1,842.174,1,0,0,0,0.0636721,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00113679
7.90227e-16,0,-1,842.174,1,0,0,0,0.0640628,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0011407
2.63409e-16,0,-1,842.174,1,0,0,0,0.0644534,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0011446
2.23898e-15,0,-1,842.174,1,0,0,0,0.064844,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00114851
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.0652346,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00115242
5.26818e-16,0,-1,842.174,1,0,0,0,0.0656253,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00115632
1.84386e-15,0,-1,842.174,1,0,0,0,0.0660159,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00116023
9.21931e-16,0,-1,842.174,1,0,0,0,0.06640650000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00116414
9.21931e-16,0,-1,842.174,1,0,0,0,0.0667971,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00116804
1.58045e-15,0,-1,842.174,1,0,0,0,0.0671878,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00117195
2.63409e-16,0,-1,842.174,1,0,0,0,0.0675784,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00117585
7.90227e-16,0,-1,842.174,1,0,0,0,0.067969,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00117976
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.0683596,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00118367
2.63409e-16,0,-1,842.174,1,0,0,0,0.0687503,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00118757
9.21931e-16,0,-1,842.174,1,0,0,0,0.0691409,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00119148
2.63409e-16,0,-1,842.174,1,0,0,0,0.06953150000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00119538
7.90227e-16,0,-1,842.174,1,0,0,0,0.0699222,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00119929
1.84386e-15,0,-1,842.174,1,0,0,0,0.07031280000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0012032
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.0707034,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0012071
7.90227e-16,0,-1,842.174,1,0,0,0,0.071094,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00121101
2.10727e-15,0,-1,842.174,1,0,0,0,0.0714847,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00121492
7.90227e-16,0,-1,842.174,1,0,0,0,0.0718753,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00121882
1.31704e-16,0,-1,842.174,1,0,0,0,0.0722659,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00122273
2.10727e-15,0,-1,842.174,1,0,0,0,0.0726565,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00122664
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.07304719999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00123054
1.58045e-15,0,-1,842.174,1,0,0,0,0.0734378,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00123445
1.58045e-15,0,-1,842.174,1,0,0,0,0.0738284,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00123835
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.07421900000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00124226
9.21931e-16,0,-1,842.174,1,0,0,0,0.0746097,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00124617
1.71216e-15,0,-1,842.174,1,0,0,0,0.0750003,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00125007
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.0753909,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00125398
7.90227e-16,0,-1,842.174,1,0,0,0,0.0757816,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00125788
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.0761722,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00126179
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.0765628,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0012657
2.10727e-15,0,-1,842.174,1,0,0,0,0.0769534,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00126961
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.0773441,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00127351
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.0777347,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00127742
2.10727e-15,0,-1,842.174,1,0,0,0,0.07812530000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00128132
1.05364e-15,0,-1,842.174,1,0,0,0,0.0785159,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00128523
1.84386e-15,0,-1,842.174,1,0,0,0,0.07890660000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00128914
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.0792972,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00129304
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.0796878,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00129695
1.84386e-15,0,-1,842.174,1,0,0,0,0.0800784,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00130086
1.05364e-15,0,-1,842.174,1,0,0,0,0.0804691,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00130476
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.08085969999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00130867
1.05364e-15,0,-1,842.174,1,0,0,0,0.0812503,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00131257
1.71216e-15,0,-1,842.174,1,0,0,0,0.08164099999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00131648
7.90227e-16,0,-1,842.174,1,0,0,0,0.0820316,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00132039
1.71216e-15,0,-1,842.174,1,0,0,0,0.0824222,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00132429
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.0828128,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0013282
2.63409e-16,0,-1,842.174,1,0,0,0,0.0832035,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0013321
1.31704e-16,0,-1,842.174,1,0,0,0,0.0835941,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00133601
7.90227e-16,0,-1,842.174,1,0,0,0,0.0839847,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00133992
1.9755700000000003e-15,0,-1,842.174,1,0,0,0,0.0843753,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00134382
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.084766,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00134773
9.21931e-16,0,-1,842.174,1,0,0,0,0.0851566,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00135163
2.10727e-15,0,-1,842.174,1,0,0,0,0.0855472,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00135554
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.08593780000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00135945
7.90227e-16,0,-1,842.174,1,0,0,0,0.0863285,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00136336
9.21931e-16,0,-1,842.174,1,0,0,0,0.08671910000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00136726
2.63409e-16,0,-1,842.174,1,0,0,0,0.0871097,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00137117
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.0875003,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00137507
1.58045e-15,0,-1,842.174,1,0,0,0,0.087891,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00137898
9.21931e-16,0,-1,842.174,1,0,0,0,0.0882816,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00138289
1.71216e-15,0,-1,842.174,1,0,0,0,0.08867219999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00138679
1.71216e-15,0,-1,842.174,1,0,0,0,0.08906289999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0013907
1.71216e-15,0,-1,842.174,1,0,0,0,0.08945349999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0013946
2.63409e-16,0,-1,842.174,1,0,0,0,0.0898441,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00139851
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.0902347,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00140242
5.26818e-16,0,-1,842.174,1,0,0,0,0.0906254,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00140632
1.71216e-15,0,-1,842.174,1,0,0,0,0.091016,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00141023
9.21931e-16,0,-1,842.174,1,0,0,0,0.0914066,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00141413
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.0917972,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00141804
7.90227e-16,0,-1,842.174,1,0,0,0,0.09218789999999999,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00142195
2.63409e-16,0,-1,842.174,1,0,0,0,0.0925785,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00142586
1.05364e-15,0,-1,842.174,1,0,0,0,0.0929691,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00142976
1.18534e-15,0,-1,842.174,1,0,0,0,0.0933597,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00143367
7.90227e-16,0,-1,842.174,1,0,0,0,0.09375039999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00143757
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.094141,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00144148
2.10727e-15,0,-1,842.174,1,0,0,0,0.09453160000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00144539
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.0949223,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00144929
1.9755700000000003e-15,0,-1,842.174,1,0,0,0,0.09531289999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0014532
1.9755700000000003e-15,0,-1,842.174,1,0,0,0,0.0957035,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00145711
1.9755700000000003e-15,0,-1,842.174,1,0,0,0,0.0960941,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00146101
1.84386e-15,0,-1,842.174,1,0,0,0,0.09648480000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00146492
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.09687539999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00146882
5.26818e-16,0,-1,842.174,1,0,0,0,0.09726599999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00147273
1.84386e-15,0,-1,842.174,1,0,0,0,0.0976566,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00147664
2.63409e-16,0,-1,842.174,1,0,0,0,0.0980473,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00148054
5.26818e-16,0,-1,842.174,1,0,0,0,0.0984379,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00148445
1.84386e-15,0,-1,842.174,1,0,0,0,0.0988285,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00148835
1.71216e-15,0,-1,842.174,1,0,0,0,0.0992191,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00149226
2.10727e-15,0,-1,842.174,1,0,0,0,0.09960980000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00149617
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.1,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00150007
2.63409e-16,0,-1,842.174,1,0,0,0,0.100391,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00150398
2.63409e-16,0,-1,842.174,1,0,0,0,0.10078200000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00150789
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.101172,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00151179
7.90227e-16,0,-1,842.174,1,0,0,0,0.101563,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0015157
1.84386e-15,0,-1,842.174,1,0,0,0,0.101954,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00151961
1.71216e-15,0,-1,842.174,1,0,0,0,0.102344,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00152351
7.90227e-16,0,-1,842.174,1,0,0,0,0.10273499999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00152742
1.9755700000000003e-15,0,-1,842.174,1,0,0,0,0.103125,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00153132
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.10351600000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00153523
1.84386e-15,0,-1,842.174,1,0,0,0,0.103907,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00153914
2.63409e-16,0,-1,842.174,1,0,0,0,0.104297,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00154304
2.63409e-16,0,-1,842.174,1,0,0,0,0.10468800000000002,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00154695
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.10507899999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00155085
2.63409e-15,0,-1,842.174,1,0,0,0,0.10546900000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00155476
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.10586,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00155867
1.31704e-16,0,-1,842.174,1,0,0,0,0.10625,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00156258
1.84386e-15,0,-1,842.174,1,0,0,0,0.10664100000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00156648
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.10703199999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00157039
9.21931e-16,0,-1,842.174,1,0,0,0,0.107422,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00157429
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.107813,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0015782
1.18534e-15,0,-1,842.174,1,0,0,0,0.108204,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00158211
1.05364e-15,0,-1,842.174,1,0,0,0,0.10859400000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00158601
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.10898499999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00158992
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.109375,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00159383
2.10727e-15,0,-1,842.174,1,0,0,0,0.109766,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00159773
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.11015699999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00160164
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.110547,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00160554
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.11093800000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00160945
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.111329,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00161336
1.18534e-15,0,-1,842.174,1,0,0,0,0.111719,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00161726
2.50239e-15,0,-1,842.174,1,0,0,0,0.11210999999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00162117
2.63409e-16,0,-1,842.174,1,0,0,0,0.1125,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00162507
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.112891,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00162898
1.84386e-15,0,-1,842.174,1,0,0,0,0.113282,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00163289
7.90227e-16,0,-1,842.174,1,0,0,0,0.11367200000000001,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00163679
5.26818e-16,0,-1,842.174,1,0,0,0,0.11406300000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0016407
1.71216e-15,0,-1,842.174,1,0,0,0,0.114454,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0016445999999999998
2.10727e-15,0,-1,842.174,1,0,0,0,0.114844,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00164851
5.26818e-16,0,-1,842.174,1,0,0,0,0.11523499999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00165242
7.90227e-16,0,-1,842.174,1,0,0,0,0.115625,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00165633
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.11601600000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00166023
1.71216e-15,0,-1,842.174,1,0,0,0,0.116407,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00166414
2.37068e-15,0,-1,842.174,1,0,0,0,0.116797,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00166804
2.63409e-16,0,-1,842.174,1,0,0,0,0.11718800000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00167195
1.31704e-16,0,-1,842.174,1,0,0,0,0.117579,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00167586
2.63409e-16,0,-1,842.174,1,0,0,0,0.117969,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00167976
7.90227e-16,0,-1,842.174,1,0,0,0,0.11835999999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00168367
2.10727e-15,0,-1,842.174,1,0,0,0,0.11875,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00168757
1.84386e-15,0,-1,842.174,1,0,0,0,0.11914100000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00169148
2.63409e-16,0,-1,842.174,1,0,0,0,0.119532,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00169539
1.18534e-15,0,-1,842.174,1,0,0,0,0.119922,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00169929
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.12031300000000002,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0017032
1.31704e-16,0,-1,842.174,1,0,0,0,0.12070399999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0017070999999999998
1.31704e-16,0,-1,842.174,1,0,0,0,0.12109400000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00171101
2.7657900000000003e-15,0,-1,842.174,1,0,0,0,0.121485,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00171492
9.21931e-16,0,-1,842.174,1,0,0,0,0.121875,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00171883
0.0,0,-1,842.174,1,0,0,0,0.12226600000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00172273
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.12265699999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00172664
1.71216e-15,0,-1,842.174,1,0,0,0,0.123047,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00173054
1.9755700000000003e-15,0,-1,842.174,1,0,0,0,0.123438,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00173445
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.123829,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00173836
1.4487500000000001e-15,0,-1,842.174,1,0,0,0,0.12421900000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00174226
7.90227e-16,0,-1,842.174,1,0,0,0,0.12460999999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00174617
7.90227e-16,0,-1,842.174,1,0,0,0,0.125,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00175008
2.63409e-16,0,-1,842.174,1,0,0,0,0.125391,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00175398
1.4487500000000001e-15,0,-1,842.174,1,0,0,0,0.125782,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00175789
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.126172,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00176179
1.4487500000000001e-15,0,-1,842.174,1,0,0,0,0.126563,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0017657
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.12695399999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00176961
1.58045e-15,0,-1,842.174,1,0,0,0,0.127344,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00177351
2.63409e-16,0,-1,842.174,1,0,0,0,0.127735,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00177742
2.10727e-15,0,-1,842.174,1,0,0,0,0.128126,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00178132
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.12851600000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00178523
9.21931e-16,0,-1,842.174,1,0,0,0,0.128907,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00178914
9.21931e-16,0,-1,842.174,1,0,0,0,0.129297,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00179304
2.7657900000000003e-15,0,-1,842.174,1,0,0,0,0.129688,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00179695
2.8975000000000002e-15,0,-1,842.174,1,0,0,0,0.130079,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00180086
1.05364e-15,0,-1,842.174,1,0,0,0,0.130469,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00180476
5.26818e-16,0,-1,842.174,1,0,0,0,0.13086,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00180867
5.26818e-16,0,-1,842.174,1,0,0,0,0.131251,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00181258
9.21931e-16,0,-1,842.174,1,0,0,0,0.131641,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00181648
1.18534e-15,0,-1,842.174,1,0,0,0,0.13203199999999998,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00182039
2.8975000000000002e-15,0,-1,842.174,1,0,0,0,0.132422,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00182429
1.31704e-16,0,-1,842.174,1,0,0,0,0.13281300000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0018282
1.31704e-16,0,-1,842.174,1,0,0,0,0.133204,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00183211
5.26818e-16,0,-1,842.174,1,0,0,0,0.13359400000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00183601
2.10727e-15,0,-1,842.174,1,0,0,0,0.133985,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00183992
2.10727e-15,0,-1,842.174,1,0,0,0,0.134376,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00184382
1.05364e-15,0,-1,842.174,1,0,0,0,0.134766,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00184773
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.135157,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00185164
7.90227e-16,0,-1,842.174,1,0,0,0,0.135547,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00185555
7.90227e-16,0,-1,842.174,1,0,0,0,0.135938,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00185945
1.05364e-15,0,-1,842.174,1,0,0,0,0.136329,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00186336
7.90227e-16,0,-1,842.174,1,0,0,0,0.136719,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00186726
9.21931e-16,0,-1,842.174,1,0,0,0,0.13710999999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00187117
2.63409e-16,0,-1,842.174,1,0,0,0,0.137501,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00187508
7.90227e-16,0,-1,842.174,1,0,0,0,0.137891,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00187898
9.21931e-16,0,-1,842.174,1,0,0,0,0.138282,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00188289
1.05364e-15,0,-1,842.174,1,0,0,0,0.138672,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0018868
1.31704e-16,0,-1,842.174,1,0,0,0,0.13906300000000002,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0018907
9.21931e-16,0,-1,842.174,1,0,0,0,0.139454,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00189461
1.18534e-15,0,-1,842.174,1,0,0,0,0.139844,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00189851
1.4487500000000001e-15,0,-1,842.174,1,0,0,0,0.140235,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00190242
1.31704e-15,0,-1,842.174,1,0,0,0,0.140626,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00190633
1.05364e-15,0,-1,842.174,1,0,0,0,0.141016,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00191023
7.90227e-16,0,-1,842.174,1,0,0,0,0.141407,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00191414
9.21931e-16,0,-1,842.174,1,0,0,0,0.141797,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00191804
5.26818e-16,0,-1,842.174,1,0,0,0,0.142188,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00192195
9.21931e-16,0,-1,842.174,1,0,0,0,0.14257899999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00192586
1.18534e-15,0,-1,842.174,1,0,0,0,0.142969,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00192976
2.10727e-15,0,-1,842.174,1,0,0,0,0.14336,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00193367
7.90227e-16,0,-1,842.174,1,0,0,0,0.143751,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00193757
5.26818e-16,0,-1,842.174,1,0,0,0,0.14414100000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00194148
5.26818e-16,0,-1,842.174,1,0,0,0,0.144532,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00194539
9.21931e-16,0,-1,842.174,1,0,0,0,0.144922,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0019493
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.145313,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0019532
1.58045e-15,0,-1,842.174,1,0,0,0,0.145704,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00195711
1.05364e-15,0,-1,842.174,1,0,0,0,0.146094,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00196101
0.0,0,-1,842.174,1,0,0,0,0.146485,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00196492
5.26818e-16,0,-1,842.174,1,0,0,0,0.146876,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00196883
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.147266,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00197273
3.9511300000000003e-16,0,-1,842.174,1,0,0,0,0.14765699999999998,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00197664
1.05364e-15,0,-1,842.174,1,0,0,0,0.148047,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00198054
9.21931e-16,0,-1,842.174,1,0,0,0,0.14843800000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00198445
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.148829,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00198836
7.90227e-16,0,-1,842.174,1,0,0,0,0.14921900000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00199226
6.585219999999999e-16,0,-1,842.174,1,0,0,0,0.14961,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00199617
1.58045e-15,0,-1,842.174,1,0,0,0,0.150001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00200007

